Rank bias for elliptic curves mod $p$

We conjecture that, for a fixed prime $p$, rational elliptic curves with higher rank tend to have more points mod $p$. We show that there is an analogous bias for modular forms with respect to root numbers, and conjecture that the order of the rank bias for elliptic curves is greater than that of the root number bias for modular forms.

==> data/all_log2_r0_p11.dat <==
14  0.0
15  -14.6670
17  -9.77804
19  -0.83124
20  -0.66499
21  5.625247
24  10.59308
26  17.23034
26  12.95692
27  11.66123
30  10.60112
32  9.717696
34  14.70951
35  10.95015
36  10.22014
37  12.02614
38  6.648597
38  7.749457
39  10.16720
40  12.38041
42  9.129885
45  11.34955
46  12.13075
48  9.127604
49  11.18590
50  8.989838
50  6.956445
51  5.051652
52  3.800745
54  2.082854
54  3.555535
56  1.418993
56  1.375993
57  -0.10679
57  -0.10374
58  -1.47479
62  -1.43493
63  -3.20407
64  -3.12191
67  -4.81181
69  -2.94541
70  -1.15626
72  -2.83075
73  -3.60315
75  -2.69460
75  -4.25695
75  -3.37316
76  -1.34921
78  -2.87114
80  -4.34989
80  -4.26460
90  -3.85090
96  -6.21623
102  -5.77907
106  -5.36710
113  -3.55261
116  -3.05637
118  -3.13764
126  -1.41262
130  -1.82951
138  -1.25373
141  0.417353
144  0.619186
150  1.877058
153  3.259061
158  3.530406
162  4.970560
170  5.175708
174  6.499750
178  5.729039
182  4.109140
184  5.370621
189  7.758498
194  8.859545
196  8.599547
202  9.314646
205  10.93471
210  10.33775
213  9.466235
221  10.26574
222  8.995300
228  9.916615
234  12.35882
238  11.93475
240  12.48106
246  12.33884
252  13.12910
258  14.15239
259  14.88306
270  15.97249
272  15.27970
294  16.17419
304  18.21469
312  18.50165
320  19.00216
325  20.47666
336  22.20367
342  21.09179
350  22.10784
360  24.29346
368  24.59294
378  25.07763
384  25.16475
390  26.18348
400  26.52042
406  26.93628
417  27.95978
428  27.55347
435  27.59759
442  28.14694
448  28.59412
459  28.21376
466  28.65496
472  29.24052
485  28.64279
490  29.75359
546  32.15517
585  33.55689
630  34.24865
675  35.10495
708  35.38196
755  35.72169
798  35.75869
833  36.62044
882  36.80156
994  38.23121
4947  50.03060
9030  54.68029
13120  56.02844
17406  56.51024
21684  57.56130
25984  58.54118
30317  58.96962
34730  59.49907
39465  61.76176
44050  62.64998
73712  64.57133
104200  67.22055
136458  69.28897
170256  71.55141
204888  72.74675
240414  72.96142
276368  74.70575
313725  75.38881
351390  76.00402
389550  76.70294
428643  77.44414
468846  78.10307
508950  78.49555
549792  79.21189
590940  79.74025
632880  80.17083
675792  80.71034
718725  81.25999
762048  81.69448
805248  82.07970
849170  82.60052
893850  83.31692
939456  83.65947
984762  84.22826
1029882  84.44160
1076400  85.01517
1123776  85.49261
1170480  85.84267
1217550  86.15024
1265344  86.33224
1313030  86.58631
1361600  86.71990
1410774  86.86663
1460116  86.98304
1508784  87.26936
1558296  87.52601
1608334  87.98412
1659290  88.16348
1709766  88.27122
1760304  88.37551
1812510  88.70014
1863264  88.92451
1915200  89.07527
1967175  89.39549
2019192  89.73565
2072094  89.88924
2124838  90.07505
2178400  90.22940
2232405  90.21936
2284968  90.36352
2338496  90.53606
2392404  90.79446
2446325  90.98051
2500862  91.14572
2555462  91.32396
2611014  91.44290
2665862  91.64154
2721485  91.87687
2776725  91.94041
2832690  92.04862
2890560  92.17427
2946006  92.33351
3002075  92.55947
3057894  92.72902
3115350  92.87587
3172640  92.92069
3230100  93.03869
3288276  93.17594
3346800  93.20282
3404565  93.04877
3462390  93.11655
3521050  93.16581
3579387  93.20399
3637725  93.25560
3697120  93.39356
3756832  93.40749
3817328  93.55294
3877294  93.67223
3938181  93.78888
3998320  93.98364
4057930  94.05436
4119440  94.10252
4179253  94.23059
4240233  94.38054
4302240  94.50446
4364015  94.67292
4426464  94.81456
4488080  94.90871
4548816  94.99785
4610752  95.15320
4673088  95.23454
4735827  95.34008
4796866  95.34480
4859200  95.38571
4921560  95.46764
4983903  95.51924
5047610  95.65894
5111456  95.66355
5174280  95.80655
5238116  95.84563
5303025  95.95127
5367348  95.97800
5430800  96.01196
5494944  96.08090
5560128  96.16000
5625795  96.26539
5691042  96.40806
5755547  96.40976
5821975  96.48966
5887440  96.56995
5953550  96.54390
6018150  96.63846
6084400  96.69420
6150586  96.76706
6217050  96.89584
6284070  96.92757
6350400  96.97279
6416394  96.96974
6483120  96.97328
6550400  97.09451
6617205  97.18733
6685512  97.23121
6752739  97.31398
6820800  97.40556
6887448  97.45970
6956094  97.51320
7025328  97.57052
7092180  97.63228
7161280  97.70704
7232106  97.71866
7300560  97.77293
7367157  97.80678
7436133  97.86401
7504848  97.91775
7573950  97.94291
7642992  97.97492
7713198  98.04044
7785005  98.07517
7855974  98.18323
7926570  98.21749
7995390  98.23340
8065438  98.28713
8135442  98.28324
8205330  98.31716
8276286  98.39720
8347200  98.44947
8418068  98.51996
8488675  98.57978
8559260  98.61462
8631168  98.71339
8703234  98.76526
8774118  98.79926
8845212  98.84243
8917440  98.88766
8988800  98.95797
9060100  99.01172
9132456  99.05703
9204053  99.09172
9275450  99.17702
9349200  99.27143
9420974  99.29347
9494550  99.31717
9567378  99.36457
9641040  99.44594
9713318  99.54032
9787903  99.58355
9860164  99.65935
9935402  99.72822
10007760  99.71638
10080434  99.74447
10154835  99.76247
10229008  99.82865
10302642  99.89828
10377360  100.0106
10451346  100.0154
10526400  100.0619
10600818  100.1437
10674794  100.2106
10749914  100.3117
10824156  100.3587
10899792  100.4441
10975960  100.4868
11048808  100.5473
11126700  100.5838
11200725  100.6509
11276202  100.7192
11352075  100.7442
11428624  100.8316
11504430  100.9448
11581200  101.0278
11658024  101.0621
11731955  101.0746
11808784  101.1559
11883456  101.2121
11960130  101.2791
12035576  101.3335
12112192  101.3871
12190260  101.4363
12267720  101.5106
12343872  101.5454
12420160  101.5906
12496661  101.6301
12572812  101.6635
12649801  101.6934
12728256  101.7316
12804435  101.8002
12882200  101.8228
12961200  101.8753
13041216  101.9440
13119792  101.9827
13197300  102.0386
13274944  102.0205
13353600  102.0222
13431120  102.0391
13509975  102.1292
13588950  102.1462
13668066  102.1861
13747365  102.2038
13826592  102.2182
13905658  102.2625
13986215  102.2980
14065180  102.3350
14144850  102.3721
14225150  102.4064
14306400  102.4620
14383296  102.5204
14464800  102.5306
14545296  102.5245
14624700  102.5435
14704974  102.5416
14785641  102.5920
14867775  102.6431
14947712  102.7037
15028194  102.7393
15110016  102.7583
15191488  102.8122
15272784  102.8912
15354018  102.9639
15434480  102.9819
15516144  103.0124
15595541  103.0547
15677784  103.0934
15758640  103.1028
15840840  103.1360
15923180  103.1583
16004667  103.2147
16087419  103.2583
16169200  103.2693
16250220  103.3219
16334458  103.3276
16417254  103.3991
16498810  103.4669
16581650  103.5130
16666104  103.5407
16748848  103.5391
16833430  103.5752
16916544  103.5751
16997850  103.5786
17081920  103.5705
17163930  103.6047
17246775  103.6501
17331610  103.6728
17415787  103.6874
17499825  103.7365
17584080  103.7586
17668296  103.8144
17752896  103.8708
17835129  103.8920
17919054  103.8895
18002880  103.9380
18088850  103.9899
18171830  104.0111
18257400  104.0490
18343767  104.0859
18429254  104.1304
18515315  104.1655
18600400  104.1883
18686214  104.1909
18772284  104.2221
18856075  104.2314
18940835  104.2942
19025328  104.3173
19111872  104.3591
19197900  104.4260
19283166  104.4798
19370115  104.5249
19456704  104.5718
19543070  104.6149
19628570  104.6114
19714089  104.6080
19798695  104.6511
19885725  104.6761
19972325  104.7270
20058942  104.7767
20144658  104.8096
20233738  104.8142
20321436  104.8143
20407176  104.8067
20491760  104.8475
20578480  104.8476
20666048  104.8519
20753600  104.9079
20841102  104.9595
20929200  104.9799
21018256  105.0079
21106064  105.0414
21192810  105.0549
21280221  105.0996
21367044  105.1132
21456560  105.1401
21546720  105.1686
21633300  105.1956
21722425  105.2053
21812154  105.2693
21898950  105.2755
21986298  105.3203
22076470  105.3642
22165882  105.3950
22255038  105.4283
22343949  105.4667
22433589  105.4990
22521600  105.5151
22611708  105.5591
22698949  105.6106
22789398  105.6358
22877274  105.6574
22966245  105.6824
23056272  105.7087
23145378  105.7314
23235150  105.7793
23327088  105.8067
23417568  105.8190
23505950  105.8499
23596992  105.8476
23685687  105.8730
23775150  105.8979
23865025  105.9303
23953034  105.9628
24043400  105.9924
24135024  106.0375
24223984  106.0599
24313989  106.0764
24403768  106.0932
24492223  106.0887
24583635  106.1079
24674775  106.1145
24764544  106.1298
24855280  106.1467
24946480  106.1730
25038960  106.1964
25132583  106.2081
25223760  106.2183
25316950  106.2224
25410310  106.2276
25504320  106.2530
25595638  106.2891
25688810  106.3261
25781350  106.3380
25875450  106.3525
25971600  106.3806
26065728  106.4141
26157214  106.4245
26251113  106.4424
26343675  106.4530
26436441  106.4642
26531280  106.4849
26625570  106.5085
26720064  106.5264
26812800  106.5321
26907370  106.5714
27002070  106.5778
27096528  106.5811
27190770  106.5948
27286896  106.5940
27380589  106.6003
27475695  106.6333
27569556  106.6439
27664070  106.6678
27759429  106.6812
27856557  106.6882
27951966  106.7173
28048698  106.7362
28140880  106.7313
28236740  106.7647
28329885  106.7916
28426432  106.8324
28521699  106.8523
28619136  106.8734
28715200  106.9099
28809798  106.9538
28908730  106.9668
29002850  106.9678
29101686  106.9883
29196400  107.0350
29292900  107.0766
29387946  107.0777
29484910  107.1004
29582319  107.0921
29680448  107.1306
29778570  107.1270
29871576  107.1444
29966922  107.1622
30064680  107.1795
30162675  107.1895
30258267  107.1825
30354744  107.2018
30453201  107.2021
30552150  107.2274
30648784  107.2308
30744606  107.2572
30841298  107.2489
30939410  107.2549
31037760  107.2794
31137156  107.3181
31233816  107.3483
31332354  107.3634
31432240  107.3756
31529221  107.4228
31627286  107.4187
31726275  107.4482
31823290  107.4748
31921344  107.4948
32020209  107.5241
32119325  107.5491
32217720  107.5547
32316081  107.5932
32414832  107.6225
32513600  107.6335
32612928  107.6554
32711616  107.6852
32812850  107.7146
32911398  107.7350
33010022  107.7653
33109086  107.7828
33208800  107.8099
33308496  107.8141
33410400  107.8317
33509440  107.8560
33609762  107.8800
33709760  107.9162
33809958  107.9393
33908432  107.9472
34009520  107.9689
34108043  107.9915
34209378  108.0260
34309696  108.0466
34409781  108.0426
34510512  108.0589
34611996  108.0760
34713974  108.0571
34815615  108.0678
34917086  108.0923
35016384  108.0932
35115570  108.0976
35214650  108.1274
35316225  108.1356
35418096  108.1465
35519040  108.1545
35617856  108.1490
35721021  108.1811
35822784  108.2028
35924300  108.2495
36022350  108.2447
36124378  108.2579
36228150  108.2567
36330176  108.2631
36430225  108.2862
36531921  108.3047
36634150  108.3029
36734400  108.3033
36836870  108.3375
36940218  108.3628
37040565  108.3806
37141550  108.3755
37243973  108.3889
37346640  108.4176
37449024  108.4197
37551744  108.4379
37653490  108.4432
37755328  108.4424
37856880  108.4697
37959978  108.4853
38062176  108.4993
38165925  108.5246
38268432  108.5456
38370798  108.5706
38473560  108.5941
38576965  108.6132
38679714  108.6174
38781950  108.6372
38887037  108.6607
38989710  108.6542
39094146  108.6662
39196800  108.6756
39299904  108.6731
39404224  108.6867
39507230  108.7077
39610800  108.7094
39716950  108.7250
39818646  108.7360
39921984  108.7702
40025706  108.7952
40129728  108.8032
40230450  108.8076
40334400  108.8144
40439525  108.8175
40543986  108.8317
40647850  108.8599
40752573  108.8658
40853892  108.8896
40959522  108.9109
41066316  108.9263
41169552  108.9465
41274623  108.9557
41378550  108.9695
41483760  108.9751
41588946  108.9878
41693760  108.9894
41800416  109.0049
41905200  109.0090
42011502  109.0246
42115970  109.0455
42222552  109.0679
42329050  109.0910
42434391  109.1202
42539328  109.1261
42645276  109.1581
42750296  109.1797
42857586  109.2105
42963588  109.2452
43067466  109.2650
43174179  109.2794
43282252  109.2647
43388352  109.2679
43496768  109.2953
43602650  109.2971
43709013  109.3103
43814064  109.3170
43920018  109.3502
44027490  109.3653
44133136  109.3753
44238835  109.4079
44348758  109.4210
44456535  109.4484
44564800  109.4393
44674774  109.4433
44780805  109.4385
44885372  109.4352
44992098  109.4604
45098688  109.4797
45205482  109.4963
45313728  109.5220
45420480  109.5246
45528352  109.5300
45635373  109.5397
45743680  109.5468
45851584  109.5516
45959174  109.5635
46064943  109.5666
46171104  109.5731
46277952  109.5843
46386127  109.5945
46494992  109.6109
46604055  109.6290
46710720  109.6184
46817550  109.6348
46925712  109.6693
47034728  109.6725
47145042  109.6761
47252032  109.6902
47358528  109.7036
47463374  109.7197
47572416  109.7329
47682368  109.7556
47791344  109.7686
47899712  109.7760
48006672  109.7961
48112752  109.8144
48224912  109.8343
48333600  109.8497
48441702  109.8515
48552868  109.8625
48662082  109.8699
48769344  109.8813
48878382  109.8941
48987200  109.8980
49097016  109.9090
49206976  109.9265
49313600  109.9523
49423335  109.9567
49532240  109.9756
49643866  109.9769
49753424  109.9934
49862336  110.0058
49971330  109.9951
50082146  110.0061
50192112  110.0002
50305392  110.0246
50416050  110.0401
50529290  110.0478
50643999  110.0834
50756160  110.0839
50871639  110.1038
50980384  110.1152
51096225  110.1449
51206103  110.1579
51319584  110.1740
51431184  110.2038
51541416  110.2107
51655266  110.2230
51767926  110.2421
51883014  110.2788
51993864  110.2898
52106925  110.3016
52219350  110.3120
52333200  110.3179
52448146  110.3352
52561359  110.3495
52674416  110.3547
52788800  110.3783
52903104  110.3895
53018496  110.3980
53133353  110.4052
53248288  110.4356
53360196  110.4529
53475138  110.4693
53587989  110.4859
53703216  110.5059
53817264  110.5223
53932800  110.5428
54048200  110.5497
54159300  110.5573
54275724  110.5597
54391800  110.5787
54507600  110.5949
54620608  110.6107
54735726  110.6179
54850800  110.6348
54964336  110.6530
55079825  110.6595
55193518  110.6644
55309696  110.6934
55426670  110.6940
55542852  110.7085
55658718  110.7021
55771659  110.6983
55887552  110.7068
56000576  110.7058
56117150  110.7155
56232324  110.7374
56346570  110.7445
56461626  110.7515
56576832  110.7531
56690325  110.7567
56805516  110.7597
56921340  110.7551
57036480  110.7532
57153856  110.7800
57272200  110.8018
57388800  110.8241
57505353  110.8176
57622032  110.8307
57738809  110.8421
57856428  110.8580
57972030  110.8701
58089485  110.8768
58206528  110.8929
58322745  110.8913
58436886  110.9078
58555120  110.9077
58667687  110.9157
58783806  110.9190
58900800  110.9119
59016688  110.9209
59133170  110.9457
59249746  110.9570
59362650  110.9681
59479686  110.9825
59599977  110.9992
59714395  111.0131
59830225  111.0148
59949050  111.0141
60066158  111.0171
60182880  111.0152
60299200  111.0279
60415992  111.0500
60535663  111.0576
60655140  111.0781
60770550  111.0923
60889104  111.1091
61007058  111.1127
61124144  111.1129
61242330  111.1072
61362450  111.1250
61478288  111.1370
61597120  111.1491
61714800  111.1720
61832770  111.1766
61951680  111.1980
62072388  111.2140
62191350  111.2106
62312400  111.2092
62429760  111.2010
62546526  111.2078
62666688  111.2269
62785952  111.2515
62905586  111.2697
63023450  111.2905
63139550  111.2866
63259200  111.2965
63376207  111.2993
63495636  111.3221
63615230  111.3370
63732879  111.3329
63852432  111.3487
63969854  111.3578
64087968  111.3682
64208832  111.3830
64329552  111.3823
64449090  111.4020
64568304  111.4147
64690192  111.4133
64807950  111.4143
64927080  111.4178
65047878  111.4335
65167088  111.4414
65286640  111.4492
65406294  111.4576
65528784  111.4677
65646270  111.4703
65765289  111.4731
65885634  111.4890
66003480  111.4919
66123648  111.4903
66246075  111.4873
66367682  111.5025
66489575  111.5139
66610800  111.5181
66730944  111.5093
66852800  111.5245
66973248  111.5492
67096512  111.5621
67217088  111.5634
67337180  111.5729
67457394  111.6002
67577292  111.6193
67696510  111.6380
67818088  111.6466
67938795  111.6599
68055600  111.6698
68177616  111.6731
68298345  111.6864
68420706  111.6736
68540025  111.6856
68659968  111.6862
68779440  111.6841
68900650  111.6931
69022436  111.6943
69146860  111.6979
69268605  111.7085
69391230  111.7122
69513150  111.7316
69634880  111.7276
69758400  111.7259
69881650  111.7146
70003566  111.7375
70125120  111.7524
70249050  111.7740
70368704  111.7872
70489517  111.7989
70612662  111.8064
70736106  111.8120
70858550  111.8305
70982535  111.8458
71104425  111.8484
71225784  111.8480
71348400  111.8475
71472450  111.8521
71595792  111.8526
71716950  111.8630
71836758  111.8680
71959232  111.8819
72080100  111.8861
72204489  111.8912
72329600  111.9012
72452331  111.9160
72577872  111.9278
72697320  111.9344
72821504  111.9454
72945045  111.9533
73066650  111.9486
73189488  111.9505
73313216  111.9408
73435586  111.9485
73558890  111.9485
73681923  111.9550
73806642  111.9702
73929330  111.9765
74054400  111.9817
74177760  111.9917
74299440  112.0074
74423552  112.0167
74547081  112.0256
74670400  112.0338
74793600  112.0458
74917962  112.0490
75044800  112.0581
75170214  112.0530
75293065  112.0532
75414822  112.0721
75536097  112.0751
75661008  112.0960
75786570  112.1109
75908546  112.1121
76033398  112.1151
76160170  112.1284
76285254  112.1315
76409050  112.1288
76534850  112.1382
76661322  112.1415
76786275  112.1501
76911570  112.1584
77034752  112.1669
77158272  112.1757
77284179  112.1761
77410950  112.1960
77537600  112.1933
77664825  112.1999
77791168  112.2160
77919120  112.2192
78044400  112.2378
78168720  112.2463
78296050  112.2586
78420030  112.2618
78543900  112.2788
78670893  112.3004
78798384  112.3089
78925008  112.3035
79049592  112.2991
79172800  112.3074
79297956  112.3154
79427712  112.3240
79551696  112.3273
79680096  112.3369
79805222  112.3436
79927952  112.3503
80054528  112.3593
80182242  112.3677
80310321  112.3820
80438037  112.3908
80562402  112.4153
80689600  112.4209
80816062  112.4247
80942413  112.4332
81066600  112.4484
81192384  112.4502
81321292  112.4577
81447600  112.4601
81573225  112.4670
81702117  112.4764
81829904  112.4909
81953616  112.5076
82081600  112.5122
82205955  112.5246
82335024  112.5234
82461861  112.5333
82588800  112.5278
82718700  112.5287
82845888  112.5393
82974150  112.5474
83102922  112.5609
83231760  112.5669
83359680  112.5727
83490624  112.5816
83615819  112.5955
83745488  112.6015
83873594  112.6033
84004650  112.6027
84133640  112.6183
84263400  112.6251
84392640  112.6287
84520100  112.6303
84649222  112.6381
84774480  112.6463
84906080  112.6439
85029378  112.6472
85159776  112.6625
85291344  112.6762
85421728  112.6873
85550746  112.6977
85681008  112.7138
85809600  112.7238
85936050  112.7194
86064696  112.7361
86195952  112.7466
86325200  112.7492
86454800  112.7516
86584860  112.7633
86715510  112.7819
86843520  112.7994
86973600  112.8049
87103552  112.8145
87233484  112.8170
87364350  112.8278
87490624  112.8357
87621550  112.8549
87750072  112.8453
87880150  112.8553
88011048  112.8652
88137882  112.8602
88267200  112.8657
88393968  112.8791
88525059  112.8908
88657728  112.9122
88786242  112.9167
88917075  112.9214
89045424  112.9315
89175675  112.9372
89306944  112.9416
89434800  112.9376
89565435  112.9413
89694976  112.9420
89825424  112.9419
89955824  112.9454
90083232  112.9603
90216567  112.9776
90349376  112.9923
90479727  113.0110
90610200  113.0163
90737766  113.0225
90869866  113.0274
91002873  113.0292
91132650  113.0312
91263600  113.0343
91395675  113.0323
91530432  113.0327
91664482  113.0329
91793454  113.0327
91923600  113.0388
92052190  113.0568
92184384  113.0574
92315370  113.0629
92445228  113.0748
92576314  113.0767
92707200  113.0841
92841255  113.0915
92970857  113.0946
93103677  113.1127
93237200  113.1183
93366138  113.1198
93497760  113.1276
93630212  113.1418
93761600  113.1507
93890690  113.1464
94023552  113.1555
94156736  113.1637
94290975  113.1688
94421488  113.1732
94553749  113.1797
94682961  113.1740
94813200  113.1761
94943862  113.1824
95073552  113.1796
95209200  113.1799
95345158  113.1772
95477220  113.1769
95611104  113.1830
95739840  113.1883
95872100  113.1916
96004800  113.2054
96134103  113.2198
96267056  113.2242
96398840  113.2410
96531120  113.2572
96664192  113.2617
96796710  113.2628
96927280  113.2626
97060080  113.2739
97191770  113.2806
97325040  113.2877
97455850  113.2975
97589754  113.2976
97721682  113.3067
97855200  113.3190
97989024  113.3247
98121070  113.3295
98255096  113.3280
98391462  113.3352
98525880  113.3414
98658240  113.3412
98791632  113.3521
98922690  113.3588
99054864  113.3554
99188450  113.3639
99323712  113.3724
99460288  113.3851
99594282  113.3966
99731072  113.3996
99863400  113.4087


==> data/all_log2_r0_p5.dat <==
11  5.749901
14  2.874950
17  -3.43476
19  3.926217
21  -0.56667
24  -3.83890
26  -7.83985
26  -8.18677
27  -7.27713
32  -8.95168
33  -10.3607
34  -9.49733
36  -8.76676
37  -8.14056
38  -7.59786
38  -10.4310
39  -8.23839
42  -9.33294
44  -11.1028
46  -7.61596
48  -8.68056
49  -8.28598
51  -5.90930
52  -4.36205
54  -2.27813
54  -4.02651
56  -2.67712
56  -4.89629
57  -4.16379
57  -5.11475
58  -4.41791
62  -5.34443
63  -4.14214
64  -3.00288
66  -2.91708
66  -1.86087
66  -3.70822
67  -2.68014
69  -2.61142
72  -1.63164
73  -0.69389
76  -1.12392
77  0.218625
77  -0.64400
78  0.213898
84  1.916391
84  1.875616
89  0.997047
92  0.976699
94  0.957165
96  1.755388
106  4.252566
116  7.426910
126  8.786171
138  10.43870
147  11.36150
158  12.85973
171  14.18371
182  16.17671
187  15.80854
198  18.60985
208  18.33551
222  20.65754
234  20.17133
246  21.15380
258  21.01404
267  22.07696
286  22.37349
294  22.38027
307  23.89053
318  24.38674
328  23.32475
338  24.45819
348  24.55436
361  24.89640
368  24.99378
378  24.86529
387  25.30090
402  26.15597
418  27.19398
432  27.14761
438  27.72336
448  27.77634
459  28.42015
466  28.65554
483  28.50994
501  28.09291
516  27.52004
522  27.60568
537  27.69173
544  27.78111
552  28.64436
568  28.80106
576  28.45344
583  28.69773
594  28.04307
708  29.72038
819  31.27470
921  33.20614
1017  33.29711
1232  34.13381
12642  43.51009
24843  48.75834
37952  49.91611
51528  53.18119
65296  54.97260
95792  56.60891
127449  58.28682
161257  59.41584
195656  60.69260
231308  61.50063
267696  62.83616
304538  63.82801
342402  64.21650
380277  65.07222
419121  65.97128
459472  66.70068
499069  67.24196
539968  67.91831
581314  68.46462
623403  68.66402
666127  69.13512
709814  69.53009
752787  69.78601
796059  69.76010
841226  70.02941
885528  70.54073
931392  70.99805
976374  71.36594
1022409  71.65198
1068882  71.79829
1116531  71.89215
1163106  72.22534
1210121  72.51656
1258072  72.80746
1305766  72.99964
1354698  73.19174
1403976  73.36188
1454271  73.63864
1503399  73.83813
1553664  73.84185
1603472  74.07159
1654704  74.06945
1705392  74.11549
1756192  74.30597
1807888  74.47636
1859942  74.66850
1911024  74.78823
1964034  75.10227
2017026  75.35260
2069632  75.52789
2122896  75.60149
2177344  75.83110
2231442  76.01442
2284041  76.12816
2337984  76.30266
2391543  76.39255
2447316  76.51186
2501784  76.67150
2556288  76.75439
2611651  77.01853
2667571  77.19694
2723474  77.22968
2779782  77.39748
2835189  77.52270
2892864  77.68143
2949246  77.75507
3006003  77.92608
3062864  78.07449
3120192  78.12613
3177477  78.20447
3235008  78.31853
3293472  78.43478
3351744  78.54666
3410746  78.64776
3469046  78.73779
3527568  78.74831
3585842  78.77640
3645606  78.91442
3704442  78.98437
3763776  79.15055
3824352  79.23836
3884538  79.30784
3945312  79.43504
4005106  79.48825
4066752  79.57856
4127328  79.66594
4187904  79.73185
4249031  79.80844
4309732  79.85699
4372032  79.88050
4432914  79.93001
4494462  80.01404
4556409  80.06775
4618344  80.18886
4681062  80.29653
4743543  80.42852
4806018  80.50001
4868336  80.60231
4930911  80.73579
4992858  80.75436
5056328  80.80425
5121584  80.89971
5184432  80.94814
5250069  81.02737
5314342  81.07194
5378688  81.13847
5442221  81.18897
5506608  81.27464
5571664  81.30210
5637086  81.42495
5703592  81.51161
5768848  81.62101
5835554  81.69264
5901669  81.74423
5968593  81.80362
6034512  81.85938
6100704  81.92625
6166741  82.02887
6233184  82.12739
6299528  82.13528
6365376  82.17683
6432048  82.24969
6498882  82.30171
6566688  82.30925
6635136  82.39908
6703611  82.43507
6770403  82.52651
6838194  82.57098
6905808  82.56360
6974336  82.57910
7041728  82.61306
7110649  82.64527
7179072  82.66486
7250078  82.74754
7320768  82.78196
7388277  82.82326
7457472  82.85814
7525568  82.97629
7594542  83.02755
7663837  83.08187
7734831  83.12882
7806414  83.20655
7876422  83.24856
7948152  83.30365
8018582  83.34435
8090388  83.44476
8159393  83.46622
8229648  83.60364
8300758  83.71556
8373258  83.74697
8442896  83.77957
8514819  83.86447
8586448  83.92776
8658396  83.97293
8729262  84.03627
8801086  84.04994
8871841  84.10973
8943936  84.14336
9014432  84.16738
9086272  84.23048
9159822  84.26423
9231864  84.32250
9303777  84.37971
9376482  84.43948
9448318  84.46906
9523072  84.49549
9594832  84.52347
9668298  84.54365
9743552  84.61760
9818598  84.66581
9890118  84.71473
9964838  84.74774
10039571  84.77742
10112246  84.80010
10186953  84.85443
10260207  84.89594
10334574  84.96000
10409553  85.02727
10483722  85.05298
10558128  85.08533
10633024  85.09547
10706157  85.18395
10781632  85.22118
10858342  85.28163
10933167  85.29046
11008032  85.31700
11082624  85.35277
11158749  85.38068
11233221  85.41927
11309217  85.41677
11384238  85.46145
11460374  85.52873
11536224  85.55315
11612557  85.56788
11687683  85.61380
11764521  85.66730
11838528  85.70297
11912784  85.70661
11990064  85.74122
12067134  85.76810
12144736  85.82630
12222252  85.85048
12299033  85.90236
12375562  85.93059
12452328  85.98297
12529231  86.02879
12606882  86.10022
12683584  86.15092
12761217  86.21047
12840624  86.22224
12917632  86.23697
12996126  86.25790
13075356  86.30793
13151664  86.36294
13230918  86.37760
13308288  86.40332
13387071  86.43687
13466193  86.47737
13546026  86.49390
13625768  86.54183
13704581  86.59685
13784256  86.67837
13862682  86.73921
13943349  86.76624
14024142  86.80611
14104356  86.85456
14183472  86.90484
14262633  86.92734
14340618  86.97476
14421074  87.01381
14502624  87.05276
14581224  87.04928
14661269  87.09182
14741906  87.16402
14822696  87.19923
14904659  87.20465
14983578  87.19284
15063776  87.22608
15145394  87.27571
15226642  87.32854
15307878  87.38370
15388296  87.39997
15469884  87.45085
15550223  87.50103
15631098  87.53067
15712704  87.60624
15793977  87.68851
15873534  87.74759
15955698  87.76069
16036207  87.78527
16117396  87.81684
16200832  87.83695
16282413  87.85994
16365657  87.90592
16447808  87.94009
16531038  87.97733
16612876  87.99133
16696512  88.04936
16779222  88.08847
16863506  88.12039
16946991  88.15469
17029968  88.18970
17113171  88.20892
17197019  88.25091
17280494  88.28656
17365257  88.30027
17448896  88.32330
17531343  88.34204
17615832  88.37568
17699989  88.39991
17784627  88.41713
17867136  88.47978
17950698  88.49902
18036018  88.49739
18119024  88.52246
18205182  88.54000
18288907  88.56366
18374608  88.58884
18460416  88.62624
18546514  88.62694
18633564  88.66127
18719168  88.68231
18803952  88.69591
18888506  88.71873
18971771  88.72788
19056656  88.76171
19145552  88.79866
19231512  88.79332
19316426  88.81158
19402838  88.83433
19490624  88.84074
19575792  88.86108
19661616  88.88420
19747923  88.91679
19832618  88.91039
19919088  88.95602
20006634  88.99329
20092842  89.02159
20178496  89.05302
20265458  89.08551
20351376  89.09241
20437173  89.12075
20521422  89.14413
20608902  89.18238
20696706  89.19274
20783031  89.22060
20870451  89.23170
20960056  89.25510
21047312  89.27398
21134686  89.28234
21224007  89.31301
21311472  89.33574
21398916  89.35710
21486528  89.35849
21575526  89.39717
21661728  89.41237
21749676  89.47285
21839552  89.50476
21927794  89.53342
22016656  89.54795
22106566  89.58862
22195446  89.62127
22284096  89.63171
22372992  89.68565
22461138  89.67430
22548096  89.68792
22637784  89.71564
22726854  89.74309
22815042  89.77230
22904748  89.79298
22993344  89.82378
23082579  89.83146
23171499  89.84489
23261766  89.87986
23351427  89.87671
23441496  89.90828
23532054  89.93981
23621136  89.95728
23710041  89.95815
23799204  89.95158
23889973  89.94553
23981122  89.95528
24071616  89.98215
24165013  90.00540
24256962  90.03912
24347488  90.06437
24438612  90.08569
24526264  90.10310
24615864  90.13297
24705408  90.15360
24795888  90.16674
24886433  90.16807
24977862  90.18484
25070736  90.20611
25163626  90.21700
25255872  90.22615
25348532  90.22515
25442604  90.23010
25537088  90.26421
25630896  90.25736
25723324  90.27571
25818834  90.27813
25912432  90.29183
26006288  90.30103
26099008  90.31137
26190828  90.31336
26283033  90.31054
26376658  90.31137
26469684  90.34024
26563824  90.39368
26658112  90.40950
26752832  90.43702
26847457  90.46832
26941584  90.49335
27033984  90.52094
27126912  90.51456
27222848  90.52248
27317202  90.55017
27412308  90.55316
27505549  90.58268
27602064  90.60781
27698112  90.61897
27792297  90.64393
27886488  90.65712
27981984  90.64878
28077072  90.66616
28171421  90.66900
28267264  90.67222
28362768  90.68441
28457808  90.69726
28555146  90.71007
28649642  90.74754
28744819  90.77133
28839824  90.79112
28936152  90.77448
29032046  90.78693
29129128  90.80336
29226282  90.82553
29321813  90.86132
29418048  90.88561
29515164  90.87728
29613294  90.88045
29710758  90.91993
29807034  90.93426
29904618  90.96747
29998194  91.00175
30095604  91.01183
30192162  91.02489
30287664  91.03549
30383496  91.05237
30481104  91.08830
30577824  91.09206
30674118  91.09344
30769452  91.11282
30866364  91.13108
30964854  91.13530
31062876  91.13282
31162752  91.15706
31260089  91.18356
31356864  91.19406
31456494  91.20942
31553984  91.23039
31651824  91.25027
31750479  91.28319
31848256  91.30422
31946432  91.32230
32044224  91.33532
32144481  91.34787
32240912  91.35863
32342301  91.36584
32440618  91.37268
32540923  91.38633
32638823  91.38507
32736912  91.40412
32835194  91.41824
32934512  91.40779
33034768  91.42541
33131808  91.43774
33231744  91.44202
33332348  91.43722
33431769  91.46889
33533248  91.48237
33632746  91.48570
33734913  91.48998
33833226  91.49679
33931419  91.51513
34030464  91.52918
34129472  91.53501
34229538  91.53119
34328907  91.54403
34428336  91.54827
34528032  91.56832
34628888  91.57730
34732462  91.60641
34831221  91.61893
34933782  91.64020
35033424  91.65894
35134618  91.68382
35234944  91.68805
35334198  91.69021
35430822  91.69793
35532864  91.70451
35633088  91.72777
35733698  91.74339
35835822  91.76150
35937072  91.78732
36038959  91.80734
36140493  91.81083
36242739  91.82262
36343888  91.81473
36447216  91.83847
36549561  91.83688
36651456  91.83967
36753013  91.86292
36856272  91.87060
36957642  91.88362
37057328  91.89490
37159872  91.92337
37260384  91.94615
37361232  91.95554
37465302  91.95057
37569528  91.95827
37670688  91.96161
37774296  91.97509
37875688  91.98528
37979227  91.99205
38081547  92.01002
38185362  92.02191
38287392  92.02489
38391984  92.03310
38494272  92.05443
38596576  92.06503
38697099  92.07492
38799254  92.09370
38902914  92.10535
39006912  92.13156
39110433  92.15243
39213434  92.16690
39316277  92.18890
39419532  92.20901
39524281  92.22107
39627504  92.24136
39731328  92.26983
39834431  92.29691
39938342  92.28263
40043178  92.30441
40144256  92.32013
40247307  92.33846
40353024  92.34836
40456752  92.37769
40559778  92.39127
40665222  92.39754
40768497  92.40915
40873392  92.42950
40978638  92.44240
41082488  92.44540
41185757  92.47593
41291124  92.50227
41396832  92.51223
41501922  92.51249
41607744  92.52315
41712759  92.52848
41817776  92.54280
41923273  92.57414
42030144  92.58760
42134841  92.59761
42238196  92.61493
42342822  92.61595
42451776  92.63448
42556397  92.64284
42660768  92.63779
42766122  92.63439
42873138  92.65789
42976544  92.66433
43082832  92.68796
43191442  92.71563
43299179  92.73489
43404757  92.74302
43512882  92.76238
43617546  92.77382
43722984  92.78021
43829136  92.77928
43935371  92.79143
44040282  92.80137
44146368  92.81358
44251878  92.82821
44358671  92.85764
44462148  92.88488
44570498  92.88696
44680194  92.88913
44786474  92.90444
44889823  92.90997
44996448  92.93882
45101952  92.96496
45208752  92.97875
45315198  92.99184
45422784  93.01722
45527856  93.03643
45633492  93.04099
45743552  93.04643
45848594  93.05777
45954658  93.06976
46062159  93.07940
46167504  93.07426
46275048  93.07050
46383372  93.07749
46490598  93.09137
46598552  93.12441
46705904  93.12392
46814243  93.13356
46922832  93.15967
47032926  93.16326
47142304  93.16904
47249712  93.17903
47356848  93.17025
47463066  93.17557
47571136  93.18413
47679632  93.20176
47788173  93.22393
47894814  93.24152
48001338  93.26164
48107296  93.26503
48217728  93.28145
48326916  93.28543
48434496  93.29137
48544888  93.31164
48653297  93.32821
48762208  93.33498
48872064  93.33776
48981168  93.32441
49088767  93.34237
49198464  93.36618
49304427  93.37170
49415568  93.39131
49526878  93.41432
49636656  93.42056
49743036  93.44241
49852656  93.45527
49960494  93.45782
50070768  93.47273
50181656  93.48438
50295357  93.48108
50405696  93.49851
50518704  93.51425
50630112  93.52033
50743776  93.53011
50856687  93.55178
50970594  93.55688
51087168  93.57525
51201216  93.58190
51314702  93.60313
51425466  93.62034
51537374  93.61806
51652089  93.62650
51762832  93.63859
51875346  93.64987
51986606  93.65280
52099376  93.68674
52209584  93.68553
52325184  93.68966
52441536  93.70351
52552512  93.71136
52665984  93.71446
52780992  93.73148
52895472  93.75591
53012432  93.75893
53125488  93.76169
53240448  93.77716
53353317  93.78767
53469062  93.79495
53582976  93.79156
53697564  93.80039
53811632  93.82860
53924224  93.84547
54041536  93.85575
54153586  93.86354
54269833  93.88233
54382482  93.88404
54500787  93.88948
54612519  93.87986
54728214  93.88421
54840352  93.89089
54953712  93.89553
55069632  93.90278
55184437  93.91311
55299033  93.92828
55415646  93.93983
55532282  93.94739
55647696  93.96170
55762784  93.97165
55879632  93.97779
55993616  93.99124
56108997  94.00017
56223468  94.00650
56337309  94.01685
56452176  94.02750
56567646  94.03712
56684061  94.03892
56797072  94.05798
56915313  94.06303
57029772  94.06423
57145536  94.07564
57261776  94.08844
57378062  94.09488
57493072  94.11132
57609864  94.12582
57728712  94.13203
57843422  94.13534
57959757  94.14592
58075934  94.15516
58192738  94.16270
58311186  94.16836
58425376  94.17955
58540284  94.19082
58655168  94.19712
58768192  94.19522
58886604  94.20846
59004198  94.22128
59120936  94.22464
59239824  94.23539
59355072  94.23789
59473848  94.25311
59592379  94.25812
59709646  94.27099
59823918  94.28438
59940496  94.29741
60056896  94.31016
60172222  94.32462
60287491  94.35416
60403716  94.36117
60519024  94.36527
60637248  94.37306
60751782  94.36718
60867048  94.37846
60983538  94.37623
61102992  94.38474
61219746  94.40085
61338726  94.40708
61456992  94.42012
61575241  94.43038
61692608  94.42746
61810336  94.43878
61928112  94.45149
62047314  94.46291
62166192  94.47862
62285648  94.49582
62402912  94.51189
62522064  94.52019
62640464  94.53183
62758221  94.54439
62877952  94.54934
62997858  94.55745
63114352  94.55863
63231168  94.56595
63348768  94.57810
63467579  94.57509
63585984  94.57660
63703728  94.59154
63825102  94.58905
63942714  94.60323
64064016  94.61472
64179648  94.61351
64297584  94.62312
64417392  94.62216
64532544  94.63043
64655642  94.63674
64774512  94.63314
64889874  94.64191
65008944  94.63943
65129176  94.64915
65250256  94.65410
65368332  94.66234
65491008  94.65993
65608848  94.65912
65726649  94.67469
65846934  94.68452
65966613  94.69946
66086128  94.70031
66206948  94.71599
66329424  94.71954
66447018  94.73170
66571456  94.73757
66691282  94.75410
66810977  94.76753
66933178  94.78220
67053399  94.79303
67173876  94.80611
67293504  94.82471
67414608  94.83189
67531392  94.83545
67651968  94.85214
67769548  94.86899
67890042  94.88151
68010304  94.89207
68130736  94.91026
68250514  94.91289
68371776  94.92174
68490688  94.93286
68612544  94.94515
68733483  94.94805
68853162  94.96367
68974161  94.97170
69098176  94.97183
69219584  94.97957
69341607  94.98832
69459957  94.99510
69581392  95.01749
69703487  95.02210
69826482  95.03311
69947741  95.03987
70068166  95.05550
70188912  95.06764
70312464  95.06160
70433112  95.07449
70556992  95.08019
70675904  95.08444
70797678  95.09226
70919856  95.08410
71043136  95.08954
71165664  95.10320
71286378  95.11516
71407962  95.12058
71531286  95.12742
71654214  95.13900
71774981  95.14855
71896446  95.15738
72018828  95.17512
72141608  95.17755
72263001  95.17482
72387139  95.18519
72512154  95.20129
72635086  95.20866
72757062  95.21162
72882162  95.22379
73005296  95.22901
73128337  95.23820
73250541  95.24028
73375664  95.24099
73498259  95.23969
73621872  95.25149
73743552  95.26396
73868228  95.26943
73990896  95.27620
74115648  95.28651
74237744  95.28314
74360592  95.27957
74483392  95.28529
74606208  95.28308
74730682  95.30564
74855616  95.31489
74982336  95.32547
75107808  95.33758
75229798  95.35167
75353757  95.36130
75478752  95.36768
75600448  95.37508
75723984  95.37993
75849566  95.38434
75972528  95.39495
76098078  95.39896
76223322  95.40552
76349552  95.41170
76474062  95.42036
76599712  95.42948
76726414  95.42112
76851162  95.42455
76977216  95.43220
77101392  95.44414
77224252  95.45686
77350867  95.45603
77477502  95.47057
77601328  95.48877
77728208  95.49967
77853999  95.50666
77978316  95.51033
78104169  95.51477
78226941  95.52185
78353856  95.52978
78478998  95.54378
78600654  95.54379
78731504  95.55505
78853434  95.56191
78980112  95.56523
79106703  95.57451
79233021  95.58323
79358682  95.59051
79486272  95.59182
79609842  95.59525
79736971  95.59689
79862904  95.60589
79986808  95.60891
80113098  95.61029
80239824  95.62408
80365446  95.63876
80493807  95.64579
80621586  95.66083
80746326  95.66963
80870592  95.67401
80997696  95.68350
81120231  95.69400
81245862  95.69140
81371856  95.70139
81500601  95.71222
81626064  95.72656
81753534  95.73745
81876828  95.75080
82005714  95.75564
82132066  95.75548
82259056  95.76570
82385136  95.77511
82508944  95.78463
82639186  95.78038
82766016  95.78700
82893504  95.78481
83022698  95.78912
83149702  95.79004
83277584  95.79701
83404608  95.81574
83533632  95.82498
83659584  95.81998
83789488  95.83293
83919183  95.83431
84047751  95.83318
84175713  95.84367
84303296  95.85408
84427882  95.86171
84558474  95.86245
84683584  95.86483
84813912  95.88023
84944472  95.89814
85071312  95.90087
85201424  95.91109
85330176  95.91117
85458966  95.92398
85590288  95.93393
85720272  95.94291
85848732  95.94359
85976121  95.94669
86102874  95.95272
86231376  95.95905
86358384  95.95999
86487744  95.96627
86617566  95.97487
86745904  95.98297
86876496  95.99768
87006213  95.99470
87136062  95.99482
87265398  95.98717
87394768  95.99466
87520832  95.99837
87651849  95.99624
87781784  96.01176
87910043  96.01442
88039874  96.02481
88165374  96.01564
88297008  96.02991
88425816  96.03738
88555482  96.04469
88683858  96.04701
88814336  96.04984
88946124  96.05812
89075189  96.06916
89206032  96.07919
89336824  96.09100
89467536  96.09174
89597322  96.09905
89726168  96.09862
89855766  96.09936
89986032  96.09532
90115776  96.10064
90246037  96.09672
90375894  96.09584
90507312  96.10041
90635158  96.10168
90767314  96.10947
90898542  96.11855
91028639  96.12717
91157904  96.12877
91287312  96.14084
91419712  96.14853
91553616  96.15811
91685776  96.16413
91814632  96.17467
91944243  96.18269
92074176  96.17764
92207808  96.18461
92334643  96.19051
92465136  96.18725
92594528  96.19631
92726099  96.19847
92858304  96.20459
92988294  96.21530
93119792  96.22458
93250476  96.22395
93379158  96.22600
93514096  96.23616
93643552  96.24206
93775488  96.25806
93904398  96.25769
94037696  96.26649
94170476  96.26731
94302558  96.27274
94435314  96.27453
94564899  96.27873
94698672  96.28627
94828288  96.28411
94956561  96.29531
95087106  96.29701
95218368  96.31670
95352579  96.32665
95482674  96.32458
95615157  96.33097
95745216  96.33221
95874834  96.34824
96006806  96.36179
96136608  96.37135
96269453  96.37715
96401826  96.38584
96535134  96.38271
96668352  96.38698
96800704  96.39274
96934032  96.39537
97066926  96.39929
97199802  96.39960
97331183  96.39739
97463646  96.39405
97597428  96.40179
97731474  96.40826
97864689  96.40661
97998384  96.40817
98130861  96.41679
98264133  96.41469
98396187  96.41700
98529408  96.41948
98660144  96.43290
98791056  96.43958
98924859  96.44291
99057952  96.45149
99191232  96.45768
99328474  96.46670
99461072  96.47025
99595623  96.47263
99732288  96.48327
99866688  96.49463


==> data/all_log2_r0_p7.dat <==
11  -11.4998
15  -5.74990
17  6.869529
19  2.984716
20  5.977538
24  4.981281
26  2.753213
26  3.735961
27  2.113905
30  -2.72474
32  -2.47703
33  1.804569
34  -2.16046
36  -5.67517
37  -6.16607
38  -6.60770
38  -3.88394
39  -6.65077
40  -9.16553
44  -7.27525
45  -6.92881
46  -9.27904
48  -8.87560
50  -7.23046
50  -8.16555
51  -10.2298
52  -11.0074
54  -11.1825
54  -11.3456
55  -10.9674
57  -9.03180
57  -8.74955
58  -9.48364
62  -9.20471
64  -8.94172
66  -7.71816
66  -9.40720
66  -10.0835
67  -10.7315
69  -11.3596
72  -11.0826
73  -9.94217
75  -8.41044
75  -8.21929
75  -9.27935
76  -10.3008
78  -8.46624
80  -6.68968
80  -7.33691
85  -7.97966
89  -7.03308
94  -5.67490
99  -5.20974
106  -3.83442
110  -0.45726
114  1.334861
116  1.538568
120  1.721233
128  3.932960
130  2.740914
138  2.371270
141  3.179581
144  3.041359
153  5.301346
158  6.350015
162  6.506878
171  7.869298
174  6.799801
178  6.744120
186  6.891963
190  5.214358
195  5.044435
198  4.715076
200  6.599805
205  7.236254
212  7.514532
216  8.421618
222  8.038301
225  9.362172
234  10.79166
236  9.782212
243  11.15291
246  12.03776
256  12.04629
258  12.61091
264  13.15810
270  13.14611
272  14.46337
286  14.69126
288  15.04415
300  14.74677
307  15.68159
318  16.44207
324  18.34356
333  17.94105
342  19.37533
353  20.95066
360  20.94671
368  20.52684
381  20.84486
390  20.24941
398  20.97274
405  21.18327
417  21.38933
432  22.34270
438  21.50814
446  22.06742
459  22.96784
466  22.95796
472  24.06752
486  23.44709
503  24.69291
516  25.07441
522  25.60945
537  25.32762
544  25.37524
582  25.92063
627  28.19728
678  30.09970
720  30.02897
768  31.46745
816  30.62257
867  32.08185
912  33.42372
948  33.33630
1074  36.78148
5687  42.18037
10336  45.57474
15210  46.16205
20212  48.08806
25296  49.16152
30270  49.98660
35520  49.73360
41067  49.92796
46464  51.65360
52152  52.27869
82008  57.00537
112866  59.66313
145350  62.15589
179546  64.72443
214275  65.80248
250260  65.95563
286656  66.69873
324032  67.62248
362034  68.10485
400192  69.10020
439566  69.77632
479520  70.34839
519840  71.08922
560817  71.80804
602048  72.49286
644248  73.12886
687030  73.73659
730335  74.13605
773870  74.48599
817650  74.65477
861645  75.02402
906440  75.25005
951863  75.53958
997254  75.85413
1042840  76.13327
1089455  76.34700
1136356  76.53729
1183680  76.54904
1231010  76.89878
1279122  77.09647
1326819  77.23940
1376152  77.49864
1425294  77.61844
1474002  77.76510
1523394  77.88872
1572912  78.04320
1623360  78.18871
1674360  78.36686
1725776  78.54655
1775232  78.72668
1826775  79.00230
1877552  79.12878
1930518  79.47341
1983078  79.56473
2035904  79.62352
2089152  79.77075
2142540  79.88814
2196400  80.04566
2249280  80.15549
2302616  80.46135
2356054  80.66524
2410816  80.80420
2465192  81.00118
2519425  81.15977
2574150  81.31456
2628879  81.54334
2684592  81.61032
2740688  81.70967
2796378  81.86790
2853504  82.08218
2909874  82.16026
2965638  82.27507
3022301  82.33467
3078070  82.42833
3135984  82.47017
3192950  82.57764
3251295  82.60398
3309072  82.78618
3367344  82.91811
3425904  83.10119
3484800  83.27255
3543930  83.42440
3602736  83.52943
3661360  83.69284
3721075  83.87704
3780863  83.99144
3842043  84.09954
3901992  84.21906
3962850  84.34556
4022848  84.44377
4084398  84.58616
4145210  84.70590
4204800  84.79953
4266320  84.89736
4327104  85.03116
4389345  85.17027
4452800  85.28939
4513119  85.34377
4575040  85.37097
4635585  85.47287
4698436  85.51289
4760862  85.60538
4824304  85.66491
4886222  85.68569
4948416  85.75715
5010928  85.82400
5075475  85.92882
5138496  86.04818
5202032  86.10683
5264395  86.19755
5328945  86.26235
5393264  86.32806
5457600  86.35929
5521906  86.46873
5587485  86.57297
5653296  86.58441
5718166  86.67627
5784582  86.76980
5850630  86.81937
5916270  86.95513
5981226  87.02785
6046422  87.13940
6112608  87.13219
6178976  87.22799
6245657  87.31733
6312237  87.41142
6379200  87.40297
6446415  87.49729
6513754  87.55790
6580800  87.61125
6648402  87.64872
6715385  87.72822
6783450  87.78282
6852800  87.87324
6920037  87.96853
6989034  88.09208
7057584  88.21872
7125648  88.32341
7194644  88.39679
7265508  88.49898
7332600  88.56678
7401600  88.62596
7469550  88.66870
7537728  88.70276
7607017  88.77818
7676304  88.81717
7746135  88.89412
7817400  88.93737
7888176  89.00095
7958925  89.06694
8029260  89.09581
8099531  89.11300
8169459  89.19203
8239850  89.28247
8311302  89.34171
8382189  89.37697
8451811  89.41829
8523540  89.52045
8593995  89.56728
8666556  89.63352
8737164  89.67387
8807850  89.71399
8878890  89.74139
8950400  89.77108
9021690  89.84243
9093150  89.87587
9165596  89.87435
9236880  89.86269
9310128  89.89255
9381424  89.94611
9454650  89.97785
9528800  90.02243
9600795  90.07420
9673968  90.12106
9748566  90.11018
9822784  90.14473
9893763  90.20670
9968376  90.23564
10042800  90.26524
10115680  90.33089
10190870  90.36852
10266157  90.39921
10340070  90.41613
10414016  90.42841
10488046  90.46989
10563225  90.50464
10638499  90.56688
10711518  90.64606
10787150  90.70708
10862784  90.77490
10938525  90.80832
11012800  90.88791
11087310  90.91255
11163840  90.95393
11238027  91.01614
11313600  91.05473
11389104  91.10909
11464722  91.18845
11540505  91.25091
11616435  91.28702
11693287  91.32017
11768112  91.33174
11842974  91.34154
11919168  91.36281
11996225  91.37341
12072912  91.41632
12149975  91.44033
12227490  91.49304
12303936  91.53014
12381248  91.59124
12457710  91.62703
12533040  91.68478
12609960  91.75069
12686490  91.82073
12763971  91.84324
12843867  91.86371
12921606  91.91025
12999675  91.95792
13078739  92.01031
13155896  92.03999
13235262  92.04936
13313025  92.07886
13391312  92.08545
13469600  92.15437
13548992  92.19408
13627840  92.20911
13708574  92.24413
13787528  92.28288
13864640  92.30851
13946400  92.35653
14024592  92.35147
14105025  92.40918
14185756  92.45301
14264496  92.49671
14343027  92.54047
14423805  92.62890
14504373  92.66326
14584680  92.70039
14664639  92.75337
14745256  92.77930
14825600  92.81878
14907993  92.85974
14988364  92.89740
15070896  92.95204
15152259  92.99916
15233472  93.01407
15314112  93.08553
15394776  93.10948
15476256  93.15042
15556482  93.17230
15636456  93.23169
15718736  93.25689
15798834  93.28075
15881400  93.30379
15962176  93.33039
16044600  93.35942
16126176  93.35271
16209600  93.38614
16292160  93.41734
16376214  93.44956
16456086  93.50827
16539424  93.54583
16623568  93.54871
16706160  93.58810
16788629  93.59651
16873200  93.61534
16956304  93.61833
17038086  93.64492
17121728  93.66534
17205840  93.71199
17290095  93.76882
17375254  93.78780
17459697  93.83344
17543388  93.84652
17627607  93.87763
17711462  93.88121
17795107  93.92048
17878696  93.93371
17962218  93.95664
18045820  93.98942
18130800  93.99577
18215650  94.02116
18301200  94.03599
18385600  94.07264
18470295  94.11372
18557100  94.14408
18642427  94.19119
18728151  94.25606
18812400  94.28348
18897680  94.31911
18982002  94.33078
19067344  94.38849
19154091  94.39238
19241552  94.42345
19328175  94.45452
19416051  94.48951
19503495  94.52523
19587978  94.54069
19672672  94.54762
19757790  94.56549
19844400  94.56886
19929150  94.59413
20015344  94.60091
20101406  94.61970
20187609  94.64061
20276148  94.68046
20363745  94.70866
20450922  94.74334
20535814  94.75311
20622720  94.80504
20710350  94.83778
20796756  94.86028
20886657  94.87104
20975301  94.89344
21062096  94.90335
21151290  94.92502
21239856  94.96789
21325770  94.98317
21413898  95.01401
21501080  95.02749
21591344  95.07302
21679318  95.10544
21768300  95.12620
21857100  95.16300
21944736  95.19830
22033600  95.22269
22123275  95.26459
22214202  95.26914
22302138  95.28627
22391361  95.31402
22479739  95.34128
22567872  95.37054
22655440  95.37714
22745365  95.38952
22834188  95.42417
22921440  95.43908
23011886  95.47495
23100506  95.49764
23189200  95.52367
23279168  95.55843
23371135  95.60004
23460512  95.61616
23549760  95.63839
23638725  95.65396
23729310  95.65335
23818800  95.67658
23909940  95.70462
24000458  95.72468
24092202  95.75491
24181648  95.78060
24272268  95.83613
24361440  95.86104
24451440  95.89713
24541920  95.90460
24633180  95.90984
24724800  95.95155
24814680  95.95972
24905430  95.96867
24995350  95.99163
25088768  96.02258
25178319  96.03877
25272936  96.05466
25365456  96.07670
25458784  96.10930
25552650  96.12138
25643775  96.15233
25736208  96.16403
25829960  96.17585
25923825  96.21141
26018670  96.23208
26111301  96.24008
26203200  96.24669
26295240  96.25139
26389011  96.27750
26482238  96.29565
26576133  96.32346
26668400  96.34979
26763440  96.37785
26856216  96.39129
26951412  96.40401
27047520  96.42530
27142401  96.44191
27237468  96.46984
27329868  96.48045
27426240  96.49199
27520650  96.50211
27614600  96.50403
27710528  96.52408
27807936  96.53432
27904350  96.56746
27998262  96.58948
28090560  96.59871
28185014  96.62101
28282158  96.65975
28378320  96.68016
28473147  96.73408
28569937  96.75057
28664176  96.78315
28759950  96.81989
28856154  96.84096
28952536  96.86062
29051475  96.86231
29147715  96.89048
29242800  96.92116
29339550  96.94151
29436301  96.98773
29531200  96.99668
29626350  97.00432
29724096  97.00397
29821410  97.02582
29917197  97.05527
30013857  97.06904
30110729  97.09572
30207078  97.11909
30305118  97.14248
30401641  97.14918
30498655  97.16889
30596784  97.20329
30695040  97.22794
30790848  97.24497
30889053  97.26631
30984480  97.28935
31082480  97.30568
31181634  97.33889
31277888  97.36442
31376202  97.39263
31473200  97.42290
31570450  97.43782
31670150  97.46008
31769358  97.47036
31867600  97.48548
31965063  97.52521
32063823  97.54030
32162490  97.57319
32260800  97.61344
32361885  97.63711
32460480  97.68201
32560834  97.71286
32659110  97.74448
32756950  97.74776
32855961  97.77762
32956515  97.79428
33055888  97.81864
33151616  97.83858
33253392  97.85668
33353408  97.88823
33452082  97.89705
33554670  97.91380
33652800  97.93567
33753120  97.95221
33852825  97.95455
33953230  97.97514
34052960  97.99145
34152640  98.01793
34252766  98.02751
34351808  98.03758
34451682  98.04892
34552262  98.06169
34654400  98.08559
34755008  98.09322
34856600  98.10242
34957802  98.12907
35058470  98.13142
35156658  98.13581
35257794  98.14944
35357450  98.17504
35457552  98.18791
35558193  98.20262
35659630  98.23477
35761472  98.24004
35862576  98.27199
35962883  98.30127
36064152  98.34398
36165705  98.38840
36267738  98.40979
36367552  98.42607
36469194  98.43772
36572175  98.47055
36673550  98.48568
36775650  98.50354
36875925  98.52409
36977652  98.56247
37078800  98.57237
37180026  98.59346
37282032  98.59934
37386746  98.62536
37488576  98.64001
37592640  98.67094
37694190  98.68575
37797680  98.70156
37899360  98.71475
38000664  98.72301
38104272  98.71566
38204595  98.73047
38308800  98.75674
38413392  98.77178
38517232  98.78299
38621318  98.81806
38725282  98.83629
38828640  98.87006
38930688  98.89452
39035376  98.92731
39136176  98.93025
39241050  98.94438
39345350  98.96498
39446580  98.97817
39550720  98.99714
39654592  99.00794
39758400  99.00953
39861741  99.02584
39965775  99.04074
40071928  99.04939
40172784  99.06748
40275330  99.09006
40380525  99.10826
40483950  99.12204
40587200  99.12438
40693896  99.14711
40797328  99.15317
40900528  99.18160
41004960  99.18593
41111642  99.19557
41215040  99.20554
41319512  99.21623
41423850  99.24175
41529408  99.25307
41635800  99.26206
41742016  99.29004
41848510  99.29149
41953908  99.30186
42057333  99.29958
42162426  99.30980
42268848  99.31426
42374302  99.32770
42480882  99.35651
42585210  99.37871
42689713  99.39939
42794928  99.41581
42903360  99.44303
43005184  99.44255
43114304  99.45166
43220112  99.46049
43328400  99.47363
43434570  99.47738
43542525  99.48429
43647040  99.49326
43754304  99.50857
43859507  99.51820
43964160  99.52851
44070755  99.54572
44179278  99.56292
44285872  99.57455
44392933  99.57678
44497200  99.58659
44606400  99.60839
44715138  99.60951
44821696  99.61807
44929530  99.63811
45034176  99.65331
45140976  99.65402
45250005  99.66592
45355752  99.68144
45463680  99.70453
45569472  99.71423
45678546  99.74070
45782280  99.75757
45889600  99.78008
45995808  99.79001
46103616  99.81343
46210758  99.82760
46318822  99.84310
46427456  99.86661
46535232  99.88386
46643155  99.89488
46751601  99.91272
46858295  99.92652
46964950  99.92962
47070400  99.94784
47179800  99.95472
47285205  99.94640
47393046  99.95770
47498971  99.96427
47607597  99.96513
47715866  99.97547
47825406  99.98321
47930310  99.98914
48038330  100.0006
48146634  100.0099
48254400  100.0258
48364200  100.0433
48471795  100.0487
48581170  100.0729
48690944  100.0914
48800448  100.1061
48908695  100.1055
49018322  100.1167
49126464  100.1236
49235264  100.1315
49343152  100.1342
49451946  100.1262
49561959  100.1606
49671609  100.1799
49779600  100.1910
49888800  100.2105
49998894  100.2368
50110600  100.2334
50223227  100.2330
50332871  100.2338
50444336  100.2508
50556606  100.2721
50670425  100.2975
50780592  100.3113
50894350  100.3228
51006944  100.3390
51120522  100.3412
51234209  100.3495
51346560  100.3593
51458920  100.3656
51572730  100.3842
51685350  100.4103
51799194  100.4188
51914930  100.4396
52027200  100.4418
52139142  100.4559
52250990  100.4660
52365200  100.4801
52478400  100.4737
52592768  100.4834
52706778  100.4940
52822080  100.5119
52935947  100.5320
53051344  100.5309
53166035  100.5353
53281248  100.5531
53393400  100.5622
53508438  100.5802
53622144  100.5909
53735616  100.5979
53853304  100.6120
53967936  100.6147
54079050  100.6254
54191280  100.6329
54304816  100.6382
54419762  100.6570
54535200  100.6650
54647450  100.6789
54761920  100.6899
54877885  100.7052
54992464  100.7150
55108318  100.7198
55222149  100.7336
55336425  100.7335
55452650  100.7443
55569414  100.7570
55684079  100.7649
55800571  100.7744
55915964  100.7849
56024982  100.7956
56142774  100.8071
56256182  100.8301
56370240  100.8444
56487678  100.8514
56606220  100.8800
56720088  100.8859
56835776  100.8959
56950400  100.9065
57064506  100.9175
57181902  100.9278
57297712  100.9241
57414240  100.9293
57529872  100.9510
57645360  100.9689
57763857  100.9695
57881025  100.9784
57997024  100.9960
58116400  101.0138
58232801  101.0305
58349720  101.0420
58465350  101.0591
58580800  101.0661
58695600  101.0697
58811376  101.0821
58925403  101.0863
59040080  101.0864
59155050  101.1020
59270777  101.1116
59384380  101.1258
59503950  101.1462
59620910  101.1592
59736402  101.1676
59854626  101.1724
59968656  101.1829
60085296  101.2054
60201024  101.2053
60318297  101.2269
60433440  101.2240
60549808  101.2269
60669400  101.2352
60785370  101.2387
60903104  101.2379
61022350  101.2542
61138800  101.2591
61256889  101.2647
61376282  101.2698
61491904  101.2739
61611828  101.2820
61732386  101.2894
61849775  101.2980
61967958  101.3054
62088609  101.3103
62207088  101.3198
62327600  101.3279
62446016  101.3380
62563776  101.3461
62684550  101.3609
62803392  101.3629
62923872  101.3869
63042450  101.3838
63158400  101.3809
63279049  101.3879
63396544  101.4031
63517200  101.4206
63637200  101.4288
63756864  101.4501
63874800  101.4561
63992871  101.4752
64112400  101.4920
64232176  101.5066
64350675  101.5130
64468800  101.5101
64589760  101.5256
64709348  101.5300
64829638  101.5456
64948350  101.5590
65070070  101.5738
65188800  101.5855
65310050  101.6056
65428605  101.6039
65549314  101.6037
65670270  101.6207
65785824  101.6281
65909173  101.6504
66027328  101.6527
66146496  101.6641
66267410  101.6813
66386496  101.6971
66507534  101.7063
66629480  101.7221
66747600  101.7243
66869109  101.7357
66989285  101.7395
67111616  101.7591
67231824  101.7692
67353162  101.7730
67473900  101.7757
67589824  101.7770
67713050  101.7958
67831895  101.7971
67953600  101.7941
68073525  101.8154
68192400  101.8250
68313230  101.8454
68433957  101.8613
68556807  101.8732
68673600  101.8787
68796450  101.8819
68919231  101.8809
69042576  101.8955
69165504  101.9100
69286842  101.9131
69406938  101.9207
69530163  101.9252
69649896  101.9340
69774080  101.9330
69892992  101.9484
70015950  101.9511
70139050  101.9690
70261056  101.9692
70382208  101.9800
70504800  101.9900
70626141  102.0061
70748989  102.0077
70871744  102.0284
70993616  102.0474
71117360  102.0560
71239428  102.0538
71364651  102.0690
71486832  102.0832
71609666  102.0936
71731440  102.0964
71853009  102.1120
71974734  102.1070
72097870  102.1201
72221712  102.1403
72345936  102.1563
72471087  102.1633
72592906  102.1818
72713880  102.1895
72835650  102.1913
72959850  102.2041
73080944  102.2200
73205136  102.2179
73327392  102.2345
73448076  102.2495
73572950  102.2607
73692726  102.2807
73817664  102.2902
73940880  102.2955
74065776  102.3037
74189520  102.3143
74312370  102.3168
74436466  102.3236
74560146  102.3291
74685798  102.3426
74810850  102.3458
74933118  102.3578
75059930  102.3723
75183679  102.3813
75310155  102.3960
75434550  102.4035
75554550  102.4131
75680190  102.4212
75805150  102.4255
75928422  102.4359
76050558  102.4459
76176320  102.4569
76302936  102.4514
76425794  102.4617
76553118  102.4850
76680050  102.4960
76804720  102.4988
76929210  102.5047
77052246  102.5199
77177725  102.5242
77304050  102.5306
77429439  102.5222
77557686  102.5238
77683166  102.5358
77807400  102.5473
77935680  102.5537
78060560  102.5507
78183666  102.5702
78311025  102.5761
78437074  102.5802
78561615  102.5800
78687510  102.5870
78813549  102.6029
78941675  102.5971
79067664  102.5935
79191360  102.5980
79317666  102.6163
79445091  102.6167
79570160  102.6258
79698480  102.6392
79823770  102.6414
79947450  102.6432
80075670  102.6482
80202672  102.6509
80327403  102.6559
80457170  102.6683
80584752  102.6714
80710128  102.6836
80835138  102.6872
80963136  102.6972
81086832  102.6998
81213518  102.6994
81340730  102.7081
81469350  102.7141
81595723  102.7237
81722553  102.7354
81848467  102.7445
81972336  102.7479
82102400  102.7616
82228775  102.7638
82357440  102.7576
82483047  102.7614
82609264  102.7683
82739834  102.7772
82865856  102.7855
82992351  102.7945
83122800  102.7967
83251935  102.8165
83382336  102.8280
83511360  102.8364
83638080  102.8404
83767800  102.8486
83892446  102.8563
84020150  102.8569
84148049  102.8604
84278202  102.8728
84405360  102.8874
84537675  102.8921
84664494  102.8948
84795664  102.9189
84924528  102.9250
85052151  102.9369
85181787  102.9410
85312800  102.9536
85439391  102.9654
85567296  102.9730
85698992  102.9746
85826810  102.9945
85955088  103.0006
86081458  102.9939
86212368  102.9985
86340150  103.0132
86468192  103.0206
86596800  103.0319
86728154  103.0382
86855835  103.0516
86986968  103.0621
87117964  103.0633
87249895  103.0823
87379002  103.0943
87508688  103.1048
87639600  103.1094
87766272  103.1278
87895638  103.1363
88025200  103.1401
88154755  103.1512
88286134  103.1553
88414638  103.1624
88542945  103.1738
88673100  103.1809
88802512  103.1974
88931496  103.2074
89058730  103.2216
89189400  103.2328
89322718  103.2340
89453232  103.2368
89584758  103.2374
89715600  103.2424
89845680  103.2553
89974462  103.2561
90104464  103.2630
90235070  103.2732
90365400  103.2822
90497760  103.2847
90626859  103.2903
90760176  103.2911
90892098  103.2934
91021842  103.3050
91151577  103.3098
91282950  103.3114
91412800  103.3049
91545696  103.3243
91677091  103.3187
91809355  103.3236
91938470  103.3308
92072418  103.3390
92204736  103.3405
92336018  103.3514
92465136  103.3627
92594270  103.3696
92727289  103.3805
92856696  103.3943
92986380  103.3982
93117970  103.4070
93250800  103.4176
93379600  103.4331
93512770  103.4332
93644122  103.4391
93774810  103.4434
93905075  103.4547
94036800  103.4538
94167642  103.4694
94302800  103.4791
94431740  103.4842
94562950  103.4980
94692105  103.5145
94823088  103.5176
94953840  103.5214
95086688  103.5133
95221962  103.5201
95356866  103.5280
95486400  103.5402
95619186  103.5474
95746923  103.5627
95879600  103.5695
96010744  103.5781
96145072  103.5995
96276800  103.6169
96410050  103.6234
96541212  103.6248
96674490  103.6211
96807425  103.6225
96939330  103.6246
97071447  103.6307
97201890  103.6361
97335900  103.6475
97467200  103.6579
97603288  103.6667
97731360  103.6740
97865526  103.6788
98000901  103.6871
98136729  103.6903
98263616  103.6953
98398262  103.7041
98532450  103.7085
98664072  103.7168
98798291  103.7285
98930887  103.7381
99063630  103.7455
99195072  103.7539
99327100  103.7586
99463344  103.7607
99598728  103.7652
99734400  103.7732
99867840  103.7763


==> data/all_log2_r1_p11.dat <==
37  -65.1936
43  -11.3768
53  -7.58458
57  -1.60187
58  -4.57893
61  -17.8985
65  -10.3628
79  -13.8405
82  -16.6180
83  -9.09841
89  -11.9345
91  -21.1139
91  -19.4897
92  -15.1767
101  -17.0048
102  -15.9420
106  -20.1213
112  -19.0035
117  -22.7777
118  -23.9147
122  -26.0729
123  -28.0455
123  -21.7920
124  -26.6928
128  -23.7417
129  -27.3704
130  -31.6218
131  -30.4924
135  -31.1004
136  -34.8905
138  -38.4640
141  -41.0886
141  -42.0698
142  -42.2772
142  -41.0693
145  -44.0565
148  -39.4911
152  -40.4445
153  -41.3540
153  -38.4222
155  -36.2443
155  -37.8039
156  -39.2969
158  -36.0738
158  -36.4113
160  -37.8595
162  -37.0540
163  -39.5253
166  -41.3852
170  -41.6126
171  -42.3517
184  -45.7616
189  -47.4084
197  -46.7353
203  -50.9749
210  -52.1223
215  -52.4628
219  -52.4467
228  -54.4082
236  -56.2176
244  -56.1057
248  -55.1740
254  -55.4375
262  -55.1671
272  -55.7205
277  -55.7582
285  -58.2425
290  -57.0415
298  -56.8472
303  -58.0267
306  -59.7875
314  -59.5621
320  -60.1843
325  -62.1916
328  -62.5263
335  -61.7091
339  -61.5020
344  -60.3960
348  -61.6788
354  -62.0363
359  -62.5570
364  -63.5653
368  -63.0492
371  -63.3692
378  -62.7293
384  -64.6238
392  -62.9163
400  -62.4914
405  -62.8374
406  -63.0264
414  -62.3475
425  -61.6375
431  -63.7010
438  -63.1390
446  -62.6277
458  -62.6568
465  -62.2172
472  -60.9886
482  -61.4408
493  -63.0117
504  -62.2038
514  -63.0630
525  -63.6847
544  -64.4981
552  -63.8680
560  -63.4724
574  -63.4951
576  -63.7128
585  -63.6447
592  -64.5066
603  -65.2488
610  -64.4581
618  -64.7525
624  -64.0940
633  -64.1396
640  -65.0234
675  -62.9405
714  -64.2653
756  -64.0754
798  -63.2357
840  -62.1971
874  -61.5045
905  -61.0886
936  -60.4355
975  -60.3735
1091  -60.9104
4386  -36.8078
7350  -30.3027
10550  -24.3987
13617  -20.4878
16762  -18.7356
19872  -17.2503
22960  -15.7367
26194  -15.0558
29456  -13.5186
32730  -12.3707
63280  -6.83606
95325  -3.47622
128960  -2.42106
162786  -0.16137
198240  1.100517
234086  2.368263
271264  2.657265
309300  3.179329
347643  4.643075
386541  5.248147
426240  5.809905
466368  6.404696
507600  7.117717
549405  7.531558
590751  7.964200
632570  8.319937
675465  8.710281
718900  9.182327
763200  9.409657
807120  9.628756
851568  9.916137
896640  10.22213
942538  10.60750
989040  10.51927
1035200  10.79429
1082016  10.98867
1129968  11.04033
1177302  11.10654
1225184  11.33070
1273090  11.53471
1321104  11.61372
1369550  11.71722
1418400  11.92360
1467648  11.97276
1516736  11.94779
1566882  12.19092
1616712  12.45605
1667520  12.74159
1718040  13.00318
1769072  13.10538
1821232  13.18261
1872030  13.26833
1923579  13.38198
1976475  13.49646
2027898  13.50864
2080890  13.53518
2133855  13.60128
2187432  13.67514
2240570  13.90700
2293512  14.00901
2347526  14.17301
2401175  14.29839
2455450  14.37821
2509630  14.45566
2564649  14.53132
2620275  14.66188
2675088  14.75115
2730357  14.79161
2785635  14.87771
2841156  14.93020
2898135  14.97851
2953762  15.08649
3010138  15.15835
3066255  15.33729
3123600  15.43608
3181752  15.53211
3239523  15.57492
3297600  15.73225
3356150  15.83568
3414320  15.87139
3472122  16.02293
3531696  16.18254
3589950  16.23228
3649528  16.31807
3708432  16.37633
3767400  16.46575
3827016  16.49481
3887085  16.59392
3946194  16.65027
4005950  16.66345
4066317  16.70046
4127760  16.74664
4188015  16.75955
4248900  16.80170
4310766  16.84571
4372864  16.91750
4435086  16.95522
4496064  17.05778
4558050  17.15356
4619717  17.18536
4681980  17.28614
4744551  17.26311
4806510  17.30042
4868333  17.38921
4931040  17.49693
4994464  17.51645
5057810  17.52428
5121448  17.59534
5184534  17.57068
5247840  17.58310
5312400  17.65217
5375552  17.68625
5439128  17.72454
5503680  17.75661
5567664  17.78007
5632432  17.79212
5696730  17.80165
5760960  17.87897
5826600  17.91615
5891920  17.96824
5957856  18.05908
6022760  18.07771
6088354  18.18335
6153628  18.20475
6219864  18.26255
6285776  18.34176
6351327  18.40108
6418112  18.42525
6484878  18.48280
6552144  18.53018
6619032  18.56084
6686560  18.63112
6753600  18.69908
6820464  18.75643
6886576  18.80273
6955200  18.82106
7023040  18.85737
7089630  18.87620
7157871  18.94760
7226496  18.99720
7294635  19.06140
7362640  19.12487
7430976  19.17417
7500535  19.26324
7568910  19.32074
7637175  19.35820
7706400  19.38522
7776990  19.45099
7846840  19.54169
7917264  19.62269
7985385  19.63303
8055152  19.69049
8125200  19.75304
8195886  19.77526
8265712  19.82436
8335782  19.91440
8406819  19.92343
8477514  19.97244
8547925  19.99564
8619840  20.02573
8692110  20.04663
8763600  20.13256
8834475  20.20209
8906534  20.19987
8977785  20.22091
9049802  20.24553
9121335  20.30904
9193226  20.34053
9263940  20.35325
9336555  20.36656
9408126  20.42320
9481360  20.44973
9553364  20.45405
9627400  20.42691
9700670  20.48709
9773150  20.53316
9846109  20.55861
9919344  20.57888
9991776  20.59699
10064400  20.62732
10137744  20.68230
10211334  20.67475
10284950  20.68423
10359202  20.69312
10433325  20.72790
10508526  20.74555
10583136  20.78080
10657206  20.78563
10731942  20.75731
10805560  20.73789
10880695  20.76139
10955325  20.81362
11029708  20.82404
11106072  20.84742
11181834  20.88419
11256966  20.91853
11332016  20.97025
11408004  20.96795
11485440  21.00033
11562160  21.00832
11637696  21.06681
11713390  21.09666
11789792  21.07617
11864538  21.10643
11940800  21.14866
12016200  21.16364
12094425  21.17725
12170366  21.20675
12247872  21.24323
12324915  21.28180
12401802  21.32425
12478731  21.32864
12555275  21.38700
12632190  21.42250
12710205  21.44171
12787686  21.46083
12866433  21.48575
12945254  21.51190
13023360  21.54701
13101326  21.58659
13180230  21.60021
13258932  21.64682
13337350  21.66361
13415558  21.69382
13494672  21.72953
13574080  21.74132
13652349  21.76298
13731456  21.81307
13809891  21.80758
13889559  21.80654
13970184  21.83641
14049984  21.86250
14128764  21.86794
14208960  21.88493
14288841  21.91790
14367596  21.93635
14447808  21.96665
14527860  21.97973
14607312  22.01912
14687670  22.04197
14767424  22.06715
14848116  22.07913
14928472  22.05882
15006784  22.07355
15087680  22.10826
15168860  22.13694
15248718  22.15930
15330384  22.18247
15411392  22.18710
15493194  22.20160
15574862  22.20416
15656225  22.21484
15737292  22.23950
15817095  22.27623
15899751  22.30736
15980830  22.34513
16063365  22.39110
16145460  22.40742
16228800  22.45104
16310175  22.49894
16393200  22.54541
16474560  22.60365
16557120  22.63536
16640694  22.65629
16721964  22.67577
16806582  22.69975
16890157  22.71438
16973600  22.72560
17055552  22.73910
17138867  22.75550
17221408  22.79967
17305344  22.81202
17389836  22.79419
17473086  22.81190
17555520  22.84329
17639505  22.84143
17723952  22.85784
17806752  22.87441
17889606  22.88292
17973900  22.88106
18057536  22.90686
18141417  22.93283
18224612  22.95071
18308192  22.96216
18393579  22.98679
18478908  23.00701
18563544  23.01028
18648624  23.03316
18733680  23.02633
18819234  23.03015
18902700  23.05837
18988560  23.08100
19073446  23.06099
19158638  23.08229
19244420  23.11150
19328740  23.14221
19413940  23.15936
19500234  23.19124
19585006  23.19893
19670890  23.24316
19756944  23.27138
19843026  23.29411
19928910  23.32655
20014118  23.33971
20100210  23.37739
20186640  23.37964
20273760  23.39845
20360302  23.43319
20446101  23.44981
20531355  23.46188
20617720  23.47276
20705076  23.49142
20792850  23.50120
20879550  23.52135
20966478  23.52175
21053088  23.57165
21141306  23.60833
21227200  23.62923
21314448  23.64788
21400650  23.68277
21490248  23.70829
21579345  23.74934
21666640  23.77975
21755416  23.79595
21844800  23.81409
21929846  23.82610
22018366  23.83209
22108164  23.84082
22197168  23.84794
22284621  23.88111
22374952  23.89757
22463847  23.90407
22551753  23.93797
22641994  23.93062
22730428  23.93894
22818810  23.97869
22907520  23.98804
22996640  24.00654
23086720  24.01999
23176278  24.04316
23268042  24.05227
23358600  24.06749
23447728  24.08810
23537043  24.10875
23626861  24.09454
23716224  24.12581
23804848  24.12965
23892400  24.14380
23982157  24.17274
24070802  24.19793
24161505  24.18483
24250590  24.21509
24341400  24.21043
24431400  24.20484
24521280  24.20992
24612600  24.24400
24703575  24.26290
24792780  24.27354
24884143  24.29424
24973650  24.31841
25066048  24.33037
25159488  24.34570
25251837  24.34125
25343856  24.35561
25437810  24.36358
25531850  24.38081
25624240  24.38167
25716531  24.40779
25809680  24.40662
25904490  24.43824
25999211  24.45600
26093600  24.46250
26183378  24.46080
26276560  24.48174
26368960  24.48373
26462222  24.51596
26556705  24.52673
26650512  24.53694
26745442  24.55188
26839617  24.56383
26934102  24.58514
27028575  24.60088
27123066  24.61587
27217152  24.62927
27311424  24.64001
27406392  24.65043
27500865  24.67544
27595527  24.71326
27689460  24.71426
27784351  24.72915
27880263  24.73924
27975987  24.75498
28071672  24.77308
28165389  24.79913
28259952  24.81466
28354368  24.82708
28450418  24.84203
28545477  24.87162
28641600  24.87688
28737296  24.87044
28833070  24.88699
28929600  24.90555
29024928  24.91490
29123712  24.92785
29217263  24.92844
29313270  24.92879
29409018  24.92465
29504832  24.93925
29601600  24.94021
29698320  24.95297
29796312  24.96163
29889846  24.97506
29987550  24.99436
30084456  25.01586
30181731  25.01284
30278514  25.03724
30375696  25.05796
30473100  25.06699
30570090  25.08703
30666720  25.09928
30763200  25.12095
30860480  25.16264
30959232  25.17488
31057229  25.16270
31155150  25.16654
31252654  25.16771
31349870  25.17478
31448592  25.18976
31546440  25.18609
31645221  25.19687
31743792  25.21211
31841728  25.22424
31938648  25.26062
32036550  25.26447
32136054  25.27092
32234195  25.28435
32333760  25.29644
32433065  25.31419
32531100  25.33289
32629800  25.33019
32729550  25.34415
32829504  25.34465
32928222  25.34741
33027010  25.35271
33126363  25.34948
33226394  25.34517
33327225  25.34948
33425742  25.37340
33526089  25.37323
33625398  25.37668
33726640  25.37529
33826960  25.39179
33926400  25.40006
34026416  25.42150
34125120  25.43079
34225582  25.42744
34325325  25.43803
34424768  25.45258
34525856  25.46275
34627218  25.46145
34727760  25.48015
34830306  25.48936
34932406  25.47534
35032248  25.47531
35130560  25.47545
35229824  25.48365
35332224  25.51203
35432592  25.52303
35534016  25.51743
35633200  25.52693
35735301  25.54021
35836032  25.55815
35936550  25.56318
36035607  25.57319
36137528  25.57878
36240429  25.58803
36341450  25.59399
36443150  25.59250
36544635  25.59640
36648570  25.61434
36750490  25.62500
36853440  25.64780
36956556  25.65994
37057353  25.66020
37158914  25.67866
37260766  25.67349
37363680  25.68634
37464606  25.68552
37568079  25.67769
37668600  25.69537
37770600  25.71033
37872832  25.71712
37976299  25.71691
38077975  25.72653
38180368  25.74128
38283112  25.76073
38386004  25.77052
38489820  25.78211
38593854  25.80155
38696640  25.81259
38799696  25.82151
38903715  25.81671
39007197  25.81984
39111800  25.82300
39214350  25.82562
39318110  25.85469
39421200  25.86562
39524589  25.89017
39628136  25.89971
39732672  25.91605
39832624  25.92038
39935640  25.93168
40039370  25.93593
40143922  25.94286
40244624  25.95586
40348310  25.95823
40451520  25.97369
40556574  25.97211
40661734  25.98266
40764704  25.98315
40868919  25.98324
40972480  25.99295
41078100  25.99519
41181244  26.01641
41285686  26.01923
41390972  26.02255
41497299  26.03858
41603120  26.04846
41708191  26.05617
41813550  26.04439
41918400  26.05279
42024654  26.05875
42130048  26.08061
42235200  26.08410
42341586  26.07686
42445970  26.09547
42552482  26.11245
42656688  26.12077
42761715  26.14307
42867453  26.16004
42973440  26.17216
43077975  26.16786
43184400  26.16843
43291200  26.18249
43397172  26.18765
43504800  26.19713
43610175  26.21237
43717376  26.23277
43823856  26.23393
43929333  26.23948
44035901  26.25359
44140480  26.26797
44247098  26.27300
44354800  26.27944
44462648  26.28916
44571550  26.29807
44679972  26.28218
44786091  26.28698
44891838  26.29655
44997264  26.29932
45103362  26.28628
45211096  26.30135
45319104  26.32177
45427050  26.33052
45535104  26.33900
45642450  26.34915
45751050  26.34579
45860150  26.34564
45966705  26.35216
46074416  26.36115
46181961  26.37107
46288827  26.37572
46397141  26.38906
46506186  26.37998
46614600  26.38066
46720290  26.40022
46827118  26.40710
46935168  26.42779
47042320  26.44873
47151696  26.46448
47259954  26.45347
47366862  26.46084
47472114  26.46804
47581555  26.47041
47691210  26.46559
47799495  26.48678
47906160  26.48696
48014742  26.48849
48122234  26.50412
48232633  26.50789
48340656  26.52185
48448995  26.52057
48559662  26.52866
48667968  26.53768
48775674  26.53039
48886176  26.53326
48993825  26.53427
49104075  26.54927
49212656  26.55029
49320257  26.55249
49429452  26.55936
49537610  26.57120
49649075  26.56847
49758210  26.58084
49867490  26.57745
49977771  26.58218
50089200  26.58893
50199273  26.59366
50311984  26.59649
50424243  26.59800
50536284  26.61153
50650528  26.61562
50762520  26.62367
50877022  26.64048
50984784  26.64852
51099430  26.64821
51210774  26.64021
51324624  26.65109
51435216  26.65993
51545424  26.66745
51659328  26.66482
51772800  26.66283
51887862  26.66382
52000535  26.65906
52115950  26.66482
52228800  26.66935
52343391  26.67909
52457799  26.67106
52570800  26.68048
52685775  26.68896
52798550  26.69251
52912954  26.69415
53026550  26.69982
53142489  26.71227
53257680  26.72128
53371200  26.72863
53484782  26.74102
53597376  26.74744
53713450  26.75075
53827058  26.76247
53941824  26.76651
54057024  26.78371
54170319  26.79439
54286200  26.80072
54401280  26.78956
54517230  26.78989
54631440  26.80268
54747504  26.80975
54861630  26.80437
54976560  26.81511
55091118  26.81133
55205244  26.81582
55321536  26.83059
55438344  26.84433
55554408  26.85232
55671135  26.85701
55785399  26.85172
55901757  26.86554
56014430  26.86257
56131008  26.85268
56244552  26.86351
56359406  26.87504
56475450  26.88875
56589936  26.89175
56705415  26.88109
56821078  26.88075
56936896  26.89031
57052224  26.89675
57170544  26.89123
57287616  26.90132
57402540  26.90212
57520960  26.89970
57637314  26.90722
57753744  26.91793
57869210  26.93569
57986240  26.94123
58101870  26.94820
58219350  26.94810
58336460  26.94551
58451040  26.94479
58567180  26.95658
58683366  26.95739
58799706  26.96544
58915952  26.98414
59033665  26.98599
59149440  26.99231
59266728  27.00321
59380650  27.01614
59498511  27.03028
59615262  27.02476
59730035  27.02248
59847776  27.02951
59965425  27.04138
60083586  27.03697
60200816  27.04703
60318864  27.05731
60435522  27.05858
60554170  27.06481
60674615  27.07034
60792400  27.06307
60910272  27.06743
61027344  27.06693
61143831  27.06708
61262208  27.07506
61382577  27.07094
61499200  27.07173
61617989  27.08368
61736562  27.09146
61856928  27.09559
61975085  27.10686
62094960  27.11662
62212583  27.12481
62334288  27.12908
62450286  27.13810
62569350  27.14067
62687808  27.13977
62805450  27.14000
62924736  27.14002
63043276  27.14799
63160368  27.15498
63279552  27.15018
63397777  27.15082
63516848  27.16091
63635203  27.16349
63752822  27.16318
63872400  27.17149
63990486  27.18162
64110154  27.19074
64231699  27.19445
64352169  27.19753
64470819  27.19801
64593305  27.20576
64713520  27.20944
64832704  27.20892
64951488  27.21583
65072112  27.22572
65192736  27.23886
65314167  27.24587
65434800  27.25758
65554920  27.26026
65674770  27.26156
65792622  27.27152
65914304  27.27044
66033413  27.27269
66154350  27.26427
66276800  27.26783
66397040  27.26252
66519573  27.27082
66641666  27.27403
66763112  27.27980
66881828  27.27420
67005120  27.28322
67127186  27.28973
67250320  27.29710
67370730  27.30064
67492160  27.30290
67611600  27.30527
67733190  27.31105
67855840  27.30982
67972800  27.29927
68094706  27.32243
68221075  27.32450
68341632  27.33271
68460550  27.35488
68581701  27.37039
68702346  27.37097
68822208  27.37049
68945571  27.37318
69070400  27.38344
69193775  27.39704
69316035  27.40690
69439470  27.41638
69561024  27.42105
69684836  27.42567
69808944  27.43062
69932646  27.44211
70053986  27.44601
70176960  27.44231
70299216  27.45105
70419600  27.46181
70541100  27.46144
70662304  27.46063
70786800  27.45836
70910483  27.46417
71034672  27.46177
71154675  27.45716
71275800  27.46198
71399762  27.46241
71524032  27.46970
71643780  27.47974
71766394  27.49168
71889650  27.49181
72012096  27.50408
72136725  27.51149
72261296  27.52046
72386176  27.53040
72510245  27.53913
72632418  27.53239
72756190  27.53645
72879186  27.54144
73004400  27.56818
73128256  27.57535
73251360  27.58832
73374899  27.58928
73498800  27.58631
73622325  27.60049
73745450  27.60899
73869264  27.60663
73993725  27.60997
74118336  27.62113
74240624  27.63146
74365663  27.64164
74488869  27.64902
74612925  27.65686
74735465  27.64989
74858880  27.64887
74984274  27.66564
75111600  27.66361
75236256  27.66845
75358900  27.67677
75483024  27.68364
75607098  27.69469
75733824  27.69941
75856464  27.70472
75979792  27.71290
76104056  27.72775
76229440  27.73714
76356689  27.74096
76480752  27.75568
76607024  27.76469
76733265  27.76724
76859550  27.77959
76982850  27.77556
77108800  27.78217
77233446  27.79089
77360994  27.79331
77488650  27.79078
77615038  27.78287
77744016  27.79549
77869680  27.80215
77994748  27.80225
78121260  27.81818
78246887  27.81532
78371664  27.82963
78495936  27.83524
78622656  27.83682
78747624  27.83530
78872976  27.84478
78998192  27.85786
79121280  27.85927
79249779  27.86271
79375779  27.86488
79502304  27.86809
79629548  27.87488
79755200  27.87272
79880976  27.88268
80007304  27.88370
80134848  27.88914
80262576  27.88088
80388672  27.88989
80514608  27.89234
80640760  27.88562
80768950  27.89452
80897505  27.89281
81022725  27.89467
81149600  27.90504
81278354  27.91484
81403968  27.92561
81533712  27.93692
81661050  27.94825
81789525  27.95572
81915008  27.95930
82043640  27.96891
82168540  27.97362
82296774  27.97184
82424640  27.97417
82555058  27.98152
82683600  27.98332
82812270  27.98291
82939578  27.99706
83068096  27.99877
83196642  27.99718
83326656  28.00648
83454768  28.01463
83582528  28.02056
83710200  28.03549
83838846  28.04687
83970467  28.05577
84098833  28.04667
84228222  28.04685
84357312  28.05583
84483411  28.06464
84612672  28.07577
84740325  28.08369
84868416  28.08089
84995136  28.08641
85124016  28.09925
85256112  28.10541
85385331  28.10519
85513570  28.11454
85644160  28.12031
85772752  28.12051
85901166  28.12795
86029112  28.12113
86158992  28.12857
86290379  28.12628
86419216  28.13250
86551584  28.12969
86683320  28.13948
86810032  28.13244
86940200  28.13199
87069129  28.13487
87198150  28.13163
87330345  28.13204
87458400  28.12661
87586240  28.13230
87716787  28.13981
87846864  28.14783
87977682  28.15503
88106886  28.15275
88237425  28.15775
88366320  28.16567
88496352  28.16890
88628544  28.18052
88756983  28.18410
88889175  28.18597
89021261  28.19562
89152728  28.19972
89284848  28.20162
89415254  28.21281
89542032  28.22219
89671536  28.22831
89803280  28.23220
89931942  28.25054
90060930  28.25720
90192340  28.26464
90326208  28.27068
90457920  28.27794
90586398  28.28327
90715520  28.29717
90847206  28.29906
90980946  28.29894
91111002  28.29704
91244154  28.30399
91375936  28.30836
91508528  28.31123
91640286  28.32347
91769226  28.32371
91900300  28.32273
92026509  28.31975
92160768  28.31946
92292480  28.32160
92426100  28.32709
92557120  28.32532
92689848  28.31961
92824944  28.32492
92956846  28.33336
93088080  28.33209
93220686  28.32842
93352203  28.33261
93484524  28.33628
93616526  28.34214
93749490  28.34693
93878736  28.34760
94012549  28.34623
94147520  28.34509
94279824  28.35072
94412100  28.34295
94545600  28.35770
94675248  28.36058
94806468  28.35444
94938455  28.35861
95067350  28.36381
95204160  28.37293
95340845  28.37920
95470521  28.37099
95603264  28.37201
95733190  28.37397
95865552  28.37081
95999126  28.37852
96129280  28.38609
96261854  28.39916
96394378  28.40971
96528600  28.40962
96661775  28.41449
96794180  28.41528
96927355  28.42429
97060718  28.43029
97194550  28.43798
97327632  28.44327
97458918  28.44329
97594688  28.44657
97726338  28.45282
97860963  28.46493
97995600  28.46614
98127134  28.46340
98260160  28.46332
98397360  28.46407
98531540  28.47005
98665749  28.47528
98798509  28.47608
98930145  28.48105
99062550  28.48316
99197550  28.48544
99329589  28.49418
99465120  28.50459
99598590  28.49607
99733221  28.50214
99864528  28.50563


==> data/all_log2_r1_p5.dat <==
37  -26.0774
43  -41.3319
53  -27.5546
57  -32.9256
58  -36.2328
61  -38.6436
77  -35.8186
79  -38.5008
82  -38.5383
83  -38.5897
88  -40.5488
89  -38.8487
91  -40.5560
91  -42.0194
92  -41.9443
99  -44.6016
101  -43.2309
102  -45.5826
106  -47.7619
112  -49.8267
117  -49.6138
118  -50.4622
121  -51.2681
122  -48.1703
123  -49.9487
123  -49.8089
124  -50.5458
128  -50.4222
129  -50.3123
131  -50.2197
136  -50.1568
138  -50.1067
141  -50.8147
141  -50.0405
142  -50.0142
142  -51.3538
143  -50.6315
148  -51.9278
152  -51.2435
153  -50.5950
153  -51.2126
154  -52.4095
156  -53.5629
158  -52.9280
158  -53.4605
162  -53.9864
163  -55.0459
166  -54.9880
171  -55.4844
172  -54.3747
176  -54.8811
201  -54.0152
214  -54.0618
232  -57.4915
248  -57.4540
262  -56.0191
278  -53.5172
296  -53.8667
304  -53.9783
318  -52.4794
333  -51.6511
342  -50.7592
354  -50.3949
364  -48.5613
372  -48.2081
387  -47.7386
404  -46.8330
423  -47.6658
431  -46.3959
438  -46.4624
446  -46.6820
459  -46.6129
469  -46.4225
484  -46.2602
496  -46.2534
506  -45.8747
517  -46.1517
534  -46.0588
551  -45.1489
558  -45.2310
574  -45.0878
586  -45.5185
594  -45.8295
608  -45.8100
616  -45.4820
624  -46.2039
637  -44.9777
648  -44.7041
658  -44.6417
666  -45.1602
678  -45.0993
688  -45.2306
702  -45.1806
706  -45.1350
722  -44.9176
728  -44.8005
822  -44.3479
906  -43.0431
1003  -43.3134
1089  -44.6229
1269  -40.2492
9864  -17.7405
18612  -14.5349
27636  -10.1611
36771  -7.70204
46248  -7.28201
77304  -5.06011
109638  -3.08478
143642  -2.25587
178272  -1.21337
213642  -0.08562
250192  0.490557
287926  1.092588
325884  1.767151
364464  2.123015
403682  2.516413
443456  2.776956
484416  3.113841
525924  3.524376
567663  3.875527
609696  4.658829
652224  4.974006
695664  5.354665
739794  5.636033
783717  6.011176
828608  6.086633
873648  6.076080
919336  6.113102
965328  6.247689
1011864  6.423171
1058131  6.739356
1105344  6.815851
1152657  6.955241
1199888  7.093693
1247928  7.013510
1296144  7.110536
1344486  7.431245
1393872  7.543123
1442688  7.715946
1492442  7.916104
1542426  7.999451
1592514  8.143160
1643616  8.217833
1694277  8.439379
1745456  8.618434
1796928  8.767103
1849122  8.978078
1899898  9.075497
1953216  9.160314
2005184  9.238978
2058061  9.254567
2111424  9.337949
2165128  9.487701
2219238  9.604394
2271854  9.670127
2325407  9.698196
2377872  9.793744
2433159  9.868158
2487534  9.991521
2542022  10.06060
2597337  10.14994
2651872  10.21039
2708604  10.30378
2763072  10.38410
2818906  10.49264
2874996  10.53639
2931327  10.61127
2987712  10.66346
3044496  10.79680
3101504  10.90990
3159531  11.01216
3216158  11.05209
3274992  11.13518
3333753  11.21564
3391878  11.32937
3450128  11.35874
3508848  11.41136
3567168  11.47435
3627024  11.56190
3686739  11.71133
3745378  11.75997
3804066  11.82005
3864762  11.83176
3924927  11.89039
3984008  11.90942
4044384  11.97256
4106432  12.00772
4166496  12.07499
4228203  12.12480
4289397  12.15942
4351464  12.20976
4412412  12.28777
4474599  12.34230
4536252  12.37240
4598406  12.41167
4660992  12.52422
4723713  12.57646
4785696  12.59504
4847418  12.67266
4910922  12.69873
4973618  12.77750
5036142  12.81206
5100618  12.90861
5163739  12.97905
5227336  13.00458
5291052  13.00808
5355372  13.05503
5418658  13.11975
5483394  13.14646
5547816  13.14089
5612976  13.18346
5677248  13.19917
5742072  13.24367
5807461  13.31355
5873088  13.32935
5938544  13.34078
6005151  13.39631
6071598  13.47435
6137536  13.51456
6203268  13.59192
6268992  13.64281
6334846  13.70622
6402432  13.76012
6468202  13.82510
6534889  13.85175
6602512  13.92800
6669728  13.98016
6736944  14.00969
6802803  14.05756
6869298  14.11087
6937236  14.16235
7005618  14.16810
7072467  14.21798
7140328  14.27745
7207872  14.32198
7276749  14.35892
7345377  14.40625
7414107  14.45336
7483941  14.46508
7551504  14.49433
7620786  14.54988
7689747  14.60561
7759128  14.63390
7828688  14.67500
7898326  14.70591
7967856  14.71485
8037366  14.75483
8108736  14.76720
8178762  14.79466
8248128  14.84473
8318828  14.88528
8389312  14.87927
8460144  14.91609
8530662  14.93384
8602176  14.94460
8674554  14.96568
8746848  15.00743
8817543  15.03921
8887522  15.05706
8958656  15.03817
9029438  15.06668
9100638  15.10118
9172416  15.11165
9242964  15.15322
9315133  15.12561
9387009  15.18352
9460143  15.20876
9532992  15.26437
9605952  15.28650
9678942  15.31636
9753856  15.35493
9826146  15.37360
9898848  15.39077
9972578  15.39121
10045992  15.45751
10119006  15.48902
10191951  15.48102
10265944  15.48560
10340617  15.51365
10414656  15.53071
10489408  15.57406
10563948  15.60727
10639332  15.62484
10713186  15.66070
10787154  15.69632
10863296  15.74672
10937486  15.77408
11012528  15.74892
11088651  15.77094
11164846  15.77700
11240501  15.80722
11316032  15.82287
11391296  15.85010
11468118  15.85031
11543884  15.91481
11619909  15.95430
11695607  15.95262
11772936  15.96830
11848128  15.96112
11924217  15.99313
12001884  16.02747
12078784  16.04050
12154793  16.06340
12232656  16.08983
12309072  16.10681
12386064  16.09767
12462894  16.10446
12539527  16.10655
12617136  16.09971
12694762  16.10004
12773808  16.11861
12851328  16.13961
12929313  16.16300
13008033  16.17257
13086528  16.17411
13165728  16.16877
13244598  16.18085
13322664  16.18087
13402176  16.18967
13480898  16.20469
13560176  16.22841
13639032  16.26289
13719177  16.28742
13799052  16.29892
13879008  16.32420
13959078  16.36944
14039872  16.38377
14119476  16.37216
14197974  16.41205
14277722  16.43667
14356262  16.46391
14436162  16.45763
14516088  16.47330
14596128  16.50237
14676816  16.51901
14756202  16.52197
14836536  16.52581
14917968  16.55081
14996271  16.57472
15075904  16.58176
15155808  16.58749
15237131  16.60078
15318576  16.61461
15400308  16.65984
15482058  16.68713
15562544  16.70190
15644592  16.70075
15726464  16.69425
15806851  16.71103
15887457  16.73771
15968736  16.76527
16049488  16.80380
16131696  16.81975
16215582  16.85891
16297944  16.87554
16379664  16.87358
16460817  16.88399
16542819  16.89876
16625136  16.90101
16707651  16.92718
16790236  16.96008
16873312  16.97001
16957017  16.97260
17041088  16.97193
17124589  16.98218
17208741  16.99208
17291266  17.01919
17376498  17.03141
17458749  17.05082
17541184  17.07519
17624512  17.08995
17707984  17.10639
17792047  17.13077
17876348  17.13117
17960481  17.12881
18044224  17.17062
18127296  17.17025
18212454  17.18985
18295152  17.21988
18380928  17.23555
18464553  17.23841
18550464  17.27443
18634968  17.26563
18720064  17.25813
18805612  17.25972
18889584  17.27161
18974031  17.30367
19057644  17.33007
19144874  17.33862
19230886  17.34269
19314848  17.33976
19399312  17.33328
19485536  17.34084
19569816  17.35094
19654888  17.36771
19742368  17.36990
19828416  17.39548
19914778  17.41328
20000463  17.41999
20085429  17.42700
20170944  17.44066
20257467  17.46658
20342952  17.48025
20428412  17.48596
20513614  17.50835
20600496  17.53172
20687296  17.56977
20775216  17.58109
20861784  17.59498
20949056  17.61595
21035546  17.63773
21122208  17.64281
21209214  17.66299
21296202  17.68720
21383232  17.69457
21471552  17.70523
21560742  17.71923
21646416  17.72939
21733558  17.76383
21821427  17.77298
21910144  17.79445
21998646  17.80711
22087632  17.80725
22176126  17.82053
22265217  17.82155
22354324  17.82750
22443876  17.84152
22531154  17.83747
22619649  17.85503
22708032  17.87385
22796514  17.88571
22885254  17.90337
22973742  17.90234
23063742  17.91890
23152576  17.93691
23243074  17.92933
23333487  17.93527
23423234  17.93201
23512272  17.93696
23601732  17.94798
23691248  17.95964
23779566  17.96331
23868291  17.98996
23957952  18.00397
24048337  18.01084
24139056  18.00858
24230262  18.01833
24321297  18.03568
24411387  18.05976
24498873  18.08974
24589496  18.11000
24679746  18.13002
24769008  18.12949
24860192  18.13760
24950016  18.12903
25042927  18.14250
25136064  18.16885
25227657  18.18121
25318944  18.19747
25411888  18.21972
25505414  18.23452
25599042  18.23321
25691904  18.24211
25785408  18.24766
25878718  18.25824
25971198  18.27643
26064888  18.28664
26156776  18.30383
26249184  18.31420
26341904  18.32464
26434044  18.33651
26527424  18.35573
26621504  18.37800
26717274  18.39767
26809664  18.39361
26904784  18.41561
26997299  18.43713
27089776  18.43979
27182529  18.46462
27277586  18.46480
27371916  18.47556
27466173  18.48095
27559848  18.50454
27654051  18.51103
27748672  18.52368
27844272  18.54655
27938497  18.56753
28034106  18.56670
28128411  18.58941
28222018  18.60353
28318234  18.62511
28414144  18.64631
28508501  18.68112
28604992  18.70281
28698432  18.69854
28794752  18.70427
28891772  18.70972
28986816  18.73181
29084279  18.74831
29179446  18.76321
29274896  18.78339
29370048  18.78972
29465888  18.81790
29561157  18.83564
29658816  18.85322
29756964  18.87129
29853789  18.88541
29949138  18.88905
30045816  18.89529
30143379  18.93036
30238656  18.95837
30335214  18.96637
30432376  18.98053
30529989  19.00932
30625842  19.00782
30723392  19.02180
30819426  19.01807
30916952  19.02382
31014434  19.02638
31113384  19.05173
31210816  19.05332
31309808  19.05193
31407168  19.05546
31506384  19.07881
31604163  19.11172
31701824  19.12280
31799952  19.12149
31897918  19.12641
31994446  19.13558
32091731  19.14569
32191776  19.15672
32289478  19.18282
32389812  19.19010
32489226  19.19721
32589414  19.20970
32687499  19.22369
32785776  19.22567
32884119  19.23966
32983263  19.24189
33082032  19.26278
33181494  19.26587
33280576  19.27838
33381603  19.29116
33479369  19.30652
33578832  19.31777
33677998  19.32978
33778898  19.34665
33878278  19.36069
33977889  19.37903
34078256  19.38990
34176912  19.38930
34275087  19.39297
34374382  19.39803
34474232  19.41148
34575858  19.42957
34675536  19.43023
34776592  19.43925
34876608  19.45357
34979382  19.46831
35079057  19.46951
35177097  19.48247
35277504  19.50072
35377342  19.49844
35476686  19.51520
35578067  19.52375
35675936  19.52132
35777634  19.53986
35877996  19.54677
35978919  19.55297
36079856  19.53663
36180363  19.54622
36282456  19.55292
36384957  19.56668
36486882  19.57855
36587824  19.58332
36691344  19.58856
36793728  19.59296
36895572  19.60439
36997202  19.61699
37097712  19.62585
37200378  19.64107
37301847  19.64973
37403344  19.67428
37503856  19.68499
37607706  19.69534
37708688  19.70622
37811824  19.71087
37915368  19.72326
38017728  19.72964
38120256  19.73866
38223858  19.73909
38326562  19.74492
38430814  19.75181
38533809  19.76872
38635594  19.76866
38737152  19.78303
38840256  19.78432
38944318  19.80112
39047568  19.80847
39150272  19.82493
39253696  19.83109
39355968  19.84467
39457728  19.84801
39562128  19.85153
39666483  19.85053
39770024  19.86417
39874293  19.87530
39977614  19.87673
40081272  19.88656
40185408  19.88991
40287372  19.89298
40391432  19.91185
40494816  19.92792
40599048  19.92827
40703344  19.93324
40807956  19.94283
40913118  19.94096
41016609  19.95562
41120064  19.95583
41225184  19.96364
41330624  19.96452
41436992  19.96494
41541696  19.98017
41646834  19.98716
41754336  19.98849
41859312  19.99007
41965002  19.99264
42069824  19.99996
42174413  20.01518
42279237  20.02107
42384096  20.01846
42492366  20.02748
42594186  20.03716
42698964  20.03850
42804544  20.04653
42910608  20.05568
43013642  20.05833
43119956  20.06541
43226736  20.07244
43331776  20.06749
43436976  20.07242
43542576  20.07787
43647552  20.08765
43755384  20.10225
43861968  20.11023
43968778  20.12426
44073942  20.13505
44178082  20.13355
44286198  20.12881
44392608  20.13590
44497978  20.12778
44607136  20.14861
44714607  20.16633
44820054  20.17847
44926784  20.19585
45032078  20.20280
45138288  20.21033
45245802  20.21647
45352272  20.21967
45459648  20.21949
45563976  20.23546
45672418  20.25177
45781802  20.27401
45889088  20.28598
45996082  20.29357
46105032  20.30713
46211568  20.32030
46319728  20.32635
46428324  20.33153
46535808  20.33846
46643688  20.34634
46748736  20.35330
46858798  20.36411
46965378  20.36736
47073222  20.36997
47181888  20.36498
47288947  20.35924
47397374  20.36092
47503441  20.37110
47610798  20.38276
47720464  20.38357
47829033  20.37746
47935232  20.37763
48042393  20.36736
48149164  20.37384
48258368  20.36512
48365264  20.38171
48475066  20.39162
48585864  20.39309
48693921  20.39531
48802898  20.39278
48912192  20.40868
49020168  20.42289
49129581  20.42312
49237056  20.43008
49345296  20.44277
49454328  20.44981
49565734  20.46339
49675392  20.47109
49782442  20.47300
49890624  20.46657
50002368  20.48107
50112576  20.48708
50224318  20.47931
50336079  20.48171
50448944  20.48364
50562522  20.48668
50673858  20.48602
50787888  20.49531
50901032  20.50706
51013763  20.52145
51126656  20.53459
51241674  20.53648
51353666  20.53318
51465282  20.53307
51578048  20.53569
51691383  20.54579
51803734  20.55225
51917598  20.54606
52030656  20.55536
52144901  20.56846
52257984  20.58585
52373304  20.59444
52484586  20.60129
52598208  20.60549
52713024  20.60114
52827203  20.62176
52942032  20.64445
53057724  20.64408
53172042  20.65544
53286714  20.66138
53402544  20.67438
53515202  20.67739
53629632  20.69126
53743939  20.68688
53857134  20.68385
53972526  20.69490
54087808  20.69947
54201869  20.70576
54315456  20.71676
54431928  20.72082
54547584  20.72382
54661656  20.73139
54776659  20.73857
54889248  20.74079
55004862  20.73308
55119168  20.73266
55235682  20.73047
55350944  20.73789
55467936  20.74289
55583424  20.74911
55699973  20.76303
55815488  20.76676
55931161  20.76845
56045088  20.77744
56159856  20.78213
56273064  20.79272
56389102  20.78942
56504128  20.79345
56620862  20.79473
56737296  20.80396
56853234  20.80260
56968102  20.80922
57082897  20.81591
57199872  20.82244
57315936  20.83108
57431376  20.83890
57549684  20.85217
57664703  20.85906
57782368  20.86705
57898144  20.86582
58014213  20.86840
58128774  20.87720
58246552  20.87641
58363029  20.87951
58478184  20.88656
58595088  20.89094
58709904  20.88565
58826754  20.89548
58942656  20.89985
59060734  20.90829
59178537  20.90413
59297598  20.90751
59414076  20.91671
59530662  20.92456
59647104  20.93151
59764474  20.93854
59880814  20.94598
59997366  20.95297
60113456  20.94893
60231198  20.95765
60347288  20.95829
60463152  20.96202
60582057  20.95986
60700343  20.96707
60816114  20.96951
60933338  20.97408
61050864  20.97211
61169328  20.97528
61289136  20.97136
61407654  20.97676
61525276  20.96736
61645434  20.98101
61764142  20.98250
61882926  20.98094
62002918  20.98254
62122394  20.98023
62240706  20.98747
62358803  20.98683
62479408  20.98609
62597392  20.99506
62716184  20.99965
62835598  21.01658
62953166  21.02142
63072384  21.02109
63190989  21.02996
63307943  21.03751
63426334  21.03980
63544064  21.03645
63663936  21.05136
63784017  21.06621
63903294  21.07988
64022552  21.08432
64141056  21.08638
64260168  21.08543
64380096  21.08927
64498032  21.09727
64619954  21.09676
64741184  21.09244
64860702  21.09444
64977609  21.09359
65099187  21.09413
65219472  21.09568
65339674  21.08615
65460231  21.08615
65579886  21.08965
65700288  21.09486
65820816  21.09780
65941314  21.10354
66061632  21.11712
66182886  21.11371
66305232  21.12776
66425968  21.13391
66548482  21.13358
66669264  21.13893
66788568  21.14009
66909504  21.15063
67030778  21.15184
67152692  21.15116
67273638  21.16408
67394496  21.17281
67513761  21.17357
67637043  21.17103
67756318  21.16596
67878336  21.17318
67999122  21.17368
68121242  21.17236
68245232  21.18024
68367102  21.18191
68486064  21.19060
68607936  21.19641
68730627  21.20373
68850288  21.20634
68974656  21.20719
69099849  21.20860
69222188  21.20720
69345072  21.21091
69465209  21.21697
69586776  21.21617
69709504  21.21731
69833328  21.21377
69957744  21.21405
70080062  21.21611
70200879  21.22722
70323579  21.23960
70444752  21.24729
70566474  21.24641
70688342  21.24690
70809802  21.24960
70932449  21.26209
71056664  21.26339
71177579  21.25892
71299904  21.25734
71422104  21.26010
71547084  21.27534
71667333  21.27959
71789868  21.27752
71912966  21.28736
72036054  21.28846
72159568  21.30331
72283618  21.31565
72408506  21.32348
72532103  21.33123
72657216  21.34040
72780774  21.33838
72904896  21.34759
73030416  21.35446
73153743  21.36142
73278118  21.37026
73403688  21.37970
73525892  21.38712
73650474  21.38310
73771578  21.38254
73895586  21.38327
74020608  21.38710
74144967  21.38513
74269752  21.38696
74393639  21.38848
74515551  21.38239
74640132  21.38570
74764004  21.38772
74887981  21.38809
75016366  21.39625
75141757  21.39748
75265422  21.40565
75388176  21.41396
75512256  21.41378
75636288  21.41359
75761829  21.41325
75887064  21.42468
76011072  21.42756
76136562  21.43147
76261896  21.44149
76385982  21.43989
76512471  21.43684
76639152  21.44710
76764623  21.45722
76890594  21.47007
77015774  21.48405
77142336  21.48525
77266767  21.49081
77394816  21.49148
77521569  21.50303
77646942  21.50712
77775152  21.51446
77901459  21.51724
78026688  21.52214
78152256  21.52553
78277716  21.52995
78402168  21.53576
78530898  21.53942
78653169  21.54835
78778908  21.56417
78903696  21.57028
79028712  21.57171
79155504  21.56668
79281216  21.56077
79407952  21.57970
79533818  21.58893
79660867  21.58865
79788978  21.59660
79912562  21.60094
80039872  21.61315
80166352  21.61793
80292793  21.62280
80420319  21.62786
80548992  21.62755
80676322  21.62640
80801734  21.63088
80927574  21.63161
81054112  21.63274
81178944  21.63834
81307317  21.64652
81432819  21.65226
81560702  21.65904
81688704  21.66163
81816514  21.65856
81943344  21.65888
82071262  21.66350
82199168  21.67260
82325568  21.67273
82450368  21.67196
82579329  21.68071
82709502  21.68324
82838491  21.68623
82964298  21.68429
83093247  21.68023
83219248  21.68971
83348847  21.69868
83477747  21.69681
83604912  21.69561
83732856  21.69314
83859858  21.69624
83990592  21.70712
84117696  21.71108
84247232  21.71174
84375376  21.72191
84499744  21.71554
84627504  21.71095
84755433  21.70943
84886974  21.70720
85014573  21.71149
85144396  21.71544
85273518  21.71760
85401717  21.71039
85530496  21.71312
85661632  21.71633
85791546  21.72404
85920162  21.73187
86046688  21.73615
86175297  21.73812
86304862  21.74330
86434848  21.75208
86564947  21.75214
86696208  21.75526
86826256  21.75029
86955072  21.76119
87084348  21.76422
87213633  21.76968
87343737  21.77373
87472154  21.77803
87600474  21.78177
87731462  21.79119
87861312  21.79238
87990976  21.79542
88118976  21.79879
88251483  21.80818
88381104  21.80663
88512336  21.81445
88642752  21.82029
88772067  21.82444
88903784  21.82822
89037018  21.82782
89169336  21.83791
89298624  21.84363
89428806  21.84567
89558454  21.84719
89689314  21.85082
89816277  21.85699
89947422  21.86041
90076581  21.86598
90207936  21.86373
90338031  21.86390
90469998  21.86510
90598494  21.86910
90728466  21.86799
90856872  21.87154
90989216  21.87227
91120064  21.88499
91251071  21.88720
91380674  21.88461
91514472  21.88711
91645699  21.89668
91774144  21.90431
91907802  21.90763
92036673  21.91200
92169294  21.91776
92298448  21.92906
92431053  21.93837
92561851  21.93675
92695883  21.94603
92829618  21.94578
92959974  21.94883
93092688  21.95609
93225176  21.96508
93357342  21.96538
93490614  21.96737
93621168  21.96900
93755178  21.97330
93884163  21.97742
94018112  21.98482
94154333  21.98891
94286016  22.00094
94420368  22.00126
94552726  22.00618
94683334  22.01684
94815126  22.01602
94945291  22.01461
95076641  22.01461
95209992  22.02157
95345011  22.01877
95475453  22.02587
95608562  22.02953
95738498  22.03634
95867352  22.03660
96000384  22.04274
96132134  22.04879
96265792  22.05819
96399072  22.06141
96531392  22.06428
96665634  22.06834
96797274  22.07680
96931518  22.08419
97065088  22.08540
97199052  22.09690
97331126  22.09865
97465536  22.10171
97600604  22.09859
97733376  22.10003
97869398  22.10372
98002352  22.10438
98134768  22.10579
98267706  22.10967
98401394  22.11630
98535621  22.12142
98666988  22.13006
98798502  22.13366
98931952  22.14693
99064259  22.15089
99198264  22.15614
99331648  22.16543
99464034  22.15851
99599168  22.16203
99733486  22.16505
99866364  22.16429


==> data/all_log2_r1_p7.dat <==
37  -13.0387
43  -6.51936
53  -25.3638
57  -39.4557
58  -38.1594
61  -28.9830
65  -34.8000
79  -32.8365
82  -37.8187
83  -39.8947
88  -39.9127
89  -43.3026
92  -46.2629
99  -45.9748
101  -45.7498
102  -45.5642
106  -42.8839
117  -45.5411
118  -44.3421
121  -42.1250
122  -45.6139
123  -45.6458
123  -47.6885
124  -46.6696
128  -48.5696
129  -48.5182
130  -50.2313
131  -49.2862
135  -50.0758
136  -50.0156
138  -49.9685
141  -50.7029
141  -51.3928
142  -50.6036
142  -51.2630
143  -51.2073
145  -51.1622
148  -51.7873
152  -52.4009
153  -52.3561
153  -53.5479
155  -53.4842
155  -52.2404
156  -52.2123
158  -52.7607
158  -53.2852
160  -53.2475
162  -54.2952
163  -52.1281
166  -50.5629
170  -50.6058
184  -50.3782
190  -53.4244
201  -54.8666
208  -56.1679
214  -55.8464
219  -56.3180
225  -57.8009
234  -53.6543
243  -54.6187
249  -54.0180
256  -53.7758
265  -55.2496
274  -55.5743
282  -56.6844
288  -56.4649
296  -56.0216
298  -55.8670
303  -56.6573
306  -56.2861
314  -58.1336
320  -58.1890
326  -57.4215
333  -57.7178
338  -58.4033
342  -58.4800
346  -59.8808
352  -59.0044
356  -59.2606
362  -58.6335
368  -58.5591
372  -59.0029
380  -59.7668
387  -60.3522
400  -59.9603
405  -60.0674
410  -60.1757
422  -60.7513
425  -59.9457
428  -59.6218
430  -58.8736
438  -60.7174
450  -60.2606
460  -60.3900
470  -60.7815
480  -58.8908
492  -58.5986
505  -58.3343
513  -57.5119
522  -57.6617
540  -58.7110
550  -59.5037
557  -59.4028
570  -58.7876
576  -58.7282
585  -58.1736
593  -57.4493
603  -57.3496
610  -57.1622
618  -56.6151
624  -56.0002
639  -55.1443
648  -55.3954
657  -55.0283
666  -55.2811
674  -55.3605
711  -53.5305
758  -53.8574
804  -53.0589
850  -51.1361
886  -51.2655
916  -50.2035
954  -49.1231
996  -48.6023
1035  -47.4081
1152  -46.2103
4848  -32.8247
8280  -25.7841
11895  -22.7003
15576  -19.6586
19122  -16.6368
22842  -15.1780
26580  -13.9704
30300  -13.7911
34122  -12.1923
37868  -10.7914
68400  -6.04511
100608  -3.76793
133836  -2.03904
167508  -0.58476
202882  0.129366
238400  1.185081
275712  2.094406
313725  2.800347
351872  3.465414
390720  3.916779
430704  4.472733
470710  4.796126
512110  5.127350
553982  5.270905
595344  5.543664
637200  5.751780
680208  6.055528
724544  6.262149
768622  6.375746
812682  6.714385
857352  6.995949
902620  7.216018
948546  7.389420
994752  7.684505
1040912  7.935179
1087911  8.186130
1135425  8.345694
1182960  8.386707
1231040  8.537955
1279344  8.663121
1327296  8.794938
1375998  8.863614
1424830  9.075191
1473175  9.132419
1523043  9.371658
1572930  9.634914
1623185  9.813382
1673808  10.03126
1724654  10.09511
1774800  10.27067
1826253  10.31591
1877650  10.40883
1929792  10.47840
1982032  10.58246
2034450  10.62744
2087654  10.81108
2141730  11.01458
2195040  11.18167
2248182  11.30645
2301525  11.39064
2355102  11.58757
2409030  11.62804
2463350  11.74492
2517390  11.76697
2572730  11.78054
2628258  11.86759
2683920  12.00054
2739456  12.14187
2794776  12.23479
2850608  12.30540
2906319  12.31223
2962243  12.39607
3018950  12.53488
3075102  12.64971
3133286  12.75955
3190781  12.82296
3248785  12.97213
3306600  13.01366
3365388  13.08439
3424194  13.13328
3482496  13.18923
3541050  13.25125
3599508  13.39659
3658720  13.46725
3717396  13.50960
3777264  13.60889
3837483  13.69311
3897672  13.72054
3957005  13.82014
4017200  13.93131
4078800  13.90361
4139040  13.94012
4200384  13.99513
4261253  14.05393
4322702  14.07410
4384545  14.17806
4447182  14.23918
4508386  14.34417
4570074  14.40579
4630912  14.41209
4693824  14.43451
4755900  14.44378
4819008  14.53988
4881595  14.60339
4944075  14.63241
5007120  14.71044
5071860  14.70070
5134877  14.77383
5197760  14.84790
5259770  14.88333
5324610  14.90968
5387712  14.95518
5452830  15.01577
5517018  15.10884
5582016  15.15809
5645952  15.22375
5711394  15.32013
5775506  15.39221
5841576  15.44745
5906736  15.52095
5971536  15.51545
6036420  15.56545
6102720  15.57694
6168717  15.63319
6234675  15.74350
6300191  15.79851
6366819  15.86997
6433977  15.91631
6501456  15.94219
6568480  15.97834
6635150  15.96643
6701498  15.98271
6768498  16.01241
6836040  16.06438
6903558  16.14412
6971200  16.21661
7039198  16.24263
7106646  16.29562
7174298  16.34052
7242591  16.35164
7310400  16.40648
7379488  16.43997
7447458  16.48476
7516800  16.48932
7584667  16.48871
7652880  16.53447
7722528  16.58375
7792560  16.61826
7862832  16.64858
7933635  16.67118
8002098  16.70051
8071829  16.75098
8142816  16.79056
8212706  16.81463
8281845  16.84442
8352744  16.89945
8423766  16.96616
8494327  16.98416
8565510  17.03854
8637525  17.10650
8709376  17.14489
8780200  17.18218
8850624  17.18975
8923200  17.19134
8992962  17.24460
9065160  17.26882
9136816  17.29571
9208128  17.31045
9279350  17.38834
9351900  17.42760
9423297  17.45095
9496080  17.50496
9568816  17.52066
9642105  17.56935
9715705  17.58906
9789526  17.62582
9861480  17.67024
9935168  17.74361
10008592  17.79526
10081800  17.84092
10156014  17.88701
10230768  17.89256
10304487  17.94341
10377900  18.02369
10452222  18.01514
10526400  18.04750
10602845  18.05171
10675748  18.09445
10749905  18.12940
10825026  18.12993
10900650  18.13583
10975632  18.15550
11050650  18.17828
11127339  18.17909
11202900  18.19523
11276906  18.22091
11353536  18.23261
11429550  18.25842
11505184  18.28701
11581343  18.35635
11658096  18.33157
11733606  18.34925
11808450  18.34823
11884325  18.39488
11960248  18.40795
12036784  18.45366
12113002  18.46041
12190698  18.47026
12268224  18.48191
12344904  18.51236
12422325  18.51661
12498642  18.53684
12576960  18.55028
12653640  18.58414
12731374  18.60224
12810688  18.60894
12889458  18.63008
12967680  18.67499
13046192  18.69755
13125200  18.72652
13203840  18.76219
13282814  18.80138
13360698  18.83748
13439430  18.86458
13517550  18.90450
13596120  18.94678
13676490  18.98296
13755456  18.99586
13834560  19.02328
13914891  19.02765
13994305  19.05705
14074272  19.06731
14154400  19.07529
14233488  19.06328
14313024  19.07423
14392080  19.09522
14472810  19.11156
14552110  19.10453
14632560  19.09234
14712225  19.09496
14791200  19.11236
14870754  19.14090
14951415  19.16604
15031094  19.19381
15112032  19.20122
15193048  19.23902
15273864  19.27499
15354680  19.30818
15435200  19.31893
15517203  19.34098
15597054  19.37317
15680304  19.41354
15760270  19.41789
15841776  19.42928
15924480  19.45157
16004595  19.47055
16085882  19.49698
16169242  19.50450
16252350  19.50940
16334784  19.52898
16416675  19.56053
16498779  19.54854
16581450  19.54700
16664698  19.59229
16747134  19.60608
16830486  19.60924
16911756  19.60457
16994550  19.62030
17079675  19.64580
17162210  19.66540
17245929  19.68051
17330560  19.66969
17414350  19.69184
17497584  19.71917
17581239  19.74470
17664659  19.78290
17748288  19.81357
17831550  19.82480
17915194  19.84464
17999414  19.84924
18082800  19.86755
18165600  19.86779
18250560  19.88353
18334550  19.88617
18418950  19.89273
18503502  19.89513
18587855  19.89214
18672321  19.90520
18757414  19.93562
18842808  19.93367
18927738  19.95115
19012611  19.96425
19097349  19.97196
19184334  19.99733
19269549  20.03016
19354540  20.03877
19440720  20.05082
19526406  20.07922
19612184  20.09465
19696960  20.11378
19782050  20.13037
19869056  20.14216
19954506  20.17075
20038405  20.22352
20124976  20.24896
20211255  20.27189
20298331  20.30148
20384949  20.34918
20471380  20.37023
20556972  20.42039
20643466  20.43581
20730240  20.43061
20818346  20.47064
20906798  20.48076
20992752  20.49500
21078975  20.50500
21167280  20.53530
21255550  20.54538
21340638  20.56842
21428352  20.58536
21517002  20.59888
21605760  20.61315
21693426  20.62124
21782241  20.61276
21871432  20.61287
21958800  20.61954
22047568  20.63557
22136103  20.64850
22224050  20.66485
22312498  20.69310
22402815  20.70635
22490863  20.71379
22579392  20.72906
22666688  20.74253
22756716  20.75938
22845660  20.78086
22931920  20.78447
23023008  20.80581
23112452  20.81300
23202240  20.81242
23293080  20.84045
23382990  20.86903
23471610  20.89086
23560797  20.91004
23650860  20.93142
23739480  20.93559
23828766  20.94743
23917725  20.97190
24007450  21.00454
24097200  21.02800
24187200  21.03212
24277770  21.05203
24367825  21.05549
24457600  21.06955
24547150  21.06944
24637968  21.09384
24727480  21.11840
24818112  21.12368
24907746  21.13194
24998422  21.17025
25091568  21.18081
25183360  21.20286
25277283  21.21787
25369664  21.20899
25463446  21.21140
25557570  21.24126
25648215  21.26000
25741386  21.26005
25835840  21.25563
25929900  21.25747
26024034  21.25716
26117429  21.25605
26208694  21.26551
26300880  21.28328
26395182  21.27563
26486946  21.29190
26581330  21.29447
26675298  21.29890
26769600  21.28251
26863252  21.29891
26957580  21.28726
27051165  21.30459
27146730  21.29328
27240624  21.29754
27333696  21.30126
27429795  21.29161
27523520  21.29020
27618016  21.31625
27712966  21.33284
27809230  21.33988
27905280  21.34946
27999075  21.36034
28092735  21.37041
28188346  21.36965
28284863  21.38678
28381386  21.38340
28475148  21.37456
28570400  21.39594
28665216  21.39090
28761216  21.40318
28856535  21.42066
28952955  21.42899
29051200  21.43461
29147638  21.44988
29242344  21.47471
29340291  21.47919
29435040  21.49010
29530104  21.48899
29625024  21.50850
29722283  21.52572
29819582  21.53462
29915850  21.53722
30012812  21.54642
30109936  21.54259
30206016  21.55446
30304800  21.56307
30400800  21.57447
30498208  21.56509
30595800  21.56939
30693933  21.57934
30789456  21.58334
30887792  21.58917
30984768  21.58632
31081923  21.59643
31180130  21.58877
31277255  21.57453
31375784  21.57192
31474398  21.56879
31573060  21.57687
31673853  21.55801
31773531  21.57307
31871097  21.58548
31968192  21.59586
32065844  21.59517
32164544  21.59939
32263710  21.60890
32364558  21.62001
32462937  21.63412
32562552  21.64681
32661885  21.63483
32759847  21.64696
32858850  21.64351
32958490  21.65757
33058050  21.67462
33156525  21.68328
33257619  21.68368
33358145  21.67982
33454656  21.67453
33555309  21.68621
33653142  21.69308
33754794  21.71191
33854400  21.71166
33955025  21.72851
34055190  21.73914
34153488  21.74058
34252944  21.74999
34351340  21.73317
34451208  21.72096
34551520  21.73915
34652976  21.74942
34753470  21.74837
34855425  21.75738
34957575  21.74502
35057296  21.75133
35155520  21.75992
35256670  21.76152
35359011  21.76689
35458566  21.76906
35560242  21.78164
35660560  21.78543
35761856  21.79701
35862501  21.80751
35962470  21.81329
36063171  21.82958
36164304  21.82054
36268140  21.82469
36367760  21.82578
36470137  21.82898
36571840  21.83117
36674160  21.83674
36777827  21.84992
36878880  21.84437
36981278  21.84455
37083640  21.85827
37185408  21.84944
37287471  21.85139
37391178  21.86327
37492186  21.88769
37594800  21.88113
37696320  21.90083
37799166  21.90334
37902528  21.90548
38003158  21.91500
38104344  21.92437
38205744  21.93675
38309931  21.94060
38414272  21.93805
38518623  21.94698
38621232  21.97190
38725776  21.96908
38828570  21.98102
38930923  21.98353
39035867  21.98717
39138399  21.98903
39241697  22.00419
39346560  22.01274
39447378  22.01644
39550650  22.02636
39655470  22.03516
39758400  22.04467
39860544  22.04580
39964896  22.04409
40070867  22.06051
40172990  22.07660
40274816  22.07197
40377600  22.08659
40481920  22.10664
40586592  22.12301
40693200  22.12164
40796352  22.11107
40901400  22.13211
41004608  22.13715
41110610  22.14302
41214528  22.16019
41318320  22.17627
41423175  22.19636
41527760  22.20294
41633645  22.21869
41741170  22.22803
41847360  22.22058
41952150  22.23428
42056556  22.23901
42162450  22.22613
42268301  22.22731
42373818  22.22138
42479998  22.22355
42584040  22.22263
42688320  22.21678
42792570  22.21265
42899190  22.21239
43003200  22.22324
43112640  22.24050
43217912  22.25300
43325022  22.27041
43432080  22.28813
43538400  22.30133
43643063  22.31403
43751616  22.32276
43857486  22.33031
43962522  22.33503
44068320  22.34014
44174016  22.35077
44281600  22.36512
44387850  22.36413
44493648  22.38508
44602288  22.39573
44710325  22.39320
44816890  22.40138
44923338  22.40679
45028800  22.40083
45135600  22.40885
45243990  22.41857
45350565  22.43163
45458544  22.44150
45564880  22.45184
45674768  22.45634
45780880  22.46351
45886800  22.47117
45993840  22.48051
46101830  22.49528
46210656  22.51848
46317450  22.52375
46425984  22.52210
46532912  22.53281
46641648  22.52980
46748560  22.54906
46855350  22.55334
46961440  22.54005
47065850  22.53861
47175838  22.54558
47281856  22.54663
47390712  22.56813
47497362  22.57072
47607624  22.58951
47716742  22.59132
47824320  22.59654
47930476  22.60411
48038832  22.61022
48146627  22.62670
48253950  22.62798
48362325  22.63919
48470336  22.65166
48580026  22.65885
48688695  22.65780
48797650  22.66357
48906275  22.68627
49014480  22.69702
49123437  22.69602
49231962  22.69894
49339413  22.71917
49448282  22.73166
49559025  22.73882
49668698  22.75052
49778283  22.76424
49887840  22.78062
49997490  22.78771
50109840  22.79493
50223107  22.80752
50333760  22.81346
50446427  22.82068
50558400  22.82713
50670379  22.84179
50780736  22.84748
50894730  22.85152
51007344  22.86492
51119829  22.88034
51233226  22.88419
51346395  22.89807
51458800  22.90953
51570350  22.92584
51685113  22.91826
51797835  22.91706
51913958  22.91672
52027376  22.93292
52142416  22.94012
52255185  22.94296
52370253  22.95681
52483540  22.97108
52597109  22.97521
52711776  22.98177
52826175  22.98369
52940553  22.99094
53053488  23.00419
53169369  23.02079
53283582  23.01925
53396720  23.03152
53511408  23.03624
53623770  23.04611
53737552  23.04369
53853705  23.04929
53970186  23.03897
54082758  23.05445
54196050  23.06459
54309923  23.05311
54425775  23.06057
54540300  23.05924
54653706  23.07053
54768720  23.08489
54884160  23.08466
54998544  23.09973
55113447  23.09348
55228608  23.09583
55343706  23.11197
55459689  23.11088
55575680  23.11312
55691514  23.12529
55807634  23.13068
55923300  23.13642
56033568  23.14607
56149536  23.14470
56263104  23.15239
56378806  23.16570
56495585  23.16610
56612055  23.16972
56727600  23.18607
56843470  23.19416
56956570  23.19366
57071856  23.19890
57186600  23.20308
57304182  23.21156
57420464  23.21207
57538800  23.22715
57653310  23.23162
57771698  23.23628
57886830  23.23501
58004466  23.23574
58120656  23.24082
58237698  23.25215
58353724  23.25638
58469312  23.25239
58585536  23.26702
58702095  23.26764
58817616  23.26095
58932900  23.26207
59047902  23.26389
59164704  23.27056
59281113  23.28830
59397525  23.29941
59514915  23.29160
59629300  23.29713
59746923  23.29398
59864325  23.30992
59979711  23.31973
60095440  23.33236
60214800  23.33217
60332294  23.34090
60448212  23.34332
60564880  23.35113
60684336  23.34979
60802842  23.35060
60921635  23.35902
61040200  23.36908
61156160  23.37539
61274905  23.38647
61393200  23.39280
61510572  23.40045
61628718  23.40880
61749050  23.40791
61867439  23.41646
61985258  23.42363
62104410  23.42527
62222400  23.42727
62342439  23.43223
62459696  23.43310
62578368  23.43738
62697675  23.44952
62817392  23.44228
62936100  23.45120
63053435  23.44714
63170675  23.45925
63290286  23.46464
63409302  23.45881
63527178  23.45927
63647298  23.46423
63766669  23.47411
63885184  23.48255
64003776  23.48854
64123824  23.50253
64245456  23.50313
64364688  23.51851
64483200  23.51660
64607723  23.53114
64725936  23.53604
64846470  23.54205
64964642  23.54433
65085936  23.55066
65207202  23.55083
65327940  23.55612
65448198  23.56196
65569152  23.56089
65690416  23.56802
65807235  23.57313
65930140  23.58585
66050270  23.59494
66169776  23.60363
66291216  23.60558
66412979  23.61129
66535344  23.61822
66654891  23.62592
66775488  23.62894
66896832  23.63492
67017942  23.63291
67139550  23.64322
67262120  23.65279
67382180  23.66235
67503040  23.65511
67622976  23.65136
67743504  23.65101
67865025  23.65361
67984269  23.65148
68105120  23.64957
68229243  23.66340
68350238  23.67316
68470848  23.67708
68590800  23.68681
68710675  23.69223
68833320  23.69041
68956960  23.70501
69082359  23.71319
69205950  23.71385
69327743  23.71866
69448950  23.72484
69571136  23.73875
69692600  23.73393
69815850  23.73994
69936992  23.74135
70060050  23.73699
70181450  23.74623
70304832  23.75610
70425534  23.75603
70549047  23.76383
70671488  23.77589
70793349  23.79400
70915987  23.80174
71039205  23.80296
71159616  23.80862
71283566  23.81238
71408493  23.81627
71530560  23.82660
71652160  23.83557
71772480  23.83958
71894720  23.84931
72018721  23.85316
72143838  23.84716
72268326  23.85580
72391488  23.85915
72517184  23.85630
72637314  23.86159
72762066  23.86798
72884208  23.87821
73009184  23.88518
73131120  23.89826
73253850  23.90796
73377648  23.90559
73501376  23.91238
73623150  23.92130
73746112  23.92779
73869675  23.93823
73994976  23.93289
74119830  23.93047
74242800  23.93857
74366643  23.94036
74490603  23.94029
74613440  23.94405
74739600  23.94949
74863440  23.95827
74987763  23.95599
75114166  23.96343
75239280  23.97460
75362530  23.96805
75485709  23.96950
75611736  23.97525
75736896  23.98133
75860580  23.97840
75984080  23.97871
76108176  23.98302
76233984  23.99397
76361825  24.00429
76487490  24.00809
76613118  24.00034
76738675  23.99954
76864982  23.99800
76989376  24.00170
77115474  24.00996
77240530  24.00608
77369716  24.02155
77497200  24.02915
77624700  24.03112
77751232  24.03172
77875614  24.03158
78002496  24.03263
78128320  24.03402
78251346  24.04071
78377988  24.03859
78504635  24.04652
78630560  24.04744
78754752  24.05479
78880570  24.04851
79006950  24.05690
79130832  24.06435
79259088  24.06755
79384426  24.07115
79511520  24.07562
79638614  24.07234
79764525  24.07863
79890525  24.07963
80016144  24.08721
80143920  24.08951
80269650  24.09539
80394416  24.10146
80522343  24.09869
80649504  24.10448
80776656  24.10682
80903248  24.11447
81030576  24.10548
81157056  24.10982
81284400  24.11029
81412560  24.11354
81541008  24.12946
81667990  24.12562
81795696  24.13122
81920935  24.13691
82049616  24.13914
82175808  24.14269
82304242  24.14342
82430316  24.14614
82558206  24.15072
82688499  24.15553
82816534  24.16311
82942896  24.15867
83072499  24.15234
83201760  24.16491
83332925  24.17514
83462292  24.18567
83589360  24.20028
83716854  24.19979
83843665  24.20167
83972970  24.20442
84099280  24.21131
84229344  24.21479
84359028  24.21604
84485645  24.22252
84613850  24.23648
84743247  24.23713
84875520  24.23436
85003200  24.24175
85133725  24.24191
85263552  24.24920
85392527  24.24698
85519058  24.25451
85649978  24.25827
85779126  24.25904
85909538  24.25967
86036754  24.25960
86166840  24.27265
86297157  24.27481
86426640  24.27104
86557498  24.27209
86689888  24.28247
86817984  24.28590
86948502  24.29208
87077650  24.29911
87208640  24.30521
87337680  24.30593
87468800  24.30521
87597075  24.30107
87725968  24.30793
87856320  24.30906
87988689  24.31439
88117200  24.31743
88248550  24.32180
88377092  24.32775
88506990  24.33421
88640298  24.33591
88766886  24.33806
88896400  24.35095
89029200  24.34786
89159580  24.34501
89290422  24.34985
89420880  24.36020
89553168  24.35542
89683030  24.35561
89815050  24.36164
89943150  24.36121
90071850  24.35916
90203403  24.37031
90334714  24.37031
90466757  24.37261
90595824  24.38217
90725538  24.38991
90858861  24.38829
90991958  24.39102
91121670  24.39472
91252240  24.39584
91383300  24.39731
91515339  24.40034
91645758  24.40676
91776618  24.41374
91908720  24.42096
92039376  24.42899
92174130  24.43727
92304600  24.44124
92437488  24.43511
92569216  24.44135
92704512  24.44904
92835009  24.45475
92963520  24.46445
93095536  24.47175
93229632  24.47994
93361150  24.48268
93492675  24.49158
93623535  24.48948
93754350  24.49278
93885504  24.49415
94017600  24.49677
94152160  24.49966
94285169  24.49158
94417530  24.49971
94549155  24.49577
94678650  24.49942
94811040  24.50271
94942336  24.50418
95074320  24.50409
95210566  24.51163
95345536  24.51500
95475836  24.52344
95609622  24.53623
95737200  24.53572
95869392  24.54382
96004150  24.54238
96137280  24.53702
96271290  24.54498
96403325  24.54553
96537618  24.55511
96671850  24.55428
96804882  24.56836
96937025  24.56713
97069760  24.56430
97201365  24.56921
97334400  24.56803
97465680  24.57600
97602768  24.57748
97732275  24.57683
97867445  24.58360
98002640  24.58516
98137152  24.59398
98266944  24.59485
98402832  24.60059
98536659  24.60684
98670405  24.61658
98804152  24.61755
98937616  24.61832
99069490  24.61999
99202800  24.61243
99332400  24.61933
99468050  24.62847
99602240  24.62517
99736920  24.63336
99868210  24.63259


==> data/all_log2_r2_p11.dat <==
389  -142.257
433  -144.836
446  -158.580
563  -159.045
571  -151.410
643  -167.986
655  -168.017
664  -162.850
681  -168.398
707  -168.777
709  -157.350
718  -165.863
794  -153.104
817  -158.227
916  -156.981
944  -164.766
997  -160.683
997  -157.054
1028  -161.445
1058  -167.923
1070  -171.511
1073  -170.356
1077  -167.188
1088  -164.296
1094  -163.600
1102  -166.744
1126  -160.568
1132  -160.131
1137  -161.438
1141  -157.709
1143  -162.218
1147  -161.801
1171  -161.436
1246  -156.688
1324  -155.164
1325  -158.032
1431  -158.042
1436  -159.446
1443  -158.071
1446  -159.414
1466  -163.304
1477  -165.756
1480  -165.619
1483  -169.125
1525  -165.367
1531  -167.618
1534  -164.052
1570  -165.147
1576  -163.989
1591  -166.144
1594  -167.151
1621  -169.761
1662  -176.523
1696  -178.199
1745  -176.582
1856  -182.651
1907  -179.105
1922  -180.648
1964  -179.552
2023  -176.833
2045  -180.147
2089  -173.299
2152  -175.538
2224  -177.668
2259  -177.218
2284  -180.614
2366  -184.758
2424  -186.428
2439  -190.165
2455  -188.658
2466  -191.295
2492  -193.390
2537  -193.484
2598  -195.826
2623  -196.618
2666  -195.625
2678  -194.694
2718  -196.843
2736  -197.260
2768  -196.388
2792  -196.197
2836  -196.946
2862  -195.278
2900  -198.103
2955  -200.254
3004  -197.806
3050  -197.701
3134  -197.620
3200  -198.643
3262  -199.918
3298  -201.420
3380  -201.521
3448  -202.146
3496  -203.468
3561  -202.212
3661  -202.626
3687  -201.529
3752  -203.674
3799  -204.900
3852  -205.677
3924  -206.043
3956  -205.842
3994  -208.996
4046  -207.486
4098  -206.598
4144  -205.937
4233  -207.192
4350  -208.088
4414  -208.482
4490  -210.159
4515  -207.225
4569  -205.806
4593  -206.567
4630  -205.527
4662  -206.861
4758  -205.878
5088  -203.088
5392  -204.630
5662  -209.339
5854  -209.164
6088  -211.752
6321  -210.441
6546  -213.082
6705  -213.715
6894  -210.912
7617  -212.371
24440  -230.986
39280  -227.934
53325  -226.206
66674  -225.080
79686  -222.931
92658  -221.482
105905  -219.864
119252  -219.336
132432  -219.234
145704  -219.473
189819  -216.414
233928  -216.533
277936  -214.885
322672  -214.324
366972  -213.722
412542  -213.278
459015  -212.328
505150  -212.300
552006  -212.166
598912  -212.452
646068  -212.255
694071  -211.926
742205  -211.398
789246  -210.543
838425  -210.317
887157  -209.868
936126  -209.627
985524  -209.548
1034730  -209.377
1085175  -208.823
1136064  -208.316
1185733  -208.193
1236900  -208.484
1289045  -208.733
1340892  -208.664
1392878  -208.683
1445040  -208.451
1498091  -208.077
1550850  -208.010
1603356  -207.987
1657098  -207.950
1711152  -207.882
1765176  -207.958
1819725  -208.062
1874794  -207.931
1929834  -207.998
1984011  -208.000
2038200  -207.957
2093892  -207.889
2149056  -207.916
2205546  -207.864
2261110  -207.856
2317280  -207.898
2373707  -207.678
2431296  -207.686
2487534  -207.623
2545680  -207.565
2602936  -207.451
2659465  -207.557
2717001  -207.425
2775822  -207.327
2833850  -207.248
2892870  -207.263
2950260  -207.072
3008439  -206.810
3067272  -206.789
3125808  -206.852
3184350  -206.855
3244474  -206.971
3302752  -206.861
3361632  -206.781
3421152  -206.724
3480960  -206.730
3540915  -206.581
3600774  -206.372
3662400  -206.205
3723070  -206.131
3782744  -206.206
3843975  -206.186
3905775  -206.145
3967566  -206.038
4027659  -206.017
4089201  -206.095
4151823  -206.078
4214160  -206.059
4275925  -206.167
4337865  -206.082
4400784  -206.000
4463088  -205.974
4524408  -206.013
4586400  -205.997
4649592  -206.013
4713080  -205.975
4775680  -206.075
4838974  -206.098
4903548  -206.044
4967802  -206.012
5031150  -206.011
5095678  -206.087
5159470  -206.044
5224444  -205.980
5288157  -205.917
5352984  -205.929
5417600  -205.914
5483072  -205.947
5548864  -206.039
5614722  -205.985
5679216  -205.964
5745852  -205.982
5812368  -205.949
5878600  -205.995
5945408  -206.085
6010200  -206.184
6076170  -206.173
6143270  -206.121
6209595  -206.126
6276400  -206.123
6342720  -206.167
6410256  -206.187
6477730  -206.168
6545040  -206.158
6613536  -206.231
6681304  -206.262
6749757  -206.344
6816960  -206.361
6883782  -206.275
6953126  -206.310
7021490  -206.301
7089150  -206.295
7156562  -206.373
7226496  -206.384
7295540  -206.397
7364400  -206.485
7432070  -206.499
7502526  -206.515
7570752  -206.589
7639818  -206.560
7710168  -206.555
7782450  -206.604
7852443  -206.666
7922670  -206.647
7992497  -206.656
8061775  -206.814
8131986  -206.860
8201456  -206.852
8272800  -206.842
8343851  -206.908
8415144  -207.002
8486226  -207.026
8558512  -207.019
8630650  -207.044
8702334  -207.058
8772243  -207.135
8842068  -207.125
8914188  -207.170
8985443  -207.225
9057715  -207.166
9130419  -207.149
9203360  -207.195
9274382  -207.245
9346848  -207.267
9418976  -207.333
9492850  -207.316
9565440  -207.310
9638326  -207.415
9711486  -207.429
9784620  -207.457
9857088  -207.500
9931365  -207.501
10003671  -207.505
10076976  -207.507
10150812  -207.437
10224340  -207.403
10296989  -207.400
10372150  -207.436
10447024  -207.409
10520292  -207.441
10593906  -207.405
10668112  -207.377
10741622  -207.344
10816260  -207.349
10890736  -207.367
10965600  -207.347
11039800  -207.314
11116224  -207.284
11191374  -207.300
11265033  -207.278
11340573  -207.282
11415168  -207.254
11490003  -207.323
11566386  -207.273
11642550  -207.234
11716731  -207.198
11791822  -207.205
11864970  -207.207
11940075  -207.257
12015708  -207.301
12092007  -207.342
12168072  -207.331
12245296  -207.316
12321414  -207.305
12396740  -207.316
12473214  -207.351
12550165  -207.324
12627342  -207.381
12704706  -207.351
12782168  -207.316
12859035  -207.394
12935616  -207.362
13011754  -207.289
13089475  -207.280
13168366  -207.302
13248498  -207.328
13326816  -207.320
13403869  -207.349
13480950  -207.379
13558678  -207.372
13637178  -207.409
13715136  -207.435
13792600  -207.451
13869278  -207.453
13948510  -207.452
14026880  -207.504
14105640  -207.515
14183709  -207.460
14262480  -207.443
14341565  -207.467
14421595  -207.470
14500800  -207.435
14578863  -207.448
14657472  -207.495
14735615  -207.498
14815395  -207.495
14895392  -207.555
14975010  -207.580
15054741  -207.555
15135936  -207.577
15216285  -207.587
15297178  -207.631
15376465  -207.686
15457025  -207.688
15537200  -207.685
15616115  -207.647
15696168  -207.676
15775362  -207.680
15857550  -207.728
15938622  -207.758
16017906  -207.770
16099546  -207.785
16180290  -207.808
16260384  -207.794
16340922  -207.809
16422014  -207.842
16501975  -207.874
16584350  -207.807
16666176  -207.810
16748550  -207.828
16831533  -207.806
16913964  -207.825
16995200  -207.863
17077920  -207.866
17160450  -207.876
17242944  -207.894
17325518  -207.933
17407650  -207.914
17491292  -207.946
17574438  -207.956
17656800  -207.938
17739112  -207.983
17821800  -207.970
17906129  -207.942
17988180  -207.944
18071360  -207.931
18155487  -207.938
18238448  -207.933
18322175  -207.914
18405502  -207.939
18489318  -207.921
18572330  -207.924
18657225  -207.949
18740346  -207.966
18824112  -207.986
18909170  -208.027
18993408  -208.064
19076928  -208.064
19160934  -208.116
19246290  -208.115
19330022  -208.130
19414080  -208.181
19499440  -208.240
19582656  -208.252
19666950  -208.279
19751184  -208.281
19834614  -208.324
19919085  -208.313
20002482  -208.297
20087304  -208.317
20172426  -208.321
20258085  -208.337
20343232  -208.336
20429129  -208.329
20515824  -208.362
20601168  -208.390
20685600  -208.420
20773062  -208.424
20857896  -208.437
20945350  -208.452
21031020  -208.492
21117430  -208.535
21202200  -208.547
21287766  -208.533
21372300  -208.548
21460928  -208.523
21547233  -208.512
21633600  -208.516
21720672  -208.555
21807450  -208.577
21892005  -208.600
21976880  -208.623
22064406  -208.648
22151850  -208.662
22239328  -208.668
22326450  -208.708
22414144  -208.742
22501491  -208.744
22588672  -208.748
22675626  -208.765
22764300  -208.800
22850856  -208.804
22937850  -208.792
23026024  -208.798
23115096  -208.794
23203232  -208.784
23290656  -208.785
23379336  -208.821
23467600  -208.868
23556660  -208.887
23644816  -208.888
23732862  -208.901
23821720  -208.898
23909837  -208.922
23997670  -208.928
24085362  -208.922
24175147  -208.930
24264016  -208.970
24352266  -208.982
24439905  -209.008
24528635  -209.008
24618816  -208.997
24707600  -209.016
24797304  -209.028
24887574  -209.045
24975657  -209.090
25066416  -209.117
25158975  -209.118
25250193  -209.130
25342096  -209.176
25434720  -209.198
25528240  -209.230
25619136  -209.224
25711922  -209.209
25803540  -209.230
25897560  -209.265
25991034  -209.261
26083742  -209.263
26175152  -209.294
26268456  -209.302
26360440  -209.332
26453360  -209.318
26545687  -209.333
26638536  -209.356
26732169  -209.389
26824560  -209.408
26918700  -209.422
27011553  -209.417
27104850  -209.433
27196336  -209.455
27291600  -209.488
27384624  -209.489
27477020  -209.496
27571800  -209.501
27663920  -209.553
27759861  -209.558
27853934  -209.567
27948240  -209.577
28042210  -209.576
28133928  -209.542
28227897  -209.556
28320400  -209.579
28416115  -209.589
28509579  -209.593
28603835  -209.615
28696754  -209.601
28792518  -209.595
28889224  -209.578
28984254  -209.544
29080107  -209.554
29173938  -209.565
29268288  -209.580
29364177  -209.607
29458310  -209.628
29555990  -209.618
29652115  -209.599
29748285  -209.601
29844648  -209.616
29939600  -209.616
30034305  -209.650
30131586  -209.656
30225552  -209.684
30322240  -209.700
30418325  -209.720
30515616  -209.685
30611830  -209.695
30710880  -209.720
30805900  -209.722
30902400  -209.718
30999120  -209.736
31095675  -209.745
31191825  -209.786
31288665  -209.826
31386978  -209.827
31484510  -209.841
31581150  -209.878
31678272  -209.893
31777296  -209.904
31874976  -209.908
31970736  -209.901
32068128  -209.906
32165822  -209.925
32261424  -209.959
32359381  -209.941
32457078  -209.970
32553936  -209.985
32651712  -209.989
32749590  -210.003
32846318  -210.032
32944320  -210.031
33043712  -210.028
33143130  -210.021
33241698  -210.036
33340580  -210.027
33438528  -210.001
33537888  -210.041
33635088  -210.034
33733550  -210.025
33831704  -210.036
33929648  -210.032
34027914  -210.041
34125670  -210.067
34224606  -210.058
34323218  -210.086
34421142  -210.108
34519450  -210.123
34618451  -210.107
34719680  -210.104
34823046  -210.121
34921822  -210.131
35021245  -210.136
35118702  -210.152
35215550  -210.182
35314496  -210.215
35415216  -210.235
35514800  -210.219
35614488  -210.235
35714770  -210.243
35815668  -210.292
35916349  -210.301
36014350  -210.286
36112702  -210.296
36211968  -210.309
36311727  -210.303
36411456  -210.330
36514800  -210.357
36615600  -210.388
36716077  -210.386
36816096  -210.384
36917070  -210.361
37016854  -210.379
37117392  -210.369
37218832  -210.353
37319950  -210.362
37419760  -210.361
37519920  -210.361
37621773  -210.375
37722214  -210.399
37823167  -210.391
37923672  -210.424
38025600  -210.425
38125710  -210.435
38226608  -210.437
38327260  -210.481
38428219  -210.489
38530260  -210.489
38632075  -210.492
38735566  -210.504
38838006  -210.502
38940070  -210.531
39040704  -210.530
39143600  -210.564
39245544  -210.564
39345678  -210.577
39445392  -210.591
39548430  -210.613
39649050  -210.623
39749850  -210.608
39850488  -210.614
39952656  -210.634
40054755  -210.650
40157322  -210.646
40258400  -210.657
40360618  -210.661
40462695  -210.670
40563810  -210.670
40669105  -210.661
40770912  -210.710
40874256  -210.722
40977410  -210.744
41082600  -210.750
41184364  -210.778
41288384  -210.788
41392705  -210.777
41496160  -210.809
41600760  -210.813
41703192  -210.815
41807952  -210.844
41913558  -210.861
42017160  -210.880
42119818  -210.879
42224064  -210.886
42327920  -210.877
42429058  -210.874
42532928  -210.867
42637203  -210.896
42741808  -210.913
42845760  -210.929
42951408  -210.961
43053768  -210.971
43161120  -210.958
43264885  -210.952
43368626  -210.950
43475145  -210.962
43578990  -210.971
43683402  -210.960
43786800  -210.954
43892577  -210.977
43998400  -210.995
44102760  -211.011
44207442  -211.024
44312931  -211.037
44417082  -211.084
44522576  -211.079
44629347  -211.103
44736150  -211.109
44840016  -211.104
44945808  -211.098
45049122  -211.096
45155280  -211.100
45261888  -211.088
45368784  -211.081
45474422  -211.109
45581200  -211.108
45686928  -211.107
45793784  -211.129
45901520  -211.169
46007550  -211.179
46112624  -211.186
46217440  -211.216
46322874  -211.214
46430206  -211.198
46535598  -211.205
46641630  -211.232
46744890  -211.232
46850391  -211.260
46956315  -211.241
47060928  -211.237
47169150  -211.246
47274902  -211.235
47378313  -211.264
47483289  -211.257
47591838  -211.264
47698560  -211.254
47805746  -211.273
47911920  -211.283
48017550  -211.282
48122907  -211.283
48229965  -211.319
48334789  -211.300
48444930  -211.318
48553935  -211.324
48659850  -211.335
48767450  -211.335
48874840  -211.344
48982850  -211.334
49090405  -211.346
49198352  -211.355
49306392  -211.355
49413552  -211.359
49518800  -211.383
49627570  -211.395
49735490  -211.382
49842198  -211.394
49947200  -211.418
50057280  -211.432
50167410  -211.440
50280720  -211.459
50390686  -211.480
50502592  -211.500
50615178  -211.494
50727696  -211.495
50839650  -211.518
50953662  -211.546
51065280  -211.560
51176538  -211.584
51287150  -211.592
51401550  -211.614
51509800  -211.633
51622147  -211.641
51734158  -211.639
51846966  -211.637
51959100  -211.642
52070039  -211.636
52181945  -211.638
52292800  -211.629
52407120  -211.634
52517952  -211.653
52627560  -211.668
52742131  -211.655
52856568  -211.658
52968384  -211.665
53081280  -211.643
53195376  -211.655
53307420  -211.671
53419653  -211.673
53532648  -211.684
53645632  -211.700
53761008  -211.692
53874792  -211.726
53989977  -211.722
54103365  -211.718
54216400  -211.728
54331344  -211.725
54447120  -211.719
54562025  -211.720
54676170  -211.764
54790623  -211.785
54903925  -211.783
55018450  -211.812
55134140  -211.821
55246600  -211.828
55360908  -211.867
55475440  -211.868
55589459  -211.874
55707840  -211.880
55821075  -211.897
55934584  -211.894
56048781  -211.913
56162400  -211.927
56275776  -211.934
56389175  -211.956
56503488  -211.964
56617910  -211.974
56731024  -211.991
56845376  -211.984
56959515  -211.981
57072170  -211.965
57188272  -211.960
57303490  -211.963
57418047  -211.965
57534624  -211.966
57648368  -211.975
57765018  -212.001
57879984  -212.006
57998272  -212.031
58113216  -212.031
58229136  -212.043
58344186  -212.042
58457792  -212.051
58572144  -212.053
58687943  -212.055
58805200  -212.077
58920834  -212.087
59036150  -212.087
59151575  -212.106
59268576  -212.112
59381984  -212.110
59499423  -212.115
59616012  -212.117
59731200  -212.140
59848896  -212.151
59964856  -212.170
60081840  -212.170
60198352  -212.173
60315568  -212.176
60432474  -212.174
60548544  -212.191
60666984  -212.162
60782610  -212.143
60897600  -212.144
61014175  -212.136
61128720  -212.109
61246512  -212.127
61365110  -212.129
61483504  -212.141
61603200  -212.146
61721504  -212.173
61841682  -212.164
61960950  -212.181
62079450  -212.212
62196036  -212.219
62315200  -212.219
62430876  -212.223
62546845  -212.229
62668242  -212.255
62787350  -212.265
62904840  -212.264
63022284  -212.266
63140150  -212.274
63258858  -212.266
63377760  -212.276
63495462  -212.298
63614960  -212.320
63734496  -212.317
63850397  -212.312
63967680  -212.324
64084446  -212.334
64203564  -212.341
64322370  -212.354
64440128  -212.362
64556400  -212.372
64674120  -212.372
64792800  -212.389
64914358  -212.402
65031159  -212.425
65148558  -212.438
65270010  -212.450
65387574  -212.465
65507760  -212.473
65626145  -212.465
65745162  -212.471
65863350  -212.482
65982960  -212.500
66102912  -212.508
66224550  -212.514
66344144  -212.510
66464309  -212.519
66583800  -212.534
66704976  -212.519
66823254  -212.532
66941136  -212.540
67061856  -212.561
67182768  -212.562
67303800  -212.559
67422162  -212.574
67540800  -212.609
67663104  -212.626
67780170  -212.637
67901529  -212.646
68018496  -212.623
68138175  -212.654
68257566  -212.660
68377344  -212.668
68497497  -212.675
68616415  -212.693
68733593  -212.697
68852160  -212.718
68975789  -212.723
69095775  -212.756
69217154  -212.791
69338826  -212.810
69459600  -212.830
69582606  -212.848
69704307  -212.855
69825600  -212.867
69946944  -212.873
70066647  -212.878
70186268  -212.875
70307214  -212.871
70427700  -212.892
70549371  -212.910
70668780  -212.916
70789140  -212.923
70911183  -212.920
71031360  -212.925
71151680  -212.910
71270736  -212.908
71393165  -212.919
71515632  -212.912
71637296  -212.902
71757504  -212.905
71880816  -212.912
72002784  -212.913
72124914  -212.902
72247192  -212.913
72369783  -212.928
72493200  -212.940
72618475  -212.946
72740652  -212.953
72862380  -212.954
72984520  -212.973
73106622  -212.983
73233328  -212.999
73356430  -212.988
73480896  -213.006
73604790  -213.032
73727639  -213.042
73850464  -213.041
73972600  -213.045
74095200  -213.055
74218095  -213.055
74340048  -213.082
74462304  -213.097
74585683  -213.108
74706606  -213.120
74828010  -213.131
74950950  -213.132
75074112  -213.147
75197565  -213.142
75323010  -213.147
75446670  -213.157
75571230  -213.168
75695277  -213.172
75819456  -213.181
75941082  -213.197
76066240  -213.202
76189833  -213.215
76314168  -213.211
76434902  -213.221
76559408  -213.231
76683026  -213.236
76808592  -213.245
76933408  -213.259
77057934  -213.282
77182746  -213.295
77308959  -213.282
77434320  -213.290
77561677  -213.295
77686910  -213.324
77812672  -213.332
77936400  -213.348
78062271  -213.360
78186474  -213.357
78311182  -213.362
78433473  -213.373
78557445  -213.385
78680535  -213.398
78806856  -213.416
78932160  -213.419
79057914  -213.419
79181136  -213.416
79307765  -213.420
79434056  -213.444
79562952  -213.451
79687725  -213.442
79814575  -213.452
79938042  -213.465
80062896  -213.457
80188465  -213.467
80313870  -213.468
80440659  -213.480
80567568  -213.481
80693571  -213.497
80819790  -213.497
80945358  -213.540
81070130  -213.559
81194890  -213.562
81320589  -213.567
81447104  -213.581
81573200  -213.594
81701568  -213.601
81829301  -213.610
81955150  -213.612
82081168  -213.630
82206656  -213.632
82334448  -213.632
82461072  -213.620
82589504  -213.623
82717929  -213.632
82844100  -213.634
82970550  -213.632
83099568  -213.654
83228184  -213.651
83351952  -213.646
83480472  -213.636
83606759  -213.646
83734848  -213.651
83865504  -213.657
83994167  -213.663
84118720  -213.656
84245200  -213.666
84372300  -213.656
84496560  -213.653
84624970  -213.682
84750400  -213.674
84878613  -213.676
85006257  -213.693
85134525  -213.702
85262400  -213.716
85391664  -213.724
85519552  -213.739
85647600  -213.747
85774941  -213.759
85903056  -213.756
86033520  -213.778
86163975  -213.792
86292654  -213.801
86421718  -213.772
86551346  -213.775
86680100  -213.792
86809392  -213.806
86938839  -213.808
87067512  -213.821
87195696  -213.830
87325680  -213.848
87453450  -213.852
87579264  -213.862
87706417  -213.870
87836193  -213.880
87965787  -213.895
88094790  -213.913
88222950  -213.915
88352400  -213.923
88481094  -213.932
88611870  -213.947
88738404  -213.950
88869978  -213.958
88998785  -213.979
89127920  -213.995
89258883  -213.992
89388720  -213.992
89516160  -213.988
89644912  -213.992
89773605  -214.005
89904150  -214.018
90032880  -214.026
90160833  -214.057
90291879  -214.067
90423951  -214.068
90552705  -214.070
90684180  -214.096
90814600  -214.083
90945931  -214.092
91076544  -214.079
91205467  -214.080
91333430  -214.097
91466398  -214.092
91595112  -214.110
91725426  -214.119
91856646  -214.123
91983780  -214.140
92115075  -214.162
92244400  -214.177
92373814  -214.186
92503233  -214.187
92633598  -214.211
92765364  -214.220
92896160  -214.232
93028656  -214.240
93158025  -214.255
93289920  -214.254
93421456  -214.263
93552114  -214.271
93682459  -214.281
93811941  -214.293
93942864  -214.285
94073400  -214.285
94204656  -214.291
94336832  -214.292
94468800  -214.293
94599498  -214.286
94729376  -214.323
94859088  -214.332
94990784  -214.331
95120704  -214.329
95256839  -214.344
95387825  -214.347
95518746  -214.351
95648490  -214.352
95777882  -214.363
95911025  -214.353
96038325  -214.350
96167400  -214.356
96299136  -214.374
96432075  -214.375
96562970  -214.393
96692544  -214.397
96826482  -214.408
96958260  -214.416
97089486  -214.433
97220380  -214.445
97350609  -214.442
97483200  -214.447
97614400  -214.445
97746896  -214.458
97878608  -214.453
98012015  -214.481
98140224  -214.498
98271792  -214.499
98407178  -214.495
98542064  -214.495
98673885  -214.508
98805350  -214.521
98935200  -214.535
99070560  -214.545
99205520  -214.568
99337946  -214.566
99470826  -214.581
99605403  -214.601
99736350  -214.590
99866718  -214.598


==> data/all_log2_r2_p5.dat <==
389  -106.692
433  -127.054
446  -134.321
563  -140.851
571  -128.796
643  -121.267
664  -128.073
681  -133.343
707  -132.876
709  -132.513
718  -132.262
794  -136.101
817  -132.550
916  -133.049
944  -133.564
997  -131.175
997  -134.677
1001  -135.150
1028  -138.163
1034  -136.073
1058  -136.522
1073  -139.170
1077  -139.477
1088  -141.814
1094  -140.059
1102  -140.334
1126  -138.793
1132  -140.900
1137  -141.163
1141  -141.413
1143  -141.649
1147  -140.325
1171  -137.585
1246  -138.021
1309  -138.493
1324  -138.952
1431  -139.477
1436  -139.979
1443  -139.104
1446  -139.597
1466  -141.377
1477  -139.279
1483  -136.040
1531  -136.615
1534  -134.775
1576  -134.202
1591  -133.660
1594  -135.406
1608  -137.092
1611  -137.622
1613  -134.924
1688  -136.223
1752  -142.854
1913  -144.850
2007  -142.810
2089  -141.329
2253  -138.711
2384  -141.122
2446  -141.935
2492  -140.957
2554  -142.608
2648  -142.970
2688  -143.715
2766  -146.156
2836  -145.761
2913  -146.709
3032  -148.851
3176  -147.666
3324  -147.796
3403  -146.855
3479  -148.141
3536  -146.292
3661  -145.839
3686  -145.445
3742  -144.626
3786  -143.651
3834  -142.748
3886  -143.189
3954  -144.451
3994  -143.238
4064  -143.669
4118  -144.093
4178  -144.323
4296  -146.213
4407  -146.063
4504  -147.525
4528  -147.726
4584  -147.591
4623  -148.788
4669  -148.325
4776  -147.896
4864  -148.280
4942  -148.660
4989  -148.732
5056  -149.107
5143  -149.040
5727  -149.511
6246  -150.841
6691  -153.559
7147  -152.991
8048  -151.436
47838  -160.570
83118  -159.189
118892  -159.858
155144  -158.886
192444  -158.922
234948  -159.794
278256  -160.415
321174  -160.665
364362  -160.989
408296  -161.227
453596  -161.310
499158  -160.908
544746  -160.963
590382  -161.042
636246  -160.815
683762  -160.994
730332  -160.951
777088  -161.004
825552  -161.092
873208  -161.105
921072  -161.152
969438  -161.214
1018304  -161.240
1067504  -161.211
1117424  -161.410
1165792  -161.507
1215756  -161.372
1266624  -161.325
1317568  -161.422
1368909  -161.494
1422222  -161.536
1474624  -161.678
1527504  -161.818
1578611  -161.984
1632097  -162.341
1686348  -162.491
1739304  -162.697
1793432  -162.881
1848204  -162.841
1902336  -162.896
1958058  -163.108
2011373  -163.163
2065024  -163.171
2119806  -163.104
2175014  -163.115
2231054  -163.150
2284386  -163.168
2340542  -163.151
2396758  -163.104
2453013  -163.173
2510568  -163.291
2567312  -163.248
2623936  -163.221
2682449  -163.251
2739888  -163.233
2798784  -163.293
2856928  -163.223
2915127  -163.331
2972688  -163.428
3030814  -163.341
3089342  -163.293
3147672  -163.420
3205984  -163.518
3264906  -163.423
3323616  -163.422
3382782  -163.419
3442572  -163.517
3502104  -163.526
3560788  -163.425
3621202  -163.527
3681174  -163.499
3742032  -163.538
3800944  -163.548
3862992  -163.502
3924151  -163.505
3984938  -163.475
4045104  -163.507
4107072  -163.469
4168514  -163.552
4231449  -163.608
4293513  -163.642
4355806  -163.610
4417728  -163.602
4477926  -163.600
4540016  -163.526
4601662  -163.474
4663647  -163.511
4726834  -163.568
4787958  -163.652
4851904  -163.585
4915008  -163.645
4978064  -163.719
5041344  -163.696
5104944  -163.801
5169736  -163.786
5234262  -163.867
5297578  -163.979
5362448  -163.962
5426586  -164.023
5491858  -164.049
5557738  -164.071
5623354  -164.096
5688999  -164.143
5754112  -164.099
5820297  -164.142
5886981  -164.145
5952834  -164.212
6018992  -164.241
6086556  -164.302
6150768  -164.314
6217884  -164.376
6283584  -164.500
6349911  -164.579
6417726  -164.614
6484309  -164.624
6553248  -164.653
6621343  -164.727
6688794  -164.787
6756912  -164.788
6823318  -164.749
6890247  -164.758
6958752  -164.789
7025808  -164.840
7093002  -164.903
7160877  -164.946
7229918  -164.909
7298256  -164.956
7366338  -165.025
7435912  -165.034
7503986  -165.041
7571558  -165.076
7641504  -165.117
7711083  -165.137
7782516  -165.188
7852516  -165.210
7923056  -165.168
7993152  -165.222
8063328  -165.258
8133586  -165.285
8202051  -165.276
8271912  -165.317
8342642  -165.385
8413056  -165.373
8483264  -165.473
8555024  -165.477
8626401  -165.539
8697843  -165.570
8769216  -165.658
8837868  -165.654
8909304  -165.645
8980928  -165.666
9051978  -165.693
9124242  -165.736
9196926  -165.770
9268992  -165.799
9341757  -165.823
9413578  -165.880
9487126  -165.904
9558516  -165.947
9632181  -165.998
9705628  -166.042
9777042  -166.064
9850176  -166.068
9922864  -166.072
9996126  -166.084
10069654  -166.116
10141593  -166.093
10215027  -166.105
10287198  -166.111
10362064  -166.152
10436656  -166.153
10508838  -166.133
10583456  -166.192
10658154  -166.248
10732176  -166.181
10806464  -166.181
10881088  -166.167
10956267  -166.204
11030552  -166.173
11105622  -166.187
11180894  -166.208
11255986  -166.213
11330496  -166.218
11404902  -166.283
11478592  -166.258
11554062  -166.283
11629104  -166.311
11705367  -166.324
11778858  -166.366
11852316  -166.342
11927358  -166.380
12003888  -166.386
12079243  -166.407
12153636  -166.425
12231296  -166.493
12305361  -166.533
12381084  -166.535
12456543  -166.563
12533904  -166.569
12610962  -166.595
12688376  -166.625
12767424  -166.656
12843114  -166.672
12920526  -166.682
12996288  -166.718
13073152  -166.736
13151542  -166.757
13231296  -166.795
13309842  -166.793
13387968  -166.800
13465001  -166.819
13543464  -166.882
13622336  -166.926
13699833  -166.988
13776504  -166.987
13853251  -167.022
13931861  -167.030
14010472  -167.044
14087943  -167.044
14166037  -167.052
14245107  -167.069
14321952  -167.136
14401373  -167.189
14480056  -167.227
14559087  -167.309
14639018  -167.281
14716884  -167.290
14796198  -167.332
14874454  -167.344
14954373  -167.346
15034008  -167.361
15114001  -167.365
15193376  -167.386
15275133  -167.441
15352987  -167.487
15433776  -167.498
15512001  -167.509
15590464  -167.515
15669646  -167.528
15750052  -167.552
15830436  -167.558
15910832  -167.538
15990137  -167.585
16071489  -167.591
16150896  -167.606
16231776  -167.612
16312704  -167.631
16392366  -167.648
16473142  -167.693
16553946  -167.713
16635768  -167.712
16716271  -167.731
16798414  -167.763
16880858  -167.780
16963082  -167.788
17044758  -167.803
17126331  -167.837
17208702  -167.862
17290312  -167.877
17373888  -167.898
17456422  -167.927
17538688  -167.967
17621136  -167.995
17704206  -168.006
17787458  -168.047
17870384  -168.069
17953344  -168.062
18036562  -168.070
18119088  -168.134
18201393  -168.148
18283408  -168.155
18368226  -168.210
18451792  -168.216
18535008  -168.204
18618688  -168.224
18702614  -168.277
18785382  -168.313
18869682  -168.291
18952966  -168.260
19036017  -168.284
19121088  -168.301
19204757  -168.285
19288368  -168.290
19372864  -168.316
19457763  -168.337
19541536  -168.373
19624352  -168.407
19709888  -168.427
19791934  -168.439
19876638  -168.462
19960992  -168.492
20044224  -168.534
20129472  -168.553
20215958  -168.567
20298669  -168.574
20383086  -168.584
20470629  -168.637
20556216  -168.644
20641728  -168.678
20726608  -168.685
20812626  -168.733
20898576  -168.752
20985297  -168.782
21070686  -168.785
21156694  -168.791
21242304  -168.812
21327678  -168.816
21413568  -168.855
21498624  -168.870
21585664  -168.888
21673194  -168.920
21760704  -168.960
21844909  -168.973
21930576  -168.969
22016176  -169.003
22104586  -169.006
22191708  -169.020
22278592  -169.029
22366608  -169.016
22453767  -169.043
22539696  -169.061
22627776  -169.098
22713768  -169.099
22802208  -169.106
22888512  -169.133
22974336  -169.165
23063184  -169.177
23149917  -169.170
23238582  -169.210
23326784  -169.207
23414006  -169.231
23503766  -169.233
23593794  -169.245
23680962  -169.272
23769392  -169.293
23857984  -169.339
23947392  -169.342
24035616  -169.346
24124516  -169.360
24214477  -169.395
24303828  -169.419
24391284  -169.426
24478436  -169.412
24566528  -169.436
24656256  -169.442
24744758  -169.461
24833532  -169.480
24923808  -169.504
25012464  -169.516
25103136  -169.563
25195284  -169.588
25287999  -169.617
25380189  -169.622
25472349  -169.632
25565292  -169.652
25657304  -169.643
25749458  -169.648
25845777  -169.673
25937109  -169.707
26028864  -169.723
26123142  -169.761
26211746  -169.785
26307336  -169.817
26401632  -169.857
26493982  -169.864
26585832  -169.886
26678528  -169.919
26772582  -169.972
26867808  -169.966
26958786  -169.993
27053406  -170.031
27145098  -170.025
27240904  -170.009
27335616  -170.023
27427554  -170.049
27521106  -170.056
27614832  -170.060
27708288  -170.087
27802798  -170.131
27897342  -170.139
27992448  -170.160
28084422  -170.197
28175931  -170.189
28267867  -170.197
28362816  -170.241
28457374  -170.243
28550834  -170.292
28644408  -170.314
28736208  -170.364
28831944  -170.356
28928016  -170.364
29024294  -170.386
29116816  -170.409
29211056  -170.427
29305664  -170.442
29399689  -170.479
29496141  -170.484
29593413  -170.507
29689493  -170.546
29785152  -170.557
29879762  -170.575
29975328  -170.609
30070112  -170.621
30164586  -170.652
30257242  -170.688
30353778  -170.715
30450672  -170.735
30548196  -170.744
30643434  -170.784
30740544  -170.797
30837096  -170.811
30933728  -170.828
31030163  -170.872
31127616  -170.887
31225282  -170.892
31322136  -170.901
31419008  -170.928
31516542  -170.928
31612554  -170.943
31709076  -170.949
31805504  -170.965
31901454  -170.979
31996074  -170.984
32092872  -170.984
32191929  -171.008
32287808  -171.047
32386032  -171.051
32484109  -171.098
32582368  -171.108
32678352  -171.120
32775876  -171.142
32873374  -171.168
32970816  -171.173
33070326  -171.170
33168538  -171.188
33269616  -171.193
33368202  -171.189
33465072  -171.215
33563502  -171.215
33660912  -171.221
33758766  -171.259
33855714  -171.303
33956649  -171.312
34056606  -171.341
34154136  -171.359
34250446  -171.355
34348272  -171.380
34446384  -171.416
34544781  -171.428
34645112  -171.453
34747614  -171.482
34847006  -171.495
34946333  -171.537
35045874  -171.587
35143514  -171.577
35242074  -171.607
35339238  -171.626
35439312  -171.621
35538624  -171.626
35638482  -171.625
35737629  -171.608
35840182  -171.623
35939904  -171.656
36038912  -171.670
36136822  -171.685
36235584  -171.681
36333648  -171.678
36433584  -171.674
36533744  -171.672
36634428  -171.693
36733328  -171.697
36832336  -171.713
36932126  -171.738
37031472  -171.754
37133139  -171.784
37234512  -171.797
37335258  -171.796
37435914  -171.797
37535328  -171.801
37637048  -171.809
37738368  -171.833
37839298  -171.847
37937628  -171.862
38041152  -171.886
38140666  -171.894
38241758  -171.910
38341392  -171.892
38443742  -171.898
38545722  -171.908
38645921  -171.913
38748762  -171.954
38849694  -171.970
38950968  -171.972
39050961  -171.972
39153366  -171.993
39256656  -172.017
39355833  -172.026
39454327  -172.042
39557392  -172.039
39656896  -172.058
39761262  -172.059
39862823  -172.069
39964866  -172.066
40068262  -172.081
40169958  -172.111
40271838  -172.119
40375274  -172.112
40476256  -172.119
40579578  -172.129
40684896  -172.139
40787901  -172.159
40892769  -172.176
40997594  -172.196
41101376  -172.212
41203553  -172.237
41306832  -172.241
41412231  -172.252
41516496  -172.247
41618752  -172.285
41722682  -172.300
41825864  -172.312
41930082  -172.314
42034944  -172.306
42138369  -172.314
42241157  -172.315
42344016  -172.350
42448634  -172.359
42552461  -172.369
42653072  -172.375
42757974  -172.398
42862518  -172.424
42965062  -172.436
43071678  -172.445
43175919  -172.449
43281072  -172.449
43384818  -172.468
43491114  -172.480
43594432  -172.498
43697264  -172.522
43801914  -172.511
43906808  -172.519
44012833  -172.521
44119104  -172.541
44223296  -172.554
44326848  -172.558
44431926  -172.574
44537274  -172.605
44644371  -172.621
44748834  -172.629
44853352  -172.640
44958186  -172.661
45060117  -172.672
45165456  -172.685
45271488  -172.687
45377682  -172.700
45483408  -172.698
45587718  -172.709
45695114  -172.725
45799926  -172.728
45905706  -172.725
46011851  -172.746
46117776  -172.754
46222059  -172.767
46328256  -172.773
46434496  -172.775
46538883  -172.802
46645056  -172.823
46750016  -172.850
46857824  -172.863
46963904  -172.870
47069712  -172.873
47177091  -172.875
47282547  -172.874
47387658  -172.873
47495456  -172.887
47602064  -172.906
47709552  -172.912
47815704  -172.938
47920947  -172.968
48026448  -173.001
48131688  -173.009
48237582  -173.016
48344436  -173.040
48452544  -173.070
48560094  -173.099
48666996  -173.112
48775002  -173.120
48885109  -173.120
48990843  -173.114
49096593  -173.119
49205497  -173.146
49310989  -173.143
49416794  -173.151
49523184  -173.165
49631296  -173.178
49737264  -173.167
49844784  -173.190
49949613  -173.227
50059227  -173.235
50171184  -173.264
50283333  -173.279
50392674  -173.307
50504962  -173.324
50617198  -173.336
50730624  -173.343
50843454  -173.352
50956794  -173.356
51070134  -173.351
51181911  -173.348
51293827  -173.342
51406328  -173.333
51516144  -173.341
51628928  -173.369
51742647  -173.382
51853872  -173.381
51966656  -173.385
52077888  -173.396
52189248  -173.412
52300926  -173.432
52415352  -173.437
52527357  -173.446
52638912  -173.470
52752832  -173.464
52867728  -173.482
52980592  -173.497
53096112  -173.492
53209102  -173.491
53321928  -173.490
53437462  -173.520
53551728  -173.533
53663732  -173.528
53780877  -173.540
53894448  -173.546
54011019  -173.545
54124086  -173.570
54238653  -173.582
54352704  -173.590
54471874  -173.596
54587456  -173.591
54703402  -173.595
54815088  -173.606
54927103  -173.640
55042537  -173.640
55158382  -173.639
55272256  -173.655
55388466  -173.667
55504427  -173.678
55620048  -173.699
55734658  -173.713
55849398  -173.715
55965276  -173.717
56078752  -173.735
56193522  -173.731
56306963  -173.738
56423152  -173.735
56537936  -173.743
56652966  -173.772
56765682  -173.781
56879298  -173.791
56993244  -173.794
57108087  -173.802
57220896  -173.825
57335616  -173.836
57448821  -173.831
57565116  -173.834
57678117  -173.841
57794958  -173.851
57909841  -173.869
58027032  -173.881
58142469  -173.907
58260559  -173.910
58374666  -173.937
58490432  -173.955
58608342  -173.972
58724144  -173.977
58841107  -173.983
58958844  -174.000
59073448  -174.000
59191392  -174.008
59307846  -174.016
59424183  -174.020
59540274  -174.032
59655622  -174.046
59773136  -174.057
59886848  -174.063
60002656  -174.076
60119334  -174.083
60234986  -174.080
60352448  -174.075
60468894  -174.082
60588176  -174.086
60703056  -174.104
60817088  -174.127
60934294  -174.143
61051072  -174.154
61167114  -174.144
61285056  -174.140
61403958  -174.143
61523022  -174.144
61644176  -174.169
61763247  -174.164
61882362  -174.182
62001072  -174.182
62120256  -174.196
62239261  -174.220
62357568  -174.225
62475852  -174.234
62594994  -174.254
62715968  -174.274
62834448  -174.290
62950272  -174.309
63068621  -174.304
63188304  -174.319
63305344  -174.334
63426357  -174.351
63542352  -174.365
63662832  -174.372
63783104  -174.390
63899162  -174.409
64021048  -174.421
64138977  -174.433
64254656  -174.431
64371714  -174.443
64489168  -174.452
64607151  -174.467
64725174  -174.492
64847046  -174.502
64965568  -174.500
65082736  -174.519
65202048  -174.529
65322152  -174.536
65438506  -174.537
65556969  -174.561
65676421  -174.571
65793888  -174.588
65914458  -174.599
66033763  -174.607
66154673  -174.624
66275838  -174.640
66394809  -174.656
66516282  -174.656
66636336  -174.657
66756144  -174.678
66874098  -174.689
66994704  -174.709
67114278  -174.721
67233439  -174.724
67354041  -174.731
67471744  -174.736
67593513  -174.757
67716879  -174.769
67834717  -174.777
67951504  -174.788
68070006  -174.796
68190506  -174.800
68311488  -174.796
68429522  -174.801
68549474  -174.818
68670306  -174.824
68789781  -174.831
68912118  -174.837
69034143  -174.841
69155744  -174.836
69276366  -174.856
69398144  -174.867
69519387  -174.873
69643472  -174.885
69764002  -174.899
69885102  -174.897
70008022  -174.916
70128582  -174.922
70249536  -174.926
70370226  -174.935
70492068  -174.946
70614099  -174.959
70733168  -174.972
70854932  -174.989
70976616  -174.987
71095806  -174.976
71215669  -174.993
71337528  -175.000
71459199  -175.006
71584002  -175.016
71704363  -175.038
71825642  -175.041
71950242  -175.050
72071021  -175.060
72193281  -175.067
72316944  -175.084
72440208  -175.082
72563904  -175.098
72688511  -175.110
72809832  -175.110
72934122  -175.125
73056336  -175.132
73180608  -175.148
73305024  -175.156
73428882  -175.156
73554928  -175.180
73676841  -175.172
73798109  -175.192
73920664  -175.203
74045664  -175.210
74168423  -175.214
74291392  -175.221
74413917  -175.241
74537088  -175.254
74657034  -175.250
74780016  -175.252
74903409  -175.270
75027888  -175.280
75152231  -175.293
75274696  -175.306
75399488  -175.315
75525157  -175.332
75649152  -175.330
75774066  -175.343
75895918  -175.366
76021827  -175.374
76145847  -175.382
76270558  -175.396
76392261  -175.407
76515362  -175.404
76638306  -175.415
76763557  -175.428
76888894  -175.432
77012976  -175.448
77137731  -175.443
77262929  -175.446
77390676  -175.461
77517568  -175.483
77641376  -175.477
77766216  -175.487
77889273  -175.500
78014814  -175.521
78139854  -175.520
78264009  -175.523
78389626  -175.520
78514344  -175.529
78638562  -175.533
78763014  -175.543
78890558  -175.553
79019264  -175.564
79142349  -175.588
79268858  -175.606
79394307  -175.611
79524246  -175.625
79650618  -175.634
79777872  -175.637
79904184  -175.641
80030064  -175.650
80154963  -175.668
80279892  -175.673
80407872  -175.683
80534331  -175.701
80660886  -175.706
80784048  -175.726
80908638  -175.732
81035136  -175.744
81162048  -175.750
81287888  -175.765
81412309  -175.774
81539262  -175.778
81666536  -175.791
81793232  -175.803
81922102  -175.816
82047456  -175.814
82173632  -175.814
82300922  -175.817
82426336  -175.822
82553736  -175.839
82682272  -175.858
82810512  -175.874
82938066  -175.886
83063771  -175.907
83194496  -175.925
83320512  -175.919
83447154  -175.924
83573514  -175.942
83703789  -175.961
83832768  -175.973
83964048  -175.979
84088384  -175.977
84215246  -175.996
84341936  -175.997
84466638  -176.001
84595736  -176.016
84720186  -176.030
84850276  -176.037
84980532  -176.031
85109472  -176.045
85237038  -176.054
85365866  -176.057
85492368  -176.064
85621791  -176.077
85746736  -176.084
85877568  -176.096
86007402  -176.116
86136512  -176.127
86265137  -176.133
86394322  -176.134
86524638  -176.145
86655978  -176.160
86783781  -176.170
86912874  -176.184
87042159  -176.186
87170448  -176.200
87298123  -176.202
87426378  -176.211
87552126  -176.212
87681648  -176.227
87812072  -176.252
87942378  -176.268
88071302  -176.268
88202466  -176.281
88331944  -176.292
88461888  -176.311
88593426  -176.332
88721094  -176.338
88851114  -176.364
88979248  -176.368
89106486  -176.371
89237456  -176.401
89368552  -176.409
89496506  -176.428
89628693  -176.439
89756464  -176.450
89886354  -176.458
90017534  -176.470
90143977  -176.492
90276288  -176.496
90407571  -176.501
90537216  -176.500
90666576  -176.518
90796608  -176.524
90927659  -176.527
91056693  -176.541
91185536  -176.561
91315584  -176.571
91447089  -176.583
91575054  -176.595
91706768  -176.597
91836966  -176.604
91966721  -176.615
92097414  -176.627
92226274  -176.644
92356081  -176.654
92483712  -176.663
92614704  -176.667
92747354  -176.684
92877642  -176.686
93010032  -176.696
93140928  -176.700
93271968  -176.694
93404736  -176.712
93535552  -176.733
93666903  -176.737
93796473  -176.742
93925008  -176.770
94059147  -176.775
94191119  -176.785
94324886  -176.792
94458006  -176.815
94586896  -176.831
94720128  -176.840
94850406  -176.858
94980992  -176.862
95110743  -176.865
95244882  -176.868
95375826  -176.876
95505984  -176.889
95639247  -176.892
95768136  -176.917
95895884  -176.929
96027072  -176.940
96156216  -176.959
96289566  -176.966
96424944  -176.976
96556752  -176.995
96687942  -177.009
96821506  -177.019
96953604  -177.040
97085888  -177.049
97218846  -177.042
97347934  -177.046
97481178  -177.056
97612368  -177.065
97745002  -177.078
97877696  -177.089
98010304  -177.084
98140288  -177.096
98272759  -177.097
98406792  -177.112
98538074  -177.113
98670822  -177.120
98805054  -177.118
98937036  -177.121
99069232  -177.125
99205602  -177.138
99337392  -177.140
99470016  -177.149
99605421  -177.158
99734208  -177.167
99867057  -177.176


==> data/all_log2_r2_p7.dat <==
389  -177.821
433  -144.191
446  -145.746
563  -159.447
571  -159.789
643  -154.063
655  -150.076
664  -157.708
681  -154.371
709  -156.167
718  -161.629
794  -159.306
817  -160.887
916  -162.685
944  -161.224
997  -163.066
997  -159.083
1028  -160.934
1034  -165.142
1058  -161.735
1070  -163.301
1073  -158.092
1077  -157.577
1088  -159.159
1094  -160.628
1102  -161.998
1126  -161.484
1132  -161.015
1137  -158.877
1143  -160.192
1147  -163.029
1171  -159.494
1324  -160.925
1325  -160.752
1431  -162.193
1436  -162.092
1443  -163.432
1446  -166.098
1466  -167.290
1480  -169.768
1483  -169.529
1525  -170.609
1531  -171.645
1534  -173.858
1570  -173.605
1576  -175.723
1591  -176.610
1594  -177.462
1608  -178.290
1611  -179.086
1613  -179.853
1641  -176.485
1674  -173.735
1717  -169.794
1748  -171.953
1873  -173.994
1913  -171.696
1957  -169.043
2015  -169.913
2035  -172.542
2080  -173.217
2130  -171.132
2181  -171.925
2253  -171.690
2271  -173.965
2350  -173.738
2406  -175.877
2439  -177.451
2455  -177.206
2466  -176.148
2493  -177.194
2552  -178.211
2601  -178.423
2648  -178.276
2678  -176.703
2718  -175.587
2728  -177.649
2757  -179.612
2785  -179.188
2834  -180.085
2859  -178.754
2899  -177.801
2953  -176.301
3026  -176.071
3054  -176.163
3145  -175.702
3264  -177.267
3298  -177.124
3328  -177.541
3365  -177.144
3403  -178.615
3454  -179.645
3497  -180.130
3561  -179.895
3634  -180.390
3687  -180.666
3774  -181.164
3806  -181.230
3879  -182.342
3933  -181.809
3967  -183.273
4006  -182.766
4077  -182.116
4136  -182.606
4215  -180.783
4299  -178.540
4400  -179.322
4490  -179.417
4514  -178.867
4569  -179.956
4617  -179.592
4659  -179.871
4761  -180.156
4862  -181.494
4960  -180.153
5002  -180.607
5302  -181.597
5629  -182.993
5805  -183.772
6040  -186.482
6309  -186.644
6546  -186.697
6704  -188.185
6894  -188.891
7146  -188.694
7832  -187.181
26245  -190.790
42386  -194.033
58056  -193.048
72872  -191.088
88050  -190.284
102780  -190.547
118206  -191.088
133152  -190.872
148672  -190.054
164340  -189.416
207658  -188.224
251430  -187.473
294300  -186.314
338220  -186.047
382602  -185.594
427470  -185.699
473450  -186.105
519571  -185.930
566280  -185.232
612315  -185.170
659340  -184.774
706350  -184.277
753610  -184.629
801330  -184.612
849710  -184.371
897915  -183.996
947430  -184.011
995424  -183.947
1044359  -184.023
1094050  -183.969
1144204  -183.788
1193649  -183.931
1245050  -183.893
1296112  -183.947
1348065  -183.755
1400400  -183.795
1451967  -183.828
1504350  -183.819
1556808  -183.925
1609920  -183.884
1663491  -183.678
1716864  -183.618
1770285  -183.562
1825344  -183.467
1879515  -183.526
1935104  -183.489
1988298  -183.459
2043536  -183.603
2098034  -183.652
2153112  -183.666
2209339  -183.613
2265111  -183.644
2320945  -183.445
2375817  -183.413
2433021  -183.412
2489418  -183.293
2546960  -183.303
2603870  -183.342
2660472  -183.409
2718096  -183.402
2776721  -183.557
2834368  -183.500
2892336  -183.432
2949417  -183.340
3007810  -183.356
3065877  -183.308
3123801  -183.423
3181992  -183.370
3241260  -183.359
3299712  -183.323
3358512  -183.326
3418575  -183.328
3478024  -183.396
3538064  -183.554
3597535  -183.612
3658650  -183.701
3719760  -183.751
3779642  -183.793
3840885  -183.730
3901950  -183.769
3964350  -183.824
4023855  -183.906
4085268  -183.897
4147190  -183.784
4209507  -183.863
4271340  -183.944
4332894  -183.974
4394688  -184.000
4457380  -184.091
4519056  -184.250
4580067  -184.254
4642410  -184.228
4705521  -184.305
4768110  -184.370
4831396  -184.418
4895010  -184.494
4958031  -184.539
5021550  -184.516
5085900  -184.444
5149440  -184.452
5213286  -184.439
5277525  -184.419
5341920  -184.509
5407632  -184.538
5473380  -184.566
5539920  -184.611
5606016  -184.651
5670572  -184.665
5736411  -184.724
5803550  -184.741
5868690  -184.833
5935584  -184.905
6001034  -184.880
6066240  -184.948
6133824  -184.959
6199794  -184.957
6266839  -185.001
6333056  -185.015
6401408  -184.989
6468360  -185.027
6536520  -185.043
6604632  -184.990
6671967  -185.047
6739800  -185.096
6807658  -185.104
6874992  -185.023
6942562  -185.091
7010832  -185.086
7077906  -185.115
7145136  -185.131
7214400  -185.207
7283820  -185.245
7352304  -185.284
7419456  -185.281
7490034  -185.269
7557405  -185.248
7626930  -185.221
7695792  -185.244
7767054  -185.258
7838182  -185.254
7908560  -185.249
7977560  -185.244
8047699  -185.231
8118522  -185.199
8187600  -185.170
8257245  -185.219
8327904  -185.252
8398800  -185.274
8469744  -185.267
8541065  -185.311
8612425  -185.325
8683050  -185.367
8753502  -185.424
8822592  -185.445
8893770  -185.438
8965440  -185.428
9037584  -185.471
9109566  -185.489
9180345  -185.528
9252210  -185.517
9325376  -185.565
9396480  -185.579
9470550  -185.576
9542598  -185.581
9614847  -185.555
9688368  -185.592
9760640  -185.564
9834304  -185.593
9907008  -185.625
9979712  -185.608
10053065  -185.599
10125819  -185.627
10200494  -185.665
10273793  -185.688
10346880  -185.746
10421672  -185.821
10494552  -185.841
10569102  -185.832
10643904  -185.846
10716768  -185.866
10791832  -185.832
10866570  -185.889
10941120  -185.945
11015896  -185.933
11089728  -185.950
11166048  -185.971
11240022  -185.997
11314725  -186.043
11388936  -186.090
11463399  -186.137
11538073  -186.157
11614800  -186.143
11689746  -186.141
11764288  -186.114
11839256  -186.069
11912778  -186.076
11987697  -186.115
12064245  -186.098
12142094  -186.131
12218672  -186.183
12293472  -186.204
12369600  -186.244
12446025  -186.270
12522169  -186.285
12597894  -186.322
12675700  -186.296
12753575  -186.310
12829392  -186.332
12905720  -186.375
12982188  -186.408
13059468  -186.421
13137718  -186.480
13216380  -186.518
13295700  -186.522
13373872  -186.504
13451453  -186.566
13528044  -186.587
13607046  -186.601
13684374  -186.591
13761200  -186.594
13837986  -186.596
13915350  -186.590
13994350  -186.582
14071440  -186.621
14151300  -186.611
14228800  -186.665
14308794  -186.670
14387350  -186.696
14467242  -186.737
14545040  -186.749
14624865  -186.786
14704091  -186.775
14782115  -186.794
14860560  -186.821
14941950  -186.874
15021555  -186.909
15102190  -186.888
15182819  -186.850
15263100  -186.884
15341552  -186.890
15421120  -186.893
15500592  -186.876
15580224  -186.865
15659600  -186.890
15738297  -186.897
15819240  -186.894
15899453  -186.900
15979770  -186.882
16060959  -186.877
16141200  -186.889
16221864  -186.912
16303360  -186.909
16383600  -186.895
16464300  -186.962
16545600  -186.954
16629184  -186.961
16710342  -186.996
16792446  -187.017
16875116  -187.024
16957889  -187.077
17039712  -187.061
17121168  -187.067
17202505  -187.098
17284243  -187.116
17369024  -187.102
17452292  -187.107
17535006  -187.140
17617104  -187.181
17700968  -187.201
17782848  -187.239
17865114  -187.262
17947590  -187.301
18031072  -187.346
18114426  -187.370
18197085  -187.351
18279927  -187.378
18364896  -187.376
18448015  -187.406
18531600  -187.437
18614640  -187.458
18697025  -187.462
18780480  -187.498
18865244  -187.488
18948402  -187.524
19031846  -187.586
19115300  -187.573
19200528  -187.602
19284705  -187.627
19369152  -187.680
19455384  -187.678
19539720  -187.754
19623147  -187.777
19707318  -187.797
19789904  -187.811
19874880  -187.863
19958829  -187.882
20041530  -187.883
20127258  -187.911
20213136  -187.939
20297331  -187.978
20382323  -188.011
20470838  -188.025
20556525  -188.048
20640513  -188.070
20726144  -188.058
20813376  -188.009
20901150  -188.038
20985498  -188.082
21070200  -188.086
21156630  -188.136
21242400  -188.140
21326650  -188.155
21412332  -188.144
21498016  -188.179
21586704  -188.186
21673278  -188.217
21759104  -188.209
21844016  -188.235
21930516  -188.239
22017171  -188.222
22104032  -188.213
22189410  -188.219
22276980  -188.236
22364928  -188.236
22452408  -188.238
22538892  -188.233
22627266  -188.215
22713181  -188.261
22802025  -188.294
22888800  -188.317
22976932  -188.341
23064912  -188.368
23151739  -188.405
23240010  -188.416
23328544  -188.420
23416290  -188.434
23504976  -188.425
23593790  -188.433
23681740  -188.452
23770910  -188.464
23859840  -188.462
23946064  -188.501
24034905  -188.506
24124326  -188.533
24212416  -188.561
24303600  -188.549
24390452  -188.581
24480105  -188.620
24567220  -188.618
24655616  -188.639
24744975  -188.671
24834680  -188.707
24923600  -188.723
25011974  -188.724
25103850  -188.725
25196256  -188.731
25286720  -188.738
25379679  -188.766
25472050  -188.760
25564800  -188.804
25656366  -188.805
25748930  -188.806
25842960  -188.826
25936473  -188.813
26030166  -188.816
26123700  -188.846
26214135  -188.861
26308026  -188.888
26402025  -188.914
26495040  -188.951
26587256  -188.968
26679078  -188.997
26772731  -188.998
26867654  -189.015
26959860  -189.024
27052680  -189.017
27145616  -189.039
27239922  -189.061
27332800  -189.063
27426253  -189.072
27520389  -189.084
27612978  -189.093
27707586  -189.095
27802725  -189.111
27898365  -189.119
27992262  -189.107
28083934  -189.124
28176480  -189.134
28270248  -189.151
28365248  -189.124
28460240  -189.133
28553374  -189.152
28647440  -189.178
28742950  -189.190
28838426  -189.170
28934496  -189.165
29030760  -189.175
29125421  -189.186
29218885  -189.204
29314671  -189.196
29409600  -189.166
29505043  -189.158
29603376  -189.180
29697600  -189.195
29793350  -189.205
29890110  -189.197
29984575  -189.179
30080048  -189.199
30176115  -189.203
30271562  -189.201
30368418  -189.203
30464029  -189.203
30560900  -189.216
30657600  -189.244
30756657  -189.256
30852793  -189.233
30948672  -189.246
31042800  -189.251
31140374  -189.240
31238443  -189.241
31334978  -189.273
31433280  -189.284
31530992  -189.311
31628484  -189.336
31725731  -189.359
31821361  -189.405
31918605  -189.416
32013504  -189.413
32109520  -189.398
32208030  -189.404
32306237  -189.413
32404192  -189.449
32500942  -189.442
32599104  -189.457
32697613  -189.483
32795466  -189.515
32892525  -189.502
32989104  -189.511
33088275  -189.536
33189246  -189.551
33289040  -189.555
33386961  -189.558
33484470  -189.561
33582525  -189.610
33679152  -189.619
33776160  -189.644
33874368  -189.627
33974950  -189.645
34073091  -189.639
34170730  -189.629
34269450  -189.649
34366392  -189.660
34464840  -189.677
34564050  -189.683
34664640  -189.708
34767230  -189.719
34867440  -189.720
34967493  -189.731
35066210  -189.749
35162264  -189.739
35260196  -189.768
35359104  -189.757
35457728  -189.761
35557416  -189.767
35658675  -189.775
35760062  -189.797
35859144  -189.795
35958716  -189.800
36057200  -189.837
36155438  -189.836
36253800  -189.842
36353984  -189.832
36456234  -189.830
36558850  -189.869
36658838  -189.860
36758097  -189.872
36858825  -189.867
36958064  -189.881
37057884  -189.897
37159200  -189.908
37259274  -189.921
37361358  -189.951
37461456  -189.980
37563432  -189.992
37664667  -190.002
37764354  -190.030
37866246  -190.044
37964560  -190.081
38066880  -190.092
38168640  -190.111
38268513  -190.121
38369360  -190.124
38470080  -190.118
38572600  -190.118
38676020  -190.121
38776845  -190.138
38879544  -190.124
38981268  -190.156
39083512  -190.168
39185200  -190.194
39287358  -190.217
39386650  -190.240
39487248  -190.234
39587868  -190.235
39690144  -190.225
39791610  -190.250
39893388  -190.263
39994655  -190.261
40096764  -190.265
40200960  -190.276
40301424  -190.265
40403515  -190.262
40505950  -190.269
40609638  -190.269
40714575  -190.301
40817344  -190.331
40920435  -190.340
41025525  -190.346
41129776  -190.333
41232204  -190.320
41336325  -190.321
41438048  -190.367
41543074  -190.370
41646320  -190.403
41749147  -190.427
41853760  -190.431
41958080  -190.429
42061872  -190.426
42164800  -190.464
42268950  -190.472
42371298  -190.481
42474360  -190.478
42578448  -190.476
42681200  -190.493
42785431  -190.487
42890877  -190.506
42994325  -190.506
43100717  -190.525
43205895  -190.535
43310016  -190.537
43414800  -190.531
43521360  -190.551
43624444  -190.547
43729450  -190.564
43832976  -190.565
43938096  -190.566
44043712  -190.584
44148672  -190.567
44252736  -190.565
44356568  -190.580
44461245  -190.585
44566920  -190.581
44674256  -190.606
44779104  -190.610
44883753  -190.623
44988613  -190.625
45093336  -190.624
45199736  -190.633
45305650  -190.639
45412434  -190.662
45518400  -190.675
45624528  -190.678
45731958  -190.670
45836508  -190.701
45943872  -190.696
46050240  -190.691
46155330  -190.698
46262082  -190.710
46368075  -190.727
46472851  -190.727
46578708  -190.734
46683675  -190.734
46788960  -190.739
46894905  -190.747
47002320  -190.759
47106900  -190.768
47213388  -190.783
47318531  -190.805
47424066  -190.815
47530288  -190.814
47638734  -190.818
47746045  -190.833
47852640  -190.832
47957382  -190.834
48063600  -190.847
48170334  -190.862
48274470  -190.866
48383010  -190.882
48490200  -190.868
48597795  -190.881
48706922  -190.873
48813693  -190.905
48920220  -190.916
49028370  -190.924
49134691  -190.919
49241562  -190.919
49347489  -190.930
49455120  -190.944
49562735  -190.950
49670064  -190.953
49777584  -190.947
49883850  -190.947
49991859  -190.928
50102658  -190.935
50216346  -190.973
50327415  -190.998
50438592  -191.004
50549949  -191.011
50661956  -191.021
50775488  -191.017
50889600  -191.012
51001600  -191.021
51114050  -191.011
51227061  -191.017
51339686  -191.036
51451179  -191.052
51562640  -191.047
51674976  -191.045
51787329  -191.038
51900834  -191.042
52011510  -191.044
52123380  -191.053
52234842  -191.070
52349868  -191.085
52461890  -191.069
52574496  -191.085
52688854  -191.101
52803722  -191.110
52918512  -191.124
53031952  -191.142
53146560  -191.149
53256972  -191.158
53369811  -191.178
53481789  -191.178
53594190  -191.192
53709666  -191.188
53823552  -191.213
53937728  -191.221
54051426  -191.237
54163684  -191.249
54278418  -191.249
54393702  -191.265
54508800  -191.263
54622850  -191.279
54735414  -191.312
54850720  -191.341
54964416  -191.383
55080544  -191.385
55195200  -191.382
55308877  -191.409
55422207  -191.406
55536595  -191.417
55652400  -191.423
55767951  -191.442
55881856  -191.479
55996075  -191.488
56111556  -191.491
56225550  -191.501
56340160  -191.507
56456086  -191.516
56570410  -191.510
56685766  -191.513
56799450  -191.516
56912512  -191.528
57029302  -191.555
57141810  -191.561
57255822  -191.593
57372054  -191.608
57487936  -191.626
57602304  -191.623
57716373  -191.661
57834337  -191.677
57949982  -191.692
58066965  -191.695
58182610  -191.680
58301874  -191.688
58415400  -191.707
58530825  -191.723
58646382  -191.738
58761792  -191.732
58877450  -191.738
58992480  -191.728
59107392  -191.720
59223762  -191.720
59338350  -191.721
59454720  -191.736
59571278  -191.749
59685504  -191.761
59801664  -191.783
59917974  -191.765
60032082  -191.773
60150592  -191.791
60266700  -191.801
60384168  -191.812
60500850  -191.831
60619904  -191.844
60736539  -191.845
60850357  -191.851
60968050  -191.860
61084188  -191.876
61200754  -191.876
61317696  -191.887
61438131  -191.891
61555554  -191.899
61674922  -191.895
61796442  -191.880
61914333  -191.872
62033127  -191.875
62150016  -191.885
62268057  -191.900
62386350  -191.912
62504523  -191.915
62622540  -191.914
62741846  -191.916
62861184  -191.918
62978880  -191.927
63095721  -191.925
63213660  -191.942
63333360  -191.962
63451243  -191.981
63568584  -191.989
63686022  -191.997
63806496  -192.014
63922086  -192.034
64038360  -192.062
64156416  -192.048
64275138  -192.057
64392282  -192.077
64510491  -192.082
64629478  -192.109
64748358  -192.105
64867968  -192.098
64985925  -192.107
65102200  -192.103
65223184  -192.113
65343027  -192.133
65461968  -192.144
65579877  -192.172
65700765  -192.188
65817630  -192.207
65937111  -192.230
66056238  -192.241
66175825  -192.244
66296362  -192.266
66416775  -192.288
66536552  -192.307
66654144  -192.315
66774355  -192.331
66893453  -192.337
67013594  -192.319
67132872  -192.335
67255455  -192.347
67373438  -192.359
67492240  -192.362
67611934  -192.350
67733632  -192.363
67853120  -192.376
67970496  -192.377
68089725  -192.398
68210928  -192.395
68332041  -192.421
68451760  -192.440
68571312  -192.425
68689626  -192.435
68811574  -192.456
68932720  -192.466
69054240  -192.479
69174512  -192.498
69296749  -192.514
69417165  -192.522
69540368  -192.539
69661629  -192.542
69784738  -192.562
69903878  -192.562
70024515  -192.574
70146792  -192.583
70267710  -192.584
70386213  -192.600
70507313  -192.601
70628550  -192.623
70752075  -192.633
70872288  -192.644
70992147  -192.655
71114437  -192.670
71236050  -192.674
71357382  -192.687
71479782  -192.703
71602959  -192.728
71722800  -192.737
71843904  -192.755
71966400  -192.785
72088544  -192.795
72210030  -192.794
72332928  -192.797
72455966  -192.805
72579200  -192.814
72703264  -192.808
72825422  -192.825
72947136  -192.834
73068144  -192.843
73193644  -192.862
73319103  -192.879
73442016  -192.880
73565838  -192.906
73687104  -192.927
73811088  -192.926
73933392  -192.947
74057024  -192.965
74178486  -192.970
74301600  -192.983
74424202  -192.990
74547056  -193.004
74669330  -193.005
74791278  -193.011
74916446  -193.007
75040416  -193.017
75163059  -193.041
75287025  -193.042
75413785  -193.057
75539578  -193.059
75663090  -193.063
75786656  -193.067
75909465  -193.077
76032126  -193.095
76156784  -193.102
76281462  -193.108
76405879  -193.114
76527425  -193.115
76651130  -193.115
76777038  -193.122
76903248  -193.126
77026819  -193.126
77152725  -193.136
77278311  -193.143
77405376  -193.154
77531680  -193.163
77656258  -193.160
77781440  -193.149
77905200  -193.144
78030144  -193.142
78154161  -193.134
78277068  -193.153
78402624  -193.166
78529086  -193.186
78651936  -193.203
78776144  -193.218
78902928  -193.210
79029632  -193.216
79152498  -193.230
79279590  -193.255
79405560  -193.268
79535234  -193.280
79660800  -193.285
79786930  -193.298
79911680  -193.308
80037477  -193.322
80163288  -193.328
80286624  -193.329
80412278  -193.342
80541297  -193.355
80667891  -193.360
80792294  -193.365
80916975  -193.372
81044673  -193.383
81171360  -193.392
81297018  -193.392
81424800  -193.387
81550775  -193.406
81678930  -193.405
81806400  -193.410
81931515  -193.410
82058770  -193.417
82186218  -193.433
82312446  -193.450
82438009  -193.466
82566093  -193.487
82695258  -193.486
82822080  -193.504
82946880  -193.518
83074368  -193.523
83204811  -193.546
83330256  -193.550
83456469  -193.557
83582265  -193.556
83712480  -193.573
83840350  -193.570
83968578  -193.574
84093075  -193.583
84220286  -193.587
84347850  -193.613
84474630  -193.629
84603046  -193.639
84728400  -193.646
84858786  -193.637
84987834  -193.654
85117692  -193.665
85244256  -193.681
85372816  -193.690
85499025  -193.717
85628745  -193.722
85756176  -193.735
85885570  -193.740
86015205  -193.755
86145600  -193.764
86272950  -193.764
86402832  -193.776
86532918  -193.791
86662971  -193.813
86792592  -193.823
86922144  -193.827
87051366  -193.837
87178800  -193.851
87305382  -193.860
87434640  -193.866
87560640  -193.872
87688016  -193.887
87817950  -193.908
87949055  -193.906
88080144  -193.915
88209811  -193.926
88338576  -193.931
88466457  -193.943
88596374  -193.952
88724493  -193.966
88855600  -193.970
88983642  -193.973
89112672  -193.994
89243600  -194.003
89374650  -194.000
89503342  -194.000
89636032  -194.024
89764163  -194.022
89893872  -194.038
90023600  -194.040
90152450  -194.048
90282093  -194.049
90413150  -194.063
90542160  -194.077
90672762  -194.086
90805156  -194.099
90936098  -194.110
91066686  -194.111
91194885  -194.113
91324560  -194.131
91457525  -194.126
91585770  -194.145
91717200  -194.146
91848384  -194.170
91977664  -194.187
92109888  -194.203
92239752  -194.218
92369205  -194.226
92501139  -194.235
92630592  -194.249
92762351  -194.259
92892960  -194.241
93024755  -194.240
93154752  -194.251
93286527  -194.259
93417584  -194.260
93548134  -194.262
93678768  -194.267
93809088  -194.273
93936048  -194.285
94069440  -194.287
94201146  -194.298
94334610  -194.295
94465850  -194.306
94597427  -194.310
94729664  -194.325
94860669  -194.337
94990324  -194.342
95122368  -194.346
95257425  -194.366
95388345  -194.360
95516608  -194.369
95647670  -194.387
95776704  -194.390
95908800  -194.388
96037056  -194.395
96167730  -194.414
96298354  -194.426
96431536  -194.432
96562840  -194.433
96694800  -194.428
96826516  -194.424
96957072  -194.441
97089210  -194.446
97219786  -194.449
97351722  -194.461
97482800  -194.458
97614400  -194.471
97748160  -194.466
97882656  -194.464
98015910  -194.484
98146400  -194.484
98276853  -194.478
98410800  -194.490
98543230  -194.502
98674425  -194.512
98808368  -194.526
98940399  -194.524
99073440  -194.537
99208128  -194.527
99340176  -194.531
99474624  -194.557
99607350  -194.559
99737460  -194.565
99867840  -194.565


==> data/all_log2_r3_p11.dat <==
5077  -436.818
11197  -392.261
11642  -436.815
12279  -438.429
13766  -405.235
16811  -400.808
18097  -425.929
18562  -445.143
18745  -460.215
20888  -473.559
21443  -484.761
21858  -477.646
22481  -479.523
22696  -488.386
24301  -489.818
24546  -491.135
24646  -486.306
25071  -493.491
25383  -489.172
25451  -480.150
26171  -472.068
26198  -469.428
26284  -476.036
26743  -460.531
27262  -462.971
27382  -469.257
27448  -467.351
27584  -469.330
27746  -471.193
27747  -476.420
27773  -474.560
28042  -479.397
28498  -484.000
28571  -488.342
29157  -492.507
30064  -496.546
30148  -488.876
30376  -492.832
30446  -488.393
30487  -478.849
30815  -477.592
31478  -471.328
31737  -472.860
31814  -466.999
32192  -463.804
32244  -463.092
32276  -466.999
32336  -461.763
33424  -465.626
33428  -460.654
33509  -462.266
34862  -465.729
36094  -470.698
38600  -473.729
39883  -463.982
41775  -476.519
42190  -484.886
43556  -493.701
44233  -491.698
44860  -491.172
46462  -486.247
47453  -489.523
48746  -490.540
49626  -484.490
50360  -485.758
51052  -486.987
51822  -486.362
52396  -484.097
53238  -479.525
53957  -478.541
55846  -476.121
58739  -475.462
59614  -477.943
60215  -478.858
61075  -484.015
61651  -480.625
61995  -478.780
62576  -477.703
63298  -479.262
63936  -480.768
64763  -484.670
65481  -490.206
66170  -489.673
67037  -493.763
67244  -497.125
67926  -498.714
68751  -497.046
69158  -499.136
69402  -500.122
70363  -499.567
70535  -497.558
72098  -497.161
73136  -498.233
74434  -497.051
75772  -495.129
76784  -497.996
77790  -500.320
79317  -502.162
80965  -500.864
82296  -500.056
83350  -501.522
84650  -503.304
86487  -501.560
87228  -499.261
88024  -499.082
88765  -501.197
89687  -502.915
90953  -501.491
91963  -498.031
92869  -498.003
94715  -499.168
96544  -498.049
97668  -499.518
99153  -501.223
100336  -501.541
100915  -501.066
104865  -502.971
109304  -507.779
112771  -512.912
116628  -512.345
121763  -511.521
126944  -513.266
133335  -509.682
137784  -510.218
142148  -507.902
153669  -509.725
450640  -549.706
682410  -560.718
909688  -566.978
1116724  -572.173
1320931  -572.163
1522296  -575.034
1720017  -575.147
1918474  -574.531
2115534  -574.379
2304036  -574.606
2373076  -575.797
2445482  -576.079
2522891  -576.301
2594991  -577.607
2673245  -578.638
2744420  -578.306
2819282  -578.883
2891077  -579.165
2967582  -579.969
3036621  -580.532
3113509  -580.905
3187018  -580.966
3264850  -581.885
3337935  -582.167
3418428  -583.097
3488988  -582.938
3567392  -584.136
3635748  -584.055
3714900  -584.585
3786007  -584.936
3863678  -585.139
3932919  -585.017
4007546  -584.914
4079568  -585.289
4153970  -585.524
4225872  -585.940
4303215  -585.961
4375080  -585.602
4453840  -585.820
4527392  -585.921
4603310  -586.039
4675322  -585.696
4752640  -586.008
4826268  -586.256
4903050  -586.676
4975320  -586.683
5050695  -586.896
5129088  -587.270
5203728  -587.763
5277790  -587.691
5351730  -587.678
5429718  -587.729
5503908  -587.979
5580318  -587.972
5652044  -587.827
5728548  -588.242
5803476  -588.259
5875094  -588.535
5947200  -588.592
6022974  -588.146
6095810  -588.232
6170451  -588.313
6244335  -588.196
6323104  -588.116
6396736  -588.029
6476480  -588.155
6548928  -588.368
6627200  -588.610
6703308  -588.512
6779800  -588.627
6853254  -588.496
6932432  -588.331
7003840  -588.568
7077646  -588.554
7150245  -588.580
7229175  -588.621
7303005  -588.621
7380672  -588.570
7457409  -588.382
7532721  -588.347
7607475  -588.446
7680540  -588.692
7757484  -588.876
7835730  -588.952
7914814  -588.773
7986433  -588.631
8064318  -588.987
8138736  -589.368
8218808  -589.472
8290688  -589.784
8370222  -589.854
8449560  -589.999
8528464  -590.125
8607960  -590.207
8685695  -590.082
8760672  -590.288
8839880  -590.387
8916759  -590.459
8993056  -590.592
9069440  -590.438
9146570  -590.557
9223086  -590.675
9303777  -590.801
9374400  -591.024
9454377  -591.115
9529450  -591.102
9607815  -591.107
9682719  -591.161
9761735  -591.223
9838155  -591.309
9915714  -591.293
9985742  -591.309
10064160  -591.435
10136854  -591.465
10218650  -591.459
10290099  -591.632
10372521  -591.773
10452768  -591.975
10531542  -592.291
10608187  -592.561
10686512  -592.595
10769144  -592.565
10846400  -592.594
10928611  -592.571
11003930  -592.564
11081076  -592.889
11157346  -592.787
11234782  -592.847
11312184  -592.836
11390931  -592.802
11465408  -592.831
11547472  -592.887
11627864  -592.946
11708122  -593.047
11785239  -593.212
11866958  -593.303
11943456  -593.449
12022440  -593.413
12099174  -593.256
12177234  -593.343
12253380  -593.449
12330936  -593.501
12407592  -593.566
12488086  -593.602
12567030  -593.718
12647145  -593.656
12723600  -593.634
12803643  -593.555
12882880  -593.642
12963712  -593.656
13038984  -593.767
13120320  -593.863
13197632  -593.793
13278018  -593.796
13356480  -593.703
13431600  -593.761
13516224  -593.844
13593045  -593.873
13671819  -593.743
13754211  -593.686
13836672  -593.588
13911350  -593.711
13990969  -593.771
14063700  -593.788
14143200  -593.760
14219850  -593.569
14298590  -593.525
14375024  -593.383
14454279  -593.511
14533534  -593.376
14616950  -593.468
14694033  -593.538
14778030  -593.610
14855925  -593.571
14939762  -593.644
15019068  -593.772
15098494  -593.751
15175856  -593.853
15260248  -593.914
15339063  -593.957
15421690  -593.985
15499969  -594.040
15580032  -594.105
15657072  -594.099
15742279  -594.054
15820518  -594.102
15903787  -594.148
15979377  -594.125
16055221  -594.170
16139754  -594.243
16220384  -594.398
16304076  -594.333
16380451  -594.250
16461666  -594.309
16541814  -594.336
16626162  -594.402
16704374  -594.588
16782400  -594.588
16858954  -594.609
16944628  -594.648
17019450  -594.658
17104940  -594.637
17181306  -594.682
17263350  -594.736
17347224  -594.858
17433423  -595.086
17512300  -595.129
17593536  -595.089
17674842  -595.267
17761050  -595.332
17839200  -595.390
17924669  -595.444
18003552  -595.520
18088597  -595.581
18172152  -595.716
18258398  -595.752
18342156  -595.802
18423376  -595.931
18503094  -595.892
18588403  -596.026
18670650  -595.972
18754800  -595.938
18837997  -595.921
18923358  -595.846
19004307  -595.837
19081086  -595.877
19161673  -595.939
19240416  -596.029
19320678  -596.011
19399230  -596.032
19482575  -596.081
19562926  -596.096
19650450  -596.132
19733376  -596.091
19820736  -596.069
19897150  -596.105
19979482  -596.114
20061359  -596.096
20150175  -596.187
20229784  -596.254
20311488  -596.315
20386737  -596.366
20471904  -596.522
20553512  -596.631
20643505  -596.698
20724443  -596.709
20813400  -596.783
20891280  -596.881
20982213  -597.032
21063104  -596.998
21150080  -597.013
21226800  -597.009
21311784  -597.078
21390724  -597.101
21477072  -597.212
21557058  -597.260
21643033  -597.335
21726462  -597.462
21811440  -597.472
21891330  -597.534
21966688  -597.553
22055776  -597.501
22139104  -597.534
22229600  -597.605
22307985  -597.558
22396095  -597.544
22478946  -597.699
22567362  -597.689
22648403  -597.734
22733826  -597.686
22817282  -597.644
22904284  -597.665
22984011  -597.615
23072128  -597.644
23154753  -597.723
23241729  -597.725
23326400  -597.682
23416295  -597.724
23496480  -597.803
23585211  -597.817
23666970  -597.888
23755900  -597.788
23840999  -597.809
23926550  -597.770
24007600  -597.877
24091200  -598.021
24174400  -598.128
24265694  -598.150
24346110  -598.190
24436112  -598.303
24516336  -598.236
24603830  -598.265
24681015  -598.291
24765850  -598.356
24846420  -598.449
24927696  -598.551
25018200  -598.524
25099350  -598.677
25188798  -598.705
25278144  -598.827
25367888  -598.845
25456886  -598.830
25548850  -598.844
25634349  -598.881
25727325  -598.873
25813440  -598.742
25905218  -598.823
25991544  -598.821
26082759  -598.944
26172650  -599.062
26267008  -599.047
26354534  -599.169
26444640  -599.071
26533200  -599.129
26626418  -599.179
26715195  -599.212
26804880  -599.158
26890095  -599.220
26981050  -599.272
27067734  -599.251
27159402  -599.205
27246150  -599.233
27338800  -599.331
27431362  -599.318
27521586  -599.315
27609408  -599.337
27698103  -599.374
27787662  -599.384
27878144  -599.407
27970128  -599.337
28061985  -599.345
28146021  -599.427
28230706  -599.423
28326240  -599.439
28413432  -599.465
28503600  -599.475
28591619  -599.421
28687808  -599.473
28778225  -599.522
28874727  -599.509
28964736  -599.513
29061925  -599.468
29153600  -599.533
29246432  -599.504
29332200  -599.473
29423934  -599.531
29514190  -599.571
29608978  -599.649
29697430  -599.754
29793800  -599.756
29883990  -599.735
29980314  -599.720
30069936  -599.720
30166745  -599.712
30255461  -599.710
30352591  -599.747
30444336  -599.792
30542727  -599.774
30631224  -599.769
30727142  -599.879
30818432  -599.891
30908690  -599.917
31003845  -599.910
31096576  -599.953
31185690  -600.099
31279680  -600.063
31366690  -600.101
31457760  -600.125
31554469  -600.208
31646592  -600.253
31743570  -600.261
31832384  -600.288
31927095  -600.351
32012008  -600.390
32104766  -600.391
32189182  -600.357
32283600  -600.364
32379280  -600.451
32473194  -600.471
32566302  -600.517
32661008  -600.538
32750400  -600.537
32845288  -600.600
32932720  -600.646
33023880  -600.683
33113171  -600.699
33209424  -600.728
33296266  -600.740
33392597  -600.776
33485322  -600.771
33575199  -600.756
33665040  -600.717
33761700  -600.714
33851650  -600.677
33945408  -600.706
34037325  -600.741
34131400  -600.712
34225814  -600.693
34319404  -600.703
34410385  -600.696
34504209  -600.693
34592167  -600.705
34682850  -600.762
34784100  -600.738
34874671  -600.769
34969350  -600.814
35058153  -600.928
35155665  -600.953
35247600  -600.990
35339629  -601.091
35437308  -601.170
35529606  -601.203
35618850  -601.279
35718080  -601.255
35810028  -601.310
35908494  -601.371
35993811  -601.406
36085086  -601.473
36183655  -601.462
36280974  -601.520
36374450  -601.522
36471014  -601.493
36560880  -601.546
36662822  -601.556
36754848  -601.641
36852699  -601.679
36944775  -601.716
37040724  -601.739
37132050  -601.724
37226130  -601.794
37317794  -601.818
37413280  -601.943
37505088  -601.962
37604355  -601.945
37692400  -602.016
37789062  -602.086
37885926  -602.108
37981330  -602.065
38070720  -602.047
38162705  -601.967
38264639  -601.966
38355678  -601.946
38455767  -601.906
38547548  -601.956
38644888  -601.978
38738146  -601.905
38832930  -601.876
38923442  -601.853
39018930  -601.896
39110201  -601.907
39210558  -601.889
39299664  -601.922
39405776  -601.896
39498368  -601.938
39596179  -602.007
39690160  -602.021
39786848  -601.977
39881800  -602.000
39981614  -602.018
40075174  -602.042
40178142  -602.073
40269954  -602.105
40366976  -602.130
40456197  -602.105
40559408  -602.090
40653744  -602.067
40756200  -602.066
40847232  -602.054
40943841  -602.036
41033673  -602.053
41132736  -602.069
41223310  -602.041
41318610  -602.143
41412880  -602.162
41504565  -602.179
41604408  -602.179
41697981  -602.159
41798970  -602.195
41890949  -602.155
41987771  -602.177
42083121  -602.227
42179856  -602.221
42276288  -602.269
42371325  -602.308
42466905  -602.305
42565200  -602.364
42658534  -602.392
42760530  -602.416
42857280  -602.414
42958686  -602.456
43050928  -602.376
43145601  -602.412
43238835  -602.467
43338390  -602.492
43434966  -602.451
43535350  -602.417
43634160  -602.399
43734912  -602.421
43825950  -602.425
43925796  -602.440
44021628  -602.451
44120061  -602.476
44214105  -602.483
44314400  -602.499
44410002  -602.498
44513701  -602.481
44610714  -602.478
44711680  -602.563
44805600  -602.600
44905380  -602.585
45004176  -602.636
45095141  -602.730
45194331  -602.776
45287775  -602.773
45384594  -602.783
45481518  -602.764
45587624  -602.769
45685800  -602.801
45789870  -602.743
45882108  -602.722
45983222  -602.740
46077374  -602.738
46180953  -602.749
46280200  -602.790
46379382  -602.719
46472742  -602.706
46574388  -602.679
46668090  -602.650
46767360  -602.675
46862184  -602.691
46962864  -602.707
47060438  -602.723
47160675  -602.791
47256325  -602.813
47358900  -602.818
47451775  -602.862
47555320  -602.923
47648606  -602.935
47750578  -603.011
47849088  -603.078
47948352  -603.099
48044763  -603.137
48145110  -603.178
48240941  -603.227
48340272  -603.209
48435887  -603.254
48534543  -603.300
48636450  -603.306
48729078  -603.337
48829347  -603.395
48923597  -603.365
49028928  -603.385
49123257  -603.419
49225185  -603.419
49321080  -603.433
49424910  -603.469
49519387  -603.503
49620096  -603.520
49721453  -603.566
49824704  -603.616
49915458  -603.544
50014050  -603.566
50115489  -603.606
50221669  -603.692
50323905  -603.725
50430289  -603.733
50532210  -603.740
50641728  -603.726
50743753  -603.761
50851728  -603.822
50952276  -603.837
51059715  -603.855
51166272  -603.891
51272550  -603.895
51372128  -603.943
51476950  -603.957
51574080  -603.877
51682176  -603.905
51782464  -603.909
51886530  -603.939
51992950  -603.985
52096320  -603.984
52210350  -603.988
52315200  -604.050
52418160  -604.118
52521728  -604.146
52629200  -604.201
52729920  -604.223
52835456  -604.223
52935984  -604.224
53041958  -604.243
53140325  -604.261
53250768  -604.277
53351856  -604.257
53463299  -604.300
53567110  -604.369
53677218  -604.354
53779950  -604.429
53890772  -604.416
53995770  -604.371
54104554  -604.448
54205674  -604.456
54315213  -604.513
54419516  -604.558
54527270  -604.578
54625360  -604.610
54736014  -604.602
54842398  -604.686
54948882  -604.734
55048575  -604.782
55161450  -604.838
55262349  -604.862
55371040  -604.862
55476560  -604.864
55585296  -604.911
55694640  -604.948
55805570  -604.972
55910539  -604.966
56005599  -604.995
56117762  -605.015
56214174  -605.030
56322480  -605.082
56419200  -605.089
56525760  -605.175
56632413  -605.251
56739434  -605.264
56839032  -605.205
56952898  -605.207
57049950  -605.225
57162749  -605.237
57264298  -605.293
57375552  -605.283
57471120  -605.303
57577440  -605.286
57679198  -605.240
57793691  -605.232
57893200  -605.264
58005744  -605.298
58105413  -605.328
58218264  -605.280
58326480  -605.238
58431696  -605.266
58532533  -605.311
58641632  -605.322
58747374  -605.299
58856112  -605.286
58961790  -605.231
59075408  -605.268
59178842  -605.310
59293248  -605.336
59395994  -605.318
59509962  -605.356
59615850  -605.389
59715058  -605.401
59828508  -605.400
59930286  -605.413
60041800  -605.457
60147990  -605.500
60260095  -605.522
60366432  -605.522
60479384  -605.517
60588794  -605.562
60704775  -605.620
60810560  -605.648
60920925  -605.652
61026150  -605.715
61140045  -605.715
61250238  -605.719
61367910  -605.694
61475022  -605.675
61584672  -605.695
61691280  -605.720
61804800  -605.688
61910656  -605.628
62021710  -605.680
62126950  -605.748
62239975  -605.761
62341008  -605.804
62448282  -605.826
62554149  -605.809
62661312  -605.812
62771410  -605.815
62880200  -605.782
62988608  -605.805
63098304  -605.811
63205443  -605.844
63314563  -605.872
63421338  -605.881
63526368  -605.915
63634542  -605.872
63736138  -605.896
63849216  -605.885
63955354  -605.919
64064592  -605.996
64170033  -606.015
64286285  -606.035
64393248  -606.043
64511296  -606.038
64616643  -606.009
64727248  -606.002
64832704  -606.008
64950080  -606.047
65060142  -606.059
65170526  -606.027
65278509  -606.092
65391168  -606.121
65497408  -606.167
65611170  -606.221
65715328  -606.172
65826160  -606.147
65926731  -606.186
66039680  -606.188
66150295  -606.225
66259800  -606.253
66366419  -606.272
66479760  -606.289
66592827  -606.301
66711232  -606.335
66817693  -606.324
66931146  -606.267
67037706  -606.283
67147290  -606.295
67253168  -606.305
67369120  -606.328
67476099  -606.283
67583181  -606.209
67705134  -606.211
67811835  -606.209
67927909  -606.213
68032320  -606.253
68146326  -606.261
68251824  -606.259
68366790  -606.278
68470519  -606.277
68579360  -606.292
68684300  -606.292
68798352  -606.349
68912199  -606.295
69028493  -606.286
69139827  -606.317
69254928  -606.328
69362406  -606.344
69475572  -606.348
69582989  -606.357
69695310  -606.359
69804600  -606.378
69917202  -606.406
70024942  -606.383
70136543  -606.458
70244731  -606.496
70360100  -606.588
70467825  -606.614
70576865  -606.597
70680738  -606.607
70794222  -606.605
70905150  -606.635
71023281  -606.598
71132048  -606.577
71243343  -606.576
71350678  -606.570
71464034  -606.589
71578778  -606.621
71689022  -606.657
71805402  -606.638
71910832  -606.633
72016150  -606.624
72120195  -606.619
72235502  -606.639
72344688  -606.629
72462557  -606.659
72574224  -606.636
72691592  -606.686
72805083  -606.689
72922992  -606.699
73031175  -606.742
73139456  -606.733
73249100  -606.786
73366992  -606.814
73478736  -606.844
73593600  -606.824
73699002  -606.808
73817471  -606.802
73928352  -606.803
74042410  -606.790
74150970  -606.827
74268752  -606.835
74379440  -606.869
74498538  -606.905
74610736  -606.910
74722185  -606.904
74835550  -606.931
74951296  -606.920
75061050  -606.914
75177600  -606.929
75292224  -606.967
75405278  -606.969
75523293  -606.992
75634013  -607.060
75751351  -607.074
75862584  -607.046
75981622  -607.079
76089414  -607.134
76212640  -607.137
76320855  -607.150
76430610  -607.166
76537215  -607.154
76644662  -607.184
76757821  -607.205
76873472  -607.213
76978285  -607.225
77090434  -607.262
77205408  -607.251
77321920  -607.265
77430640  -607.255
77547600  -607.253
77654759  -607.233
77766912  -607.219
77869350  -607.259
77983157  -607.287
78099136  -607.366
78216510  -607.367
78329664  -607.384
78445632  -607.448
78557778  -607.472
78671877  -607.497
78778224  -607.509
78893118  -607.521
79005150  -607.530
79123534  -607.518
79235215  -607.522
79351314  -607.555
79463664  -607.580
79577415  -607.583
79691184  -607.594
79804737  -607.644
79916046  -607.663
80026776  -607.643
80138609  -607.646
80248411  -607.667
80362394  -607.712
80475308  -607.745
80590401  -607.755
80705774  -607.754
80817216  -607.786
80928900  -607.812
81045265  -607.850
81151938  -607.863
81269440  -607.888
81375182  -607.888
81491870  -607.922
81606213  -607.944
81722529  -607.955
81835200  -607.965
81950949  -607.979
82055946  -607.977
82171349  -607.981
82277120  -607.992
82392975  -608.015
82506025  -608.065
82617240  -608.126
82729400  -608.130
82838600  -608.182
82950696  -608.202
83068032  -608.224
83183310  -608.224
83305600  -608.247
83416155  -608.231
83529168  -608.228
83650770  -608.276
83758794  -608.272
83882643  -608.310
83991586  -608.273
84112617  -608.281
84222720  -608.307
84340020  -608.326
84450800  -608.364
84566224  -608.360
84676822  -608.401
84788294  -608.404
84905454  -608.419
85023360  -608.457
85134528  -608.484
85251425  -608.509
85366800  -608.514
85489535  -608.520
85599018  -608.501
85709776  -608.520
85823442  -608.528
85938944  -608.572
86043399  -608.549
86167382  -608.551
86282112  -608.555
86399862  -608.557
86511851  -608.596
86628672  -608.608
86739239  -608.581
86861968  -608.574
86977100  -608.621
87091317  -608.625
87205185  -608.608
87323169  -608.619
87432282  -608.625
87538800  -608.630
87657024  -608.670
87769472  -608.645
87887968  -608.687
87999055  -608.676
88117659  -608.709
88222793  -608.688
88337811  -608.683
88444122  -608.654
88563150  -608.669
88672400  -608.642
88788925  -608.660
88905475  -608.714
89023746  -608.745
89138928  -608.768
89256993  -608.758
89373825  -608.811
89494755  -608.848
89610560  -608.832
89730241  -608.858
89845152  -608.896
89963064  -608.916
90075582  -608.917
90192242  -608.898
90311498  -608.906
90427696  -608.929
90541490  -608.933
90659296  -608.957
90768360  -608.995
90889316  -609.013
91005336  -609.001
91124800  -609.039
91242486  -609.058
91358319  -609.061
91476490  -609.110
91592711  -609.132
91705104  -609.179
91817280  -609.198
91933800  -609.231
92054144  -609.255
92175102  -609.272
92288070  -609.279
92406510  -609.330
92515626  -609.320
92638512  -609.338
92750400  -609.361
92866800  -609.366
92977290  -609.391
93096177  -609.427
93217050  -609.468
93335073  -609.499
93448600  -609.490
93561984  -609.525
93683382  -609.567
93805326  -609.601
93918762  -609.625
94041040  -609.654
94156900  -609.659
94272960  -609.669
94387408  -609.680
94507335  -609.695
94612140  -609.693
94732542  -609.721
94845491  -609.749
94964160  -609.762
95085335  -609.772
95205420  -609.786
95322308  -609.806
95440176  -609.801
95551248  -609.836
95667600  -609.862
95785794  -609.910
95905600  -609.920
96022656  -609.947
96127710  -609.962
96245040  -609.961
96360480  -609.976
96481350  -609.991
96594192  -610.005
96716736  -610.020
96829200  -609.997
96953103  -610.015
97063365  -610.047
97179312  -610.043
97292715  -610.088
97410112  -610.080
97525218  -610.082
97645623  -610.121
97759146  -610.163
97875183  -610.200
97986400  -610.227
98105826  -610.245
98218200  -610.270
98340608  -610.291
98459631  -610.302
98581022  -610.345
98696496  -610.365
98817435  -610.380
98929488  -610.402
99049248  -610.434
99165120  -610.429
99282582  -610.437
99396216  -610.481
99523995  -610.491
99636880  -610.496
99760137  -610.506
99878464  -610.505


==> data/all_log2_r3_p5.dat <==
5077  -291.212
11197  -232.532
11642  -242.675
12279  -270.660
13766  -289.184
16811  -272.543
18097  -288.528
18562  -288.689
20888  -300.586
21443  -310.313
21858  -318.411
22481  -316.979
22696  -323.549
24301  -315.007
24546  -314.442
24646  -320.354
25071  -313.581
25383  -313.303
25451  -307.646
25751  -302.578
26171  -302.952
26198  -303.295
26284  -299.114
26743  -295.311
27262  -300.188
27382  -300.689
27448  -301.157
27584  -301.604
27746  -298.422
27747  -302.431
27773  -299.429
27808  -299.889
28042  -303.515
28498  -300.778
28571  -298.199
29157  -301.659
30064  -302.127
30148  -305.373
30376  -308.470
30446  -308.751
30487  -303.821
30767  -301.672
31478  -302.141
31737  -300.157
31814  -303.042
32192  -305.822
32244  -308.487
32276  -308.797
32336  -309.096
33424  -309.425
33428  -311.869
35882  -312.689
39883  -315.672
42384  -317.197
44794  -322.479
47087  -327.080
49183  -329.058
50862  -331.866
52277  -334.401
53926  -338.407
56982  -342.877
60296  -343.341
61839  -346.721
62823  -345.748
63936  -345.571
65428  -346.702
67064  -345.461
68594  -346.065
69359  -346.134
70449  -343.649
72379  -341.910
73397  -341.777
74864  -343.088
76136  -345.250
77336  -347.299
79077  -348.408
80721  -349.504
82146  -350.568
83016  -351.980
84341  -351.078
86534  -349.527
87398  -350.596
88337  -350.229
89428  -346.147
90644  -346.615
91963  -345.130
93376  -342.461
95134  -342.117
96544  -342.730
97782  -342.137
99248  -341.879
100269  -340.500
101066  -342.005
101726  -343.183
102914  -342.970
104081  -342.513
113032  -344.139
121907  -345.953
134301  -354.195
142792  -357.063
160992  -358.200
781456  -385.440
1310144  -392.742
1815184  -396.439
2315896  -400.016
2805702  -401.776
2875502  -402.073
2945012  -402.376
3013206  -402.309
3085932  -402.309
3156872  -402.929
3226294  -403.379
3297477  -403.439
3375672  -403.204
3443778  -403.577
3509184  -404.123
3577414  -404.390
3651158  -404.604
3726008  -405.324
3792816  -405.751
3868568  -406.206
3932146  -406.215
4004823  -406.281
4073508  -406.712
4145956  -407.117
4213044  -407.233
4282082  -407.501
4353856  -407.917
4429488  -408.189
4496022  -408.501
4565347  -408.540
4639496  -409.037
4719702  -409.213
4786886  -409.481
4858827  -409.813
4931514  -409.866
5004279  -410.106
5072528  -410.412
5144256  -410.573
5221426  -410.348
5287191  -410.308
5359672  -410.667
5433456  -411.040
5509566  -411.183
5577838  -411.334
5650038  -411.561
5718956  -411.683
5792408  -412.000
5861806  -412.145
5933136  -412.425
6004778  -412.622
6076873  -412.653
6149418  -412.746
6218362  -412.969
6297194  -413.174
6369532  -413.452
6444976  -413.505
6518292  -413.739
6592488  -413.927
6664811  -414.047
6739128  -414.059
6814418  -414.432
6882606  -414.573
6956208  -414.662
7028562  -414.851
7099238  -415.217
7170372  -415.598
7245801  -415.830
7319074  -415.887
7398336  -415.964
7468698  -415.996
7537843  -416.064
7609994  -416.253
7686936  -416.398
7759623  -416.651
7836312  -416.719
7914832  -416.804
7985186  -416.670
8060598  -416.791
8131503  -416.748
8210112  -416.685
8281602  -416.869
8357184  -417.037
8429958  -417.026
8511348  -417.111
8586048  -417.131
8659941  -417.261
8734616  -417.286
8810667  -417.435
8881026  -417.501
8954132  -417.625
9036216  -417.892
9110572  -417.936
9181952  -418.167
9256301  -418.350
9335382  -418.381
9405504  -418.414
9478858  -418.475
9548571  -418.528
9626496  -418.611
9705982  -418.778
9776328  -418.921
9850938  -419.111
9926403  -419.314
9996318  -419.351
10070294  -419.456
10144408  -419.512
10220694  -419.646
10293254  -419.620
10370576  -419.722
10452366  -419.762
10531738  -419.779
10605708  -419.750
10681144  -419.708
10764432  -419.768
10842376  -419.845
10921314  -420.039
10998648  -420.238
11072432  -420.330
11145148  -420.502
11220439  -420.681
11294946  -420.755
11373546  -420.844
11446162  -420.923
11520522  -421.065
11605333  -420.995
11676692  -420.992
11753598  -421.104
11833386  -421.284
11911634  -421.397
11982504  -421.433
12057129  -421.602
12134848  -421.708
12209976  -421.758
12279246  -421.920
12348826  -421.916
12431304  -421.957
12509904  -422.058
12583234  -422.224
12659244  -422.292
12736728  -422.379
12811464  -422.489
12885894  -422.598
12964532  -422.701
13048321  -422.682
13120713  -422.765
13195504  -422.836
13278912  -422.971
13355344  -422.989
13430678  -423.004
13506206  -423.100
13586328  -423.117
13663428  -423.141
13744383  -423.350
13821966  -423.389
13905344  -423.521
13977792  -423.558
14050092  -423.613
14130611  -423.747
14205564  -423.876
14279297  -423.943
14360676  -424.013
14442609  -424.124
14520192  -424.160
14592753  -424.221
14671929  -424.340
14752824  -424.390
14833974  -424.498
14911288  -424.472
14986026  -424.480
15066912  -424.598
15141267  -424.712
15216596  -424.663
15298831  -424.745
15374766  -424.870
15456364  -424.907
15537498  -424.947
15621716  -424.989
15693794  -425.097
15772003  -425.207
15847047  -425.255
15933944  -425.354
16005182  -425.343
16079168  -425.465
16160304  -425.586
16246264  -425.630
16327323  -425.641
16405957  -425.711
16483776  -425.778
16561714  -425.839
16645302  -425.846
16719168  -425.930
16799856  -425.973
16877133  -426.058
16954044  -426.219
17026074  -426.339
17112128  -426.399
17188134  -426.463
17262912  -426.599
17341259  -426.675
17428096  -426.787
17505688  -426.874
17582994  -427.001
17667696  -427.013
17749962  -427.117
17826677  -427.129
17905488  -427.220
17987318  -427.264
18066849  -427.342
18150537  -427.429
18228159  -427.545
18316482  -427.470
18395307  -427.488
18476928  -427.472
18564117  -427.437
18646694  -427.418
18722544  -427.449
18806372  -427.522
18888057  -427.622
18975128  -427.684
19052768  -427.746
19133907  -427.812
19221223  -427.974
19293402  -427.987
19374264  -428.032
19453616  -428.010
19540016  -428.000
19622646  -428.065
19705812  -428.200
19790256  -428.276
19872488  -428.334
19949608  -428.359
20028894  -428.434
20111168  -428.421
20186487  -428.521
20262966  -428.574
20343433  -428.653
20427857  -428.632
20510532  -428.692
20592866  -428.746
20673264  -428.792
20762289  -428.934
20843469  -428.870
20929356  -428.922
21016707  -428.938
21096014  -428.953
21178304  -428.982
21261722  -429.059
21344736  -429.080
21423189  -429.155
21504898  -429.176
21583912  -429.217
21666082  -429.298
21745558  -429.379
21825987  -429.428
21909336  -429.477
21984291  -429.524
22071072  -429.605
22152146  -429.695
22239207  -429.808
22323663  -429.845
22405542  -429.850
22488018  -429.923
22573957  -429.996
22653603  -430.001
22733888  -430.067
22811584  -430.093
22894462  -430.118
22980282  -430.116
23062832  -430.229
23149602  -430.229
23235354  -430.322
23319232  -430.401
23399409  -430.425
23482584  -430.598
23567236  -430.646
23650638  -430.679
23730147  -430.755
23818682  -430.760
23899864  -430.846
23980397  -430.832
24061008  -430.899
24151521  -430.979
24234048  -430.985
24316166  -431.109
24405554  -431.142
24483568  -431.245
24566882  -431.226
24651018  -431.265
24736448  -431.329
24817899  -431.317
24898506  -431.380
24979647  -431.368
25068608  -431.516
25156976  -431.541
25240478  -431.615
25330632  -431.667
25421046  -431.683
25508022  -431.650
25592192  -431.697
25683621  -431.673
25772522  -431.693
25860862  -431.761
25948752  -431.786
26043984  -431.830
26131794  -431.896
26219402  -431.971
26314176  -431.981
26406314  -432.038
26490762  -432.081
26582379  -432.123
26676872  -432.133
26763501  -432.135
26848576  -432.149
26934948  -432.249
27025713  -432.296
27113856  -432.311
27193472  -432.378
27280248  -432.453
27373214  -432.519
27457374  -432.564
27540513  -432.577
27630171  -432.589
27725219  -432.596
27811966  -432.623
27893162  -432.714
27988506  -432.693
28077888  -432.793
28162416  -432.860
28247544  -432.908
28343133  -432.979
28431504  -433.014
28517328  -433.039
28612182  -433.086
28706727  -433.148
28794176  -433.235
28886374  -433.319
28972992  -433.328
29070782  -433.338
29159911  -433.370
29245042  -433.364
29336702  -433.360
29427432  -433.414
29512128  -433.458
29598699  -433.463
29694891  -433.531
29781936  -433.525
29874438  -433.629
29961658  -433.698
30057183  -433.724
30142458  -433.742
30230734  -433.771
30319056  -433.824
30418504  -433.900
30506078  -434.006
30593686  -434.000
30687041  -433.989
30780828  -434.061
30866276  -434.145
30954994  -434.167
31054681  -434.266
31141056  -434.309
31232434  -434.419
31324692  -434.428
31419472  -434.474
31512488  -434.497
31598089  -434.534
31691632  -434.578
31783983  -434.598
31876411  -434.631
31964086  -434.660
32056772  -434.767
32150958  -434.836
32238144  -434.875
32326784  -434.966
32424183  -434.999
32516544  -435.047
32606206  -435.081
32694896  -435.040
32785962  -435.089
32873763  -435.158
32962311  -435.172
33056016  -435.278
33143936  -435.273
33238128  -435.259
33323642  -435.281
33423552  -435.304
33511788  -435.360
33598656  -435.373
33687621  -435.416
33790512  -435.431
33881202  -435.431
33977086  -435.451
34070629  -435.470
34166484  -435.509
34254906  -435.521
34351601  -435.604
34450256  -435.659
34536816  -435.669
34633746  -435.744
34725462  -435.759
34825142  -435.798
34912269  -435.799
35005768  -435.827
35092029  -435.819
35190048  -435.800
35281821  -435.819
35365787  -435.783
35461192  -435.843
35546216  -435.867
35639104  -435.851
35733222  -435.902
35831232  -435.956
35924056  -435.971
36011718  -436.009
36098496  -436.024
36196608  -436.091
36291944  -436.129
36380816  -436.179
36476584  -436.164
36576064  -436.174
36669024  -436.255
36760768  -436.305
36860796  -436.337
36955104  -436.343
37044621  -436.349
37137276  -436.428
37235248  -436.397
37325238  -436.453
37418549  -436.462
37506307  -436.477
37605351  -436.540
37695442  -436.591
37787477  -436.629
37885562  -436.730
37980712  -436.736
38072969  -436.740
38171799  -436.759
38273291  -436.815
38365392  -436.820
38461291  -436.857
38551488  -436.884
38650752  -436.944
38746046  -436.986
38841216  -437.057
38937584  -437.060
39038877  -437.062
39133248  -437.102
39229443  -437.141
39327552  -437.193
39434246  -437.238
39532474  -437.288
39624897  -437.328
39718976  -437.367
39806417  -437.406
39897711  -437.368
39988368  -437.477
40089098  -437.436
40186424  -437.498
40275483  -437.580
40370112  -437.580
40463808  -437.591
40560112  -437.628
40654208  -437.691
40761776  -437.667
40858056  -437.749
40950174  -437.745
41048304  -437.798
41151621  -437.852
41244051  -437.939
41338872  -438.007
41429248  -438.055
41530342  -438.052
41627248  -438.129
41722422  -438.157
41819322  -438.167
41921703  -438.153
42013066  -438.232
42113402  -438.288
42205856  -438.331
42295968  -438.373
42386918  -438.398
42483584  -438.410
42589822  -438.459
42680187  -438.466
42779558  -438.514
42871188  -438.519
42971481  -438.536
43067819  -438.529
43157936  -438.552
43252754  -438.564
43352606  -438.598
43443496  -438.648
43533441  -438.685
43641327  -438.672
43741376  -438.693
43829793  -438.721
43927632  -438.738
44033542  -438.716
44127104  -438.760
44218512  -438.782
44313498  -438.791
44415414  -438.826
44511698  -438.836
44606232  -438.880
44707503  -438.930
44798786  -438.946
44892272  -439.014
44990637  -439.040
45086958  -439.081
45182848  -439.104
45276456  -439.134
45372978  -439.180
45473933  -439.244
45568788  -439.253
45669968  -439.261
45766761  -439.299
45870974  -439.332
45964662  -439.388
46064998  -439.447
46167984  -439.511
46266654  -439.526
46361861  -439.557
46458294  -439.600
46559979  -439.669
46653727  -439.682
46746432  -439.742
46839866  -439.783
46944612  -439.822
47040582  -439.873
47140119  -439.848
47234874  -439.878
47338368  -439.934
47431008  -439.972
47528118  -439.955
47633313  -439.987
47736234  -440.022
47831784  -440.072
47927872  -440.111
48026816  -440.172
48122687  -440.191
48221248  -440.203
48312927  -440.213
48421818  -440.229
48519592  -440.244
48613544  -440.257
48705808  -440.318
48813624  -440.351
48912672  -440.408
49013814  -440.468
49118256  -440.485
49218939  -440.494
49314493  -440.530
49412803  -440.554
49520102  -440.604
49613624  -440.612
49713312  -440.633
49806432  -440.637
49906918  -440.658
50006802  -440.720
50106274  -440.763
50214432  -440.756
50320102  -440.772
50419034  -440.809
50521616  -440.841
50634129  -440.899
50733264  -440.894
50833863  -440.985
50936886  -441.016
51040902  -441.069
51141696  -441.129
51241833  -441.157
51345522  -441.201
51459442  -441.256
51562206  -441.298
51663964  -441.326
51775009  -441.392
51874678  -441.427
51980919  -441.454
52083318  -441.458
52195574  -441.504
52297858  -441.519
52405973  -441.542
52507158  -441.583
52621296  -441.658
52720002  -441.673
52821696  -441.708
52929488  -441.693
53035458  -441.699
53134402  -441.754
53234922  -441.738
53340414  -441.733
53448413  -441.753
53555418  -441.794
53656443  -441.811
53765244  -441.850
53871759  -441.853
53972198  -441.912
54078038  -441.924
54184416  -442.018
54290406  -442.073
54393534  -442.123
54499786  -442.142
54606588  -442.138
54714832  -442.158
54821808  -442.223
54934208  -442.265
55037632  -442.269
55146432  -442.317
55247642  -442.348
55358784  -442.361
55462848  -442.400
55576128  -442.381
55681589  -442.400
55790422  -442.455
55889472  -442.479
55987456  -442.495
56107821  -442.502
56206862  -442.527
56306586  -442.548
56405872  -442.600
56514744  -442.625
56623014  -442.617
56725946  -442.629
56829023  -442.640
56942146  -442.701
57049306  -442.704
57162591  -442.706
57266739  -442.737
57379153  -442.817
57474066  -442.828
57577194  -442.896
57684286  -442.933
57790404  -442.946
57893342  -443.013
57998656  -443.037
58106304  -443.034
58216784  -443.077
58322397  -443.108
58430688  -443.181
58544857  -443.194
58649106  -443.214
58749776  -443.280
58855056  -443.321
58966687  -443.384
59071749  -443.405
59179648  -443.432
59296206  -443.494
59408074  -443.542
59513889  -443.562
59614802  -443.565
59727198  -443.610
59829294  -443.617
59936904  -443.631
60042862  -443.640
60158371  -443.655
60267597  -443.704
60375782  -443.745
60494454  -443.751
60607398  -443.750
60714567  -443.755
60821334  -443.777
60935616  -443.775
61045376  -443.806
61152326  -443.819
61259346  -443.804
61374498  -443.830
61480166  -443.829
61590141  -443.828
61697216  -443.855
61813632  -443.878
61922721  -443.910
62029008  -443.933
62144181  -443.931
62252472  -443.921
62357622  -443.911
62458938  -443.883
62577278  -443.909
62681322  -443.919
62791173  -443.924
62894106  -443.925
63015488  -443.903
63123072  -443.931
63229374  -443.964
63334584  -443.989
63448929  -444.070
63548969  -444.085
63658099  -444.102
63772449  -444.123
63879744  -444.134
63989581  -444.153
64095168  -444.127
64214288  -444.149
64321152  -444.189
64428576  -444.165
64535254  -444.194
64653931  -444.206
64760147  -444.202
64865472  -444.231
64976304  -444.236
65090096  -444.233
65199552  -444.250
65308608  -444.235
65421522  -444.283
65529986  -444.290
65637936  -444.303
65745732  -444.351
65855482  -444.405
65958903  -444.452
66066378  -444.498
66173428  -444.533
66291302  -444.585
66394237  -444.616
66507833  -444.633
66631968  -444.659
66737314  -444.687
66846393  -444.756
66950387  -444.773
67065054  -444.793
67172928  -444.799
67284221  -444.812
67393338  -444.836
67514818  -444.845
67622693  -444.893
67735744  -444.911
67844946  -444.931
67960123  -444.920
68067552  -444.962
68176134  -444.981
68286627  -444.993
68398218  -445.007
68506496  -445.016
68614464  -445.007
68727568  -445.029
68835513  -445.037
68947472  -445.090
69053248  -445.185
69165612  -445.226
69274828  -445.237
69385082  -445.294
69490498  -445.304
69607872  -445.332
69707792  -445.376
69815954  -445.398
69929823  -445.440
70040448  -445.428
70143237  -445.455
70255654  -445.493
70367488  -445.531
70474676  -445.577
70583882  -445.576
70688699  -445.598
70808049  -445.611
70915119  -445.626
71022704  -445.669
71136864  -445.700
71243866  -445.699
71355368  -445.703
71463756  -445.704
71582072  -445.748
71691183  -445.777
71807682  -445.781
71914048  -445.791
72028194  -445.778
72136352  -445.821
72246438  -445.873
72354702  -445.927
72478692  -445.931
72592192  -445.932
72699264  -445.943
72821697  -445.950
72930474  -445.967
73038498  -445.975
73145281  -445.998
73262026  -446.020
73377981  -446.030
73491768  -446.073
73598418  -446.116
73714426  -446.141
73823792  -446.176
73937322  -446.173
74048751  -446.203
74170242  -446.248
74285194  -446.266
74407296  -446.284
74531254  -446.325
74646117  -446.312
74752832  -446.351
74865744  -446.365
74986408  -446.376
75099611  -446.409
75206682  -446.433
75314127  -446.479
75429939  -446.558
75538288  -446.598
75654378  -446.651
75769408  -446.715
75883568  -446.726
76008048  -446.757
76123278  -446.726
76248591  -446.740
76359987  -446.757
76465898  -446.786
76571658  -446.814
76690182  -446.809
76806444  -446.801
76915767  -446.847
77023078  -446.853
77140042  -446.871
77255082  -446.906
77363178  -446.904
77484618  -446.936
77595158  -446.956
77706828  -446.986
77815136  -446.985
77927872  -447.000
78049401  -447.034
78162261  -447.066
78268608  -447.108
78385867  -447.156
78499089  -447.188
78606976  -447.194
78716759  -447.211
78832908  -447.196
78940752  -447.221
79051298  -447.249
79166784  -447.248
79276743  -447.283
79388784  -447.298
79507413  -447.351
79628992  -447.342
79747471  -447.383
79855947  -447.402
79970448  -447.436
80091957  -447.468
80214589  -447.481
80320968  -447.519
80434128  -447.522
80561943  -447.545
80677904  -447.577
80789808  -447.585
80908578  -447.614
81014518  -447.649
81133671  -447.650
81247159  -447.665
81363632  -447.696
81477696  -447.724
81594478  -447.767
81716928  -447.800
81830511  -447.822
81938157  -447.851
82046394  -447.850
82151256  -447.844
82270134  -447.871
82379024  -447.874
82492746  -447.883
82616886  -447.907
82723344  -447.931
82828032  -447.927
82940046  -447.948
83064408  -447.944
83182489  -447.947
83294784  -447.977
83413904  -447.997
83532048  -448.017
83645698  -448.032
83754018  -448.033
83878336  -448.027
83990768  -448.046
84107434  -448.097
84223689  -448.131
84340329  -448.148
84454464  -448.164
84567696  -448.171
84676696  -448.190
84789159  -448.225
84908912  -448.257
85022468  -448.292
85130816  -448.288
85246686  -448.291
85364587  -448.303
85484364  -448.338
85608432  -448.358
85714622  -448.375
85832096  -448.401
85944768  -448.400
86060592  -448.415
86176896  -448.439
86295104  -448.467
86408274  -448.503
86533002  -448.501
86647419  -448.530
86757552  -448.532
86874496  -448.567
86996529  -448.586
87116788  -448.603
87221598  -448.657
87340158  -448.673
87452726  -448.660
87558686  -448.666
87669579  -448.720
87799779  -448.731
87918246  -448.750
88029792  -448.783
88143108  -448.793
88264716  -448.820
88374806  -448.818
88489072  -448.838
88614277  -448.846
88730962  -448.844
88847472  -448.851
88962186  -448.865
89086428  -448.897
89198973  -448.920
89318103  -448.976
89433533  -449.006
89551374  -449.051
89661888  -449.066
89779094  -449.096
89890884  -449.099
90016482  -449.112
90122373  -449.140
90241632  -449.165
90361264  -449.185
90476688  -449.208
90586638  -449.234
90709344  -449.245
90824256  -449.275
90945894  -449.292
91059552  -449.290
91173312  -449.273
91294672  -449.319
91415958  -449.356
91528034  -449.378
91638336  -449.413
91760977  -449.452
91870608  -449.450
91985986  -449.451
92116016  -449.440
92230529  -449.466
92346554  -449.470
92461017  -449.497
92588474  -449.513
92697714  -449.508
92815806  -449.533
92930178  -449.545
93053646  -449.595
93170031  -449.613
93281688  -449.582
93399616  -449.622
93522624  -449.645
93634576  -449.677
93756131  -449.702
93879594  -449.709
93999064  -449.744
94115966  -449.743
94231984  -449.790
94347616  -449.848
94465974  -449.843
94575762  -449.858
94688253  -449.865
94814352  -449.910
94930318  -449.894
95051712  -449.914
95173414  -449.931
95286122  -449.968
95407767  -449.979
95523408  -450.009
95638464  -450.052
95755248  -450.075
95869794  -450.068
95986842  -450.089
96116367  -450.089
96231872  -450.113
96348912  -450.109
96464914  -450.125
96590466  -450.139
96706358  -450.159
96823318  -450.182
96947812  -450.204
97053642  -450.177
97170231  -450.220
97284446  -450.236
97407728  -450.246
97526002  -450.269
97639682  -450.298
97755669  -450.306
97883928  -450.301
97996314  -450.311
98107139  -450.342
98216909  -450.334
98338337  -450.346
98456067  -450.349
98573013  -450.361
98695328  -450.387
98815872  -450.402
98931536  -450.396
99043088  -450.441
99170624  -450.442
99288012  -450.479
99409824  -450.500
99522744  -450.516
99648901  -450.551
99766254  -450.554
99882903  -450.570


==> data/all_log2_r3_p7.dat <==
5077  -291.212
11197  -362.920
11642  -358.819
12279  -357.768
13766  -358.871
16811  -362.171
18097  -324.162
18562  -331.945
18745  -338.085
21443  -324.169
21858  -340.084
22481  -345.213
22696  -341.873
24301  -346.590
24546  -357.543
24646  -347.979
25071  -351.652
25383  -354.973
25451  -357.956
25751  -355.530
26171  -358.310
26198  -365.546
26284  -372.167
26743  -378.309
27262  -384.039
27382  -377.299
27448  -378.799
27584  -380.206
27746  -381.533
27747  -379.282
27773  -380.556
27808  -385.025
28498  -379.735
28571  -380.951
29157  -385.165
30064  -383.325
30148  -384.465
30376  -379.955
30446  -383.876
30487  -384.940
30767  -383.366
30815  -384.412
31478  -385.451
31737  -386.457
31814  -387.424
32192  -386.028
32244  -389.279
32276  -390.151
32336  -390.991
33424  -391.853
33428  -392.680
34862  -396.518
36094  -389.203
38600  -393.389
39883  -389.312
41775  -388.949
42190  -391.531
42584  -395.174
44012  -394.799
44860  -396.931
46024  -401.194
46896  -397.530
48434  -398.445
49411  -401.373
50360  -401.231
51094  -400.219
52158  -397.539
53122  -395.095
53916  -392.856
55064  -391.614
58397  -392.131
59450  -390.394
60128  -391.049
61025  -390.961
61805  -391.623
62078  -391.565
62546  -394.889
63213  -396.744
63472  -397.880
64522  -400.857
65283  -398.216
65515  -399.893
66531  -396.841
67064  -396.802
67418  -396.770
68499  -397.853
68802  -399.982
69309  -400.451
69850  -400.913
70436  -401.876
71145  -403.309
72382  -403.184
73931  -398.952
74999  -396.398
76358  -396.665
77555  -400.732
79077  -398.462
80674  -401.937
82146  -402.154
82808  -400.883
83928  -402.269
85863  -401.471
87194  -404.589
87914  -403.829
88582  -405.775
89475  -408.289
90704  -407.857
91607  -408.084
92480  -408.923
94064  -409.448
95954  -408.818
97506  -408.242
98891  -408.271
100143  -410.524
100794  -411.890
101235  -414.005
105883  -414.668
109612  -414.145
113749  -415.113
117818  -415.364
123405  -415.220
129267  -416.503
134832  -416.880
139971  -416.889
143531  -418.796
155917  -422.900
464808  -452.883
718260  -465.050
956160  -469.554
1182166  -471.321
1414485  -473.032
1631022  -476.971
1846897  -478.755
2065597  -479.289
2277801  -481.998
2483927  -483.767
2556080  -483.550
2629560  -483.919
2703658  -484.015
2772663  -484.019
2845494  -483.675
2920710  -484.331
2990026  -484.582
3061298  -484.757
3130800  -484.924
3204288  -485.371
3275166  -485.662
3352284  -485.900
3426200  -485.765
3495591  -486.046
3566736  -486.096
3636942  -486.426
3712146  -486.893
3781850  -487.138
3855370  -487.316
3924925  -487.356
3995032  -487.442
4069410  -487.641
4139778  -488.009
4211680  -488.354
4286425  -488.385
4359694  -488.179
4433634  -488.022
4504398  -488.145
4575240  -488.127
4648369  -488.006
4725960  -488.110
4798190  -488.005
4873280  -488.227
4942823  -488.476
5022384  -488.743
5097716  -488.935
5169004  -489.064
5241064  -489.389
5312732  -489.439
5384402  -489.692
5459795  -490.241
5532272  -490.327
5609071  -490.670
5679118  -490.665
5752592  -491.042
5829297  -491.132
5896718  -491.250
5968775  -491.304
6043512  -491.113
6117998  -491.242
6188430  -491.341
6260760  -491.680
6335988  -492.066
6407560  -492.155
6481005  -492.120
6556044  -492.135
6630165  -492.117
6708078  -492.171
6781932  -492.096
6855225  -492.179
6931776  -492.165
7004834  -492.173
7076442  -492.488
7145550  -492.692
7224144  -492.964
7296234  -492.996
7376427  -493.100
7453725  -493.126
7527894  -493.343
7604160  -493.606
7677718  -493.803
7746976  -493.889
7826300  -494.072
7903600  -494.040
7977637  -494.119
8055294  -494.289
8132560  -494.503
8208702  -494.686
8279850  -494.957
8357205  -495.017
8437722  -495.066
8513838  -495.135
8592273  -495.074
8669655  -495.056
8748465  -495.152
8823200  -495.207
8896411  -495.386
8972464  -495.163
9051507  -495.390
9127346  -495.661
9203952  -495.840
9278550  -496.031
9355158  -496.224
9432086  -496.317
9508815  -496.535
9580950  -496.385
9657604  -496.696
9734208  -496.739
9812765  -496.771
9888246  -496.831
9964602  -496.964
10039702  -497.067
10117539  -497.183
10191690  -497.280
10268550  -497.296
10345871  -497.547
10421850  -497.608
10503936  -497.784
10580334  -497.766
10662128  -497.955
10742078  -498.032
10821435  -498.020
10904240  -498.143
10979386  -498.131
11054880  -498.153
11134960  -498.299
11212715  -498.470
11287501  -498.561
11366736  -498.533
11441950  -498.561
11517864  -498.624
11595960  -498.672
11673282  -498.764
11749312  -498.858
11826351  -498.876
11904384  -498.773
11978730  -498.900
12057240  -499.008
12133851  -499.034
12213010  -499.010
12284025  -498.933
12360272  -498.905
12438843  -498.913
12517074  -499.080
12594306  -499.140
12669810  -499.202
12749238  -499.241
12829146  -499.344
12910608  -499.518
12985704  -499.420
13063587  -499.364
13142145  -499.474
13218666  -499.383
13298332  -499.456
13371934  -499.552
13448238  -499.653
13527813  -499.690
13604992  -499.778
13682393  -499.753
13766184  -499.925
13845042  -499.954
13922270  -500.133
13999138  -500.249
14074458  -500.357
14154430  -500.404
14231600  -500.425
14308368  -500.479
14386194  -500.564
14463516  -500.615
14542440  -500.678
14624142  -500.640
14704355  -500.769
14782610  -500.851
14863096  -500.871
14941126  -500.949
15017314  -501.003
15094080  -501.111
15176128  -501.179
15257202  -501.260
15335650  -501.278
15415338  -501.475
15494712  -501.462
15576650  -501.539
15655552  -501.572
15737175  -501.713
15820064  -501.754
15898198  -501.941
15979776  -502.031
16058394  -502.181
16141536  -502.222
16222950  -502.246
16304175  -502.273
16382475  -502.236
16464134  -502.281
16546968  -502.360
16629808  -502.378
16709319  -502.505
16786050  -502.488
16864560  -502.452
16945615  -502.509
17021138  -502.526
17105954  -502.577
17182112  -502.631
17262752  -502.611
17348670  -502.875
17434716  -502.865
17513712  -502.905
17591360  -502.938
17677350  -502.951
17760237  -503.086
17839200  -503.112
17919663  -503.090
17998224  -503.072
18082922  -503.112
18165465  -503.124
18248568  -503.218
18332960  -503.227
18413805  -503.334
18492240  -503.434
18577600  -503.553
18659864  -503.589
18742550  -503.596
18829936  -503.595
18913458  -503.580
18988328  -503.644
19066576  -503.577
19146900  -503.601
19226387  -503.686
19305702  -503.788
19388289  -503.863
19467643  -503.981
19553400  -504.086
19638054  -504.216
19722805  -504.214
19803732  -504.250
19884218  -504.209
19964118  -504.187
20046806  -504.137
20129073  -504.196
20209788  -504.235
20288040  -504.182
20368354  -504.208
20452358  -504.337
20532551  -504.420
20619504  -504.565
20697920  -504.622
20782752  -504.703
20867100  -504.621
20952800  -504.543
21037893  -504.521
21122550  -504.472
21204240  -504.605
21285559  -504.636
21367120  -504.582
21449472  -504.632
21532766  -504.686
21619840  -504.743
21705174  -504.759
21788362  -504.757
21871161  -504.790
21950528  -504.939
22032846  -504.932
22120512  -504.975
22204338  -505.051
22284992  -505.194
22372176  -505.241
22454445  -505.320
22536448  -505.362
22623120  -505.333
22704924  -505.290
22785984  -505.351
22873226  -505.367
22954152  -505.423
23038252  -505.391
23122746  -505.457
23214700  -505.481
23299029  -505.576
23383440  -505.572
23467390  -505.593
23551110  -505.589
23637696  -505.630
23720100  -505.606
23805045  -505.649
23887260  -505.600
23973212  -505.600
24057657  -505.734
24144219  -505.729
24229102  -505.808
24314656  -505.915
24398026  -505.939
24481608  -506.034
24566886  -506.067
24649425  -506.158
24733524  -506.122
24814600  -506.122
24890554  -506.157
24970216  -506.196
25058261  -506.142
25148950  -506.195
25235985  -506.232
25327962  -506.256
25418454  -506.293
25511519  -506.309
25599486  -506.377
25685136  -506.354
25774452  -506.380
25866255  -506.384
25957425  -506.413
26047130  -506.411
26136913  -506.394
26227008  -506.450
26316729  -506.433
26404816  -506.491
26491575  -506.501
26584350  -506.508
26675592  -506.488
26768753  -506.526
26856504  -506.620
26945582  -506.619
27035550  -506.651
27127040  -506.665
27215194  -506.614
27305280  -506.683
27392416  -506.669
27481590  -506.630
27569070  -506.671
27659398  -506.674
27752246  -506.723
27837200  -506.743
27924501  -506.666
28015278  -506.686
28104591  -506.699
28187346  -506.728
28277168  -506.755
28371600  -506.834
28461760  -506.863
28551069  -506.919
28643032  -506.893
28731488  -506.916
28822208  -506.941
28911570  -506.998
29005162  -506.978
29098400  -507.029
29185344  -506.956
29276118  -507.017
29367560  -507.066
29458496  -507.106
29551632  -507.123
29646885  -507.222
29735971  -507.248
29831742  -507.281
29922002  -507.325
30012622  -507.328
30105360  -507.372
30194554  -507.405
30288518  -507.473
30388032  -507.570
30479514  -507.654
30574655  -507.617
30662866  -507.654
30756480  -507.720
30846425  -507.744
30935214  -507.731
31030200  -507.774
31126350  -507.804
31215630  -507.906
31305135  -507.889
31387658  -507.944
31480872  -507.974
31573440  -508.004
31666392  -508.028
31760592  -508.048
31852680  -508.034
31939722  -508.036
32025152  -508.047
32116425  -508.064
32204992  -508.076
32297310  -508.111
32393920  -508.088
32486449  -508.146
32579798  -508.225
32674384  -508.324
32761098  -508.406
32852544  -508.431
32948793  -508.474
33037432  -508.550
33126480  -508.579
33220800  -508.604
33310761  -508.655
33406368  -508.699
33498270  -508.768
33588276  -508.809
33680754  -508.908
33774975  -508.950
33863264  -508.960
33957160  -509.034
34051650  -509.069
34144814  -509.096
34242450  -509.117
34338205  -509.135
34433109  -509.206
34522430  -509.216
34615872  -509.291
34704550  -509.358
34805493  -509.372
34894946  -509.438
34988928  -509.530
35075781  -509.573
35170578  -509.576
35265254  -509.605
35356800  -509.622
35453088  -509.653
35539442  -509.685
35632350  -509.684
35727240  -509.673
35830184  -509.654
35918992  -509.720
36010929  -509.765
36105130  -509.798
36199248  -509.816
36291984  -509.882
36385456  -509.841
36482930  -509.862
36575670  -509.844
36670912  -509.888
36764311  -509.930
36861604  -509.955
36956244  -509.994
37046745  -510.004
37141710  -510.083
37235328  -510.164
37334208  -510.181
37425842  -510.230
37521693  -510.267
37616800  -510.404
37705350  -510.486
37798371  -510.558
37896288  -510.639
37981854  -510.653
38077120  -510.707
38171124  -510.712
38266800  -510.748
38358702  -510.806
38453144  -510.876
38549680  -510.882
38640849  -510.896
38739958  -510.906
38840406  -510.984
38933820  -511.016
39027150  -511.048
39121720  -511.021
39216848  -511.071
39311344  -511.112
39411950  -511.174
39510117  -511.225
39606310  -511.252
39698352  -511.265
39791483  -511.304
39888816  -511.362
39981635  -511.400
40075200  -511.437
40172400  -511.444
40265265  -511.460
40357952  -511.517
40450477  -511.572
40550640  -511.592
40643004  -511.629
40740942  -511.625
40837278  -511.622
40933360  -511.689
41027724  -511.700
41128347  -511.748
41222472  -511.771
41316224  -511.812
41409315  -511.791
41505088  -511.757
41597328  -511.802
41695952  -511.847
41795550  -511.875
41894990  -511.907
41989184  -511.925
42090480  -511.982
42183360  -512.020
42283200  -512.047
42379200  -512.055
42482039  -512.070
42579570  -512.136
42672636  -512.163
42775136  -512.119
42870853  -512.169
42963960  -512.219
43063735  -512.233
43158616  -512.269
43254594  -512.254
43347134  -512.270
43442781  -512.316
43542150  -512.313
43645058  -512.378
43740848  -512.421
43836414  -512.411
43934475  -512.436
44034720  -512.451
44133440  -512.447
44226507  -512.424
44323096  -512.471
44423874  -512.486
44521408  -512.504
44621328  -512.531
44718605  -512.596
44817900  -512.591
44905696  -512.631
45004642  -512.623
45095734  -512.640
45194677  -512.627
45295025  -512.666
45388480  -512.714
45485408  -512.743
45589778  -512.779
45692667  -512.783
45789025  -512.797
45887782  -512.744
45982128  -512.753
46078840  -512.809
46179185  -512.868
46280322  -512.892
46378272  -512.948
46470512  -513.025
46569392  -513.034
46666815  -513.075
46761318  -513.108
46860350  -513.127
46962752  -513.124
47064336  -513.154
47163840  -513.209
47262050  -513.213
47362200  -513.257
47454525  -513.250
47549907  -513.300
47651025  -513.321
47752126  -513.385
47849600  -513.397
47951130  -513.436
48051230  -513.486
48152754  -513.513
48247184  -513.575
48346390  -513.638
48447405  -513.704
48549491  -513.742
48646315  -513.741
48746062  -513.798
48845376  -513.802
48944416  -513.811
49045245  -513.881
49143690  -513.914
49244928  -513.945
49344210  -513.945
49444800  -513.960
49544736  -513.955
49646637  -513.965
49744454  -514.062
49846320  -514.043
49941918  -514.079
50038150  -514.046
50141258  -514.047
50250042  -514.035
50352480  -514.048
50451232  -514.050
50562054  -514.076
50664969  -514.129
50766876  -514.176
50869386  -514.147
50971806  -514.214
51076560  -514.282
51185648  -514.333
51288512  -514.359
51396202  -514.355
51499113  -514.391
51597480  -514.425
51705243  -514.416
51805440  -514.429
51907383  -514.460
52005710  -514.463
52112031  -514.533
52224090  -514.565
52329600  -514.590
52433207  -514.642
52536256  -514.654
52640925  -514.683
52748144  -514.695
52856512  -514.746
52958064  -514.789
53062542  -514.791
53165360  -514.834
53271018  -514.840
53376048  -514.890
53485440  -514.919
53589393  -514.963
53697264  -515.016
53806290  -515.042
53911766  -515.063
54016236  -515.097
54123474  -515.096
54225600  -515.110
54335982  -515.093
54439696  -515.113
54546510  -515.102
54648682  -515.106
54755928  -515.075
54859408  -515.096
54961110  -515.083
55066640  -515.127
55174122  -515.132
55276950  -515.161
55387200  -515.198
55493537  -515.236
55605414  -515.220
55711035  -515.208
55818456  -515.252
55924062  -515.250
56031378  -515.290
56140592  -515.295
56240925  -515.334
56350065  -515.395
56451177  -515.419
56559254  -515.429
56667904  -515.444
56770631  -515.498
56876733  -515.489
56984355  -515.481
57086373  -515.515
57194070  -515.522
57305971  -515.575
57410190  -515.640
57512475  -515.656
57610640  -515.650
57720150  -515.654
57827815  -515.687
57927795  -515.719
58036950  -515.706
58138725  -515.728
58250970  -515.739
58351766  -515.814
58460226  -515.839
58570432  -515.847
58681185  -515.827
58795214  -515.803
58896400  -515.829
59011488  -515.858
59118784  -515.929
59226768  -515.950
59337135  -515.980
59442934  -515.989
59539520  -516.015
59647218  -516.043
59753920  -516.092
59864058  -516.123
59974350  -516.112
60086358  -516.097
60194945  -516.114
60306600  -516.182
60417984  -516.235
60523712  -516.207
60635328  -516.237
60742576  -516.306
60848078  -516.316
60954384  -516.316
61062186  -516.335
61168445  -516.360
61274470  -516.362
61386545  -516.394
61488960  -516.439
61606010  -516.470
61719760  -516.515
61824477  -516.568
61936810  -516.551
62043696  -516.532
62149824  -516.567
62261846  -516.607
62365360  -516.575
62471538  -516.605
62583072  -516.633
62691138  -516.658
62799900  -516.709
62906394  -516.728
63018972  -516.770
63125913  -516.810
63231262  -516.808
63341325  -516.864
63448179  -516.890
63554690  -516.871
63660510  -516.858
63768042  -516.901
63873216  -516.914
63979448  -516.947
64086444  -516.986
64197450  -517.001
64312272  -517.003
64428576  -517.004
64538158  -517.008
64647722  -517.039
64757550  -517.044
64871406  -517.078
64984161  -517.081
65096603  -517.086
65212745  -517.074
65323642  -517.099
65431845  -517.116
65534944  -517.146
65642344  -517.118
65749440  -517.118
65862766  -517.131
65968354  -517.135
66077532  -517.146
66185110  -517.199
66293271  -517.170
66397872  -517.218
66514320  -517.268
66634473  -517.256
66742560  -517.281
66853098  -517.255
66961840  -517.267
67073040  -517.285
67180410  -517.312
67289328  -517.293
67395327  -517.359
67512870  -517.371
67626544  -517.392
67737722  -517.391
67844710  -517.462
67958437  -517.479
68070006  -517.533
68184765  -517.557
68292576  -517.578
68405298  -517.610
68510775  -517.608
68618376  -517.615
68725350  -517.637
68835392  -517.668
68951935  -517.719
69062787  -517.740
69178257  -517.774
69289056  -517.798
69406336  -517.806
69517888  -517.817
69629013  -517.847
69735168  -517.845
69845040  -517.850
69955446  -517.859
70065990  -517.874
70172100  -517.888
70283448  -517.911
70391675  -517.913
70506081  -517.923
70618743  -517.933
70731840  -517.981
70843770  -518.005
70957728  -518.060
71072781  -518.098
71187474  -518.080
71291835  -518.107
71406528  -518.146
71519139  -518.168
71625105  -518.188
71736550  -518.198
71850747  -518.248
71956272  -518.293
72063595  -518.281
72171144  -518.310
72281775  -518.308
72393084  -518.312
72506643  -518.380
72619920  -518.397
72733302  -518.416
72843936  -518.420
72955566  -518.444
73065060  -518.465
73177707  -518.482
73289862  -518.504
73407744  -518.518
73519056  -518.518
73629743  -518.542
73739370  -518.568
73852718  -518.615
73962432  -518.626
74081970  -518.628
74196825  -518.668
74311275  -518.647
74425536  -518.714
74541186  -518.731
74650512  -518.762
74763403  -518.792
74880900  -518.798
74999394  -518.806
75112459  -518.845
75225900  -518.843
75331866  -518.846
75442842  -518.868
75558624  -518.865
75671328  -518.886
75784206  -518.895
75897900  -518.923
76013802  -518.916
76126908  -518.967
76248094  -518.986
76363222  -519.009
76475800  -519.032
76579506  -519.090
76691200  -519.103
76805550  -519.150
76913590  -519.182
77025950  -519.176
77139842  -519.175
77253063  -519.251
77367429  -519.280
77476464  -519.326
77588461  -519.343
77705757  -519.365
77817528  -519.386
77931282  -519.382
78046128  -519.407
78157248  -519.408
78271650  -519.437
78383280  -519.440
78494814  -519.454
78614400  -519.474
78724721  -519.500
78840525  -519.536
78954525  -519.560
79066368  -519.558
79177520  -519.570
79293425  -519.590
79405848  -519.614
79520400  -519.665
79630200  -519.665
79744824  -519.689
79853904  -519.717
79964919  -519.729
80074891  -519.744
80192407  -519.758
80306490  -519.773
80422080  -519.789
80532762  -519.817
80652510  -519.856
80764262  -519.872
80876466  -519.865
80993406  -519.865
81107295  -519.888
81220266  -519.882
81336464  -519.907
81454665  -519.887
81566019  -519.932
81679554  -519.967
81789945  -520.003
81905259  -520.038
82018695  -520.100
82130320  -520.167
82243600  -520.191
82359932  -520.234
82474891  -520.249
82589078  -520.266
82699725  -520.284
82812402  -520.323
82925802  -520.333
83041485  -520.368
83161590  -520.392
83274606  -520.411
83390400  -520.455
83493120  -520.481
83618704  -520.511
83733416  -520.511
83844954  -520.536
83959678  -520.588
84072105  -520.576
84185840  -520.599
84294846  -520.618
84411834  -520.610
84525552  -520.607
84637355  -520.627
84752512  -520.638
84864557  -520.668
84979906  -520.672
85091512  -520.718
85205275  -520.737
85319424  -520.768
85439650  -520.785
85552064  -520.789
85663168  -520.832
85775184  -520.836
85895658  -520.861
86005329  -520.880
86121453  -520.895
86238960  -520.915
86359806  -520.904
86477401  -520.927
86595904  -520.944
86718960  -520.991
86835276  -520.999
86954400  -521.009
87065646  -521.015
87177024  -521.022
87290615  -521.011
87406812  -521.030
87520416  -521.050
87634175  -521.080
87744150  -521.081
87868395  -521.077
87977046  -521.100
88090314  -521.083
88206800  -521.109
88326198  -521.130
88437312  -521.150
88554576  -521.184
88663891  -521.193
88776650  -521.193
88891850  -521.202
89014173  -521.195
89132097  -521.216
89245056  -521.241
89359741  -521.253
89478950  -521.270
89596450  -521.299
89711886  -521.322
89829720  -521.337
89947989  -521.339
90064650  -521.336
90179638  -521.334
90296704  -521.352
90419472  -521.376
90532152  -521.378
90649248  -521.379
90766962  -521.407
90881520  -521.427
90997517  -521.442
91114461  -521.425
91235115  -521.418
91344825  -521.445
91462314  -521.449
91575114  -521.470
91687006  -521.483
91805906  -521.514
91919575  -521.542
92032800  -521.529
92150190  -521.543
92268720  -521.563
92388960  -521.599
92512704  -521.642
92625055  -521.663
92739456  -521.711
92853344  -521.748
92965760  -521.775
93086118  -521.793
93205968  -521.799
93320800  -521.829
93441566  -521.817
93551478  -521.822
93669726  -521.834
93785054  -521.848
93907557  -521.881
94027215  -521.867
94147323  -521.905
94260634  -521.914
94371856  -521.912
94486464  -521.918
94595670  -521.912
94719010  -521.942
94833002  -521.939
94953549  -521.942
95079077  -521.966
95191920  -521.984
95312709  -522.031
95426217  -522.067
95537178  -522.076
95651568  -522.088
95770098  -522.121
95892005  -522.136
96012662  -522.140
96125814  -522.153
96245364  -522.143
96369600  -522.179
96485856  -522.191
96606400  -522.199
96725856  -522.210
96846156  -522.233
96965370  -522.226
97080128  -522.268
97190736  -522.286
97307328  -522.308
97418910  -522.335
97535520  -522.348
97650285  -522.398
97766448  -522.413
97879023  -522.419
97990800  -522.415
98107147  -522.426
98220400  -522.435
98338640  -522.427
98461470  -522.433
98578281  -522.416
98691550  -522.395
98812800  -522.423
98926335  -522.440
99044257  -522.472
99163431  -522.458
99280970  -522.469
99407855  -522.518
99527850  -522.550
99639552  -522.555
99762897  -522.569
99884865  -522.562


==> data/all_log2_r4_p11.dat <==
234446  -917.356
501029  -689.001
545723  -693.501
556838  -812.401
602461  -786.425
614066  -771.245
709111  -824.193
723211  -810.462
773926  -847.044
787882  -855.337
797611  -880.606
798107  -901.290
812011  -903.332
842596  -891.126
887657  -867.672
918154  -885.234
926584  -900.694
927747  -892.136
953243  -863.634
1000033  -878.454
1064576  -892.312
1064802  -904.851
1099496  -898.903
1104248  -910.329
1109716  -912.765
1112437  -907.266
1119467  -917.140
1122519  -911.924
1129211  -907.104
1142158  -916.078
1162928  -924.554
1175648  -932.543
1181618  -915.620
1184808  -917.508
1186277  -919.289
1195243  -926.594
1195408  -928.055
1202204  -924.160
1217346  -930.841
1241437  -937.265
1265654  -943.448
1268658  -949.339
1281933  -950.283
1282789  -937.384
1298917  -916.080
1299157  -908.933
1314626  -915.066
1321589  -912.503
1337024  -918.364
1352215  -915.891
1365734  -921.523
1389086  -928.555
1517926  -925.036
1549501  -931.898
1611112  -938.140
1665474  -938.464
1717734  -938.900
1734617  -946.763
1764029  -946.969
1798078  -942.906
1822789  -945.614
1848689  -940.210
1890226  -948.681
1944226  -958.414
1991872  -958.742
2029691  -960.814
2043026  -964.444
2060317  -956.896
2128002  -965.087
2167219  -958.227
2187014  -953.273
2215222  -958.314
2251686  -955.088
2277222  -957.297
2307728  -955.636
2356333  -954.111
2373568  -955.138
2389492  -957.296
2445678  -962.819
2467655  -965.893
2501909  -967.768
2529624  -972.777
2544890  -973.439
2586984  -977.144
2659917  -975.790
2697179  -981.367
2725479  -983.886
2752726  -987.271
2803853  -986.897
2839106  -989.265
2863383  -991.575
2900182  -991.730
2967112  -991.148
3031414  -988.301
3077169  -984.209
3133637  -986.416
3204288  -996.516
3234414  -996.250
3258999  -999.441
3304584  -996.532
3384213  -994.500
3421159  -996.409
3465944  -998.871
3527586  -997.088
3601970  -995.452
3651385  -995.663
3710602  -998.698
3744655  -1000
3782172  -999.669
3806051  -1000
3854941  -1001
3932158  -999.424
4028349  -1001
4068897  -1002
4110402  -1001
4148206  -1001
4338897  -1006
4488842  -1013
4705434  -1015
4841315  -1021
5000786  -1021
5178573  -1025
5333390  -1029
5524034  -1031
5779005  -1033
6016064  -1031
6243298  -1032
6369931  -1037
6537640  -1038
6709434  -1039
6897210  -1040
7018468  -1041
7148626  -1041
7296503  -1043
7428599  -1045
7555643  -1046
7693979  -1049
7848277  -1049
7966239  -1051
8106181  -1051
8227518  -1054
8387200  -1055
8514454  -1057
8669263  -1056
8799522  -1056
8955200  -1057
9126869  -1057
9283616  -1058
9430222  -1058
9587794  -1060
9716072  -1061
9887213  -1062
10046736  -1062
10188752  -1064
10274178  -1062
10382667  -1062
10512310  -1065
10630812  -1064
10762392  -1066
10888316  -1068
11011362  -1069
11151814  -1069
11272295  -1069
11365037  -1068
11469069  -1068
11587824  -1068
11700145  -1066
11830124  -1066
11927703  -1068
12020601  -1068
12130840  -1068
12253181  -1067
12369837  -1067
12500636  -1068
12628368  -1066
12743675  -1066
12851496  -1067
12983974  -1068
13100206  -1067
13223101  -1066
13340452  -1066
13453026  -1066
13578084  -1066
13700264  -1067
13841774  -1067
13977664  -1067
14088044  -1067
14225088  -1067
14333743  -1066
14429774  -1067
14541673  -1068
14650246  -1070
14734572  -1070
14847306  -1070
14932332  -1070
15022424  -1070
15112700  -1071
15212856  -1072
15301786  -1072
15406808  -1072
15528540  -1073
15613960  -1074
15732525  -1073
15843607  -1074
15972144  -1075
16090700  -1075
16189568  -1075
16271616  -1075
16345180  -1075
16450935  -1076
16544593  -1075
16644872  -1076
16754558  -1076
16856967  -1077
16974726  -1078
17081455  -1078
17190407  -1078
17276922  -1078
17366557  -1079
17506182  -1078
17601960  -1078
17690450  -1078
17774553  -1078
17886029  -1078
17983264  -1079
18066029  -1079
18159092  -1080
18290574  -1080
18405480  -1081
18537278  -1081
18628190  -1081
18701115  -1081
18785337  -1081
18880722  -1082
18962754  -1082
19053864  -1083
19166974  -1083
19238675  -1083
19336091  -1084
19444694  -1084
19548603  -1085
19631959  -1085
19734444  -1086
19833560  -1087
19933637  -1086
20014142  -1086
20123426  -1087
20225215  -1087
20311421  -1086
20402291  -1087
20524571  -1087
20640450  -1087
20739657  -1087
20839465  -1087
20929638  -1086
21010124  -1086
21078102  -1086
21172746  -1086
21264700  -1087
21383200  -1086
21456821  -1087
21564695  -1087
21657910  -1087
21751883  -1087
21851942  -1087
21956200  -1087
22058928  -1087
22142649  -1087
22245446  -1088
22367512  -1089
22490255  -1090
22568650  -1090
22659436  -1090
22740136  -1091
22827362  -1091
22930569  -1091
22995118  -1092
23105971  -1092
23188144  -1093
23291016  -1093
23406358  -1094
23497832  -1094
23576950  -1095
23657376  -1096
23739520  -1096
23832624  -1096
23936544  -1096
24030681  -1096
24140748  -1096
24242672  -1096
24369315  -1096
24453948  -1096
24551690  -1096
24644299  -1096
24740370  -1096
24806649  -1095
24872492  -1096
24962038  -1096
25062096  -1096
25130352  -1097
25228846  -1097
25309609  -1097
25404089  -1097
25506086  -1098
25599920  -1098
25696905  -1098
25815311  -1099
25913410  -1099
26002782  -1100
26112458  -1100
26199057  -1100
26306034  -1101
26431673  -1101
26530110  -1101
26614342  -1101
26707742  -1102
26790475  -1102
26893447  -1101
26974215  -1101
27080798  -1101
27166784  -1102
27273025  -1102
27352558  -1102
27444800  -1102
27530112  -1103
27610899  -1103
27698376  -1103
27806544  -1103
27895225  -1103
27974718  -1103
28074810  -1104
28156488  -1104
28275678  -1104
28361376  -1105
28422584  -1105
28499912  -1105
28583175  -1106
28662834  -1106
28756184  -1106
28860693  -1106
28939483  -1106
29021584  -1106
29125369  -1106
29223900  -1106
29320344  -1106
29429440  -1106
29522832  -1106
29645536  -1107
29724864  -1107
29821598  -1107
29915960  -1107
29999290  -1107
30109176  -1108
30213206  -1108
30305124  -1108
30385557  -1108
30497272  -1108
30583906  -1108
30674614  -1108
30777354  -1108
30859590  -1107
30960745  -1107
31077648  -1107
31165874  -1107
31257304  -1107
31363466  -1107
31465386  -1107
31560189  -1107
31640030  -1107
31713600  -1107
31791266  -1107
31879426  -1107
31969742  -1107
32058185  -1107
32143333  -1108
32233635  -1108
32332258  -1108
32450386  -1108
32525225  -1108
32609888  -1108
32692795  -1108
32803597  -1108
32911336  -1109
32979785  -1109
33095738  -1108
33211584  -1109
33301010  -1109
33408678  -1109
33495102  -1110
33621085  -1110
33724842  -1110
33805858  -1110
33903823  -1110
34001944  -1110
34091705  -1109
34218306  -1110
34321995  -1109
34399176  -1109
34490570  -1109
34578208  -1109
34681896  -1109
34788672  -1109
34887040  -1109
34989690  -1109
35085654  -1109
35186869  -1109
35284710  -1109
35419502  -1110
35501520  -1110
35614094  -1110
35718319  -1110
35803131  -1111
35884859  -1111
36006864  -1111
36092370  -1111
36164718  -1112
36246864  -1111
36343678  -1111
36437557  -1111
36542058  -1112
36647736  -1111
36722304  -1111
36820269  -1111
36948672  -1111
37017280  -1112
37125984  -1112
37216320  -1111
37301840  -1111
37395818  -1111
37503749  -1111
37611459  -1111
37685955  -1111
37783862  -1112
37875950  -1112
37969286  -1112
38064798  -1111
38134982  -1112
38215303  -1112
38357555  -1112
38447890  -1112
38536350  -1112
38630528  -1112
38720520  -1112
38815168  -1113
38892970  -1113
38990464  -1113
39064450  -1113
39166568  -1114
39265183  -1113
39341920  -1113
39411898  -1113
39497186  -1114
39589053  -1114
39697506  -1114
39777550  -1114
39859800  -1114
39929910  -1114
40012428  -1114
40099845  -1114
40203327  -1114
40287040  -1114
40359870  -1114
40443012  -1114
40542464  -1114
40633182  -1115
40716195  -1115
40808682  -1115
40896562  -1115
41000682  -1115
41071240  -1115
41146704  -1114
41247288  -1115
41328576  -1115
41412346  -1114
41521059  -1114
41627200  -1114
41730424  -1114
41804011  -1114
41896178  -1115
41980064  -1115
42070477  -1114
42144992  -1115
42225352  -1115
42312176  -1115
42388982  -1115
42461626  -1115
42538112  -1115
42631596  -1115
42709934  -1115
42798764  -1115
42865971  -1115
42939762  -1116
43030382  -1116
43112027  -1115
43188658  -1115
43276336  -1116
43362634  -1115
43445240  -1116
43528442  -1116
43626213  -1116
43708224  -1115
43785581  -1115
43871304  -1116
43974542  -1116
44076254  -1116
44153499  -1116
44252658  -1116
44338746  -1116
44428345  -1116
44514942  -1115
44622704  -1115
44709877  -1115
44796464  -1116
44877854  -1115
44944214  -1115
45012646  -1116
45099553  -1116
45174770  -1116
45259408  -1115
45336960  -1116
45426399  -1116
45517608  -1116
45618978  -1115
45715312  -1115
45799698  -1115
45868170  -1115
45964482  -1116
46048425  -1116
46142886  -1116
46226406  -1117
46309314  -1117
46395325  -1117
46514772  -1117
46624242  -1117
46706821  -1117
46780376  -1117
46883970  -1117
46958416  -1117
47044839  -1117
47141243  -1117
47220853  -1117
47334132  -1117
47423814  -1117
47518161  -1117
47634481  -1117
47711618  -1117
47799438  -1117
47888856  -1117
47966675  -1117
48064167  -1118
48156769  -1118
48238062  -1118
48316563  -1118
48388880  -1117
48502070  -1117
48588975  -1117
48651200  -1118
48732264  -1118
48829760  -1118
48893400  -1118
48981615  -1118
49075392  -1118
49155526  -1119
49235365  -1119
49324284  -1118
49416441  -1119
49486685  -1118
49563942  -1119
49658817  -1118
49751676  -1119
49833403  -1119
49892697  -1119
49960840  -1119
50055664  -1119
50152809  -1120
50251840  -1120
50342785  -1120
50450662  -1120
50531367  -1120
50629696  -1120
50712384  -1120
50813938  -1120
50911230  -1120
51005474  -1120
51091647  -1120
51181641  -1120
51258560  -1120
51368062  -1121
51465783  -1121
51551594  -1121
51652621  -1120
51746835  -1121
51829209  -1121
51912741  -1120
52001550  -1120
52112800  -1120
52195518  -1120
52273189  -1120
52379469  -1120
52509488  -1120
52607680  -1120
52683545  -1120
52787217  -1120
52858975  -1120
52945906  -1120
53049246  -1120
53126253  -1120
53217674  -1120
53291979  -1120
53406252  -1120
53520447  -1120
53625978  -1120
53704350  -1120
53800848  -1120
53888900  -1121
53987509  -1120
54106838  -1120
54197696  -1121
54287135  -1121
54365717  -1121
54447450  -1121
54558747  -1121
54651045  -1121
54757183  -1120
54851776  -1120
54926507  -1120
55043445  -1120
55114992  -1121
55191808  -1121
55271184  -1121
55356192  -1121
55448034  -1121
55548198  -1121
55641537  -1121
55738627  -1121
55805600  -1122
55893786  -1122
55993057  -1122
56096309  -1122
56184267  -1122
56266112  -1122
56362046  -1122
56470350  -1122
56556150  -1122
56630016  -1122
56707083  -1122
56766285  -1122
56865978  -1123
56953984  -1123
57038695  -1122
57140550  -1122
57220386  -1122
57325325  -1123
57422448  -1123
57528454  -1123
57628496  -1123
57720032  -1123
57792469  -1123
57875067  -1123
57972800  -1123
58048224  -1123
58127530  -1123
58231319  -1123
58335066  -1123
58411305  -1123
58521834  -1123
58608315  -1123
58695515  -1124
58808733  -1124
58898538  -1124
58988768  -1124
59128525  -1124
59218190  -1124
59304598  -1124
59376512  -1124
59475030  -1124
59557211  -1124
59647298  -1124
59748118  -1124
59847294  -1124
59947377  -1124
60032147  -1124
60117775  -1125
60213770  -1125
60297520  -1125
60389015  -1125
60480064  -1125
60583015  -1125
60654778  -1125
60740013  -1125
60836928  -1125
60932709  -1125
61020181  -1125
61113546  -1125
61193195  -1125
61266299  -1125
61355216  -1125
61454566  -1124
61564445  -1124
61652497  -1124
61733890  -1124
61844800  -1124
61956757  -1124
62022215  -1125
62127386  -1125
62208987  -1125
62287743  -1125
62398021  -1125
62513172  -1125
62603754  -1125
62703424  -1125
62801296  -1125
62901886  -1125
62977658  -1125
63072825  -1125
63170110  -1125
63258754  -1125
63369366  -1125
63454122  -1125
63530256  -1125
63624474  -1125
63719539  -1125
63820544  -1125
63908579  -1125
64017058  -1125
64091970  -1125
64187757  -1125
64263302  -1125
64356455  -1126
64425654  -1126
64510866  -1126
64616880  -1126
64692233  -1126
64775331  -1126
64855950  -1126
64926094  -1126
65003115  -1126
65104495  -1126
65217230  -1126
65306610  -1126
65392845  -1126
65471856  -1126
65551245  -1126
65634461  -1126
65722190  -1126
65798870  -1126
65883877  -1125
65975215  -1126
66043216  -1125
66138726  -1125
66230419  -1126
66306234  -1126
66382037  -1126
66476199  -1126
66572850  -1126
66653311  -1126
66752736  -1126
66845248  -1126
66940769  -1126
67004085  -1126
67094001  -1126
67195393  -1126
67282560  -1126
67366202  -1126
67435968  -1126
67522827  -1126
67623243  -1126
67724736  -1126
67816323  -1126
67912485  -1126
67992010  -1125
68058558  -1125
68150662  -1125
68234230  -1126
68303640  -1125
68384150  -1125
68458190  -1125
68562834  -1125
68637827  -1125
68723264  -1125
68786345  -1126
68873114  -1126
68971664  -1126
69076582  -1126
69159318  -1126
69240920  -1126
69319913  -1126
69410512  -1126
69489040  -1126
69572494  -1126
69653675  -1126
69722357  -1126
69814192  -1126
69895966  -1126
69986772  -1126
70080336  -1126
70170016  -1126
70262877  -1126
70355749  -1126
70434767  -1126
70515541  -1126
70615630  -1127
70701355  -1127
70792094  -1127
70878114  -1127
70984032  -1127
71068988  -1127
71176742  -1127
71256159  -1127
71341342  -1127
71400325  -1127
71506816  -1128
71598807  -1128
71694606  -1128
71775830  -1128
71847664  -1128
71945424  -1128
72022895  -1128
72109475  -1128
72190053  -1128
72287510  -1129
72370304  -1129
72474845  -1129
72555342  -1129
72649242  -1129
72740112  -1129
72819622  -1129
72918326  -1129
73008576  -1129
73098241  -1129
73191050  -1129
73282983  -1129
73369413  -1129
73449003  -1129
73576704  -1129
73682770  -1129
73756800  -1129
73828720  -1129
73924743  -1129
74009896  -1129
74094430  -1129
74178540  -1129
74253946  -1129
74336523  -1129
74422336  -1129
74490048  -1129
74587100  -1129
74659262  -1129
74770350  -1129
74873423  -1129
74970432  -1129
75050123  -1129
75144447  -1130
75231136  -1130
75309948  -1129
75400896  -1130
75483674  -1130
75581686  -1130
75678393  -1130
75782943  -1130
75879552  -1130
75967350  -1130
76071934  -1130
76170322  -1130
76263758  -1130
76345329  -1130
76438438  -1130
76529776  -1130
76615911  -1130
76699834  -1130
76783392  -1130
76878255  -1130
76992825  -1130
77075974  -1130
77183486  -1130
77262343  -1130
77336176  -1131
77413005  -1131
77514408  -1131
77597088  -1131
77670150  -1131
77771104  -1131
77881400  -1131
77976900  -1131
78063158  -1131
78139296  -1131
78214682  -1131
78313942  -1131
78416651  -1131
78518848  -1131
78614496  -1131
78717708  -1131
78791535  -1131
78888879  -1131
78987081  -1131
79100094  -1132
79215417  -1131
79309950  -1132
79401158  -1132
79485504  -1132
79588653  -1132
79666910  -1132
79768624  -1132
79852198  -1132
79928362  -1132
80023920  -1133
80087956  -1133
80185275  -1133
80263350  -1133
80351901  -1133
80434025  -1133
80529950  -1133
80619072  -1133
80701109  -1133
80814749  -1133
80897747  -1133
80956930  -1133
81052482  -1133
81157062  -1133
81244752  -1133
81359181  -1133
81448725  -1133
81522819  -1133
81601152  -1133
81701262  -1133
81794368  -1133
81882334  -1133
81961785  -1134
82076575  -1134
82168374  -1134
82252997  -1134
82344800  -1134
82433917  -1134
82525710  -1134
82633575  -1134
82731993  -1134
82788725  -1134
82867518  -1134
82944589  -1134
83036361  -1134
83120902  -1134
83217600  -1134
83283210  -1135
83369334  -1135
83461637  -1135
83559074  -1135
83660689  -1134
83760175  -1134
83839398  -1134
83914047  -1134
83992903  -1134
84073024  -1134
84157929  -1134
84249665  -1134
84348006  -1134
84425742  -1134
84508839  -1135
84588056  -1135
84675438  -1135
84750158  -1135
84835677  -1135
84933810  -1135
85022115  -1135
85081761  -1135
85164037  -1135
85234170  -1135
85327245  -1135
85426490  -1135
85518574  -1135
85622398  -1135
85710056  -1135
85794201  -1135
85869742  -1135
85934384  -1135
86030775  -1135
86105870  -1135
86219225  -1135
86313050  -1135
86389206  -1135
86483690  -1135
86562485  -1135
86648203  -1135
86755520  -1135
86837634  -1135
86918016  -1135
87005997  -1135
87092370  -1135
87185106  -1135
87268915  -1135
87339598  -1135
87405489  -1135
87478400  -1136
87547968  -1136
87636451  -1136
87696798  -1135
87795650  -1135
87899456  -1135
87985600  -1136
88093166  -1136
88191360  -1136
88262006  -1135
88357168  -1136
88451104  -1136
88562766  -1136
88649928  -1136
88742947  -1136
88840512  -1136
88938336  -1136
89031573  -1136
89116138  -1136
89219052  -1136
89295909  -1136
89372475  -1136
89464431  -1136
89551296  -1136
89642805  -1136
89731025  -1136
89819414  -1136
89930919  -1136
90011554  -1137
90085722  -1137
90161290  -1137
90254864  -1137
90327165  -1137
90422457  -1137
90529552  -1137
90649198  -1137
90725510  -1137
90833760  -1137
90917146  -1137
91017664  -1137
91102095  -1137
91193598  -1137
91279047  -1137
91369342  -1137
91440399  -1137
91534191  -1137
91613498  -1137
91704650  -1137
91794524  -1137
91884267  -1137
91956078  -1137
92039363  -1137
92134359  -1137
92212800  -1137
92281536  -1137
92384958  -1137
92448933  -1137
92516118  -1137
92588762  -1137
92681824  -1137
92772848  -1137
92854400  -1137
92936240  -1137
93026350  -1137
93115167  -1138
93191325  -1137
93283774  -1137
93396288  -1137
93479302  -1137
93559920  -1137
93655971  -1137
93742945  -1137
93838638  -1137
93935568  -1137
94016298  -1137
94112596  -1137
94194445  -1137
94274918  -1137
94348816  -1137
94460093  -1138
94536092  -1138
94617376  -1138
94696927  -1138
94792723  -1138
94905317  -1138
94965744  -1138
95051565  -1138
95141072  -1138
95225265  -1138
95331604  -1138
95441626  -1138
95550768  -1138
95621346  -1138
95692359  -1138
95768989  -1138
95850666  -1138
95931168  -1138
96004525  -1138
96080328  -1138
96172086  -1139
96250782  -1138
96337895  -1138
96417248  -1139
96513600  -1139
96596928  -1138
96687350  -1139
96791104  -1139
96895825  -1139
96991623  -1138
97076150  -1138
97150879  -1138
97225289  -1138
97311840  -1138
97394416  -1138
97489222  -1138
97558166  -1138
97641899  -1138
97733226  -1138
97809200  -1138
97901926  -1138
97984369  -1138
98059392  -1138
98134246  -1138
98224905  -1138
98304159  -1138
98392887  -1138
98500480  -1138
98592667  -1138
98697227  -1139
98778200  -1139
98863371  -1139
98940850  -1139
99026193  -1139
99090325  -1139
99169938  -1139
99251211  -1138
99329796  -1138
99394368  -1138
99471760  -1138
99550358  -1138
99629027  -1138
99710232  -1138
99804805  -1138
99891400  -1138


==> data/all_log2_r4_p5.dat <==
234446  -611.570
501029  -516.751
545723  -607.376
556838  -579.951
602461  -567.806
614066  -596.350
709111  -557.454
723211  -555.826
773926  -578.274
787882  -595.949
797611  -591.756
798107  -605.119
812011  -600.982
842596  -597.714
887657  -581.818
918154  -593.301
926584  -603.412
927747  -612.341
953243  -620.444
956087  -617.730
961433  -624.800
1000033  -631.404
1064576  -628.968
1064802  -635.118
1099496  -640.904
1104248  -638.502
1109716  -636.301
1112437  -627.092
1119467  -611.624
1122519  -603.918
1129211  -603.211
1142158  -602.581
1162928  -602.038
1175648  -595.634
1181618  -589.616
1184808  -595.122
1186277  -594.893
1195243  -599.985
1195408  -604.810
1202204  -604.378
1217346  -608.903
1241437  -613.260
1265654  -617.462
1268658  -621.475
1281933  -625.331
1282789  -624.622
1298917  -619.659
1299157  -619.124
1314626  -622.768
1321589  -618.166
1337024  -621.721
1365734  -625.184
1366771  -628.515
1369272  -631.724
1375984  -634.825
1389086  -637.832
1437509  -637.211
1468006  -633.107
1496974  -636.134
1517926  -632.219
1518364  -631.811
1523237  -634.744
1535823  -634.324
1541619  -633.923
1549501  -633.541
1557449  -633.178
1578436  -632.843
1591311  -635.572
1611112  -635.237
1648313  -634.941
1649108  -637.581
1659361  -637.268
1662838  -636.966
1665474  -639.485
1667832  -641.939
1685692  -644.344
1691488  -643.984
1717734  -643.651
1721674  -645.972
1722012  -645.625
1725194  -647.866
1732474  -644.963
1734617  -642.131
1736437  -644.343
1740197  -646.505
1764029  -643.766
1770572  -641.094
1773184  -643.243
1797232  -645.362
1798078  -645.102
1811621  -644.856
1814101  -644.616
1815789  -646.640
1818759  -641.921
1822789  -641.724
1824082  -641.533
1825637  -643.511
1825906  -641.163
1836789  -643.112
1843719  -640.821
1848689  -638.577
1854201  -636.379
1863166  -636.271
1883304  -638.201
1889942  -638.089
1890226  -637.980
1913243  -639.856
1938802  -637.794
1940614  -637.711
1944226  -639.555
1944598  -639.460
1962066  -639.373
1967176  -641.165
1984516  -641.074
1991872  -640.987
1997971  -640.904
1998899  -642.637
2000117  -642.542
2002042  -642.449
2029691  -642.368
2033863  -644.047
2035162  -645.700
2041356  -647.329
2043026  -647.215
2048576  -647.105
2053754  -645.309
2054614  -646.895
2057672  -646.793
2060317  -646.694
2063533  -643.319
2064838  -643.250
2078527  -641.571
2111574  -641.530
2128002  -643.092
2129696  -644.631
2165463  -644.585
2166552  -646.105
2167219  -646.049
2181862  -645.999
2183553  -647.483
2184811  -645.902
2187014  -647.366
2189553  -647.310
2208251  -647.260
2209048  -648.693
2209854  -648.635
2215222  -648.578
2215279  -648.523
2216309  -648.469
2231382  -649.853
2235447  -649.796
2248492  -651.159
2251686  -651.098
2257161  -652.438
2261104  -652.371
2271706  -653.691
2274282  -653.620
2277222  -654.917
2279658  -656.197
2287641  -657.465
2306624  -658.722
2307728  -659.964
2309478  -658.541
2316672  -659.772
2319812  -660.988
2322942  -662.191
2333441  -662.088
2356333  -661.990
2362366  -663.178
2367194  -664.352
2371354  -664.247
2371994  -665.403
2373568  -664.040
2375494  -665.185
2377862  -665.078
2383078  -663.742
2389492  -663.647
2414714  -663.559
2419518  -664.686
2427459  -665.803
2431423  -664.507
2445678  -665.617
2446008  -666.716
2465313  -666.624
2467259  -664.178
2468866  -664.101
2476666  -665.192
2489957  -666.275
2501909  -666.194
2503034  -667.263
2515157  -666.038
2521072  -665.963
2529624  -665.891
2534926  -666.947
2540242  -665.752
2542557  -665.684
2543956  -664.508
2545143  -663.343
2548058  -663.290
2567048  -663.240
2568799  -663.191
2586984  -664.231
2609963  -663.104
2614763  -664.140
2622664  -665.167
2659917  -666.193
2663503  -667.209
2668876  -668.217
2674936  -669.217
2677489  -666.015
2681691  -665.973
2697179  -663.856
2705097  -663.829
2712097  -662.773
2725479  -663.780
2738586  -663.758
2742488  -664.755
2748918  -665.744
2750744  -666.724
2752726  -664.683
2769616  -664.663
2790764  -664.646
2803853  -665.623
2804954  -664.615
2806756  -664.601
2811463  -665.567
2836338  -666.529
2839106  -667.483
2843754  -667.462
2863383  -667.443
2867906  -667.425
2869896  -667.407
2872826  -668.343
2873416  -669.271
2885282  -669.248
2887462  -669.225
2890991  -670.140
2898772  -671.050
2900182  -671.021
2911906  -671.921
2913266  -671.891
2929048  -671.863
2932032  -671.836
2934942  -670.896
2942132  -671.784
2945007  -671.759
2945056  -670.832
2960261  -670.813
2967112  -670.795
2973178  -670.777
2973792  -671.649
2974518  -670.743
2976311  -671.608
2977434  -672.467
2981464  -671.570
3001421  -669.808
3001834  -668.930
3016011  -668.925
3031072  -668.922
3031414  -668.920
3036728  -668.918
3037872  -668.916
3056507  -668.065
3061691  -667.221
3068677  -668.074
3069388  -668.079
3069856  -668.083
3069992  -667.252
3077169  -667.261
3079922  -668.100
3086323  -668.933
3100134  -668.938
3100134  -668.943
3107476  -668.948
3108973  -668.138
3112176  -668.147
3128504  -667.347
3131786  -667.361
3133637  -668.179
3146538  -668.994
3148167  -669.003
3150878  -668.216
3150878  -669.022
3154263  -668.241
3160208  -669.043
3163674  -669.053
3198058  -669.067
3204288  -669.082
3204979  -668.317
3205982  -667.557
3206583  -667.577
3215957  -668.369
3216368  -669.155
3220258  -668.404
3220999  -668.422
3224917  -669.202
3233764  -669.218
3234414  -669.991
3234432  -670.004
3237623  -669.267
3243162  -670.033
3244658  -670.047
3248144  -670.806
3248338  -670.076
3251489  -669.351
3254149  -668.631
3254773  -667.915
3258999  -668.670
3259408  -669.420
3261221  -669.437
3268032  -669.455
3280363  -670.198
3282287  -669.493
3292406  -668.793
3292599  -669.532
3295566  -670.267
3298262  -670.284
3304584  -671.013
3305506  -671.029
3313898  -670.338
3340072  -670.359
3341698  -670.380
3346938  -671.102
3349097  -670.422
3349698  -669.746
3366627  -669.770
3370048  -669.795
3375887  -669.819
3379931  -669.844
3384213  -670.556
3386237  -668.525
3388987  -669.237
3390018  -669.945
3393349  -669.970
3402819  -670.674
3410384  -671.373
3414492  -671.396
3418192  -672.090
3419503  -672.111
3421159  -672.131
3422458  -672.818
3425686  -673.500
3428888  -673.517
3429256  -674.194
3432318  -674.868
3441076  -674.882
3444854  -674.896
3446861  -674.910
3449966  -674.273
3458709  -673.640
3464112  -673.659
3465944  -674.324
3467666  -674.985
3470707  -675.643
3474057  -675.656
3477134  -676.309
3502048  -676.323
3509779  -676.337
3514162  -676.352
3517738  -676.366
3522167  -675.750
3525883  -676.396
3527586  -675.784
3537322  -674.548
3542002  -674.569
3546754  -674.591
3552406  -674.612
3557792  -674.014
3564371  -674.657
3564482  -674.679
3575798  -674.701
3576221  -674.724
3588422  -674.748
3589582  -673.549
3602354  -672.967
3604353  -673.604
3618062  -674.239
3631432  -674.871
3633669  -674.897
3637286  -674.922
3641491  -675.549
3643883  -676.172
3651607  -675.598
3657762  -675.623
3665629  -675.648
3669021  -675.080
3673401  -675.699
3683392  -675.134
3692638  -675.162
3710406  -675.191
3710602  -675.807
3718592  -675.835
3723602  -675.279
3727512  -675.308
3730854  -675.919
3736664  -675.367
3742827  -675.397
3743169  -674.850
3743362  -675.457
3744737  -676.061
3756666  -676.089
3761366  -675.547
3761426  -675.577
3774669  -676.177
3777469  -676.206
3781056  -676.236
3782172  -675.700
3782286  -675.167
3783686  -675.761
3787301  -675.792
3788602  -676.382
3795973  -676.970
3796418  -676.998
3798309  -677.026
3802249  -677.054
3806051  -677.083
3809961  -677.111
3812126  -675.487
3814273  -675.519
3825166  -676.100
3833159  -675.585
3838312  -675.618
3846718  -676.196
3851623  -675.685
3854016  -676.261
3854941  -675.752
3868616  -676.326
3878157  -676.359
3878442  -676.392
3884779  -675.352
3887394  -675.923
3890158  -676.492
3902153  -677.058
3902373  -677.623
3903616  -677.654
3932158  -678.216
3932768  -678.776
3956176  -679.335
3972432  -678.838
3979909  -678.344
3981514  -677.852
4001734  -678.411
4003866  -678.968
4010869  -679.001
4014099  -679.034
4025963  -679.067
4028349  -678.582
4030534  -679.134
4031112  -679.683
4032949  -679.715
4036069  -679.747
4056334  -680.293
4056789  -679.813
4058146  -679.845
4058681  -679.368
4059528  -679.910
4060866  -679.435
4065273  -679.975
4067743  -680.513
4068897  -681.049
4077611  -681.080
4086074  -681.613
4086388  -682.144
4092701  -682.173
4093542  -681.702
4097418  -681.731
4101999  -682.258
4108771  -682.287
4110402  -682.812
4119204  -683.334
4125433  -683.362
4127426  -682.403
4132664  -682.924
4132817  -682.953
4132932  -682.981
4134519  -682.520
4144036  -683.037
4144794  -683.066
4148206  -683.094
4162761  -683.608
4162864  -683.636
4164513  -683.180
4171371  -682.727
4175067  -683.238
4178154  -683.267
4179588  -683.775
4185242  -683.325
4186699  -683.354
4193052  -683.383
4194112  -683.412
4194196  -683.441
4198419  -683.470
4199719  -683.027
4209984  -683.529
4211072  -683.087
4215989  -683.117
4217762  -682.209
4220651  -682.241
4223069  -681.339
4225973  -679.973
4230064  -680.010
4241536  -680.512
4247096  -680.549
4248019  -679.659
4253713  -680.159
4258363  -680.658
4259208  -680.234
4260184  -680.730
4268972  -680.767
4272853  -680.803
4279013  -681.297
4280776  -681.789
4284038  -681.824
4300061  -680.494
4307792  -680.079
4312182  -680.118
4316472  -680.609
4322092  -680.196
4328697  -680.235
4338897  -680.274
4343629  -679.865
4349661  -679.457
4355598  -679.498
4363142  -679.986
4366818  -680.027
4376754  -680.513
4377889  -680.998
4378254  -681.037
4379007  -680.633
4380021  -680.673
4389482  -680.712
4392662  -681.193
4394011  -681.232
4405696  -680.832
4405914  -680.433
4415434  -680.037
4415829  -680.515
4417441  -680.556
4419988  -681.032
4422328  -680.637
4425551  -680.678
4430256  -681.151
4430746  -681.623
4432942  -681.662
4433141  -681.700
4434282  -682.169
4440512  -682.636
4442801  -682.673
4448226  -682.710
4448608  -682.747
4452167  -682.358
4452609  -682.395
4457028  -682.433
4459157  -681.199
4459806  -681.239
4467029  -681.701
4468281  -682.162
4468478  -682.200
4470027  -682.238
4472121  -682.696
4472446  -682.314
4476052  -682.352
4477192  -682.390
4477632  -682.427
4483401  -682.881
4486058  -682.918
4488842  -682.541
4491856  -682.164
4492658  -682.203
4501506  -682.654
4502113  -681.868
4503801  -682.318
4513931  -681.946
4514967  -682.395
4515962  -682.433
4521502  -682.472
4527048  -682.918
4529642  -682.141
4529792  -682.180
4530029  -682.625
4546078  -682.663
4551303  -682.702
4551398  -682.741
4572394  -682.376
4573691  -682.416
4574709  -682.858
4588549  -683.298
4592017  -683.738
4594624  -683.375
4599104  -683.014
4612038  -682.655
4623166  -683.094
4624399  -683.531
4644498  -683.968
4661681  -683.214
4661952  -683.254
4664656  -682.503
4668437  -682.150
4668706  -682.193
4669081  -682.235
4669281  -682.277
4671024  -682.319
4674129  -682.361
4680272  -682.011
4685046  -682.054
4691376  -682.097
4694544  -682.529
4695371  -682.571
4700442  -683.001
4704248  -683.042
4705434  -683.084
4705528  -683.125
4708832  -682.394
4714118  -682.437
4714262  -682.863
4715806  -683.289
4716608  -683.713
4717659  -683.753
4725429  -683.793
4728189  -683.452
4729488  -683.111
4730609  -683.533
4731863  -683.193
4732589  -683.234
4732603  -683.654
4740208  -683.316
4743771  -682.979
4743897  -683.021
4746134  -683.438
4747836  -683.855
4749009  -683.520
4757811  -683.186
4758858  -683.601
4761102  -683.268
4766789  -683.309
4766911  -683.723
4767392  -684.135
4767472  -683.803
4770022  -683.102
4770368  -683.143
4771704  -683.554
4774524  -683.594
4780972  -683.267
4781938  -683.675
4788642  -683.349
4797199  -683.390
4803392  -683.798
4805237  -683.472
4810834  -683.514
4821647  -683.920
4826393  -683.961
4826398  -684.002
4830954  -684.043
4831184  -683.721
4832094  -683.762
4834248  -683.441
4837326  -683.844
4838902  -684.245
4839157  -683.926
4844649  -684.326
4850646  -684.367
4856657  -684.048
4856697  -684.089
4862543  -683.415
4864349  -683.100
4865829  -683.499
4873022  -683.897
4873316  -683.938
4875048  -684.334
4878528  -684.375
4878858  -684.769
4883953  -684.456
4887931  -684.496
4891728  -684.184
4891906  -684.577
4897678  -684.618
4899231  -684.307
4913597  -684.348
4918978  -684.740
4921384  -685.130
4923158  -685.519
4924406  -685.210
4924456  -684.901
4935081  -685.290
4938688  -685.330
4947232  -685.023
4950566  -684.717
4952256  -685.104
4953023  -685.490
4953144  -685.875
4954944  -685.569
4967588  -685.265
4968828  -685.306
4971723  -685.346
4976006  -685.386
4983377  -685.085
4986267  -684.784
4993862  -683.801
4993911  -684.185
4997741  -684.227
4999038  -684.609
5000786  -684.651
5005843  -684.354
5011122  -684.734
5011278  -684.438
5011591  -684.142
5014882  -683.847
5016022  -683.890
5017872  -683.933
5019942  -684.311
5023698  -684.689
5030966  -683.726
5031193  -684.103
5040056  -684.146
5040069  -684.188
5041054  -684.564
5046067  -684.939
5063852  -685.313
5064256  -685.354
5066626  -685.727
5070147  -686.099
5087142  -686.470
5088528  -686.180
5091392  -686.220
5096073  -686.590
5096424  -686.959
5097403  -687.327
5100179  -687.694
5102132  -688.060
5109656  -687.771
5112168  -688.137
5112692  -688.501
5114209  -688.212
5114504  -687.924
5119448  -687.963
5120099  -687.676
5125284  -688.039
5125384  -687.753
5136334  -687.468
5139114  -687.830
5156131  -687.869
5169402  -688.231
5178573  -688.592
5179477  -688.309
5185358  -688.026
5186438  -688.065
5187978  -688.425
5189547  -688.783
5191012  -688.502
5203336  -688.540
5207696  -688.579
5209851  -688.618
5211678  -688.974
5213634  -689.013
5222207  -688.733
5229806  -688.455
5233609  -688.494
5235679  -688.533
5238651  -688.888
5242113  -688.927
5243302  -688.650
5244782  -688.689
5252931  -688.728
5256283  -689.081
5257594  -688.806
5259136  -689.158
5265849  -688.883
5275202  -689.235
5275349  -689.273
5279808  -689.623
5281494  -689.972
5282258  -690.010
5291224  -690.358
5292368  -690.395
5296826  -690.742
5298149  -690.778
5302917  -690.506
5303052  -690.852
5304197  -690.580
5304331  -690.617
5306458  -690.654
5307356  -690.690
5318394  -690.727
5321114  -691.070
5323302  -690.801
5329641  -691.143
5332136  -690.874
5334518  -691.216
5334572  -691.557
5339071  -691.288
5345508  -691.325
5355113  -691.058
5355198  -691.095
5357517  -691.434
5358736  -690.563
5360768  -690.298
5364878  -690.336
5365591  -690.675
5365953  -691.013
5366539  -691.050
5373001  -691.087
5385931  -691.124
5387002  -691.160
5388412  -690.898
5388869  -690.935
5402957  -690.674
5403238  -690.712
5403408  -690.154
5409662  -689.894
5411142  -690.230
5413392  -690.565
5418636  -690.899
5421188  -690.641
5429538  -690.678
5433978  -691.012
5441779  -690.459
5442628  -690.497
5443017  -690.830
5444446  -690.868
5450451  -691.199
5455043  -690.943
5455112  -691.274
5457288  -691.604
5459534  -691.348
5462896  -691.094
5465264  -691.131
5465788  -690.586
5468489  -690.915
5469563  -690.953
5483886  -691.281
5487724  -691.028
5491329  -691.356
5510343  -691.394
5516284  -691.142
5524034  -691.470
5527148  -691.796
5527786  -691.545
5543737  -691.871
5548688  -691.909
5558024  -691.659
5574772  -691.698
5575242  -692.023
5577773  -692.347
5577946  -692.671
5585958  -692.708
5605504  -692.746
5612414  -692.783
5624282  -692.536
5634606  -692.289
5637353  -692.043
5637546  -692.366
5639654  -692.688
5646272  -693.010
5646282  -692.764
5666842  -692.519
5671167  -692.558
5672064  -692.314
5677984  -692.070
5685547  -692.392
5691729  -692.712
5694953  -692.751
5705266  -692.789
5707149  -693.109
5708962  -693.427
5709702  -693.745
5712334  -694.063
5716574  -694.379
5718189  -694.695
5721022  -694.732
5724017  -694.768
5724389  -694.805
5740141  -694.841
5740197  -694.322
5741504  -694.359
5748547  -693.842
5775658  -694.157
5775746  -693.918
5776514  -694.232
5783963  -694.546
5784337  -694.308
5789181  -694.345
5792501  -694.658
5797299  -694.970
5798049  -695.282
5804338  -695.319
5804722  -695.629
5809563  -695.392
5812356  -695.702
5816704  -696.011
5830271  -696.047
5848152  -696.356
5861262  -696.665
5862269  -696.428
5862704  -696.736
5864099  -696.772
5865802  -696.536
5867542  -696.572
5869884  -696.879
5875032  -696.644
5884898  -696.950
5896931  -695.906
5899226  -696.212
5907273  -695.979
5907701  -696.016
5914963  -696.053
5916091  -696.090
5920186  -695.859
5923898  -695.896
5925003  -695.665
5944073  -695.435
5947356  -695.740
5948763  -696.045
5954973  -696.082
5956214  -696.386
5959846  -696.157
5968102  -696.194
5972122  -695.966
5985446  -695.738
5988164  -695.510
5988408  -695.814
5989419  -696.116
5989954  -696.418
5995982  -696.191
5996388  -696.228
6006966  -696.529
6008787  -696.303
6016064  -696.604
6018943  -696.115
6019327  -696.416
6020002  -695.928
6033851  -695.966
6043056  -696.266
6046312  -696.304
6057036  -696.342
6058272  -696.641
6058932  -696.678
6075432  -696.716
6080364  -696.754
6087501  -696.531
6092217  -696.569
6094779  -696.867
6097469  -696.645
6103422  -696.942
6107379  -696.721
6109312  -697.017
6109767  -696.538
6122236  -696.060
6124183  -695.583
6131711  -695.622
6134289  -695.661
6142253  -695.700
6144456  -695.740
6150096  -695.779
6150509  -695.562
6162832  -695.601
6163494  -695.129
6164208  -694.913
6165323  -694.698
6169048  -694.738
6169473  -694.523
6170656  -694.818
6171752  -694.604
6179372  -694.899
6180346  -694.685
6182506  -694.472
6195616  -694.766
6197032  -694.806
6200426  -695.100
6204201  -695.140
6204958  -695.180
6208866  -695.472
6219861  -695.008
6225708  -695.048
6235811  -694.837
6236829  -694.878
6238298  -694.918
6243298  -694.959
6247367  -694.749
6247662  -695.040
6249681  -694.580
6250318  -694.621
6251749  -694.911
6254188  -695.201
6257402  -695.490
6263184  -695.530
6263954  -695.570
6265886  -695.361
6267078  -695.401
6267083  -695.689
6268611  -695.481
6277747  -695.769
6280173  -696.055
6281974  -696.095
6285969  -696.134
6290354  -696.173
6295052  -695.966
6296192  -696.006
6298876  -696.045
6299559  -696.330
6302288  -695.633
6303478  -695.673


==> data/all_log2_r4_p7.dat <==
234446  -764.463
501029  -861.251
545723  -866.877
556838  -811.296
602461  -741.315
614066  -735.157
709111  -763.871
723211  -732.755
773926  -756.068
787882  -774.471
797611  -789.359
798107  -784.758
812011  -781.081
842596  -778.280
887657  -762.886
918154  -749.730
926584  -750.064
927747  -750.366
953243  -750.801
956087  -741.227
961433  -742.122
1000033  -734.050
1064576  -735.702
1064802  -737.212
1099496  -738.745
1104248  -732.429
1109716  -734.067
1112437  -742.773
1119467  -743.959
1122519  -751.767
1129211  -746.132
1142158  -740.891
1162928  -748.217
1175648  -749.224
1181618  -755.939
1184808  -762.282
1186277  -762.842
1195408  -768.689
1202204  -769.091
1217346  -769.508
1241437  -765.037
1265654  -765.639
1268658  -766.219
1281933  -771.399
1282789  -776.346
1298917  -781.112
1299157  -785.672
1314626  -785.849
1321589  -786.031
1337024  -786.233
1352215  -790.438
1389086  -787.577
1517926  -782.395
1549501  -769.026
1611112  -772.333
1662838  -770.021
1691488  -775.807
1732474  -783.542
1756885  -781.312
1798078  -779.445
1824082  -777.868
1848689  -782.431
1890226  -782.908
1944226  -783.477
1991872  -784.085
2035835  -783.096
2054614  -785.468
2084995  -783.011
2163640  -785.375
2181862  -789.125
2208251  -788.402
2216309  -791.888
2257161  -791.202
2278580  -794.493
2309205  -795.102
2333441  -795.709
2373568  -792.757
2387950  -789.976
2445678  -788.528
2467655  -790.517
2501909  -783.763
2529624  -780.542
2544890  -778.529
2584865  -782.703
2622664  -784.758
2677489  -781.909
2712097  -783.982
2750744  -786.934
2802410  -787.965
2836338  -788.085
2862775  -789.995
2911906  -794.501
2973178  -797.947
3031072  -799.623
3077169  -796.654
3146538  -796.178
3205982  -795.079
3234432  -794.797
3259408  -794.557
3304584  -797.676
3379931  -798.750
3428888  -798.562
3470707  -797.804
3542002  -798.928
3604353  -800.045
3669021  -798.882
3730854  -800.602
3774669  -800.636
3798895  -800.158
3838312  -800.242
3902153  -800.356
4014099  -799.521
4058681  -800.235
4093542  -802.870
4132817  -803.054
4164513  -806.499
4378254  -807.746
4527048  -812.693
4732589  -817.987
4897678  -816.719
5087142  -816.821
5265849  -816.848
5421188  -818.485
5672064  -820.708
5923898  -819.384
6170656  -819.636
6334390  -821.428
6512652  -824.294
6709434  -827.702
6890322  -830.754
7018432  -834.646
7149708  -838.527
7305877  -839.989
7453525  -842.325
7589346  -844.398
7720425  -844.723
7843762  -845.422
7961175  -847.023
8099792  -849.717
8219398  -851.213
8387200  -852.731
8510906  -853.461
8641132  -854.520
8795313  -853.082
8943325  -852.198
9086815  -851.095
9224830  -851.099
9382153  -851.801
9527600  -852.230
9665310  -852.950
9791066  -854.337
9963190  -852.641
10118923  -852.140
10229006  -852.603
10312661  -854.013
10434826  -854.993
10563321  -856.562
10697369  -856.042
10817364  -855.892
10968752  -856.243
11080346  -854.966
11218232  -856.039
11299488  -857.308
11420228  -858.620
11519229  -858.828
11631194  -860.561
11738886  -861.209
11872174  -861.395
11944638  -861.243
12040832  -862.067
12151792  -863.029
12286584  -863.666
12395325  -864.199
12516178  -864.832
12630421  -865.282
12752336  -865.597
12857976  -865.353
12981889  -866.373
13101624  -866.076
13224048  -866.547
13327276  -866.887
13437525  -867.579
13543599  -868.136
13666042  -867.249
13806420  -867.044
13924152  -867.889
14038929  -868.463
14175198  -867.725
14299416  -869.256
14383804  -868.345
14494082  -868.585
14588496  -868.057
14675233  -869.087
14777307  -868.835
14883255  -869.471
14961964  -870.301
15051987  -870.922
15142478  -871.364
15242925  -870.637
15321277  -871.448
15425237  -871.224
15528540  -871.603
15612582  -870.703
15724935  -871.964
15833680  -872.758
15962535  -872.851
16060854  -873.242
16163325  -873.343
16243926  -873.512
16329622  -874.774
16431182  -874.719
16522928  -874.608
16626355  -874.559
16710714  -875.055
16831026  -875.383
16941979  -876.033
17052255  -876.307
17157306  -876.026
17256185  -876.358
17339425  -876.849
17470524  -877.079
17570725  -878.016
17656474  -878.441
17728194  -878.667
17837692  -879.241
17943616  -879.563
18022715  -879.509
18126893  -880.450
18240387  -881.295
18355326  -881.376
18460440  -881.747
18570100  -882.294
18659422  -882.525
18742860  -882.748
18830127  -882.204
18922545  -882.037
19003960  -882.226
19094207  -882.112
19196687  -882.481
19258128  -882.200
19364486  -882.570
19458528  -882.557
19558218  -882.671
19637337  -883.133
19721910  -883.670
19807481  -883.615
19903922  -883.987
19992554  -884.021
20094582  -883.857
20192320  -883.858
20281034  -883.135
20386364  -883.107
20490107  -883.489
20609835  -883.347
20723706  -883.889
20820525  -884.541
20915562  -884.875
20986116  -884.589
21061743  -885.040
21135095  -884.761
21238996  -885.325
21365584  -885.472
21443717  -884.709
21530979  -884.789
21623284  -885.090
21729039  -884.987
21836313  -884.921
21940508  -884.711
22041087  -884.657
22130167  -884.966
22231278  -885.169
22330855  -885.801
22453218  -885.359
22544964  -885.136
22624549  -884.885
22711418  -885.270
22805885  -885.235
22920358  -885.132
22989619  -884.512
23100242  -884.731
23187366  -884.776
23291407  -884.280
23393007  -884.129
23477208  -884.051
23562446  -884.075
23644146  -884.103
23741811  -883.964
23827520  -884.228
23917634  -884.226
24030681  -884.095
24128313  -883.417
24227190  -883.685
24330207  -883.923
24439829  -883.871
24518274  -883.918
24614992  -883.933
24714225  -884.395
24797138  -884.727
24871792  -884.934
24962038  -884.857
25061105  -884.784
25128975  -885.178
25222377  -885.814
25304686  -886.081
25389639  -886.101
25509560  -885.942
25606314  -886.119
25717913  -886.116
25827624  -886.114
25915896  -886.383
26011912  -886.207
26126165  -886.772
26213800  -887.335
26331159  -887.923
26479842  -887.955
26570331  -887.581
26648803  -887.415
26745150  -887.396
26849216  -887.896
26938145  -888.278
27043456  -888.431
27127152  -888.047
27215460  -888.344
27317328  -889.118
27423678  -889.467
27508960  -889.927
27578960  -889.828
27679626  -889.788
27784474  -890.217
27881738  -890.508
27968194  -890.960
28069950  -891.166
28152970  -891.345
28259145  -891.092
28347324  -891.838
28404051  -892.149
28485824  -891.980
28560496  -892.185
28658440  -892.548
28746999  -892.488
28842651  -892.483
28936718  -892.348
29016129  -892.190
29111445  -892.035
29206785  -891.907
29289745  -891.757
29404486  -891.250
29487718  -891.132
29603773  -891.321
29695928  -890.953
29770098  -890.917
29866761  -890.656
29977128  -890.373
30067872  -890.319
30174528  -889.943
30273856  -890.117
30358446  -890.068
30464254  -890.219
30560846  -890.295
30661248  -890.030
30758944  -890.134
30848576  -890.263
30941097  -890.561
31041558  -890.400
31127186  -890.554
31232399  -890.420
31309602  -890.504
31427247  -890.421
31530512  -890.625
31604886  -891.207
31696120  -891.079
31766219  -891.140
31858150  -891.039
31948998  -891.289
32041458  -891.213
32128686  -891.093
32220150  -890.675
32317472  -890.973
32443554  -890.858
32521232  -890.927
32598243  -891.248
32688609  -891.590
32803597  -891.320
32908816  -891.729
32973361  -891.912
33091945  -891.782
33214016  -891.720
33306531  -891.749
33423552  -892.045
33525734  -892.053
33654798  -892.349
33743340  -892.489
33813506  -892.806
33907281  -892.662
34009802  -892.542
34101745  -892.076
34218621  -891.875
34326615  -891.913
34398715  -892.145
34502025  -891.906
34588062  -892.309
34694616  -892.498
34793247  -892.389
34903599  -892.177
34986403  -892.198
35091085  -892.032
35192502  -892.517
35299200  -892.541
35426682  -892.294
35520595  -892.549
35632522  -892.451
35731554  -892.581
35820425  -892.960
35916624  -893.254
36023408  -893.487
36106426  -893.412
36174202  -893.176
36249111  -893.428
36338786  -893.762
36430945  -893.791
36543552  -893.841
36650128  -893.711
36716042  -893.902
36811961  -893.914
36922077  -894.265
37001227  -894.337
37112569  -894.606
37206752  -894.975
37290168  -895.105
37390950  -895.079
37488520  -895.210
37587616  -895.282
37678896  -895.472
37771386  -895.312
37867464  -895.173
37967715  -895.266
38066885  -895.169
38134982  -895.475
38212848  -895.474
38345346  -895.339
38426349  -895.036
38515977  -895.533
38601312  -895.572
38701942  -895.443
38781504  -895.502
38868150  -895.770
38950560  -895.941
39038886  -896.133
39140695  -896.155
39231366  -896.104
39320481  -896.239
39409488  -896.319
39497186  -896.031
39594080  -896.535
39699987  -896.597
39773807  -896.897
39851386  -897.435
39917456  -897.786
39995909  -897.701
40078264  -897.997
40174032  -898.311
40255120  -898.785
40347978  -898.737
40425752  -898.798
40525740  -899.054
40614935  -899.043
40707872  -899.067
40795085  -899.270
40872815  -899.118
40984917  -899.693
41067657  -899.805
41146704  -899.902
41256773  -899.928
41327554  -900.146
41417920  -900.190
41523600  -900.007
41620160  -900.279
41720590  -900.271
41795358  -900.421
41893830  -900.621
41966714  -900.770
42048011  -900.866
42130015  -900.792
42218658  -901.010
42290679  -901.055
42386690  -900.847
42455169  -900.774
42528464  -900.907
42621903  -900.955
42688830  -900.902
42781443  -900.816
42833895  -900.631
42918955  -900.897
42989502  -900.614
43078136  -900.732
43162165  -901.031
43240200  -900.983
43336819  -901.033
43407752  -901.035
43484724  -901.086
43583531  -901.155
43663950  -901.206
43755384  -901.389
43838360  -901.457
43933599  -901.494
44028792  -901.726
44136629  -901.875
44228938  -901.961
44308272  -902.045
44403008  -902.002
44498192  -902.183
44602300  -902.398
44694038  -902.562
44785568  -902.744
44859594  -902.765
44938133  -902.883
45006224  -902.779
45080992  -902.927
45169666  -902.997
45222819  -903.271
45316881  -903.404
45401355  -903.269
45478562  -903.403
45593134  -903.269
45701594  -903.263
45797181  -903.443
45868170  -903.639
45959290  -903.649
46042635  -903.827
46133922  -903.791
46208734  -903.816
46290962  -903.935
46378869  -903.853
46501458  -903.849
46603275  -904.104
46699630  -904.284
46765902  -904.431
46881278  -904.656
46955147  -904.729
47047759  -904.921
47143696  -904.918
47231007  -904.990
47334275  -905.243
47434126  -905.061
47525067  -905.075
47634481  -905.148
47710882  -905.162
47796165  -905.369
47880641  -905.488
47966675  -905.798
48069096  -906.018
48158487  -906.018
48238720  -906.076
48318022  -906.047
48384830  -906.164
48486559  -906.282
48560049  -906.122
48631102  -906.139
48717504  -906.212
48796821  -906.432
48874225  -906.579
48951830  -906.869
49042325  -907.259
49114710  -907.246
49206546  -907.262
49292856  -907.306
49369560  -907.409
49455100  -907.325
49524330  -907.158
49621760  -907.246
49715248  -907.393
49811274  -907.383
49881075  -907.316
49947936  -907.420
50039952  -907.523
50129136  -907.556
50224176  -907.715
50301800  -907.833
50407974  -907.837
50489849  -908.025
50566883  -907.891
50664032  -907.940
50756882  -908.003
50869419  -908.078
50950071  -908.196
51059248  -908.327
51130152  -908.514
51232554  -908.561
51335838  -908.611
51421206  -908.618
51522304  -908.709
51628326  -908.744
51720834  -908.605
51793536  -908.561
51886603  -908.719
51968320  -908.864
52072368  -908.739
52153758  -908.871
52230050  -909.069
52334895  -909.161
52442694  -909.345
52545818  -909.343
52648959  -909.327
52724425  -909.379
52816146  -909.365
52889712  -909.589
52978314  -909.654
53072622  -909.454
53164791  -909.441
53262882  -909.427
53353683  -909.507
53474559  -909.297
53571314  -909.365
53664896  -909.196
53763597  -909.069
53849717  -909.086
53948382  -909.088
54064450  -909.261
54156608  -909.135
54264618  -909.243
54354320  -909.092
54437696  -909.136
54531086  -909.205
54626496  -909.057
54733104  -909.101
54828211  -909.224
54904050  -909.218
55007136  -909.326
55101069  -909.181
55176811  -909.035
55240722  -908.993
55322032  -909.051
55425935  -909.136
55522994  -909.043
55625680  -909.091
55711795  -909.227
55798880  -909.123
55888389  -909.071
55975744  -909.305
56087922  -909.141
56178485  -909.026
56249768  -909.350
56336562  -909.385
56439872  -909.658
56510982  -909.730
56602362  -909.816
56677969  -909.618
56733458  -909.715
56813262  -909.961
56910656  -909.984
56993808  -910.132
57087897  -910.020
57182184  -910.082
57275958  -910.277
57363504  -910.363
57474110  -910.278
57582650  -910.267
57675006  -910.209
57761819  -910.233
57836892  -910.272
57920645  -910.153
58003392  -910.228
58074846  -910.398
58166973  -910.630
58249822  -910.619
58354370  -910.395
58445987  -910.481
58549450  -910.653
58625794  -910.693
58734499  -910.648
58855453  -910.653
58943754  -910.562
59047024  -910.662
59179578  -910.737
59272686  -910.802
59342975  -910.877
59424224  -911.037
59513904  -911.076
59623478  -911.106
59705214  -911.195
59798416  -911.259
59912775  -911.312
59975073  -911.318
60074226  -911.569
60172365  -911.552
60261031  -911.652
60352825  -911.832
60435024  -911.908
60527538  -911.960
60627134  -911.899
60697010  -911.953
60791793  -911.833
60893690  -911.808
60976318  -911.906
61082025  -912.122
61169616  -912.197
61244339  -912.229
61315955  -912.214
61422378  -912.326
61502590  -912.549
61615257  -912.820
61688602  -912.931
61777801  -913.051
61879726  -913.332
61972313  -913.316
62045502  -913.236
62150161  -913.311
62232066  -913.433
62313717  -913.721
62424944  -913.843
62533894  -913.929
62631627  -913.939
62724477  -913.893
62809475  -913.768
62908857  -913.934
62987839  -913.921
63086726  -913.998
63190149  -913.919
63288846  -914.063
63387558  -913.973
63454122  -914.106
63530256  -914.072
63628839  -913.974
63718464  -913.976
63811968  -913.965
63899175  -914.032
64001390  -914.109
64088254  -914.275
64185088  -914.275
64260016  -914.527
64340182  -914.571
64418918  -914.942
64503189  -914.974
64616490  -914.965
64691696  -914.946
64774995  -914.947
64848764  -915.090
64913550  -915.047
64992366  -915.007
65068394  -915.137
65180734  -915.237
65262354  -915.580
65341714  -915.498
65430592  -915.339
65496681  -915.311
65599456  -915.124
65673333  -915.243
65735779  -915.290
65835531  -915.420
65924590  -915.477
65997878  -915.501
66085366  -915.622
66177075  -915.404
66260800  -915.483
66352094  -915.664
66441420  -915.597
66549526  -915.801
66639942  -915.669
66718338  -915.842
66816417  -916.033
66900117  -916.070
66978496  -916.417
67063270  -916.381
67153545  -916.562
67234806  -916.495
67331925  -916.437
67406851  -916.340
67481787  -916.368
67568421  -916.517
67661102  -916.544
67777100  -916.693
67859430  -916.772
67935600  -916.859
68015978  -917.050
68098890  -917.095
68193165  -917.133
68258426  -917.372
68329280  -917.410
68410863  -917.387
68500321  -917.230
68598891  -917.197
68676912  -917.304
68759202  -917.383
68839965  -917.510
68940285  -917.498
69026256  -917.494
69119630  -917.513
69211710  -917.569
69286800  -917.658
69384050  -917.577
69463638  -917.794
69539424  -917.803
69634260  -917.760
69705792  -917.670
69787462  -917.747
69880767  -917.856
69974666  -917.685
70052480  -917.844
70145007  -917.812
70230845  -917.773
70335547  -917.783
70413662  -917.890
70482570  -917.891
70599531  -917.949
70694720  -918.078
70768560  -918.145
70858209  -918.313
70957839  -918.449
71048835  -918.479
71156706  -918.480
71250390  -918.402
71334825  -918.297
71399190  -918.248
71511290  -918.319
71604415  -918.377
71701265  -918.370
71786054  -918.390
71859952  -918.287
71958366  -918.394
72055440  -918.310
72143697  -918.352
72214965  -918.517
72303990  -918.636
72411166  -918.666
72498410  -918.670
72608443  -918.796
72710214  -918.981
72795535  -919.164
72876606  -919.262
72973200  -919.226
73066202  -919.372
73154440  -919.471
73232267  -919.378
73323489  -919.458
73406800  -919.508
73491808  -919.390
73595806  -919.515
73699925  -919.529
73758080  -919.598
73825328  -919.846
73923607  -919.859
74018254  -919.742
74101904  -919.579
74199136  -919.620
74272140  -919.588
74362496  -919.759
74438923  -919.840
74509800  -920.001
74598063  -920.137
74676346  -920.011
74780928  -920.248
74874342  -920.400
74970432  -920.360
75043965  -920.467
75146368  -920.278
75228975  -920.275
75304310  -920.123
75400896  -920.121
75492672  -920.016
75589050  -920.133
75692555  -920.148
75786688  -920.101
75883328  -919.951
75978214  -920.069
76087098  -920.050
76183371  -920.147
76277605  -920.328
76362862  -920.389
76450832  -920.297
76538783  -920.241
76628350  -920.087
76717506  -920.166
76811078  -920.130
76913817  -920.065
77016678  -920.120
77125213  -920.184
77213902  -920.183
77298230  -920.112
77366916  -920.183
77482275  -920.148
77560960  -920.246
77634110  -920.391
77730110  -920.399
77840570  -920.383
77926115  -920.338
78025296  -920.420
78090144  -920.191
78178711  -920.263
78264506  -920.301
78357345  -920.328
78462666  -920.437
78561550  -920.508
78658792  -920.564
78760098  -920.644
78842467  -920.664
78931179  -920.797
79058754  -920.871
79161800  -921.119
79255350  -921.138
79353280  -921.132
79452498  -921.020
79540043  -921.180
79638866  -921.069
79719551  -921.116
79810277  -921.005
79882738  -920.835
79977808  -920.820
80055410  -920.894
80131315  -920.908
80218981  -921.196
80299274  -921.200
80390133  -921.272
80477616  -921.191
80570800  -921.219
80653200  -921.267
80739567  -921.314
80829248  -921.379
80911457  -921.408
80975680  -921.345
81074685  -921.342
81181504  -921.354
81277677  -921.325
81378755  -921.355
81460800  -921.480
81541725  -921.467
81651168  -921.558
81737477  -921.741
81827694  -921.857
81907470  -921.819
82002789  -921.918
82126656  -921.882
82215771  -921.954
82329984  -921.919
82407744  -921.873
82519515  -921.939
82646208  -921.759
82743536  -921.825
82794645  -921.806
82875459  -921.771
82951053  -921.727
83036266  -921.684
83128645  -921.692
83224965  -921.690
83295882  -921.540
83383017  -921.547
83484686  -921.622
83572840  -921.703
83684800  -921.662
83761950  -921.553
83845575  -921.496
83916825  -921.718
83996450  -921.769
84072105  -921.819
84151475  -921.810
84243709  -921.869
84330714  -921.950
84421296  -922.067
84508586  -922.230
84592570  -922.239
84677325  -922.239
84761028  -922.363
84843760  -922.305
84933810  -922.494
85013696  -922.593
85077441  -922.617
85172568  -922.505
85250033  -922.659
85329736  -922.563
85426398  -922.644
85519309  -922.727
85626144  -922.711
85710850  -922.907
85786482  -922.861
85861703  -922.804
85925248  -922.758
86027616  -922.815
86110755  -922.673
86211235  -922.569
86298903  -922.612
86384350  -922.621
86489104  -922.697
86573610  -922.770
86679574  -922.741
86772800  -922.761
86860363  -922.962
86945730  -923.029
87020505  -923.102
87106770  -923.185
87201790  -923.290
87290394  -923.389
87360030  -923.422
87421722  -923.331
87485831  -923.388
87561899  -923.494
87642945  -923.474
87713757  -923.539
87812944  -923.756
87907215  -924.026
88019762  -924.076
88114354  -924.165
88208825  -924.168
88276871  -924.335
88380550  -924.440
88475427  -924.426
88566055  -924.618
88650830  -924.629
88728490  -924.725
88840021  -924.721
88930896  -924.848
89013114  -924.914
89102394  -924.861
89197894  -924.772
89285066  -924.767
89377985  -924.756
89467353  -924.813
89557154  -925.065
89661287  -925.023
89733075  -924.917
89821504  -925.030
89929664  -925.141
90011554  -925.153
90082458  -925.302
90158400  -925.322
90242046  -925.295
90310166  -925.108
90414734  -925.119
90519246  -925.201
90647135  -925.145
90725510  -925.065
90838296  -925.147
90915684  -925.151
90996399  -925.103
91098846  -925.100
91192392  -925.083
91270272  -925.141
91359470  -925.117
91425046  -925.220
91513424  -925.287
91604736  -925.338
91696287  -925.411
91794524  -925.463
91896642  -925.475
91961721  -925.512
92046746  -925.472
92138145  -925.463
92215184  -925.528
92288304  -925.468
92387136  -925.466
92458480  -925.420
92530600  -925.435
92602891  -925.388
92690880  -925.478
92782944  -925.558
92863224  -925.581
92941739  -925.690
93030720  -925.743
93128295  -925.786
93213392  -925.867
93298865  -925.933
93398678  -926.074
93495825  -926.185
93586261  -926.176
93681515  -926.191
93778225  -926.330
93860805  -926.330
93951842  -926.299
94036032  -926.256
94129947  -926.203
94202985  -926.197
94284258  -926.056
94359448  -926.094
94473342  -926.052
94555197  -926.080
94645458  -926.206
94722650  -926.155
94823241  -926.105
94924677  -926.149
95003350  -925.969
95092398  -926.034
95188851  -926.146
95292982  -926.269
95376975  -926.199
95512176  -926.165
95586957  -926.173
95655344  -926.226
95739470  -926.234
95824745  -926.244
95897856  -926.216
95990247  -926.276
96062475  -926.198
96145621  -926.381
96224978  -926.324
96321518  -926.342
96399815  -926.352
96487941  -926.238
96576320  -926.120
96673320  -926.100
96782355  -926.333
96875748  -926.263
96975544  -926.288
97055424  -926.333
97126758  -926.266
97202242  -926.353
97298973  -926.308
97385600  -926.425
97476422  -926.385
97548928  -926.467
97640575  -926.647
97715007  -926.665
97786282  -926.632
97874816  -926.630
97957705  -926.625
98030946  -926.552
98095408  -926.696
98186825  -926.616
98277600  -926.564
98369910  -926.525
98463391  -926.530
98567370  -926.575
98654912  -926.749
98731286  -926.829
98821440  -926.876
98908791  -926.893
98986704  -927.157
99054736  -927.174
99140425  -927.144
99243595  -927.135
99327726  -927.222
99393795  -927.346
99471150  -927.384
99553437  -927.396
99626586  -927.365
99729612  -927.516
99807048  -927.505
99895168  -927.587


==> data/all_log_r0_p101.dat <==
11  4.795790
14  2.397895
15  7.014697
17  -1.82201
19  2.075718
20  4.725497
21  10.13947
24  1.721416
26  -2.81398
26  -1.22934
27  -1.11758
30  4.077342
32  3.230510
33  3.499261
34  7.497609
35  8.362264
36  7.870366
37  8.034943
38  11.05818
38  10.86903
39  7.211266
40  7.889539
42  7.221501
44  9.758747
45  8.454799
46  6.657060
48  3.829701
49  3.692926
50  1.137432
50  -1.24769
51  -1.20744
52  -1.41666
54  -1.73637
54  -1.33333
55  -2.44019
56  -2.14877
56  -0.78518
57  -0.55172
57  -1.57426
58  -2.34699
62  -0.88048
63  -2.24056
64  -1.99502
66  -1.37836
66  -0.04428
66  0.138835
67  0.314804
69  1.543193
70  0.991476
72  2.511246
73  3.303272
77  3.617117
84  4.917169
90  2.927117
96  1.574810
100  2.439391
106  1.542487
110  1.616796
113  0.493510
116  0.515962
118  -0.45393
121  -0.88432
128  -1.06133
132  -0.84468
138  -2.51539
141  -3.12277
144  -3.83499
150  -3.84469
153  -3.63776
158  -2.03029
162  -1.25608
170  -1.08629
171  -0.22288
174  0.219137
178  -0.15156
182  0.236651
186  0.750045
189  1.011237
192  2.196083
195  1.924888
198  2.060416
203  2.550309
205  2.590413
210  2.876933
214  3.515340
221  4.106085
222  3.970549
228  3.243278
234  3.492112
236  4.796746
240  5.486861
246  5.613464
258  6.590438
268  5.996592
285  5.942500
294  6.048134
302  4.680867
307  5.016661
318  5.264909
324  4.806016
330  4.768588
338  4.362403
345  4.450097
353  4.117791
360  3.561565
366  4.001919
372  3.976805
384  3.445038
390  4.056590
396  2.948526
405  2.736834
415  2.195397
423  2.289686
432  1.813366
438  0.860690
444  0.673720
486  -0.22220
528  -1.14660
562  -0.30540
594  -1.23452
640  -2.04073
676  -1.65998
704  -2.20132
742  -2.46488
784  -1.76539
895  -1.60956
4276  9.507337
7758  10.95230
11172  11.62745
14760  12.15591
18368  11.91037
22064  12.24527
25724  11.91641
29376  11.85365
33138  11.90132
36900  11.84595
66834  11.38740
97630  10.97526
130095  10.64844
164175  10.85775
199185  10.77895
235200  10.70981
271752  10.77624
309120  10.88666
347024  10.86709
385344  10.85759
424830  10.89142
465039  10.92828
505440  10.91747
546546  10.86031
587853  10.83470
630099  10.77636
673371  10.75343
716320  10.71553
760105  10.74415
803520  10.72371
847798  10.72314
892400  10.73817
937830  10.73219
983326  10.74407
1028804  10.70518
1075566  10.69134
1123110  10.64296
1170240  10.64379
1217658  10.62895
1265600  10.62703
1313312  10.56220
1362186  10.54783
1411317  10.53594
1460853  10.51408
1509900  10.48088
1559613  10.44344
1609785  10.38517
1661247  10.34988
1712334  10.35569
1762190  10.35138
1814328  10.34693
1865664  10.32978
1917630  10.27110
1970068  10.27231
2022720  10.26786
2075840  10.27349
2128679  10.24023
2183244  10.24809
2236800  10.22845
2289600  10.21617
2343536  10.19054
2397600  10.20111
2451700  10.20801
2506320  10.23338
2561136  10.25062
2616595  10.24685
2671550  10.24361
2727122  10.25004
2783430  10.26200
2839326  10.22340
2897100  10.21669
2953440  10.21754
3009939  10.19142
3065931  10.17950
3122946  10.15908
3180969  10.17315
3238800  10.17333
3297686  10.17109
3355488  10.16041
3413889  10.14884
3471936  10.13808
3530936  10.14381
3589312  10.14846
3648554  10.14545
3707536  10.13477
3767904  10.13965
3828168  10.13006
3888183  10.12346
3948645  10.12143
4008430  10.12697
4068720  10.12228
4129600  10.12530
4190175  10.12115
4250800  10.11169
4312098  10.10698
4374720  10.10635
4437270  10.10801
4498200  10.10388
4559808  10.08913
4621056  10.09482
4683840  10.09331
4746189  10.10381
4808880  10.10323
4870992  10.10757
4932928  10.10270
4996530  10.09014
5059440  10.08657
5124088  10.07958
5187600  10.08913
5250624  10.07848
5315184  10.07210
5379046  10.07141
5443120  10.06289
5507397  10.07016
5573199  10.06743
5638798  10.07162
5703600  10.06765
5768864  10.06249
5834900  10.05689
5900850  10.05425
5966550  10.05993
6032592  10.05833
6098400  10.05488
6164515  10.05321
6231030  10.04815
6297984  10.04998
6364512  10.06369
6431243  10.06065
6498382  10.06520
6565950  10.06001
6632862  10.04580
6701240  10.04439
6768720  10.05107
6836850  10.04126
6904256  10.03859
6973778  10.03538
7041984  10.03409
7110362  10.04139
7178832  10.03922
7248816  10.04278
7317072  10.05379
7385280  10.05092
7453950  10.04620
7522512  10.04709
7591725  10.05123
7661815  10.05602
7732600  10.05365
7802073  10.04540
7873173  10.04891
7945006  10.05132
8013386  10.05979
8082880  10.05537
8153574  10.05967
8224164  10.06004
8294720  10.05929
8366064  10.06132
8436203  10.06546
8506824  10.07605
8578350  10.06826
8650368  10.07559
8722560  10.07349
8793450  10.06750
8865216  10.06114
8937610  10.05963
9007650  10.06192
9080336  10.06802
9152130  10.07113
9222480  10.06574
9294857  10.07261
9367323  10.06502
9440262  10.05545
9513522  10.05370
9585792  10.05805
9659026  10.05952
9733038  10.06118
9807840  10.06873
9879886  10.07505
9953823  10.07328
10027446  10.07102
10100720  10.06714
10174360  10.07410
10248768  10.07017
10322974  10.06319
10396575  10.06042
10471670  10.05187
10546368  10.04923
10621800  10.04267
10694976  10.03325
10770480  10.03117
10846128  10.02606
10922470  10.03077
10996902  10.02707
11070635  10.02293
11147757  10.02115
11221680  10.02228
11297552  10.02522
11373488  10.03085
11449536  10.02809
11525832  10.03370
11602350  10.02295
11677974  10.02258
11754288  10.02743
11828502  10.02807
11904480  10.02750
11981830  10.02852
12057773  10.02726
12133848  10.03046
12211104  10.02629
12288576  10.02352
12364650  10.02683
12441780  10.02348
12517830  10.02573
12594800  10.02003
12672450  10.01325
12750159  10.01038
12827450  10.00681
12905550  10.01117
12984499  9.999147
13064025  9.994765
13142339  9.998434
13220400  9.999600
13299090  9.996720
13376943  10.00086
13455270  10.00108
13533800  10.00480
13613760  9.994357
13693050  9.988613
13771984  9.984795
13850325  9.981184
13931456  9.987993
14010789  9.986924
14090450  9.992663
14169265  9.993833
14249200  9.997650
14328144  9.993736
14407989  9.990578
14488539  9.990957
14569520  9.983165
14649336  9.983233
14729361  9.982874
14810400  9.983699
14892864  9.984288
14973695  9.982776
15053904  9.980002
15135632  9.975919
15216800  9.979661
15298668  9.979831
15379812  9.979061
15460100  9.977735
15541050  9.977505
15621192  9.977048
15702785  9.973388
15783822  9.972971
15866100  9.973120
15947316  9.978076
16028586  9.980145
16110855  9.976039
16193570  9.975827
16275324  9.978481
16359200  9.981813
16440450  9.981474
16523388  9.983497
16606400  9.981674
16691364  9.981488
16774720  9.982327
16858804  9.975432
16942656  9.978387
17024448  9.975710
17105800  9.979687
17187618  9.975349
17272242  9.976247
17356950  9.976873
17442013  9.976118
17524344  9.974114
17608800  9.966905
17693344  9.972974
17776584  9.971912
17860402  9.971184
17944544  9.965197
18029319  9.965000
18113186  9.961612
18198600  9.961108
18283762  9.960062
18368793  9.959868
18454554  9.957836
18540396  9.958618
18626350  9.955026
18712048  9.948210
18797328  9.952747
18881450  9.950446
18966822  9.948058
19051200  9.946644
19137104  9.945554
19224234  9.945964
19309950  9.942544
19396475  9.937417
19483904  9.940027
19570050  9.938456
19656255  9.931084
19741590  9.929492
19827150  9.928486
19913833  9.924835
20000225  9.928046
20086630  9.927424
20172848  9.929799
20260350  9.933072
20348514  9.934916
20436300  9.932452
20520562  9.929327
20607390  9.928985
20695104  9.927987
20782803  9.932085
20870870  9.932131
20958998  9.928573
21047832  9.930683
21135760  9.931886
21223536  9.932843
21311136  9.932225
21395952  9.929525
21484830  9.927492
21574800  9.922681
21662400  9.921376
21750930  9.915706
21841083  9.914555
21927600  9.910024
22016768  9.906769
22107480  9.907282
22196160  9.908584
22284982  9.906579
22376046  9.904584
22464441  9.902535
22552018  9.895865
22642510  9.893883
22729272  9.890009
22818480  9.887433
22907696  9.894797
22996800  9.897948
23086800  9.894904
23175474  9.895032
23267245  9.896986
23355696  9.897731
23446080  9.898618
23535680  9.892996
23624676  9.898624
23715188  9.899740
23806145  9.902224
23894784  9.896014
23986424  9.895535
24076245  9.892919
24168039  9.890211
24257216  9.891372
24348654  9.895082
24437799  9.893967
24527184  9.894997
24618495  9.897133
24709728  9.897541
24800291  9.898681
24889844  9.897819
24980735  9.890157
25073055  9.892451
25166400  9.889448
25258014  9.889596
25350325  9.888954
25444800  9.889946
25538040  9.891997
25630080  9.892822
25723200  9.887896
25816867  9.886815
25911600  9.883642
26007232  9.882288
26101712  9.878124
26193496  9.874451
26284800  9.873985
26379075  9.868816
26472128  9.870282
26566816  9.872546
26660370  9.871712
26754189  9.870908
26846600  9.868558
26942175  9.867774
27036240  9.868491
27130176  9.864876
27226710  9.866350
27320768  9.868818
27416436  9.868981
27510560  9.864476
27604725  9.866726
27699075  9.868098
27795459  9.867682
27892172  9.866529
27986814  9.867796
28081900  9.870373
28176425  9.870395
28271789  9.874761
28365712  9.875122
28459440  9.875540
28556514  9.874495
28652814  9.874144
28749360  9.873836
28845089  9.876496
28941792  9.878227
29038086  9.877523
29135232  9.878532
29229486  9.873971
29326400  9.872866
29423324  9.875142
29520400  9.875291
29617170  9.872970
29713600  9.874882
29811600  9.874258
29906240  9.873187
30001770  9.874899
30098295  9.871866
30193856  9.873619
30291624  9.875371
30388386  9.873479
30486033  9.870953
30584505  9.869175
30681200  9.869055
30778566  9.865809
30874525  9.864629
30973104  9.863836
31070586  9.866149
31169088  9.859218
31265787  9.863243
31364235  9.860021
31462720  9.859069
31559016  9.858596
31658432  9.856709
31758258  9.854935
31855248  9.853786
31953600  9.854350
32051880  9.852052
32151154  9.849926
32248272  9.846877
32347840  9.846021
32446809  9.842374
32547648  9.840086
32645952  9.837772
32746050  9.838461
32844240  9.836639
32944496  9.837936
33043206  9.837147
33141075  9.835253
33241698  9.832837
33341220  9.839249
33440400  9.842243
33541983  9.841428
33640705  9.840422
33741650  9.841450
33841115  9.842782
33940745  9.838374
34041075  9.840063
34141110  9.840033
34241200  9.834312
34339760  9.835540
34438950  9.833353
34539690  9.831799
34641570  9.830442
34743888  9.828258
34844832  9.824249
34946618  9.822522
35045192  9.818948
35144094  9.815943
35246016  9.815345
35345856  9.815732
35445888  9.815900
35547888  9.814166
35648256  9.813924
35751612  9.812368
35853504  9.809834
35955024  9.811202
36053801  9.808119
36156424  9.808668
36259776  9.809171
36359960  9.806803
36460410  9.802783
36563904  9.801156
36663120  9.799716
36765504  9.798983
36867675  9.799087
36968880  9.800509
37070208  9.799815
37171520  9.797050
37275220  9.795012
37377445  9.792654
37478200  9.790922
37583337  9.789580
37684296  9.790360
37787328  9.790303
37890246  9.790828
37992890  9.790600
38096064  9.789542
38198097  9.789239
38300944  9.788382
38405430  9.785523
38507328  9.785456
38611314  9.783310
38713181  9.785606
38818624  9.781578
38921536  9.779368
39024678  9.778768
39127389  9.780594
39231696  9.778610
39335400  9.774712
39437090  9.773324
39542040  9.769243
39645650  9.768709
39748800  9.768977
39852855  9.766176
39956800  9.766277
40061493  9.766291
40164798  9.769904
40266360  9.768454
40371012  9.768310
40474735  9.764401
40578300  9.762957
40685700  9.761476
40786680  9.761735
40891728  9.760535
40995948  9.760053
41101200  9.758316
41206256  9.757729
41310360  9.755806
41416310  9.757466
41519415  9.755176
41626800  9.753395
41731600  9.755311
41837302  9.753215
41942700  9.749264
42047880  9.750233
42151653  9.747951
42257396  9.748075
42363310  9.747958
42469427  9.743395
42574896  9.744461
42680092  9.741003
42785575  9.737520
42893368  9.738561
42996790  9.740593
43102800  9.737263
43210650  9.736335
43318080  9.739753
43424370  9.739939
43533504  9.737078
43638400  9.739538
43745418  9.739313
43850400  9.737337
43956900  9.736535
44060400  9.735141
44169174  9.731415
44275050  9.728947
44383680  9.726681
44488275  9.726362
44598150  9.724720
44707968  9.724117
44813600  9.721997
44920700  9.720974
45026928  9.719767
45133324  9.718112
45242048  9.716386
45347376  9.717002
45454240  9.716352
45561600  9.714681
45669225  9.712728
45777600  9.711520
45883386  9.709933
45990220  9.712342
46097415  9.710321
46204880  9.710138
46311383  9.709287
46419758  9.708348
46529050  9.709919
46636344  9.706205
46743957  9.709203
46850958  9.708500
46959248  9.706594
47065337  9.705674
47175360  9.703543
47280130  9.705457
47390031  9.701630
47494902  9.703628
47605431  9.702349
47713344  9.700812
47823314  9.701495
47929200  9.699342
48037446  9.698798
48144165  9.699389
48253632  9.699083
48362575  9.700782
48472790  9.699346
48584025  9.698116
48692050  9.696803
48801400  9.697086
48909150  9.694484
49019805  9.694024
49128634  9.693149
49237672  9.691608
49346800  9.689867
49455040  9.685944
49565994  9.685108
49677120  9.685777
49785536  9.687279
49895265  9.686906
50007154  9.686945
50116598  9.685459
50229952  9.683814
50339975  9.682567
50451821  9.682234
50564401  9.682632
50678352  9.682665
50790564  9.681816
50905260  9.679238
51013840  9.678590
51126009  9.680607
51238350  9.676949
51350718  9.672673
51464100  9.670873
51575706  9.672004
51689022  9.673053
51802800  9.674932
51916911  9.673671
52027911  9.670602
52140530  9.671726
52253607  9.669689
52368464  9.670093
52478400  9.666369
52591920  9.665544
52706691  9.667113
52821446  9.667311
52935378  9.667566
53050285  9.668057
53164800  9.666752
53279616  9.666921
53390449  9.662931
53505216  9.664209
53619610  9.663290
53733056  9.661623
53850510  9.660508
53965170  9.659264
54078088  9.659263
54191100  9.659602
54307008  9.658907
54423198  9.659995
54539298  9.660951
54652858  9.661190
54765810  9.662186
54879952  9.660823
54994590  9.662023
55108092  9.659749
55222464  9.655931
55338610  9.655751
55455162  9.653420
55569954  9.650811
55684656  9.650141
55800990  9.648357
55916469  9.648108
56027340  9.647152
56144792  9.645370
56259536  9.644100
56372425  9.642684
56487200  9.641237
56603360  9.641659
56717793  9.641242
56834282  9.638763
56949200  9.638605
57063825  9.637746
57182400  9.637211
57298275  9.635895
57413994  9.635402
57530800  9.634931
57646800  9.635009
57765294  9.636175
57882474  9.636885
57997380  9.637206
58114800  9.636768
58231584  9.636942
58346975  9.636608
58463328  9.635032
58578520  9.634433
58694538  9.634693
58809972  9.633808
58922450  9.632560
59039453  9.631354
59155392  9.632700
59273712  9.632683
59387046  9.632401
59505796  9.631038
59623200  9.631785
59737920  9.631668
59855400  9.631132
59971520  9.631571
60089920  9.628895
60205535  9.628906
60323497  9.627271
60439600  9.625904
60556080  9.626703
60675264  9.626846
60792448  9.625348
60910498  9.624831
61029696  9.623281
61147224  9.622522
61264401  9.622870
61383600  9.622242
61498740  9.622662
61617610  9.620476
61737156  9.620005
61855200  9.620261
61973632  9.620788
62095978  9.620246
62212675  9.617467
62332854  9.617988
62450304  9.618067
62567394  9.618864
62687029  9.618909
62804544  9.620642
62924598  9.617676
63042450  9.617282
63160902  9.616658
63279744  9.618474
63397840  9.618724
63517776  9.619010
63637200  9.617245
63754032  9.617668
63873950  9.617400
63993150  9.617213
64109013  9.616938
64226880  9.617226
64346318  9.617709
64464400  9.616822
64582336  9.618012
64705323  9.619746
64823445  9.618632
64941744  9.618784
65063430  9.619456
65181600  9.618366
65301600  9.615263
65422018  9.613380
65542982  9.613019
65661225  9.611488
65778678  9.609922
65900306  9.608504
66019200  9.609632
66139200  9.606641
66260880  9.605997
66381168  9.606622
66502800  9.606941
66624418  9.607758
66745536  9.608069
66865400  9.607693
66987200  9.610104
67110959  9.606955
67230400  9.605443
67350600  9.604311
67471040  9.602566
67588710  9.603895
67711590  9.604470
67832635  9.604143
67953600  9.603225
68070632  9.603612
68190192  9.601817
68311152  9.603088
68431762  9.603009
68553280  9.601789
68673098  9.599841
68792454  9.600368
68915328  9.599742
69037398  9.599373
69161040  9.598621
69282512  9.598665
69405187  9.596834
69527232  9.594553
69649218  9.592097
69774045  9.591211
69894288  9.591917
70015600  9.591847
70137278  9.590889
70259264  9.590004
70379712  9.589500
70501200  9.586960
70623324  9.585485
70746048  9.586322
70868112  9.585187
70992912  9.585283
71115443  9.583933
71236800  9.584927
71361758  9.586207
71484525  9.588134
71606150  9.587756
71729088  9.588446
71848800  9.587295
71971136  9.587798
72093252  9.588034
72215825  9.590930
72340960  9.589881
72465594  9.589524
72589248  9.588047
72708800  9.588783
72832704  9.589378
72957647  9.588324
73078353  9.588439
73201910  9.589438
73324800  9.589403
73447616  9.590124
73571277  9.588614
73691178  9.589055
73816236  9.588986
73938018  9.590215
74063040  9.590385
74187525  9.590425
74309400  9.591197
74433853  9.593603
74557350  9.594534
74680655  9.594720
74804400  9.593632
74926800  9.592716
75053880  9.594379
75177960  9.593791
75301976  9.592750
75425516  9.589965
75547056  9.588950
75673052  9.588186
75796336  9.587393
75920208  9.587935
76044423  9.587494
76171240  9.586708
76296680  9.586458
76421290  9.585867
76548384  9.585552
76676160  9.587012
76801245  9.587395
76924575  9.587900
77049198  9.587509
77173200  9.588796
77298885  9.589694
77424050  9.589133
77551355  9.590661
77678550  9.589424
77803698  9.589133
77931432  9.587654
78057225  9.586921
78181392  9.585770
78310050  9.586100
78434150  9.585965
78557758  9.585566
78686062  9.584984
78813120  9.584024
78939432  9.585186
79064960  9.585841
79188138  9.585687
79314087  9.585978
79443136  9.585914
79567449  9.587426
79695984  9.586842
79821849  9.587444
79944570  9.587465
80070900  9.585811
80197056  9.586021
80321968  9.585900
80449488  9.586127
80576496  9.586160
80704002  9.586805
80829936  9.586113
80956838  9.585742
81082425  9.584372
81206960  9.584267
81335475  9.583023
81463104  9.583416
81588528  9.581675
81716400  9.581009
81844800  9.580683
81970588  9.580149
82097344  9.576651
82224450  9.576700
82351084  9.576951
82476024  9.577747
82603150  9.577956
82731942  9.577024
82858688  9.577092
82987200  9.576447
83117045  9.573863
83246085  9.575649
83374400  9.575537
83504775  9.574864
83631483  9.573244
83760546  9.572052
83888064  9.568904
84018126  9.568447
84146328  9.567810
84276486  9.567127
84403833  9.568041
84535430  9.566560
84663360  9.566472
84790288  9.566756
84916947  9.567702
85045284  9.567767
85177935  9.564659
85309910  9.564275
85428672  9.564063
85558256  9.565783
85688691  9.566638
85818006  9.564196
85945680  9.563487
86073498  9.562864
86204322  9.561335
86333190  9.560678
86463360  9.557771
86591544  9.557104
86722650  9.558738
86851739  9.558756
86980488  9.558136
87110814  9.557384
87243216  9.556945
87372768  9.556185
87498742  9.554813
87628032  9.555573
87756795  9.554868
87886656  9.554328
88016299  9.552302
88145370  9.550714
88276310  9.552422
88404848  9.553251
88534826  9.553063
88665696  9.553589
88794530  9.552647
88923626  9.552813
89052656  9.552753
89183040  9.552119
89314434  9.551606
89443392  9.549980
89575530  9.551089
89705200  9.550808
89834850  9.550761
89965350  9.550800
90095040  9.551549
90226240  9.551449
90356700  9.552837
90489150  9.552039
90618840  9.549738
90748785  9.547424
90880368  9.545787
91012863  9.545786
91143360  9.543650
91273392  9.544126
91406016  9.543310
91539990  9.543940
91671573  9.543653
91803600  9.543863
91933568  9.543742
92063664  9.544354
92196343  9.542931
92325675  9.542381
92455632  9.542940
92584800  9.541352
92717856  9.540462
92849426  9.539719
92981214  9.539265
93115040  9.538566
93245565  9.538264
93374255  9.536806
93507760  9.538531
93638475  9.539794
93769200  9.539112
93899157  9.539310
94031040  9.536574
94162672  9.537038
94296800  9.538346
94428096  9.541023
94559808  9.540540
94689152  9.540422
94819386  9.540922
94950401  9.541260
95083200  9.540578
95217192  9.541003
95352774  9.540178
95483712  9.538334
95617600  9.539110
95746566  9.539725
95879610  9.538260
96012593  9.540736
96143696  9.539868
96274458  9.537279
96407424  9.536341
96537770  9.536197
96670670  9.535364
96802947  9.533559
96933915  9.532020
97066944  9.531786
97199640  9.531849
97332672  9.531892
97464230  9.533782
97599030  9.531928
97729867  9.531226
97863069  9.530491
97997311  9.530013
98130834  9.530065
98260400  9.528065
98396415  9.527631
98529984  9.528596
98663130  9.528486
98795466  9.528316
98926272  9.527053
99056815  9.525958
99191232  9.525837
99324864  9.524066
99460800  9.523090
99594392  9.524890
99731475  9.524754
99864800  9.524289


==> data/all_log_r0_p11.dat <==
14  0.0
15  -5.41610
17  -3.61073
19  -0.49972
20  -0.39977
21  1.696534
24  3.270203
26  5.305000
26  3.991534
27  3.592380
30  3.265800
32  2.993650
34  4.390920
35  3.315423
36  3.094395
37  3.578042
38  2.083715
38  2.372129
39  3.018556
40  3.605404
42  2.721781
45  3.290185
46  3.480058
48  2.689856
49  3.204953
50  2.630298
50  2.098210
51  1.602007
52  1.274266
54  0.832892
54  1.192055
56  0.651635
56  0.631888
57  0.256563
57  0.249233
58  -0.09606
62  -0.09346
63  -0.52712
64  -0.51360
67  -0.92123
69  -0.48568
70  -0.06950
72  -0.46571
73  -0.65015
75  -0.44381
75  -0.80960
75  -0.60865
76  -0.14485
78  -0.49754
80  -0.83815
80  -0.82172
90  -0.74467
96  -1.27657
102  -1.18354
106  -1.09965
113  -0.71724
116  -0.61449
118  -0.63364
126  -0.27886
130  -0.36542
138  -0.24930
141  0.088719
144  0.129306
150  0.381496
153  0.656313
158  0.710019
162  0.993043
170  1.032061
174  1.287929
178  1.137696
182  0.824757
184  1.065615
189  1.520386
194  1.728214
196  1.677592
202  1.810784
205  2.113561
210  1.999664
213  1.835137
221  1.981139
222  1.743839
228  1.911889
234  2.357577
238  2.277729
240  2.375068
246  2.346864
252  2.487423
258  2.669556
259  2.798565
270  2.991164
272  2.864665
294  3.015758
304  3.367184
312  3.410525
320  3.490931
325  3.739541
336  4.030082
342  3.832175
350  3.999093
360  4.364206
368  4.407950
378  4.482713
384  4.490159
390  4.653969
400  4.703223
406  4.765479
417  4.928121
428  4.853926
435  4.853934
442  4.937016
448  5.003273
459  4.934255
466  4.998937
472  5.086944
485  4.983162
490  5.155511
546  5.504141
585  5.689487
630  5.763509
675  5.861186
708  5.871116
755  5.891318
798  5.865956
833  5.964761
882  5.963343
994  6.090836
4947  6.573184
9030  6.683272
13120  6.579657
17406  6.449987
21684  6.417269
25984  6.401561
30317  6.348004
34730  6.316922
39465  6.460223
44050  6.479797
73712  6.369838
104200  6.410762
136458  6.445716
170256  6.521854
204888  6.526166
240414  6.462677
276368  6.532508
313725  6.524653
351390  6.517347
389550  6.521304
428643  6.532486
468846  6.540407
508950  6.531015
549792  6.548659
590940  6.554192
632880  6.554291
675792  6.564190
718725  6.576217
762048  6.581128
805248  6.583618
849170  6.597125
893850  6.625920
939456  6.628230
984762  6.647853
1029882  6.642498
1076400  6.663879
1123776  6.678932
1170480  6.685440
1217550  6.689421
1265344  6.685039
1313030  6.686301
1361600  6.679491
1410774  6.674096
1460116  6.666976
1508784  6.672196
1558296  6.675756
1608334  6.693775
1659290  6.692616
1709766  6.686776
1760304  6.681023
1812510  6.690838
1863264  6.694002
1915200  6.692334
1967175  6.702631
2019192  6.714523
2072094  6.713755
2124838  6.715457
2178400  6.715212
2232405  6.703912
2284968  6.703368
2338496  6.704959
2392404  6.712546
2446325  6.715411
2500862  6.717029
2555462  6.719683
2611014  6.718479
2665862  6.722819
2721485  6.729746
2776725  6.725252
2832690  6.723908
2890560  6.723870
2946006  6.726216
3002075  6.733159
3057894  6.736410
3115350  6.738282
3172640  6.733444
3230100  6.733609
3288276  6.735158
3346800  6.729433
3404565  6.711805
3462390  6.709034
3521050  6.705133
3579387  6.700595
3637725  6.697045
3697120  6.699275
3756832  6.693413
3817328  6.696325
3877294  6.697589
3938181  6.698755
3998320  6.705137
4057930  6.703412
4119440  6.700302
4179253  6.702507
4240233  6.706217
4302240  6.708286
4364015  6.713334
4426464  6.716670
4488080  6.716983
4548816  6.717029
4610752  6.721455
4673088  6.721114
4735827  6.722391
4796866  6.717182
4859200  6.714388
4921560  6.714313
4983903  6.712325
5047610  6.716103
5111456  6.711161
5174280  6.715246
5238116  6.712656
5303025  6.714419
5367348  6.711132
5430800  6.708360
5494944  6.707874
5560128  6.708105
5625795  6.710070
5691042  6.714474
5755547  6.709856
5821975  6.710305
5887440  6.710804
5953550  6.704538
6018150  6.706045
6084400  6.705102
6150586  6.705296
6217050  6.709087
6284070  6.706725
6350400  6.705260
6416394  6.700752
6483120  6.696701
6550400  6.700188
6617205  6.701883
6685512  6.700509
6752739  6.701641
6820800  6.703364
6887448  6.702740
6956094  6.702106
7025328  6.701731
7092180  6.701681
7161280  6.702485
7232106  6.699317
7300560  6.698879
7367157  6.697179
7436133  6.696972
7504848  6.696586
7573950  6.694422
7642992  6.692718
7713198  6.693154
7785005  6.691662
7855974  6.694828
7926570  6.693369
7995390  6.690781
8065438  6.690599
8135442  6.686817
8205330  6.685426
8276286  6.686966
8347200  6.686786
8418068  6.687770
8488675  6.688109
8559260  6.686904
8631168  6.689714
8703234  6.689619
8774118  6.688426
8845212  6.687830
8917440  6.687382
8988800  6.688522
9060100  6.688637
9132456  6.688256
9204053  6.687232
9275450  6.689384
9349200  6.692121
9420974  6.690359
9494550  6.688728
9567378  6.688591
9641040  6.690586
9713318  6.693406
9787903  6.693063
9860164  6.694751
9935402  6.696036
10007760  6.692328
10080434  6.691116
10154835  6.689296
10229008  6.690479
10302642  6.691881
10377360  6.695956
10451346  6.693385
10526400  6.693414
10600818  6.695640
10674794  6.696958
10749914  6.700392
10824156  6.700510
10899792  6.703013
10975960  6.702896
11048808  6.703891
11126700  6.703416
11200725  6.704842
11276202  6.706357
11352075  6.705224
11428624  6.707940
11504430  6.712259
11581200  6.714719
11658024  6.714212
11731955  6.712378
11808784  6.714785
11883456  6.715659
11960130  6.717206
12035576  6.717992
12112192  6.718746
12190260  6.719237
12267720  6.721283
12343872  6.720921
12420160  6.721205
12496661  6.721148
12572812  6.720733
12649801  6.720121
12728256  6.720024
12804435  6.721798
12882200  6.720766
12961200  6.721575
13041216  6.723384
13119792  6.723376
13197300  6.724424
13274944  6.720976
13353600  6.718737
13431120  6.717438
13509975  6.720617
13588950  6.719347
13668066  6.719484
13747365  6.718278
13826592  6.716881
13905658  6.717310
13986215  6.717220
14065180  6.717234
14144850  6.717255
14225150  6.717123
14306400  6.718282
14383296  6.719628
14464800  6.718059
14545296  6.715513
14624700  6.714499
14704974  6.712217
14785641  6.713127
14867775  6.714079
14947712  6.715619
15028194  6.715656
15110016  6.714696
15191488  6.715847
15272784  6.718534
15354018  6.720844
15434480  6.719862
15516144  6.719636
15595541  6.720135
15677784  6.720416
15758640  6.718950
15840840  6.718923
15923180  6.718246
16004667  6.719636
16087419  6.720258
16169200  6.718918
16250220  6.720104
16334458  6.718468
16417254  6.720800
16498810  6.722919
16581650  6.723729
16666104  6.723453
16748848  6.721418
16833430  6.721654
16916544  6.719725
16997850  6.718025
17081920  6.715621
17163930  6.715772
17246775  6.716607
17331610  6.716085
17415787  6.715084
17499825  6.716155
17584080  6.715617
17668296  6.717101
17752896  6.718632
17835129  6.718063
17919054  6.716082
18002880  6.717157
18088850  6.718439
18171830  6.717891
18257400  6.718355
18343767  6.718762
18429254  6.719632
18515315  6.719935
18600400  6.719517
18686214  6.717899
18772284  6.718000
18856075  6.716792
18940835  6.718792
19025328  6.718417
19111872  6.719173
19197900  6.721428
19283166  6.722909
19370115  6.723873
19456704  6.724956
19543070  6.725808
19628570  6.723896
19714089  6.721997
19798695  6.722875
19885725  6.722676
19972325  6.724027
20058942  6.725305
20144658  6.725597
20233738  6.724208
20321436  6.722560
20407176  6.720457
20491760  6.721233
20578480  6.719602
20666048  6.718222
20753600  6.719925
20841102  6.721363
20929200  6.720960
21018256  6.721005
21106064  6.721388
21192810  6.720590
21280221  6.721645
21367044  6.720863
21456560  6.720876
21546720  6.720979
21633300  6.721008
21722425  6.720015
21812154  6.722240
21898950  6.721051
21986298  6.722145
22076470  6.723191
22165882  6.723473
22255038  6.723902
22343949  6.724642
22433589  6.725022
22521600  6.724450
22611708  6.725529
22698949  6.727056
22789398  6.727040
22877274  6.726812
22966245  6.726787
23056272  6.726846
23145378  6.726692
23235150  6.728034
23327088  6.728170
23417568  6.727420
23505950  6.727775
23596992  6.726166
23685687  6.726204
23775150  6.726215
23865025  6.726671
23953034  6.727138
24043400  6.727435
24135024  6.728648
24223984  6.728532
24313989  6.728071
24403768  6.727634
24492223  6.725948
24583635  6.725655
24674775  6.724635
24764544  6.724125
24855280  6.723714
24946480  6.723856
25038960  6.723838
25132583  6.723127
25223760  6.722342
25316950  6.721196
25410310  6.720122
25504320  6.720238
25595638  6.720982
25688810  6.721780
25781350  6.721117
25875450  6.720605
25971600  6.720898
26065728  6.721508
26157214  6.720770
26251113  6.720470
26343675  6.719749
26436441  6.719064
26531280  6.718948
26625570  6.718997
26720064  6.718713
26812800  6.717724
26907370  6.718705
27002070  6.717767
27096528  6.716646
27190770  6.716143
27286896  6.714786
27380589  6.713855
27475695  6.714486
27569556  6.713811
27664070  6.713922
27759429  6.713417
27856557  6.712538
27951966  6.712958
28048698  6.712786
28140880  6.711224
28236740  6.711906
28329885  6.712208
28426432  6.713318
28521699  6.713222
28619136  6.713192
28715200  6.714068
28809798  6.715378
28908730  6.714882
29002850  6.713703
29101686  6.713655
29196400  6.715137
29292900  6.716323
29387946  6.715160
29484910  6.715252
29582319  6.713543
29680448  6.714563
29778570  6.713140
29871576  6.712933
29966922  6.712762
30064680  6.712556
30162675  6.711929
30258267  6.710326
30354744  6.710244
30453201  6.709068
30552150  6.709344
30648784  6.708348
30744606  6.708694
30841298  6.707029
30939410  6.706200
31037760  6.706444
31137156  6.707510
31233816  6.708086
31332354  6.707794
31432240  6.707338
31529221  6.708906
31627286  6.707513
31726275  6.708063
31823290  6.708444
31921344  6.708451
32020209  6.709000
32119325  6.709302
32217720  6.708483
32316081  6.709566
32414832  6.710122
32513600  6.709625
32612928  6.709760
32711616  6.710354
32812850  6.710925
32911398  6.710977
33010022  6.711606
33109086  6.711501
33208800  6.711952
33308496  6.711078
33410400  6.710981
33509440  6.711276
33609762  6.711556
33709760  6.712542
33809958  6.712775
33908432  6.712136
34009520  6.712290
34108043  6.712496
34209378  6.713400
34309696  6.713499
34409781  6.712185
34510512  6.712041
34611996  6.711943
34713974  6.709774
34815615  6.709318
34917086  6.709654
35016384  6.708641
35115570  6.707824
35214650  6.708474
35316225  6.707878
35418096  6.707450
35519040  6.706849
35617856  6.705480
35721021  6.706268
35822784  6.706462
35924300  6.708099
36022350  6.706778
36124378  6.706494
36228150  6.705384
36330176  6.704709
36430225  6.704997
36531921  6.705026
36634150  6.703893
36734400  6.702887
36836870  6.703820
36940218  6.704245
37040565  6.704244
37141550  6.702930
37243973  6.702680
37346640  6.703309
37449024  6.702418
37551744  6.702444
37653490  6.701740
37755328  6.700685
37856880  6.701245
37959978  6.701137
38062176  6.700932
38165925  6.701387
38268432  6.701593
38370798  6.702026
38473560  6.702383
38576965  6.702487
38679714  6.701732
38781950  6.701882
38887037  6.702242
38989710  6.700887
39094146  6.700591
39196800  6.700152
39299904  6.699029
39404224  6.698836
39507230  6.699061
39610800  6.698192
39716950  6.698113
39818646  6.697777
39921984  6.698766
40025706  6.699230
40129728  6.698728
40230450  6.698023
40334400  6.697453
40439525  6.696675
40543986  6.696536
40647850  6.697197
40752573  6.696585
40853892  6.696997
40959522  6.697268
41066316  6.697199
41169552  6.697410
41274623  6.697001
41378550  6.696850
41483760  6.696233
41588946  6.696027
41693760  6.695182
41800416  6.695135
41905200  6.694442
42011502  6.694405
42115970  6.694672
42222552  6.695027
42329050  6.695418
42434391  6.696162
42539328  6.695585
42645276  6.696495
42750296  6.696811
42857586  6.697646
42963588  6.698712
43067466  6.698930
43174179  6.698848
43282252  6.697106
43388352  6.696384
43496768  6.697042
43602650  6.696243
43709013  6.696097
43814064  6.695585
43920018  6.696575
44027490  6.696546
44133136  6.696222
44238835  6.697185
44348758  6.697039
44456535  6.697711
44564800  6.696314
44674774  6.695654
44780805  6.694504
44885372  6.693438
44992098  6.693994
45098688  6.694212
45205482  6.694279
45313728  6.694865
45420480  6.694144
45528352  6.693580
45635373  6.693264
45743680  6.692803
45851584  6.692211
45959174  6.692020
46064943  6.691338
46171104  6.690847
46277952  6.690626
46386127  6.690346
46494992  6.690422
46604055  6.690594
46710720  6.689143
46817550  6.689219
46925712  6.690328
47034728  6.689664
47145042  6.689019
47252032  6.688975
47358528  6.688890
47463374  6.688964
47572416  6.688870
47682368  6.689320
47791344  6.689216
47899712  6.688799
48006672  6.689106
48112752  6.689311
48224912  6.689604
48333600  6.689647
48441702  6.688921
48552868  6.688715
48662082  6.688313
48769344  6.688137
48878382  6.688036
48987200  6.687438
49097016  6.687241
49206976  6.687410
49313600  6.688055
49423335  6.687490
49532240  6.687746
49643866  6.687007
49753424  6.687128
49862336  6.687019
49971330  6.685610
50082146  6.685428
50192112  6.684291
50305392  6.684863
50416050  6.684936
50529290  6.684570
50643999  6.685781
50756160  6.685013
50871639  6.685341
50980384  6.685188
51096225  6.686070
51206103  6.686009
51319584  6.686128
51431184  6.687019
51541416  6.686622
51655266  6.686524
51767926  6.686817
51883014  6.688097
51993864  6.687936
52106925  6.687822
52219350  6.687623
52333200  6.687177
52448146  6.687376
52561359  6.687406
52674416  6.686925
52788800  6.687479
52903104  6.687335
53018496  6.687039
53133353  6.686679
53248288  6.687618
53360196  6.687824
53475138  6.687985
53587989  6.688150
53703216  6.688513
53817264  6.688669
53932800  6.689059
54048200  6.688690
54159300  6.688357
54275724  6.687736
54391800  6.688045
54507600  6.688205
54620608  6.688335
54735726  6.687992
54850800  6.688186
54964336  6.688460
55079825  6.688077
55193518  6.687604
55309696  6.688487
55426670  6.687776
55542852  6.687840
55658718  6.686743
55771659  6.685785
55887552  6.685522
56000576  6.684731
56117150  6.684534
56232324  6.685028
56346570  6.684690
56461626  6.684347
56576832  6.683702
56690325  6.683173
56805516  6.682613
56921340  6.681621
57036480  6.680787
57153856  6.681564
57272200  6.682060
57388800  6.682579
57505353  6.681494
57622032  6.681504
57738809  6.681420
57856428  6.681589
57972030  6.681546
58089485  6.681206
58206528  6.681386
58322745  6.680581
58436886  6.680790
58555120  6.680068
58667687  6.679805
58783806  6.679275
58900800  6.678170
59016688  6.677964
59133170  6.678643
59249746  6.678566
59362650  6.678482
59479686  6.678580
59599977  6.678804
59714395  6.678880
59830225  6.678276
59949050  6.677535
60066158  6.677002
60182880  6.676197
60299200  6.676208
60415992  6.676744
60535663  6.676473
60655140  6.676924
60770550  6.677022
60889104  6.677265
61007058  6.676777
61124144  6.676096
61242330  6.675092
61362450  6.675393
61478288  6.675380
61597120  6.675364
61714800  6.675958
61832770  6.675526
61951680  6.676036
62072388  6.676246
62191350  6.675377
62312400  6.674616
62429760  6.673480
62546526  6.673183
62666688  6.673568
62785952  6.674267
62905586  6.674603
63023450  6.675084
63139550  6.674194
63259200  6.674076
63376207  6.673559
63495636  6.674159
63615230  6.674319
63732879  6.673421
63852432  6.673630
63969854  6.673474
64087968  6.673388
64208832  6.673543
64329552  6.672843
64449090  6.673272
64568304  6.673320
64690192  6.672583
64807950  6.671974
64927080  6.671511
65047878  6.671728
65167088  6.671509
65286640  6.671284
65406294  6.671098
65528784  6.671006
65646270  6.670495
65765289  6.670001
65885634  6.670233
66003480  6.669742
66123648  6.669003
66246075  6.668190
66367682  6.668383
66489575  6.668371
66610800  6.667960
66730944  6.666823
66852800  6.667026
66973248  6.667750
67096512  6.667825
67217088  6.667255
67337180  6.667140
67457394  6.668019
67577292  6.668439
67696510  6.668840
67818088  6.668678
67938795  6.668777
68055600  6.668692
68177616  6.668242
68298345  6.668345
68420706  6.667001
68540025  6.667037
68659968  6.666439
68779440  6.665690
68900650  6.665560
69022436  6.665002
69146860  6.664572
69268605  6.664530
69391230  6.664110
69513150  6.664559
69634880  6.663717
69758400  6.662999
69881650  6.661748
70003566  6.662395
70125120  6.662600
70249050  6.663179
70368704  6.663287
70489517  6.663318
70612662  6.663112
70736106  6.662810
70858550  6.663214
70982535  6.663449
71104425  6.662977
71225784  6.662343
71348400  6.661699
71472450  6.661345
71595792  6.660763
71716950  6.660729
71836758  6.660396
71959232  6.660554
72080100  6.660179
72204489  6.659853
72329600  6.659803
72452331  6.660014
72577872  6.660063
72697320  6.659823
72821504  6.659829
72945045  6.659663
73066650  6.658802
73189488  6.658307
73313216  6.657171
73435586  6.656994
73558890  6.656401
73681923  6.656160
73806642  6.656403
73929330  6.656155
74054400  6.655848
74177760  6.655807
74299440  6.656081
74423552  6.655999
74547081  6.655897
74670400  6.655762
74793600  6.655829
74917962  6.655419
75044800  6.655331
75170214  6.654463
75293065  6.653889
75414822  6.654343
75536097  6.653919
75661008  6.654489
75786570  6.654726
75908546  6.654210
76033398  6.653794
76160170  6.653943
76285254  6.653534
76409050  6.652804
76534850  6.652742
76661322  6.652345
76786275  6.652241
76911570  6.652121
77034752  6.652013
77158272  6.651919
77284179  6.651365
77410950  6.651890
77537600  6.651166
77664825  6.650952
77791168  6.651269
77919120  6.650872
78044400  6.651323
78168720  6.651225
78296050  6.651329
78420030  6.650934
78543900  6.651306
78670893  6.651926
78798384  6.651823
78925008  6.650963
79049592  6.650158
79172800  6.650044
79297956  6.649922
79427712  6.649831
79551696  6.649454
79680096  6.649418
79805222  6.649222
79927952  6.649029
80054528  6.648966
80182242  6.648870
80310321  6.649094
80438037  6.649024
80562402  6.649809
80689600  6.649559
80816062  6.649217
80942413  6.649127
81066600  6.649409
81192384  6.648951
81321292  6.648809
81447600  6.648388
81573225  6.648220
81702117  6.648183
81829904  6.648428
81953616  6.648795
82081600  6.648500
82205955  6.648631
82335024  6.648018
82461861  6.648012
82588800  6.647168
82718700  6.646670
82845888  6.646702
82974150  6.646605
83102922  6.646801
83231760  6.646589
83359680  6.646364
83490624  6.646307
83615819  6.646527
83745488  6.646320
83873594  6.645877
84004650  6.645305
84133640  6.645625
84263400  6.645457
84392640  6.645116
84520100  6.644670
84649222  6.644560
84774480  6.644473
84906080  6.643808
85029378  6.643449
85159776  6.643758
85291344  6.643972
85421728  6.644052
85550746  6.644089
85681008  6.644438
85809600  6.644457
85936050  6.643684
86064696  6.644068
86195952  6.644116
86325200  6.643731
86454800  6.643331
86584860  6.643446
86715510  6.643938
86843520  6.644373
86973600  6.644149
87103552  6.644147
87233484  6.643762
87364350  6.643829
87490624  6.643735
87621550  6.644264
87750072  6.643222
87880150  6.643246
88011048  6.643264
88137882  6.642475
88267200  6.642255
88393968  6.642471
88525059  6.642590
88657728  6.643241
88786242  6.642973
88917075  6.642711
89045424  6.642746
89175675  6.642544
89306944  6.642272
89434800  6.641540
89565435  6.641226
89694976  6.640753
89825424  6.640235
89955824  6.639920
90083232  6.640222
90216567  6.640651
90349376  6.640946
90479727  6.641460
90610200  6.641239
90737766  6.641069
90869866  6.640833
91002873  6.640421
91132650  6.640022
91263600  6.639689
91395675  6.639077
91530432  6.638590
91664482  6.638095
91793454  6.637583
91923600  6.637412
92052190  6.637895
92184384  6.637424
92315370  6.637224
92445228  6.637370
92576314  6.636973
92707200  6.636880
92841255  6.636784
92970857  6.636456
93103677  6.636941
93237200  6.636749
93366138  6.636336
93497760  6.636267
93630212  6.636541
93761600  6.636534
93890690  6.635805
94023552  6.635804
94156736  6.635756
94290975  6.635541
94421488  6.635293
94553749  6.635151
94682961  6.634352
94813200  6.633972
94943862  6.633828
95073552  6.633184
95209200  6.632710
95345158  6.632078
95477220  6.631572
95611104  6.631416
95739840  6.631219
95872100  6.630911
96004800  6.631174
96134103  6.631474
96267056  6.631229
96398840  6.631655
96531120  6.632054
96664192  6.631815
96796710  6.631391
96927280  6.630901
97060080  6.631030
97191770  6.630917
97325040  6.630822
97455850  6.630873
97589754  6.630399
97721682  6.630411
97855200  6.630603
97989024  6.630437
98121070  6.630219
98255096  6.629660
98391462  6.629576
98525880  6.629434
98658240  6.628949
98791632  6.629062
98922690  6.628955
99054864  6.628298
99188450  6.628286
99323712  6.628272
99460288  6.628486
99594282  6.628640
99731072  6.628331
99863400  6.628354


==> data/all_log_r0_p17.dat <==
11  -4.79579
14  5.519276
15  5.484884
19  1.905334
20  -2.07061
21  -4.77003
24  -3.18058
26  -4.00479
26  -4.64585
27  -4.18126
30  -1.94595
32  -1.20616
33  -1.65130
35  -0.77149
36  -0.72006
37  0.679033
38  1.281016
38  1.816113
39  2.106166
40  2.369746
42  2.612869
44  3.526154
45  3.041829
46  2.596033
48  2.801888
49  2.694123
50  2.159671
50  2.501685
52  3.232919
54  3.125155
54  3.024343
55  3.681208
56  2.837774
56  2.517524
57  2.792142
57  2.040741
58  2.863519
62  2.136511
63  2.719134
64  2.859100
66  2.176245
66  2.323937
66  2.075025
67  2.314548
69  2.639479
70  2.766816
72  2.525962
73  2.652107
75  2.421758
75  2.200624
75  2.326787
80  2.043997
90  1.153793
96  0.102696
99  -0.54827
106  0.158667
110  -0.71931
114  -1.28142
116  -1.26353
120  -0.99965
124  -1.13960
128  -1.72549
132  -1.73505
140  -1.62005
142  -1.43000
147  -0.97851
150  -1.17066
156  -1.75771
161  -1.83908
168  -1.53118
174  -1.17345
176  -1.49994
182  -0.93740
184  -1.03417
189  -1.00327
192  -1.21330
195  -1.03429
198  -0.69390
202  -0.59225
206  -0.30561
210  -0.48437
216  -0.42115
222  -0.18108
225  -0.32692
233  -0.22184
235  0.024559
240  -0.07043
246  0.000880
248  0.252344
256  -0.02315
258  0.110048
270  0.448139
286  0.848609
294  0.939329
304  1.044137
315  1.123842
322  1.606676
329  1.592717
336  1.579675
345  1.653280
350  1.555938
360  1.854824
366  1.979817
371  2.052257
381  2.121186
390  2.484182
395  2.627215
402  2.849441
415  2.810706
423  3.007484
432  3.008288
438  3.140782
448  3.177564
456  3.365727
464  3.509532
472  3.635839
522  3.858803
565  4.187835
594  4.618876
642  4.940967
688  5.139672
720  5.555886
756  5.811862
800  6.051237
846  6.170300
955  6.744682
4650  8.014249
8406  7.605585
12140  7.431342
16098  7.332318
20139  7.424693
24129  7.324730
28187  7.363054
32320  7.379264
36297  7.390666
40638  7.437353
70353  7.362717
100800  7.143480
133182  7.110532
166971  7.180726
201810  7.227664
237072  7.164966
273600  7.159058
310800  7.167599
348475  7.175390
386595  7.187212
425880  7.228200
465900  7.234219
506208  7.242541
547008  7.230383
588248  7.223788
630135  7.183342
673182  7.167926
715728  7.167688
759216  7.173980
802493  7.142360
846690  7.144189
890640  7.167288
936152  7.151913
981552  7.157151
1026675  7.159118
1073085  7.169455
1120512  7.189121
1167474  7.193758
1215110  7.204113
1262430  7.220484
1310133  7.246539
1358400  7.251865
1408170  7.254203
1457676  7.253379
1506050  7.261241
1555358  7.263781
1605584  7.263579
1656876  7.284355
1707552  7.303589
1757808  7.315718
1809525  7.327185
1861164  7.343692
1912578  7.342803
1964256  7.339432
2017077  7.345689
2069100  7.343755
2122272  7.325612
2175957  7.326630
2229968  7.323143
2282346  7.317112
2335872  7.316402
2389460  7.306949
2444024  7.305422
2498880  7.309236
2553498  7.299113
2607808  7.300663
2663020  7.304027
2718144  7.300053
2774772  7.293392
2830776  7.294010
2888214  7.295754
2944617  7.295586
3000510  7.294650
3057009  7.297353
3113344  7.292312
3170970  7.294838
3228784  7.292645
3287266  7.286019
3345890  7.288132
3404128  7.291628
3461808  7.288165
3520554  7.293667
3578666  7.287385
3637980  7.285040
3696884  7.285713
3756214  7.289792
3816240  7.285779
3876719  7.286384
3937170  7.285603
3997200  7.286946
4057200  7.279537
4117568  7.278971
4177600  7.282947
4238640  7.282165
4299360  7.275381
4361693  7.272877
4423926  7.272832
4485672  7.280001
4547088  7.279047
4608352  7.286980
4670190  7.286419
4732950  7.292026
4794190  7.290578
4857246  7.291057
4919196  7.284036
4981824  7.278532
5045072  7.271413
5109896  7.272754
5173488  7.272704
5235840  7.271657
5300240  7.273546
5363472  7.266011
5427582  7.264067
5491904  7.267983
5557440  7.269696
5622085  7.277953
5687763  7.275352
5752896  7.272437
5819184  7.274700
5883867  7.271790
5950080  7.267485
6015069  7.261141
6081600  7.261431
6147648  7.260856
6213376  7.260249
6281353  7.261439
6347754  7.260226
6414210  7.261171
6481440  7.260739
6548288  7.260715
6616025  7.260079
6683600  7.263341
6750723  7.270579
6819694  7.273918
6885954  7.276064
6955200  7.276945
7022840  7.276201
7090926  7.277347
7159122  7.271929
7229304  7.273943
7297856  7.269170
7365796  7.269194
7434198  7.267942
7503150  7.262490
7571344  7.266006
7641439  7.266569
7710807  7.263015
7780675  7.260660
7851636  7.264168
7922320  7.262486
7991312  7.263673
8061210  7.266530
8131563  7.263193
8202496  7.260485
8273759  7.262643
8344560  7.260818
8414850  7.261126
8485758  7.260360
8556744  7.264134
8628030  7.259483
8701632  7.263121
8772480  7.264050
8843520  7.266404
8915524  7.266750
8986380  7.267004
9058366  7.269126
9130950  7.264610
9201464  7.266899
9272025  7.266033
9344930  7.265391
9417600  7.266464
9489610  7.265321
9562970  7.263604
9636591  7.261672
9709920  7.258768
9783984  7.257075
9856800  7.258058
9931683  7.257766
10004800  7.257273
10077450  7.257634
10151800  7.256131
10226430  7.255083
10300224  7.254348
10373986  7.256557
10448442  7.255336
10522688  7.256173
10597950  7.254377
10671972  7.255335
10746036  7.255438
10820805  7.251641
10897381  7.251202
10972641  7.247870
11045880  7.244172
11122496  7.244035
11197824  7.240744
11272680  7.241237
11348062  7.243000
11424387  7.241436
11500456  7.244964
11576466  7.241443
11653668  7.239782
11729088  7.241916
11804016  7.239785
11878992  7.235422
11955708  7.236443
12032650  7.235598
12109760  7.235338
12187728  7.234784
12263421  7.234955
12338979  7.235265
12415824  7.233762
12492405  7.233997
12568350  7.233409
12645954  7.232490
12724452  7.230320
12801600  7.229132
12879552  7.230447
12957870  7.230912
13037328  7.230888
13116794  7.230314
13193936  7.231633
13272200  7.230289
13349952  7.230921
13428298  7.227858
13506123  7.227797
13586243  7.228320
13665600  7.226440
13744800  7.227546
13824495  7.227757
13903808  7.228549
13984026  7.226991
14063232  7.228062
14142240  7.229226
14222160  7.229076
14301478  7.225327
14378432  7.223244
14460096  7.221672
14540608  7.220005
14620914  7.221146
14701475  7.222735
14781844  7.222498
14862448  7.224674
14943555  7.226593
15023547  7.227572
15105456  7.228497
15187434  7.227750
15269115  7.225172
15351014  7.227543
15431136  7.227217
15513028  7.225715
15593614  7.224692
15674904  7.224270
15755701  7.223514
15836821  7.223960
15918656  7.223689
16000446  7.225708
16081112  7.224756
16162874  7.226003
16244800  7.225951
16328025  7.227515
16411134  7.225993
16493040  7.223635
16575600  7.222649
16659675  7.222557
16743158  7.221179
16826992  7.223778
16909962  7.224976
16992225  7.223681
17075520  7.221153
17156958  7.221344
17240645  7.221125
17325136  7.221422
17409075  7.221617
17492800  7.221340
17575481  7.219609
17659815  7.218864
17744775  7.221118
17827520  7.218721
17911488  7.217149
17995110  7.217406
18080425  7.217312
18164800  7.214619
18249536  7.214990
18334575  7.216322
18419934  7.217235
18505760  7.219379
18591210  7.218731
18676620  7.219325
18761925  7.217581
18846324  7.217312
18931050  7.219523
19015472  7.218415
19100288  7.217772
19187910  7.216673
19273950  7.216447
19361042  7.215046
19447758  7.214170
19533888  7.213653
19620800  7.211715
19706510  7.211201
19790640  7.212968
19876800  7.214717
19963584  7.214520
20050272  7.212646
20135808  7.213157
20224800  7.212442
20313216  7.213369
20400282  7.214788
20484800  7.214172
20570490  7.214346
20657715  7.214499
20745450  7.214267
20832850  7.213826
20921950  7.213276
21010158  7.211569
21098448  7.212193
21187383  7.212243
21274209  7.214956
21359184  7.215594
21447747  7.214727
21536270  7.214717
21624384  7.214332
21712275  7.214325
21803184  7.215339
21889848  7.216568
21978432  7.216775
22068870  7.216234
22158180  7.216352
22247749  7.216017
22337244  7.217433
22426545  7.216113
22514667  7.216437
22604634  7.215723
22692618  7.216400
22783040  7.216874
22872200  7.218676
22960575  7.218609
23051574  7.218794
23138720  7.218652
23229075  7.219057
23318320  7.219860
23408590  7.218252
23497516  7.216947
23587200  7.216366
23677045  7.216820
23766960  7.215124
23855579  7.215156
23945280  7.216148
24037520  7.215942
24128550  7.216362
24218496  7.215626
24308900  7.214453
24398610  7.213501
24488334  7.213053
24579456  7.213399
24669442  7.213750
24759920  7.212464
24850800  7.213749
24941490  7.214779
25032280  7.214283
25126458  7.215508
25217478  7.213425
25309999  7.214103
25404064  7.213285
25498386  7.212381
25590720  7.212445
25683162  7.214311
25776270  7.214084
25870912  7.213500
25967760  7.213960
26061827  7.212155
26154695  7.211527
26246592  7.211553
26340020  7.210138
26433450  7.211043
26527230  7.208759
26621100  7.209375
26714800  7.210054
26807220  7.210640
26902656  7.210430
26996991  7.209848
27091728  7.210523
27186354  7.209717
27283200  7.207946
27377262  7.207966
27472080  7.206839
27565623  7.205503
27658800  7.206491
27755760  7.208341
27851796  7.208203
27946858  7.208247
28042455  7.208122
28136434  7.208667
28232670  7.208328
28326900  7.207382
28423170  7.206803
28515136  7.206520
28612144  7.206040
28708368  7.205509
28803760  7.205483
28901952  7.206199
28995456  7.205006
29093850  7.207414
29188800  7.207902
29285550  7.208107
29381504  7.208432
29479680  7.207403
29575812  7.207793
29673339  7.209898
29771450  7.209370
29866635  7.208572
29962400  7.208226
30058021  7.206820
30154544  7.205928
30250506  7.204795
30347298  7.205271
30445296  7.204827
30543534  7.204835
30641032  7.205669
30737307  7.207232
30832145  7.207127
30931672  7.208910
31029642  7.207569
31128070  7.207095
31225050  7.207514
31323474  7.206207
31422780  7.204432
31519936  7.204277
31617550  7.203899
31716294  7.203956
31813634  7.202299
31912896  7.202575
32011200  7.201966
32109504  7.202000
32208150  7.202000
32305662  7.202457
32405265  7.202316
32504368  7.202536
32604416  7.202562
32703808  7.202366
32802525  7.202034
32900868  7.201310
33001254  7.201906
33099735  7.200309
33197922  7.198139
33297558  7.198112
33398400  7.197998
33498289  7.197305
33597565  7.197305
33697272  7.197355
33796778  7.198188
33896590  7.197469
33996384  7.198017
34096678  7.198153
34197240  7.197819
34297158  7.197020
34396170  7.196056
34498335  7.195983
34599600  7.196093
34700403  7.195497
34802262  7.195465
34903914  7.194697
35003358  7.193320
35103600  7.191952
35203520  7.192598
35305536  7.192629
35404362  7.192132
35506352  7.192664
35606592  7.192896
35709483  7.192849
35811252  7.191478
35912097  7.190514
36014354  7.190345
36115704  7.188891
36218928  7.188943
36320790  7.188730
36421350  7.188269
36523200  7.187105
36622916  7.187244
36724347  7.185967
36826878  7.184926
36927576  7.184962
37029252  7.185645
37130208  7.186269
37232538  7.186094
37334304  7.187127
37435776  7.187057
37539135  7.187347
37641408  7.187263
37743552  7.187260
37845696  7.186944
37948344  7.185903
38051728  7.184624
38154325  7.184651
38256592  7.185200
38359944  7.184120
38463471  7.183532
38566080  7.182990
38669946  7.183433
38772800  7.183412
38877874  7.182530
38981583  7.182491
39084975  7.182081
39187350  7.182602
39291584  7.181111
39393328  7.180547
39497067  7.179978
39601713  7.180617
39706830  7.180114
39807691  7.178760
39913300  7.179357
40017600  7.177742
40120794  7.179035
40222845  7.178884
40327233  7.179723
40431192  7.179978
40535550  7.178613
40640400  7.178340
40745072  7.179420
40849600  7.178699
40954320  7.178670
41058864  7.178517
41163359  7.178586
41267400  7.177717
41373918  7.176685
41478360  7.175463
41584140  7.175947
41688785  7.175262
41795388  7.175163
41901360  7.175368
42006139  7.174621
42110440  7.174069
42214200  7.173307
42320880  7.171942
42426450  7.171811
42532800  7.171454
42637950  7.171449
42742560  7.169705
42850941  7.169336
42955038  7.168526
43059030  7.168255
43166880  7.168765
43275072  7.168829
43380800  7.168266
43489200  7.167730
43595695  7.168074
43701440  7.168639
43806490  7.168756
43912400  7.169019
44019430  7.169173
44123775  7.168233
44230128  7.169287
44339022  7.170103
44443840  7.169156
44552649  7.170419
44661960  7.170008
44770176  7.170903
44875600  7.170947
44981885  7.169562
45088524  7.169158
45195840  7.168363
45302400  7.167441
45410211  7.168145
45517760  7.167637
45625536  7.167473
45734592  7.166472
45840960  7.166917
45947856  7.165747
46053568  7.165360
46160128  7.164574
46267368  7.163954
46376050  7.165707
46485915  7.165621
46594275  7.165887
46699275  7.165621
46807696  7.165168
46915259  7.164827
47025600  7.164323
47132667  7.163696
47240336  7.163314
47348602  7.163991
47453784  7.163843
47562242  7.163808
47671344  7.163708
47780350  7.164372
47888400  7.164374
47996043  7.164576
48102720  7.164635
48211520  7.163902
48321200  7.164397
48429270  7.163909
48539968  7.163796
48649664  7.163841
48757040  7.163678
48865570  7.163471
48974442  7.163759
49084992  7.164169
49193872  7.163038
49301850  7.162402
49413168  7.162896
49521150  7.163217
49630800  7.163630
49741650  7.163483
49852208  7.164045
49961904  7.164356
50073674  7.163413
50183820  7.162700
50295888  7.162086
50405174  7.162582
50518850  7.163449
50631504  7.162906
50743616  7.161989
50858550  7.161449
50969168  7.160664
51085264  7.161000
51196065  7.160113
51307728  7.159348
51420090  7.158473
51532275  7.159399
51645825  7.159611
51758630  7.159750
51873600  7.159161
51986407  7.159289
52098594  7.158282
52212672  7.158648
52326048  7.158943
52439427  7.158839
52550212  7.157871
52662456  7.157770
52778127  7.157256
52891800  7.156964
53007680  7.156958
53123853  7.156522
53238432  7.157279
53349200  7.156455
53463914  7.156213
53577531  7.156173
53691530  7.155852
53806425  7.155911
53921490  7.156317
54034176  7.155435
54147600  7.155245
54262275  7.156576
54377920  7.157171
54494592  7.156391
54607269  7.157452
54723200  7.157061
54837552  7.156418
54950670  7.156098
55063890  7.156949
55178462  7.157347
55293822  7.157653
55410435  7.157707
55526640  7.157088
55640640  7.157266
55755728  7.157042
55874896  7.156123
55988160  7.155349
56104581  7.154865
56218967  7.154489
56333943  7.154224
56448315  7.153951
56562150  7.153232
56676672  7.153085
56791224  7.152440
56908720  7.152137
57024090  7.151718
57140148  7.151625
57256848  7.152283
57374550  7.152265
57490650  7.152626
57606080  7.152563
57724950  7.152564
57842785  7.152325
57957984  7.151832
58076497  7.152017
58194360  7.152446
58310703  7.152013
58425836  7.152666
58543200  7.153350
58656186  7.152583
58771430  7.152179
58889208  7.152431
59003225  7.151400
59120626  7.150706
59237880  7.150270
59351985  7.150907
59469072  7.151111
59587440  7.151205
59702610  7.151511
59818800  7.151068
59935266  7.150909
60052350  7.151756
60169110  7.151714
60285714  7.152572
60403648  7.151497
60522047  7.151773
60641328  7.151963
60757658  7.151286
60876360  7.150462
60995302  7.149207
61112502  7.148510
61230400  7.147875
61351138  7.148327
61465536  7.147424
61583158  7.146194
61701759  7.146997
61820694  7.147034
61938450  7.146324
62059725  7.146816
62176261  7.145523
62296785  7.145024
62413728  7.144636
62531832  7.143110
62653676  7.143483
62772675  7.142765
62891010  7.142063
63009450  7.141838
63126891  7.141064
63246168  7.140455
63364800  7.140611
63484400  7.140368
63604800  7.139505
63721450  7.140249
63840912  7.140692
63959283  7.141580
64075450  7.142132
64192960  7.141977
64313892  7.141892
64431216  7.140530
64548528  7.140586
64670214  7.140495
64791246  7.140036
64909548  7.140172
65029552  7.140007
65149110  7.139649
65267952  7.138116
65388400  7.138332
65509234  7.137633
65628864  7.136526
65746562  7.135388
65866045  7.134500
65986050  7.134769
66106320  7.135123
66227616  7.135383
66349548  7.134925
66471399  7.135323
66592302  7.134908
66714048  7.134680
66835952  7.134236
66956706  7.134970
67078570  7.135446
67199727  7.135744
67320498  7.135766
67440075  7.136053
67559450  7.135892
67678800  7.135444
67800320  7.135813
67922624  7.135745
68041645  7.135479
68162325  7.134598
68285025  7.134154
68406138  7.134273
68525312  7.133491
68645325  7.133052
68766610  7.132431
68887665  7.131686
69009150  7.131753
69134520  7.132029
69256416  7.132287
69377022  7.131779
69500816  7.131191
69623118  7.131473
69745536  7.131743
69867324  7.131480
69988683  7.131279
70112086  7.131128
70232778  7.131156
70355376  7.130981
70475925  7.131290
70596592  7.131923
70720230  7.132141
70843248  7.132088
70966818  7.132677
71089200  7.132919
71210194  7.133179
71334200  7.132388
71456064  7.132134
71578944  7.131252
71700864  7.131921
71821950  7.131519
71943954  7.131533
72066104  7.131964
72189326  7.131465
72312768  7.131262
72438621  7.131761
72562816  7.132542
72683640  7.132356
72806100  7.132689
72930963  7.133718
73052854  7.133830
73176505  7.133122
73297600  7.133152
73422657  7.133346
73545102  7.132943
73665600  7.132939
73789400  7.132281
73912416  7.132400
74036400  7.132105
74162352  7.132049
74283417  7.131205
74408754  7.131302
74533312  7.131223
74654656  7.131477
74779068  7.131386
74903202  7.131152
75027986  7.131014
75151408  7.131159
75275508  7.130861
75397770  7.130826
75518640  7.130612
75644640  7.130578
75771150  7.130513
75894474  7.129865
76020672  7.129547
76145981  7.129940
76270656  7.129778
76395600  7.129953
76522170  7.129930
76649950  7.130021
76774848  7.130423
76899888  7.129859
77023760  7.129182
77148432  7.129550
77273100  7.129919
77398512  7.129775
77528192  7.129724
77654710  7.129340
77782080  7.129269
77909616  7.128832
78033760  7.128981
78159609  7.128566
78288975  7.128697
78413400  7.128746
78538194  7.128861
78665751  7.128336
78790416  7.127832
78919050  7.128440
79043896  7.128291
79168050  7.128030
79293910  7.127734
79422496  7.127555
79546560  7.128068
79673792  7.127567
79798320  7.128743
79922776  7.128746
80048925  7.128378
80175225  7.128963
80303202  7.128682
80428110  7.129330
80554725  7.129511
80682994  7.130033
80809040  7.130515
80935053  7.130705
81061968  7.129950
81188800  7.129691
81318138  7.129288
81444027  7.128931
81570496  7.128228
81698822  7.127568
81827424  7.127987
81951030  7.127841
82080054  7.126993
82205300  7.126525
82335312  7.126029
82460016  7.126036
82586418  7.125262
82713162  7.125443
82842135  7.124862
82970550  7.124368
83100864  7.123368
83230650  7.123123
83358624  7.123578
83489202  7.122635
83616667  7.122420
83745600  7.122742
83872320  7.123101
84002464  7.122268
84130800  7.122640
84261086  7.122736
84389760  7.122156
84520512  7.122290
84649641  7.121823
84775120  7.121717
84906816  7.120817
85031232  7.120274
85162814  7.120496
85295696  7.120524
85414720  7.120424
85543238  7.120135
85674960  7.120002
85804488  7.119588
85932198  7.119281
86060352  7.119215
86191833  7.119390
86320014  7.118989
86450238  7.119129
86578800  7.118275
86709616  7.119067
86837274  7.118535
86968266  7.119070
87097534  7.119555
87228992  7.119360
87358800  7.119390
87486975  7.119145
87615612  7.118986
87744960  7.119160
87873840  7.118129
88003136  7.117986
88133760  7.117509
88264066  7.117224
88395150  7.117363
88523280  7.116868
88653840  7.117114
88782102  7.116560
88913050  7.116934
89042415  7.116514
89173675  7.117215
89305502  7.118015
89434800  7.118203
89565693  7.118159
89696850  7.118537
89826778  7.117623
89957140  7.118425
90087140  7.117958
90217719  7.117568
90347904  7.118119
90479235  7.117604
90610599  7.117330
90740160  7.117093
90872145  7.116642
91005696  7.116479
91136647  7.115490
91265880  7.115866
91399280  7.116196
91531575  7.115449
91665600  7.115069
91797696  7.114487
91927998  7.114583
92058725  7.114823
92191099  7.114304
92321046  7.114792
92450064  7.113988
92580600  7.113004
92713635  7.112851
92846065  7.111805
92977223  7.111373
93110526  7.111538
93240600  7.111451
93370095  7.111276
93502800  7.111320
93634345  7.111681
93764814  7.111648
93896907  7.111137
94028688  7.110660
94160209  7.110928
94292350  7.111136
94422699  7.110894
94553865  7.110589
94684621  7.111401
94814415  7.110877
94946124  7.110906
95078641  7.110847
95212096  7.110564
95346320  7.110352
95478464  7.109537
95611200  7.108707
95742207  7.107765
95875200  7.107183
96006224  7.107376
96137280  7.106824
96271133  7.106338
96403104  7.106287
96534286  7.105726
96667200  7.105349
96800496  7.105221
96931809  7.105022
97065650  7.105789
97197984  7.105908
97332160  7.105816
97463600  7.105365
97598743  7.104413
97729920  7.104735
97863675  7.103810
97997900  7.103008
98132490  7.103089
98259984  7.102742
98397197  7.102526
98531081  7.102270
98664525  7.102013
98797182  7.101543
98927664  7.101354
99057925  7.101130
99192600  7.101631
99325548  7.101528
99461408  7.100906
99594950  7.101100
99732272  7.101154
99865350  7.101643


==> data/all_log_r0_p197.dat <==
11  -4.79579
14  -26.1494
15  -12.0168
17  -21.7620
19  -6.80969
20  3.312453
21  12.40774
24  3.706155
26  4.380392
26  6.874640
27  6.249673
30  4.028268
32  3.185211
33  -0.53881
34  -3.32397
35  -3.11623
36  -2.93292
37  0.239115
38  0.226530
38  1.670238
39  4.730899
40  8.204737
42  6.222936
44  6.909694
45  5.719707
46  8.150317
48  5.267652
49  1.465689
50  -1.01300
50  1.367976
51  1.704347
52  0.910228
54  1.970550
54  0.856685
55  1.061199
56  1.702613
56  -0.30168
57  -0.50653
57  -0.70088
58  1.143838
62  0.511968
63  -1.67043
64  -1.43815
66  -0.83414
66  -1.00181
66  0.659389
67  0.466437
69  2.044509
70  3.216640
72  4.691907
73  6.114189
77  6.656583
84  10.23862
90  9.874894
96  4.624006
100  2.989653
106  5.273705
110  2.087597
113  2.285762
116  1.875228
118  1.498988
121  1.518768
128  3.712541
132  2.884178
138  6.174340
141  6.870818
144  7.591741
150  10.76244
153  10.06232
158  7.577320
162  8.199022
170  9.154995
171  8.615630
174  8.946407
178  9.472227
182  8.967903
186  6.156179
189  5.315371
192  7.047345
195  7.190560
198  6.852922
202  6.275939
205  8.319927
210  7.907573
213  7.534767
220  7.012894
222  7.048088
225  6.280207
234  4.772904
235  4.831299
240  4.648256
246  3.669971
258  3.269547
267  4.142169
282  3.536243
291  5.092883
300  5.551070
307  6.340944
318  6.775741
324  6.509212
330  6.356516
338  6.147999
345  6.107466
352  7.054608
360  7.264451
366  7.966070
372  7.671677
384  7.855132
390  8.087184
396  7.510817
402  6.840022
414  6.482595
423  6.330877
432  6.979250
437  7.591908
442  7.124456
483  8.194621
528  9.085437
561  9.780445
594  8.811989
630  8.328026
675  6.765185
704  6.376181
738  6.522480
781  6.771623
891  5.008503
4263  4.931813
7722  9.724275
11120  12.23250
14679  12.28988
18258  12.50420
21936  12.99235
25550  13.33644
29200  13.38777
32946  13.30683
36663  13.28880
66650  13.21724
97504  13.13530
129962  13.27588
164052  12.86272
199140  12.86094
235075  12.56985
271664  12.48734
308928  12.50951
346944  12.24637
385361  12.20818
424881  12.20616
465152  12.20959
505540  12.10238
546624  12.03740
588120  12.03004
630336  11.96401
673634  11.87457
716451  11.94204
760275  11.86758
803740  11.84386
848130  11.82573
892800  11.80546
938091  11.77691
983664  11.85182
1029200  11.83023
1075965  11.80221
1123440  11.78606
1170438  11.76894
1218042  11.74804
1266062  11.72928
1313642  11.69645
1362525  11.73830
1411850  11.72544
1461336  11.66721
1510425  11.64606
1560288  11.66812
1610280  11.65864
1661760  11.61956
1713040  11.59050
1762970  11.59301
1815110  11.60874
1866546  11.62949
1918448  11.65671
1970982  11.67312
2023464  11.68720
2076795  11.70593
2129789  11.72468
2184306  11.72382
2237725  11.70982
2290464  11.68054
2344384  11.68241
2398700  11.66354
2452800  11.65768
2507541  11.65912
2562174  11.65991
2617664  11.66834
2672450  11.62659
2728320  11.61690
2784720  11.62467
2840730  11.60152
2898576  11.56704
2954700  11.58967
3011050  11.59892
3067200  11.60803
3124170  11.58714
3182256  11.58039
3240042  11.57957
3298752  11.54823
3356451  11.56034
3414983  11.54114
3472885  11.51496
3531893  11.51697
3590156  11.50999
3649779  11.49732
3708810  11.47516
3769150  11.48781
3829056  11.49026
3889353  11.48784
3949963  11.49989
4009698  11.48680
4070165  11.47555
4130632  11.46140
4191198  11.44447
4251975  11.43060
4313439  11.42732
4375728  11.43322
4438476  11.40673
4499430  11.40500
4561216  11.39426
4622400  11.39517
4685198  11.40822
4747692  11.41517
4809762  11.40690
4872332  11.40381
4934115  11.40911
4997440  11.41906
5060790  11.40892
5125302  11.41132
5188878  11.41691
5252112  11.41646
5316447  11.40122
5380200  11.40082
5444450  11.41443
5508768  11.39845
5574975  11.41005
5640606  11.40342
5705280  11.39920
5770800  11.38156
5836502  11.38457
5902740  11.37361
5967962  11.34743
6033906  11.34394
6100198  11.33034
6165900  11.31870
6232600  11.29062
6299600  11.28719
6365850  11.28661
6433140  11.27275
6500160  11.26166
6567648  11.24854
6634914  11.25833
6703200  11.25455
6770630  11.25984
6838836  11.25265
6906304  11.25538
6975826  11.26291
7043975  11.25805
7112259  11.26501
7180706  11.26508
7250992  11.25927
7318370  11.25596
7387150  11.25201
7455760  11.24603
7524379  11.25368
7593381  11.24173
7663308  11.24193
7734230  11.23436
7803913  11.22748
7874496  11.21118
7946169  11.21458
8014905  11.21240
8084574  11.20934
8155014  11.21545
8225850  11.22635
8296192  11.22011
8367400  11.22950
8437947  11.21309
8508752  11.22299
8580278  11.22116
8652544  11.22703
8724800  11.21857
8795850  11.21880
8867575  11.22275
8939835  11.21781
9009728  11.21489
9082260  11.21714
9154425  11.21005
9224870  11.21051
9297323  11.21110
9369594  11.19618
9442477  11.19573
9516045  11.19996
9588600  11.20498
9661455  11.19961
9735445  11.21034
9810384  11.21221
9882444  11.19651
9956016  11.18630
10029720  11.17446
10103184  11.16725
10176831  11.16998
10250832  11.16596
10325056  11.17071
10398528  11.16550
10473728  11.16698
10548426  11.16412
10623949  11.15539
10697046  11.16086
10772496  11.17377
10848320  11.16115
10924416  11.15601
10999509  11.14711
11073015  11.14152
11149935  11.14120
11224278  11.13312
11300160  11.12567
11375728  11.11524
11451870  11.11480
11527985  11.11965
11604800  11.11771
11680326  11.12059
11756680  11.10455
11830898  11.11175
11906700  11.11431
11984445  11.11302
12059970  11.11728
12136640  11.10863
12213735  11.10287
12289904  11.11382
12367168  11.11402
12443960  11.10816
12520449  11.11497
12597424  11.11138
12674706  11.10445
12752325  11.10764
12830082  11.11159
12907825  11.10399
12986688  11.09859
13066200  11.08620
13143975  11.08432
13222550  11.08098
13300900  11.07691
13379136  11.08441
13457216  11.08383
13535664  11.09008
13615992  11.09543
13695040  11.09421
13774350  11.09736
13852416  11.09181
13933360  11.08829
14012775  11.08386
14092560  11.08213
14171550  11.07963
14251056  11.07715
14329848  11.07528
14409360  11.07144
14489776  11.07063
14571062  11.07553
14651028  11.07659
14730624  11.07464
14811552  11.07615
14893864  11.07605
14975040  11.07801
15055040  11.07881
15137040  11.07980
15218272  11.06568
15299944  11.06091
15381314  11.06669
15462075  11.07615
15542800  11.07012
15623298  11.07229
15704640  11.07523
15785658  11.07234
15867836  11.07578
15949296  11.07736
16030560  11.07470
16113162  11.07116
16195605  11.07080
16277248  11.07037
16360935  11.07219
16442100  11.06888
16524809  11.07268
16608150  11.07231
16692816  11.07843
16776450  11.07314
16860624  11.07462
16944192  11.07230
17026128  11.07877
17107350  11.08494
17189616  11.08182
17274300  11.08284
17358427  11.08653
17443544  11.08854
17525796  11.08998
17610816  11.09202
17695335  11.09350
17778720  11.09136
17861778  11.09584
17946110  11.09556
18031005  11.09446
18114960  11.09689
18200304  11.09621
18285778  11.09277
18370836  11.08911
18456240  11.08544
18542575  11.08504
18627954  11.08045
18713904  11.08200
18799200  11.08471
18883725  11.08427
18968880  11.08295
19052832  11.07945
19139130  11.07516
19227087  11.07188
19311853  11.06914
19399104  11.06829
19486320  11.05970
19572144  11.06035
19657796  11.05654
19743597  11.05219
19829568  11.05957
19915938  11.06195
20002752  11.06956
20089425  11.07141
20175680  11.06850
20263264  11.07268
20351280  11.06709
20438730  11.07259
20522766  11.07332
20609600  11.07110
20697441  11.06952
20785275  11.07188
20873850  11.07001
20962275  11.07561
21050728  11.07453
21139196  11.07049
21226800  11.07239
21314510  11.07668
21399504  11.07897
21488240  11.07892
21578086  11.08172
21665510  11.08185
21754335  11.07559
21844800  11.07165
21931085  11.07293
22019679  11.07692
22110309  11.07572
22199400  11.07488
22288938  11.06933
22379350  11.06638
22468032  11.05313
22555876  11.05123
22646400  11.05233
22732850  11.04617
22822486  11.04498
22911549  11.04635
23000754  11.04270
23090268  11.03728
23179152  11.03478
23270720  11.03610
23359280  11.02916
23449734  11.02622
23539104  11.02570
23628843  11.03010
23718925  11.03101
23809554  11.03057
23898160  11.02746
23989823  11.02844
24079815  11.02739
24171312  11.02441
24260194  11.01582
24351824  11.01347
24441280  11.01516
24530688  11.01154
24621201  11.01302
24712803  11.01618
24802596  11.01081
24893015  11.01567
24983877  11.01371
25076610  11.01438
25169200  11.01318
25261088  11.01333
25353675  11.01072
25448346  11.00309
25541985  11.00367
25634258  11.00285
25726878  10.99803
25820352  10.99807
25915200  11.00153
26010825  11.00210
26105400  10.99959
26196093  11.00005
26288130  11.00179
26382384  11.00073
26475558  10.99782
26570390  10.99446
26663301  10.98842
26757568  10.98331
26850395  10.98387
26945382  10.98356
27039222  10.98162
27133470  10.98266
27229869  10.98509
27323920  10.98445
27419886  10.98522
27514215  10.98543
27606600  10.98614
27702062  10.98843
27798400  10.98868
27895725  10.98901
27990711  10.98854
28084784  10.99260
28179648  10.99192
28274889  10.98567
28368864  10.98193
28462608  10.98185
28560168  10.98145
28656162  10.97865
28752978  10.97176
28847722  10.97094
28944496  10.96394
29040896  10.96219
29137808  10.96415
29232540  10.96477
29329340  10.95675
29425878  10.95721
29522610  10.95421
29619676  10.95726
29716197  10.96257
29811825  10.96151
29908032  10.96158
30003776  10.96060
30100686  10.96325
30195984  10.96171
30293550  10.95927
30390352  10.95753
30488040  10.95553
30586086  10.94762
30682575  10.94446
30780096  10.94421
30875570  10.94620
30974400  10.94341
31072137  10.93816
31169733  10.93342
31267488  10.93307
31365499  10.93116
31464688  10.92977
31560786  10.92909
31660288  10.92290
31759350  10.92045
31856882  10.92324
31955376  10.92442
32053874  10.92367
32153120  10.92573
32250150  10.92361
32349504  10.92091
32448960  10.92091
32548824  10.92315
32647622  10.92428
32747400  10.92576
32846219  10.92146
32946350  10.91252
33044816  10.91665
33142670  10.91424
33243456  10.91519
33343275  10.91102
33442800  10.91324
33544128  10.91485
33643305  10.91228
33743830  10.91112
33843264  10.91327
33943180  10.91599
34043100  10.91453
34143408  10.91673
34243408  10.91285
34342266  10.91368
34441576  10.91667
34542400  10.91247
34644592  10.91710
34746488  10.91925
34848198  10.91793
34949691  10.91595
35048520  10.91916
35147664  10.91682
35249058  10.91929
35349300  10.91361
35449675  10.91080
35551575  10.90997
35651856  10.90774
35755104  10.90419
35856975  10.90390
35958546  10.90092
36057690  10.89851
36160218  10.89523
36263046  10.89768
36363735  10.89742
36464575  10.89803
36568480  10.89604
36667761  10.88839
36769200  10.88858
36870169  10.88672
36972768  10.88428
37073958  10.88304
37175652  10.88295
37278846  10.88852
37381518  10.88897
37481400  10.88702
37586598  10.88496
37688319  10.88108
37791104  10.88542
37893778  10.88651
37996380  10.87972
38099448  10.87955
38202483  10.88123
38305050  10.88127
38408976  10.87717
38510864  10.87450
38614450  10.87586
38716146  10.87533
38821923  10.87519
38924883  10.87028
39028304  10.87078
39131388  10.86926
39235264  10.87164
39338103  10.87032
39440158  10.86557
39545232  10.86485
39648350  10.86384
39750928  10.86417
39855600  10.86713
39960855  10.86869
40065585  10.86567
40168338  10.86195
40270026  10.85945
40374720  10.85545
40479126  10.85540
40582400  10.85540
40689432  10.85134
40790178  10.85171
40895040  10.85339
40999539  10.85182
41104600  10.85165
41209600  10.85052
41314050  10.84980
41420231  10.85265
41523534  10.85144
41630400  10.85112
41735232  10.84690
41841296  10.84251
41947014  10.84370
42051482  10.84560
42155200  10.84378
42260835  10.83997
42366978  10.83809
42473379  10.83591
42578772  10.83615
42683952  10.83371
42788464  10.82905
42896944  10.82746
43001080  10.82810
43106606  10.82701
43214325  10.82686
43321635  10.82605
43427826  10.82680
43536400  10.82652
43641360  10.82721
43747984  10.82747
43853040  10.82839
43959696  10.82565
44063370  10.82430
44170777  10.82017
44277696  10.81695
44386284  10.81690
44491200  10.81948
44601618  10.82056
44711300  10.81917
44816890  10.81774
44923242  10.81612
45030050  10.81549
45136350  10.81500
45244800  10.81384
45350480  10.81459
45457362  10.81624
45564078  10.81839
45672081  10.81923
45779139  10.81902
45886518  10.81638
45993024  10.81378
46101025  10.81568
46208085  10.81788
46314664  10.81596
46423488  10.81622
46532400  10.81705
46639857  10.81765
46747539  10.81538
46854241  10.81335
46963212  10.81478
47069694  10.81105
47179200  10.81101
47284200  10.80985
47393922  10.80829
47499276  10.81114
47609073  10.80901
47717526  10.80792
47827233  10.80965
47933370  10.80972
48041280  10.81095
48148080  10.81109
48258288  10.81016
48367242  10.80539
48476640  10.80309
48587754  10.79932
48695724  10.79579
48804912  10.79234
48912927  10.79292
49022739  10.79041
49132066  10.78726
49240146  10.78492
49348800  10.78106
49456989  10.77848
49568400  10.77641
49678944  10.77689
49787475  10.77663
49897954  10.77632
50009808  10.77422
50119392  10.77219
50233150  10.77078
50342853  10.77305
50454667  10.76868
50565942  10.76854
50680496  10.76786
50792688  10.76960
50907600  10.76726
51015840  10.76869
51127850  10.76984
51240320  10.76960
51352686  10.77057
51465582  10.77108
51577218  10.77371
51690672  10.77221
51804954  10.77495
51918850  10.77353
52029400  10.77117
52142272  10.76906
52254896  10.76925
52369426  10.76681
52479504  10.76684
52593138  10.76229
52707978  10.76054
52822836  10.75971
52936450  10.75576
53051635  10.75633
53166400  10.75441
53280946  10.75864
53392050  10.75628
53506530  10.75557
53620368  10.75286
53734080  10.75097
53851050  10.75013
53965758  10.75175
54078180  10.74875
54190825  10.74736
54306756  10.74689
54422343  10.74304
54538635  10.73992
54651600  10.74333
54765531  10.74238
54879951  10.74043
54994050  10.74054
55108032  10.73748
55222254  10.73600
55338224  10.73771
55455200  10.73577
55569630  10.73575
55684800  10.73556
55801200  10.73563
55916784  10.73527
56027840  10.73192
56144886  10.72956
56259648  10.73081
56372687  10.72987
56487600  10.72635
56603712  10.72739
56717670  10.73073
56834064  10.73078
56949150  10.73015
57063600  10.72929
57182400  10.73137
57297968  10.73006
57414244  10.72716
57531024  10.72499
57647070  10.72494
57765510  10.72376
57882573  10.72316
57997632  10.71972
58114905  10.71901
58232048  10.71752
58347200  10.71581
58463424  10.71979
58578520  10.71964
58693954  10.71929
58809600  10.71707
58922083  10.71662
59038860  10.71577
59155200  10.71255
59273312  10.71174
59386848  10.70688
59505723  10.70468
59623200  10.70485
59737815  10.70641
59855040  10.70557
59971520  10.70338
60090480  10.69995
60205882  10.69721
60324066  10.69844
60439896  10.69723
60556730  10.69545
60676176  10.69663
60793200  10.69464
60911214  10.69373
61030098  10.69351
61147800  10.69215
61265600  10.69106
61384257  10.68906
61499200  10.68982
61618099  10.68706
61737362  10.68840
61855200  10.68537
61973483  10.68372
62096346  10.68343
62213616  10.68344
62333562  10.68429
62451488  10.68232
62567910  10.68142
62688064  10.67914
62805505  10.67679
62925760  10.67556
63043728  10.67277
63162096  10.66961
63281050  10.67017
63399336  10.67213
63518525  10.67018
63638640  10.66943
63755328  10.66666
63875136  10.66751
63994704  10.66822
64110128  10.66507
64228416  10.66574
64347584  10.66280
64465600  10.66074
64584432  10.66020
64706400  10.65654
64824725  10.65763
64942722  10.65862
65064624  10.65521
65182799  10.65889
65302938  10.66083
65422947  10.65749
65544273  10.65670
65661888  10.65441
65779334  10.64946
65900835  10.64691
66020150  10.64424
66139857  10.64568
66261632  10.64409
66382015  10.64186
66503600  10.64001
66625236  10.64089
66745809  10.63916
66866415  10.63804
66988480  10.63586
67111755  10.63174
67231680  10.63283
67351680  10.63057
67472100  10.62927
67589648  10.62847
67712229  10.62903
67833378  10.63161
67953886  10.63220
68071200  10.62926
68191046  10.62728
68311545  10.62942
68432832  10.62927
68553498  10.62882
68673600  10.62927
68793949  10.62539
68915952  10.62300
69038550  10.62430
69161842  10.62427
69283887  10.62090
69406246  10.61969
69528438  10.62039
69650304  10.62165
69775632  10.62107
69895872  10.62389
70017488  10.61962
70139495  10.61881
70261765  10.61527
70382400  10.61563
70503360  10.61316
70626150  10.61364
70748700  10.61330
70871493  10.61209
70995990  10.60944
71118234  10.61182
71239968  10.61320
71362640  10.61358
71485920  10.61320
71607414  10.61237
71730495  10.60810
71850170  10.60625
71971200  10.60597
72094029  10.60407
72216906  10.60568
72342150  10.60533
72466752  10.60667
72590199  10.60712
72709431  10.60822
72833600  10.60594
72958458  10.60570
73079230  10.60710
73202622  10.60526
73325175  10.60304
73447738  10.60201
73571757  10.60107
73691440  10.60002
73816704  10.60163
73938600  10.60186
74063472  10.60238
74187456  10.60396
74309872  10.60109
74434311  10.60000
74558272  10.59766
74681712  10.59850
74805822  10.59642
74928618  10.59535
75055536  10.59628
75179916  10.59590
75303150  10.59206
75426594  10.59411
75548353  10.59245
75674242  10.58842
75798135  10.59022
75921984  10.58909
76045248  10.58510
76172726  10.58374
76298112  10.58235
76422564  10.58215
76550016  10.58248
76677633  10.58145
76803219  10.57628
76926386  10.57779
77051600  10.57595
77175011  10.57507
77299800  10.57649
77425600  10.57349
77552815  10.57232
77679742  10.57393
77805270  10.57355
77932800  10.57208
78058170  10.57082
78181952  10.56781
78311315  10.56750
78435225  10.56898
78558837  10.56930
78686496  10.57004
78813952  10.56655
78940350  10.56552
79065712  10.56582
79189055  10.56755
79315056  10.56309
79443525  10.56263
79567650  10.56194
79695936  10.56057
79821339  10.56011
79944480  10.55938
80070459  10.55906
80196800  10.55785
80321968  10.55565
80449239  10.55592
80576254  10.55439
80703519  10.55387
80828982  10.55362
80956286  10.55351
81081525  10.55488
81206720  10.55428
81334800  10.55443
81462150  10.55259
81587634  10.55072
81715700  10.54905
81844523  10.54727
81969360  10.54755
82096560  10.54586
82223670  10.54455
82350827  10.54499
82476306  10.54476
82603136  10.54434
82731693  10.54281
82858560  10.54230
82986925  10.54322
83116752  10.54126
83245725  10.53956
83374222  10.54009
83505210  10.53644
83631687  10.53749
83760870  10.53625
83888832  10.53529
84018658  10.53533
84146328  10.53315
84276048  10.53048
84403800  10.53231
84535200  10.53362
84663216  10.53199
84790450  10.52977
84917300  10.52995
85045824  10.53157
85177760  10.52964
85310160  10.52781
85429491  10.52667
85558450  10.52609
85688400  10.52790
85817394  10.52675
85945425  10.52558
86073360  10.52179
86203600  10.52219
86332392  10.52213
86461872  10.52115
86590249  10.52110
86721964  10.51870
86849987  10.52071
86979018  10.51939
87109525  10.52049
87241968  10.51997
87371490  10.51779
87497640  10.51949
87626800  10.51965
87755129  10.51912
87885234  10.51729
88014200  10.51607
88143048  10.51513
88274675  10.51652
88403077  10.51381
88532928  10.51139
88663878  10.51045
88792704  10.50855
88921664  10.50734
89050650  10.50677
89181360  10.50538
89313560  10.50693
89441874  10.50543
89574678  10.50246
89704733  10.50108
89833154  10.50133
89963843  10.50332
90093360  10.50333
90224797  10.50231
90355419  10.50194
90487760  10.50256
90617562  10.50172
90747072  10.50190
90878400  10.50172
91011424  10.50083
91141470  10.49938
91271650  10.49762
91404480  10.49950
91537600  10.49911
91669418  10.49895
91800768  10.49946
91931010  10.50144
92060415  10.50162
92193600  10.50464
92323413  10.50462
92452572  10.50526
92581779  10.50361
92715120  10.50218
92846400  10.50124
92978672  10.50066
93111724  10.49824
93242688  10.49863
93371160  10.49665
93504339  10.49695
93635655  10.49508
93766530  10.49427
93896100  10.49199
94028550  10.48992
94160262  10.49046
94294336  10.48786
94425606  10.48735
94557771  10.48690
94686735  10.48656
94817597  10.48540
94948800  10.48483
95080711  10.48708
95215205  10.48772
95350170  10.48877
95481903  10.48704
95615975  10.48628
95745216  10.48731
95877890  10.48907
96011175  10.48844
96143120  10.48843
96273975  10.48662
96406618  10.48449
96537090  10.48336
96670272  10.48251
96802160  10.48252
96933600  10.48146
97066320  10.48027
97199325  10.48070
97332032  10.48135
97463945  10.48051
97599205  10.48202
97729600  10.48080
97862873  10.47945
97996680  10.47949
98130240  10.47978
98260152  10.47773
98396100  10.47786
98529775  10.47933
98662231  10.48167
98794450  10.48045
98925552  10.48202
99055902  10.48093
99190007  10.48290
99323328  10.48332
99459872  10.48105
99593584  10.48060
99730736  10.48120
99864718  10.48064


==> data/all_log_r0_p2.dat <==
11  -4.79579
15  -3.75192
17  -3.44568
19  -2.58426
21  -2.67631
27  -2.23026
33  -1.41215
35  -1.23563
37  -1.09834
39  -0.62215
45  -0.21953
49  0.123081
51  0.113613
55  0.391736
57  -0.17345
57  0.090078
63  0.328493
67  0.777432
69  0.959362
73  1.125917
75  0.661112
75  0.827311
75  1.166775
77  1.118159
77  1.247185
85  1.370088
89  1.485589
99  1.268421
99  1.383135
99  1.643372
105  1.740487
109  1.832702
113  1.633911
115  1.864969
121  1.674661
121  1.761359
121  1.972987
129  2.048956
135  2.247971
139  2.315134
141  2.137965
141  1.969234
141  2.153613
147  1.991248
147  2.168795
147  2.338623
153  2.395895
153  2.555582
155  2.400501
161  2.250862
171  2.105911
187  2.654865
195  2.867068
205  2.808287
225  2.684720
235  2.578900
267  2.487282
291  2.604991
307  2.901658
325  2.810390
345  2.958786
355  2.874132
363  2.797469
387  2.931898
399  2.662087
423  2.795469
435  2.827118
441  2.723046
459  2.582764
483  2.831547
517  2.778957
537  2.769846
549  2.762050
561  2.716901
575  2.785976
585  2.887627
595  2.807783
603  2.835418
629  2.929516
651  2.854783
659  2.945093
675  2.747169
681  2.805613
701  2.861985
733  2.886474
741  2.881104
755  2.990796
775  3.067939
791  3.114805
799  3.078603
805  2.990639
855  3.030263
891  2.943334
903  2.959497
925  2.974787
965  3.103158
987  3.025507
1015  2.995648
1025  3.009793
1071  2.982839
1077  2.977403
1101  2.914323
1155  2.816790
1187  2.928324
1215  2.853405
1243  2.799847
1275  2.696919
1293  2.768818
1321  2.804420
1323  2.740828
1353  2.807606
1369  2.809318
1407  2.857411
1425  2.813079
1445  2.889036
1485  2.933145
1701  2.948654
1833  2.865002
1979  2.853745
2115  2.704793
2235  2.749832
2405  2.742769
2541  2.747040
2667  2.725411
2811  2.648655
3267  2.611358
19461  2.728401
37083  2.933342
55473  3.183138
74745  3.229093
93939  3.351496
114345  3.327520
135299  3.294914
156545  3.256510
178695  3.251278
201231  3.232672
237613  3.258585
274939  3.226652
314435  3.230295
354025  3.267706
393705  3.252710
435045  3.253786
477435  3.268956
520353  3.285476
564515  3.280706
608025  3.280405
653877  3.285311
698815  3.287007
744093  3.279596
788613  3.273437
834715  3.277202
880713  3.274736
927675  3.290019
974445  3.299582
1021809  3.303565
1069425  3.312811
1118425  3.312792
1166643  3.314311
1216015  3.307751
1264347  3.311044
1314621  3.312113
1364483  3.312154
1416107  3.314747
1466751  3.316777
1516779  3.322377
1568425  3.319510
1620495  3.327316
1673525  3.324753
1726065  3.327257
1776975  3.332266
1829275  3.331940
1882881  3.334336
1936101  3.336229
1991367  3.338308
2045323  3.334991
2099727  3.333458
2154495  3.331485
2210145  3.332402
2263737  3.330375
2319755  3.333865
2374757  3.339389
2431575  3.336410
2486535  3.342241
2544189  3.347186
2600649  3.345597
2657721  3.343533
2715825  3.344168
2772765  3.348296
2830737  3.346034
2890323  3.344311
2947923  3.345198
3005427  3.342345
3063225  3.344151
3124803  3.347052
3183475  3.345928
3241305  3.339490
3300759  3.338374
3362025  3.340578
3421785  3.342649
3482283  3.345804
3540483  3.351322
3602553  3.351781
3662271  3.352336
3723291  3.354349
3784515  3.356839
3846955  3.358057
3910095  3.361408
3973263  3.367857
4034113  3.370730
4095945  3.372062
4158621  3.372877
4221729  3.374330
4284525  3.376182
4348539  3.377180
4413283  3.376437
4477857  3.377847
4541121  3.380220
4602325  3.381693
4668391  3.383713
4730847  3.386266
4795917  3.389847
4861415  3.388531
4925763  3.389059
4987697  3.390457
5053975  3.391425
5117325  3.392525
5182177  3.394479
5246481  3.395904
5314421  3.399806
5379243  3.399575
5444235  3.397683
5510245  3.397316
5578675  3.399640
5646563  3.397966
5715255  3.398417
5780803  3.395734
5846841  3.397238
5914781  3.397717
5983263  3.400185
6051771  3.401413
6120247  3.400960
6186119  3.402028
6254391  3.404112
6325275  3.405926
6393533  3.406171
6461325  3.405939
6530925  3.406388
6602897  3.406653
6673275  3.405404
6743711  3.406260
6813045  3.406175
6883461  3.402743
6953547  3.402805
7024755  3.401728
7094665  3.403128
7165723  3.404325
7237665  3.405134
7308675  3.404670
7378371  3.404502
7448675  3.403048
7521255  3.405364
7592067  3.409344
7663131  3.410099
7737345  3.409994
7808445  3.409526
7880325  3.410242
7952867  3.408982
8024689  3.411300
8098097  3.412561
8169693  3.411539
8241849  3.411555
8312697  3.412786
8386105  3.414220
8459213  3.413390
8533485  3.412271
8606525  3.414711
8677357  3.416505
8749475  3.418183
8823227  3.419710
8894799  3.419244
8968323  3.419167
9041431  3.417073
9117793  3.419534
9193093  3.418531
9269253  3.420280
9344889  3.420599
9419025  3.420739
9493939  3.420453
9568949  3.420409
9643811  3.422535
9716589  3.422245
9792787  3.424217
9868569  3.424003
9943791  3.425114
10021905  3.428489
10096793  3.431197
10174075  3.432384
10249151  3.431970
10324383  3.432878
10402215  3.432412
10478657  3.432474
10553725  3.435294
10629531  3.435762
10705341  3.435830
10783773  3.434945
10861515  3.434695
10939005  3.434866
11015235  3.437552
11093659  3.437319
11171113  3.437770
11246235  3.439514
11323243  3.438140
11401025  3.439113
11478653  3.439307
11557413  3.440593
11635785  3.441460
11715925  3.441608
11793905  3.442246
11872511  3.441199
11950549  3.443154
12027597  3.442485
12104715  3.442271
12183123  3.442905
12261911  3.443603
12337613  3.444057
12420045  3.444291
12495015  3.444750
12574965  3.445285
12651975  3.444297
12732553  3.444073
12809769  3.443330
12891401  3.443744
12971595  3.444878
13053415  3.446773
13133727  3.447286
13214513  3.447102
13293855  3.448909
13373423  3.446957
13452425  3.446166
13532085  3.444543
13615137  3.444871
13694207  3.445014
13777565  3.445947
13856717  3.446612
13940175  3.447415
14022057  3.448835
14106519  3.449053
14186725  3.449688
14270025  3.449835
14350089  3.451671
14434149  3.451383
14516733  3.452046
14597661  3.452107
14682213  3.452707
14764925  3.452067
14845971  3.452078
14929525  3.452668
15011289  3.452271
15094593  3.454618
15177603  3.453459
15260049  3.453708
15342487  3.454774
15424955  3.455828
15507909  3.456086
15592707  3.456044
15672475  3.455799
15755803  3.456301
15838067  3.455518
15923349  3.455937
16008741  3.455540
16090581  3.455316
16175439  3.454359
16257465  3.454959
16342865  3.455421
16429329  3.455193
16516083  3.455050
16599225  3.455818
16686741  3.454949
16769445  3.454871
16855463  3.456094
16941495  3.456981
17027959  3.458531
17111619  3.459277
17195717  3.458771
17278527  3.459170
17366041  3.458668
17453325  3.459253
17536445  3.460078
17622745  3.460153
17710225  3.460683
17793595  3.460552
17882381  3.461797
17970545  3.462430
18056835  3.463031
18143667  3.463614
18231675  3.464022
18320025  3.465011
18409195  3.464410
18494475  3.464734
18582165  3.464926
18669105  3.464695
18757935  3.464283
18844175  3.464718
18932217  3.464772
19018891  3.465537
19108925  3.466746
19196705  3.467990
19282725  3.468253
19373409  3.469491
19460965  3.469639
19549695  3.469624
19633575  3.470080
19722243  3.469791
19810191  3.469453
19898325  3.470127
19988005  3.470693
20077629  3.471812
20164675  3.471305
20254425  3.471932
20344935  3.472970
20432163  3.472328
20517381  3.471713
20609243  3.472498
20698275  3.473408
20789181  3.473236
20879145  3.471624
20971975  3.472367
21059345  3.473710
21150747  3.474620
21242823  3.474938
21333213  3.474568
21422709  3.475088
21515025  3.475647
21604869  3.476188
21696675  3.476429
21785555  3.476716
21877677  3.477026
21967575  3.475323
22057155  3.474931
22150275  3.475268
22239789  3.475818
22331211  3.477095
22420769  3.477662
22512669  3.479212
22603749  3.478919
22693025  3.478988
22781709  3.478214
22876335  3.479551
22964575  3.480650
23055201  3.480912
23145525  3.481272
23237325  3.481127
23328975  3.481163
23421879  3.481304
23512405  3.480785
23604075  3.480872
23693115  3.480482
23785601  3.480284
23875173  3.481097
23967643  3.481689
24061525  3.481062
24152635  3.480685
24244011  3.480868
24336403  3.481367
24424911  3.481448
24516657  3.481179
24609533  3.481021
24701175  3.481113
24792075  3.482410
24882975  3.482288
24974615  3.483176
25067751  3.482391
25160275  3.482355
25253685  3.482086
25345819  3.481748
25435825  3.482890
25527663  3.483112
25620725  3.482752
25713795  3.482710
25807243  3.482983
25901427  3.483181
25992837  3.482647
26087355  3.483372
26177025  3.483630
26270979  3.484517
26366289  3.483933
26461911  3.484216
26555067  3.483493
26648357  3.483871
26741825  3.482976
26839141  3.484134
26930961  3.484101
27027075  3.485278
27119267  3.484959
27213711  3.483441
27307845  3.484298
27403497  3.484925
27497169  3.485126
27592341  3.485196
27687939  3.486360
27783855  3.487347
27879019  3.487864
27973647  3.488140
28070235  3.488222
28163187  3.487626
28258575  3.487771
28353555  3.487809
28447083  3.487615
28542771  3.487236
28640451  3.487244
28734363  3.487749
28832175  3.487330
28927865  3.486979
29023925  3.486499
29121183  3.487565
29218475  3.487486
29316261  3.487744
29413701  3.488459
29507895  3.487991
29604465  3.488935
29699461  3.489082
29794869  3.488893
29892213  3.489483
29988845  3.488964
30086901  3.489715
30184605  3.490198
30279645  3.489775
30374575  3.489663
30470851  3.489934
30567411  3.489848
30666969  3.490137
30763161  3.489818
30860665  3.489559
30960665  3.490105
31057425  3.490365
31158675  3.490391
31256043  3.490295
31353581  3.490654
31452123  3.491280
31547835  3.490668
31646945  3.490518
31744713  3.491242
31842699  3.491239
31941117  3.490718
32038179  3.490677
32136975  3.490532
32236065  3.490637
32337255  3.491865
32433731  3.491859
32532669  3.491342
32629779  3.490587
32729169  3.489889
32828721  3.489306
32924325  3.489256
33023293  3.489042
33120217  3.489907
33221349  3.489638
33321015  3.489847
33419563  3.489741
33516351  3.488746
33618663  3.488150
33715479  3.488167
33814675  3.488754
33911547  3.488742
34012979  3.487608
34112115  3.487317
34214507  3.487761
34313867  3.487181
34412089  3.486891
34512225  3.487559
34610373  3.487488
34710975  3.487043
34812987  3.486981
34914705  3.486308
35013773  3.486628
35114321  3.486497
35215257  3.486596
35317521  3.486033
35416627  3.486351
35519913  3.485563
35618409  3.486212
35720293  3.487031
35820225  3.487189
35918739  3.487380
36018675  3.487558
36124275  3.487668
36223935  3.487503
36326775  3.487189
36426705  3.487043
36530725  3.487669
36629229  3.487284
36730815  3.487367
36833251  3.488006
36934113  3.487827
37035915  3.487182
37141299  3.487450
37241985  3.487624
37344615  3.488077
37444155  3.488123
37547631  3.488533
37649007  3.487921
37752121  3.488516
37851775  3.487424
37950429  3.487383
38053253  3.487577
38155509  3.488042
38260719  3.488366
38360475  3.488160
38462265  3.487896
38564333  3.487856
38669967  3.487915
38771355  3.488228
38874003  3.489122
38974971  3.488877
39080649  3.489543
39181961  3.488926
39283839  3.488367
39390069  3.488445
39493241  3.488109
39596067  3.487840
39698411  3.487668
39799515  3.487873
39905217  3.488323
40009725  3.488325
40113327  3.488468
40216575  3.488382
40319919  3.488989
40424475  3.489025
40527585  3.488746
40630609  3.489516
40737763  3.489870
40840305  3.489860
40945675  3.489292
41046223  3.489528
41151543  3.489583
41252847  3.489353
41356475  3.489463
41457015  3.489459
41561291  3.490137
41666415  3.489919
41771275  3.489852
41874651  3.489961
41978195  3.490675
42081065  3.490506
42185619  3.490364
42289597  3.489643
42393763  3.489682
42498225  3.489313
42602701  3.489436
42709321  3.489930
42814599  3.489590
42915691  3.489849
43019991  3.489529
43126029  3.489148
43230299  3.489212
43336075  3.488975
43438275  3.488722
43546143  3.489468
43651143  3.491096
43755675  3.490735
43858737  3.491399
43965255  3.491494
44073741  3.491943
44181585  3.491187
44285637  3.492088
44394235  3.492089
44495749  3.491794
44607841  3.491880
44714313  3.491613
44819475  3.491588
44921925  3.490417
45026163  3.490632
45133235  3.490720
45236675  3.490655
45344763  3.491222
45448817  3.491212
45555525  3.491466
45662851  3.491489
45766953  3.491380
45875929  3.491576
45981175  3.491359
46085709  3.492151
46190683  3.492096
46294757  3.492424
46404005  3.491909
46511601  3.491769
46620167  3.492098
46726857  3.491629
46833175  3.491915
46937925  3.493039
47046615  3.492911
47153075  3.493287
47262325  3.493351
47369055  3.493005
47474361  3.493769
47578995  3.493380
47688075  3.492991
47797275  3.492888
47906037  3.492626
48011535  3.492561
48121773  3.493098
48225581  3.493093
48334271  3.492398
48441175  3.492828
48549325  3.493089
48657609  3.492553
48765835  3.492303
48873681  3.492258
48983619  3.491778
49092925  3.491810
49201383  3.492047
49309887  3.492611
49417685  3.492611
49525623  3.492556
49636719  3.492508
49744383  3.491946
49851401  3.491751
49961925  3.491762
50071149  3.491818
50180663  3.491528
50286945  3.491666
50391957  3.492927
50503101  3.492915
50612859  3.492966
50724029  3.493141
50832075  3.493144
50941311  3.492404
51050325  3.492440
51158925  3.492165
51272865  3.492033
51382575  3.491908
51497377  3.492296
51603651  3.491926
51714681  3.491580
51822477  3.491957
51935633  3.492088
52043071  3.491987
52150479  3.491834
52262595  3.491722
52370055  3.492050
52477713  3.491898
52586261  3.491158
52703163  3.491785
52813475  3.492284
52926211  3.492102
53037387  3.492265
53146709  3.493084
53255475  3.493298
53363793  3.493224
53474135  3.494213
53584321  3.493804
53695341  3.493967
53808063  3.493565
53920841  3.493584
54033525  3.493855
54143319  3.493817
54254585  3.494158
54366609  3.494785
54477641  3.494215
54586881  3.493643
54695025  3.493912
54802813  3.493961
54917847  3.493552
55029267  3.493341
55139553  3.493104
55250515  3.493178
55360007  3.492523
55470387  3.492644
55579663  3.492625
55690925  3.492726
55804353  3.492729
55915695  3.492248
56026163  3.492256
56138427  3.491916
56249145  3.492591
56360817  3.492408
56473677  3.492506
56587825  3.492447
56699001  3.492370
56810983  3.491764
56924427  3.491547
57037329  3.491461
57149337  3.491657
57264749  3.492237
57377397  3.492869
57491777  3.492934
57605925  3.493204
57721569  3.493207
57830955  3.493381
57945805  3.493809
58060485  3.493463
58173759  3.493842
58284075  3.494267
58399491  3.493915
58511861  3.494124
58625275  3.493931
58739289  3.493817
58853651  3.494087
58966885  3.494072
59082485  3.493750
59195067  3.493364
59308425  3.493456
59418975  3.493661
59533317  3.493582
59647497  3.493827
59759109  3.494106
59870709  3.493916
59986101  3.494139
60102529  3.494098
60213735  3.494271
60328359  3.494067
60440295  3.494180
60552183  3.494315
60668245  3.495042
60782535  3.495097
60897175  3.494734
61013575  3.494584
61128333  3.494148
61241679  3.493907
61355889  3.493934
61469275  3.494000
61581843  3.494110
61697475  3.495020
61810805  3.494926
61925465  3.495077
62039055  3.495118
62155275  3.494215
62270025  3.494301
62386263  3.494170
62502957  3.494312
62619921  3.494437
62731845  3.494153
62849215  3.494305
62963775  3.494302
63079335  3.494373
63193095  3.493953
63310275  3.494247
63427185  3.494087
63542061  3.493816
63658035  3.494209
63773091  3.494451
63890907  3.494335
64005975  3.494183
64119663  3.493754
64231389  3.493617
64350279  3.494087
64464697  3.494110
64583397  3.493673
64699115  3.494026
64815725  3.494291
64935733  3.494478
65051649  3.494482
65167767  3.494492
65283725  3.494735
65397661  3.494596
65513833  3.494732
65631069  3.494661
65749827  3.494341
65867267  3.493863
65984403  3.493878
66101525  3.493883
66221001  3.493498
66338129  3.493745
66453773  3.493619
66569025  3.493270
66687097  3.492715
66804363  3.492525
66922575  3.492487
67039735  3.491923
67156803  3.492198
67277925  3.492384
67394745  3.492220
67511275  3.492478
67631355  3.492518
67748415  3.492169
67865901  3.492112
67982475  3.492134
68097825  3.491716
68214975  3.491681
68330361  3.491853
68449371  3.492131
68570145  3.492435
68690765  3.492520
68804675  3.492655
68921775  3.492562
69037683  3.492278
69159531  3.492350
69278115  3.492274
69396075  3.492292
69512621  3.492983
69629769  3.492880
69748259  3.492621
69866307  3.492646
69985531  3.492565
70104593  3.492362
70222371  3.492381
70343775  3.492441
70457499  3.492136
70580853  3.491922
70695975  3.491151
70812225  3.491187
70930965  3.491484
71055225  3.491316
71174985  3.491603
71292879  3.491353
71413923  3.491518
71531397  3.491966
71654733  3.492285
71769267  3.492001
71885745  3.492199
72003825  3.491684
72122211  3.491859
72239895  3.491308
72362277  3.491337
72484083  3.491405
72603207  3.491007
72722301  3.490895
72845913  3.490940
72965165  3.490517
73079575  3.490546
73201779  3.490646
73323977  3.490219
73438911  3.490265
73561835  3.490633
73685397  3.489594
73807683  3.490065
73927407  3.490856
74048419  3.490642
74166617  3.490580
74288385  3.490353
74408799  3.490002
74525691  3.490565
74645675  3.490611
74763405  3.490364
74885491  3.490538
75009249  3.490859
75129525  3.490926
75244309  3.490393
75365645  3.490261
75489123  3.490270
75612507  3.490310
75735135  3.490502
75857439  3.490908
75978175  3.490694
76094271  3.490613
76215675  3.490326
76340187  3.490209
76459257  3.490213
76580973  3.490250
76702461  3.490163
76826075  3.490460
76945925  3.490808
77066865  3.490907
77184075  3.490718
77305725  3.490832
77426091  3.490762
77547779  3.491056
77671575  3.491078
77790813  3.491090
77912989  3.490901
78036525  3.491067
78155957  3.490888
78282225  3.490856
78404491  3.491300
78523687  3.491280
78645281  3.491479
78768123  3.491543
78891153  3.490996
79014473  3.491210
79131789  3.491054
79252965  3.491037
79375713  3.491158
79499295  3.491053
79622575  3.490710
79744179  3.490763
79864731  3.490455
79988179  3.490312
80112059  3.490047
80230345  3.490045
80350003  3.489808
80471897  3.489515
80595351  3.489547
80714907  3.489645
80839661  3.489777
80959725  3.489561
81083475  3.489236
81206835  3.489159
81329545  3.488909
81451575  3.488882
81573059  3.488971
81694413  3.488815
81820099  3.488633
81945075  3.488664
82068819  3.488770
82190043  3.488528
82314325  3.488796
82437225  3.488999
82562643  3.489034
82684683  3.488887
82808289  3.488930
82931615  3.488292
83058675  3.488677
83180923  3.488844
83304849  3.488868
83428371  3.488756
83550305  3.489151
83677797  3.488973
83804903  3.488863
83932675  3.488549
84056973  3.488733
84181851  3.488442
84302889  3.488334
84429597  3.488103
84553365  3.488198
84677047  3.487860
84799179  3.488290
84923475  3.488131
85048117  3.487976
85173907  3.487728
85299045  3.487692
85426425  3.487852
85547833  3.488106
85673363  3.487833
85799769  3.487575
85922725  3.487213
86042775  3.487180
86167665  3.487162
86292105  3.487316
86416995  3.486955
86541715  3.486796
86667075  3.486228
86793663  3.485916
86921325  3.485979
87047775  3.486432
87174087  3.486289
87301743  3.486175
87421419  3.486078
87546883  3.485329
87670443  3.485010
87798151  3.484919
87923109  3.484950
88048345  3.485182
88169599  3.485134
88296525  3.485236
88419275  3.485089
88546185  3.484955
88667163  3.484647
88796097  3.484555
88919675  3.484440
89043381  3.484403
89166447  3.484439
89293407  3.484235
89416341  3.483926
89542945  3.483703
89668215  3.483938
89794629  3.483978
89918547  3.483810
90045107  3.483911
90169665  3.484344
90297675  3.484084
90427785  3.484123
90555795  3.484007
90681539  3.483789
90809145  3.484606
90935325  3.484573
91061345  3.485034
91187019  3.485006
91314279  3.485262
91441245  3.485160
91564305  3.484857
91695393  3.484327
91823445  3.484401
91953153  3.484526
92076831  3.484444
92206287  3.484516
92330121  3.484484
92458883  3.484425
92582595  3.484764
92712555  3.484562
92839941  3.484219
92966841  3.484248
93093651  3.484773
93221363  3.484581
93349431  3.484684
93475283  3.484627
93604975  3.484679
93730537  3.484364
93858201  3.484139
93987405  3.484598
94117191  3.484320
94247751  3.484546
94371525  3.484190
94498515  3.484538
94628613  3.484426
94750623  3.484221
94876393  3.484105
95003595  3.484138
95130225  3.483840
95258709  3.483381
95387325  3.482880
95517197  3.482700
95644917  3.482471
95771793  3.482232
95899895  3.481947
96025025  3.481575
96152779  3.481517
96280741  3.481485
96408291  3.481667
96537987  3.481250
96664113  3.481609
96790155  3.481702
96920075  3.481927
97046235  3.481928
97172175  3.482369
97298931  3.482234
97425405  3.482132
97553535  3.482302
97681493  3.482467
97809415  3.482184
97939275  3.482243
98066601  3.482063
98197775  3.482344
98323575  3.482333
98453439  3.481862
98581725  3.481981
98705225  3.481758
98829675  3.481678
98959179  3.481755
99086235  3.481633
99218719  3.481729
99350343  3.481338
99482317  3.481293
99611091  3.481182
99743325  3.481041
99873735  3.481001


==> data/all_log_r0_p223.dat <==
11  45.56001
14  33.33623
15  29.44562
17  39.08349
19  25.37792
20  16.15537
21  20.80637
24  15.02752
26  6.479596
26  -1.01036
27  -9.30791
30  -2.86359
32  -2.64331
33  1.541498
34  3.319457
35  -1.10998
36  -6.94695
37  -6.76162
38  -1.42799
38  1.189712
39  1.830880
40  1.076953
42  -1.56998
44  1.175895
45  2.346991
46  -0.09936
48  1.051338
49  1.013790
50  0.439242
50  0.946204
51  0.788848
52  0.023338
54  0.989658
54  1.899135
55  1.386893
56  1.348368
56  -1.29911
57  -0.83934
57  0.840867
58  -1.81944
62  -0.96977
63  0.631656
64  0.616966
66  -0.92056
66  -0.90010
66  -2.33781
67  -1.30399
69  -1.27682
70  0.136492
72  -0.55050
73  0.133303
77  -1.81450
84  1.201959
90  5.182127
96  5.314436
100  6.720595
106  3.036569
110  3.835388
113  3.734063
116  2.754024
118  4.319144
121  4.068602
128  3.363066
132  2.885059
138  4.228922
141  3.979611
144  4.814953
150  5.301081
153  4.370996
158  5.193007
162  6.705035
170  8.387875
171  7.904815
174  8.287033
178  7.954898
182  7.022353
186  7.432743
189  7.205156
192  7.456355
195  6.190439
198  5.825566
202  5.838295
205  5.901442
210  7.024365
213  6.187897
220  6.881290
222  6.171496
225  5.491317
234  5.625493
235  4.890033
240  4.355648
246  3.072307
258  2.302915
267  0.816165
282  0.134275
291  0.599953
300  0.287090
307  -0.25492
318  0.240426
324  -0.00387
330  0.046462
338  0.222548
345  1.364459
352  1.512136
360  1.743165
366  1.287979
372  2.507231
384  3.235668
390  2.579816
396  3.739744
402  3.536548
414  3.784911
423  3.191962
432  3.088210
437  3.421732
442  4.592529
485  6.010826
528  7.377761
561  9.686819
594  9.693289
630  8.157299
675  7.739011
704  7.645058
738  7.555451
782  7.630180
891  4.964931
4263  4.741790
7722  8.665691
11115  11.31968
14687  12.31471
18256  12.29907
21939  12.85079
25550  13.02386
29200  12.92539
32940  13.13873
36652  12.86381
66624  13.57940
97461  13.10075
129984  13.07556
164160  13.06952
199194  12.74358
235172  12.72147
271824  12.59077
309054  12.74785
346962  12.54503
385526  12.47260
424984  12.45197
465216  12.42815
505530  12.33576
546675  12.28482
588075  12.24240
630130  12.26832
673575  12.25203
716472  12.21012
760333  12.04607
803805  12.02626
848160  12.00925
892800  11.97921
938112  11.99017
983696  11.93819
1029294  11.84940
1076032  11.81714
1123595  11.80490
1170450  11.75984
1218074  11.72221
1266160  11.69553
1313808  11.67613
1362670  11.66355
1411690  11.67767
1461440  11.65276
1510380  11.61702
1560240  11.62240
1610433  11.57996
1661920  11.56228
1713140  11.54437
1763142  11.53322
1815108  11.54954
1866351  11.56288
1918350  11.55081
1970950  11.48779
2023308  11.47262
2076480  11.42854
2129400  11.41837
2183952  11.43652
2237386  11.45467
2290288  11.46316
2344133  11.47409
2398224  11.44991
2452460  11.46233
2507232  11.43844
2561792  11.45624
2617290  11.45763
2672176  11.42139
2727900  11.41068
2784366  11.38538
2840352  11.38595
2897870  11.40173
2954120  11.39427
3010315  11.36938
3066744  11.35821
3123505  11.36929
3181590  11.34783
3239762  11.35691
3298300  11.36795
3356175  11.34714
3414885  11.35230
3472632  11.35088
3531600  11.35969
3589740  11.34848
3649290  11.34701
3708432  11.32211
3768600  11.32195
3828820  11.31910
3888933  11.34168
3949440  11.33370
4009344  11.33155
4069758  11.34625
4130280  11.32795
4190600  11.30897
4251690  11.31587
4313075  11.30132
4375455  11.28386
4438134  11.28336
4499145  11.30183
4560948  11.30648
4622082  11.29954
4684680  11.27490
4747275  11.25790
4809301  11.27539
4872270  11.28251
4934025  11.27000
4997200  11.26551
5060475  11.26871
5124912  11.25945
5188701  11.26610
5252010  11.26933
5316288  11.26601
5379900  11.25878
5443880  11.28148
5508384  11.28897
5574249  11.29516
5639952  11.27728
5704921  11.29026
5770300  11.30678
5835960  11.30881
5902281  11.30719
5967552  11.29924
6033300  11.29546
6099345  11.31019
6165374  11.32096
6231966  11.32589
6299037  11.32855
6365664  11.30857
6432575  11.29061
6499395  11.27714
6567225  11.26514
6634224  11.27249
6702483  11.27350
6770050  11.27107
6838200  11.26445
6905712  11.26895
6975040  11.26148
7043106  11.27498
7111400  11.27349
7179760  11.27713
7250320  11.27069
7318080  11.24911
7386336  11.26126
7455145  11.26582
7523910  11.26727
7592950  11.26951
7662760  11.27195
7733550  11.27005
7803200  11.26661
7873920  11.24699
7945890  11.26258
8014370  11.25857
8084006  11.25710
8154432  11.24728
8225370  11.24507
8295575  11.24217
8366697  11.24277
8437550  11.23442
8508360  11.22655
8579322  11.22146
8651760  11.21644
8723754  11.20965
8794800  11.20166
8866655  11.19971
8939042  11.19339
9009441  11.19416
9081450  11.19293
9153708  11.18930
9224215  11.18923
9296550  11.19259
9369073  11.20322
9441810  11.20197
9515200  11.19734
9587554  11.19727
9660765  11.18004
9734814  11.18595
9809640  11.18823
9881650  11.18951
9955440  11.18007
10029150  11.17692
10102575  11.17296
10176300  11.18172
10250458  11.17791
10324600  11.17131
10398150  11.17567
10473102  11.17248
10547768  11.17502
10623440  11.17555
10696400  11.18113
10771766  11.17977
10847525  11.17946
10923870  11.16896
10998294  11.15690
11071886  11.16455
11149200  11.16614
11223600  11.14930
11299392  11.14595
11375280  11.14127
11451450  11.13575
11527488  11.12582
11604345  11.11897
11679930  11.11774
11756178  11.12175
11830878  11.11545
11906700  11.11534
11984400  11.11040
12059766  11.10900
12136725  11.10041
12213993  11.08684
12290150  11.08674
12367350  11.09298
12444117  11.09587
12520368  11.10100
12597312  11.10136
12674778  11.09725
12752352  11.08501
12829983  11.07634
12907995  11.08058
12986950  11.08100
13066200  11.07329
13144320  11.06553
13222768  11.06667
13301124  11.05965
13379361  11.06423
13457680  11.06898
13536054  11.07124
13616337  11.06925
13695669  11.05083
13774896  11.03779
13852800  11.02627
13934118  11.02506
14013388  11.03771
14093280  11.03282
14172300  11.03747
14252112  11.04836
14330640  11.03571
14410053  11.02712
14491179  11.01955
14571909  11.01781
14651637  11.01793
14731200  11.01844
14812560  11.01687
14894736  11.01710
14976192  11.01895
15056016  11.01681
15138297  11.01521
15219648  11.02410
15301440  11.02062
15382288  11.02313
15463152  11.02297
15544106  11.02597
15624557  11.02121
15705568  11.02503
15786914  11.02917
15869050  11.02784
15950592  11.01734
16031532  11.01568
16114266  11.01404
16196800  11.01109
16278231  11.01247
16362346  11.01140
16443504  11.00946
16526160  11.00665
16609408  11.00822
16693850  11.00908
16777280  11.01235
16861650  11.01706
16945425  11.01765
17027556  11.01121
17108793  11.01279
17191350  11.01345
17275776  11.01863
17360014  11.01489
17445120  11.01458
17527272  11.01842
17612100  11.02595
17696592  11.02801
17780280  11.02963
17863272  11.02656
17947230  11.02164
18032356  11.02966
18116490  11.02333
18202160  11.02079
18286794  11.02088
18372321  11.01605
18457552  11.01546
18543762  11.01707
18629600  11.01886
18715011  11.02218
18800526  11.01457
18885300  11.01287
18970550  11.00765
19054656  11.00741
19140800  11.01424
19227879  11.01257
19312936  11.00856
19400276  11.00661
19487622  11.00774
19573323  11.01139
19658772  11.00849
19744480  11.00201
19830432  10.99579
19916344  10.99133
20002752  10.99779
20089440  10.99719
20175837  10.99830
20263264  10.99961
20351808  10.99530
20438946  11.00608
20523021  11.00650
20609726  11.00158
20697568  11.00015
20785310  10.99174
20873776  10.99472
20962200  10.99656
21050445  11.00025
21138982  11.00117
21226800  10.99796
21314514  10.99518
21399455  10.99099
21488400  10.98725
21578112  10.98171
21665488  10.99164
21754350  10.99519
21844844  10.99051
21931200  10.98744
22019949  10.98987
22110670  10.99325
22199751  10.99333
22289080  10.99663
22379850  10.98995
22468212  10.98192
22556352  10.98283
22646795  10.98432
22733550  10.98232
22822976  10.97912
22911920  10.98350
23001286  10.98234
23090496  10.98888
23179410  10.98973
23271300  10.99165
23360064  10.99374
23450400  10.99563
23539824  10.99259
23629760  10.99191
23719760  10.98684
23810781  10.99135
23899407  10.98743
23990400  10.98861
24080952  10.99621
24172560  11.00004
24261174  10.99516
24352886  10.99343
24442200  10.99499
24531813  10.99397
24622596  10.99258
24713962  10.99484
24804186  10.99258
24894468  10.99290
24985403  10.99555
25078446  10.99249
25170813  10.99425
25262640  10.99054
25355120  10.99290
25449600  10.99414
25542720  10.99309
25635070  10.98862
25727936  10.98868
25821216  10.98393
25916319  10.98324
26012241  10.98759
26106630  10.98546
26197184  10.98273
26289186  10.98441
26383320  10.97754
26476450  10.97153
26571171  10.97223
26664384  10.96839
26758624  10.97504
26851706  10.97969
26946762  10.97766
27040650  10.97624
27134720  10.98086
27231358  10.97774
27325552  10.96643
27421758  10.97019
27515950  10.96806
27608633  10.96557
27704275  10.96467
27800640  10.96491
27897408  10.96284
27992530  10.96026
28086225  10.96253
28180800  10.96176
28276305  10.96171
28370160  10.96122
28463850  10.96264
28561584  10.96213
28657200  10.96038
28753560  10.95466
28849299  10.95521
28946351  10.95727
29042758  10.95463
29139810  10.95067
29234608  10.95221
29331379  10.95274
29428308  10.95097
29524800  10.94977
29620800  10.95095
29718150  10.94540
29813952  10.93941
29909808  10.94498
30005568  10.94820
30102782  10.94765
30198672  10.94038
30295872  10.93906
30392640  10.93752
30490704  10.93827
30588046  10.94306
30684654  10.94409
30782336  10.94866
30878190  10.94776
30976848  10.94923
31074624  10.95106
31172383  10.94372
31269225  10.94011
31367440  10.93289
31466898  10.93111
31563700  10.92619
31662450  10.92445
31762536  10.91713
31860033  10.91274
31958080  10.91359
32056075  10.91145
32155200  10.91028
32252048  10.91010
32351291  10.90585
32450976  10.90701
32550648  10.90619
32649975  10.90808
32749248  10.90515
32848112  10.90181
32947768  10.90093
33046640  10.89669
33144600  10.90038
33245404  10.89941
33345216  10.89748
33444651  10.89716
33546123  10.89703
33644672  10.89955
33745690  10.90024
33844928  10.89435
33945232  10.89596
34045104  10.89545
34146075  10.89367
34245520  10.89299
34344360  10.89209
34443840  10.89001
34544550  10.89309
34646850  10.88985
34748659  10.88953
34849950  10.89216
34951504  10.89718
35049774  10.89887
35149536  10.89401
35250633  10.89163
35350928  10.89250
35451630  10.89006
35553175  10.88946
35653804  10.89068
35757120  10.89059
35859330  10.89341
35960640  10.89563
36060178  10.89633
36162738  10.89313
36265537  10.89268
36366200  10.89236
36466800  10.89340
36570155  10.89196
36670326  10.89083
36772369  10.88672
36872882  10.88272
36975078  10.87977
37076025  10.88213
37177797  10.88583
37280960  10.88975
37383318  10.88595
37483446  10.88468
37588320  10.88159
37689470  10.88054
37792689  10.87820
37895760  10.87702
37998018  10.87408
38101070  10.87397
38203680  10.87173
38306255  10.86749
38410304  10.86792
38512224  10.86461
38615990  10.86769
38717644  10.86695
38823600  10.86346
38926480  10.86243
39030448  10.86381
39132775  10.86668
39236730  10.86928
39340224  10.86762
39441792  10.86668
39547200  10.86496
39650622  10.86619
39752856  10.86371
39857472  10.86155
39962577  10.86357
40067352  10.86260
40169808  10.86140
40271724  10.85836
40376700  10.85871
40481047  10.85649
40584483  10.85633
40690384  10.85587
40791960  10.85927
40896990  10.85967
41000751  10.86127
41105808  10.86194
41210640  10.85753
41315450  10.85828
41420925  10.85276
41524560  10.85106
41630400  10.85149
41736600  10.84987
41842864  10.84945
41948352  10.85048
42053322  10.85055
42157038  10.85106
42262800  10.84951
42368550  10.85072
42474483  10.84877
42580608  10.84574
42685629  10.84459
42790188  10.84321
42898288  10.84548
43002432  10.84273
43108560  10.84243
43216392  10.84392
43323651  10.84208
43429968  10.84699
43538220  10.84630
43643456  10.84798
43749720  10.84538
43854825  10.84482
43961320  10.84145
44065275  10.84142
44172075  10.84030
44279151  10.83916
44387646  10.84143
44492910  10.83692
44603100  10.83431
44712200  10.83024
44817795  10.82628
44924224  10.82794
45030464  10.82929
45136734  10.82825
45245200  10.83055
45350816  10.82895
45457752  10.83214
45564566  10.83154
45672697  10.83031
45779562  10.83074
45887424  10.82999
45993528  10.82881
46101600  10.82962
46208448  10.82578
46315087  10.82574
46423751  10.82662
46532700  10.82624
46640376  10.82345
46747872  10.82413
46854432  10.82641
46963384  10.82371
47069694  10.82374
47178850  10.82626
47284200  10.82504
47393860  10.82446
47499408  10.82443
47609072  10.82363
47718215  10.82366
47827446  10.82302
47933334  10.82067
48041235  10.82182
48148056  10.82293
48258040  10.82391
48367296  10.82239
48476718  10.82411
48587836  10.82715
48695562  10.82702
48805200  10.82677
48913200  10.82615
49022730  10.82568
49132440  10.82699
49240400  10.82649
49349328  10.82295
49458015  10.82323
49568400  10.82560
49679334  10.82424
49787712  10.82160
49898560  10.82005
50010147  10.81889
50119488  10.81821
50233200  10.81540
50342944  10.81900
50454495  10.81713
50566140  10.81498
50680944  10.81434
50793008  10.81374
50908550  10.80778
51017076  10.80295
51129296  10.80355
51241693  10.80173
51354160  10.80092
51467094  10.80324
51578610  10.80519
51691200  10.80234
51805698  10.80347
51919856  10.80189
52030784  10.79772
52143350  10.79559
52256305  10.79650
52370752  10.79608
52481550  10.79766
52595136  10.79518
52709744  10.79101
52824408  10.79167
52938710  10.79544
53052818  10.79462
53168475  10.79390
53282976  10.79398
53393808  10.79427
53508350  10.79050
53622800  10.78942
53735916  10.79052
53852976  10.79062
53967936  10.78983
54080400  10.78877
54193344  10.78604
54309272  10.78469
54425800  10.78509
54541728  10.78383
54654600  10.78139
54767979  10.78254
54882960  10.78532
54996700  10.78438
55110714  10.78412
55224519  10.78094
55340208  10.78097
55457381  10.77624
55572936  10.77513
55687104  10.77349
55803216  10.76804
55918900  10.76854
56030616  10.76831
56146923  10.76772
56262390  10.76970
56375536  10.76971
56490336  10.76532
56605920  10.76785
56721175  10.77095
56837200  10.77513
56952363  10.77058
57066978  10.76848
57184050  10.76915
57301800  10.76888
57417408  10.76961
57534120  10.76834
57650298  10.76795
57767832  10.76876
57886092  10.76568
58001100  10.76419
58118320  10.76480
58235770  10.76560
58351552  10.76193
58467240  10.76002
58582475  10.75420
58698079  10.75512
58813200  10.75608
58926400  10.75327
59042880  10.75052
59159562  10.75119
59277120  10.74912
59391038  10.74799
59510400  10.74631
59626176  10.74610
59742957  10.74402
59859576  10.74109
59975854  10.74228
60093504  10.74380
60209600  10.74243
60328325  10.74381
60443856  10.74386
60561200  10.74242
60680655  10.74096
60796912  10.73917
60915755  10.73698
61034688  10.73990
61152138  10.73637
61269453  10.73741
61387200  10.73580
61502616  10.73764
61621530  10.73566
61741174  10.73407
61858181  10.73241
61977405  10.73272
62099606  10.73344
62216860  10.73021
62337328  10.72935
62454640  10.72802
62571236  10.72659
62691168  10.72862
62808635  10.72923
62929080  10.72891
63046464  10.72721
63164707  10.72583
63284193  10.72475
63403104  10.72272
63522004  10.72222
63642200  10.72073
63758464  10.72178
63879120  10.72548
63998706  10.72355
64113930  10.72274
64233050  10.72532
64352640  10.72628
64468800  10.73090
64589050  10.73118
64710768  10.73013
64829184  10.72875
64946880  10.72811
65069550  10.72716
65188032  10.72365
65308304  10.72332
65428230  10.72540
65548027  10.71931
65666736  10.71804
65784530  10.71666
65905024  10.71606
66024858  10.71641
66144627  10.71448
66266139  10.71622
66386583  10.71668
66508938  10.71757
66629950  10.71463
66749760  10.71466
66870821  10.71314
66993201  10.71170
67116480  10.71663
67235850  10.71753
67355496  10.71947
67477410  10.71986
67594272  10.72114
67717350  10.71832
67838037  10.71707
67958550  10.71820
68076450  10.71451
68196174  10.71282
68316842  10.71372
68437035  10.71394
68558310  10.71273
68677301  10.71058
68797470  10.71187
68920240  10.71243
69042960  10.71287
69165294  10.71251
69288128  10.71236
69409762  10.71343
69532210  10.71322
69653913  10.70968
69779088  10.71254
69899200  10.71136
70020800  10.71211
70142400  10.71041
70265244  10.70984
70385700  10.70715
70506675  10.70597
70629237  10.70721
70751850  10.70767
70874684  10.70756
70998960  10.70254
71121372  10.69860
71242650  10.69474
71366050  10.69362
71489130  10.69446
71610840  10.69344
71733438  10.69178
71853540  10.69431
71974650  10.69239
72097081  10.69120
72219950  10.69123
72344923  10.68950
72469830  10.69083
72592498  10.69072
72712822  10.69156
72836295  10.68921
72960976  10.68743
73082128  10.68382
73205307  10.68605
73328112  10.68608
73450608  10.68575
73574480  10.68483
73694160  10.68337
73819050  10.68299
73941825  10.68036
74066429  10.67968
74191200  10.67802
74313086  10.67794
74436962  10.67750
74560400  10.67674
74684691  10.67504
74808333  10.67411
74931414  10.67337
75058218  10.67537
75182192  10.67635
75305187  10.67562
75429277  10.67324
75550464  10.66993
75675600  10.66850
75800816  10.66788
75923904  10.66600
76047342  10.66593
76174650  10.66386
76300315  10.66049
76424976  10.65996
76551481  10.65987
76679610  10.65976
76804640  10.65982
76928067  10.65663
77052285  10.65675
77176425  10.65769
77301420  10.65687
77426800  10.65590
77554296  10.65497
77681193  10.65492
77807115  10.65407
77933913  10.65373
78060096  10.65260
78184224  10.65177
78313146  10.64960
78436800  10.64905
78559936  10.64922
78688162  10.64776
78815910  10.64842
78942096  10.64864
79067664  10.64755
79191258  10.64890
79317168  10.65108
79444944  10.65155
79569600  10.65177
79698699  10.65136
79824110  10.65166
79947421  10.65141
80074080  10.64927
80200401  10.64447
80325379  10.64382
80452800  10.64334
80579214  10.64319
80706702  10.64303
80832144  10.64113
80959466  10.64152
81084882  10.64023
81209232  10.63947
81338050  10.64007
81465652  10.63959
81590880  10.63845
81718544  10.63962
81846531  10.63984
81972015  10.63842
82099458  10.63641
82226690  10.63546
82353330  10.63205
82478400  10.63598
82605120  10.63656
82733508  10.63590
82860848  10.63225
82988880  10.62825
83119680  10.63010
83248464  10.62799
83377242  10.62711
83508054  10.62602
83634866  10.62589
83764010  10.62225
83891844  10.62129
84022036  10.62107
84149100  10.62122
84279060  10.61865
84406368  10.62315
84537690  10.62352
84665050  10.62108
84792831  10.62390
84919450  10.62596
85048314  10.62578
85179738  10.62514
85312425  10.62482
85431744  10.62498
85561200  10.62235
85691151  10.62378
85819860  10.62451
85948039  10.62393
86075262  10.62306
86206014  10.62220
86334700  10.62035
86464560  10.61803
86592961  10.61673
86724537  10.61682
86853316  10.61592
86981721  10.61721
87111744  10.61761
87243968  10.62077
87374016  10.62162
87499602  10.62021
87628464  10.61944
87757686  10.61714
87886704  10.61928
88016054  10.61922
88145400  10.61794
88276280  10.61623
88404834  10.61470
88534719  10.61177
88666176  10.61108
88794650  10.60867
88923978  10.60839
89053296  10.60673
89183808  10.60730
89315919  10.60631
89444925  10.60623
89577072  10.60444
89706612  10.60416
89835200  10.60487
89966646  10.60304
90096594  10.60535
90227196  10.60616
90357696  10.60555
90489808  10.60659
90619200  10.60647
90749070  10.60441
90880595  10.60513
91013078  10.60651
91143155  10.60727
91273600  10.60516
91405836  10.60479
91539195  10.60537
91670928  10.60520
91802584  10.60643
91932480  10.60457
92062179  10.60302
92194882  10.60226
92324736  10.60060
92453856  10.60062
92583504  10.60142
92715858  10.59991
92847600  10.59904
92979738  10.59733
93112730  10.59826
93243909  10.59711
93372345  10.59605
93506112  10.59404
93637200  10.59286
93767967  10.59316
93897618  10.58823
94029498  10.58668
94161600  10.58647
94295600  10.58444
94426722  10.58655
94558896  10.58572
94688154  10.58676
94818528  10.58750
94949505  10.58588
95081214  10.58628
95215950  10.58414
95350926  10.58494
95482350  10.58342
95616672  10.58306
95745664  10.58048
95878608  10.58021
96011580  10.57906
96143040  10.57904
96273600  10.57674
96405995  10.57709
96536774  10.57751
96669575  10.57470
96801789  10.57521
96933525  10.57615
97066207  10.57797
97199345  10.57575
97332480  10.57586
97464276  10.57487
97599242  10.57645
97729216  10.57315
97862968  10.57265
97996680  10.57149
98130212  10.57053
98260288  10.56718
98395830  10.56656
98529408  10.56227
98662231  10.56107
98794206  10.56004
98925552  10.55879
99055852  10.55914
99190350  10.55761
99323712  10.55977
99460141  10.55990
99594432  10.55989
99731705  10.56021
99865440  10.55915


==> data/all_log_r0_p271.dat <==
11  -67.1410
14  -54.6829
15  -22.0123
17  -27.8421
19  -31.6959
20  -16.4274
21  -7.12180
24  -3.05352
26  1.267875
26  5.376613
27  13.57685
30  7.910520
32  7.302018
33  11.77545
34  12.87115
35  8.511356
36  2.108422
37  7.808877
38  9.503855
38  10.30181
39  7.717790
40  11.39121
42  10.89594
44  13.59543
45  15.48788
46  16.07024
48  14.32802
49  13.81630
50  13.60967
50  13.41682
51  14.37918
52  13.68288
54  10.24629
54  7.011856
55  6.811517
56  6.622308
56  9.924712
57  10.94028
57  10.65976
58  9.073630
62  8.047028
63  9.433769
64  9.214379
66  9.195400
66  10.85312
66  12.62093
67  13.06809
69  11.03163
70  10.80650
72  11.27463
73  10.21229
77  7.440723
84  4.842768
90  2.871534
96  1.652848
100  3.358479
106  1.596927
110  2.371983
113  4.210617
116  4.780958
118  4.735076
121  5.055896
128  3.344787
132  2.190621
138  2.543927
141  3.855999
144  3.523468
150  2.219734
153  -0.63724
158  -0.82310
162  -1.32881
170  -1.68252
171  -0.99184
174  0.652862
178  0.329689
182  0.140714
186  -0.46851
189  -0.45545
192  -1.02103
195  -1.58654
198  -1.15298
202  -0.63520
205  0.867249
210  2.056741
213  1.815875
220  0.561717
222  1.485556
225  1.545124
234  2.554456
235  3.545125
240  3.758294
246  7.175302
258  5.036249
267  5.175071
282  4.304860
291  3.015284
300  1.801692
307  1.012431
318  -1.45002
324  -1.40667
330  -2.81711
338  -3.06213
345  -3.13607
352  -3.31532
360  -4.11861
366  -3.94167
372  -4.32033
384  -4.48695
390  -5.04747
396  -5.44881
402  -4.82329
414  -4.60031
423  -4.00328
432  -2.87540
437  -0.96166
442  -0.38327
483  -1.57970
528  -0.64246
561  1.014743
594  2.479243
630  1.228023
675  2.804851
704  4.043911
738  4.877476
782  4.495423
891  4.926637
4263  1.117837
7722  7.144974
11109  10.22588
14679  11.09394
18249  11.73892
21924  12.01814
25536  12.00379
29175  11.52491
32886  11.60618
36608  11.74411
66554  12.28530
97398  12.22909
129952  12.12973
164016  12.26979
199104  12.23426
235102  12.32838
271660  12.09724
308918  12.14732
346944  11.97546
385378  12.25265
424830  12.19127
465210  12.06000
505540  12.00890
546549  11.90827
587982  11.82708
630238  11.75432
673497  11.66892
716400  11.60542
760266  11.56389
803720  11.56735
848016  11.62263
892773  11.66664
938025  11.56200
983475  11.59420
1029115  11.58794
1075900  11.55079
1123440  11.60681
1170417  11.60887
1218150  11.59755
1266160  11.60956
1313675  11.62077
1362648  11.61900
1412046  11.58711
1461455  11.59679
1510560  11.55254
1560400  11.52280
1610562  11.46394
1661900  11.45520
1713138  11.40026
1763200  11.39319
1815270  11.40335
1866605  11.43409
1918656  11.47590
1971024  11.43678
2023593  11.39515
2076928  11.42058
2129800  11.41087
2184150  11.40419
2237634  11.37707
2290512  11.39887
2344368  11.37226
2398617  11.36981
2452800  11.38446
2507232  11.38663
2561985  11.37894
2617566  11.37711
2672450  11.38999
2728080  11.37243
2784558  11.36454
2840496  11.36684
2898126  11.36215
2954406  11.34914
3010896  11.37062
3066994  11.35979
3123792  11.37134
3182073  11.37550
3240016  11.37255
3298680  11.38432
3356352  11.36724
3415104  11.36234
3472826  11.36755
3531840  11.39596
3590142  11.38163
3649686  11.37013
3708752  11.39986
3768995  11.39097
3829056  11.40939
3889170  11.42126
3949946  11.42110
4009700  11.42255
4070064  11.41702
4130672  11.42387
4191198  11.42046
4252050  11.41539
4313280  11.39006
4375525  11.41105
4438224  11.42819
4499152  11.43381
4561200  11.43792
4622400  11.41132
4684890  11.42243
4747590  11.42607
4809759  11.44321
4872456  11.44652
4934259  11.45524
4997469  11.45858
5060781  11.45508
5125230  11.46023
5188896  11.47423
5252103  11.48496
5316450  11.47429
5380146  11.46446
5444160  11.48975
5508736  11.50513
5574717  11.49287
5640254  11.47436
5704914  11.46227
5770242  11.43233
5835990  11.42221
5902275  11.41400
5967653  11.40539
6033566  11.40669
6099610  11.40843
6165600  11.41889
6232060  11.41606
6299283  11.43102
6365664  11.43038
6432480  11.42571
6499440  11.43546
6567130  11.42732
6634458  11.43231
6702640  11.44216
6770313  11.42726
6838432  11.44805
6906101  11.43613
6975535  11.43505
7043814  11.42460
7111754  11.42988
7180260  11.43663
7250690  11.42577
7318186  11.43027
7386867  11.42522
7455536  11.44171
7524150  11.44609
7593040  11.44780
7663095  11.45072
7733836  11.44345
7803600  11.43707
7874300  11.45282
7946078  11.47085
8014815  11.45595
8084302  11.45915
8154720  11.46382
8225613  11.47607
8295912  11.47929
8367026  11.46740
8437653  11.45757
8508570  11.45332
8579520  11.45315
8651895  11.45257
8724150  11.45296
8795016  11.45525
8866880  11.44251
8939070  11.44372
9009392  11.43452
9081468  11.43298
9153715  11.42737
9224400  11.42509
9296505  11.42780
9368996  11.41826
9441688  11.41530
9514992  11.41657
9587595  11.41517
9660582  11.41392
9734400  11.41307
9809202  11.40866
9881280  11.39843
9954978  11.39500
10028484  11.39623
10101951  11.39876
10175850  11.40600
10249646  11.40613
10324096  11.39687
10397555  11.40054
10472850  11.40387
10547202  11.41733
10622590  11.41702
10695930  11.42414
10771200  11.42489
10846800  11.40507
10923138  11.39538
10997792  11.39320
11071472  11.38897
11148582  11.39516
11223100  11.39192
11298800  11.39169
11374650  11.39550
11451300  11.38222
11527152  11.38629
11603790  11.38621
11679360  11.37851
11755341  11.38164
11829970  11.37597
11905882  11.37827
11983440  11.36890
12059072  11.37926
12135675  11.37994
12212845  11.38288
12289494  11.38932
12366090  11.38365
12443184  11.38691
12519480  11.38607
12596310  11.39007
12673654  11.38524
12751956  11.39341
12829350  11.39819
12907200  11.39476
12986325  11.40296
13065507  11.39607
13143504  11.39591
13221936  11.40069
13300560  11.39855
13378410  11.41456
13456800  11.40489
13535321  11.41068
13615448  11.41375
13694538  11.41535
13773888  11.40875
13851850  11.39873
13933150  11.40028
14012496  11.40702
14092560  11.39963
14171703  11.40114
14251328  11.40471
14330304  11.40076
14409648  11.39568
14490549  11.38605
14571518  11.39125
14651382  11.39037
14731200  11.38247
14812350  11.37599
14894720  11.37528
14975895  11.37300
15055614  11.36983
15137856  11.36676
15218880  11.37728
15300606  11.36924
15381974  11.36533
15462722  11.36623
15543214  11.35562
15623762  11.35232
15704883  11.35813
15786032  11.37032
15868200  11.36960
15949696  11.37132
16030800  11.36719
16113374  11.36392
16195950  11.36523
16277536  11.36763
16361025  11.36983
16442400  11.35832
16525173  11.36648
16608306  11.36682
16692912  11.36379
16776448  11.34633
16860288  11.34443
16944282  11.34125
17026200  11.33800
17107581  11.32854
17189600  11.32908
17274512  11.32268
17358578  11.32071
17443520  11.33297
17525700  11.33346
17610650  11.32367
17695050  11.32299
17778768  11.32167
17861934  11.31558
17946355  11.31667
18030978  11.31927
18114958  11.32224
18200550  11.32252
18285360  11.32107
18370752  11.32006
18456380  11.32941
18542832  11.32522
18628208  11.32213
18714150  11.32352
18799536  11.32008
18883744  11.32254
18969280  11.32249
19053225  11.32673
19139220  11.32367
19227015  11.32422
19311807  11.31385
19399288  11.31953
19486346  11.31955
19572264  11.32468
19657856  11.32435
19743619  11.32575
19829572  11.33076
19915632  11.33181
20002200  11.33067
20088614  11.32590
20174868  11.32189
20262592  11.32410
20350656  11.32469
20438118  11.32852
20522237  11.33211
20608768  11.33096
20696702  11.33284
20784754  11.33120
20873259  11.33779
20961450  11.33522
21049845  11.33485
21138366  11.33368
21226192  11.33907
21314160  11.34276
21398976  11.33851
21487680  11.33402
21577536  11.33401
21664728  11.32757
21753608  11.32037
21844065  11.32051
21930570  11.31623
22019400  11.31978
22109904  11.32208
22199040  11.31936
22288336  11.32180
22379010  11.32114
22467650  11.31995
22555520  11.32224
22646040  11.32419
22732248  11.32230
22821838  11.31688
22910800  11.31590
23000320  11.31586
23089779  11.31294
23178960  11.30977
23270352  11.31163
23358954  11.30926
23449248  11.30854
23538970  11.31698
23628426  11.31854
23718513  11.31844
23809302  11.32268
23897510  11.31997
23989338  11.31635
24079680  11.32079
24171156  11.31724
24259950  11.31233
24351200  11.31119
24441054  11.30247
24530083  11.30674
24620736  11.30963
24712170  11.30502
24801984  11.30352
24892686  11.30320
24983775  11.30249
25076865  11.30333
25169088  11.30255
25261170  11.30342
25353800  11.30397
25448360  11.29649
25541964  11.29621
25634334  11.29727
25726926  11.29925
25820195  11.30229
25915200  11.30219
26011150  11.30691
26105280  11.30255
26196080  11.30101
26288106  11.30507
26382288  11.30103
26475696  11.29932
26570450  11.30044
26663490  11.29861
26757525  11.30025
26850624  11.29457
26945587  11.29609
27039217  11.30036
27133632  11.29339
27230100  11.29699
27324090  11.29421
27420096  11.29932
27514640  11.29290
27607104  11.29184
27702320  11.29352
27799002  11.28646
27895824  11.28134
27990480  11.28055
28084672  11.28321
28179520  11.28789
28274736  11.28839
28368720  11.28687
28462225  11.29254
28559784  11.28899
28655325  11.28321
28752264  11.28841
28847378  11.28445
28944292  11.28408
29040726  11.27910
29138040  11.27337
29232464  11.27404
29329200  11.27239
29425878  11.27233
29522736  11.26499
29619696  11.26105
29716165  11.26413
29811768  11.26511
29908032  11.27399
30003790  11.27073
30100680  11.27430
30196050  11.26989
30293544  11.27408
30390336  11.27860
30488153  11.27220
30586104  11.27400
30682575  11.27019
30779840  11.26810
30875490  11.26805
30974400  11.27017
31071990  11.26986
31169725  11.27347
31266910  11.27062
31365048  11.26379
31464468  11.25962
31560560  11.25922
31660146  11.25867
31759650  11.26131
31856902  11.26182
31955580  11.26475
32053729  11.26539
32152896  11.26352
32249800  11.25422
32349408  11.25571
32448906  11.25223
32548560  11.25303
32647392  11.24693
32747322  11.24608
32845575  11.24275
32945983  11.23921
33044800  11.23116
33142809  11.23154
33243456  11.23130
33343350  11.22741
33442880  11.22963
33544120  11.23573
33643224  11.22951
33744120  11.22838
33843358  11.22941
33943104  11.23134
34043022  11.22935
34143538  11.22995
34243344  11.23093
34342056  11.22872
34441610  11.22843
34542354  11.23442
34644720  11.23739
34747050  11.23784
34848376  11.23599
34949600  11.22520
35048475  11.22310
35147706  11.22125
35248752  11.22259
35349036  11.21786
35449440  11.21924
35551269  11.22210
35651440  11.22648
35754859  11.22583
35856975  11.22939
35958042  11.22582
36057432  11.22233
36159992  11.22311
36262623  11.22841
36363600  11.22274
36464428  11.22365
36568275  11.22265
36667296  11.22315
36769054  11.21693
36870318  11.21559
36972336  11.22105
37073400  11.21489
37175099  11.21107
37278016  11.20797
37380768  11.20526
37481014  11.20725
37586080  11.20773
37687602  11.20720
37790725  11.20954
37893328  11.20953
37995600  11.21218
38099056  11.21512
38201725  11.21393
38304400  11.21637
38408650  11.21792
38510670  11.21517
38614446  11.21625
38715824  11.21067
38821825  11.20841
38924883  11.20922
39028286  11.20619
39131160  11.20624
39234888  11.20539
39337557  11.20396
39439806  11.20309
39545352  11.20158
39648576  11.20067
39750975  11.20003
39855222  11.20310
39960150  11.20193
40064850  11.20184
40168128  11.20057
40269744  11.19219
40374675  11.18906
40478976  11.18879
40582344  11.18497
40689502  11.18264
40789840  11.18338
40894800  11.18217
40999050  11.18240
41103900  11.17861
41209020  11.17681
41313600  11.17520
41419710  11.18068
41522640  11.18257
41630048  11.18684
41734446  11.19093
41840463  11.18897
41946240  11.18914
42051009  11.18850
42155136  11.18270
42260400  11.18272
42366870  11.17928
42473451  11.17852
42578772  11.17779
42683952  11.17886
42788800  11.18176
42896915  11.18445
43001280  11.18365
43106906  11.18104
43214400  11.18246
43322112  11.18661
43428798  11.18483
43537456  11.18264
43642560  11.18007
43748952  11.18144
43854174  11.17766
43960752  11.17624
44065050  11.17515
44172324  11.17255
44279496  11.16689
44387850  11.16766
44493120  11.16696
44603622  11.17285
44712768  11.17641
44818284  11.17382
44924880  11.17324
45030864  11.17401
45137664  11.17589
45246263  11.17476
45351994  11.17581
45458925  11.17579
45565600  11.17367
45673771  11.17244
45780394  11.17047
45888384  11.17482
45995040  11.17501
46102842  11.17488
46209450  11.17712
46316466  11.17828
46424658  11.17913
46533894  11.17999
46641582  11.17849
46749006  11.17799
46855406  11.17607
46964295  11.17558
47071080  11.17631
47180480  11.17294
47285626  11.16917
47395122  11.16648
47500830  11.16900
47610112  11.16898
47719126  11.16978
47828880  11.16638
47934392  11.16844
48042680  11.16498
48149419  11.16319
48259848  11.15909
48368450  11.15954
48478650  11.15415
48589800  11.15210
48697664  11.14732
48807200  11.14898
48915867  11.14585
49024872  11.14661
49134560  11.14515
49242780  11.14467
49352066  11.14519
49459826  11.14531
49570661  11.14424
49681422  11.14264
49790016  11.14320
49900530  11.14333
50012456  11.14228
50121675  11.13920
50234800  11.14036
50345100  11.13451
50456770  11.13265
50568224  11.13242
50682850  11.13346
50795675  11.13252
50910576  11.12476
51018876  11.12702
51131200  11.13010
51243552  11.12617
51355200  11.12778
51468610  11.12811
51579962  11.12736
51692096  11.12825
51806800  11.12957
51920856  11.12627
52032037  11.12785
52144480  11.12874
52257600  11.12711
52372359  11.12705
52482025  11.12883
52595901  11.12882
52710336  11.12842
52824672  11.13083
52938949  11.13375
53053360  11.13493
53168670  11.13449
53283216  11.13401
53394600  11.13355
53508672  11.13361
53622650  11.13289
53735850  11.13507
53852960  11.13565
53967600  11.13413
54080320  11.13352
54193230  11.13075
54308800  11.13269
54424915  11.13040
54541234  11.12935
54654600  11.12728
54767232  11.12874
54882150  11.13573
54996656  11.13570
55110329  11.13381
55224400  11.13406
55340208  11.13662
55457474  11.13552
55572468  11.13574
55687104  11.13656
55803578  11.13752
55918900  11.13934
56030805  11.14040
56147200  11.13729
56262282  11.13560
56376200  11.13370
56491512  11.13591
56606683  11.14022
56721534  11.14108
56837322  11.14305
56952522  11.14288
57066576  11.14015
57183930  11.14048
57301478  11.13476
57417024  11.13041
57533805  11.12718
57650256  11.12962
57768255  11.13110
57885950  11.12778
58001450  11.12645
58118790  11.12328
58236072  11.12500
58351808  11.12158
58467775  11.12112
58582683  11.12263
58698432  11.12418
58813326  11.12287
58927188  11.11847
59043450  11.11747
59159646  11.11471
59277465  11.11026
59390925  11.11107
59510400  11.10722
59626392  11.11127
59742540  11.10883
59858942  11.11060
59975586  11.11000
60093504  11.10828
60209216  11.10563
60327432  11.10436
60443352  11.10532
60560379  11.10261
60679872  11.09716
60796736  11.09485
60915390  11.09591
61034094  11.09374
61151848  11.09281
61269264  11.09129
61387200  11.08731
61502400  11.08626
61621542  11.08608
61740800  11.08404
61858080  11.08492
61976889  11.07935
62099043  11.07904
62216325  11.07621
62336923  11.07399
62454699  11.07415
62571390  11.07411
62691552  11.07226
62809326  11.06763
62929600  11.06686
63046914  11.06610
63165498  11.06494
63284725  11.06254
63403200  11.06154
63522320  11.05998
63642476  11.06244
63758883  11.05745
63879552  11.05845
63999022  11.05808
64113756  11.05800
64232608  11.05507
64352582  11.05276
64468800  11.04970
64589350  11.04997
64711296  11.05052
64830185  11.04889
64947540  11.04535
65070450  11.04560
65188160  11.04681
65308650  11.04609
65428200  11.04436
65547968  11.04810
65666520  11.04996
65784384  11.04926
65905362  11.05059
66025344  11.04874
66144814  11.04720
66266816  11.04394
66387054  11.04554
66509350  11.04282
66630200  11.04054
66749788  11.04424
66871308  11.04508
66993465  11.04582
67116672  11.04187
67235900  11.03919
67355552  11.04001
67477007  11.04114
67594200  11.03940
67717017  11.03964
67837551  11.03877
67958208  11.03799
68075695  11.03840
68195200  11.03653
68315805  11.03571
68436242  11.03670
68557632  11.03434
68676640  11.03306
68796945  11.03225
68919600  11.03170
69042225  11.03442
69164784  11.03553
69287295  11.03487
69408960  11.03566
69531488  11.03752
69653507  11.03776
69778800  11.04020
69898758  11.04288
70019911  11.04077
70141950  11.03931
70264175  11.03742
70384531  11.03497
70505775  11.03477
70628800  11.03342
70751552  11.03057
70874071  11.03220
70998576  11.02962
71120952  11.02978
71242743  11.03334
71365968  11.03185
71488755  11.03187
71610825  11.03387
71732967  11.03070
71853552  11.03448
71974551  11.03279
72096950  11.03087
72219903  11.03107
72345520  11.03475
72470295  11.03374
72592725  11.03066
72713264  11.02744
72836946  11.02951
72961743  11.03174
73082900  11.03203
73205946  11.03467
73329360  11.03280
73451525  11.03305
73575756  11.03020
73695776  11.03190
73820832  11.03089
73943246  11.03176
74068305  11.03218
74193123  11.02750
74314656  11.02663
74438595  11.02567
74562384  11.02394
74686299  11.02286
74809634  11.02047
74932800  11.01988
75059424  11.01736
75183350  11.01755
75307200  11.01846
75431184  11.02056
75552300  11.01986
75676848  11.02247
75802560  11.01864
75925696  11.01960
76049078  11.01864
76176832  11.01783
76302150  11.01531
76426566  11.01476
76553145  11.01323
76681440  11.01446
76806561  11.01462
76929600  11.01251
77053914  11.01222
77178969  11.01305
77303435  11.01065
77428800  11.01183
77556362  11.01072
77684075  11.01046
77809050  11.00946
77936075  11.01130
78062166  11.00995
78186312  11.00869
78315072  11.00444
78438550  11.00278
78562112  11.00104
78689984  11.00327
78817200  11.00351
78943280  11.00449
79068678  11.00506
79192080  11.00208
79318162  11.00206
79445936  11.00042
79569600  10.99811
79698938  10.99684
79824400  10.99437
79947423  10.99487
80073882  10.99523
80200692  10.99749
80325700  10.99730
80452806  10.99921
80579424  10.99958
80707200  11.00058
80833168  11.00001
80960481  11.00055
81086175  10.99754
81210688  10.99609
81339050  10.99593
81466868  10.99292
81591700  10.99351
81719859  10.99282
81848070  10.99339
81973360  10.99577
82100800  10.99569
82227600  10.99689
82354208  10.99757
82480112  10.99500
82607040  10.99400
82736175  10.99388
82862720  10.99203
82990602  10.99241
83120448  10.98922
83249874  10.98844
83378466  10.98699
83509020  10.99075
83635648  10.99248
83764296  10.99254
83891792  10.99224
84022389  10.99172
84149575  10.99000
84279510  10.98714
84407050  10.98674
84538800  10.98598
84665152  10.98593
84793171  10.98562
84920200  10.98595
85048656  10.98840
85179600  10.98645
85312800  10.98303
85432050  10.98133
85561092  10.98171
85690944  10.98054
85819650  10.98263
85947328  10.98270
86074560  10.98195
86205822  10.98323
86334336  10.98455
86464080  10.98550
86592800  10.98743
86724288  10.98946
86852832  10.98764
86981860  10.98846
87112128  10.98915
87244255  10.98845
87374352  10.98823
87500350  10.98618
87629040  10.98728
87758019  10.98329
87887520  10.98128
88017215  10.98040
88145841  10.98204
88277025  10.98135
88405184  10.98171
88534550  10.98008
88665830  10.97899
88794810  10.97675
88923681  10.97757
89052894  10.97544
89183328  10.97301
89315666  10.96914
89443714  10.96980
89576304  10.97026
89705868  10.96717
89834880  10.96667
89965920  10.96704
90095712  10.96510
90226368  10.96353
90357040  10.95822
90489331  10.95671
90619200  10.95420
90748784  10.95316
90880542  10.95429
91013440  10.95170
91143138  10.94971
91273950  10.94857
91406304  10.94796
91540395  10.94878
91671840  10.94812
91803600  10.94871
91933632  10.94898
92063334  10.94772
92196048  10.95073
92325312  10.94802
92454510  10.94972
92584128  10.94738
92717280  10.94760
92849120  10.94711
92980818  10.94512
93114582  10.94436
93245427  10.94345
93373497  10.94358
93506994  10.94033
93638270  10.94221
93768850  10.94199
93898050  10.93794
94030431  10.93572
94162320  10.93461
94296384  10.93373
94427025  10.93362
94559808  10.92855
94688334  10.92819
94818906  10.92891
94949950  10.92700
95082039  10.92626
95216688  10.92598
95351802  10.92837
95483520  10.92913
95617080  10.92686
95745936  10.92416
95879424  10.92329
96011568  10.92319
96143364  10.92680
96274368  10.92635
96407073  10.92547
96537477  10.92479
96670418  10.92244
96802944  10.92571
96933915  10.92507
97066656  10.92413
97199505  10.92226
97332032  10.92031
97463853  10.91913
97599600  10.91717
97729920  10.91756
97863200  10.91344
97997130  10.91284
98130588  10.91236
98260230  10.90835
98395704  10.90756
98529200  10.90632
98661600  10.90878
98793800  10.91079
98925120  10.91288
99055803  10.91121
99190066  10.90968
99323712  10.91008
99460744  10.90824
99594200  10.90900
99731450  10.90863
99865332  10.90880


==> data/all_log_r0_p3.dat <==
11  -2.39789
14  -3.83800
17  -2.55866
19  -3.39122
20  -3.91127
26  -2.71637
26  -3.72464
32  -3.25906
34  -3.68058
35  -2.95699
37  -2.35990
38  -1.86011
38  -1.99684
40  -1.85421
44  -1.47832
46  -1.38592
49  -1.30440
50  -1.01459
50  -1.16709
52  -1.10874
55  -1.05594
56  -1.00794
56  -0.61409
58  -0.75768
62  -0.72738
64  -0.69940
67  -0.98496
70  -0.94978
73  -0.91703
76  -0.59774
77  -0.43834
77  -0.15315
80  -0.14851
80  0.113617
85  0.364237
89  0.603488
92  0.709388
94  0.690720
98  0.908135
100  1.115690
104  1.201756
106  1.395212
106  1.145861
106  1.225806
109  1.198565
110  1.274694
110  1.147563
110  1.221582
112  1.196652
112  1.361458
113  1.520151
118  1.554805
121  1.741428
130  1.756533
140  2.325733
154  2.632213
158  2.719262
170  2.798630
178  3.099211
182  3.208605
187  3.462554
200  3.248568
203  3.293032
208  3.518110
221  3.727105
235  3.664162
238  3.816462
254  3.554271
268  3.665068
286  3.577037
304  3.608736
307  3.713083
320  3.525341
322  3.697297
326  3.690515
338  3.585483
350  3.680366
355  3.770459
368  3.764352
371  3.698410
395  3.695186
400  3.605326
406  3.690312
418  3.660829
434  3.742070
440  3.874499
446  3.896171
448  3.865360
464  3.810535
470  3.982779
475  4.075183
494  3.919124
517  4.072560
544  4.039204
557  4.095563
574  4.127999
590  4.179266
602  4.228205
637  4.372448
650  4.225175
658  4.289434
688  4.332973
704  4.233882
722  4.260615
733  4.168493
755  4.179788
770  4.207120
784  4.091373
802  4.042828
826  4.118352
848  4.071664
850  4.071107
880  4.085121
899  4.240293
916  4.209472
931  4.289011
1003  4.161378
1088  4.151670
1184  4.372979
1240  4.506804
1355  4.560039
1445  4.610372
1552  4.597830
1646  4.596686
1730  4.542564
2057  4.647143
11150  4.155491
21350  4.056570
31990  4.129326
42670  4.124731
53998  4.088285
65660  4.234672
77650  4.309974
89474  4.368522
101725  4.320146
114752  4.329809
148085  4.353995
182710  4.355842
218530  4.440879
255094  4.525266
293150  4.584279
331150  4.562724
369344  4.538047
408496  4.531781
449600  4.528393
489955  4.511732
531760  4.504450
573248  4.521475
615686  4.533438
659632  4.541726
703547  4.552705
747680  4.570417
793012  4.566663
837680  4.563084
882686  4.561475
927680  4.564199
974272  4.564513
1020376  4.566938
1068110  4.566018
1116190  4.565923
1164136  4.578723
1213898  4.575883
1262272  4.582636
1310848  4.572762
1360112  4.582238
1409600  4.580622
1460800  4.585517
1510934  4.587933
1561360  4.594827
1612688  4.600043
1663891  4.599386
1716160  4.610042
1766861  4.603010
1820122  4.605158
1872304  4.601503
1923976  4.597827
1977338  4.594285
2030900  4.598442
2084800  4.601032
2139224  4.599040
2193002  4.595868
2246494  4.596283
2299570  4.591299
2355076  4.589247
2410438  4.593366
2465600  4.597282
2519825  4.593410
2575490  4.597647
2632672  4.598543
2687944  4.594873
2745176  4.598473
2801830  4.600636
2858398  4.601125
2915729  4.603752
2972480  4.608579
3029560  4.613696
3087040  4.620927
3144265  4.620777
3204208  4.625587
3262985  4.632334
3321200  4.629624
3379825  4.633728
3437962  4.633487
3497962  4.632119
3556105  4.629234
3615680  4.630784
3676025  4.632857
3735970  4.633596
3795200  4.629743
3857261  4.632724
3916075  4.633815
3979664  4.630627
4040489  4.625822
4102400  4.623961
4161932  4.623941
4222978  4.625296
4284944  4.624101
4348505  4.623859
4410560  4.623416
4473455  4.626810
4535050  4.622010
4596035  4.619641
4659280  4.619744
4722874  4.618605
4785740  4.617977
4849540  4.618679
4912600  4.624713
4976186  4.626363
5039909  4.628228
5104814  4.628447
5168560  4.629528
5233930  4.631246
5298418  4.632779
5363423  4.635571
5429294  4.634137
5493100  4.632720
5559400  4.632888
5623270  4.632905
5687360  4.632551
5753086  4.633944
5821574  4.630865
5887972  4.627359
5954080  4.627656
6019960  4.629596
6087961  4.630181
6153677  4.630859
6220150  4.632852
6287705  4.633863
6355216  4.630679
6423313  4.628781
6490400  4.631130
6556475  4.631877
6624800  4.632166
6691678  4.635455
6759200  4.636448
6829760  4.638066
6897512  4.637830
6967025  4.638074
7035518  4.639321
7102352  4.638750
7169890  4.635592
7241650  4.634382
7310021  4.634966
7380050  4.636752
7449650  4.639495
7519424  4.638428
7589174  4.638903
7657952  4.637122
7728820  4.640180
7799942  4.638576
7868860  4.637188
7940030  4.636258
8011138  4.636652
8082010  4.638897
8152256  4.635577
8224073  4.634320
8295040  4.637418
8364400  4.638568
8435146  4.637773
8507864  4.637843
8577520  4.636016
8651056  4.637138
8722700  4.635459
8793070  4.638230
8866154  4.637054
8938550  4.638996
9009532  4.638918
9081988  4.639646
9153200  4.639656
9225280  4.640064
9298975  4.641677
9372880  4.642976
9445565  4.642945
9517501  4.643402
9589510  4.643137
9662960  4.642105
9736144  4.642404
9810424  4.644250
9881792  4.643483
9956800  4.643068
10029505  4.641820
10102880  4.642292
10177552  4.643462
10252496  4.642702
10326407  4.640604
10401950  4.641286
10476115  4.639413
10549601  4.640535
10625566  4.643402
10699018  4.644498
10774933  4.644321
10849892  4.643470
10923800  4.643547
10998050  4.645576
11071130  4.645991
11147696  4.644593
11220376  4.642917
11295826  4.642061
11372548  4.642862
11449408  4.642547
11523880  4.643954
11601968  4.645805
11677808  4.646231
11753630  4.645480
11828350  4.645274
11904697  4.645492
11982509  4.647312
12058592  4.647761
12138280  4.650222
12217090  4.649065
12294968  4.648409
12371366  4.649798
12447925  4.649459
12525556  4.650106
12601568  4.650942
12678640  4.650328
12757721  4.650460
12835550  4.650360
12913390  4.649594
12990880  4.649692
13069475  4.649296
13146749  4.649213
13226096  4.650107
13302850  4.649392
13382086  4.647584
13460510  4.648479
13539440  4.649821
13619828  4.648291
13698256  4.647901
13776301  4.647127
13854848  4.648460
13935002  4.649548
14012945  4.649847
14090161  4.649557
14168575  4.650276
14247850  4.651178
14326130  4.651859
14405344  4.653372
14486720  4.653163
14569712  4.654400
14650528  4.654412
14730635  4.655320
14812850  4.654490
14893648  4.655092
14974717  4.655979
15055408  4.654931
15136370  4.654867
15217600  4.653439
15297878  4.653996
15378883  4.653329
15459433  4.651283
15540154  4.652424
15620416  4.653419
15700612  4.653537
15783586  4.654469
15864944  4.654070
15947554  4.655312
16028992  4.655984
16109480  4.656631
16192850  4.658680
16274176  4.657772
16358048  4.658396
16440160  4.657095
16523065  4.658470
16606396  4.660042
16690201  4.660720
16774715  4.660631
16860400  4.662419
16942744  4.662704
17024368  4.663354
17108426  4.663377
17189249  4.664144
17275723  4.664808
17358784  4.664854
17443520  4.663808
17524768  4.663660
17609674  4.663532
17692066  4.663188
17777770  4.663582
17860075  4.663936
17944808  4.663475
18028864  4.661121
18114050  4.661324
18199600  4.661194
18283160  4.662131
18367790  4.661853
18453350  4.661831
18539950  4.660829
18625102  4.658298
18711104  4.658289
18795938  4.659692
18880166  4.659691
18965450  4.660108
19049450  4.658294
19136150  4.657819
19221925  4.658788
19307968  4.659097
19392350  4.657955
19478392  4.657964
19564426  4.656774
19649560  4.657144
19737263  4.657582
19824650  4.657622
19910192  4.658477
19995184  4.659519
20083630  4.658939
20169200  4.658301
20258647  4.658323
20348720  4.659553
20433568  4.660353
20518655  4.661215
20606075  4.662042
20693947  4.661735
20780578  4.662662
20867195  4.662097
20957200  4.662470
21045409  4.663104
21133504  4.662185
21221824  4.661428
21309010  4.661531
21395707  4.662171
21483635  4.662513
21573850  4.662180
21661178  4.662102
21747392  4.663470
21836200  4.662821
21923680  4.663128
22010800  4.661856
22102064  4.663982
22187200  4.663956
22276655  4.663833
22366442  4.664224
22453328  4.664514
22541392  4.666064
22631189  4.665647
22716425  4.665228
22805440  4.665264
22893050  4.665367
22983950  4.665736
23073178  4.665616
23163280  4.666874
23254400  4.666924
23344400  4.667680
23434370  4.667884
23522686  4.667717
23613680  4.667093
23703260  4.666608
23793904  4.666642
23886914  4.666369
23975504  4.665689
24067120  4.665511
24157510  4.665191
24249280  4.665920
24340400  4.665875
24428950  4.665187
24516650  4.664625
24609728  4.665310
24699350  4.665585
24791440  4.665918
24882128  4.666238
24972871  4.666581
25063831  4.667550
25156384  4.666870
25249952  4.666803
25341680  4.667316
25437011  4.667665
25532626  4.667879
25623104  4.666937
25717240  4.666143
25810747  4.666635
25904725  4.666543
25997450  4.667566
26093584  4.668467
26186080  4.668502
26278600  4.669176
26373760  4.668014
26467168  4.668343
26561212  4.669092
26655622  4.668851
26748121  4.669111
26840144  4.669921
26935931  4.670011
27029135  4.670401
27123800  4.670888
27218128  4.671261
27313651  4.671392
27407744  4.670762
27501400  4.670677
27597700  4.670933
27692741  4.670602
27786304  4.670993
27881474  4.670762
27976130  4.670833
28072498  4.670426
28164725  4.670499
28261607  4.670536
28352219  4.670489
28445600  4.671112
28540592  4.670817
28635298  4.670920
28729762  4.671592
28827710  4.671548
28926008  4.671128
29020397  4.669950
29117906  4.669379
29211680  4.669202
29306998  4.668560
29402282  4.667716
29497520  4.668819
29592970  4.668368
29689280  4.667096
29787808  4.667533
29884582  4.667244
29978837  4.666807
30075584  4.665753
30171856  4.665769
30270329  4.664893
30368800  4.664922
30465878  4.665386
30563390  4.667128
30656600  4.666262
30755450  4.666460
30852262  4.666486
30948800  4.666113
31045910  4.666234
31143616  4.665592
31240493  4.665560
31334800  4.664758
31436347  4.664474
31530656  4.664534
31627150  4.664446
31725232  4.664032
31824890  4.663539
31923058  4.663032
32021200  4.663758
32120240  4.664198
32217823  4.664459
32315245  4.664695
32414690  4.664300
32514880  4.664938
32610578  4.665243
32712058  4.664998
32809175  4.664242
32908015  4.664821
33007424  4.664955
33108224  4.665746
33209287  4.665884
33307775  4.665254
33406592  4.665574
33507488  4.666726
33605938  4.666058
33707200  4.666989
33807116  4.666535
33908369  4.666752
34008400  4.666365
34107200  4.667018
34209667  4.667883
34305851  4.667837
34403005  4.668709
34506416  4.669466
34606544  4.669703
34705840  4.668683
34808200  4.669698
34911296  4.669827
35009618  4.670470
35110240  4.671095
35211200  4.671518
35312152  4.672285
35408870  4.673226
35511290  4.673244
35613200  4.672241
35716864  4.672256
35815766  4.671625
35916986  4.671557
36017200  4.671885
36119075  4.672866
36221432  4.672916
36321544  4.673164
36422624  4.672898
36521660  4.672460
36621376  4.672352
36721856  4.672391
36823424  4.672417
36925325  4.671811
37027547  4.672672
37129726  4.671845
37229150  4.672217
37332058  4.672037
37432850  4.672072
37536208  4.672216
37639360  4.673362
37742593  4.673223
37846781  4.672913
37946567  4.672459
38049200  4.673020
38150354  4.672406
38253776  4.671394
38355559  4.671828
38457613  4.672491
38559850  4.672426
38662208  4.672902
38763998  4.673223
38866450  4.672731
38970640  4.673677
39072715  4.672644
39173654  4.672451
39275600  4.672603
39379042  4.672349
39482621  4.672065
39586178  4.672108
39692665  4.672640
39794666  4.673062
39900608  4.672663
40003912  4.671661
40107523  4.671419
40212322  4.670912
40315240  4.670190
40417480  4.670295
40522900  4.670736
40624220  4.671068
40725773  4.671651
40830400  4.671805
40933453  4.672216
41039492  4.672580
41145091  4.672170
41251190  4.671276
41358110  4.671670
41463026  4.671809
41566699  4.671539
41670910  4.671134
41775670  4.670825
41877920  4.670105
41984192  4.670204
42084350  4.670344
42188510  4.670315
42294950  4.671098
42401842  4.670933
42507451  4.670139
42609701  4.669476
42715775  4.670096
42821066  4.669630
42926275  4.669655
43030306  4.669385
43137803  4.669931
43243450  4.670170
43345982  4.671079
43455698  4.671762
43559308  4.671717
43664186  4.671020
43769986  4.671363
43872512  4.670860
43979254  4.671328
44082850  4.671044
44188850  4.671190
44297209  4.671801
44402639  4.671660
44509376  4.671415
44616598  4.671139
44723824  4.670219
44831738  4.670297
44937200  4.670577
45043600  4.671019
45146209  4.671257
45252800  4.671453
45358586  4.670050
45464800  4.670342
45570278  4.670403
45678608  4.670067
45782615  4.669341
45889675  4.669572
45997090  4.668834
46105630  4.668922
46209352  4.668778
46317376  4.668830
46423930  4.668083
46531960  4.668381
46639376  4.668159
46746106  4.668444
46852820  4.668040
46961600  4.668048
47069155  4.668089
47176480  4.667827
47283392  4.668053
47390350  4.668577
47498429  4.668263
47606096  4.668135
47716025  4.668313
47823677  4.667420
47927984  4.667596
48034112  4.666370
48142370  4.666051
48253216  4.665500
48361040  4.665790
48467512  4.665103
48577300  4.664991
48687296  4.664473
48794960  4.664716
48902794  4.664444
49011050  4.663964
49118090  4.663700
49226549  4.663468
49335670  4.663081
49444640  4.662638
49555925  4.663644
49665910  4.664030
49773080  4.664486
49878200  4.664662
49990766  4.665141
50100050  4.663998
50211520  4.664024
50322905  4.664076
50433650  4.663838
50548595  4.663840
50660075  4.664207
50774009  4.664172
50888650  4.664215
51001808  4.664285
51116260  4.663613
51227570  4.663463
51342599  4.663616
51455930  4.663639
51571912  4.663462
51683264  4.663123
51797900  4.662732
51909712  4.661976
52020106  4.661786
52134425  4.661462
52249330  4.661510
52359824  4.660673
52474499  4.660530
52587064  4.660266
52700795  4.660748
52816091  4.660670
52927094  4.661000
53039600  4.660383
53151200  4.660442
53265296  4.660677
53380048  4.660193
53493952  4.660584
53607400  4.659951
53720128  4.659627
53835320  4.659299
53949475  4.659107
54060058  4.659229
54174784  4.659070
54288704  4.658585
54405925  4.657898
54521138  4.657516
54630592  4.657833
54743222  4.657643
54858295  4.657508
54971434  4.657325
55085072  4.657537
55199003  4.657285
55313410  4.656331
55430200  4.656616
55544762  4.656951
55657175  4.656452
55772150  4.656480
55891472  4.656069
55999042  4.655676
56118475  4.655946
56231630  4.655585
56342104  4.655243
56459035  4.655782
56573594  4.655272
56687600  4.655753
56797994  4.655776
56913659  4.656162
57028738  4.656442
57146705  4.657376
57260224  4.657256
57376846  4.657191
57493075  4.656907
57610195  4.656700
57727120  4.656518
57843440  4.656504
57958274  4.655944
58075160  4.655553
58193728  4.655785
58308215  4.656190
58420450  4.656014
58533881  4.655857
58650943  4.655593
58763504  4.655336
58878784  4.655461
58995020  4.654982
59109778  4.655384
59227060  4.656042
59344096  4.655723
59459600  4.655379
59576641  4.655032
59689322  4.654149
59807552  4.653899
59924240  4.653541
60039350  4.653172
60154705  4.653001
60270736  4.653021
60386096  4.653588
60502438  4.653249
60620300  4.652681
60735200  4.652133
60850240  4.651777
60964658  4.651604
61084414  4.652324
61199824  4.652117
61316672  4.652159
61434026  4.651876
61551218  4.651619
61668269  4.650843
61785536  4.650646
61903310  4.650220
62024816  4.650249
62142002  4.650044
62261350  4.649556
62377139  4.649268
62496200  4.649029
62612912  4.648650
62730800  4.648898
62849428  4.648068
62964913  4.647714
63081962  4.647960
63201185  4.648117
63319850  4.648383
63438815  4.648884
63562670  4.649349
63681086  4.649210
63800915  4.649851
63919325  4.650103
64040320  4.650372
64156570  4.650257
64274525  4.649642
64391218  4.649057
64511200  4.648281
64630226  4.647853
64750322  4.647808
64869143  4.648199
64985630  4.648041
65106112  4.648266
65224390  4.648151
65345170  4.648379
65462089  4.647823
65582825  4.647525
65704496  4.647269
65822974  4.647250
65939651  4.647161
66064004  4.647408
66179861  4.647392
66299654  4.646603
66420718  4.646457
66544352  4.645936
66666460  4.645867
66785950  4.645964
66906560  4.645618
67025200  4.645871
67145810  4.646105
67265485  4.646120
67386400  4.646278
67504484  4.646581
67626326  4.646274
67747394  4.646399
67869893  4.645880
67988720  4.646143
68110400  4.645381
68228432  4.645263
68347900  4.645160
68471936  4.644772
68587850  4.644343
68708650  4.644069
68826560  4.644257
68947568  4.644628
69070400  4.645056
69189910  4.645448
69311680  4.645849
69431957  4.645708
69554654  4.645592
69676277  4.645632
69799840  4.645013
69918004  4.644929
70036774  4.644417
70162040  4.643890
70282496  4.643653
70403392  4.642977
70523615  4.642688
70643840  4.642360
70768406  4.642985
70890400  4.642631
71012914  4.642764
71137040  4.642763
71257792  4.642733
71379896  4.642615
71503691  4.642900
71621545  4.643561
71742850  4.643364
71861551  4.643269
71980592  4.642426
72103360  4.642419
72224116  4.642445
72347120  4.642424
72470432  4.642394
72592382  4.642697
72714103  4.642978
72835744  4.643319
72957248  4.642980
73075772  4.643037
73198528  4.642699
73324094  4.642680
73447160  4.642793
73565473  4.641974
73686704  4.641808
73810994  4.641701
73933672  4.641791
74059013  4.641303
74182928  4.641505
74304400  4.641694
74423650  4.641608
74547575  4.641451
74674400  4.641263
74796736  4.640995
74920496  4.641318
75048512  4.641636
75171722  4.641432
75298300  4.640959
75417440  4.640315
75543104  4.640130
75668032  4.639993
75791134  4.639793
75915400  4.639412
76040272  4.638712
76162880  4.638466
76280680  4.638157
76404347  4.637924
76528592  4.637635
76655600  4.637785
76780690  4.637721
76906825  4.637408
77029925  4.637891
77156086  4.637990
77277808  4.637712
77402960  4.637588
77529739  4.637606
77650903  4.637159
77776336  4.637181
77897864  4.637047
78020800  4.636925
78145600  4.637169
78265720  4.636559
78388400  4.636289
78510850  4.636004
78637840  4.636259
78765344  4.636279
78891911  4.636007
79016672  4.636088
79137968  4.636078
79262243  4.636221
79390400  4.636226
79517542  4.635393
79642150  4.635114
79768040  4.634773
79891819  4.634353
80015600  4.634439
80142656  4.634088
80265790  4.634156
80389400  4.634232
80514301  4.633866
80639104  4.634201
80766400  4.633937
80893322  4.634060
81019135  4.633731
81141680  4.633455
81269194  4.633318
81393200  4.633355
81519410  4.633476
81644398  4.633645
81767348  4.632757
81897490  4.632915
82027451  4.633234
82153186  4.633269
82277312  4.633437
82404400  4.633074
82533854  4.633110
82660460  4.632696
82785326  4.632784
82913728  4.632510
83038144  4.632097
83165720  4.631796
83293550  4.631653
83420224  4.631229
83547712  4.631314
83672782  4.631098
83803027  4.630895
83932051  4.630590
84059102  4.630467
84185200  4.630301
84312896  4.629940
84439667  4.629726
84570028  4.629424
84693932  4.629286
84821938  4.629521
84950075  4.629505
85075360  4.628964
85203392  4.629514
85335976  4.629322
85464820  4.629638
85591142  4.629339
85714510  4.628908
85841600  4.629282
85967666  4.629294
86097056  4.629091
86225872  4.628991
86351858  4.629532
86480480  4.629460
86605120  4.628831
86732480  4.628730
86862400  4.628259
86989109  4.627867
87115736  4.627767
87243200  4.627906
87372298  4.627973
87504014  4.628205
87630620  4.628368
87758488  4.628256
87886400  4.628228
88010650  4.628220
88138064  4.628015
88264790  4.627829
88395952  4.628214
88524058  4.627874
88651840  4.627827
88778488  4.627654
88907756  4.627561
89036650  4.627143
89168240  4.627019
89294656  4.627136
89424350  4.627126
89552960  4.627546
89684864  4.627500
89811568  4.626896
89939120  4.627338
90068800  4.627245
90194090  4.627194
90324640  4.627184
90457880  4.627050
90587770  4.627041
90715840  4.626483
90843584  4.626741
90972326  4.627042
91102400  4.626982
91230944  4.626612
91361600  4.626718
91491520  4.627119
91624120  4.627042
91753600  4.626945
91881869  4.626764
92008790  4.627111
92141104  4.626557
92271296  4.626274
92399798  4.626061
92533405  4.625719
92663900  4.625377
92796007  4.625820
92928446  4.625499
93059302  4.625328
93188150  4.625138
93318310  4.624647
93445018  4.624409
93575300  4.624136
93708550  4.624102
93834572  4.623662
93963968  4.623777
94093030  4.623497
94227325  4.623337
94355317  4.622957
94488859  4.623160
94620100  4.623337
94748650  4.623310
94880720  4.623295
95009782  4.623434
95141333  4.623520
95270896  4.623647
95403728  4.623989
95536276  4.624374
95666800  4.624470
95795600  4.624150
95926336  4.623998
96059600  4.623945
96191249  4.624256
96321856  4.624352
96454622  4.624664
96584378  4.624618
96715415  4.624299
96850096  4.624117
96978595  4.624182
97109425  4.624068
97239050  4.623851
97368734  4.623772
97499350  4.623941
97623280  4.623357
97755200  4.623376
97883786  4.622840
98018518  4.622919
98150675  4.622857
98286122  4.622859
98419120  4.622493
98550550  4.622477
98680666  4.622534
98809568  4.622745
98939984  4.622266
99073799  4.622262
99206800  4.622270
99344126  4.621942
99475520  4.622135
99606199  4.622097
99738106  4.621742
99868210  4.621718


==> data/all_log_r0_p43.dat <==
11  -14.3873
14  3.362543
15  5.852429
17  7.222535
19  5.189140
20  -0.66860
21  -2.31281
24  -0.43468
26  -0.74839
26  -2.30260
27  0.303692
30  -0.85534
32  -0.78955
33  -0.73315
34  1.196447
35  -1.10042
36  0.650669
37  2.219373
38  3.634179
38  4.179988
39  1.887477
40  0.460272
42  -0.20976
44  -1.77777
45  -1.09759
46  0.417172
48  -0.17178
49  -1.83357
50  -2.30994
50  -1.71133
51  -2.54396
52  -1.97056
54  -3.11963
54  -4.20110
55  -3.62309
56  -3.96971
56  -2.99207
57  -3.01973
57  -3.35697
58  -4.38967
62  -3.47731
63  -3.78910
64  -3.70098
66  -2.85511
66  -2.41925
66  -2.00234
67  -2.13866
69  -1.21200
70  -0.84045
72  -0.48151
73  -0.64032
77  -0.19366
84  1.964923
90  3.043664
96  3.469249
100  4.329580
106  5.094610
110  4.856524
113  5.313815
116  4.197446
118  4.129832
121  4.567809
128  4.623184
132  4.592006
139  5.133303
141  5.086026
144  4.134007
150  4.202187
154  3.945768
158  4.019126
162  4.222643
170  4.545128
171  4.084763
175  3.681882
179  3.149625
182  2.528547
186  2.170099
189  1.887514
194  1.782506
196  1.306481
200  1.168942
203  0.805535
205  0.635313
210  0.298568
214  0.388848
221  0.285837
222  0.373203
228  0.089528
234  -0.18353
236  -0.00196
240  -0.43822
246  -0.90600
264  -1.69228
272  -1.59210
288  -1.45966
294  -1.92061
306  -1.63826
312  -1.76593
320  -2.06053
326  -2.52576
336  -2.56940
342  -2.43370
350  -2.77755
357  -2.42729
363  -2.80150
370  -3.12925
378  -3.28392
390  -2.96612
395  -2.48137
402  -2.50662
410  -2.33116
420  -2.12343
432  -1.97473
435  -1.73174
442  -1.46077
450  -1.89390
490  -2.13512
537  -1.53012
570  -1.57807
600  -1.34024
648  -0.69396
690  0.525931
720  1.018569
756  1.277200
798  1.483557
906  2.376341
4356  8.899831
7920  9.456789
11387  9.194288
15024  9.230897
18755  8.861671
22480  8.551423
26200  8.618394
29925  8.635541
33800  8.477583
37686  8.548341
67527  8.476229
98274  8.411146
130830  8.468324
164805  8.490393
199898  8.494533
235458  8.365360
272214  8.351734
309442  8.387327
347340  8.397325
385784  8.422470
425352  8.488971
465426  8.517667
505575  8.495152
546624  8.495669
587814  8.530327
629895  8.527043
673260  8.499541
715968  8.518574
759850  8.496813
803257  8.509085
847602  8.526776
892044  8.544674
937392  8.513996
982800  8.501649
1028133  8.497244
1074502  8.498913
1122358  8.532838
1169070  8.518428
1216688  8.531923
1264446  8.538348
1312128  8.538738
1360749  8.511303
1410288  8.513302
1459822  8.502721
1508544  8.493019
1558080  8.492417
1608426  8.518793
1659384  8.527671
1710576  8.524677
1760451  8.514209
1812608  8.503437
1863918  8.484525
1915362  8.487276
1967880  8.472227
2020650  8.481351
2073456  8.484324
2126166  8.475741
2180619  8.458757
2234448  8.464352
2287296  8.464745
2340990  8.461789
2395316  8.465297
2449216  8.460026
2503872  8.453241
2558730  8.441711
2613600  8.443610
2668510  8.453907
2724040  8.444835
2780232  8.433568
2836080  8.436615
2893770  8.425500
2950290  8.410449
3006900  8.398850
3062822  8.402771
3119760  8.397378
3177450  8.399666
3235968  8.395888
3294600  8.404601
3352198  8.404056
3410688  8.413453
3468516  8.413614
3527090  8.418152
3585456  8.421456
3645104  8.413331
3703518  8.408652
3763920  8.414051
3824275  8.424107
3884323  8.428762
3944850  8.427577
4004421  8.424144
4065600  8.427548
4125888  8.422705
4186119  8.425620
4247100  8.426459
4307850  8.428172
4371312  8.420610
4433517  8.425829
4494528  8.416128
4555905  8.425272
4617450  8.427995
4679990  8.429180
4742465  8.427236
4804308  8.427483
4867200  8.428780
4929155  8.429941
4992465  8.434167
5055350  8.431488
5120128  8.433507
5183504  8.434065
5246558  8.435050
5311280  8.443556
5374728  8.443851
5439037  8.435582
5503680  8.432160
5569200  8.430164
5634244  8.433090
5699408  8.433071
5764746  8.441472
5830704  8.435575
5896072  8.432719
5962032  8.425414
6027426  8.432095
6094080  8.422725
6159458  8.413013
6225744  8.413449
6293259  8.410287
6359301  8.406181
6426672  8.409320
6493350  8.407909
6560246  8.409610
6627348  8.404183
6695267  8.400149
6763200  8.398804
6831360  8.396844
6898990  8.398024
6968630  8.395131
7036758  8.406115
7104960  8.406094
7172925  8.410405
7243200  8.410806
7311304  8.407047
7379550  8.405208
7448400  8.410053
7516832  8.406018
7586124  8.410771
7655725  8.416712
7726374  8.415833
7796275  8.412105
7866950  8.409077
7937622  8.411506
8006400  8.409667
8076670  8.406985
8147350  8.403956
8217792  8.404558
8288794  8.405012
8359648  8.402555
8430072  8.407161
8500800  8.404779
8571510  8.402133
8642800  8.398428
8715054  8.398896
8786800  8.397791
8858612  8.403262
8930950  8.406650
9001510  8.400243
9073655  8.398440
9146682  8.395148
9216130  8.390724
9287952  8.386453
9360741  8.390996
9433460  8.387144
9505808  8.381542
9579123  8.379484
9651776  8.375632
9725760  8.371931
9800490  8.373477
9872464  8.369174
9946224  8.371784
10019952  8.369974
10092138  8.374943
10167280  8.379297
10241600  8.381522
10314720  8.376044
10388736  8.377082
10462968  8.374936
10537499  8.377746
10612800  8.376051
10686410  8.380344
10761204  8.385920
10837278  8.385638
10913682  8.377728
10989230  8.377754
11062350  8.371130
11139216  8.373491
11213872  8.372098
11289861  8.374118
11365173  8.373082
11442240  8.367694
11517525  8.368334
11594154  8.363399
11670160  8.366124
11746650  8.365854
11820632  8.364471
11896960  8.365446
11973824  8.371489
12049698  8.369520
12126400  8.368798
12203200  8.363875
12280411  8.367330
12357070  8.364592
12434020  8.363103
12509760  8.364193
12587200  8.363160
12664530  8.360524
12742320  8.360728
12819392  8.360904
12897600  8.362300
12975840  8.360776
13056030  8.360056
13134895  8.358303
13212787  8.359203
13290450  8.356561
13369152  8.355115
13446825  8.354182
13525470  8.350423
13604850  8.348008
13684950  8.347491
13764130  8.348548
13841856  8.348640
13923030  8.347504
14002730  8.350366
14081778  8.352363
14160608  8.348442
14240496  8.349262
14319950  8.351667
14398720  8.351220
14479120  8.350206
14560425  8.348662
14640528  8.343220
14720598  8.341994
14801446  8.337992
14882880  8.336076
14964264  8.335560
15044532  8.335195
15126192  8.338337
15207984  8.336410
15289680  8.338455
15371391  8.341678
15451200  8.341065
15532608  8.340487
15612285  8.339177
15693705  8.335936
15775275  8.337636
15857005  8.335117
15939504  8.337330
16020550  8.334552
16102174  8.338655
16185468  8.344364
16266294  8.345521
16350516  8.344574
16431936  8.345226
16515058  8.345080
16597328  8.345050
16682814  8.342224
16766493  8.341499
16849976  8.344348
16934148  8.344196
17015985  8.348484
17097300  8.349093
17179563  8.350782
17264025  8.345635
17348100  8.346806
17433317  8.345578
17516077  8.346352
17600310  8.340377
17684160  8.338425
17769342  8.342644
17851968  8.343078
17935680  8.341444
18020264  8.339327
18103984  8.340296
18189327  8.338235
18274942  8.339874
18359744  8.335712
18445150  8.333820
18531150  8.333688
18616614  8.330531
18702216  8.330966
18788580  8.329443
18872880  8.328453
18958080  8.326591
19042368  8.326777
19127232  8.323708
19214658  8.321443
19301094  8.318629
19387376  8.316654
19474950  8.316388
19560255  8.314882
19645850  8.313590
19731861  8.315752
19817793  8.315954
19904126  8.317724
19990512  8.316657
20077200  8.315861
20162835  8.311450
20250694  8.308044
20339616  8.305536
20426754  8.305280
20510658  8.305509
20597696  8.306054
20685600  8.307176
20774350  8.305344
20861904  8.305137
20950384  8.305727
21038400  8.307647
21126336  8.308676
21214864  8.303362
21302864  8.300359
21387200  8.297362
21476112  8.298675
21566160  8.298982
21652800  8.300248
21741360  8.297862
21832812  8.296932
21918608  8.297264
22007805  8.296701
22097600  8.292029
22187200  8.290040
22276800  8.289732
22366080  8.288891
22454592  8.287980
22542421  8.285490
22632800  8.285529
22718628  8.284317
22809920  8.286080
22897521  8.287029
22987710  8.283227
23077950  8.282387
23166514  8.284230
23257725  8.284010
23345870  8.281611
23435850  8.277899
23524800  8.274506
23614560  8.276280
23704054  8.278779
23794992  8.281055
23883840  8.278511
23974182  8.278040
24064450  8.277023
24156032  8.275703
24245648  8.274345
24337456  8.274160
24426685  8.275076
24516262  8.273406
24606999  8.272054
24698288  8.270551
24788016  8.267410
24878800  8.269399
24969600  8.268068
25062192  8.268298
25156092  8.265403
25247040  8.267793
25339244  8.267782
25433023  8.267904
25526550  8.269335
25619118  8.270306
25711693  8.268602
25804672  8.266968
25899552  8.265880
25994486  8.266177
26089200  8.265753
26181024  8.264549
26273808  8.263670
26367120  8.261468
26460420  8.260348
26554688  8.258877
26648256  8.259126
26743220  8.259801
26835830  8.259097
26931008  8.255196
27025950  8.258251
27119910  8.256824
27214810  8.257442
27308352  8.257085
27404720  8.257283
27498800  8.256182
27592640  8.256271
27687010  8.254820
27782976  8.256476
27879775  8.257098
27975200  8.257462
28069902  8.256858
28163520  8.255610
28259166  8.256036
28353600  8.253681
28450678  8.252930
28542960  8.254794
28639920  8.257693
28735744  8.257198
28831698  8.256814
28929600  8.256490
29025178  8.253681
29124207  8.252287
29217090  8.252495
29314320  8.254353
29410731  8.253629
29506624  8.254484
29604225  8.253974
29700576  8.252700
29798568  8.251773
29893758  8.252647
29988525  8.251305
30084560  8.251075
30181086  8.250822
30277827  8.251961
30376850  8.251207
30474128  8.252140
30571646  8.253108
30668848  8.250860
30765781  8.252370
30861264  8.252395
30960080  8.252738
31057818  8.251367
31156650  8.252076
31253537  8.251588
31351670  8.250686
31450560  8.248449
31547400  8.248248
31645440  8.245605
31743600  8.245282
31840960  8.245893
31939872  8.244905
32037306  8.245886
32137600  8.246172
32235264  8.245896
32333409  8.243694
32433600  8.241783
32534376  8.244434
32633061  8.243788
32731851  8.245157
32831720  8.243269
32931360  8.244946
33029616  8.246731
33127820  8.247275
33227864  8.248815
33327840  8.247637
33427760  8.246737
33529826  8.247519
33628810  8.247457
33728895  8.246368
33829104  8.246639
33928338  8.247579
34028925  8.248070
34128534  8.247244
34228800  8.247775
34328400  8.244938
34427531  8.243802
34528314  8.243036
34630596  8.241772
34731840  8.240416
34833600  8.237104
34936218  8.237956
35035600  8.237744
35135531  8.237326
35236288  8.239689
35336880  8.240395
35436602  8.240758
35538462  8.239783
35638208  8.239848
35740690  8.238411
35844258  8.238203
35945421  8.237480
36044847  8.235578
36146240  8.233954
36249920  8.232366
36349641  8.232153
36451008  8.229811
36554454  8.228466
36654939  8.226893
36757116  8.227096
36859287  8.227671
36960210  8.227138
37061430  8.227469
37163280  8.228091
37265517  8.228284
37368384  8.229020
37469700  8.227783
37574046  8.227167
37675395  8.227424
37777809  8.227244
37880440  8.227600
37982800  8.225030
38085621  8.226373
38188460  8.223868
38291136  8.225113
38395224  8.224119
38497326  8.222666
38601594  8.221482
38703175  8.222133
38807925  8.222852
38911698  8.222834
39015347  8.221709
39119040  8.221985
39222120  8.221707
39325075  8.221502
39427520  8.223739
39532890  8.223986
39637152  8.223777
39742272  8.222988
39843216  8.222880
39947139  8.222633
40052408  8.223630
40155456  8.223943
40256812  8.223967
40361328  8.222370
40465152  8.222855
40569650  8.224341
40674975  8.226889
40778850  8.226630
40881962  8.225792
40987190  8.227016
41091363  8.227892
41195172  8.228431
41299236  8.229468
41405700  8.227142
41509824  8.227804
41615298  8.227747
41720112  8.226858
41825160  8.227766
41931520  8.226729
42036030  8.227087
42140340  8.230117
42245798  8.230167
42352610  8.230460
42457792  8.231850
42563631  8.231102
42668400  8.229695
42773325  8.229154
42882026  8.228835
42985825  8.228436
43091874  8.228767
43198796  8.228536
43306560  8.227871
43413486  8.227176
43521912  8.228266
43627438  8.227028
43734074  8.228044
43838848  8.226412
43945506  8.225307
44050440  8.224923
44157950  8.226560
44264025  8.228214
44372160  8.226763
44477532  8.227442
44587440  8.228683
44695995  8.228902
44802768  8.228745
44909055  8.228678
45017280  8.228831
45122368  8.228942
45230025  8.228429
45335600  8.229129
45443330  8.229252
45549744  8.228304
45658016  8.229942
45766336  8.231445
45872189  8.232921
45978084  8.234234
46086480  8.235495
46193328  8.234245
46299456  8.235277
46407744  8.234206
46517175  8.233872
46625199  8.234370
46733050  8.233813
46840864  8.233613
46948050  8.234673
47054700  8.234890
47165050  8.235634
47272288  8.234065
47380080  8.233894
47484944  8.234552
47594800  8.235391
47704110  8.235879
47814336  8.235185
47920265  8.235461
48028830  8.236425
48135024  8.235529
48244800  8.234909
48353472  8.234548
48462366  8.234602
48573840  8.236362
48683313  8.234307
48790300  8.234430
48899760  8.233970
49010304  8.235476
49119936  8.235733
49229026  8.236743
49336615  8.234680
49447216  8.232457
49556034  8.233492
49666878  8.233886
49775830  8.232884
49885758  8.231427
49997352  8.231446
50107824  8.231567
50220195  8.231015
50331965  8.232528
50442642  8.232007
50554580  8.233896
50668992  8.232873
50781120  8.234977
50895090  8.235691
51004404  8.233602
51116586  8.233129
51228471  8.231800
51340608  8.232521
51453584  8.233211
51566144  8.231688
51679530  8.232297
51792688  8.232737
51906624  8.233205
52018650  8.234227
52130952  8.234113
52244775  8.232631
52359749  8.234409
52470600  8.233941
52583832  8.234109
52697776  8.233437
52812144  8.233641
52926784  8.231343
53041449  8.230694
53156246  8.232359
53271504  8.232534
53382080  8.231318
53496560  8.230408
53610048  8.230395
53724535  8.228284
53840416  8.228673
53954880  8.228399
54067962  8.227360
54180483  8.228002
54295914  8.228870
54411732  8.228459
54529098  8.229744
54642240  8.230289
54756030  8.230492
54869906  8.230035
54984150  8.228984
55098143  8.227958
55212595  8.228546
55328203  8.227151
55444872  8.227718
55559952  8.227352
55674720  8.228297
55790413  8.228930
55907136  8.229689
56018684  8.229614
56135232  8.228013
56250324  8.227639
56364480  8.227909
56479632  8.228432
56595235  8.226497
56709675  8.226915
56825280  8.226575
56940174  8.224598
57055824  8.224784
57173886  8.223991
57289104  8.222373
57407040  8.222757
57523851  8.223432
57639840  8.223709
57757872  8.224245
57874850  8.223509
57990912  8.223252
58107726  8.222046
58225200  8.223402
58341360  8.222815
58456616  8.222023
58571400  8.222532
58686621  8.223084
58802096  8.224703
58915008  8.223917
59032656  8.223390
59147910  8.223487
59266039  8.225012
59379535  8.224572
59498285  8.223014
59615718  8.222995
59730144  8.222632
59847522  8.220930
59965906  8.221860
60084225  8.222944
60199056  8.224580
60316575  8.225843
60432930  8.226318
60549489  8.226719
60668994  8.227539
60786528  8.226292
60904728  8.227043
61023662  8.227370
61140800  8.227153
61260114  8.225729
61378650  8.226537
61493787  8.226696
61612096  8.226290
61729920  8.225221
61848400  8.224897
61966520  8.224543
62088528  8.225254
62207483  8.224823
62326200  8.224442
62443350  8.223669
62559408  8.223954
62681060  8.222783
62798400  8.221611
62918898  8.223813
63037716  8.224774
63154803  8.225906
63274288  8.225677
63392914  8.224707
63512256  8.224500
63631890  8.223818
63748768  8.222621
63869850  8.222148
63988470  8.220675
64104804  8.219936
64222830  8.219122
64342116  8.217950
64460160  8.218187
64578477  8.216732
64700643  8.217958
64819450  8.218771
64937664  8.219424
65059200  8.219545
65177937  8.219045
65297880  8.218114
65418330  8.217300
65538762  8.216932
65657025  8.216163
65775600  8.214698
65895584  8.215047
66014928  8.213552
66134970  8.213762
66256960  8.213653
66377412  8.213291
66499536  8.214999
66620400  8.215730
66741030  8.214163
66862629  8.214255
66983553  8.214941
67107648  8.214834
67227120  8.215431
67347050  8.215651
67467312  8.216119
67584816  8.216410
67707810  8.215797
67828410  8.214924
67951541  8.214378
68066550  8.214408
68187056  8.214161
68307624  8.213923
68429535  8.212037
68549824  8.211482
68668886  8.211728
68789214  8.213005
68912112  8.213280
69033672  8.211803
69157116  8.211908
69279510  8.211785
69401709  8.210254
69524630  8.209489
69646426  8.208001
69771286  8.206704
69891766  8.208576
70014042  8.208499
70134450  8.208601
70257600  8.206718
70377230  8.206755
70498496  8.206181
70621005  8.205848
70743690  8.205447
70865655  8.204967
70990416  8.206026
71112536  8.206828
71233974  8.205736
71357475  8.205169
71480640  8.204980
71602960  8.203725
71726145  8.204370
71845470  8.204351
71966790  8.203667
72089136  8.203385
72212634  8.202508
72336780  8.202754
72461322  8.202822
72585807  8.202259
72705586  8.203374
72828648  8.203079
72953360  8.202744
73074141  8.201484
73196475  8.200389
73320918  8.200865
73444263  8.198799
73567938  8.198755
73687600  8.198577
73812744  8.197789
73934400  8.197504
74059300  8.197731
74183400  8.197970
74305045  8.198307
74429472  8.197924
74553843  8.199533
74676888  8.200344
74799825  8.200103
74925136  8.197751
75051970  8.198080
75175506  8.200182
75299280  8.200478
75423051  8.199971
75544080  8.200117
75669770  8.199150
75794400  8.199479
75917699  8.197846
76040670  8.197052
76168218  8.197670
76293360  8.198116
76417088  8.197686
76544457  8.198160
76672674  8.197112
76797275  8.196087
76921246  8.195686
77046435  8.195695
77169600  8.195418
77294566  8.195662
77420160  8.195395
77548002  8.195337
77674800  8.194578
77800350  8.193310
77927504  8.193747
78053150  8.194376
78176800  8.195957
78305850  8.195949
78429675  8.196353
78553926  8.193986
78682275  8.193954
78809768  8.193521
78936550  8.192531
79061856  8.190891
79185600  8.191167
79311144  8.190212
79439742  8.191555
79563792  8.191749
79692056  8.192458
79817166  8.191260
79941312  8.190939
80067554  8.190660
80194752  8.191199
80319808  8.190531
80447040  8.190283
80574864  8.189890
80701550  8.188731
80827200  8.187834
80953328  8.188335
81079150  8.188859
81204102  8.188110
81332892  8.187589
81460268  8.188513
81586425  8.187307
81713808  8.187190
81842488  8.186439
81967226  8.185849
82095010  8.185878
82221945  8.187857
82348992  8.186971
82474546  8.186512
82600978  8.185429
82729725  8.184538
82856368  8.184115
82984944  8.183946
83114768  8.183392
83244150  8.184583
83372148  8.184233
83503021  8.184810
83630190  8.185422
83759424  8.186086
83886928  8.185969
84016950  8.186656
84144694  8.186568
84274050  8.185840
84401856  8.186974
84531440  8.187417
84660093  8.187794
84786240  8.188339
84913950  8.188571
85042339  8.189026
85174310  8.188289
85306134  8.189356
85425600  8.188818
85554518  8.188015
85685075  8.188059
85813800  8.186887
85940712  8.187094
86069200  8.186497
86199270  8.185892
86329200  8.184143
86458365  8.184238
86587849  8.183491
86719680  8.182553
86848002  8.182929
86978475  8.182907
87107976  8.183545
87240384  8.183272
87370290  8.183865
87496320  8.182976
87625200  8.182176
87753915  8.181659
87883950  8.181467
88013010  8.181612
88141950  8.181708
88273164  8.181659
88401745  8.182642
88531344  8.182945
88663365  8.183759
88792355  8.183637
88921134  8.185252
89049856  8.184511
89180990  8.185455
89312729  8.185369
89441415  8.185461
89574850  8.184961
89704816  8.184163
89832640  8.183297
89963328  8.183237
90092800  8.182607
90223914  8.182744
90354640  8.181801
90486890  8.182609
90616896  8.183659
90745200  8.182756
90876576  8.182879
91009907  8.182892
91141024  8.181931
91271232  8.181344
91404126  8.180948
91537200  8.180267
91668906  8.180133
91800765  8.179805
91931400  8.180067
92060906  8.180332
92194112  8.180871
92324133  8.180511
92453040  8.180338
92582334  8.180946
92715535  8.181429
92846768  8.181286
92979171  8.181503
93112348  8.181207
93243412  8.180988
93371200  8.180966
93504448  8.181017
93635203  8.180943
93766016  8.180851
93895568  8.180658
94027475  8.180850
94159296  8.180562
94293612  8.180438
94424073  8.179701
94556176  8.178585
94685526  8.179216
94815760  8.180212
94946904  8.180532
95078736  8.178634
95213079  8.178912
95347824  8.177807
95479454  8.177317
95612742  8.177487
95742015  8.176552
95874902  8.176235
96007950  8.176744
96139610  8.177345
96271075  8.178590
96403606  8.177675
96533800  8.177302
96667200  8.178117
96799032  8.177724
96930918  8.177788
97063469  8.177436
97196496  8.176921
97330464  8.176401
97461962  8.175654
97597566  8.175098
97728630  8.175172
97862800  8.175511
97996791  8.175920
98129898  8.175861
98259312  8.175636
98395371  8.175312
98528958  8.175084
98662576  8.174519
98794938  8.173678
98926200  8.172722
99056259  8.172804
99190053  8.173072
99323291  8.171016
99459690  8.171164
99593440  8.171363
99731387  8.172198
99864954  8.172786


==> data/all_log_r0_p5.dat <==
11  2.397895
14  1.198947
17  -1.08951
19  1.391196
21  -0.10485
24  -1.14672
26  -2.37923
26  -2.48909
27  -2.21252
32  -2.68442
33  -3.07611
34  -2.81977
36  -2.60286
37  -2.41694
38  -2.25581
38  -3.02422
39  -2.41532
42  -2.69643
44  -3.15201
46  -2.22869
48  -2.49124
49  -2.37800
51  -1.76177
52  -1.35909
54  -0.82605
54  -1.25454
56  -0.90990
56  -1.45246
57  -1.26296
57  -1.49039
58  -1.31134
62  -1.52830
63  -1.23089
64  -0.95005
66  -0.92290
66  -0.66451
66  -1.09948
67  -0.84925
69  -0.82747
72  -0.59295
73  -0.36920
76  -0.46352
77  -0.14969
77  -0.34373
78  -0.14246
84  0.245919
84  0.240687
89  0.048646
92  0.047653
94  0.046700
96  0.224778
99  0.778000
106  0.792253
112  1.088461
116  1.479245
118  1.507245
126  1.770752
129  1.893658
138  2.112530
142  2.105898
147  2.297013
153  2.331035
158  2.589981
162  2.610244
171  2.841742
176  2.974734
182  3.218261
184  3.023413
187  3.138686
192  3.318124
198  3.662384
203  3.544936
208  3.600367
216  3.621054
222  4.019889
231  3.905539
234  3.918116
238  4.165431
246  4.085469
252  4.037507
258  4.047268
259  4.110845
267  4.225057
278  4.205279
286  4.263565
291  4.244365
294  4.250912
304  4.281437
307  4.501325
312  4.503085
318  4.573900
328  4.376541
338  4.558169
348  4.561843
361  4.606945
368  4.610643
378  4.576521
387  4.637597
402  4.768391
418  4.928535
432  4.908646
438  4.991337
448  4.988160
459  5.081839
466  5.108744
483  5.073614
501  4.995106
516  4.891434
522  4.893881
537  4.896560
544  4.899689
552  5.025905
568  5.040091
576  4.974885
583  5.003093
594  4.890449
658  5.170938
708  5.056730
768  5.165955
819  5.207371
874  5.372308
921  5.419310
974  5.455254
1017  5.367173
1074  5.377322
1232  5.373017
6864  5.259337
12642  5.161670
18726  5.399363
24843  5.353315
31409  5.315097
37952  5.259048
44604  5.300956
51528  5.418198
58212  5.455518
65296  5.469879
95792  5.439970
127449  5.456264
161257  5.450367
195656  5.472891
231308  5.467552
267696  5.513685
304538  5.538383
342402  5.520244
380277  5.543222
419121  5.572745
459472  5.592063
499069  5.599172
539968  5.618885
581314  5.630572
623403  5.617599
666127  5.626571
709814  5.631023
752787  5.626429
796059  5.602049
841226  5.600537
885528  5.617611
931392  5.631412
976374  5.639504
1022409  5.642232
1068882  5.635588
1116531  5.625701
1163106  5.633616
1210121  5.639037
1258072  5.644821
1305766  5.644084
1354698  5.643693
1403976  5.642204
1454271  5.648549
1503399  5.649841
1553664  5.637711
1603472  5.641704
1654704  5.629827
1705392  5.621568
1756192  5.623702
1807888  5.624646
1859942  5.627388
1911024  5.625342
1964034  5.636897
2017026  5.644296
2069632  5.646673
2122896  5.642294
2177344  5.648768
2231442  5.652272
2284041  5.651187
2337984  5.654379
2391543  5.651996
2447316  5.651734
2501784  5.654396
2556288  5.651954
2611651  5.661964
2667571  5.666289
2723474  5.660861
2779782  5.664706
2835189  5.665762
2892864  5.669218
2949246  5.667065
3006003  5.671521
3062864  5.674591
3120192  5.671253
3177477  5.669832
3235008  5.670862
3293472  5.672156
3351744  5.673246
3410746  5.673673
3469046  5.673480
3527568  5.668061
3585842  5.663921
3645606  5.667117
3704442  5.665908
3763776  5.671133
3824352  5.671224
3884538  5.670202
3945312  5.673024
4005106  5.671065
4066752  5.671585
4127328  5.671998
4187904  5.671067
4249031  5.670871
4309732  5.668922
4372032  5.665370
4432914  5.663601
4494462  5.664116
4556409  5.662734
4618344  5.665797
4681062  5.668008
4743543  5.671873
4806018  5.671828
4868336  5.673855
4930911  5.677928
4992858  5.674613
5056328  5.673375
5121584  5.675111
5184432  5.673866
5250069  5.674634
5314342  5.673224
5378688  5.673253
5442221  5.672305
5506608  5.673666
5571664  5.671295
5637086  5.675122
5703592  5.676633
5768848  5.679660
5835554  5.680276
5901669  5.679659
5968593  5.679576
6034512  5.679274
6100704  5.679734
6166741  5.682496
6233184  5.685043
6299528  5.681830
6365376  5.680780
6432048  5.681777
6498882  5.681456
6566688  5.678347
6635136  5.680492
6703611  5.679253
6770403  5.681569
6838194  5.680909
6905808  5.676998
6974336  5.674553
7041728  5.673323
7110649  5.671992
7179072  5.669902
7250078  5.671833
7320768  5.670717
7388277  5.670076
7457472  5.669038
7525568  5.673300
7594542  5.673344
7663837  5.673618
7734831  5.673450
7806414  5.675228
7876422  5.674791
7948152  5.675184
8018582  5.674707
8090388  5.677991
8159393  5.676345
8229648  5.682005
8300758  5.686067
8373258  5.685107
8442896  5.684228
8514819  5.686661
8586448  5.687743
8658396  5.687722
8729262  5.688856
8801086  5.686887
8871841  5.687834
8943936  5.687150
9014432  5.685897
9086272  5.687088
9159822  5.686477
9231864  5.687412
9303777  5.688283
9376482  5.689343
9448318  5.688526
9523072  5.687541
9594832  5.686657
9668298  5.685315
9743552  5.687331
9818598  5.687749
9890118  5.688239
9964838  5.687743
10039571  5.687067
10112246  5.685972
10186953  5.686841
10260207  5.686941
10334574  5.688440
10409553  5.690162
10483722  5.689314
10558128  5.688902
10633024  5.687129
10706157  5.690201
10781632  5.690129
10858342  5.691493
10933167  5.689694
11008032  5.688990
11082624  5.688878
11158749  5.688294
11233221  5.688370
11309217  5.685939
11384238  5.686412
11460374  5.688299
11536224  5.687551
11612557  5.686228
11687683  5.686835
11764521  5.687907
11838528  5.687906
11912784  5.685940
11990064  5.685896
12067134  5.685378
12144736  5.686801
12222252  5.686150
12299033  5.687196
12375562  5.686812
12452328  5.687909
12529231  5.688623
12606882  5.690904
12683584  5.691937
12761217  5.693519
12840624  5.692181
12917632  5.691044
12996126  5.690285
13075356  5.691322
13151664  5.692662
13230918  5.691559
13308288  5.691141
13387071  5.691199
13466193  5.691699
13546026  5.690738
13625768  5.691707
13704581  5.693107
13784256  5.696137
13862682  5.697915
13943349  5.697638
14024142  5.698158
14104356  5.699198
14183472  5.700366
14262633  5.699856
14340618  5.700857
14421074  5.701367
14502624  5.701869
14581224  5.699815
14661269  5.700551
14741906  5.703101
14822696  5.703416
14904659  5.701926
14983578  5.699410
15063776  5.699619
15145394  5.700837
15226642  5.702245
15307878  5.703811
15388296  5.703032
15469884  5.704343
15550223  5.705627
15631098  5.705670
15712704  5.708499
15793977  5.711731
15873534  5.713579
15955698  5.712659
16036207  5.712431
16117396  5.712638
16200832  5.712154
16282413  5.711858
16365657  5.712945
16447808  5.713335
16531038  5.713915
16612876  5.713097
16696512  5.714940
16779222  5.715644
16863506  5.715929
16946991  5.716356
17029968  5.716839
17113171  5.716379
17197019  5.717285
17280494  5.717824
17365257  5.717044
17448896  5.716837
17531343  5.716371
17615832  5.716812
17699989  5.716694
17784627  5.716155
17867136  5.718350
17950698  5.717943
18036018  5.716300
18119024  5.716253
18205182  5.715769
18288907  5.715656
18374608  5.715632
18460416  5.716351
18546514  5.714875
18633564  5.715421
18719168  5.715171
18803952  5.714488
18888506  5.714362
18971771  5.713418
19056656  5.713959
19145552  5.714683
19231512  5.712899
19316426  5.712526
19402838  5.712418
19490624  5.711349
19575792  5.711108
19661616  5.711044
19747923  5.711541
19832618  5.709731
19919088  5.711021
20006634  5.711811
20092842  5.712079
20178496  5.712531
20265458  5.713057
20351376  5.712060
20437173  5.712349
20521422  5.712347
20608902  5.713227
20696706  5.712461
20783031  5.712732
20870451  5.712019
20960056  5.712034
21047312  5.711793
21134686  5.710931
21224007  5.711390
21311472  5.711388
21398916  5.711304
21486528  5.710047
21575526  5.710997
21661728  5.710566
21749676  5.712821
21839552  5.713382
21927794  5.713760
22016656  5.713300
22106566  5.714397
22195446  5.715016
22284096  5.714334
22372992  5.716226
22461138  5.714257
22548096  5.713774
22637784  5.714122
22726854  5.714463
22815042  5.714906
22904748  5.714856
22993344  5.715406
23082579  5.714590
23171499  5.714123
23261766  5.714924
23351427  5.713487
23441496  5.714094
23532054  5.714709
23621136  5.714499
23710041  5.713308
23799204  5.711690
23889973  5.710100
23981122  5.709450
24071616  5.709810
24165013  5.709955
24256962  5.710726
24347488  5.710995
24438612  5.711043
24526264  5.710858
24615864  5.711415
24705408  5.711432
24795888  5.711008
24886433  5.709898
24977862  5.709693
25070736  5.709761
25163626  5.709217
25255872  5.708581
25348532  5.707352
25442604  5.706470
25537088  5.707306
25630896  5.705739
25723324  5.705658
25818834  5.704641
25912432  5.704293
26006288  5.703685
26099008  5.703141
26190828  5.702117
26283033  5.700809
26376658  5.699724
26469684  5.700277
26563824  5.702276
26658112  5.702077
26752832  5.702559
26847457  5.703271
26941584  5.703614
27033984  5.704114
27126912  5.702628
27222848  5.701985
27317202  5.702499
27412308  5.701569
27505549  5.702195
27602064  5.702563
27698112  5.702123
27792297  5.702487
27886488  5.702171
27981984  5.700603
28077072  5.700532
28171421  5.699622
28267264  5.698731
28362768  5.698372
28457808  5.698048
28555146  5.697729
28649642  5.698850
28744819  5.699171
28839824  5.699266
28936152  5.697240
29032046  5.696914
29129128  5.696822
29226282  5.697061
29321813  5.698100
29418048  5.698469
29515164  5.696947
29613294  5.696092
29710758  5.697355
29807034  5.697158
29904618  5.698056
29998194  5.699024
30095604  5.698583
30192162  5.698323
30287664  5.697917
30383496  5.697884
30481104  5.698958
30577824  5.698164
30674118  5.697238
30769452  5.697354
30866364  5.697412
30964854  5.696654
31062876  5.695515
31162752  5.695927
31260089  5.696467
31356864  5.696087
31456494  5.695987
31553984  5.696218
31651824  5.696384
31750479  5.697311
31848256  5.697552
31946432  5.697620
32044224  5.697402
32144481  5.697155
32240912  5.696810
32342301  5.696258
32440618  5.695692
32540923  5.695521
32638823  5.694487
32736912  5.694633
32835194  5.694491
32934512  5.692937
33034768  5.693002
33131808  5.692768
33231744  5.692072
33332348  5.690848
33431769  5.691737
33533248  5.691574
33632746  5.690831
33734913  5.690141
33833226  5.689603
33931419  5.689733
34030464  5.689612
34129472  5.689024
34229538  5.687878
34328907  5.687698
34428336  5.687025
34528032  5.687260
34628888  5.686864
34732462  5.687626
34831221  5.687437
34933782  5.687751
35033424  5.687925
35134618  5.688454
35234944  5.687792
35334198  5.687018
35430822  5.686561
35532864  5.686044
35633088  5.686486
35733698  5.686493
35835822  5.686645
35937072  5.687239
36038959  5.687505
36140493  5.686818
36242739  5.686615
36343888  5.685279
36447216  5.685765
36549561  5.684799
36651456  5.684082
36753013  5.684546
36856272  5.684113
36957642  5.683993
37057328  5.683771
37159872  5.684541
37260384  5.684986
37361232  5.684661
37465302  5.683518
37569528  5.683099
37670688  5.682437
37774296  5.682353
37875688  5.682087
37979227  5.681626
38081547  5.681805
38185362  5.681641
38287392  5.680964
38391984  5.680593
38494272  5.680971
38596576  5.680740
38697099  5.680470
38799254  5.680707
38902914  5.680541
39006912  5.681206
39110433  5.681570
39213434  5.681567
39316277  5.682000
39419532  5.682326
39524281  5.682190
39627504  5.682529
39731328  5.683333
39834431  5.684064
39938342  5.682429
40043178  5.682860
40144256  5.682946
40247307  5.683179
40353024  5.682936
40456752  5.683799
40559778  5.683770
40665222  5.683324
40768497  5.683181
40873392  5.683542
40978638  5.683475
41082488  5.682850
41185757  5.683792
41291124  5.684500
41396832  5.684276
41501922  5.683496
41607744  5.683315
41712759  5.682827
41817776  5.682858
41923273  5.683855
42030144  5.683839
42134841  5.683629
42238196  5.683832
42342822  5.683112
42451776  5.683386
42556397  5.683088
42660768  5.682023
42766122  5.681057
42873138  5.681624
42976544  5.681218
43082832  5.681795
43191442  5.682599
43299179  5.682930
43404757  5.682626
43512882  5.682965
43617546  5.682855
43722984  5.682456
43829136  5.681647
43935371  5.681577
44040282  5.681388
44146368  5.681326
44251878  5.681406
44358671  5.682327
44462148  5.683122
44570498  5.682493
44680194  5.681867
44786474  5.681992
44889823  5.681560
44996448  5.682456
45101952  5.683200
45208752  5.683240
45315198  5.683245
45422784  5.683945
45527856  5.684301
45633492  5.683823
45743552  5.683400
45848594  5.683313
45954658  5.683260
46062159  5.683079
46167504  5.682058
46275048  5.681120
46383372  5.680793
46490598  5.680854
46598552  5.682004
46705904  5.681254
46814243  5.681082
46922832  5.681840
47032926  5.681327
47142304  5.680940
47249712  5.680789
47356848  5.679581
47463066  5.679169
47571136  5.678944
47679632  5.679230
47788173  5.679778
47894814  5.680067
48001338  5.680498
48107296  5.679987
48217728  5.680210
48326916  5.679736
48434496  5.679369
48544888  5.679817
48653297  5.680057
48762208  5.679742
48872064  5.679205
48981168  5.677755
49088767  5.678078
49198464  5.678729
49304427  5.678352
49415568  5.678771
49526878  5.679381
49636656  5.679047
49743036  5.679593
49852656  5.679636
49960494  5.679095
50070768  5.679256
50181656  5.679233
50295357  5.678366
50405696  5.678672
50518704  5.678881
50630112  5.678549
50743776  5.678424
50856687  5.678973
50970594  5.678589
51087168  5.678950
51201216  5.678656
51314702  5.679181
51425466  5.679484
51537374  5.678687
51652089  5.678497
51762832  5.678515
51875346  5.678485
51986606  5.677988
52099376  5.679236
52209584  5.678509
52325184  5.678083
52441536  5.678203
52552512  5.677988
52665984  5.677505
52780992  5.677809
52895472  5.678527
53012432  5.678046
53125488  5.677551
53240448  5.677768
53353317  5.677711
53469062  5.677470
53582976  5.676633
53697564  5.676481
53811632  5.677422
53924224  5.677727
54041536  5.677659
54153586  5.677456
54269833  5.677869
54382482  5.677326
54500787  5.676990
54612519  5.675813
54728214  5.675422
54840352  5.675160
54953712  5.674786
55069632  5.674557
55184437  5.674506
55299033  5.674722
55415646  5.674741
55532282  5.674536
55647696  5.674708
55762784  5.674639
55879632  5.674355
55993616  5.674485
56108997  5.674359
56223468  5.674090
56337309  5.674049
56452176  5.674022
56567646  5.673941
56684061  5.673420
56797072  5.673870
56915313  5.673533
57029772  5.672985
57145536  5.673009
57261776  5.673109
57378062  5.672856
57493072  5.673161
57609864  5.673361
57728712  5.673096
57843422  5.672672
57959757  5.672656
58075934  5.672562
58192738  5.672378
58311186  5.672086
58425376  5.672108
58540284  5.672134
58655168  5.671881
58768192  5.671173
58886604  5.671310
59004198  5.671426
59120936  5.671012
59239824  5.671015
59355072  5.670558
59473848  5.670809
59592379  5.670494
59709646  5.670615
59823918  5.670769
59940496  5.670902
60056896  5.671022
60172222  5.671238
60287491  5.672295
60403716  5.672097
60519024  5.671735
60637248  5.671582
60751782  5.670665
60867048  5.670709
60983538  5.670000
61102992  5.669889
61219746  5.670204
61338726  5.669967
61456992  5.670113
61575241  5.670102
61692608  5.669360
61810336  5.669412
61928112  5.669540
62047314  5.669600
62166192  5.669897
62285648  5.670280
62402912  5.670599
62522064  5.670488
62640464  5.670563
62758221  5.670688
62877952  5.670393
62997858  5.670272
63114352  5.669769
63231168  5.669605
63348768  5.669714
63467579  5.668979
63585984  5.668495
63703728  5.668761
63825102  5.668056
63942714  5.668281
64064016  5.668355
64179648  5.667726
64297584  5.667699
64417392  5.667083
64532544  5.666983
64655642  5.666773
64774512  5.666015
64889874  5.665945
65008944  5.665249
65129176  5.665234
65250256  5.664951
65368332  5.664855
65491008  5.664166
65608848  5.663569
65726649  5.663882
65846934  5.663874
65966613  5.664155
66086128  5.663650
66206948  5.663972
66329424  5.663619
66447018  5.663747
66571456  5.663527
66691282  5.663897
66810977  5.664098
66933178  5.664366
67053399  5.664423
67173876  5.664604
67293504  5.665095
67414608  5.664952
67531392  5.664607
67651968  5.664994
67769548  5.665387
67890042  5.665543
68010304  5.665589
68130736  5.666061
68250514  5.665672
68371776  5.665625
68490688  5.665707
68612544  5.665853
68733483  5.665481
68853162  5.665812
68974161  5.665726
69098176  5.665202
69219584  5.665099
69341607  5.665054
69459957  5.664899
69581392  5.665612
69703487  5.665337
69826482  5.665421
69947741  5.665270
70068166  5.665608
70188912  5.665756
70312464  5.664896
70433112  5.665086
70556992  5.664878
70675904  5.664592
70797678  5.664504
70919856  5.663530
71043136  5.663312
71165664  5.663547
71286378  5.663691
71407962  5.663471
71531286  5.663332
71654214  5.663457
71774981  5.663468
71896446  5.663442
72018828  5.663906
72141608  5.663528
72263001  5.662864
72387139  5.662924
72512154  5.663302
72635086  5.663197
72757062  5.662851
72882162  5.663011
73005296  5.662792
73128337  5.662792
73250541  5.662397
73375664  5.661930
73498259  5.661351
73621872  5.661497
73743552  5.661679
73868228  5.661477
73990896  5.661348
74115648  5.661412
74237744  5.660725
74360592  5.660024
74483392  5.659839
74606208  5.659216
74730682  5.659961
74855616  5.659973
74982336  5.660056
75107808  5.660227
75229798  5.660505
75353757  5.660540
75478752  5.660394
75600448  5.660307
75723984  5.660080
75849566  5.659828
75972528  5.659920
76098078  5.659647
76223322  5.659517
76349552  5.659364
76474062  5.659351
76599712  5.659364
76726414  5.658412
76851162  5.658113
76977216  5.658044
77101392  5.658214
77224252  5.658425
77350867  5.657894
77477502  5.658209
77601328  5.658724
77728208  5.658840
77853999  5.658738
77978316  5.658458
78104169  5.658217
78226941  5.658125
78353856  5.658081
78478998  5.658368
78600654  5.657889
78731504  5.658027
78853434  5.657925
78980112  5.657630
79106703  5.657660
79233021  5.657662
79358682  5.657584
79486272  5.657181
79609842  5.656892
79736971  5.656507
79862904  5.656528
79986808  5.656218
80113098  5.655821
80239824  5.656104
80365446  5.656439
80493807  5.656352
80621586  5.656708
80746326  5.656721
80870592  5.656490
80997696  5.656542
81120231  5.656648
81245862  5.656038
81371856  5.656117
81500601  5.656245
81626064  5.656566
81753534  5.656696
81876828  5.656964
82005714  5.656763
82132066  5.656291
82259056  5.656387
82385136  5.656440
82508944  5.656500
82639186  5.655803
82766016  5.655706
82893504  5.655123
83022698  5.654900
83149702  5.654489
83277584  5.654412
83404608  5.654981
83533632  5.655028
83659584  5.654296
83789488  5.654547
83919183  5.654167
84047751  5.653648
84175713  5.653767
84303296  5.653883
84427882  5.653845
84558474  5.653432
84683584  5.653108
84813912  5.653499
84944472  5.654026
85071312  5.653725
85201424  5.653834
85330176  5.653386
85458966  5.653637
85590288  5.653731
85720272  5.653774
85848732  5.653363
85976121  5.653083
86102874  5.652966
86231376  5.652864
86358384  5.652469
86487744  5.652365
86617566  5.652391
86745904  5.652389
86876496  5.652748
87006213  5.652141
87136062  5.651703
87265398  5.650842
87394768  5.650808
87520832  5.650569
87651849  5.650012
87781784  5.650418
87910043  5.650123
88039874  5.650250
88165374  5.649310
88297008  5.649649
88425816  5.649619
88555482  5.649582
88683858  5.649269
88814336  5.648988
88946124  5.649002
89075189  5.649170
89206032  5.649281
89336824  5.649491
89467536  5.649098
89597322  5.649061
89726168  5.648605
89855766  5.648211
89986032  5.647559
90115776  5.647415
90246037  5.646770
90375894  5.646292
90507312  5.646109
90635158  5.645749
90767314  5.645743
90898542  5.645810
91028639  5.645850
91157904  5.645510
91287312  5.645741
91419712  5.645732
91553616  5.645828
91685776  5.645729
91814632  5.645878
91944243  5.645889
92074176  5.645189
92207808  5.645145
92334643  5.645041
92465136  5.644441
92594528  5.644510
92726099  5.644206
92858304  5.644118
92988294  5.644279
93119792  5.644364
93250476  5.643907
93379158  5.643599
93514096  5.643732
93643552  5.643635
93775488  5.644088
93904398  5.643648
94037696  5.643710
94170476  5.643336
94302558  5.643215
94435314  5.642894
94564899  5.642708
94698672  5.642703
94828288  5.642169
94956561  5.642364
95087106  5.642041
95218368  5.642699
95352579  5.642826
95482674  5.642301
95615157  5.642237
95745216  5.641891
95874834  5.642352
96006806  5.642677
96136608  5.642786
96269453  5.642690
96401826  5.642754
96535134  5.642175
96668352  5.641997
96800704  5.641902
96934032  5.641635
97066926  5.641441
97199802  5.641049
97331183  5.640523
97463646  5.639936
97597428  5.639949
97731474  5.639896
97864689  5.639400
97998384  5.639080
98130861  5.639143
98264133  5.638626
98396187  5.638349
98529408  5.638079
98660144  5.638406
98791056  5.638366
98924859  5.638145
99057952  5.638208
99191232  5.638145
99328474  5.638235
99461072  5.638026
99595623  5.637756
99732288  5.637934
99866688  5.638152


==> data/all_log_r0_p7.dat <==
11  -4.79579
15  -2.39789
17  2.179020
19  0.898155
20  1.916817
24  1.597348
26  0.903713
26  1.198011
27  0.698694
30  -0.73165
32  -0.66513
33  0.555791
34  -0.57199
36  -1.55500
37  -1.69206
38  -1.81365
38  -1.06504
39  -1.82000
40  -2.50081
44  -1.99735
45  -1.90224
46  -2.51189
48  -2.40268
50  -1.97656
50  -2.21046
51  -2.73034
52  -2.92190
54  -2.96001
54  -2.99549
55  -2.89564
57  -2.41097
57  -2.33563
58  -2.51094
62  -2.43709
64  -2.36746
66  -2.06894
66  -2.46596
66  -2.62157
67  -2.76997
69  -2.91243
72  -2.84140
73  -2.56944
75  -2.20846
75  -2.15827
75  -2.39814
76  -2.62845
78  -2.20174
80  -1.79070
80  -1.93301
85  -2.07206
89  -1.85540
94  -1.52825
99  -1.40298
106  -1.08556
110  -0.34758
114  0.048250
116  0.104710
120  0.154877
128  0.623956
130  0.388644
138  0.321272
141  0.492459
144  0.470780
153  0.926660
158  1.139093
162  1.174449
171  1.443260
174  1.238717
178  1.231060
186  1.260939
190  0.942078
195  0.911618
198  0.850555
200  1.207705
205  1.328123
212  1.381208
216  1.550680
222  1.479948
225  1.724631
234  1.986626
236  1.801439
243  2.050753
246  2.210890
256  2.211280
258  2.312010
264  2.408961
270  2.405421
272  2.639312
286  2.678164
288  2.738802
300  2.684447
307  2.844193
318  2.972384
324  3.297689
333  3.223939
342  3.465278
353  3.729848
360  3.723770
368  3.647142
381  3.696011
390  3.590579
398  3.706169
405  3.735616
417  3.764064
432  3.915581
438  3.772381
446  3.858384
459  3.999418
466  3.991952
472  4.166448
486  4.060192
503  4.254820
516  4.309927
522  4.389290
537  4.338169
544  4.339492
582  4.394691
627  4.721497
678  4.986306
720  4.947980
768  5.138239
816  4.984682
867  5.175099
912  5.347674
948  5.310851
1074  5.742273
5687  5.485772
10336  5.509034
15210  5.358629
20212  5.403965
25296  5.393902
30270  5.379475
35520  5.276010
41067  5.225947
46464  5.327283
52152  5.331551
82008  5.549566
112866  5.633294
145350  5.732666
179546  5.854059
214275  5.864691
250260  5.809452
286656  5.809463
324032  5.829721
362034  5.819963
400192  5.854010
439566  5.866466
479520  5.873460
519840  5.895686
560817  5.918255
602048  5.939817
644248  5.959355
687030  5.978020
730335  5.982489
773870  5.984304
817650  5.973917
861645  5.979150
906440  5.974864
951863  5.975913
997254  5.979603
1042840  5.981327
1089455  5.978960
1136356  5.975577
1183680  5.959894
1231010  5.968957
1279122  5.967595
1326819  5.962856
1376152  5.966730
1425294  5.961195
1474002  5.957887
1523394  5.953381
1572912  5.951336
1623360  5.948993
1674360  5.949276
1725776  5.949904
1775232  5.950879
1826775  5.958703
1877552  5.956468
1930518  5.969521
1983078  5.965326
2035904  5.959078
2089152  5.959165
2142540  5.957361
2196400  5.958538
2249280  5.956596
2302616  5.968230
2356054  5.973093
2410816  5.973655
2465192  5.978348
2519425  5.980542
2574150  5.982659
2628879  5.989892
2684592  5.986340
2740688  5.985081
2796378  5.987944
2853504  5.994673
2909874  5.992348
2965638  5.992637
3022301  5.989306
3078070  5.988394
3135984  5.984095
3192950  5.984315
3251295  5.979191
3309072  5.984582
3367344  5.986686
3425904  5.992304
3484800  5.997198
3543930  6.000903
3602736  6.001555
3661360  6.006151
3721075  6.012223
3780863  6.013726
3842043  6.014908
3901992  6.016890
3962850  6.019420
4022848  6.020132
4084398  6.023839
4145210  6.026096
4204800  6.026723
4266320  6.027666
4327104  6.031042
4389345  6.034802
4452800  6.037307
4513119  6.035660
4575040  6.032279
4635585  6.033842
4698436  6.031409
4760862  6.032461
4824304  6.031402
4886222  6.027894
4948416  6.027708
5010928  6.027290
5075475  6.029361
5138496  6.032415
5202032  6.031604
5264395  6.032891
5328945  6.032565
5393264  6.032324
5457600  6.029916
5521906  6.032573
5587485  6.034949
5653296  6.031374
5718166  6.033026
5784582  6.034806
5850630  6.033814
5916270  6.038371
5981226  6.038921
6046422  6.042007
6112608  6.037508
6178976  6.039650
6245657  6.041396
6312237  6.043490
6379200  6.039054
6446415  6.041223
6513754  6.041258
6580800  6.040874
6648402  6.039494
6715385  6.040819
6783450  6.040603
6852800  6.042677
6920037  6.045101
6989034  6.049330
7057584  6.053793
7125648  6.056874
7194644  6.058010
7265508  6.060980
7332600  6.061811
7401600  6.062108
7469550  6.061405
7537728  6.060163
7607017  6.061559
7676304  6.060691
7746135  6.062229
7817400  6.061676
7888176  6.062413
7958925  6.063335
8029260  6.061932
8099531  6.059828
8169459  6.061620
8239850  6.064162
8311302  6.064752
8382189  6.063870
8451811  6.063376
8523540  6.066715
8593995  6.066619
8666556  6.067744
8737164  6.067279
8807850  6.066808
8878890  6.065572
8950400  6.064486
9021690  6.066032
9093150  6.065218
9165596  6.062252
9236880  6.058661
9310128  6.057677
9381424  6.058198
9454650  6.057366
9528800  6.057361
9600795  6.057808
9673968  6.057977
9748566  6.054562
9822784  6.053997
9893763  6.055140
9968376  6.054258
10042800  6.053423
10115680  6.054848
10190870  6.054541
10266157  6.053818
10340070  6.052267
10414016  6.050435
10488046  6.050433
10563225  6.050020
10638499  6.051330
10711518  6.053690
10787150  6.054950
10862784  6.056633
10938525  6.056215
11012800  6.058649
11087310  6.057707
11163840  6.057820
11238027  6.059219
11313600  6.059185
11389104  6.060124
11464722  6.062623
11540505  6.064084
11616435  6.063946
11693287  6.063628
11768112  6.062006
11842974  6.060279
11919168  6.059276
11996225  6.057622
12072912  6.057962
12149975  6.057163
12227490  6.058125
12303936  6.058150
12381248  6.059647
12457710  6.059613
12533040  6.060926
12609960  6.062756
12686490  6.064840
12763971  6.064036
12843867  6.063111
12921606  6.063796
12999675  6.064551
13078739  6.065604
13155896  6.065289
13235262  6.063737
13313025  6.063430
13391312  6.061728
13469600  6.063843
13548992  6.064178
13627840  6.063028
13708574  6.063097
13787528  6.063408
13864640  6.062924
13946400  6.063809
14024592  6.061485
14105025  6.062976
14185756  6.063640
14264496  6.064297
14343027  6.064973
14423805  6.068360
14504373  6.068482
14584680  6.068773
14664639  6.070040
14745256  6.069669
14825600  6.070134
14907993  6.070688
14988364  6.071051
15070896  6.072456
15152259  6.073406
15233472  6.072423
15314112  6.074859
15394776  6.074438
15476256  6.075044
15556482  6.074514
15636456  6.076248
15718736  6.075933
15798834  6.075536
15881400  6.075099
15962176  6.074890
16044600  6.074828
16126176  6.072625
16209600  6.072842
16292160  6.072938
16376214  6.073096
16456086  6.074861
16539424  6.075353
16623568  6.073772
16706160  6.074388
16788629  6.073154
16873200  6.072546
16956304  6.070993
17038086  6.070872
17121728  6.070379
17205840  6.071474
17290095  6.073180
17375254  6.072627
17459697  6.073672
17543388  6.072778
17627607  6.072964
17711462  6.071513
17795107  6.072200
17878696  6.071340
17962218  6.071060
18045820  6.071376
18130800  6.070122
18215650  6.070007
18301200  6.069273
18385600  6.069842
18470295  6.070688
18557100  6.070894
18642427  6.072111
18728151  6.074387
18812400  6.074439
18897680  6.074981
18982002  6.074097
19067344  6.075972
19154091  6.074636
19241552  6.074932
19328175  6.075227
19416051  6.075767
19503495  6.076349
19587978  6.075736
19672672  6.074613
19757790  6.074153
19844400  6.072830
19929150  6.072821
20015344  6.071711
20101406  6.071321
20187609  6.071068
20276148  6.071939
20363745  6.072129
20450922  6.072702
20535814  6.071806
20622720  6.073414
20710350  6.073892
20796756  6.073761
20886657  6.072944
20975301  6.072816
21062096  6.071953
21151290  6.071796
21239856  6.072896
21325770  6.072370
21413898  6.072766
21501080  6.072142
21591344  6.073416
21679318  6.073922
21768300  6.073738
21857100  6.074513
21944736  6.075197
22033600  6.075246
22123275  6.076328
22214202  6.075207
22302138  6.074839
22391361  6.075098
22479739  6.075337
22567872  6.075692
22655440  6.074719
22745365  6.074086
22834188  6.074778
22921440  6.074303
23011886  6.075074
23100506  6.075066
23189200  6.075264
23279168  6.075975
23371135  6.077094
23460512  6.076720
23549760  6.076704
23638725  6.076305
23729310  6.074952
23818800  6.075012
23909940  6.075353
24000458  6.075234
24092202  6.075711
24181648  6.075930
24272268  6.077903
24361440  6.078078
24451440  6.078920
24541920  6.078077
24633180  6.077112
24724800  6.078289
24814680  6.077504
24905430  6.076763
24995350  6.076854
25088768  6.077412
25178319  6.077112
25272936  6.076793
25365456  6.076843
25458784  6.077511
25552650  6.076979
25643775  6.077561
25736208  6.077013
25829960  6.076480
25923825  6.077338
26018670  6.077330
26111301  6.076579
26203200  6.075755
26295240  6.074818
26389011  6.075142
26482238  6.074998
26576133  6.075422
26668400  6.075769
26763440  6.076214
26856216  6.075812
26951412  6.075366
27047520  6.075430
27142401  6.075217
27237468  6.075674
27329868  6.075118
27426240  6.074624
27520650  6.074045
27614600  6.072995
27710528  6.073002
27807936  6.072440
27904350  6.073220
27998262  6.073350
28090560  6.072742
28185014  6.072895
28282158  6.074013
28378320  6.074061
28473147  6.076068
28569937  6.075893
28664176  6.076663
28759950  6.077672
28856154  6.077777
28952536  6.077798
29051475  6.076775
29147715  6.077301
29242800  6.077971
29339550  6.078047
29436301  6.079625
29531200  6.079044
29626350  6.078384
29724096  6.077268
29821410  6.077440
29917197  6.078060
30013857  6.077768
30110729  6.078228
30207078  6.078503
30305118  6.078777
30401641  6.078089
30498655  6.078154
30596784  6.079078
30695040  6.079436
30790848  6.079357
30889053  6.079527
30984480  6.079802
31082480  6.079686
31181634  6.080556
31277888  6.080978
31376202  6.081558
31473200  6.082264
31570450  6.082079
31670150  6.082325
31769358  6.081876
31867600  6.081714
31965063  6.082975
32063823  6.082815
32162490  6.083684
32260800  6.084985
32361885  6.085324
32460480  6.086894
32560834  6.087658
32659110  6.088464
32756950  6.087637
32855961  6.088346
32956515  6.088298
33055888  6.088693
33151616  6.088839
33253392  6.088877
33353408  6.089698
33452082  6.089204
33554670  6.089174
33652800  6.089438
33753120  6.089397
33852825  6.088543
33953230  6.088739
34052960  6.088695
34152640  6.089235
34252766  6.088808
34351808  6.088406
34451682  6.088084
34552262  6.087842
34654400  6.088247
34755008  6.087714
34856600  6.087277
34957802  6.087843
35058470  6.087012
35156658  6.086304
35257794  6.086127
35357450  6.086644
35457552  6.086427
35558193  6.086321
35659630  6.087217
35761472  6.086573
35862576  6.087460
35962883  6.088200
36064152  6.089710
36165705  6.091320
36267738  6.091612
36367552  6.091609
36469194  6.091345
36572175  6.092296
36673550  6.092236
36775650  6.092331
36875925  6.092586
36977652  6.093863
37078800  6.093510
37180026  6.093798
37282032  6.093219
37386746  6.093792
37488576  6.093717
37592640  6.094579
37694190  6.094516
37797680  6.094515
37899360  6.094362
38000664  6.093933
38104272  6.092607
38204595  6.092557
38308800  6.093160
38413392  6.093127
38517232  6.092871
38621318  6.093984
38725282  6.094138
38828640  6.095179
38930688  6.095693
39035376  6.096681
39136176  6.095967
39241050  6.095891
39345350  6.096191
39446580  6.096065
39550720  6.096274
39654592  6.096015
39758400  6.095234
39861741  6.095294
39965775  6.095274
40071928  6.094902
40172784  6.095067
40275330  6.095495
40380525  6.095670
40483950  6.095598
40587200  6.094870
40693896  6.095313
40797328  6.094802
40900528  6.095572
41004960  6.094965
41111642  6.094667
41215040  6.094385
41319512  6.094146
41423850  6.094758
41529408  6.094558
41635800  6.094230
41742016  6.094983
41848510  6.094229
41953908  6.093981
42057333  6.093018
42162426  6.092765
42268848  6.092189
42374302  6.092123
42480882  6.092932
42585210  6.093371
42689713  6.093722
42794928  6.093833
42903360  6.094559
43005184  6.093712
43114304  6.093411
43220112  6.093097
43328400  6.093027
43434570  6.092428
43542525  6.092006
43647040  6.091706
43754304  6.091765
43859507  6.091503
43964160  6.091285
44070755  6.091456
44179278  6.091631
44285872  6.091488
44392933  6.090816
44497200  6.090573
44606400  6.091015
44715138  6.090281
44821696  6.089974
44929530  6.090317
45034176  6.090387
45140976  6.089639
45250005  6.089525
45355752  6.089619
45463680  6.090142
45569472  6.089910
45678546  6.090627
45782280  6.090804
45889600  6.091299
45995808  6.091085
46103616  6.091634
46210758  6.091664
46318822  6.091767
46427456  6.092325
46535232  6.092532
46643155  6.092385
46751601  6.092629
46858295  6.092642
46964950  6.092054
47070400  6.092320
47179800  6.091948
47285205  6.090715
47393046  6.090596
47498971  6.090208
47607597  6.089501
47715866  6.089329
47825406  6.089011
47930310  6.088595
48038330  6.088491
48146634  6.088272
48254400  6.088417
48364200  6.088660
48471795  6.088218
48581170  6.088845
48690944  6.089143
48800448  6.089235
48908695  6.088455
49018322  6.088348
49126464  6.088001
49235264  6.087711
49343152  6.087129
49451946  6.085940
49561959  6.087151
49671609  6.087508
49779600  6.087402
49888800  6.087771
49998894  6.088532
50110600  6.087611
50223227  6.086863
50332871  6.086182
50444336  6.086419
50556606  6.086899
50670425  6.087606
50780592  6.087670
50894350  6.087595
51006944  6.087792
51120522  6.087202
51234209  6.086953
51346560  6.086791
51458920  6.086435
51572730  6.086773
51685350  6.087531
51799194  6.087303
51914930  6.087767
52027200  6.087185
52139142  6.087269
52250990  6.087139
52365200  6.087228
52478400  6.086167
52592768  6.086011
52706778  6.085907
52822080  6.086213
52935947  6.086653
53051344  6.085890
53166035  6.085442
53281248  6.085751
53393400  6.085571
53508438  6.085893
53622144  6.085800
53735616  6.085506
53853304  6.085609
53967936  6.085077
54079050  6.084989
54191280  6.084725
54304816  6.084337
54419762  6.084711
54535200  6.084482
54647450  6.084580
54761920  6.084517
54877885  6.084698
54992464  6.084572
55108318  6.084167
55222149  6.084263
55336425  6.083583
55452650  6.083517
55569414  6.083558
55684079  6.083334
55800571  6.083192
55915964  6.083114
56024982  6.083046
56142774  6.083021
56256182  6.083650
56370240  6.083785
56487678  6.083515
56606220  6.084451
56720088  6.084125
56835776  6.084021
56950400  6.083955
57064506  6.083914
57181902  6.083833
57297712  6.082973
57414240  6.082606
57529872  6.083170
57645360  6.083513
57763857  6.082898
57881025  6.082742
57997024  6.083079
58116400  6.083427
58232801  6.083710
58349720  6.083705
58465350  6.084020
58580800  6.083763
58695600  6.083320
58811376  6.083374
58925403  6.082965
59040080  6.082331
59155050  6.082558
59270777  6.082458
59384380  6.082614
59503950  6.083117
59620910  6.083205
59736402  6.083038
59854626  6.082674
59968656  6.082624
60085296  6.083247
60201024  6.082614
60318297  6.083189
60433440  6.082396
60549808  6.081931
60669400  6.081763
60785370  6.081332
60903104  6.080661
61022350  6.080948
61138800  6.080598
61256889  6.080287
61376282  6.079949
61491904  6.079558
61611828  6.079384
61732386  6.079177
61849775  6.079039
61967958  6.078834
62088609  6.078491
62207088  6.078407
62327600  6.078240
62446016  6.078193
62563776  6.078029
62684550  6.078239
62803392  6.077744
62923872  6.078466
63042450  6.077684
63158400  6.076913
63279049  6.076695
63396544  6.076934
63517200  6.077303
63637200  6.077154
63756864  6.077735
63874800  6.077468
63992871  6.077926
64112400  6.078260
64232176  6.078469
64350675  6.078225
64468800  6.077468
64589760  6.077729
64709348  6.077375
64829638  6.077649
64948350  6.077798
65070070  6.078022
65188800  6.078082
65310050  6.078606
65428605  6.077916
65549314  6.077312
65670270  6.077672
65785824  6.077488
65909173  6.078138
66027328  6.077680
66146496  6.077722
66267410  6.078091
66386496  6.078386
66507534  6.078312
66629480  6.078605
66747600  6.078145
66869109  6.078193
66989285  6.077822
67111616  6.078330
67231824  6.078309
67353162  6.077942
67473900  6.077511
67589824  6.077006
67713050  6.077473
67831895  6.076969
67953600  6.076224
68073525  6.076833
68192400  6.076792
68313230  6.077351
68433957  6.077655
68556807  6.077745
68673600  6.077480
68796450  6.077086
68919231  6.076463
69042576  6.076705
69165504  6.076937
69286842  6.076542
69406938  6.076401
69530163  6.076082
69649896  6.076005
69774080  6.075384
69892992  6.075677
70015950  6.075265
70139050  6.075693
70261056  6.075145
70382208  6.075179
70504800  6.075177
70626141  6.075505
70748989  6.075038
70871744  6.075628
70993616  6.076124
71117360  6.076040
71239428  6.075367
71364651  6.075651
71486832  6.075883
71609666  6.075907
71731440  6.075513
71853009  6.075819
71974734  6.074991
72097870  6.075170
72221712  6.075738
72345936  6.076073
72471087  6.075911
72592906  6.076386
72713880  6.076267
72835650  6.075820
72959850  6.075981
73080944  6.076320
73205136  6.075657
73327392  6.076032
73448076  6.076317
73572950  6.076395
73692726  6.076963
73817664  6.076944
73940880  6.076701
74065776  6.076610
74189520  6.076661
74312370  6.076260
74436466  6.076102
74560146  6.075865
74685798  6.076077
74810850  6.075722
74933118  6.075846
75059930  6.076117
75183679  6.076080
75310155  6.076361
75434550  6.076241
75554550  6.076240
75680190  6.076156
75805150  6.075868
75928422  6.075913
76050558  6.075934
76176320  6.076016
76302936  6.075187
76425794  6.075228
76553118  6.075986
76680050  6.076067
76804720  6.075698
76929210  6.075499
77052246  6.075815
77177725  6.075529
77304050  6.075364
77429439  6.074383
77557686  6.073950
77683166  6.074090
77807400  6.074206
77935680  6.074041
78060560  6.073355
78183666  6.073916
78311025  6.073725
78437074  6.073432
78561615  6.072907
78687510  6.072778
78813549  6.073142
78941675  6.072312
79067664  6.071602
79191360  6.071337
79317666  6.071834
79445091  6.071343
79570160  6.071331
79698480  6.071565
79823770  6.071174
79947450  6.070769
80075670  6.070533
80202672  6.070179
80327403  6.069945
80457170  6.070125
80584752  6.069790
80710128  6.069955
80835138  6.069648
80963136  6.069696
81086832  6.069339
81213518  6.068811
81340730  6.068792
81469350  6.068620
81595723  6.068646
81722553  6.068787
81848467  6.068793
81972336  6.068480
82102400  6.068737
82228775  6.068359
82357440  6.067522
82483047  6.067238
82609264  6.067116
82739834  6.067115
82865856  6.067077
82992351  6.067074
83122800  6.066703
83251935  6.067297
83382336  6.067436
83511360  6.067407
83638080  6.067138
83767800  6.067098
83892446  6.067026
84020150  6.066572
84148049  6.066280
84278202  6.066468
84405360  6.066783
84537675  6.066556
84664494  6.066219
84795664  6.067049
84924528  6.066904
85052151  6.067070
85181787  6.066813
85312800  6.067018
85439391  6.067183
85567296  6.067119
85698992  6.066723
85826810  6.067330
85955088  6.067188
86081458  6.066338
86212368  6.066110
86340150  6.066439
86468192  6.066366
86596800  6.066507
86728154  6.066375
86855835  6.066635
86986968  6.066733
87117964  6.066320
87249895  6.066886
87379002  6.067070
87508688  6.067169
87639600  6.066947
87766272  6.067480
87895638  6.067472
88025200  6.067213
88154755  6.067346
88286134  6.067104
88414638  6.067021
88542945  6.067173
88673100  6.067091
88802512  6.067527
88931496  6.067608
89058730  6.067912
89189400  6.068058
89322718  6.067660
89453232  6.067345
89584758  6.066917
89715600  6.066725
89845680  6.066964
89974462  6.066545
90104464  6.066457
90235070  6.066556
90365400  6.066585
90497760  6.066259
90626859  6.066103
90760176  6.065687
90892098  6.065353
91021842  6.065523
91151577  6.065328
91282950  6.064958
91412800  6.064144
91545696  6.064745
91677091  6.063984
91809355  6.063795
91938470  6.063736
92072418  6.063727
92204736  6.063353
92336018  6.063491
92465136  6.063654
92594270  6.063579
92727289  6.063718
92856696  6.064020
92986380  6.063778
93117970  6.063809
93250800  6.063935
93379600  6.064329
93512770  6.063887
93644122  6.063755
93774810  6.063543
93905075  6.063712
94036800  6.063214
94167642  6.063616
94302800  6.063697
94431740  6.063532
94562950  6.063839
94692105  6.064287
94823088  6.064014
94953840  6.063776
95086688  6.062890
95221962  6.062820
95356866  6.062804
95486400  6.063029
95619186  6.062974
95746923  6.063367
95879600  6.063294
96010744  6.063326
96145072  6.064048
96276800  6.064553
96410050  6.064470
96541212  6.064106
96674490  6.063465
96807425  6.063102
96939330  6.062780
97071447  6.062676
97201890  6.062535
97335900  6.062719
97467200  6.062850
97603288  6.062893
97731360  6.062853
97865526  6.062682
98000901  6.062701
98136729  6.062438
98263616  6.062279
98398262  6.062325
98532450  6.062133
98664072  6.062151
98798291  6.062355
98930887  6.062450
99063630  6.062418
99195072  6.062446
99327100  6.062274
99463344  6.061958
99598728  6.061774
99734400  6.061780
99867840  6.061524


==> data/all_log_r0_p79.dat <==
11  -23.9789
14  -1.43324
15  -0.95549
17  7.783016
19  10.93751
20  13.10890
21  4.277296
24  0.564580
26  3.397935
26  1.754903
27  6.688932
30  8.398986
32  7.752910
33  6.200129
34  7.667512
35  6.966084
36  5.713133
37  3.389671
38  1.296748
38  -0.58688
39  0.836707
40  0.798675
42  0.763950
44  1.047468
45  1.005569
46  -0.80017
48  0.376487
49  1.474989
50  0.075154
50  -1.23135
51  -2.45996
52  -2.87699
54  -1.82279
54  -0.83059
55  0.109098
56  1.895112
56  0.973547
57  0.947927
57  0.923621
58  2.423197
62  1.558800
63  -0.05665
64  -0.05533
66  1.278996
66  0.878160
66  1.769864
67  1.016515
69  1.877443
70  1.145496
72  0.438319
73  0.093218
77  -0.07210
84  1.371797
90  -1.30458
96  -2.36640
100  -2.69443
106  -2.81118
110  -3.57412
113  -2.86300
116  -3.55386
118  -1.86726
121  -0.96543
128  0.560262
132  -0.55302
138  -0.97633
141  -0.27035
144  0.609580
150  0.219013
153  0.353295
160  1.447987
168  0.589161
170  1.030576
174  1.573631
176  1.744161
182  1.783231
184  2.117703
187  2.204156
192  2.709608
195  2.887901
198  2.411279
200  3.352169
204  3.321671
208  3.343912
210  3.563391
216  4.430545
222  4.070209
225  4.497271
232  4.334157
234  4.470563
238  3.535814
242  3.770739
252  3.647566
259  3.922378
270  3.545198
286  3.407611
294  2.785295
304  3.190600
312  2.894759
320  2.130010
325  1.965932
336  1.925376
342  1.452280
348  2.263566
354  1.695745
363  0.975381
368  0.965940
378  0.278970
384  0.159443
392  -0.48089
400  -1.14875
408  -1.32280
420  -2.15751
431  -2.74062
435  -2.87267
441  -3.53286
448  -4.04647
490  -5.67529
532  -6.45139
570  -5.92427
595  -5.88221
640  -5.55859
676  -5.86783
705  -5.88515
744  -5.99775
784  -5.55615
897  -4.72111
4290  6.551901
7786  8.233517
11200  7.768813
14794  8.027888
18414  8.444382
22090  8.328118
25792  8.379342
29418  8.357225
33218  8.020166
37026  8.071473
66910  7.860742
97695  7.935576
130165  8.168360
164295  8.171181
199344  8.323725
235200  8.484987
271728  8.533178
309042  8.533808
347075  8.582941
385548  8.542860
424890  8.553096
465168  8.524385
505400  8.493469
546525  8.506768
587860  8.532157
629880  8.548960
673209  8.645029
715968  8.670768
759800  8.703583
803418  8.723547
847584  8.711573
892290  8.739411
937664  8.758122
983080  8.784013
1028736  8.748263
1075422  8.742973
1122880  8.726280
1169826  8.724566
1217502  8.784787
1265550  8.792189
1313200  8.800842
1361808  8.813856
1411245  8.826578
1460738  8.816569
1509600  8.807261
1559376  8.841705
1609452  8.853936
1660736  8.833629
1711950  8.835393
1761984  8.840051
1814208  8.855231
1865278  8.869876
1917146  8.904114
1969600  8.906857
2022347  8.904664
2075328  8.923021
2128308  8.932848
2182704  8.932830
2236090  8.930608
2289078  8.937557
2343024  8.933750
2397150  8.907604
2451104  8.886341
2505690  8.899245
2560368  8.901107
2615546  8.915062
2670712  8.901219
2726067  8.908312
2782689  8.935375
2838864  8.929051
2896083  8.928651
2952558  8.935953
3009028  8.942505
3064950  8.940352
3121858  8.936165
3179904  8.957264
3237950  8.971134
3296720  8.977574
3354344  8.976861
3412578  8.982255
3470868  8.998515
3529638  9.004295
3587840  9.005278
3647475  8.998656
3706605  9.006931
3766992  9.023325
3827230  9.032289
3887550  9.005447
3947592  8.984504
4007408  8.993250
4067709  8.994213
4128466  9.004088
4189120  9.012653
4249822  9.015920
4311216  9.021660
4373710  9.022524
4436352  9.014080
4497200  9.009105
4558816  9.014487
4619700  9.020084
4682496  9.023120
4744896  9.013820
4807100  9.019979
4869865  9.027523
4931720  9.031196
4994910  9.022798
5058096  9.018203
5122600  9.022062
5186105  9.023130
5249088  9.013327
5314050  9.014289
5377680  9.019162
5442030  9.021199
5506016  9.014653
5572092  9.016170
5637450  9.021495
5702488  9.028164
5767839  9.032014
5833410  9.030822
5899120  9.036898
5964912  9.045081
6030882  9.058180
6097160  9.063717
6162651  9.059173
6229350  9.061938
6296472  9.064544
6362664  9.074367
6429748  9.071523
6496866  9.071345
6564432  9.070252
6631560  9.073217
6699636  9.082155
6767670  9.083637
6835648  9.073722
6903412  9.076531
6972576  9.081877
7040856  9.082870
7109010  9.069730
7177350  9.076927
7247779  9.076362
7315622  9.076624
7383610  9.079474
7452760  9.078645
7521024  9.077979
7590222  9.075030
7660143  9.083767
7730850  9.074618
7800702  9.077588
7871292  9.078334
7942806  9.073331
8011952  9.070595
8081533  9.074685
8152425  9.072967
8222676  9.071581
8293824  9.073392
8364816  9.078907
8434998  9.081219
8505882  9.068111
8577360  9.067307
8649480  9.071555
8721216  9.074048
8792400  9.077777
8863868  9.079982
8936325  9.085633
9006177  9.087385
9078640  9.087196
9150642  9.091369
9220662  9.089589
9293032  9.087901
9365400  9.075119
9438445  9.073880
9511594  9.071702
9584246  9.066114
9657024  9.069766
9731358  9.070546
9805977  9.073527
9877847  9.072220
9951642  9.071259
10025442  9.072879
10098960  9.077022
10172736  9.079718
10246784  9.080707
10320954  9.086182
10394928  9.085835
10469322  9.083635
10544064  9.083161
10619664  9.088083
10693034  9.087910
10768208  9.080245
10844112  9.083503
10920194  9.089720
10995246  9.095533
11068800  9.098255
11145664  9.100220
11220176  9.096001
11295952  9.101561
11372013  9.094624
11448082  9.092473
11524086  9.086649
11600701  9.088009
11676252  9.082349
11752650  9.085821
11827035  9.083514
11902590  9.082613
11980035  9.078226
12055977  9.067962
12132266  9.068363
12209328  9.065029
12286505  9.066417
12362688  9.064399
12439787  9.064002
12516140  9.063256
12593175  9.069829
12670575  9.073542
12748050  9.076990
12825603  9.071465
12903696  9.074804
12983040  9.074949
13062192  9.078710
13140417  9.082405
13218425  9.082433
13296448  9.085858
13375040  9.089768
13452975  9.086208
13531536  9.082206
13611312  9.081510
13690925  9.081951
13770064  9.074888
13848051  9.081267
13928832  9.080297
14008896  9.080945
14088393  9.080015
14167744  9.078729
14247350  9.077024
14326032  9.080119
14405272  9.077556
14485360  9.085098
14566720  9.087293
14646450  9.086756
14726754  9.084825
14807475  9.086475
14889952  9.086049
14970846  9.086003
15051122  9.083908
15133362  9.084141
15214275  9.085109
15296400  9.085664
15377742  9.089656
15457916  9.095509
15539400  9.094982
15618950  9.098401
15700230  9.099892
15781312  9.100720
15863640  9.103583
15945376  9.108967
16026850  9.111832
16108542  9.110030
16191552  9.109351
16273158  9.106990
16357086  9.110297
16437905  9.113205
16520795  9.115693
16603902  9.114335
16689088  9.115411
16772400  9.116356
16856490  9.119770
16940176  9.117090
17021772  9.110421
17103168  9.110692
17185472  9.112781
17270080  9.109926
17354304  9.103255
17439102  9.108663
17521332  9.114714
17606160  9.121321
17690454  9.117458
17774400  9.114949
17857978  9.113688
17941287  9.110944
18026616  9.111247
18111072  9.109439
18196200  9.113614
18280899  9.111140
18365776  9.115090
18451440  9.118727
18537552  9.123965
18624060  9.131833
18709350  9.135136
18795080  9.133289
18879312  9.134222
18964720  9.136039
19050284  9.137040
19134369  9.138366
19221818  9.138975
19307574  9.138750
19394606  9.145256
19481784  9.143410
19567600  9.142600
19653411  9.148567
19739200  9.148316
19824469  9.146982
19910592  9.148526
19997685  9.148439
20083725  9.144510
20170638  9.147502
20258008  9.150253
20346240  9.148444
20433600  9.149248
20516892  9.147052
20604225  9.149684
20691810  9.148504
20780136  9.145606
20868150  9.148752
20956376  9.149357
21044704  9.150515
21133413  9.156973
21220775  9.158107
21309120  9.156607
21393817  9.155913
21482600  9.153427
21572400  9.153366
21660205  9.154808
21748560  9.157187
21838733  9.156471
21925215  9.161942
22014864  9.166853
22105531  9.165881
22194335  9.169646
22283118  9.168080
22373910  9.171151
22462440  9.170062
22550808  9.174946
22641113  9.179143
22728160  9.179923
22817304  9.181873
22906080  9.178936
22995504  9.179000
23085524  9.176211
23174043  9.177329
23265600  9.177093
23353792  9.171811
23444211  9.167698
23533776  9.169080
23623488  9.170257
23713456  9.171098
23803920  9.172683
23892813  9.171563
23984570  9.172117
24074298  9.173611
24166498  9.173900
24255360  9.172861
24346432  9.172246
24435705  9.169533
24524962  9.170011
24616192  9.170329
24707460  9.172096
24797136  9.174697
24887100  9.174577
24978240  9.176416
25070727  9.175855
25164150  9.176191
25255904  9.174098
25348416  9.171686
25443280  9.168460
25536576  9.167799
25628688  9.166153
25721325  9.164976
25814636  9.162725
25909632  9.162358
26005200  9.158883
26099700  9.162484
26190843  9.162280
26282894  9.163499
26376945  9.165285
26469360  9.166906
26564463  9.166782
26657538  9.165922
26751600  9.169565
26844720  9.166928
26939952  9.166635
27033300  9.163444
27127275  9.160065
27223800  9.156712
27317744  9.152557
27414336  9.149884
27507878  9.153571
27601850  9.153990
27696672  9.153005
27793584  9.148734
27890070  9.152147
27985200  9.149751
28079424  9.151180
28173600  9.152516
28269197  9.151570
28363650  9.153317
28459200  9.153628
28553338  9.154499
28649391  9.154366
28745666  9.156420
28841610  9.159956
28937650  9.159530
29034432  9.160147
29131200  9.159563
29226204  9.159556
29322502  9.159386
29419386  9.157610
29516200  9.157613
29613168  9.158309
29709050  9.160715
29807712  9.159355
29901846  9.159563
29998176  9.157599
30094180  9.158997
30190416  9.156713
30288489  9.161049
30384882  9.162383
30482868  9.158211
30580112  9.158095
30677040  9.157833
30774249  9.159922
30870288  9.156821
30968952  9.157935
31066425  9.158589
31164705  9.156860
31261048  9.155411
31359424  9.155882
31458876  9.154716
31555066  9.157881
31653558  9.155460
31752575  9.153755
31850478  9.153318
31949232  9.153633
32047458  9.155703
32147100  9.155349
32243220  9.156638
32342377  9.155061
32441825  9.154908
32542400  9.156400
32640768  9.156950
32739632  9.156186
32838696  9.156224
32938473  9.157618
33037629  9.160109
33136145  9.160253
33235440  9.162645
33335974  9.163876
33435738  9.161798
33537600  9.164942
33635822  9.166110
33736655  9.169124
33836352  9.168518
33936480  9.167630
34036600  9.170391
34136617  9.169831
34236965  9.169412
34335815  9.172087
34435472  9.172433
34536474  9.171328
34638345  9.171987
34740305  9.172218
34841694  9.173788
34944192  9.173188
35042984  9.174059
35141904  9.174370
35243264  9.175441
35343594  9.174900
35443776  9.172167
35545536  9.171224
35645760  9.170627
35748387  9.169900
35850960  9.169946
35952350  9.170894
36050880  9.169407
36153834  9.168656
36257728  9.168333
36357848  9.165726
36458025  9.162240
36561798  9.160356
36661713  9.163414
36763095  9.164447
36866240  9.164231
36966410  9.167215
37067130  9.167968
37169657  9.169508
37272540  9.168283
37375128  9.167367
37476800  9.166590
37581181  9.165573
37682127  9.164172
37784970  9.165108
37888478  9.163599
37991532  9.161322
38094672  9.163471
38196522  9.162646
38299628  9.161179
38404800  9.164139
38506650  9.164698
38610054  9.161782
38712128  9.162535
38817400  9.163257
38920491  9.159680
39023904  9.161092
39126240  9.159601
39230475  9.159110
39333600  9.156965
39435305  9.155097
39540550  9.156534
39643200  9.155528
39748800  9.155125
39850700  9.156404
39955238  9.154767
40059635  9.157691
40162800  9.156802
40264512  9.157131
40368965  9.156825
40473183  9.153905
40576833  9.154329
40683978  9.154868
40784690  9.153351
40890616  9.152736
40993905  9.149103
41099877  9.148331
41204304  9.148236
41308300  9.147414
41414640  9.147408
41517569  9.145984
41624482  9.146013
41729391  9.148424
41834912  9.147423
41941050  9.148398
42045760  9.150489
42150090  9.149925
42255600  9.148669
42361536  9.146892
42468594  9.148003
42574070  9.145321
42679110  9.143225
42784110  9.142864
42891840  9.142845
42994864  9.145178
43100775  9.143840
43208703  9.145154
43316546  9.147514
43422144  9.148096
43531200  9.148240
43636950  9.147890
43743010  9.149716
43846938  9.148953
43954460  9.147854
44057680  9.147799
44165856  9.149628
44272320  9.149939
44380730  9.149150
44486208  9.147348
44596083  9.146588
44705472  9.145404
44811088  9.145079
44917646  9.142588
45024630  9.143455
45130580  9.143296
45238725  9.144983
45344832  9.143945
45451664  9.146313
45559066  9.147549
45666432  9.147469
45775260  9.145639
45881640  9.146284
45988460  9.144641
46095819  9.143591
46203629  9.141044
46309120  9.141323
46417600  9.139541
46526718  9.142161
46634560  9.141920
46742265  9.141759
46849275  9.142225
46957248  9.142105
47063520  9.144433
47173920  9.143196
47278770  9.141350
47388096  9.139327
47493348  9.138953
47603534  9.137021
47711568  9.135278
47821850  9.135216
47927595  9.137779
48035520  9.136470
48142711  9.135910
48252442  9.134475
48361944  9.134319
48471570  9.133177
48582720  9.132547
48690809  9.132337
48799980  9.132341
48908223  9.133406
49018410  9.131407
49127400  9.132419
49235508  9.131251
49344768  9.132665
49453179  9.133110
49564262  9.133510
49675275  9.132692
49783368  9.132836
49893510  9.130286
50005440  9.127364
50114691  9.126221
50228181  9.123790
50337950  9.123001
50450400  9.121887
50562512  9.120553
50676150  9.121251
50788368  9.123392
50902800  9.122269
51011422  9.122344
51124032  9.122734
51236262  9.120196
51348960  9.122222
51462219  9.123501
51573790  9.124413
51686621  9.128029
51800595  9.127306
51914688  9.126707
52026009  9.126953
52138160  9.125179
52251200  9.125428
52366160  9.124290
52476550  9.125178
52589025  9.124568
52703550  9.126281
52818534  9.126468
52932720  9.124993
53047763  9.124100
53162550  9.123262
53277700  9.122561
53389734  9.123123
53503728  9.123453
53617302  9.122475
53731240  9.122426
53847744  9.122803
53962650  9.123579
54076320  9.123292
54189150  9.125776
54304869  9.126460
54420576  9.125893
54537600  9.126416
54650050  9.127043
54763676  9.127663
54878187  9.126826
54991755  9.126421
55104896  9.127012
55219060  9.126412
55335120  9.125471
55451950  9.124256
55566342  9.122019
55681164  9.121981
55798794  9.122339
55914705  9.122963
56025888  9.121040
56143106  9.120307
56257632  9.118049
56370825  9.118837
56486430  9.117395
56602384  9.116517
56716700  9.117638
56832482  9.117784
56947327  9.116506
57062034  9.115237
57181050  9.114778
57296562  9.114494
57411910  9.115037
57528940  9.113046
57645504  9.113772
57763650  9.112723
57880406  9.110755
57995525  9.110946
58113450  9.111631
58230800  9.109418
58345915  9.108419
58462050  9.106597
58576950  9.105529
58692114  9.104448
58808178  9.103892
58921152  9.105016
59038200  9.102839
59154416  9.100393
59272227  9.099727
59385946  9.098647
59505600  9.099855
59623200  9.097260
59736978  9.096621
59853900  9.096494
59970042  9.096411
60088879  9.093220
60204480  9.093291
60323112  9.093985
60439212  9.092685
60556320  9.094381
60675528  9.095227
60792400  9.095984
60910452  9.097278
61029675  9.096640
61147200  9.096749
61264696  9.096767
61383425  9.096160
61498560  9.094792
61617600  9.093939
61736400  9.091965
61854765  9.091369
61972560  9.093014
62094757  9.093038
62211908  9.091864
62331840  9.091735
62449578  9.091180
62566175  9.092884
62686016  9.094720
62802899  9.094467
62923392  9.095300
63041600  9.095444
63159525  9.095925
63279124  9.094808
63397520  9.091949
63517305  9.091352
63636928  9.091472
63753606  9.089729
63873950  9.091298
63993636  9.089586
64110039  9.088733
64227648  9.089493
64347584  9.089455
64465575  9.089507
64584234  9.087698
64706720  9.089200
64824939  9.089645
64943424  9.089730
65065050  9.090724
65183328  9.090062
65303280  9.090834
65422656  9.090221
65543352  9.089537
65661272  9.087971
65779344  9.086695
65900835  9.087642
66019950  9.088238
66139931  9.087838
66261734  9.089649
66382015  9.087249
66503664  9.088214
66625560  9.089073
66745536  9.089273
66866184  9.089736
66988113  9.088685
67111800  9.089823
67232034  9.086410
67351398  9.086419
67472934  9.085938
67590600  9.086878
67713030  9.084091
67834080  9.083834
67954425  9.084912
68072400  9.086203
68192802  9.086759
68312754  9.088195
68433600  9.089655
68554368  9.089215
68673728  9.089954
68794176  9.091389
68916760  9.090996
69039436  9.091873
69162912  9.090069
69284880  9.089643
69406840  9.088965
69529302  9.089685
69651351  9.088199
69776350  9.089524
69896673  9.089222
70018800  9.088119
70140240  9.086737
70262838  9.086383
70383771  9.085566
70504128  9.084966
70626960  9.084873
70749600  9.084279
70872048  9.084274
70996680  9.083771
71118414  9.083879
71240512  9.083678
71363720  9.084652
71486800  9.082996
71608935  9.082015
71731550  9.081332
71850942  9.079683
71972480  9.080854
72095724  9.080897
72218608  9.082119
72344160  9.080850
72468768  9.077689
72591120  9.076472
72711808  9.075461
72835248  9.075362
72960030  9.074825
73081050  9.074956
73204791  9.073884
73327184  9.071120
73449698  9.071705
73574160  9.072243
73693744  9.071844
73818350  9.070930
73940880  9.071255
74065200  9.071607
74189880  9.069887
74311850  9.068487
74436075  9.070537
74559261  9.070761
74683648  9.069469
74807200  9.068239
74930075  9.068102
75056256  9.068432
75180267  9.069267
75303711  9.068408
75427520  9.067671
75549456  9.066196
75675315  9.065509
75798540  9.064856
75922206  9.065748
76045650  9.066728
76173444  9.066633
76298454  9.067589
76422960  9.067155
76549680  9.067481
76677216  9.067054
76803120  9.065720
76925376  9.067018
77050850  9.067762
77174647  9.069152
77299460  9.068955
77425200  9.069259
77552547  9.068569
77679738  9.069211
77804300  9.068784
77932608  9.068417
78057455  9.068524
78181488  9.069293
78310080  9.069262
78433894  9.067571
78557622  9.067679
78686350  9.067983
78813120  9.067876
78938640  9.066121
79064667  9.067282
79187516  9.065563
79313775  9.066569
79442343  9.066403
79566030  9.068346
79694400  9.068944
79820118  9.067389
79943550  9.066151
80069952  9.066178
80196160  9.065673
80321283  9.065935
80448720  9.065281
80575646  9.065123
80702570  9.065341
80828982  9.066101
80955800  9.065126
81080840  9.065641
81206133  9.066175
81334080  9.064945
81461952  9.063417
81587165  9.063162
81715046  9.065129
81843984  9.065297
81968546  9.062995
82095936  9.061177
82223232  9.059900
82350664  9.058586
82475925  9.059118
82603200  9.059373
82731675  9.058696
82858564  9.058644
82986714  9.059198
83117421  9.058249
83246352  9.057401
83374950  9.055447
83505200  9.056103
83631618  9.057289
83760824  9.057835
83888874  9.057396
84019026  9.058160
84146328  9.059255
84275856  9.057570
84403347  9.059421
84534800  9.060013
84662592  9.060418
84789738  9.062154
84916800  9.062137
85045275  9.062790
85176960  9.063777
85309200  9.062854
85428400  9.062638
85557285  9.062565
85687378  9.064161
85815660  9.062398
85943040  9.062109
86070975  9.062610
86201100  9.063095
86329768  9.063586
86459280  9.063270
86588096  9.064034
86719024  9.063638
86847040  9.063165
86976960  9.061869
87106320  9.062268
87238821  9.062098
87368656  9.061485
87494400  9.061801
87623682  9.061174
87751650  9.060788
87881866  9.061700
88011800  9.062315
88140087  9.062107
88271408  9.060901
88399584  9.061846
88529280  9.061481
88660800  9.060015
88789752  9.060433
88918238  9.060136
89047332  9.059372
89178432  9.059889
89310144  9.060142
89438481  9.060147
89571339  9.060433
89700800  9.059850
89830080  9.060582
89963024  9.060499
90092640  9.060650
90224675  9.059301
90355005  9.060177
90487598  9.061511
90617667  9.061609
90747200  9.061440
90878836  9.060812
91011600  9.060454
91141694  9.060743
91272048  9.060972
91404852  9.059281
91538208  9.059759
91670400  9.058559
91801878  9.057795
91931840  9.057225
92061775  9.057473
92194494  9.057783
92324738  9.056952
92453328  9.056528
92583050  9.054499
92716096  9.053336
92847552  9.053346
92979648  9.053208
93112464  9.052120
93243430  9.050964
93371276  9.050915
93505137  9.050780
93636672  9.050793
93767310  9.050493
93896848  9.050293
94028784  9.049739
94160950  9.050368
94295300  9.050009
94426215  9.050797
94557888  9.050784
94686958  9.051360
94817844  9.051032
94949505  9.051189
95081520  9.052368
95215431  9.054896
95350464  9.054212
95481792  9.055444
95616018  9.055222
95745104  9.056287
95877570  9.056621
96010560  9.055054
96142410  9.055018
96273387  9.055386
96405540  9.054154
96535494  9.054708
96668709  9.054864
96801291  9.055638
96932700  9.055841
97065675  9.054518
97198550  9.053715
97331136  9.052136
97463280  9.052232
97598400  9.053070
97728813  9.053987
97862501  9.054743
97995735  9.053597
98129712  9.053490
98259700  9.052217
98395584  9.052626
98529200  9.052214
98661550  9.052076
98793800  9.052949
98925120  9.054371
99056064  9.053437
99190080  9.051707
99323328  9.050650
99460690  9.051691
99594495  9.053592
99731650  9.052612
99865695  9.052868


==> data/all_log_r1_p101.dat <==
37  10.83275
43  -11.5090
53  -10.3195
57  -5.71813
58  1.922203
61  1.601835
65  -9.36113
77  -14.7067
79  -7.73218
82  -12.2470
83  -13.5439
88  -16.1463
89  -14.9043
91  -18.3506
91  -17.1272
92  -15.4915
99  -18.3645
102  -13.7470
106  -16.4597
112  -12.8056
117  -8.11401
118  -4.70930
121  -4.50455
122  -6.71887
123  -8.95245
123  -8.05287
124  -8.29020
128  -6.95440
129  -8.22281
130  -6.97521
131  -5.02030
135  -4.86341
136  -3.22735
138  -4.00195
141  -4.45318
141  -2.67989
142  -3.67899
142  -3.58218
143  -1.19978
145  0.074391
148  0.925759
152  -1.24937
153  -0.75237
153  -0.73527
154  -0.04733
155  1.817564
155  1.027744
156  2.058386
158  2.532970
158  2.786066
160  4.124622
171  1.198544
184  3.548302
189  2.651112
196  0.463829
201  -1.86309
208  -1.62631
214  -0.90781
218  -3.33846
224  -4.84952
229  -4.39381
238  -4.85476
244  -5.82347
248  -4.90747
254  -6.16674
262  -5.03790
272  -5.95441
275  -6.97380
282  -7.36804
288  -6.49483
294  -6.58061
297  -6.80711
302  -7.16197
308  -8.73878
314  -9.01947
320  -9.05803
325  -9.95741
328  -10.4047
333  -10.8310
338  -10.5249
342  -11.1913
347  -10.5508
352  -9.52340
354  -9.84588
359  -10.1024
364  -9.25354
368  -8.79786
371  -8.38571
377  -8.38340
384  -8.38234
387  -7.78844
400  -6.98721
408  -6.95127
423  -5.13752
429  -4.10829
434  -3.44748
441  -2.78850
448  -2.39811
458  -2.25190
464  -1.53793
470  -1.00360
480  -1.19808
490  -0.74914
496  -0.37146
506  -0.72768
517  -1.09786
525  -1.14742
540  -0.07679
550  -0.41140
552  0.084654
561  -0.09938
573  -0.41324
576  0.027110
585  0.185727
591  0.636694
600  0.522097
637  1.764689
670  1.388995
704  1.804084
738  1.037261
777  1.504474
806  1.570260
848  1.754716
876  1.492801
901  1.414518
1003  1.034034
3897  -9.22568
6475  -11.1449
9159  -10.7913
11850  -10.1630
14490  -9.78652
17232  -8.95754
19836  -8.46348
22506  -7.97029
25254  -7.46746
28050  -7.29423
58872  -5.15690
91494  -3.89345
125450  -3.16381
159976  -2.67374
195732  -2.38060
231916  -2.00828
269775  -1.68117
308187  -1.43610
346800  -1.35316
386010  -1.17052
426062  -0.96877
466632  -0.92381
508170  -0.81594
550314  -0.61043
592064  -0.47275
634410  -0.46018
677502  -0.36888
721357  -0.31113
765702  -0.24642
810450  -0.17127
855246  -0.14194
900711  -0.17318
946650  -0.17198
993600  -0.10717
1039920  -0.07536
1087131  -0.02484
1135134  0.006347
1182540  0.054681
1230912  0.086586
1279296  0.151130
1327200  0.176039
1375929  0.213599
1424960  0.260268
1474246  0.319847
1524024  0.364673
1574110  0.370042
1624618  0.389444
1675656  0.416935
1726656  0.412491
1777440  0.427268
1829334  0.454851
1880928  0.482027
1933350  0.507959
1985620  0.516268
2038062  0.521017
2091400  0.540660
2144160  0.544657
2198207  0.574536
2251608  0.566682
2304800  0.592437
2358849  0.593657
2412996  0.625620
2467027  0.622710
2521440  0.639080
2577207  0.649903
2632329  0.658833
2687580  0.675641
2742650  0.691095
2798610  0.707358
2854548  0.720391
2910780  0.752783
2967020  0.781893
3024121  0.807026
3080081  0.826068
3137702  0.841277
3196200  0.885019
3254490  0.905102
3312518  0.910293
3370995  0.915015
3429360  0.933736
3487890  0.930298
3546816  0.942530
3605232  0.954720
3664998  0.963628
3724630  0.978333
3783454  0.978680
3843819  0.988683
3903522  1.011272
3963806  1.024197
4023600  1.026651
4084608  1.028739
4145130  1.027433
4205760  1.040666
4266840  1.034345
4328025  1.046035
4390106  1.055407
4452800  1.068021
4514100  1.087355
4575672  1.097294
4637565  1.101986
4700736  1.106831
4762800  1.118907
4825050  1.118773
4887285  1.132735
4950720  1.151558
5013684  1.162708
5077995  1.169060
5141344  1.177281
5204902  1.181211
5267835  1.195569
5332288  1.192389
5396001  1.188288
5460275  1.208019
5524032  1.228960
5589675  1.238881
5654565  1.247948
5718516  1.255394
5783350  1.270655
5848438  1.278936
5914350  1.283235
5979224  1.291165
6044922  1.293501
6110832  1.298401
6176448  1.303917
6242448  1.315393
6307950  1.310585
6374700  1.313461
6441760  1.317079
6509127  1.325080
6575976  1.326214
6642900  1.334041
6710198  1.337312
6777720  1.343461
6844200  1.344611
6911508  1.354550
6980022  1.361363
7048005  1.368597
7114800  1.374419
7183440  1.374776
7252245  1.378137
7319200  1.378391
7388075  1.377046
7457184  1.380709
7525908  1.382833
7594578  1.386231
7663695  1.383347
7733765  1.389960
7802757  1.389719
7873362  1.401413
7943254  1.409524
8011458  1.418115
8081216  1.418506
8152560  1.430047
8221970  1.434520
8292222  1.432490
8363082  1.426442
8433600  1.425753
8504154  1.423321
8575463  1.423403
8647785  1.419551
8720325  1.416557
8790795  1.413505
8862282  1.415055
8934146  1.422899
9005073  1.425794
9077285  1.430804
9149162  1.434798
9218950  1.436711
9290944  1.446522
9363267  1.446580
9435465  1.451944
9508422  1.455815
9581400  1.451623
9654423  1.457931
9728246  1.461711
9801798  1.471367
9873936  1.470717
9947850  1.471234
10020400  1.472086
10093914  1.468012
10167690  1.477236
10241472  1.486046
10314954  1.485617
10388672  1.492809
10463208  1.493799
10537694  1.501280
10612800  1.506572
10686492  1.512485
10760688  1.516703
10835885  1.517469
10911280  1.519880
10986520  1.520637
11060550  1.532514
11137311  1.535101
11212352  1.541466
11287440  1.540593
11363220  1.544079
11439216  1.553041
11515653  1.557240
11592360  1.559041
11667978  1.560904
11744670  1.561726
11819264  1.564433
11895870  1.572608
11972240  1.577949
12048600  1.578742
12125824  1.582374
12202320  1.583452
12279462  1.593671
12357030  1.596233
12434400  1.595940
12510400  1.598204
12588336  1.598112
12666555  1.596213
12744852  1.594264
12822208  1.598117
12900152  1.600248
12979050  1.600395
13057794  1.598686
13136886  1.603829
13215775  1.600871
13294260  1.605297
13373120  1.608717
13451408  1.615939
13530572  1.614828
13609280  1.621422
13689144  1.619723
13767600  1.617681
13846574  1.622201
13927512  1.626104
14007150  1.629722
14086950  1.635545
14165665  1.634575
14244880  1.636205
14324880  1.640677
14404648  1.647821
14484320  1.652505
14564858  1.650977
14644497  1.654642
14723880  1.660307
14803920  1.661751
14884800  1.663649
14964926  1.667302
15043884  1.672073
15124800  1.677567
15206121  1.678851
15287584  1.678302
15369264  1.682295
15449706  1.689764
15532218  1.686449
15612240  1.683405
15693720  1.689911
15775030  1.694441
15855840  1.694016
15938083  1.699286
16018800  1.705252
16100160  1.714170
16183952  1.713631
16264908  1.714450
16347744  1.714507
16430228  1.709980
16512474  1.712746
16595075  1.714387
16679421  1.714751
16761600  1.714868
16844128  1.714371
16927461  1.719383
17010270  1.718296
17092998  1.726458
17175744  1.726526
17259554  1.724003
17343648  1.725288
17427536  1.729891
17509378  1.730589
17592768  1.732288
17677290  1.737287
17761314  1.735753
17844399  1.734708
17928414  1.737755
18012864  1.739176
18096927  1.735559
18180260  1.733703
18264762  1.733444
18348654  1.731662
18433350  1.737487
18518310  1.737216
18603152  1.735361
18688320  1.736324
18773586  1.733604
18859120  1.735477
18944331  1.738132
19028301  1.742394
19113664  1.744486
19199424  1.746475
19285020  1.749350
19369358  1.753431
19455168  1.754750
19540608  1.753253
19627200  1.754343
19712798  1.754654
19797824  1.757641
19884303  1.760607
19970496  1.759548
20056050  1.760897
20141940  1.761935
20227494  1.764599
20315658  1.765171
20402075  1.766635
20486700  1.767554
20573168  1.769656
20659574  1.770588
20747025  1.775087
20834800  1.776211
20922903  1.776899
21010230  1.779300
21097770  1.783914
21185234  1.784649
21272200  1.785950
21356850  1.788632
21445293  1.788535
21534868  1.786778
21623800  1.787254
21711186  1.792435
21800653  1.794748
21887297  1.793311
21975120  1.798334
22064350  1.798872
22153680  1.798236
22242352  1.796797
22331200  1.797203
22421121  1.800660
22509696  1.803984
22598400  1.801629
22685080  1.803923
22775058  1.804061
22863645  1.807983
22951885  1.810343
23042735  1.810904
23132070  1.815356
23222884  1.818166
23312520  1.817424
23402320  1.821322
23491440  1.825362
23581350  1.821900
23670528  1.824889
23759820  1.827009
23849280  1.831879
23936675  1.828236
24027280  1.828068
24117800  1.828720
24207078  1.832160
24297006  1.836256
24388650  1.834827
24476400  1.835303
24567472  1.840232
24658200  1.838929
24748618  1.838986
24839360  1.839581
24929400  1.841116
25020450  1.841505
25113792  1.839413
25206170  1.840846
25297834  1.841227
25391160  1.842115
25485390  1.846123
25578126  1.847483
25669454  1.847424
25763205  1.846057
25857216  1.844807
25951911  1.844193
26046811  1.844269
26138650  1.847986
26230720  1.848213
26322975  1.849271
26416350  1.850387
26509392  1.850521
26604149  1.851739
26697779  1.853963
26790700  1.853645
26885994  1.854600
26980416  1.857977
27073578  1.859893
27168491  1.860723
27263686  1.860220
27358191  1.860377
27452763  1.861589
27544950  1.859652
27639378  1.860567
27735057  1.861353
27830832  1.859648
27926325  1.862701
28021168  1.861999
28115895  1.864906
28210406  1.867821
28304575  1.864660
28400832  1.866787
28493178  1.866332
28590192  1.867982
28685382  1.871883
28782150  1.872867
28878600  1.875205
28974386  1.876672
29071248  1.872442
29165472  1.874109
29261100  1.874203
29357664  1.872969
29454495  1.874619
29549520  1.872820
29645758  1.875966
29742144  1.875579
29838144  1.878166
29934525  1.877794
30031146  1.880264
30128656  1.878389
30223440  1.879599
30322100  1.881622
30418470  1.879950
30516400  1.883062
30613440  1.882299
30710160  1.880412
30805786  1.882261
30904515  1.881163
31001984  1.880597
31099947  1.884507
31195966  1.883289
31294350  1.883951
31393005  1.881233
31491474  1.879965
31589145  1.880020
31688142  1.882495
31788306  1.881926
31885650  1.882128
31983075  1.886593
32080784  1.886842
32179575  1.886505
32276688  1.888116
32377080  1.889396
32476047  1.889555
32575198  1.890500
32675496  1.890151
32773350  1.893146
32872554  1.894120
32971328  1.898132
33070320  1.898157
33168641  1.897971
33269040  1.897409
33369757  1.898866
33468813  1.896813
33568592  1.897881
33668280  1.898092
33768562  1.899469
33868278  1.900245
33968586  1.901906
34068751  1.900355
34167040  1.900482
34266672  1.902203
34365144  1.902286
34465392  1.904213
34566462  1.904549
34668648  1.905320
34769042  1.906634
34872130  1.906369
34973925  1.905542
35072955  1.906454
35171024  1.905843
35272512  1.904764
35374650  1.907816
35474768  1.910512
35576208  1.910087
35676704  1.909422
35778349  1.909212
35878995  1.908887
35979885  1.908700
36078812  1.909470
36181200  1.909382
36284185  1.908750
36385146  1.909484
36485555  1.907362
36588672  1.906660
36689598  1.908108
36791650  1.908152
36892998  1.909100
36995392  1.911413
37096400  1.910355
37199162  1.911732
37302111  1.913575
37403520  1.915426
37504350  1.915606
37607255  1.917817
37708880  1.917680
37811967  1.919670
37915834  1.920571
38017194  1.921294
38118720  1.922743
38221760  1.924952
38326334  1.923469
38429248  1.924570
38532368  1.926282
38636096  1.927040
38738896  1.925684
38842800  1.925438
38947194  1.925965
39050256  1.928752
39153350  1.931816
39258072  1.932629
39360720  1.931674
39463190  1.933835
39566142  1.930439
39670650  1.932834
39771722  1.933839
39876200  1.931560
39981546  1.931966
40083912  1.932152
40188522  1.932691
40289120  1.933827
40393408  1.936585
40497450  1.937821
40601694  1.940243
40706640  1.939157
40809449  1.939139
40915280  1.939973
41017728  1.940368
41122704  1.939665
41226768  1.943155
41331594  1.941795
41436910  1.942675
41541105  1.943831
41646528  1.943389
41753296  1.946915
41859328  1.947780
41962800  1.949816
42068175  1.950403
42173274  1.950187
42278976  1.950546
42383662  1.952875
42490656  1.952561
42595251  1.955013
42698864  1.956414
42805108  1.956185
42911883  1.956412
43014699  1.956440
43122384  1.957266
43229475  1.956789
43335600  1.959440
43442769  1.959541
43549440  1.959699
43655042  1.961127
43762768  1.961887
43868720  1.964802
43974960  1.964720
44079372  1.965862
44184647  1.967464
44292798  1.969189
44398576  1.970091
44506800  1.971432
44616753  1.972448
44724898  1.968917
44830650  1.968598
44936928  1.968990
45042315  1.970822
45149560  1.969137
45257994  1.970004
45363318  1.971127
45471921  1.973567
45579290  1.974224
45689040  1.975608
45795620  1.976834
45902605  1.979404
46009405  1.979807
46117323  1.981274
46226235  1.982096
46333200  1.981459
46441446  1.983167
46550080  1.985965
46656825  1.986349
46763631  1.988631
46871136  1.989234
46978992  1.990407
47084400  1.991593
47193872  1.990954
47300190  1.994293
47408704  1.997464
47514870  1.997211
47625144  1.998337
47734050  1.999190
47841495  2.000087
47948511  2.000771
48057328  1.999670
48164400  2.000196
48273216  2.002128
48381075  2.001700
48491280  2.001711
48602382  2.001070
48709131  2.003198
48819249  2.004801
48928062  2.006471
49037450  2.007459
49147228  2.006087
49255767  2.005890
49363578  2.006356
49473594  2.006212
49584848  2.005490
49694700  2.007068
49803370  2.007591
49914480  2.007973
50025998  2.010533
50135232  2.010527
50248800  2.010449
50357952  2.013149
50472150  2.012770
50583538  2.013311
50695562  2.013367
50809914  2.012909
50923350  2.014154
51032400  2.014525
51143664  2.015789
51256062  2.013924
51369150  2.014839
51480234  2.014675
51592320  2.014322
51706338  2.016088
51820560  2.017471
51934512  2.019596
52047216  2.021299
52161305  2.020547
52275366  2.023958
52390700  2.026270
52501200  2.027398
52613925  2.029167
52728240  2.029968
52842825  2.031060
52956534  2.033287
53071725  2.032466
53186778  2.032139
53300016  2.032140
53413528  2.033062
53527047  2.031815
53640600  2.033162
53754840  2.031403
53870346  2.030398
53986700  2.030077
54099402  2.030349
54213510  2.033190
54328647  2.035146
54445675  2.036214
54560400  2.037534
54675225  2.039309
54790275  2.040994
54903150  2.041667
55018800  2.043917
55132290  2.044622
55246650  2.044055
55362015  2.045285
55479520  2.044402
55594944  2.045843
55710800  2.047479
55826130  2.047327
55941990  2.047999
56053680  2.048692
56170080  2.048487
56283075  2.050536
56398832  2.048878
56513600  2.050680
56629440  2.053327
56745442  2.053415
56862178  2.054725
56975985  2.056601
57090951  2.057747
57207990  2.057398
57323728  2.057819
57439515  2.057462
57557760  2.059639
57674032  2.060332
57790901  2.062566
57907850  2.062190
58023448  2.063857
58138938  2.065078
58256576  2.064903
58371894  2.064739
58487307  2.065651
58603496  2.067576
58720270  2.069400
58835088  2.070255
58950702  2.071888
59067126  2.074146
59184846  2.074032
59301858  2.075333
59417253  2.074820
59532960  2.075513
59649525  2.076748
59766016  2.077614
59882800  2.078437
60000192  2.079427
60117696  2.078499
60234816  2.081036
60351775  2.082294
60468292  2.083344
60587299  2.083262
60706368  2.084584
60823104  2.085557
60942084  2.087404
61060328  2.089118
61178214  2.089014
61296975  2.089627
61414371  2.090976
61532268  2.092881
61651304  2.093698
61770141  2.092136
61888864  2.090743
62008970  2.091842
62127450  2.091683
62245680  2.091646
62364211  2.092780
62481825  2.093607
62599904  2.093927
62719856  2.094264
62837478  2.093714
62955200  2.094212
63073998  2.094633
63192624  2.095685
63310400  2.097240
63428742  2.097341
63548740  2.096626
63668264  2.095533
63785274  2.095976
63905370  2.094983
64026144  2.095553
64140864  2.097619
64261248  2.097816
64381374  2.098360
64498752  2.098156
64622194  2.100073
64742139  2.100221
64862316  2.100625
64979585  2.100581
65100825  2.100811
65220525  2.100785
65341744  2.100063
65462488  2.100435
65583936  2.101952
65702610  2.102037
65820705  2.102714
65940070  2.104139
66062150  2.102514
66182340  2.103829
66305232  2.105108
66426450  2.105530
66549474  2.105041
66670262  2.106417
66791075  2.106604
66911040  2.108857
67033350  2.108176
67156008  2.105577
67277844  2.106440
67397970  2.106361
67519232  2.106948
67639230  2.106783
67760150  2.108673
67883424  2.109544
67999338  2.110898
68123293  2.110688
68246550  2.111199
68367760  2.110344
68488128  2.111576
68609178  2.111155
68729600  2.111612
68848470  2.111801
68972400  2.111493
69097248  2.111998
69220006  2.112081
69342144  2.112710
69463002  2.114146
69587078  2.113014
69710208  2.113105
69835150  2.113562
69956496  2.112295
70078528  2.112430
70198443  2.112826
70321713  2.113152
70441884  2.111622
70564140  2.111859
70687184  2.111053
70808716  2.110482
70932393  2.110061
71056560  2.109163
71178224  2.110001
71301708  2.111951
71426498  2.113372
71547840  2.112868
71668800  2.113399
71790480  2.114652
71912841  2.115831
72037350  2.116122
72160704  2.116160
72284676  2.117619
72409152  2.118444
72533475  2.118354
72655407  2.119391
72777936  2.120872
72902650  2.122099
73027456  2.122612
73151040  2.122322
73273761  2.122353
73396800  2.123106
73521050  2.122542
73641456  2.123608
73763928  2.123403
73888650  2.124847
74012350  2.124878
74136960  2.126879
74260725  2.128400
74384496  2.130885
74508096  2.131745
74631360  2.132738
74753600  2.133514
74878785  2.134984
75004550  2.137064
75130218  2.137569
75254400  2.138933
75377827  2.139832
75500320  2.141518
75625626  2.142887
75749590  2.144923
75873805  2.145998
75997680  2.146417
76122950  2.146200
76248112  2.146644
76375775  2.148370
76500400  2.148641
76627296  2.149053
76753600  2.150165
76879571  2.152335
77003064  2.153326
77129136  2.153408
77252850  2.153290
77381365  2.152659
77508128  2.153043
77634850  2.154301
77761774  2.156883
77887503  2.155872
78013485  2.155891
78140448  2.158553
78265824  2.158994
78390092  2.159176
78516800  2.158908
78641008  2.159532
78766389  2.161212
78891840  2.163627
79018380  2.164732
79142470  2.165767
79270485  2.165204
79395525  2.164411
79523100  2.163795
79648743  2.163782
79775784  2.163432
79901080  2.163644
80026953  2.165431
80152800  2.165789
80278709  2.165820
80404152  2.165634
80531049  2.166060
80657390  2.164987
80785242  2.166248
80913063  2.166541
81039816  2.164784
81165744  2.165122
81293184  2.164843
81419712  2.166108
81548481  2.165127
81675786  2.163960
81805024  2.165318
81930310  2.165507
82058928  2.164420
82185600  2.164150
82313181  2.162546
82440567  2.163749
82566240  2.163912
82696320  2.163595
82824048  2.162627
82950975  2.162855
83080062  2.162396
83208880  2.163124
83339190  2.162712
83467734  2.163384
83595200  2.164562
83722896  2.164397
83850701  2.164867
83982085  2.165371
84110400  2.166611
84239553  2.166827
84368898  2.167464
84494700  2.165967
84623490  2.166089
84752703  2.166990
84880942  2.167742
85008096  2.168240
85138110  2.168137
85269555  2.166592
85392064  2.166008
85520700  2.167233
85651408  2.166870
85779925  2.165666
85908720  2.164197
86036160  2.164078
86166792  2.165079
86297200  2.166585
86427184  2.167129
86558106  2.164707
86690240  2.166243
86817726  2.166606
86948736  2.168506
87075835  2.169272
87208290  2.170971
87338880  2.170842
87466288  2.169969
87593787  2.170428
87722985  2.170768
87852960  2.171452
87984400  2.171426
88113600  2.172177
88245150  2.171391
88374560  2.171879
88505550  2.171861
88637758  2.172080
88765425  2.172413
88894926  2.173609
89027658  2.174629
89159679  2.175467
89290416  2.175314
89421696  2.175821
89550798  2.175775
89680950  2.175263
89810400  2.176978
89939990  2.178017
90069840  2.178810
90200320  2.180303
90332550  2.181938
90464146  2.183196
90593680  2.183949
90721440  2.184064
90853056  2.184198
90986630  2.184280
91117215  2.184771
91248150  2.185284
91378931  2.185032
91511616  2.185284
91643200  2.187034
91773504  2.186901
91904890  2.187968
92033392  2.188260
92167350  2.188735
92297744  2.187596
92430976  2.187284
92560704  2.187504
92695083  2.187934
92828736  2.188495
92960406  2.189415
93092160  2.188809
93224208  2.189946
93355200  2.190601
93488022  2.192890
93619008  2.192399
93750921  2.192240
93881362  2.193156
94015275  2.192283
94149440  2.194095
94282275  2.196154
94415475  2.195907
94547520  2.195682
94676544  2.197106
94808766  2.196329
94940802  2.197226
95072400  2.197165
95208192  2.197871
95343390  2.197731
95473368  2.199683
95606680  2.199855
95735475  2.199939
95868816  2.198861
96004030  2.199466
96134976  2.200801
96268065  2.200938
96400646  2.201250
96532800  2.201653
96667200  2.202497
96798015  2.203379
96930720  2.203283
97064226  2.203359
97198400  2.203606
97331850  2.203448
97464150  2.203988
97599924  2.204338
97731011  2.203399
97866288  2.203329
98000400  2.204016
98133056  2.203915
98263620  2.202862
98400210  2.201977
98534480  2.203043
98668206  2.201972
98801262  2.201626
98932496  2.201515
99063510  2.202005
99199408  2.201927
99330075  2.201752
99464928  2.202167
99598257  2.203240
99733585  2.202918
99865792  2.203038


==> data/all_log_r1_p11.dat <==
37  -18.0545
43  -3.38549
53  -2.25699
57  -0.68198
58  -1.35767
61  -4.55712
65  -2.71342
79  -3.46660
82  -4.06070
83  -2.32897
89  -2.93336
91  -4.94435
91  -4.56401
92  -3.59204
101  -3.96792
102  -3.71993
106  -4.59839
112  -4.34292
117  -5.11691
118  -5.33813
122  -5.77022
123  -6.16415
123  -4.85001
124  -5.85300
128  -5.23072
129  -5.96411
130  -6.82489
131  -6.58115
135  -6.69251
136  -7.45195
138  -8.16523
141  -8.68331
141  -8.87007
142  -8.90070
142  -8.64640
145  -9.23567
148  -8.31076
152  -8.48868
153  -8.65798
153  -8.06425
155  -7.62154
155  -7.92040
156  -8.20596
158  -7.55922
158  -7.61624
160  -7.89199
162  -7.72408
163  -8.19988
166  -8.55416
170  -8.58851
171  -8.72256
184  -9.33163
189  -9.59721
197  -9.42650
203  -10.1822
210  -10.3554
215  -10.3789
219  -10.3390
228  -10.6644
236  -10.9607
244  -10.9060
248  -10.7031
254  -10.7186
262  -10.6389
272  -10.7067
277  -10.6827
285  -11.0928
290  -10.8513
298  -10.7886
303  -10.9666
306  -11.2474
314  -11.1813
320  -11.2633
325  -11.5853
328  -11.6187
335  -11.4537
339  -11.3946
344  -11.1822
348  -11.3793
354  -11.4182
359  -11.4852
364  -11.6354
368  -11.5274
371  -11.5616
378  -11.4341
384  -11.7334
392  -11.4277
400  -11.3375
405  -11.3761
406  -11.3890
414  -11.2580
425  -11.1045
431  -11.4104
438  -11.2852
446  -11.1696
458  -11.1437
465  -11.0420
472  -10.8131
482  -10.8588
493  -11.0851
504  -10.9284
514  -11.0400
525  -11.1135
544  -11.2174
552  -11.0920
560  -11.0046
574  -10.9839
576  -10.9946
585  -10.9611
592  -11.0740
603  -11.1685
610  -11.0236
618  -11.0486
624  -10.9258
633  -10.9131
640  -11.0304
675  -10.6180
714  -10.7368
756  -10.6316
798  -10.4337
840  -10.2121
874  -10.0469
905  -9.92747
936  -9.77780
975  -9.71802
1091  -9.65727
4386  -5.05349
7350  -3.94927
10550  -3.10988
13617  -2.57402
16762  -2.30570
19872  -2.09089
22960  -1.88912
26194  -1.78143
29456  -1.59767
32730  -1.45820
63280  -0.80256
95325  -0.44030
128960  -0.31633
162786  -0.10422
198240  0.014964
234086  0.128548
271264  0.159508
309300  0.206617
347643  0.326127
386541  0.376587
426240  0.422532
466368  0.470122
507600  0.525876
549405  0.558246
590751  0.591526
632570  0.618578
675465  0.647903
718900  0.682977
763200  0.699623
807120  0.715461
851568  0.736144
896640  0.758013
942538  0.785526
989040  0.778493
1035200  0.797715
1082016  0.811009
1129968  0.813970
1177302  0.817917
1225184  0.833125
1273090  0.846827
1321104  0.851586
1369550  0.858062
1418400  0.871773
1467648  0.874357
1516736  0.871713
1566882  0.887881
1616712  0.905552
1667520  0.924604
1718040  0.941938
1769072  0.948143
1821232  0.952606
1872030  0.957640
1923579  0.964599
1976475  0.971606
2027898  0.971549
2080890  0.972481
2133855  0.976128
2187432  0.980305
2240570  0.995291
2293512  1.001383
2347526  1.011696
2401175  1.019368
2455450  1.023931
2509630  1.028330
2564649  1.032603
2620275  1.040593
2675088  1.045784
2730357  1.047676
2785635  1.052646
2841156  1.055352
2898135  1.057775
2953762  1.064209
3010138  1.068215
3066255  1.079396
3123600  1.085201
3181752  1.090820
3239523  1.092884
3297600  1.102584
3356150  1.108687
3414320  1.110282
3472122  1.119578
3531696  1.129400
3589950  1.131932
3649528  1.136854
3708432  1.139951
3767400  1.145109
3827016  1.146281
3887085  1.152077
3946194  1.155054
4005950  1.155189
4066317  1.156895
4127760  1.159204
4188015  1.159333
4248900  1.161384
4310766  1.163558
4372864  1.167553
4435086  1.169318
4496064  1.175320
4558050  1.180879
4619717  1.182266
4681980  1.188149
4744551  1.185972
4806510  1.187722
4868333  1.192821
4931040  1.199149
4994464  1.199754
5057810  1.199605
5121448  1.203553
5184534  1.201306
5247840  1.201463
5312400  1.205284
5375552  1.206846
5439128  1.208681
5503680  1.210117
5567664  1.211002
5632432  1.211155
5696730  1.211149
5760960  1.215503
5826600  1.217280
5891920  1.220012
5957856  1.225233
6022760  1.225826
6088354  1.231994
6153628  1.232769
6219864  1.235873
6285776  1.240347
6351327  1.243551
6418112  1.244513
6484878  1.247606
6552144  1.250051
6619032  1.251431
6686560  1.255336
6753600  1.259093
6820464  1.262178
6886576  1.264560
6955200  1.265166
7023040  1.266918
7089630  1.267561
7157871  1.271539
7226496  1.274135
7294635  1.277656
7362640  1.281132
7430976  1.283712
7500535  1.288806
7568910  1.291906
7637175  1.293742
7706400  1.294920
7776990  1.298543
7846840  1.303737
7917264  1.308320
7985385  1.308455
8055152  1.311556
8125200  1.314976
8195886  1.315864
8265712  1.318442
8335782  1.323589
8406819  1.323654
8477514  1.326228
8547925  1.327185
8619840  1.328575
8692110  1.329392
8763600  1.334279
8834475  1.338139
8906534  1.337514
8977785  1.338344
9049802  1.339401
9121335  1.342885
9193226  1.344372
9263940  1.344690
9336555  1.345046
9408126  1.348104
9481360  1.349287
9553364  1.349089
9627400  1.346935
9700670  1.350214
9773150  1.352616
9846109  1.353739
9919344  1.354540
9991776  1.355209
10064400  1.356636
10137744  1.359594
10211334  1.358676
10284950  1.358816
10359202  1.358921
10433325  1.360630
10508526  1.361280
10583136  1.363020
10657206  1.362880
10731942  1.360694
10805560  1.359060
10880695  1.360077
10955325  1.362868
11029708  1.363082
11106072  1.364095
11181834  1.365936
11256966  1.367626
11332016  1.370388
11408004  1.369826
11485440  1.371398
11562160  1.371472
11637696  1.374652
11713390  1.376071
11789792  1.374400
11864538  1.375846
11940800  1.378029
12016200  1.378540
12094425  1.378967
12170366  1.380371
12247872  1.382203
12324915  1.384164
12401802  1.386364
12478731  1.386233
12555275  1.389406
12632190  1.391181
12710205  1.391962
12787686  1.392737
12866433  1.393869
12945254  1.395075
13023360  1.396830
13101326  1.398858
13180230  1.399303
13258932  1.401761
13337350  1.402401
13415558  1.403860
13494672  1.405654
13574080  1.405993
13652349  1.406934
13731456  1.409606
13809891  1.408896
13889559  1.408459
13970184  1.409902
14049984  1.411116
14128764  1.411077
14208960  1.411740
14288841  1.413373
14367596  1.414127
14447808  1.415600
14527860  1.416029
14607312  1.418054
14687670  1.419077
14767424  1.420242
14848116  1.420609
14928472  1.419022
15006784  1.419557
15087680  1.421301
15168860  1.422682
15248718  1.423681
15330384  1.424729
15411392  1.424659
15493194  1.425185
15574862  1.424990
15656225  1.425288
15737292  1.426430
15817095  1.428301
15899751  1.429835
15980830  1.431769
16063365  1.434199
16145460  1.434841
16228800  1.437129
16310175  1.439676
16393200  1.442136
16474560  1.445304
16557120  1.446877
16640694  1.447801
16721964  1.448639
16806582  1.449748
16890157  1.450295
16973600  1.450639
17055552  1.451121
17138867  1.451777
17221408  1.454101
17305344  1.454516
17389836  1.453120
17473086  1.453858
17555520  1.455416
17639505  1.454982
17723952  1.455644
17806752  1.456316
17889606  1.456505
17973900  1.456075
18057536  1.457302
18141417  1.458539
18224612  1.459293
18308192  1.459662
18393579  1.460821
18478908  1.461716
18563544  1.461599
18648624  1.462654
18733680  1.461936
18819234  1.461854
18902700  1.463230
18988560  1.464273
19073446  1.462772
19158638  1.463736
19244420  1.465172
19328740  1.466698
19413940  1.467417
19500234  1.469013
19585006  1.469170
19670890  1.471502
19756944  1.472882
19843026  1.473935
19928910  1.475567
20014118  1.476052
20100210  1.477996
20186640  1.477833
20273760  1.478656
20360302  1.480426
20446101  1.481120
20531355  1.481544
20617720  1.481898
20705076  1.482714
20792850  1.483004
20879550  1.483910
20966478  1.483645
21053088  1.486316
21141306  1.488203
21227200  1.489155
21314448  1.489975
21400650  1.491757
21490248  1.492984
21579345  1.495131
21666640  1.496648
21755416  1.497325
21844800  1.498117
21929846  1.498546
22018366  1.498620
22108164  1.498857
22197168  1.498999
22284621  1.500681
22374952  1.501377
22463847  1.501484
22551753  1.503210
22641994  1.502501
22730428  1.502717
22818810  1.504790
22907520  1.505068
22996640  1.505886
23086720  1.506407
23176278  1.507503
23268042  1.507769
23358600  1.508396
23447728  1.509342
23537043  1.510290
23626861  1.509184
23716224  1.510759
23804848  1.510718
23892400  1.511285
23982157  1.512722
24070802  1.513939
24161505  1.512905
24250590  1.514421
24341400  1.513884
24431400  1.513293
24521280  1.513330
24612600  1.515072
24703575  1.515922
24792780  1.516287
24884143  1.517243
24973650  1.518404
25066048  1.518848
25159488  1.519490
25251837  1.518972
25343856  1.519558
25437810  1.519770
25531850  1.520524
25624240  1.520320
25716531  1.521597
25809680  1.521276
25904490  1.522875
25999211  1.523663
26093600  1.523792
26183378  1.523441
26276560  1.524417
26368960  1.524283
26462222  1.525920
26556705  1.526301
26650512  1.526649
26745442  1.527275
26839617  1.527727
26934102  1.528726
27028575  1.529399
27123066  1.530029
27217152  1.530567
27311424  1.530950
27406392  1.531314
27500865  1.532531
27595527  1.534494
27689460  1.534311
27784351  1.534937
27880263  1.535285
27975987  1.535961
28071672  1.536776
28165389  1.538055
28259952  1.538721
28354368  1.539206
28450418  1.539838
28545477  1.541323
28641600  1.541393
28737296  1.540781
28833070  1.541508
28929600  1.542352
29024928  1.542661
29123712  1.543179
29217263  1.542979
29313270  1.542765
29409018  1.542291
29504832  1.542907
29601600  1.542729
29698320  1.543239
29796312  1.543511
29889846  1.544060
29987550  1.544951
30084456  1.545969
30181731  1.545564
30278514  1.546751
30375696  1.547724
30473100  1.548020
30570090  1.548955
30666720  1.549438
30763200  1.550468
30860480  1.552659
30959232  1.553142
31057229  1.552211
31155150  1.552208
31252654  1.552051
31349870  1.552236
31448592  1.552880
31546440  1.552444
31645221  1.552846
31743792  1.553505
31841728  1.553985
31938648  1.555869
32036550  1.555870
32136054  1.556022
32234195  1.556579
32333760  1.557058
32433065  1.557864
32531100  1.558727
32629800  1.558352
32729550  1.558940
32829504  1.558751
32928222  1.558693
33027010  1.558782
33126363  1.558379
33226394  1.557914
33327225  1.557947
33425742  1.559111
33526089  1.558887
33625398  1.558871
33726640  1.558577
33826960  1.559315
33926400  1.559578
34026416  1.560601
34125120  1.560924
34225582  1.560519
34325325  1.560918
34424768  1.561545
34525856  1.561919
34627218  1.561634
34727760  1.562500
34830306  1.562821
34932406  1.561805
35032248  1.561593
35130560  1.561392
35229824  1.561656
35332224  1.563081
35432592  1.563507
35534016  1.562977
35633200  1.563316
35735301  1.563873
35836032  1.564699
35936550  1.564782
36035607  1.565152
36137528  1.565268
36240429  1.565595
36341450  1.565733
36443150  1.565444
36544635  1.565465
36648570  1.566291
36750490  1.566701
36853440  1.567807
36956556  1.568302
37057353  1.568115
37158914  1.568973
37260766  1.568475
37363680  1.569011
37464606  1.568764
37568079  1.568115
37668600  1.568929
37770600  1.569587
37872832  1.569778
37976299  1.569567
38077975  1.569921
38180368  1.570568
38283112  1.571484
38386004  1.571848
38489820  1.572314
38593854  1.573231
38696640  1.573667
38799696  1.573981
38903715  1.573511
39007197  1.573495
39111800  1.573481
39214350  1.573437
39318110  1.574905
39421200  1.575337
39524589  1.576546
39628136  1.576898
39732672  1.577640
39832624  1.577695
39935640  1.578148
40039370  1.578199
40143922  1.578404
40244624  1.578955
40348310  1.578900
40451520  1.579592
40556574  1.579312
40661734  1.579724
40764704  1.579562
40868919  1.579378
40972480  1.579743
41078100  1.579682
41181244  1.580704
41285686  1.580677
41390972  1.580679
41497299  1.581406
41603120  1.581782
41708191  1.582035
41813550  1.581177
41918400  1.581469
42024654  1.581623
42130048  1.582683
42235200  1.582697
42341586  1.582099
42445970  1.582974
42552482  1.583757
42656688  1.584047
42761715  1.585132
42867453  1.585915
42973440  1.586421
43077975  1.585993
43184400  1.585843
43291200  1.586461
43397172  1.586572
43504800  1.586930
43610175  1.587615
43717376  1.588594
43823856  1.588479
43929333  1.588614
44035901  1.589235
44140480  1.589872
44247098  1.589978
44354800  1.590165
44462648  1.590538
44571550  1.590865
44679972  1.589784
44786091  1.589879
44891838  1.590244
44997264  1.590224
45103362  1.589307
45211096  1.589984
45319104  1.590966
45427050  1.591285
45535104  1.591590
45642450  1.591990
45751050  1.591624
45860150  1.591440
45966705  1.591634
46074416  1.591969
46181961  1.592356
46288827  1.592445
46397141  1.593027
46506186  1.592339
46614600  1.592204
46720290  1.593138
46827118  1.593355
46935168  1.594354
47042320  1.595366
47151696  1.596085
47259954  1.595291
47366862  1.595536
47472114  1.595772
47581555  1.595735
47691210  1.595291
47799495  1.596319
47906160  1.596159
48014742  1.596075
48122234  1.596789
48232633  1.596832
48340656  1.597452
48448995  1.597211
48559662  1.597499
48667968  1.597840
48775674  1.597260
48886176  1.597254
48993825  1.597143
49104075  1.597822
49212656  1.597713
49320257  1.597670
49429452  1.597891
49537610  1.598392
49649075  1.598072
49758210  1.598604
49867490  1.598247
49977771  1.598348
50089200  1.598563
50199273  1.598665
50311984  1.598660
50424243  1.598580
50536284  1.599179
50650528  1.599245
50762520  1.599535
50877022  1.600318
50984784  1.600608
51099430  1.600427
51210774  1.599813
51324624  1.600263
51435216  1.600599
51545424  1.600860
51659328  1.600550
51772800  1.600276
51887862  1.600170
52000535  1.599740
52115950  1.599904
52228800  1.599998
52343391  1.600385
52457799  1.599772
52570800  1.600142
52685775  1.600459
52798550  1.600498
52912954  1.600431
53026550  1.600590
53142489  1.601131
53257680  1.601479
53371200  1.601733
53484782  1.602271
53597376  1.602473
53713450  1.602501
53827058  1.603001
53941824  1.603070
54057024  1.603879
54170319  1.604322
54286200  1.604520
54401280  1.603737
54517230  1.603599
54631440  1.604160
54747504  1.604401
54861630  1.603943
54976560  1.604389
55091118  1.604021
55205244  1.604118
55321536  1.604792
55438344  1.605407
55554408  1.605701
55671135  1.605809
55785399  1.605358
55901757  1.605979
56014430  1.605658
56131008  1.604950
56244552  1.605404
56359406  1.605897
56475450  1.606512
56589936  1.606527
56705415  1.605777
56821078  1.605605
56936896  1.605988
57052224  1.606197
57170544  1.605736
57287616  1.606149
57402540  1.606043
57520960  1.605756
57637314  1.606025
57753744  1.606474
57869210  1.607317
57986240  1.607476
58101870  1.607716
58219350  1.607560
58336460  1.607265
58451040  1.607076
58567180  1.607585
58683366  1.607481
58799706  1.607782
58915952  1.608678
59033665  1.608633
59149440  1.608838
59266728  1.609298
59380650  1.609873
59498511  1.610514
59615262  1.610059
59730035  1.609784
59847776  1.610029
59965425  1.610544
60083586  1.610151
60200816  1.610566
60318864  1.610993
60435522  1.610917
60554170  1.611119
60674615  1.611282
60792400  1.610730
60910272  1.610828
61027344  1.610654
61143831  1.610518
61262208  1.610817
61382577  1.610442
61499200  1.610341
61617989  1.610863
61736562  1.611153
61856928  1.611239
61975085  1.611722
62094960  1.612123
62212583  1.612435
62334288  1.612530
62450286  1.612889
62569350  1.612889
62687808  1.612696
62805450  1.612566
62924736  1.612425
63043276  1.612726
63160368  1.612973
63279552  1.612564
63397777  1.612457
63516848  1.612877
63635203  1.612879
63752822  1.612721
63872400  1.613042
63990486  1.613464
64110154  1.613831
64231699  1.613897
64352169  1.613927
64470819  1.613814
64593305  1.614104
64713520  1.614169
64832704  1.614001
64951488  1.614245
65072112  1.614655
65192736  1.615246
65314167  1.615496
65434800  1.616008
65554920  1.616018
65674770  1.615952
65792622  1.616367
65914304  1.616168
66033413  1.616156
66154350  1.615550
66276800  1.615610
66397040  1.615177
66519573  1.615501
66641666  1.615541
66763112  1.615725
66881828  1.615277
67005120  1.615641
67127186  1.615866
67250320  1.616138
67370730  1.616198
67492160  1.616187
67611600  1.616183
67733190  1.616367
67855840  1.616163
67972800  1.615442
68094706  1.616592
68221075  1.616571
68341632  1.616891
68460550  1.617985
68581701  1.618710
68702346  1.618607
68822208  1.618446
68945571  1.618461
69070400  1.618896
69193775  1.619515
69316035  1.619928
69439470  1.620319
69561024  1.620444
69684836  1.620567
69808944  1.620708
69932646  1.621211
70053986  1.621294
70176960  1.620956
70299216  1.621308
70419600  1.621771
70541100  1.621618
70662304  1.621441
70786800  1.621183
70910483  1.621373
71034672  1.621109
71154675  1.620722
71275800  1.620858
71399762  1.620750
71524032  1.621023
71643780  1.621447
71766394  1.621976
71889650  1.621853
72012096  1.622400
72136725  1.622680
72261296  1.623045
72386176  1.623465
72510245  1.623817
72632418  1.623315
72756190  1.623410
72879186  1.623556
73004400  1.624904
73128256  1.625171
73251360  1.625758
73374899  1.625682
73498800  1.625390
73622325  1.626044
73745450  1.626385
73869264  1.626126
73993725  1.626182
74118336  1.626670
74240624  1.627113
74365663  1.627547
74488869  1.627827
74612925  1.628132
74735465  1.627620
74858880  1.627437
74984274  1.628235
75111600  1.627996
75236256  1.628136
75358900  1.628468
75483024  1.628721
75607098  1.629204
75733824  1.629338
75856464  1.629505
75979792  1.629830
76104056  1.630522
76229440  1.630914
76356689  1.630999
76480752  1.631685
76607024  1.632056
76733265  1.632071
76859550  1.632627
76982850  1.632281
77108800  1.632520
77233446  1.632876
77360994  1.632884
77488650  1.632621
77615038  1.632061
77744016  1.632633
77869680  1.632875
77994748  1.632757
78121260  1.633510
78246887  1.633229
78371664  1.633894
78495936  1.634079
78622656  1.634043
78747624  1.633836
78872976  1.634235
78998192  1.634832
79121280  1.634787
79249779  1.634854
79375779  1.634851
79502304  1.634905
79629548  1.635157
79755200  1.634916
79880976  1.635342
80007304  1.635277
80134848  1.635454
80262576  1.634879
80388672  1.635253
80514608  1.635266
80640760  1.634776
80768950  1.635144
80897505  1.634930
81022725  1.634912
81149600  1.635361
81278354  1.635778
81403968  1.636250
81533712  1.636751
81661050  1.637252
81789525  1.637543
81915008  1.637620
82043640  1.638028
82168540  1.638167
82296774  1.637950
82424640  1.637959
82555058  1.638243
82683600  1.638223
82812270  1.638081
82939578  1.638739
83068096  1.638715
83196642  1.638509
83326656  1.638900
83454768  1.639230
83582528  1.639436
83710200  1.640137
83838846  1.640643
83970467  1.641013
84098833  1.640397
84228222  1.640289
84357312  1.640664
84483411  1.641030
84612672  1.641523
84740325  1.641840
84868416  1.641569
84995136  1.641755
85124016  1.642341
85256112  1.642562
85385331  1.642434
85513570  1.642830
85644160  1.643029
85772752  1.642924
85901166  1.643216
86029112  1.642727
86158992  1.643019
86290379  1.642778
86419216  1.643002
86551584  1.642734
86683320  1.643154
86810032  1.642654
86940200  1.642515
87069129  1.642557
87198150  1.642265
87330345  1.642173
87458400  1.641762
87586240  1.641958
87716787  1.642255
87846864  1.642579
87977682  1.642859
88106886  1.642620
88237425  1.642780
88366320  1.643099
88496352  1.643162
88628544  1.643683
88756983  1.643766
88889175  1.643755
89021261  1.644169
89152728  1.644280
89284848  1.644271
89415254  1.644769
89542032  1.645169
89671536  1.645390
89803280  1.645491
89931942  1.646380
90060930  1.646631
90192340  1.646925
90326208  1.647143
90457920  1.647427
90586398  1.647606
90715520  1.648253
90847206  1.648245
90980946  1.648127
91111002  1.647912
91244154  1.648180
91375936  1.648307
91508528  1.648353
91640286  1.648909
91769226  1.648812
91900300  1.648648
92026509  1.648374
92160768  1.648248
92292480  1.648255
92426100  1.648444
92557120  1.648237
92689848  1.647816
92824944  1.647995
92956846  1.648345
93088080  1.648166
93220686  1.647857
93352203  1.647976
93484524  1.648066
93616526  1.648276
93749490  1.648428
93878736  1.648355
94012549  1.648172
94147520  1.648001
94279824  1.648198
94412100  1.647666
94545600  1.648361
94675248  1.648410
94806468  1.647967
94938455  1.648085
95067350  1.648260
95204160  1.648649
95340845  1.648882
95470521  1.648328
95603264  1.648275
95733190  1.648274
95865552  1.647995
95999126  1.648307
96129280  1.648611
96261854  1.649215
96394378  1.649682
96528600  1.649569
96661775  1.649728
96794180  1.649664
96927355  1.650047
97060718  1.650267
97194550  1.650578
97327632  1.650760
97458918  1.650654
97594688  1.650726
97726338  1.650960
97860963  1.651512
97995600  1.651472
98127134  1.651217
98260160  1.651107
98397360  1.651042
98531540  1.651261
98665749  1.651440
98798509  1.651378
98930145  1.651543
99062550  1.651552
99197550  1.651571
99329589  1.651941
99465120  1.652401
99598590  1.651833
99733221  1.652059
99864528  1.652143


==> data/all_log_r1_p17.dat <==
37  0.0
43  -5.64180
53  -7.73149
57  -6.80938
58  -8.69585
61  -4.50596
65  -2.66957
77  -1.24992
79  -4.02401
82  -4.50295
83  -2.08503
88  -4.14994
89  -2.79488
91  -1.30642
91  -3.02367
92  -1.70425
99  -1.06339
101  -0.23513
106  1.004462
112  0.482389
117  0.005877
118  -0.42808
121  -0.40947
122  -0.39241
123  0.200744
123  -0.73239
124  0.365903
128  0.006261
129  -0.49669
130  -1.45364
131  -0.77769
135  -1.97971
138  -1.91971
141  -2.73656
141  -1.52723
142  -2.31078
142  -2.24832
143  -2.71156
145  -2.89725
148  -3.57440
152  -2.87455
154  -3.28582
155  -4.03043
155  -3.36571
156  -3.06648
158  -3.44004
158  -2.72056
160  -2.45242
162  -2.71385
163  -2.65958
166  -2.90813
176  -3.01709
185  -3.79621
192  -4.78158
201  -5.93498
207  -5.96683
212  -6.58835
216  -6.26743
220  -6.27809
228  -6.57239
236  -7.05547
245  -6.92944
249  -7.36203
256  -6.85513
262  -7.12371
274  -7.68515
280  -7.73555
286  -7.78360
291  -7.54859
297  -7.71901
302  -8.06785
304  -8.43215
312  -8.49132
318  -8.79021
322  -8.97241
326  -8.71730
333  -8.50794
338  -9.02930
342  -8.91494
346  -9.19401
350  -9.08194
354  -9.40230
360  -9.62514
364  -9.86610
368  -9.91012
372  -10.0574
378  -10.1220
385  -9.75666
392  -9.62889
399  -9.70093
402  -9.84195
410  -9.67186
426  -9.71618
431  -9.75880
438  -10.1127
446  -9.97898
456  -10.1297
464  -10.2917
470  -10.5195
480  -10.2831
490  -10.3422
497  -10.6398
506  -10.6884
520  -10.8501
528  -10.8288
540  -10.8561
550  -10.8682
557  -10.7150
566  -10.6425
574  -10.5883
580  -10.4098
586  -10.4741
593  -10.4007
603  -10.3840
609  -10.2769
618  -10.1870
657  -10.2107
696  -10.2825
726  -10.1076
763  -10.4243
800  -10.5647
842  -10.4585
880  -10.6145
906  -10.6732
939  -10.6857
1055  -10.4372
4176  -6.75859
6942  -4.86851
9920  -4.14549
12746  -3.41193
15730  -3.03372
18640  -2.55873
21510  -2.24949
24460  -2.08173
27576  -2.07317
30520  -2.00359
61248  -1.32941
93492  -0.70391
127323  -0.31123
161472  -0.21416
197040  -0.04649
232974  0.101052
270720  0.203952
309078  0.255727
347472  0.317886
386190  0.389665
425968  0.401575
466256  0.437841
507690  0.450570
549552  0.477206
591045  0.510792
632970  0.538237
676060  0.608348
719358  0.669145
763600  0.681761
808028  0.725192
852600  0.748967
897570  0.757855
943680  0.768075
990322  0.769630
1036350  0.783020
1083600  0.796106
1131312  0.803758
1178450  0.830162
1226670  0.831803
1274952  0.838990
1322768  0.844037
1370970  0.856654
1420032  0.863522
1469214  0.864818
1518598  0.868015
1568432  0.875428
1618643  0.883437
1669551  0.890172
1720686  0.900323
1771254  0.922142
1823094  0.926591
1874313  0.932322
1926296  0.938707
1978704  0.951411
2030656  0.958427
2083800  0.968381
2136830  0.977825
2190393  0.985907
2243565  0.996531
2296568  1.002439
2350110  1.007781
2404220  1.010152
2458560  1.028988
2512800  1.035986
2567708  1.050095
2622576  1.052160
2677752  1.065774
2733115  1.075880
2789010  1.084336
2844608  1.093211
2900800  1.101365
2956602  1.112186
3013440  1.113861
3069585  1.122831
3126838  1.120305
3184768  1.126626
3243400  1.137119
3301270  1.149479
3359600  1.156575
3417066  1.163775
3475440  1.169138
3534464  1.179080
3592800  1.180091
3652400  1.191588
3711575  1.198412
3770816  1.204568
3830400  1.210368
3890640  1.221089
3950037  1.221116
4010230  1.225941
4070118  1.228694
4130700  1.230112
4191600  1.230457
4252656  1.236250
4313700  1.239534
4375700  1.247418
4438246  1.254893
4499275  1.258910
4561344  1.258404
4622448  1.259013
4684944  1.265580
4747218  1.270539
4809200  1.281416
4871929  1.281916
4934519  1.284242
4997650  1.288704
5061186  1.293122
5125851  1.296778
5189265  1.301282
5251575  1.308774
5315850  1.312625
5379200  1.318149
5443152  1.321193
5507030  1.325478
5572672  1.324654
5636624  1.330183
5700890  1.333845
5765262  1.336908
5830986  1.333691
5896080  1.335709
5961600  1.337419
6026400  1.343549
6092550  1.349273
6157328  1.345614
6223563  1.344771
6290064  1.345958
6355776  1.344889
6423120  1.345055
6490800  1.346138
6557574  1.350123
6624640  1.351097
6691360  1.350745
6758172  1.351367
6825312  1.350632
6892560  1.351526
6960525  1.361745
7028450  1.361141
7095504  1.360177
7163200  1.360962
7231959  1.365196
7299952  1.368714
7367967  1.369390
7436941  1.372533
7505646  1.375837
7574358  1.380184
7643328  1.381332
7712418  1.384861
7781454  1.384459
7851987  1.387262
7922304  1.388319
7990605  1.388340
8060304  1.388793
8130954  1.388426
8201160  1.387669
8271536  1.390852
8341578  1.393244
8412634  1.399042
8483280  1.401326
8553930  1.402954
8625969  1.402674
8699106  1.404392
8769900  1.406114
8841090  1.407477
8912772  1.409673
8983575  1.412334
9056310  1.411097
9128301  1.411394
9199064  1.413784
9269550  1.416169
9341632  1.422984
9413360  1.425986
9486400  1.425894
9558859  1.427167
9632700  1.426164
9705920  1.425189
9778986  1.429258
9852378  1.429424
9925850  1.432622
9999210  1.436005
10071432  1.438731
10145352  1.437809
10219608  1.440296
10292286  1.438178
10366650  1.441361
10441152  1.440556
10515650  1.444095
10591230  1.444232
10664832  1.448460
10738770  1.453669
10813056  1.453508
10888290  1.454053
10962952  1.458763
11037400  1.461886
11113824  1.464057
11189556  1.463862
11264552  1.465080
11339845  1.470193
11416080  1.471973
11493157  1.474532
11569998  1.475050
11646306  1.476393
11721600  1.476977
11797440  1.477814
11872854  1.478971
11949328  1.482364
12026560  1.484235
12104781  1.485289
12180870  1.488199
12257300  1.491086
12333690  1.492319
12411840  1.491565
12488256  1.493560
12565056  1.493701
12643140  1.490721
12721824  1.490292
12799755  1.491415
12877150  1.492258
12955600  1.494490
13034560  1.496552
13113300  1.501166
13191310  1.501608
13270392  1.501614
13348800  1.503101
13427575  1.505825
13505766  1.507847
13585264  1.509128
13664586  1.511035
13743270  1.514825
13822863  1.516615
13902672  1.519256
13983040  1.522116
14062660  1.521261
14141270  1.523317
14220864  1.523097
14299776  1.524724
14377968  1.525662
14459244  1.526735
14539120  1.527920
14619216  1.527846
14699025  1.527904
14778723  1.530608
14858480  1.530931
14938560  1.530629
15017004  1.532623
15097698  1.533288
15179328  1.533091
15260700  1.534447
15342525  1.534247
15423111  1.534536
15505536  1.533929
15586275  1.534541
15667946  1.534985
15748894  1.534758
15828912  1.534128
15911469  1.534189
15992199  1.535203
16073136  1.535946
16155700  1.534746
16237080  1.535483
16319567  1.536197
16402752  1.537449
16484450  1.539624
16567232  1.540324
16651712  1.541449
16733450  1.542680
16815800  1.542280
16897950  1.542327
16981560  1.541655
17065776  1.543023
17147520  1.545584
17231130  1.545458
17315292  1.546728
17399800  1.548281
17483200  1.547831
17564967  1.548636
17648528  1.550488
17733072  1.551561
17816267  1.554838
17900190  1.555842
17984225  1.556635
18068288  1.557096
18152442  1.559780
18237096  1.560604
18320208  1.562000
18404100  1.561655
18488925  1.563071
18574050  1.565097
18659410  1.566636
18743985  1.566561
18828797  1.569269
18912800  1.569523
18998280  1.571279
19081611  1.572476
19169290  1.572670
19253938  1.574198
19338560  1.575771
19424950  1.574590
19511800  1.576724
19596864  1.576883
19682055  1.577845
19768379  1.578516
19854416  1.578656
19939887  1.579004
20025401  1.579534
20111168  1.579661
20197345  1.579228
20284736  1.580692
20371290  1.582021
20458126  1.584349
20542074  1.583961
20627728  1.582652
20715338  1.583848
20802351  1.583650
20889792  1.584952
20976550  1.585361
21063378  1.586643
21151305  1.587598
21238464  1.589535
21325590  1.589757
21410887  1.590981
21498272  1.591320
21587779  1.591721
21675456  1.591320
21764232  1.590255
21853675  1.591349
21939120  1.592935
22027950  1.593187
22118578  1.593890
22207458  1.594841
22296330  1.594852
22386591  1.595721
22474928  1.597013
22563765  1.598831
22652200  1.598786
22741371  1.598963
22829872  1.600606
22919184  1.601482
23008832  1.601513
23097888  1.600271
23188400  1.600712
23278930  1.601644
23367888  1.600819
23456811  1.600715
23546432  1.601767
23635031  1.603092
23724304  1.604864
23813312  1.605248
23901120  1.604865
23991728  1.605732
24081600  1.607177
24171952  1.607086
24261237  1.609058
24351041  1.609973
24441195  1.610619
24532110  1.611380
24622218  1.613204
24713296  1.613174
24803730  1.615402
24893600  1.616186
24984090  1.616578
25076240  1.615356
25168968  1.615354
25262058  1.616327
25354350  1.616815
25448654  1.619146
25542720  1.618348
25633920  1.617913
25726743  1.617159
25820550  1.616911
25915400  1.618629
26010270  1.619618
26104650  1.619672
26195400  1.619139
26287275  1.620666
26381232  1.620905
26474334  1.621090
26568944  1.621024
26661850  1.621846
26756782  1.623477
26850720  1.624652
26945600  1.625975
27039600  1.626117
27132945  1.626724
27229356  1.626875
27323400  1.626718
27419046  1.627383
27511696  1.626614
27605496  1.626968
27700288  1.626996
27795360  1.627325
27891648  1.627194
27985744  1.627183
28080081  1.627350
28175328  1.627576
28269850  1.627542
28365120  1.627259
28459200  1.627480
28553538  1.629390
28649346  1.629069
28745280  1.629504
28840770  1.630190
28936050  1.629919
29032887  1.629958
29130560  1.630036
29225070  1.631547
29321232  1.632694
29418176  1.633753
29513907  1.634093
29610423  1.635083
29706690  1.635415
29804454  1.636205
29898450  1.635968
29995644  1.636058
30091830  1.638787
30188187  1.639475
30285136  1.640090
30382172  1.640191
30479770  1.641045
30576784  1.641434
30674688  1.642274
30770698  1.641908
30867311  1.642558
30965792  1.643152
31063214  1.642819
31161906  1.642836
31259025  1.642716
31357648  1.644100
31455515  1.644798
31553600  1.644762
31652547  1.644866
31751355  1.645294
31849314  1.646258
31946850  1.646390
32043600  1.647382
32143896  1.648072
32240916  1.647975
32339776  1.647935
32439888  1.647423
32538849  1.647804
32639139  1.648327
32736960  1.648897
32836104  1.647874
32935010  1.648559
33034776  1.649708
33133919  1.650980
33233136  1.651991
33332850  1.652185
33432096  1.651886
33532800  1.653462
33632658  1.654651
33732138  1.655838
33832762  1.657758
33932048  1.656135
34032747  1.655546
34132608  1.657054
34231626  1.659190
34330704  1.660257
34430656  1.660460
34531975  1.661661
34633584  1.662457
34732548  1.662705
34835178  1.663266
34938225  1.664373
35038608  1.663908
35137634  1.665323
35236565  1.665616
35338800  1.665981
35438670  1.666513
35541038  1.667327
35640297  1.667636
35742264  1.669058
35843535  1.670600
35944440  1.671232
36044931  1.671122
36146124  1.672412
36249738  1.673306
36349812  1.674776
36451492  1.675486
36553650  1.676731
36654576  1.677075
36756360  1.677228
36858304  1.676868
36959202  1.677734
37061325  1.678770
37162944  1.679247
37265184  1.680776
37366269  1.681748
37468725  1.681246
37572225  1.681327
37672327  1.682004
37774485  1.681569
37877958  1.682957
37980831  1.683619
38082738  1.685132
38185546  1.686385
38288192  1.686475
38391696  1.687351
38496150  1.688261
38600240  1.687997
38702864  1.687855
38807274  1.689012
38910384  1.689862
39014030  1.688854
39118128  1.688743
39221286  1.689056
39323536  1.689602
39427062  1.690606
39531030  1.691835
39634704  1.692803
39739167  1.691967
39838950  1.691802
39942288  1.691996
40047945  1.691843
40151937  1.691595
40252392  1.691498
40356525  1.691293
40459574  1.691830
40564630  1.692824
40670784  1.691279
40772593  1.691204
40878996  1.692071
40982031  1.691506
41085850  1.691718
41190336  1.692535
41293800  1.693522
41400432  1.694417
41505675  1.694600
41611100  1.695103
41716800  1.694243
41822880  1.694671
41927226  1.694302
42031950  1.693917
42137685  1.696624
42242922  1.697100
42349377  1.696098
42453600  1.696826
42560960  1.696562
42665280  1.696580
42769650  1.696898
42876342  1.697381
42979600  1.697262
43086780  1.697195
43194085  1.698039
43300200  1.697646
43406451  1.698931
43513920  1.699053
43619850  1.699433
43726592  1.700048
43832642  1.700024
43938600  1.701650
44043405  1.702202
44147904  1.703640
44255178  1.703331
44361800  1.703017
44468459  1.703285
44576688  1.702653
44685300  1.703620
44791488  1.704280
44898075  1.703013
45004135  1.703525
45111066  1.703628
45218112  1.704662
45326120  1.705036
45434592  1.705524
45541506  1.705735
45650115  1.705841
45760550  1.707168
45866800  1.707406
45973362  1.707546
46081168  1.707929
46188225  1.708222
46294906  1.708158
46403840  1.707836
46513350  1.708479
46621421  1.708623
46727450  1.708489
46834800  1.708155
46943100  1.707979
47048850  1.709018
47158533  1.709714
47266200  1.709037
47374656  1.709447
47479744  1.709533
47589678  1.709111
47698560  1.709346
47806850  1.710665
47913210  1.711996
48021642  1.712522
48128313  1.712383
48238192  1.713503
48346280  1.713880
48454450  1.715361
48565440  1.715203
48673600  1.714922
48781350  1.715822
48890800  1.715694
48998520  1.716882
49108926  1.717149
49217392  1.717103
49326134  1.717453
49435131  1.716455
49544586  1.716868
49655718  1.717978
49765065  1.717768
49875805  1.717406
49987119  1.717029
50098096  1.717390
50208830  1.718096
50320656  1.718128
50432448  1.718263
50543424  1.717402
50656842  1.717836
50767675  1.718187
50882970  1.718152
50993856  1.718158
51105824  1.718024
51220070  1.717798
51330965  1.718544
51442857  1.718569
51554745  1.717943
51669888  1.718259
51782382  1.718182
51898048  1.718187
52012200  1.719105
52125360  1.718622
52239216  1.719265
52353834  1.719543
52466448  1.719586
52577686  1.719973
52691085  1.720465
52804800  1.720842
52920288  1.721177
53035072  1.721970
53150400  1.722998
53264215  1.722709
53377517  1.723169
53490870  1.724061
53603594  1.723950
53718294  1.723671
53832870  1.723663
53946816  1.723640
54060864  1.724095
54175088  1.724419
54290340  1.724695
54406080  1.724398
54522320  1.724557
54636174  1.725944
54751856  1.726484
54866240  1.726672
54979533  1.727760
55093265  1.727271
55209170  1.727538
55323900  1.727254
55441910  1.726910
55557400  1.727634
55672252  1.727626
55788705  1.727839
55905200  1.728577
56018565  1.729372
56134080  1.729150
56248425  1.729484
56363425  1.729234
56479488  1.729974
56594112  1.730427
56709150  1.730478
56824746  1.730978
56940064  1.730989
57055824  1.730796
57173925  1.731592
57288384  1.731166
57405840  1.731113
57524220  1.731306
57639632  1.731657
57757800  1.731775
57872848  1.731118
57988512  1.731657
58106160  1.732635
58223880  1.732601
58340450  1.732888
58455176  1.732895
58570837  1.733475
58688168  1.734068
58804047  1.733649
58918650  1.733839
59036400  1.734963
59153280  1.734941
59271110  1.736226
59385664  1.736521
59503680  1.736439
59618843  1.736072
59733891  1.736626
59851350  1.736067
59967600  1.736295
60086736  1.737456
60203700  1.737964
60320325  1.737868
60437328  1.738456
60555650  1.738141
60675450  1.737998
60794208  1.737130
60913008  1.737728
61032114  1.738123
61148962  1.738532
61267140  1.738167
61386640  1.738744
61502784  1.739504
61621155  1.738951
61739664  1.738840
61858056  1.738464
61975890  1.737778
62096958  1.737725
62213360  1.737781
62334150  1.738218
62451072  1.738301
62569584  1.738561
62689068  1.739146
62806887  1.739818
62926600  1.740458
63044480  1.739994
63162600  1.740131
63279888  1.739762
63399106  1.740395
63518663  1.741274
63638424  1.741034
63756210  1.740205
63874944  1.740261
63995440  1.740353
64112325  1.740924
64231650  1.741165
64352043  1.740952
64468800  1.741471
64590512  1.741333
64711728  1.742090
64831410  1.742174
64949184  1.742223
65070976  1.741253
65190048  1.742006
65310960  1.742379
65431872  1.742656
65551827  1.742986
65670675  1.742555
65788800  1.742703
65911146  1.743304
66032362  1.743846
66153408  1.743882
66274650  1.744368
66396906  1.743956
66518802  1.743954
66640024  1.743819
66761328  1.744345
66881259  1.743997
67003866  1.744705
67127094  1.744652
67247936  1.745110
67368942  1.745808
67490048  1.745765
67609920  1.746773
67731414  1.746817
67855396  1.747001
67973976  1.746104
68096378  1.745264
68221632  1.745253
68342715  1.745247
68461800  1.745218
68583242  1.745562
68704553  1.745191
68825106  1.744711
68948496  1.744794
69073090  1.744859
69196480  1.744658
69318110  1.744748
69439734  1.744889
69562800  1.744676
69686752  1.744973
69810975  1.744820
69932358  1.744638
70053225  1.744839
70176498  1.745358
70298550  1.746098
70418880  1.746218
70541064  1.745837
70663248  1.746040
70786535  1.746203
70909083  1.745552
71033781  1.745760
71153728  1.746553
71276150  1.746848
71400810  1.747518
71523504  1.747116
71642550  1.746805
71764020  1.747090
71886813  1.747593
72011602  1.747598
72135840  1.747648
72259712  1.747646
72383454  1.747105
72509700  1.747659
72631328  1.748193
72755055  1.748796
72878715  1.748493
73002450  1.748720
73126482  1.749209
73249575  1.748980
73372992  1.749428
73497094  1.748971
73617950  1.748703
73741680  1.748982
73864450  1.748504
73989792  1.747668
74113936  1.748263
74236050  1.748514
74359866  1.748229
74485905  1.747563
74607870  1.747643
74731664  1.748193
74854720  1.748381
74979608  1.748987
75105120  1.749033
75229854  1.749308
75353075  1.749888
75476800  1.750452
75601341  1.750317
75726774  1.750477
75851633  1.750903
75976992  1.751091
76100505  1.751101
76225456  1.750726
76352400  1.750499
76478400  1.751709
76604717  1.752161
76731424  1.751985
76856892  1.752130
76980928  1.752160
77107966  1.752257
77233050  1.751927
77360086  1.752440
77486640  1.752573
77614530  1.752481
77741847  1.753186
77867447  1.752953
77992898  1.752906
78119600  1.752807
78246675  1.753432
78371916  1.753316
78498378  1.752625
78623622  1.752686
78747840  1.752815
78873669  1.752802
78999662  1.753481
79123586  1.753384
79252239  1.753011
79377088  1.752906
79504560  1.752709
79630400  1.752429
79755696  1.751787
79880310  1.751319
80005698  1.750924
80133600  1.751025
80259520  1.751229
80383680  1.751693
80511210  1.751214
80638200  1.751362
80766169  1.750855
80894352  1.750615
81021525  1.750664
81148554  1.751216
81276300  1.750876
81401936  1.750567
81531450  1.751029
81658350  1.751800
81786793  1.752053
81911781  1.752293
82041214  1.752604
82166400  1.753237
82295010  1.753475
82423350  1.753176
82550754  1.753294
82678314  1.753076
82806080  1.753051
82931952  1.754068
83063232  1.754030
83191725  1.754159
83321271  1.753778
83450262  1.753724
83579328  1.753546
83707200  1.753840
83834655  1.754063
83965950  1.754276
84093867  1.754634
84222474  1.754921
84351850  1.754875
84480198  1.755012
84609600  1.755191
84737856  1.754444
84865770  1.754047
84993480  1.753780
85123780  1.753909
85255632  1.755034
85377600  1.753944
85505472  1.754236
85636026  1.754432
85765277  1.754426
85892702  1.754995
86023065  1.755074
86153760  1.754818
86283072  1.754740
86412549  1.755123
86543730  1.754634
86676390  1.754733
86803168  1.755105
86934064  1.755446
87063210  1.755762
87192600  1.756257
87324981  1.756649
87453483  1.756439
87580458  1.756301
87710490  1.756435
87840002  1.756523
87971952  1.756043
88102320  1.755348
88233810  1.755612
88363792  1.755656
88494225  1.755874
88626450  1.756520
88753806  1.756854
88885040  1.756654
89016946  1.757176
89150002  1.756700
89280768  1.756500
89412480  1.756869
89540679  1.757283
89670150  1.757150
89801967  1.757826
89931072  1.757650
90061314  1.758141
90191504  1.758040
90322960  1.757786
90455596  1.757566
90585045  1.757822
90713952  1.758317
90845468  1.757624
90979542  1.757804
91110120  1.757972
91241920  1.758561
91372554  1.758952
91504666  1.758993
91635696  1.759435
91767550  1.759936
91898715  1.759822
92028370  1.760015
92161575  1.759917
92291661  1.759800
92424237  1.760490
92554074  1.761042
92688938  1.760669
92821950  1.760137
92954068  1.760497
93085902  1.760438
93217600  1.760945
93348849  1.761210
93480957  1.761500
93613059  1.761407
93744350  1.761543
93876560  1.761165
94010950  1.761481
94145136  1.761555
94276800  1.761533
94408946  1.761200
94541490  1.761265
94671528  1.761415
94803825  1.761301
94935295  1.761460
95066712  1.762094
95202288  1.762156
95337498  1.762852
95466816  1.763929
95599680  1.764074
95730448  1.764379
95863950  1.764788
95997124  1.764750
96128016  1.765192
96261568  1.765617
96395200  1.764862
96527952  1.765112
96661380  1.765486
96792739  1.765973
96926160  1.767009
97060199  1.767502
97194762  1.767997
97328416  1.768162
97459740  1.767989
97595799  1.768099
97727760  1.767724
97863175  1.767589
97997728  1.767321
98130240  1.767320
98260075  1.767123
98397684  1.767362
98532800  1.767901
98667648  1.767836
98800272  1.767954
98931392  1.767469
99063104  1.766956
99199188  1.766862
99329616  1.766555
99464400  1.766725
99598004  1.766685
99733978  1.766491
99866070  1.766802


==> data/all_log_r1_p197.dat <==
37  10.83275
43  9.177576
53  -17.7033
57  -15.2990
58  -10.6150
61  -10.9013
65  -12.9220
77  -1.53322
79  -4.27582
82  -13.5430
83  -7.89300
88  -4.99658
89  -1.84999
91  -1.07344
91  0.802463
92  3.295816
99  3.642546
101  3.183787
102  4.963576
106  4.249054
112  0.002290
117  -3.89413
118  0.008751
121  0.008387
122  -1.33707
123  -3.50665
123  -1.59448
124  0.528291
128  2.852433
129  0.489440
130  1.415755
131  -2.28488
135  -2.21564
136  -3.59537
138  -4.33732
141  -7.51601
141  -4.37037
142  -0.73412
142  2.715660
143  1.407057
145  1.615506
148  -0.92156
152  1.202887
153  1.518533
153  1.149425
154  1.781432
155  -0.61722
155  -2.91593
156  -4.09312
158  -5.83379
158  -6.31500
170  -6.92704
176  -8.04354
185  -5.53735
192  -4.84958
201  -2.09537
208  -1.97008
214  0.073954
218  1.839613
224  4.102929
229  3.576576
238  3.309435
244  3.457596
248  1.977245
254  3.357208
262  3.706428
272  4.462148
275  4.545844
282  4.464768
288  3.225722
294  5.596123
297  5.124385
302  3.761633
304  4.818653
312  4.575923
318  3.496737
322  2.827392
326  2.440462
333  1.101933
338  1.370112
340  0.611534
345  0.369701
350  -0.44285
352  -0.81207
357  -1.16546
362  -1.34737
366  -0.14298
369  -1.06633
373  0.183615
380  -1.36348
385  -1.95319
400  -2.38176
406  -3.64243
422  -4.71367
427  -5.23755
432  -5.70827
440  -7.53803
446  -8.61267
456  -8.83227
462  -7.81869
470  -8.26118
475  -8.52734
486  -7.33367
495  -5.54715
505  -5.64511
513  -6.12580
522  -6.28221
530  -5.86462
546  -6.29919
551  -5.81282
558  -5.94975
567  -5.10707
575  -4.43257
582  -5.47784
588  -5.54806
598  -5.43735
630  -6.39941
666  -6.08122
702  -4.94616
732  -4.36567
774  -4.53489
804  -2.53534
843  -1.44785
873  -0.99226
900  -0.42585
999  0.405551
3876  -4.91358
6440  -8.23051
9114  -10.4320
11760  -9.98420
14400  -9.92545
17112  -9.80267
19701  -9.59696
22368  -9.24660
25116  -8.53647
27888  -8.26879
58786  -7.01011
91392  -5.60667
125298  -4.96754
159930  -4.32848
195640  -3.60452
231867  -3.14124
269760  -2.74791
308178  -2.65875
346878  -2.53735
386100  -2.29588
426240  -2.10990
466755  -2.12020
508280  -2.03806
550384  -1.81068
592116  -1.73269
634608  -1.49445
677664  -1.34918
721584  -1.21653
765920  -1.02809
810696  -0.93166
855393  -0.83259
900954  -0.75853
946880  -0.70124
993762  -0.63478
1040295  -0.57255
1087408  -0.46249
1135350  -0.34354
1182960  -0.25755
1231140  -0.25871
1279602  -0.18332
1327620  -0.15606
1376320  -0.09338
1425438  -0.06083
1474600  -0.04397
1524278  0.026440
1574426  0.024050
1624944  0.007428
1675957  0.022051
1727016  0.066926
1777818  0.108001
1829700  0.136128
1881412  0.139653
1933840  0.150711
1986075  0.156948
2038498  0.172035
2091840  0.205974
2144610  0.237633
2198748  0.264919
2252171  0.294015
2305408  0.290753
2359350  0.333518
2413593  0.357960
2467584  0.379887
2522280  0.382040
2577761  0.411419
2632896  0.436498
2688274  0.457731
2743272  0.488234
2799186  0.462636
2855320  0.480929
2911381  0.497154
2967657  0.516132
3024762  0.537547
3080674  0.544832
3138540  0.555699
3196880  0.561995
3255174  0.597698
3313386  0.617776
3371728  0.628913
3430208  0.639098
3488800  0.662431
3547775  0.677587
3606208  0.694686
3665970  0.737247
3725586  0.750963
3784638  0.776749
3844800  0.796801
3904488  0.807806
3964800  0.820007
4024615  0.832780
4085568  0.878896
4146219  0.874186
4206970  0.896140
4268103  0.913850
4329370  0.937204
4391408  0.934240
4453904  0.941429
4515399  0.951829
4577040  0.989860
4639040  0.988149
4702200  0.977689
4763844  0.998833
4826304  1.014565
4888756  1.014570
4951925  1.027071
5015115  1.035816
5079438  1.042830
5142600  1.056280
5206288  1.057213
5269308  1.066622
5333550  1.071308
5397216  1.058010
5461456  1.058714
5525286  1.061316
5591168  1.045238
5655920  1.053037
5719791  1.049674
5784768  1.069534
5849880  1.087159
5915917  1.093831
5980401  1.105077
6046218  1.099890
6112155  1.103720
6177664  1.110592
6243648  1.111373
6309312  1.116651
6376230  1.128856
6443376  1.128311
6510626  1.136988
6577296  1.146363
6644400  1.153188
6711666  1.164226
6778896  1.174005
6845568  1.183657
6912976  1.183133
6981696  1.192145
7049490  1.201354
7116400  1.209591
7185306  1.227464
7253841  1.226029
7321030  1.239313
7389690  1.258318
7459056  1.250996
7527786  1.271548
7596234  1.276212
7665360  1.280091
7735508  1.290073
7804400  1.282268
7874640  1.285617
7944858  1.289127
8013225  1.298892
8082900  1.308520
8154279  1.317054
8223680  1.317926
8293920  1.314613
8364912  1.325339
8435520  1.333436
8506206  1.339225
8577450  1.339861
8649744  1.345414
8721934  1.360414
8792850  1.358619
8864388  1.358430
8936433  1.365844
9007086  1.376824
9079119  1.387850
9151314  1.395099
9220959  1.395854
9293211  1.388811
9365196  1.401495
9437760  1.419047
9510800  1.421127
9583812  1.419901
9656724  1.429848
9730260  1.438195
9804070  1.442649
9876123  1.447681
9950352  1.450401
10022870  1.446299
10096450  1.454837
10170160  1.454734
10243860  1.462300
10316990  1.468606
10390992  1.476320
10465600  1.483140
10540480  1.486328
10615311  1.489287
10689210  1.490989
10763394  1.499106
10838464  1.500626
10913866  1.497853
10989045  1.510461
11063325  1.516379
11140224  1.523180
11215512  1.524299
11290560  1.528162
11366018  1.531910
11442567  1.538553
11518656  1.543855
11595597  1.546095
11670659  1.549705
11747664  1.558729
11822400  1.567645
11898802  1.573471
11975202  1.574616
12051694  1.568963
12129390  1.564072
12205566  1.570023
12282865  1.571788
12359984  1.567147
12437460  1.574063
12513600  1.577160
12591450  1.576636
12669468  1.575925
12747592  1.583887
12825514  1.592388
12903488  1.590614
12982530  1.594733
13061379  1.597380
13140150  1.601803
13218891  1.603154
13297530  1.608175
13376448  1.615139
13454640  1.624604
13533586  1.628555
13612675  1.627381
13692396  1.628058
13771200  1.640487
13850190  1.638857
13930956  1.643180
14010815  1.641746
14090616  1.643054
14169168  1.647785
14248575  1.649759
14328090  1.649458
14407806  1.647590
14487825  1.644333
14568158  1.645363
14647534  1.642610
14727070  1.643230
14806848  1.640988
14887950  1.638790
14968128  1.638918
15047760  1.641752
15128451  1.641768
15209534  1.646453
15291024  1.650205
15372672  1.654085
15453360  1.649773
15536170  1.649905
15615766  1.650852
15697874  1.652687
15778224  1.652700
15859389  1.649647
15941486  1.640385
16021910  1.645404
16103912  1.647867
16187632  1.654775
16269106  1.653353
16351920  1.656558
16433472  1.660192
16516046  1.657284
16598700  1.660018
16683075  1.656890
16765476  1.660297
16847950  1.659814
16931475  1.650949
17014221  1.654597
17096718  1.652866
17179542  1.653085
17263547  1.653815
17347665  1.661734
17431325  1.658188
17513482  1.654945
17596880  1.655155
17681112  1.654152
17765440  1.655303
17848432  1.653855
17932305  1.650748
18016320  1.648355
18099900  1.649935
18183360  1.661662
18267711  1.663188
18352538  1.668913
18436710  1.676666
18521965  1.678238
18606906  1.679630
18692052  1.683466
18777440  1.683396
18862745  1.684508
18947859  1.687774
19031945  1.688393
19117270  1.683717
19202976  1.683936
19288368  1.685319
19373406  1.688681
19459092  1.686351
19544400  1.686282
19630772  1.688595
19716030  1.686938
19802180  1.684958
19888176  1.686937
19974150  1.692105
20059920  1.693249
20145321  1.696575
20232312  1.691435
20320027  1.695174
20406015  1.697503
20490768  1.696945
20577075  1.695415
20663488  1.695534
20750718  1.695973
20838272  1.699010
20926400  1.698283
21013824  1.696571
21100992  1.695641
21188568  1.692430
21276050  1.691708
21360600  1.694153
21448800  1.699492
21538608  1.699414
21627120  1.700590
21715056  1.701124
21804400  1.703371
21890880  1.706198
21978450  1.706781
22067816  1.707451
22157097  1.710391
22246176  1.715728
22335005  1.720380
22425025  1.720747
22513270  1.723220
22602573  1.722641
22689300  1.720785
22779168  1.719580
22867776  1.716081
22956610  1.717259
23047275  1.716333
23135937  1.719882
23227347  1.721658
23317056  1.722431
23406380  1.726226
23495892  1.725859
23585856  1.725183
23674644  1.730417
23763600  1.728980
23852448  1.729874
23940672  1.733225
24030966  1.737421
24121920  1.737985
24211317  1.735672
24301208  1.737245
24392925  1.736646
24480720  1.743987
24571712  1.742412
24662400  1.739408
24752448  1.740347
24842960  1.750898
24933225  1.748467
25024473  1.748672
25117725  1.750899
25210200  1.753134
25301376  1.755161
25395408  1.753066
25489744  1.752360
25582464  1.751461
25674048  1.749196
25767700  1.748002
25861440  1.747284
25956432  1.749628
26050605  1.753953
26142480  1.757423
26234845  1.761311
26327400  1.762180
26420802  1.762941
26513361  1.767646
26608688  1.764197
26702751  1.767413
26795200  1.768997
26890830  1.769192
26985114  1.769009
27078150  1.771198
27172800  1.773281
27268496  1.778077
27362384  1.781677
27456720  1.783658
27549504  1.787179
27643536  1.790189
27739558  1.787603
27835080  1.790745
27930630  1.795801
28025550  1.801070
28120218  1.805461
28214675  1.802716
28309200  1.807590
28405538  1.812593
28498176  1.817049
28594368  1.822726
28689810  1.825328
28786050  1.825775
28883400  1.827125
28978560  1.824584
29075776  1.824265
29169637  1.822563
29265090  1.822802
29362025  1.823249
29458055  1.821817
29553600  1.826978
29649961  1.828551
29746535  1.832648
29842227  1.831648
29938293  1.832120
30035365  1.836869
30132909  1.841069
30227520  1.839473
30325941  1.843077
30422700  1.847176
30519935  1.847806
30617200  1.852443
30713984  1.855553
30809800  1.862667
30908240  1.861833
31005730  1.865211
31103964  1.870590
31199872  1.871397
31298688  1.870878
31396800  1.868091
31495086  1.869213
31593222  1.869571
31692240  1.868504
31791935  1.869804
31889550  1.871858
31987690  1.875075
32085200  1.876519
32183568  1.875398
32281200  1.875632
32380950  1.877799
32480272  1.880984
32579316  1.881309
32679438  1.888653
32777850  1.891832
32876640  1.893559
32975280  1.891697
33074670  1.893411
33172965  1.890776
33273306  1.891827
33374096  1.894984
33472896  1.895852
33572538  1.896015
33672435  1.895861
33772662  1.899919
33872448  1.899700
33972876  1.898591
34072400  1.902790
34171344  1.901986
34270632  1.908579
34369816  1.910670
34470512  1.913078
34571280  1.912509
34673328  1.911336
34774344  1.909191
34877175  1.904771
34978944  1.904475
35078208  1.905252
35175882  1.905402
35277106  1.906085
35379520  1.902724
35479350  1.903746
35581350  1.904816
35681457  1.901950
35783034  1.900506
35883864  1.901885
35984820  1.905118
36083187  1.902112
36185712  1.906624
36288861  1.904903
36388800  1.907214
36491184  1.911966
36592218  1.913182
36694637  1.915818
36796806  1.914421
36898470  1.917173
37000425  1.920742
37102082  1.921593
37204288  1.924658
37307109  1.922987
37408150  1.919783
37509440  1.920185
37612608  1.924221
37713600  1.924837
37817232  1.926710
37921104  1.925945
38021610  1.921690
38123493  1.921182
38227200  1.927283
38330576  1.926608
38433960  1.927697
38537200  1.929396
38639664  1.929905
38743588  1.931586
38847523  1.932370
38952342  1.934242
39054600  1.935979
39158145  1.938031
39262150  1.943520
39364800  1.945507
39467025  1.945486
39569712  1.947164
39674384  1.952819
39775536  1.959112
39879872  1.959008
39985470  1.958434
40087768  1.960898
40192256  1.960118
40292982  1.961708
40396767  1.961877
40500800  1.968274
40605120  1.967484
40710355  1.966971
40813680  1.965565
40919175  1.969901
41022455  1.974086
41126925  1.973630
41230802  1.975781
41336400  1.972954
41441400  1.976038
41545350  1.973846
41651136  1.974476
41758272  1.978047
41863296  1.979360
41967168  1.981483
42072730  1.982479
42177600  1.985147
42283200  1.987275
42387240  1.990191
42494800  1.989545
42599865  1.990854
42703696  1.989907
42809536  1.990854
42916041  1.992033
43018965  1.992220
43126400  1.989194
43233696  1.988376
43339912  1.988077
43446744  1.985930
43553829  1.988934
43659792  1.991290
43767077  1.994590
43872822  1.995543
43979166  1.994313
44083040  1.991145
44188128  1.990407
44296798  1.991915
44403025  1.993075
44510939  1.997021
44620325  1.997569
44728901  1.997770
44834872  2.000695
44940848  2.003694
45046550  2.000528
45153360  2.003334
45261580  2.003408
45367091  2.007081
45475990  2.008093
45582788  2.010430
45692794  2.012693
45799563  2.013318
45907169  2.015087
46013760  2.017274
46122048  2.015360
46230249  2.016086
46337046  2.015720
46446256  2.017777
46555200  2.022738
46660839  2.019137
46768320  2.021359
46876046  2.023114
46984014  2.026281
47090106  2.022977
47199152  2.027479
47305200  2.022173
47413611  2.025651
47519830  2.027773
47629470  2.031775
47739230  2.035355
47846296  2.037537
47953296  2.036899
48061968  2.038689
48169920  2.038670
48278475  2.042975
48386880  2.043666
48497054  2.043765
48607168  2.044313
48714385  2.045011
48824314  2.045075
48932982  2.045849
49041600  2.044523
49151725  2.042536
49259036  2.044316
49367010  2.047578
49477050  2.050112
49588254  2.050450
49698054  2.050728
49807415  2.051541
49918320  2.054271
50029603  2.054321
50139600  2.054106
50252400  2.054662
50362620  2.055434
50476650  2.056714
50587680  2.058435
50699726  2.056130
50813888  2.057168
50927205  2.058735
51036480  2.057144
51148200  2.058313
51260352  2.061337
51373614  2.063380
51484554  2.063292
51596550  2.065151
51710400  2.064088
51824832  2.063144
51938880  2.060218
52051296  2.059519
52165656  2.059775
52279083  2.062729
52394050  2.061778
52505712  2.060334
52618242  2.062463
52732755  2.061359
52847300  2.063636
52961088  2.059022
53076400  2.061277
53190720  2.061881
53305200  2.059593
53418534  2.061092
53531310  2.060028
53644608  2.058588
53759025  2.062175
53874018  2.062873
53990559  2.064503
54101955  2.066510
54216655  2.066777
54332992  2.068854
54449136  2.070043
54564016  2.068675
54678960  2.071331
54794544  2.071426
54907200  2.070183
55022450  2.069132
55136576  2.069798
55250832  2.070416
55366570  2.072539
55484425  2.073072
55599075  2.074466
55715058  2.074554
55830502  2.076677
55947368  2.075502
56058544  2.076702
56174614  2.077818
56287950  2.075782
56403776  2.078243
56517648  2.080234
56634041  2.078722
56749886  2.080385
56866080  2.080814
56979432  2.080679
57095056  2.081116
57211518  2.083424
57327585  2.085555
57443775  2.085706
57562240  2.087194
57678096  2.084865
57795038  2.088222
57911150  2.086873
58026960  2.088359
58142550  2.088445
58260240  2.091821
58374450  2.092859
58490712  2.095205
58606895  2.095925
58722768  2.096030
58837824  2.098259
58953531  2.100124
59070130  2.100347
59188025  2.101560
59304528  2.100732
59419712  2.101753
59536350  2.101475
59652240  2.100300
59769024  2.104167
59886054  2.101046
60003190  2.101175
60121267  2.100368
60238320  2.098724
60355008  2.100676
60471600  2.102377
60590656  2.106028
60709560  2.107431
60826425  2.106930
60945372  2.107228
61063275  2.108178
61181120  2.108039
61300704  2.107115
61417785  2.108305
61535376  2.109967
61653798  2.109451
61772425  2.108721
61891587  2.108707
62011224  2.112195
62129925  2.112904
62248307  2.111426
62366400  2.113979
62484400  2.114842
62602602  2.112266
62722240  2.113381
62840160  2.112123
62957775  2.111936
63076509  2.114566
63195202  2.116929
63313184  2.116484
63431487  2.117708
63550845  2.118312
63670440  2.118382
63787888  2.118677
63907470  2.117255
64028185  2.117725
64143065  2.114531
64264170  2.113366
64383040  2.114453
64500715  2.116079
64624067  2.113716
64743990  2.113321
64864604  2.114704
64981539  2.115866
65102400  2.116154
65222592  2.116980
65343894  2.118384
65464464  2.120508
65585520  2.123005
65704331  2.124414
65822016  2.123632
65941850  2.124570
66064315  2.123549
66184296  2.122004
66307032  2.123674
66428720  2.123620
66551600  2.124769
66672207  2.124900
66793065  2.127390
66912672  2.128054
67035222  2.126736
67158080  2.126379
67279401  2.126482
67399650  2.126321
67520830  2.126488
67641178  2.127604
67761733  2.127049
67884610  2.125171
68000732  2.125388
68124078  2.125842
68247360  2.127481
68368035  2.127780
68489100  2.129692
68609618  2.130447
68730536  2.132024
68849340  2.131302
68973025  2.132677
69098454  2.134661
69220800  2.134618
69343377  2.134438
69464142  2.136303
69588360  2.135432
69711258  2.136368
69836490  2.137268
69957928  2.140028
70080192  2.141084
70200525  2.145178
70324056  2.145753
70444496  2.148347
70566606  2.146655
70689168  2.145429
70810938  2.145720
70934722  2.147055
71058575  2.146069
71180124  2.147979
71302275  2.146611
71426928  2.146924
71547861  2.147844
71668800  2.149438
71790880  2.150671
71913536  2.151943
72037350  2.151006
72160704  2.152304
72284850  2.151713
72409485  2.151777
72533934  2.152925
72656400  2.156838
72778800  2.159297
72903666  2.160023
73028331  2.159345
73151680  2.158278
73274550  2.161047
73397952  2.161309
73521600  2.162566
73642217  2.159954
73765104  2.160675
73889368  2.161611
74013422  2.160983
74138006  2.160728
74260800  2.160616
74385090  2.161810
74508273  2.161681
74631921  2.161049
74754400  2.161627
74879515  2.163054
75005056  2.161973
75130832  2.162041
75255120  2.161205
75378033  2.162059
75500832  2.163062
75626270  2.162858
75751104  2.161381
75874645  2.163657
75998755  2.162857
76123954  2.163739
76249368  2.164972
76376574  2.165819
76501383  2.167337
76628160  2.168362
76754354  2.168716
76880936  2.167839
77003937  2.166560
77129590  2.165382
77253280  2.166347
77381775  2.168810
77508816  2.170502
77635710  2.170500
77762586  2.172761
77888314  2.173635
78014850  2.172853
78141360  2.174202
78266916  2.171322
78391710  2.171962
78518383  2.173160
78642536  2.173451
78768018  2.175184
78893136  2.175196
79019290  2.175381
79143075  2.175013
79271040  2.176970
79396365  2.175453
79523325  2.177212
79649025  2.177385
79776398  2.177792
79901360  2.179345
80027305  2.179398
80153289  2.181058
80279442  2.180943
80404330  2.180057
80531203  2.178848
80657584  2.180722
80785014  2.182439
80913096  2.182509
81039420  2.182831
81165474  2.183805
81293184  2.180928
81419760  2.182301
81548352  2.182280
81675670  2.181767
81804690  2.184307
81930744  2.183580
82058415  2.183176
82184784  2.181102
82312688  2.180984
82439776  2.181301
82565791  2.181737
82696075  2.180800
82822464  2.180802
82949909  2.182673
83079360  2.183902
83207826  2.183913
83338113  2.183725
83466810  2.185331
83594406  2.185618
83722626  2.186725
83850525  2.188480
83981742  2.188621
84109545  2.191222
84238686  2.191572
84368064  2.190482
84493760  2.190109
84622608  2.190546
84752192  2.191701
84880850  2.190944
85007736  2.192491
85137680  2.194220
85269346  2.195142
85391632  2.196165
85520126  2.196893
85650850  2.197100
85779008  2.198118
85908378  2.199349
86036160  2.198640
86166432  2.197674
86296338  2.196746
86425950  2.197945
86556690  2.196969
86689344  2.198040
86816050  2.201030
86947230  2.201183
87075072  2.201456
87206328  2.203960
87337600  2.204355
87465150  2.204393
87592400  2.203818
87721975  2.204192
87851760  2.204855
87983311  2.205078
88112880  2.205043
88244190  2.204819
88373666  2.204138
88504494  2.204621
88636878  2.206568
88764480  2.207420
88894350  2.206781
89027100  2.207059
89159390  2.206988
89290005  2.206317
89421024  2.207745
89550382  2.207404
89680599  2.208135
89810112  2.210400
89939486  2.209759
90069300  2.210711
90199460  2.210581
90331824  2.210575
90463503  2.210929
90592960  2.212003
90720898  2.210345
90852510  2.210022
90985950  2.211627
91116669  2.211535
91248080  2.211986
91378650  2.211660
91511118  2.213421
91642050  2.212022
91772208  2.212391
91904382  2.212320
92031856  2.212734
92165568  2.212481
92296350  2.212340
92428965  2.211294
92558784  2.212731
92693104  2.213053
92826800  2.214850
92958272  2.216503
93089898  2.217510
93221760  2.218444
93353328  2.217119
93485664  2.216473
93616874  2.217302
93749201  2.217815
93879450  2.218341
94013100  2.218837
94147767  2.218349
94280400  2.220143
94413376  2.220487
94546174  2.219840
94675975  2.219227
94807323  2.218164
94939295  2.218908
95070078  2.219827
95206230  2.220314
95341836  2.222194
95471296  2.220611
95604912  2.221090
95733939  2.222835
95866800  2.222393
96002100  2.224193
96133968  2.224483
96267600  2.224264
96399058  2.225968
96532800  2.225631
96666800  2.226138
96796854  2.226478
96930240  2.225570
97063200  2.225855
97197198  2.224009
97330464  2.225551
97462640  2.225560
97598772  2.225700
97730010  2.226123
97865280  2.224742
97999155  2.224918
98131950  2.224028
98263155  2.224701
98399936  2.224669
98533998  2.224175
98667539  2.223971
98800680  2.226230
98932274  2.225895
99063675  2.225667
99199089  2.224475
99329472  2.224296
99464766  2.224686
99598050  2.224494
99733278  2.225651
99865430  2.226184


==> data/all_log_r1_p2.dat <==
37  -7.22183
43  -7.37211
53  -6.23817
57  -6.70015
61  -6.18230
65  -5.84764
77  -5.01227
79  -4.93191
83  -4.87490
89  -4.83628
91  -5.21677
91  -4.78204
99  -4.76766
101  -4.42711
117  -4.44945
121  -4.17136
123  -4.49212
123  -4.24256
129  -4.01927
131  -3.81830
135  -4.10365
141  -4.36701
141  -4.17714
143  -4.00309
145  -4.04204
153  -4.27353
153  -4.11525
155  -4.32852
155  -4.17926
163  -4.03995
171  -3.90963
175  -4.11025
175  -3.98570
185  -4.17555
185  -4.05625
185  -3.79857
189  -3.97924
189  -3.87453
197  -4.04611
201  -4.21012
201  -4.23679
201  -4.00964
203  -4.03996
205  -4.06912
207  -4.09720
209  -4.00813
215  -3.92285
219  -4.06567
219  -3.98269
219  -3.79526
225  -3.93324
245  -3.97305
269  -3.73886
285  -3.62549
297  -3.69027
325  -3.74898
333  -3.73238
345  -3.71923
359  -3.83727
373  -3.63786
387  -3.57592
405  -3.52095
423  -3.52618
425  -3.32206
431  -3.33511
441  -3.29941
455  -3.22000
465  -3.19175
473  -3.20958
485  -3.01512
505  -2.87390
513  -2.82171
539  -2.77350
551  -2.69016
561  -2.57474
575  -2.64597
585  -2.74864
585  -2.70901
605  -2.67171
615  -2.63632
629  -2.60279
637  -2.66499
649  -2.66326
659  -2.60159
665  -2.66035
675  -2.54395
689  -2.51712
705  -2.57492
715  -2.52157
731  -2.44350
741  -2.52632
759  -2.48032
793  -2.51139
819  -2.44588
847  -2.38498
869  -2.39538
897  -2.47123
915  -2.39424
939  -2.32194
981  -2.31441
1005  -2.28773
1027  -2.28199
1055  -2.31418
1085  -2.32674
1099  -2.30307
1131  -2.33314
1149  -2.31069
1157  -2.32280
1173  -2.38364
1195  -2.40987
1215  -2.43516
1251  -2.38242
1275  -2.37736
1299  -2.40249
1315  -2.39745
1323  -2.37833
1455  -2.34765
1587  -2.36011
1683  -2.33808
1771  -2.32016
1891  -2.19573
1995  -2.06798
2121  -2.12591
2235  -1.92264
2331  -1.82978
2679  -1.75281
13665  -0.75331
25445  -0.48314
37035  -0.51301
49815  -0.53448
63075  -0.50156
76691  -0.46663
90651  -0.41887
105105  -0.38062
119853  -0.36661
134895  -0.30220
170775  -0.24298
206505  -0.14902
243675  -0.12975
281813  -0.08844
320579  -0.02613
359385  0.003682
398877  0.048054
438991  0.079428
480193  0.078062
522135  0.093223
564381  0.114643
606777  0.132269
649397  0.167412
693935  0.171348
738849  0.182998
783225  0.192427
829101  0.214218
875385  0.235406
922419  0.240850
970209  0.249478
1017861  0.255602
1065755  0.264282
1115227  0.271443
1163871  0.280526
1213901  0.284007
1262805  0.288158
1313221  0.298216
1362753  0.316514
1412385  0.326574
1461915  0.331014
1513017  0.338445
1563881  0.345059
1616805  0.346150
1668979  0.352115
1720877  0.356499
1773225  0.363325
1826163  0.367162
1879787  0.365525
1933667  0.366900
1986901  0.374699
2041275  0.370521
2096991  0.375392
2150559  0.379031
2205555  0.379335
2261571  0.384434
2317455  0.387813
2373489  0.392808
2429559  0.400438
2484805  0.404419
2541687  0.404728
2598825  0.405908
2656129  0.402944
2715237  0.404660
2772077  0.408762
2829123  0.412060
2887865  0.418180
2944851  0.419583
3003637  0.417222
3062275  0.415315
3123075  0.414872
3183775  0.414926
3242083  0.418482
3303005  0.421036
3364155  0.422970
3425295  0.424716
3484921  0.430573
3544815  0.430698
3605343  0.431178
3666795  0.435723
3727801  0.441374
3790101  0.441342
3850925  0.446327
3914463  0.448264
3976131  0.449324
4037355  0.452013
4099117  0.453734
4160741  0.454801
4222815  0.456584
4286619  0.459817
4349849  0.458698
4412679  0.460272
4477175  0.459810
4540275  0.463511
4602325  0.463164
4666275  0.465338
4729725  0.466812
4793817  0.466879
4858425  0.466837
4925193  0.466563
4989425  0.465692
5054961  0.463735
5119145  0.465503
5183793  0.468205
5248209  0.469982
5314311  0.470715
5380017  0.471177
5446175  0.469283
5512555  0.470257
5578537  0.474160
5645339  0.476913
5713631  0.481216
5780775  0.482588
5847347  0.483633
5915439  0.482938
5982147  0.485499
6051427  0.489045
6120639  0.490402
6187725  0.492313
6255579  0.495537
6324791  0.496500
6392547  0.497061
6461325  0.495818
6530685  0.499644
6600675  0.503073
6669585  0.504363
6738493  0.505368
6806817  0.505837
6876161  0.507797
6945507  0.508471
7017185  0.509306
7086255  0.509793
7156323  0.512392
7225785  0.513586
7295759  0.514543
7366293  0.514222
7437177  0.515373
7510175  0.516406
7579467  0.517348
7651677  0.519780
7722585  0.522353
7795203  0.523571
7866765  0.523736
7938975  0.526495
8008965  0.526942
8081403  0.526669
8152295  0.527448
8224889  0.529365
8296725  0.531016
8369933  0.531452
8443435  0.534350
8514485  0.534789
8586383  0.535734
8658783  0.536583
8732103  0.537090
8805155  0.537815
8878947  0.539146
8953617  0.539763
9026649  0.541167
9101925  0.542146
9174841  0.543460
9249435  0.542847
9323889  0.544188
9398345  0.545011
9474695  0.547148
9550649  0.548287
9624825  0.549468
9699305  0.550410
9773709  0.552016
9848475  0.551228
9924215  0.550796
10000575  0.550530
10074635  0.551100
10150959  0.551293
10227203  0.552915
10302123  0.554870
10377955  0.554079
10454121  0.556017
10531521  0.556363
10606653  0.558506
10682307  0.557678
10757025  0.558624
10834383  0.559776
10910809  0.560403
10986543  0.561021
11062883  0.562019
11141325  0.562206
11218725  0.564460
11293833  0.564387
11371283  0.564813
11447357  0.567063
11526187  0.567170
11604523  0.567862
11682825  0.568384
11763575  0.570233
11841925  0.570486
11918945  0.571369
11997271  0.571594
12075525  0.573049
12154329  0.575697
12232863  0.574844
12312279  0.574110
12391547  0.574960
12470833  0.575513
12550501  0.577888
12630111  0.579482
12710475  0.579861
12790323  0.579746
12870953  0.580490
12951837  0.581565
13033755  0.580496
13115795  0.581072
13195825  0.581580
13277451  0.581826
13356939  0.582813
13439075  0.582439
13520325  0.583067
13601847  0.584658
13682025  0.585586
13762605  0.585950
13843583  0.586399
13926835  0.587255
14008533  0.586669
14089365  0.589052
14169771  0.590452
14251275  0.590917
14333055  0.592449
14416469  0.594242
14497329  0.595548
14578025  0.597467
14659029  0.597350
14742585  0.597473
14824869  0.598146
14907225  0.598021
14987325  0.598389
15069239  0.598734
15153785  0.600030
15234037  0.600862
15316765  0.601870
15399549  0.602994
15483975  0.603164
15567595  0.603866
15650355  0.603133
15733053  0.604491
15817347  0.605577
15901889  0.606015
15985431  0.607752
16069159  0.608424
16154775  0.608734
16239795  0.609991
16324733  0.610025
16409379  0.610708
16494495  0.612505
16578947  0.613006
16664701  0.612357
16748699  0.611983
16833775  0.610677
16919025  0.612617
17007459  0.613942
17093307  0.614480
17179833  0.614811
17263827  0.616181
17349299  0.616723
17435325  0.617247
17520195  0.617651
17607675  0.617496
17692675  0.616702
17777835  0.617243
17863363  0.617752
17950725  0.618431
18037215  0.617829
18124241  0.618993
18210941  0.618871
18295971  0.618742
18383075  0.620533
18471775  0.621003
18555849  0.622378
18642275  0.623625
18727695  0.622834
18814197  0.623953
18901467  0.623543
18988893  0.624166
19076337  0.624394
19164725  0.624623
19252143  0.625068
19339083  0.626334
19427525  0.625781
19516259  0.625898
19602891  0.625361
19690075  0.626621
19778651  0.626491
19867225  0.626622
19954809  0.627320
20043575  0.628697
20131245  0.627722
20217795  0.627387
20307065  0.628347
20393695  0.629899
20483307  0.628683
20570065  0.629639
20659499  0.630340
20748285  0.631839
20838345  0.631070
20927979  0.631420
21019089  0.631403
21108269  0.632050
21199563  0.631956
21290343  0.632410
21378005  0.632754
21466595  0.632902
21558749  0.633024
21648633  0.632840
21739605  0.633218
21831107  0.633686
21921207  0.633930
22009155  0.634814
22101325  0.635206
22189797  0.635100
22280475  0.634717
22371235  0.635206
22464739  0.635708
22554325  0.635390
22645805  0.635257
22734957  0.634795
22826765  0.634812
22919983  0.634616
23009823  0.634478
23102451  0.635902
23193075  0.636259
23288013  0.635726
23378687  0.636185
23471775  0.636664
23564075  0.637952
23655037  0.638774
23746175  0.638827
23839641  0.638903
23930475  0.639716
24023979  0.640261
24115269  0.640552
24208065  0.640271
24299867  0.640999
24391325  0.642440
24483317  0.642425
24578169  0.642394
24670245  0.642341
24762341  0.643319
24852107  0.642813
24946779  0.642585
25039833  0.643193
25131927  0.644235
25226937  0.644352
25323689  0.645065
25414825  0.645113
25507587  0.645808
25599175  0.646805
25692219  0.646317
25785515  0.645800
25878411  0.645224
25969689  0.645630
26062795  0.645629
26156025  0.645101
26249003  0.645086
26343165  0.645833
26436213  0.646314
26531931  0.646849
26627139  0.646864
26721045  0.647183
26814783  0.648056
26908937  0.647973
27005535  0.648148
27097587  0.648257
27190503  0.648451
27286763  0.648957
27380763  0.649684
27476343  0.650495
27570753  0.651250
27664175  0.652030
27761097  0.651968
27856353  0.651192
27950685  0.651935
28045919  0.651737
28142725  0.652437
28234675  0.652073
28330731  0.652916
28425755  0.653299
28522243  0.653891
28617757  0.655162
28713645  0.655173
28808325  0.655100
28906623  0.655438
29001775  0.655769
29099169  0.656687
29194433  0.656887
29288919  0.657791
29385585  0.658724
29481825  0.659332
29578275  0.659290
29674359  0.659360
29768221  0.659419
29864373  0.659744
29961165  0.659939
30058819  0.660434
30154531  0.660718
30252747  0.660724
30349341  0.661182
30447201  0.660436
30543975  0.660970
30641601  0.661809
30735255  0.662081
30831013  0.662593
30929785  0.662290
31027239  0.662620
31126023  0.663046
31224837  0.663903
31322025  0.663725
31421325  0.664132
31517775  0.663419
31612695  0.663131
31710591  0.663396
31807265  0.663660
31906623  0.664497
32005557  0.665495
32103369  0.665554
32202495  0.666291
32299623  0.666714
32397269  0.666241
32496175  0.665944
32595133  0.665434
32696083  0.666133
32794683  0.666157
32891793  0.665843
32987847  0.665967
33086905  0.666260
33187091  0.665849
33286311  0.665806
33383535  0.665484
33481947  0.666864
33581295  0.666816
33681473  0.667283
33781707  0.666789
33880707  0.667700
33980373  0.667981
34079075  0.668111
34176627  0.668082
34276275  0.667584
34374249  0.668004
34475175  0.668513
34573293  0.668252
34672575  0.668023
34773291  0.668093
34875775  0.668287
34978815  0.668294
35078351  0.668965
35176915  0.668522
35279109  0.668797
35383425  0.668229
35482815  0.668318
35584515  0.668326
35684577  0.668055
35786415  0.668217
35887005  0.667773
35986951  0.667867
36085921  0.668415
36187879  0.668418
36291183  0.668212
36389925  0.668424
36491805  0.668488
36591975  0.669218
36691515  0.669284
36794925  0.669667
36897147  0.669108
36999225  0.669765
37099881  0.670073
37203507  0.670736
37305265  0.670836
37407419  0.671276
37508335  0.671219
37610825  0.671447
37711401  0.671851
37812831  0.672357
37914975  0.672436
38016825  0.671867
38122385  0.672294
38225495  0.672293
38328565  0.672535
38430455  0.673134
38533845  0.673856
38637287  0.674250
38738097  0.674219
38841825  0.674298
38946379  0.674900
39048729  0.675047
39153123  0.676132
39255201  0.676752
39359095  0.677270
39460785  0.677596
39563745  0.677463
39665295  0.677641
39768075  0.678538
39872309  0.678866
39975319  0.679109
40078005  0.679996
40181925  0.680501
40285557  0.681249
40388777  0.681608
40492665  0.681314
40596255  0.681223
40700925  0.681542
40804505  0.681269
40909575  0.681093
41013225  0.680881
41115657  0.681422
41219883  0.681230
41325319  0.680955
41426941  0.680491
41532075  0.680123
41637813  0.680731
41746323  0.680854
41849539  0.680822
41956149  0.680965
42059787  0.680905
42165825  0.681142
42269947  0.680994
42377571  0.680732
42482209  0.680716
42587175  0.680938
42692265  0.680299
42799285  0.680621
42901035  0.680459
43006887  0.680279
43111755  0.680124
43216787  0.679948
43320823  0.680249
43427797  0.680453
43532805  0.681418
43638003  0.681362
43744827  0.681575
43849163  0.681843
43955289  0.681857
44064089  0.681559
44167221  0.681417
44275345  0.681279
44381025  0.681034
44486739  0.681586
44593575  0.682524
44700825  0.682575
44805075  0.682815
44910789  0.682731
45015025  0.683090
45122519  0.683226
45228075  0.683398
45335829  0.683391
45442533  0.683339
45549225  0.682987
45655805  0.682678
45762665  0.682847
45870143  0.682702
45975573  0.683240
46083939  0.683001
46191793  0.682713
46297545  0.683212
46406175  0.683484
46516275  0.682738
46625535  0.683336
46734675  0.683313
46840225  0.683464
46945575  0.683723
47049457  0.683960
47158395  0.684038
47265075  0.683824
47374785  0.684243
47480335  0.684444
47587075  0.684582
47695725  0.684395
47805121  0.684824
47913083  0.684908
48022025  0.685657
48131361  0.685534
48237075  0.686295
48345699  0.686481
48453541  0.687043
48562075  0.687367
48669381  0.687501
48778665  0.688000
48889397  0.687862
48998677  0.688259
49106299  0.688412
49216425  0.688060
49324271  0.688529
49432075  0.688918
49539609  0.689269
49649985  0.689961
49758093  0.690427
49866995  0.690696
49976325  0.690793
50086827  0.690700
50195925  0.690956
50304663  0.691557
50409975  0.691433
50521835  0.692241
50633667  0.692325
50745501  0.692223
50852645  0.692135
50964147  0.692057
51073281  0.692472
51181975  0.692543
51294199  0.692665
51404701  0.692871
51514813  0.693363
51623975  0.693597
51733347  0.693489
51842925  0.693522
51955575  0.693706
52062597  0.693679
52173525  0.693752
52285389  0.693706
52396471  0.693705
52505511  0.694121
52616985  0.694144
52728585  0.693958
52838357  0.694131
52951007  0.694576
53063717  0.694569
53173329  0.694548
53284455  0.694216
53394075  0.694484
53504325  0.694193
53615011  0.694489
53728355  0.694872
53840205  0.694762
53955587  0.695103
54064633  0.695251
54176017  0.695323
54289767  0.695576
54402789  0.695586
54515775  0.696024
54628287  0.696164
54737775  0.696424
54848633  0.696552
54961605  0.696737
55073403  0.697007
55184423  0.697318
55298331  0.697547
55412145  0.697484
55522041  0.697758
55631905  0.698127
55744975  0.698028
55857675  0.698315
55967561  0.698069
56080575  0.698417
56192075  0.698216
56302845  0.698429
56415645  0.698311
56527233  0.698938
56639715  0.699438
56753263  0.699279
56867675  0.699450
56980791  0.699943
57092679  0.700360
57206017  0.701012
57318975  0.700926
57430989  0.701159
57545425  0.701262
57656775  0.701448
57768525  0.701173
57880391  0.701294
57992685  0.701621
58106745  0.701591
58220205  0.701735
58333317  0.701826
58445475  0.701848
58559277  0.701862
58674805  0.701461
58788261  0.701398
58904615  0.700943
59018821  0.701308
59131747  0.701839
59244489  0.701790
59359575  0.701993
59471485  0.701868
59584041  0.702250
59697165  0.702579
59811775  0.702718
59925799  0.702820
60041349  0.702907
60155381  0.702831
60270595  0.702483
60382485  0.702951
60496281  0.703448
60609505  0.703505
60726295  0.703653
60841345  0.703787
60956775  0.703978
61069575  0.703854
61183507  0.703968
61298315  0.704246
61413531  0.704195
61525527  0.704116
61640775  0.704421
61757825  0.704709
61875135  0.704799
61989447  0.704800
62104665  0.704621
62221121  0.704694
62337231  0.705032
62450941  0.705274
62563941  0.704972
62680095  0.704822
62794851  0.704931
62910387  0.704935
63027315  0.705296
63142785  0.705646
63257325  0.706143
63374031  0.706212
63488637  0.706321
63605373  0.706610
63721075  0.706548
63837543  0.706470
63952525  0.706568
64069775  0.706960
64184337  0.707423
64301293  0.707668
64419765  0.707850
64536675  0.708369
64652315  0.708272
64770003  0.708427
64887603  0.708590
65006165  0.708767
65123507  0.708513
65241811  0.708829
65358405  0.708785
65472085  0.708520
65590451  0.709103
65709571  0.709379
65827035  0.709498
65946405  0.709452
66062997  0.709229
66178797  0.709573
66298623  0.709421
66417973  0.709843
66535353  0.710255
66653225  0.710221
66770067  0.710570
66886407  0.710621
67004659  0.711038
67120277  0.711134
67239861  0.711281
67358241  0.711546
67477059  0.711795
67593195  0.711498
67711251  0.711393
67827123  0.711888
67946241  0.711921
68063325  0.712247
68182857  0.712530
68298795  0.712434
68418045  0.712047
68537965  0.712388
68658975  0.712585
68775533  0.712700
68894371  0.712736
69010225  0.712480
69128703  0.713317
69249891  0.713554
69367331  0.713714
69486857  0.713647
69607305  0.713279
69729997  0.713431
69848829  0.713323
69969415  0.713211
70086865  0.713852
70206741  0.714035
70324605  0.714140
70442775  0.713962
70563477  0.714150
70683561  0.714188
70803015  0.714266
70922355  0.714290
71044511  0.714336
71161345  0.714245
71281427  0.714340
71405865  0.714408
71524347  0.714805
71645301  0.715113
71762301  0.715426
71879679  0.715097
71998173  0.715194
72118203  0.715499
72238005  0.715462
72358425  0.715340
72481075  0.715527
72601035  0.715500
72720781  0.715678
72843593  0.716331
72964477  0.716632
73083393  0.716816
73207575  0.716837
73329075  0.717341
73448317  0.717420
73571151  0.717369
73692115  0.717551
73810121  0.717973
73932831  0.718210
74049549  0.718071
74169675  0.717763
74291301  0.718096
74410371  0.718261
74529343  0.718245
74650045  0.718490
74767071  0.718439
74889513  0.718780
75012597  0.718665
75135963  0.718840
75254277  0.719078
75377313  0.719336
75498155  0.719661
75623163  0.719859
75745215  0.719849
75867309  0.720109
75986211  0.720354
76104765  0.720240
76225527  0.720382
76348937  0.720235
76468623  0.720186
76590253  0.720328
76710501  0.720276
76834707  0.720449
76956215  0.720460
77078655  0.720853
77198275  0.720757
77321701  0.720588
77445445  0.720615
77565645  0.720938
77691615  0.721056
77811615  0.721011
77933097  0.721003
78053325  0.721323
78175571  0.721508
78297309  0.721904
78418431  0.722068
78539895  0.722233
78662267  0.722037
78783219  0.722096
78906025  0.722678
79028055  0.723169
79151995  0.723055
79274481  0.723190
79398081  0.723593
79521589  0.723366
79645041  0.723979
79766415  0.724035
79888707  0.724404
80012403  0.724423
80130763  0.724969
80251927  0.725293
80372649  0.725139
80497761  0.725300
80620945  0.725659
80740157  0.725995
80867051  0.726214
80990553  0.726632
81115075  0.726800
81236075  0.727191
81357835  0.727049
81478947  0.727115
81605673  0.727454
81727855  0.728102
81854577  0.728085
81978105  0.728168
82099941  0.728158
82226439  0.728239
82350225  0.727844
82476153  0.727985
82597975  0.728109
82723949  0.728148
82850319  0.728034
82976355  0.728239
83102561  0.728141
83227725  0.728305
83351485  0.728412
83475137  0.728642
83599635  0.728817
83727281  0.729152
83853065  0.729355
83978115  0.729483
84101809  0.729636
84226275  0.729897
84348927  0.729985
84473291  0.730077
84596445  0.730471
84721575  0.730468
84847737  0.730392
84969185  0.730429
85095549  0.730333
85217545  0.730057
85344357  0.729793
85466837  0.730230
85591665  0.730261
85717677  0.730407
85841945  0.730305
85965685  0.730264
86086385  0.730501
86211895  0.730732
86335779  0.730861
86463391  0.730971
86590845  0.731115
86718765  0.730589
86847611  0.730713
86970337  0.730604
87096147  0.730733
87219405  0.730920
87343947  0.731225
87470475  0.730633
87593135  0.730535
87720777  0.730977
87846171  0.731030
87974269  0.731412
88102873  0.731641
88231311  0.731677
88352847  0.731588
88477977  0.731831
88605517  0.731949
88730451  0.732054
88857963  0.732424
88985673  0.732549
89110119  0.732523
89236995  0.733287
89360425  0.733227
89487693  0.733792
89613095  0.734368
89739333  0.734388
89867225  0.734486
89993321  0.734741
90119403  0.735249
90246645  0.735344
90373325  0.735569
90498441  0.735618
90625329  0.735872
90753225  0.735635
90879605  0.735755
91008819  0.736269
91136025  0.736563
91264425  0.736544
91389345  0.736604
91517049  0.736544
91641825  0.736727
91774545  0.736787
91900809  0.736792
92027065  0.737141
92154681  0.737213
92281857  0.736988
92411085  0.737063
92538147  0.737395
92666925  0.737285
92795259  0.737675
92922291  0.737695
93050925  0.737513
93178075  0.737783
93306531  0.737986
93436539  0.737905
93563847  0.737926
93691017  0.738194
93822603  0.738274
93953475  0.738439
94083075  0.738491
94212447  0.738590
94340871  0.738707
94469787  0.738786
94598185  0.738516
94726359  0.738485
94852251  0.738413
94980005  0.738389
95105889  0.738446
95238507  0.738684
95367039  0.738696
95495517  0.739163
95623155  0.739547
95751665  0.739900
95879007  0.739842
96005627  0.740144
96133563  0.740091
96261453  0.740054
96388083  0.739839
96519567  0.740086
96648383  0.740303
96774755  0.740300
96904665  0.740573
97031511  0.740755
97160241  0.740554
97288157  0.740732
97414695  0.740566
97547139  0.740741
97677371  0.740763
97806813  0.741157
97935861  0.741102
98063045  0.740836
98194263  0.741118
98320917  0.741068
98454451  0.740836
98582033  0.741060
98708765  0.741003
98836061  0.740727
98964531  0.740662
99094443  0.740748
99222435  0.740824
99352425  0.741133
99484385  0.741319
99612639  0.741144
99740925  0.741253
99870719  0.741047


==> data/all_log_r1_p223.dat <==
37  -61.3856
43  -83.3496
53  -74.0944
57  -43.4416
58  -13.6390
61  4.392489
65  6.150355
77  5.924536
79  -7.35659
82  -17.1970
83  -22.0610
88  -9.40244
89  -14.2036
91  -8.35604
91  -8.09969
92  -12.1152
99  -13.5650
101  -10.7602
102  -11.1675
106  -13.8736
112  -7.82038
117  -6.59906
118  -11.2902
121  -11.0196
122  -8.08077
123  -10.7313
123  -13.1855
124  -17.5348
128  -16.9302
129  -14.0979
130  -18.0397
131  -15.3430
135  -13.6889
136  -15.0202
138  -12.9017
141  -14.1929
141  -10.5993
142  -7.45124
142  -9.80163
143  -8.93624
145  -10.4176
148  -9.57470
152  -6.78168
153  -4.91263
153  -4.91525
154  -5.02739
155  -2.88159
155  -4.60777
156  -3.07092
158  -4.02202
158  -3.74463
170  -4.05716
176  -5.50271
185  -8.40525
192  -9.44021
201  -9.37196
207  -10.3691
212  -7.46789
216  -5.22786
220  -2.37360
228  -0.53871
236  0.826318
243  1.728594
248  3.502838
254  3.490908
258  4.099480
272  4.448870
274  4.245947
280  1.698718
286  3.575408
291  6.160763
297  7.056561
302  6.910096
304  6.840197
310  5.400657
316  4.724412
322  4.720759
326  4.314940
331  4.353236
336  4.122338
339  4.541524
345  4.149154
348  3.828783
352  3.495625
357  3.681772
361  2.116742
366  2.045802
368  1.877773
372  0.955717
378  0.695490
385  1.013773
399  1.113172
405  0.408228
418  1.038484
426  -0.11983
431  -0.35789
438  -0.85462
444  -3.12351
456  -4.89410
462  -5.75717
470  -5.82037
475  -7.17697
486  -7.68146
496  -8.16369
506  -7.15833
514  -7.50802
524  -8.04088
534  -6.45005
549  -7.33719
551  -7.31393
560  -7.45995
570  -8.46620
575  -8.01664
582  -7.82329
588  -8.00132
598  -8.49117
630  -9.39932
666  -8.44572
703  -9.57398
735  -10.3362
774  -8.84639
804  -8.58577
846  -6.95992
874  -6.42483
901  -4.20093
1002  -2.34266
3882  -2.28638
6441  -7.98021
9105  -10.4403
11760  -11.4131
14400  -11.7324
17112  -11.4956
19686  -11.0008
22353  -10.5459
25102  -10.4646
27873  -10.2058
58719  -7.90647
91379  -6.40304
125300  -5.71596
159936  -5.11851
195650  -4.35406
231885  -4.08339
269739  -3.57303
308280  -3.33179
346800  -3.11575
386118  -2.94091
426288  -2.79717
466776  -2.54364
508336  -2.48260
550443  -2.29918
592194  -2.13019
634608  -1.99976
677705  -1.80634
721575  -1.71637
765918  -1.56895
810608  -1.53401
855415  -1.41846
901040  -1.31837
946900  -1.28637
993888  -1.14976
1040334  -1.11638
1087506  -1.06399
1135386  -0.98682
1183056  -0.90500
1231249  -0.88172
1279776  -0.82281
1327950  -0.78859
1376508  -0.71577
1425600  -0.69645
1474800  -0.63647
1524600  -0.57445
1574742  -0.50424
1625267  -0.45569
1676206  -0.41423
1727414  -0.38317
1778184  -0.32653
1830024  -0.30636
1881792  -0.30305
1934235  -0.23406
1986483  -0.23770
2038848  -0.22766
2092305  -0.19570
2145024  -0.16849
2199120  -0.15136
2252550  -0.09874
2305872  -0.06168
2359872  -0.02068
2414016  -0.01386
2468232  0.019800
2522784  0.064530
2578368  0.086925
2633358  0.097717
2688915  0.126957
2743832  0.187553
2799824  0.216379
2855734  0.214964
2911950  0.230665
2968334  0.279450
3025344  0.288955
3081254  0.309707
3139038  0.327089
3197376  0.356965
3255784  0.378428
3313784  0.371068
3372237  0.389925
3430675  0.395617
3489216  0.408098
3548208  0.439350
3606450  0.475063
3666261  0.493371
3725920  0.508816
3784880  0.513896
3845048  0.508291
3904670  0.519540
3965400  0.542672
4025040  0.571598
4085984  0.574718
4146624  0.575972
4207098  0.595113
4268390  0.609149
4329600  0.634787
4391688  0.660040
4454208  0.659281
4515901  0.672143
4577450  0.688825
4639306  0.703619
4702386  0.721363
4764368  0.728944
4826640  0.732836
4889200  0.727895
4952610  0.724398
5015565  0.698158
5079954  0.715288
5143008  0.717621
5206698  0.742386
5269743  0.761655
5333922  0.779416
5397568  0.806426
5461782  0.816368
5525568  0.829127
5591168  0.844666
5656200  0.865253
5720146  0.872129
5785056  0.875117
5849979  0.882162
5916240  0.893970
5980590  0.903286
6046410  0.915171
6112480  0.931616
6178030  0.935858
6244160  0.933162
6309856  0.935647
6376775  0.954947
6443850  0.967305
6511170  0.981188
6577902  0.985400
6645050  0.996393
6712227  0.998887
6779520  0.998371
6846318  1.003500
6913600  1.013189
6982222  1.020793
7049952  1.023808
7116978  1.046290
7185710  1.058431
7254618  1.066504
7321758  1.075565
7390400  1.081857
7459650  1.098175
7528560  1.115804
7596960  1.120462
7665984  1.132746
7736256  1.136879
7805280  1.140574
7875612  1.157612
7945920  1.168231
8014350  1.179219
8083950  1.178826
8154944  1.177622
8224650  1.181296
8294720  1.198365
8365632  1.209685
8436240  1.206586
8506944  1.223735
8577777  1.238563
8650335  1.249517
8722608  1.245188
8793312  1.256754
8864960  1.260693
8936928  1.266579
9007552  1.272181
9079542  1.278492
9151749  1.280812
9221562  1.280937
9293776  1.275786
9365664  1.278497
9438328  1.280944
9511320  1.298805
9584302  1.309469
9657360  1.305115
9730962  1.303847
9804720  1.319049
9876636  1.317421
9950528  1.338106
10023292  1.351462
10096800  1.350593
10170450  1.372384
10244205  1.388986
10317189  1.394530
10391234  1.411917
10465713  1.408484
10540746  1.411253
10615548  1.415515
10689315  1.421683
10763424  1.420740
10838464  1.428024
10914171  1.426412
10989072  1.435666
11063583  1.442171
11140555  1.442259
11215632  1.441544
11290944  1.440304
11366370  1.437679
11442639  1.443063
11518800  1.443179
11595760  1.438355
11670768  1.445280
11747900  1.450192
11822663  1.454930
11899200  1.456345
11975724  1.464725
12052062  1.469131
12129600  1.467576
12206112  1.473836
12283272  1.479610
12360150  1.486798
12438008  1.487648
12513858  1.500566
12591690  1.503592
12669566  1.504655
12747840  1.514994
12825810  1.515700
12903800  1.526253
12983006  1.538029
13061568  1.553056
13140432  1.552886
13219108  1.555994
13298048  1.552591
13376850  1.551491
13455200  1.551423
13533975  1.553992
13612950  1.562534
13692805  1.561948
13771278  1.566969
13850430  1.568233
13931166  1.573419
14011020  1.572516
14090815  1.572331
14169519  1.569476
14248800  1.571224
14328384  1.574835
14408198  1.581808
14488177  1.593993
14568400  1.597974
14648004  1.601022
14727360  1.608089
14807168  1.605721
14888450  1.608022
14968278  1.603209
15047760  1.597889
15128848  1.603676
15209600  1.602697
15291405  1.606184
15372900  1.603717
15453405  1.599596
15536318  1.593497
15616080  1.597385
15698061  1.600020
15778539  1.607329
15859886  1.612569
15942060  1.616427
16022524  1.614071
16104400  1.619270
16188144  1.617404
16269456  1.621040
16352280  1.621709
16433728  1.620135
16516350  1.616458
16598848  1.628516
16682997  1.623002
16765350  1.620644
16847882  1.614621
16931637  1.616013
17014580  1.617884
17096884  1.617193
17179440  1.625943
17263584  1.628000
17347770  1.622361
17431350  1.620041
17513536  1.627065
17596880  1.616765
17681385  1.611838
17765757  1.616227
17848656  1.619481
17932608  1.625235
18016767  1.628752
18100480  1.630008
18184128  1.632331
18268389  1.636218
18353056  1.640587
18437328  1.649382
18522850  1.654962
18607575  1.654450
18692664  1.656282
18778320  1.665640
18863082  1.664959
18948600  1.672573
19032664  1.676985
19117350  1.678717
19203520  1.681356
19288808  1.684756
19373760  1.682231
19459557  1.680632
19544973  1.676590
19631040  1.680443
19716921  1.684841
19802982  1.690504
19888885  1.697225
19974922  1.696043
20060560  1.695818
20145600  1.692223
20232806  1.690628
20320776  1.687860
20406720  1.692811
20491350  1.686268
20577744  1.688358
20664512  1.692702
20751595  1.695902
20839104  1.699972
20926950  1.705511
21014525  1.702851
21101352  1.695123
21189266  1.691771
21276550  1.689370
21361122  1.699417
21449476  1.698266
21538842  1.703982
21627600  1.702171
21715373  1.704581
21804900  1.709597
21891078  1.704888
21978684  1.704841
22068340  1.704346
22157520  1.705197
22246497  1.701550
22335075  1.702704
22425634  1.705207
22513920  1.705084
22603200  1.708063
22690006  1.709508
22779670  1.710416
22868160  1.713857
22956864  1.710544
23047570  1.711534
23136300  1.717942
23227666  1.720255
23317200  1.719298
23406544  1.726175
23496056  1.730662
23585868  1.733878
23674950  1.732230
23763870  1.736748
23853198  1.732890
23941050  1.735079
24031480  1.733520
24121988  1.738589
24211443  1.740575
24301206  1.740416
24393082  1.744448
24480540  1.748759
24571712  1.748657
24662511  1.753498
24752805  1.748752
24843408  1.752046
24933568  1.753445
25024818  1.753892
25117848  1.756775
25210416  1.763156
25301706  1.761631
25395975  1.762986
25489800  1.765652
25582626  1.766149
25673942  1.764872
25767664  1.771588
25861458  1.772307
25956490  1.768864
26050752  1.766573
26142576  1.765274
26235090  1.767639
26327360  1.770762
26420800  1.776802
26513144  1.782298
26608472  1.778367
26702528  1.777979
26794918  1.775552
26890688  1.777400
26984880  1.779082
27077985  1.780001
27172800  1.783043
27268800  1.789006
27362610  1.792957
27456970  1.792705
27549600  1.796277
27644006  1.792202
27740370  1.791776
27835350  1.793336
27931200  1.792628
28025766  1.793064
28120410  1.794551
28214880  1.796045
28309435  1.797980
28406015  1.803118
28498496  1.805506
28594800  1.806817
28690190  1.808598
28786576  1.810878
28883814  1.813901
28979294  1.821797
29076766  1.821361
29170752  1.825621
29265978  1.829232
29363166  1.833840
29458800  1.836016
29554811  1.838641
29651050  1.837362
29747637  1.838933
29843440  1.840478
29939400  1.840656
30037005  1.841333
30134370  1.843422
30228850  1.839235
30327474  1.841760
30424050  1.847022
30521190  1.851923
30618495  1.852561
30715258  1.854438
30810906  1.851587
30909450  1.853007
31006800  1.855241
31105107  1.854591
31201360  1.854925
31299660  1.855426
31397904  1.854448
31496640  1.858417
31594944  1.863868
31693788  1.869194
31793650  1.867588
31891072  1.867443
31989430  1.869790
32086113  1.871633
32184768  1.871220
32281920  1.874147
32382450  1.873955
32481720  1.875963
32580894  1.881789
32680769  1.888224
32779200  1.887215
32878016  1.891766
32976768  1.893859
33076152  1.892206
33174592  1.892813
33275158  1.896314
33375552  1.898592
33474240  1.896036
33573870  1.895444
33673770  1.898987
33774034  1.900582
33873600  1.902755
33973901  1.903359
34073382  1.902337
34172502  1.903612
34271664  1.903884
34370770  1.906513
34471206  1.901572
34572050  1.900949
34674150  1.900232
34774800  1.900999
34878024  1.904640
34979634  1.902442
35078960  1.904620
35176512  1.908067
35277574  1.911020
35380150  1.908916
35479822  1.913838
35581800  1.916371
35681984  1.919394
35783925  1.923612
35884784  1.923459
35985600  1.921978
36084091  1.918222
36186744  1.916722
36289358  1.915241
36389520  1.914591
36491682  1.913567
36592857  1.915073
36695610  1.915824
36797829  1.915152
36899200  1.916731
37001583  1.919981
37102800  1.919231
37205200  1.918561
37308150  1.923588
37409152  1.924033
37510608  1.924289
37613595  1.921234
37714320  1.922054
37818477  1.919010
37922112  1.919407
38022842  1.923041
38124800  1.927845
38228400  1.931364
38331720  1.932386
38434980  1.929061
38538360  1.926661
38641108  1.926886
38744598  1.929602
38848425  1.930047
38953507  1.929297
39055733  1.930984
39159326  1.933401
39263322  1.933711
39366404  1.931586
39468294  1.933047
39571320  1.936541
39676368  1.940121
39777096  1.940394
39881664  1.941006
39987558  1.939879
40090050  1.940110
40194018  1.940829
40294464  1.941267
40398192  1.942776
40502935  1.941119
40607278  1.941818
40712238  1.943403
40815110  1.944031
40920768  1.944773
41024019  1.943600
41128255  1.944834
41232690  1.948811
41337648  1.942933
41442918  1.942877
41547120  1.944197
41652798  1.945068
41759808  1.951396
41865531  1.953698
41969155  1.953006
42074550  1.951928
42179571  1.950933
42285075  1.951994
42389456  1.952088
42496740  1.953805
42602400  1.957324
42705810  1.955224
42811200  1.952802
42918064  1.955892
43020975  1.954418
43128400  1.958459
43235648  1.958091
43341921  1.957069
43448991  1.957894
43555680  1.961876
43661646  1.960866
43769050  1.961064
43874600  1.961000
43981075  1.962861
44085187  1.964267
44190120  1.967247
44299200  1.969773
44404800  1.969295
44513021  1.969888
44622144  1.969943
44731008  1.973358
44836425  1.974739
44942508  1.977363
45048368  1.973925
45155440  1.976900
45263946  1.977479
45369792  1.977248
45478446  1.976622
45585184  1.977603
45695430  1.980566
45801756  1.979813
45909216  1.979649
46015983  1.981743
46124247  1.985765
46232560  1.986899
46339370  1.989219
46448472  1.990047
46557504  1.990259
46663308  1.989716
46770858  1.990354
46878373  1.989777
46986030  1.993051
47091975  1.993073
47201244  1.992467
47307344  1.992262
47416230  1.994536
47522416  1.995371
47632600  1.999058
47741760  1.999725
47848944  1.998877
47955600  1.998960
48063910  1.996886
48172344  1.995481
48280640  1.993264
48388970  1.992107
48499098  1.994036
48609120  1.995174
48716595  1.996600
48826944  1.997219
48935355  1.997409
49043862  1.995283
49153446  1.993324
49261072  1.996686
49369089  1.999427
49479075  2.000855
49590450  2.001902
49700400  2.000692
49809306  2.001401
49920576  2.001853
50031600  2.004671
50140953  2.006341
50253840  2.009366
50364030  2.008027
50478050  2.006227
50589200  2.004950
50701497  2.006388
50815548  2.005030
50928912  2.005805
51038522  2.008965
51150144  2.012593
51262330  2.013049
51375184  2.015934
51485850  2.017018
51598035  2.019095
51711408  2.020142
51825600  2.022889
51940224  2.023026
52053120  2.026190
52167258  2.026268
52280550  2.028035
52395210  2.026449
52507455  2.026821
52619840  2.028584
52734200  2.030393
52848666  2.029155
52962624  2.026889
53077738  2.026379
53192379  2.025933
53306704  2.026193
53419800  2.027900
53532864  2.027385
53646144  2.028448
53760528  2.027912
53875314  2.032088
53991925  2.030175
54103371  2.030544
54218225  2.032243
54334326  2.032306
54450368  2.029592
54565200  2.033162
54680256  2.035677
54795850  2.036020
54908100  2.034189
55023696  2.034377
55137600  2.032724
55251784  2.034267
55367265  2.032199
55485276  2.031903
55600482  2.032260
55715952  2.031273
55830894  2.029732
55947600  2.031213
56058822  2.030531
56174848  2.029904
56288064  2.031703
56403776  2.031333
56517678  2.030670
56634201  2.028576
56750352  2.028115
56867008  2.029644
56979648  2.032876
57096018  2.036105
57212442  2.032438
57328746  2.030382
57444462  2.032505
57562560  2.032199
57678619  2.032754
57795468  2.031270
57911676  2.031689
58027584  2.031666
58143436  2.032282
58261056  2.030510
58375410  2.028147
58491398  2.028535
58607856  2.027853
58723236  2.028520
58838554  2.029830
58953958  2.035035
59070515  2.035206
59188752  2.035574
59305080  2.036675
59420226  2.036214
59536575  2.035643
59652432  2.036478
59769345  2.038043
59886343  2.038384
60003402  2.037077
60121350  2.037081
60238395  2.040004
60355264  2.041629
60472279  2.043216
60590740  2.041522
60709824  2.041570
60826665  2.042218
60945906  2.041999
61063800  2.043392
61181300  2.044351
61300704  2.044345
61417778  2.047503
61535376  2.047848
61653690  2.046894
61772256  2.047054
61891641  2.049860
62011152  2.049863
62129574  2.050421
62248050  2.051817
62366400  2.052242
62484102  2.053083
62602284  2.055165
62721600  2.055627
62839506  2.053454
62956992  2.050268
63075936  2.051875
63194912  2.050049
63312704  2.051151
63431046  2.051076
63550800  2.049108
63670176  2.049929
63787148  2.049524
63907248  2.051312
64027821  2.052677
64142498  2.053298
64263315  2.053566
64382454  2.054663
64499952  2.056806
64623715  2.058203
64743518  2.058621
64863900  2.060777
64981312  2.061371
65102016  2.064842
65222577  2.068264
65343600  2.070091
65464416  2.068364
65585520  2.069479
65704320  2.071208
65822016  2.072291
65941725  2.072648
66064050  2.076138
66184400  2.075275
66307032  2.074391
66428720  2.074600
66551702  2.072915
66672320  2.074637
66793230  2.076549
66912650  2.075441
67035203  2.073768
67158025  2.072204
67279600  2.072887
67399735  2.073590
67521216  2.074836
67641630  2.074937
67762240  2.075030
67885462  2.075166
68001278  2.075148
68124810  2.076201
68248140  2.079478
68368410  2.080657
68489280  2.081562
68609904  2.082125
68730560  2.083798
68849385  2.085178
68973248  2.086701
69098354  2.088103
69220800  2.086998
69343371  2.088642
69464285  2.089158
69587998  2.089518
69711040  2.092303
69836025  2.092443
69957744  2.092399
70079904  2.092153
70199360  2.092892
70323024  2.096669
70443072  2.096814
70565271  2.097119
70687808  2.096515
70809900  2.096789
70933431  2.095301
71057448  2.096580
71179200  2.096402
71301222  2.096948
71425929  2.098358
71547840  2.098194
71668080  2.102682
71790144  2.102935
71912568  2.100619
72037056  2.101396
72159990  2.104087
72283626  2.105302
72408106  2.108654
72532800  2.109034
72654720  2.110513
72777600  2.107085
72901690  2.109372
73026690  2.108145
73150290  2.108784
73273200  2.108392
73396260  2.108000
73520025  2.108400
73640639  2.108888
73763200  2.109175
73888075  2.110010
74011968  2.110279
74136336  2.110412
74260054  2.109921
74384175  2.112304
74507440  2.113221
74631232  2.117345
74753365  2.118749
74878800  2.121836
75004650  2.120097
75130110  2.122434
75254494  2.123552
75377574  2.126365
75500400  2.126792
75625946  2.125462
75750435  2.125619
75874240  2.122790
75998175  2.124740
76123495  2.124343
76249216  2.125589
76376510  2.126297
76501152  2.127308
76628050  2.126557
76753890  2.126157
76880160  2.127962
77003059  2.127537
77128953  2.129036
77252450  2.129210
77381584  2.130606
77508800  2.130840
77635938  2.133512
77763075  2.133749
77888720  2.131067
78015168  2.128980
78141672  2.131170
78267314  2.132370
78391872  2.131968
78518727  2.132968
78642752  2.130363
78768990  2.130444
78894347  2.131474
79020480  2.133087
79144052  2.133716
79272378  2.133749
79397306  2.133185
79524177  2.132246
79650480  2.133903
79777260  2.133773
79902306  2.131974
80028350  2.131298
80154150  2.132345
80280564  2.135011
80405325  2.134838
80532175  2.135244
80658880  2.135373
80786139  2.135135
80913950  2.136917
81040842  2.137926
81166700  2.137088
81294075  2.138800
81420768  2.138554
81549234  2.138920
81676548  2.139134
81805221  2.140672
81931200  2.139128
82058688  2.139474
82185370  2.138441
82313082  2.139487
82440666  2.140513
82566281  2.143849
82696482  2.142911
82823600  2.145682
82950675  2.145454
83080400  2.146111
83209270  2.146067
83339325  2.146225
83468222  2.147107
83595840  2.143749
83723814  2.147702
83851994  2.147070
83983536  2.147087
84110950  2.147447
84240288  2.148191
84369600  2.148885
84495600  2.148156
84624885  2.148844
84754440  2.149547
84882525  2.148790
85009435  2.151086
85139488  2.151293
85271382  2.151725
85393600  2.151039
85522290  2.152278
85653162  2.151186
85780800  2.151227
85909824  2.150987
86037609  2.152449
86167872  2.152110
86298048  2.152067
86427880  2.152930
86559200  2.152554
86691190  2.152556
86818760  2.152398
86949738  2.153025
87076856  2.153822
87208575  2.153493
87339200  2.155210
87466752  2.156034
87594320  2.155438
87723675  2.155302
87853503  2.155990
87984975  2.157421
88114090  2.155451
88245938  2.155738
88374605  2.155319
88505600  2.154610
88637722  2.153198
88765560  2.153982
88895408  2.153995
89028373  2.153196
89160384  2.152291
89291200  2.152715
89422200  2.153431
89551616  2.154060
89681760  2.157136
89811216  2.157433
89940816  2.157307
90070526  2.158067
90200880  2.158962
90333019  2.158314
90464706  2.158175
90594496  2.157536
90722377  2.158808
90853465  2.159098
90987381  2.161386
91118010  2.163703
91248794  2.163454
91379725  2.162483
91512078  2.162945
91643200  2.165923
91773129  2.164684
91904880  2.166156
92032912  2.164033
92166648  2.165244
92297331  2.164157
92430400  2.163510
92560160  2.164593
92694470  2.164952
92828304  2.164198
92959488  2.164837
93091392  2.164061
93223494  2.164429
93354702  2.163884
93487680  2.162604
93618112  2.162930
93750615  2.161585
93880600  2.161268
94014549  2.162999
94148701  2.162847
94281440  2.162869
94414554  2.164299
94547024  2.166193
94676400  2.165004
94808400  2.165861
94940352  2.166802
95070950  2.166136
95207328  2.167184
95342416  2.168683
95472384  2.169311
95605550  2.170492
95734848  2.171238
95867584  2.174132
96002466  2.174826
96133842  2.174839
96267600  2.175276
96399072  2.175406
96532720  2.174187
96666369  2.176107
96796440  2.177995
96929712  2.178844
97062336  2.179897
97196904  2.180638
97330464  2.181303
97462638  2.181765
97598784  2.182078
97729808  2.181311
97865152  2.182103
97998597  2.183483
98131616  2.183071
98262808  2.183950
98399136  2.182966
98533210  2.182127
98666880  2.184056
98800272  2.183531
98931600  2.184086
99063054  2.182902
99198450  2.183247
99328978  2.182264
99464034  2.183229
99597888  2.182848
99733221  2.181008
99865792  2.180492


==> data/all_log_r1_p271.dat <==
37  -111.938
43  -12.7154
53  -27.0049
57  -8.12458
58  4.057486
61  12.97327
65  12.31263
77  19.46116
79  17.29881
82  8.518182
83  -5.11100
88  -4.68508
89  -5.01525
91  -2.07939
91  -6.75234
92  -4.06943
99  -3.28945
101  -6.69624
102  -10.2385
106  -2.73143
112  -9.79146
117  -11.9439
118  -12.0469
121  -11.5449
122  -6.85561
123  -7.14719
123  -11.6946
124  -9.89977
128  -8.21991
129  -10.6998
130  -8.15641
131  -7.74917
135  -5.58196
136  -6.57371
138  -2.44408
141  -1.13900
141  -1.50947
142  1.138578
142  -1.68621
143  1.829935
145  1.542535
148  0.434977
152  -0.50981
153  -1.98449
153  -0.71073
154  -2.88525
155  -5.82846
155  -7.17803
156  -8.06212
158  -8.71090
158  -7.74596
170  -7.41762
176  -11.4636
185  -11.7011
192  -11.6144
201  -14.2635
207  -13.5798
212  -14.4070
216  -16.2138
220  -17.4465
228  -19.8003
236  -19.6385
243  -18.8999
248  -19.9826
254  -18.6109
258  -16.9935
272  -17.5354
274  -15.6534
280  -14.3398
286  -12.3008
291  -12.0439
297  -9.90817
302  -7.65249
304  -4.28955
310  -4.83561
316  -3.55410
322  -2.62794
326  -1.71912
331  -1.22032
336  0.855265
339  1.065988
345  1.663490
348  1.042404
352  1.398430
357  1.182354
361  1.650245
366  1.103856
368  1.080284
372  -0.53749
378  -0.33421
385  -0.58828
399  0.393514
405  -1.25954
418  -0.94009
426  -0.72103
431  0.953993
438  2.193441
444  1.594879
455  1.545368
462  1.194304
469  1.335425
474  -0.08351
486  0.084151
494  -0.29176
504  -0.92070
513  -1.05367
522  -2.15339
530  -2.53493
546  -3.98052
551  -3.46105
558  -3.73449
567  -4.65719
575  -5.17886
582  -5.95690
588  -5.86150
594  -5.73238
630  -6.50285
666  -7.68669
702  -7.92465
732  -9.33811
774  -10.0513
804  -11.5898
843  -12.6522
873  -12.6327
900  -12.4962
997  -12.4530
3872  -2.09704
6432  -8.48626
9093  -10.7824
11739  -11.6846
14400  -12.0919
17094  -11.8962
19670  -12.0189
22336  -11.2727
25074  -11.3250
27840  -11.0182
58751  -9.47502
91385  -7.94259
125308  -6.72378
159936  -6.32760
195696  -5.99543
231852  -5.45623
269760  -5.01747
308308  -4.76936
346920  -4.54590
386136  -4.33144
426240  -4.08004
466791  -3.78236
508260  -3.64386
550425  -3.38342
592200  -3.24498
634662  -3.10984
677754  -3.01391
721578  -2.88615
765900  -2.85311
810672  -2.68189
855415  -2.47184
901040  -2.34845
946890  -2.23744
993850  -2.16395
1040325  -2.06256
1087408  -2.01298
1135344  -2.00652
1182864  -1.92620
1231174  -1.88982
1279680  -1.89143
1327734  -1.82520
1376462  -1.73898
1425495  -1.65255
1474704  -1.61164
1524376  -1.54924
1574460  -1.53259
1625085  -1.48666
1676094  -1.43266
1727154  -1.35541
1778010  -1.34414
1829952  -1.27996
1881630  -1.24600
1934040  -1.19963
1986336  -1.15961
2038725  -1.13053
2092104  -1.06247
2144737  -1.01633
2198826  -0.96703
2252304  -0.94846
2305600  -0.91261
2359632  -0.91578
2413827  -0.91987
2467860  -0.92011
2522439  -0.86446
2578080  -0.84619
2633202  -0.85253
2688615  -0.83261
2743686  -0.82617
2799600  -0.80579
2855600  -0.77502
2911675  -0.75786
2968002  -0.71784
3025100  -0.69743
3080896  -0.67835
3138816  -0.64054
3197166  -0.60402
3255528  -0.57685
3313656  -0.54984
3371984  -0.55411
3430464  -0.52610
3489050  -0.49566
3547882  -0.48500
3606390  -0.46558
3666240  -0.46317
3725888  -0.46108
3784880  -0.42083
3844989  -0.41739
3904794  -0.40977
3965376  -0.39548
4025226  -0.36913
4086080  -0.35307
4146655  -0.32802
4207230  -0.28536
4268462  -0.28761
4329600  -0.25641
4391550  -0.23124
4454145  -0.22400
4515742  -0.20244
4577377  -0.18256
4639056  -0.18291
4702302  -0.18836
4764120  -0.16706
4826430  -0.15886
4888936  -0.14131
4952325  -0.13112
5015168  -0.09888
5079573  -0.08159
5142720  -0.05461
5206383  -0.04617
5269440  -0.03153
5333550  -0.02295
5397266  -0.00377
5461456  0.005967
5525466  0.007532
5591168  0.013106
5656068  0.020138
5719920  0.052344
5784792  0.055786
5849880  0.078422
5915920  0.092590
5980492  0.098901
6046152  0.099575
6112128  0.107509
6177675  0.106483
6243643  0.117136
6309568  0.129293
6376320  0.134490
6443350  0.141743
6510581  0.158834
6577225  0.157438
6644400  0.153311
6711600  0.156866
6778800  0.166323
6845696  0.162986
6913089  0.187169
6981650  0.198238
7049505  0.207552
7116336  0.225676
7185210  0.225068
7253664  0.230592
7321014  0.230693
7389690  0.239680
7459038  0.243579
7527600  0.244574
7596144  0.255730
7665260  0.284148
7735356  0.289560
7804408  0.289297
7874747  0.301762
7945056  0.317461
8013460  0.313292
8083040  0.312156
8154288  0.316957
8223699  0.329003
8294220  0.336017
8365090  0.351056
8435776  0.355828
8506410  0.372047
8577450  0.391662
8649872  0.402181
8722206  0.408533
8792888  0.430703
8864622  0.436619
8936720  0.437916
9007350  0.444368
9079356  0.455445
9151350  0.477128
9221310  0.486195
9293504  0.504377
9365400  0.514259
9437945  0.527714
9511020  0.518102
9584050  0.527465
9656865  0.538800
9730350  0.538784
9804095  0.541214
9876300  0.543825
9950400  0.551818
10023120  0.551742
10096562  0.560443
10170441  0.570196
10244079  0.588598
10317150  0.595103
10391238  0.587971
10465701  0.593733
10540695  0.592630
10615368  0.601303
10689210  0.599548
10763200  0.595542
10838400  0.598131
10913824  0.592604
10989072  0.589850
11063550  0.585180
11140376  0.597637
11215512  0.609884
11290790  0.631528
11366208  0.639407
11442550  0.640565
11518962  0.640113
11595760  0.642535
11670723  0.645442
11747856  0.642279
11822481  0.647756
11898990  0.648770
11975580  0.665488
12052133  0.664442
12129600  0.672193
12205710  0.680710
12282996  0.685096
12360096  0.689586
12437622  0.684395
12513716  0.690599
12591680  0.698002
12669642  0.697771
12747841  0.699922
12825701  0.703381
12903635  0.707755
12982824  0.707623
13061548  0.712317
13140372  0.712680
13219200  0.711656
13297950  0.716812
13376880  0.732622
13455057  0.739712
13533774  0.751755
13612826  0.751362
13692672  0.746952
13771329  0.752495
13850487  0.753973
13931346  0.753802
14011074  0.762194
14091012  0.765350
14169584  0.767351
14248980  0.767082
14328545  0.765044
14408406  0.767878
14488656  0.778265
14568660  0.780155
14648152  0.781557
14727450  0.787363
14807441  0.790468
14888979  0.791805
14968794  0.798890
15047912  0.803580
15128944  0.811749
15209700  0.816635
15291254  0.814950
15372864  0.819081
15453350  0.825297
15536304  0.826106
15616050  0.824290
15697998  0.825146
15778400  0.823441
15859536  0.830542
15941712  0.833351
16022160  0.840014
16104214  0.845921
16188030  0.853166
16269456  0.860071
16352010  0.857250
16433550  0.871790
16516080  0.880947
16598848  0.888528
16683072  0.897566
16765399  0.907516
16847766  0.910475
16931525  0.903936
17014392  0.906271
17096650  0.909189
17179306  0.910750
17263632  0.915990
17347866  0.920279
17431407  0.924861
17513440  0.930238
17596800  0.925629
17681050  0.925141
17765440  0.929200
17848350  0.933627
17932491  0.930890
18016608  0.934667
18100350  0.939999
18183825  0.941185
18268120  0.939702
18352714  0.944770
18437056  0.945224
18522549  0.954771
18607482  0.952184
18692478  0.957424
18777792  0.959127
18863040  0.960488
18948400  0.958110
19032546  0.963511
19117350  0.965678
19203650  0.971744
19288836  0.975313
19373760  0.974591
19459405  0.977637
19544640  0.981676
19630819  0.983335
19716480  0.988295
19802704  0.984141
19888526  0.983353
19974561  0.976956
20060131  0.987073
20145216  0.988710
20232245  0.987806
20320200  0.989631
20406175  0.989244
20491020  0.990776
20577312  0.995168
20663936  0.997411
20751010  0.997370
20838726  0.993883
20926752  1.000272
21014336  1.001442
21101350  1.006970
21189150  1.009032
21276495  1.008299
21361200  1.010022
21449442  1.005789
21538800  1.007183
21627600  1.009881
21715200  1.009957
21804480  1.011944
21891040  1.017563
21978477  1.017107
22068096  1.023407
22157520  1.028142
22246683  1.025718
22335376  1.025848
22425624  1.028780
22513711  1.029195
22602818  1.029847
22689744  1.038957
22779504  1.033694
22868160  1.033544
22957200  1.044127
23047775  1.051376
23136440  1.050314
23227650  1.052806
23317200  1.053245
23406432  1.054177
23496048  1.056207
23585979  1.064209
23675121  1.068418
23764090  1.071084
23853168  1.076048
23941066  1.076480
24031440  1.077650
24122109  1.084816
24211620  1.087311
24301228  1.090645
24392992  1.093770
24480576  1.095819
24571600  1.101839
24662325  1.102857
24752651  1.100774
24843440  1.098310
24933681  1.100626
25024734  1.107432
25118064  1.111556
25210626  1.119451
25301925  1.121337
25395975  1.122449
25489800  1.126067
25583008  1.132076
25674319  1.134843
25768120  1.137578
25861605  1.140326
25956535  1.142025
26050752  1.144583
26142662  1.150228
26235306  1.152292
26327680  1.158955
26421080  1.158590
26513506  1.160285
26608470  1.157900
26702528  1.152412
26795088  1.154498
26891025  1.153589
26985114  1.154642
27078226  1.149696
27172950  1.153076
27268752  1.154242
27362800  1.155171
27457200  1.160410
27550080  1.159673
27644166  1.161008
27740418  1.165437
27835600  1.168109
27931200  1.165176
28025946  1.168811
28120608  1.170378
28215040  1.174925
28309586  1.179396
28406007  1.179898
28498423  1.176958
28594566  1.180039
28689990  1.184633
28786140  1.184998
28883478  1.190891
28978992  1.198296
29076290  1.202940
29170074  1.205851
29265544  1.208588
29362237  1.211460
29458086  1.215613
29553667  1.217501
29650320  1.219887
29746728  1.223190
29842459  1.226865
29938350  1.229323
30035514  1.227801
30133106  1.231402
30227520  1.235298
30326466  1.237149
30423030  1.237629
30520262  1.236364
30617520  1.232084
30714384  1.234864
30810018  1.237189
30908448  1.239610
31005921  1.238803
31104320  1.243919
31200400  1.241811
31298700  1.242908
31396984  1.246906
31495464  1.249489
31593536  1.253372
31692318  1.257477
31792272  1.256678
31889634  1.260459
31987700  1.259833
32084928  1.265007
32183217  1.267421
32281200  1.267710
32380950  1.270845
32480482  1.273678
32579456  1.280128
32679462  1.284432
32777838  1.277610
32876640  1.275183
32975600  1.278270
33075196  1.278297
33174064  1.280769
33274274  1.280485
33374640  1.285328
33473562  1.287035
33573060  1.284728
33672912  1.289665
33772992  1.289983
33872724  1.286727
33973104  1.291663
34072640  1.290372
34171424  1.291698
34270834  1.288711
34369816  1.291272
34470480  1.287640
34571200  1.289205
34673408  1.292577
34774040  1.294597
34876864  1.292236
34978752  1.291759
35077536  1.292922
35175660  1.294271
35276624  1.298559
35379344  1.301762
35478744  1.303023
35580957  1.303971
35680848  1.306073
35782582  1.307349
35883328  1.307400
35984326  1.309232
36082872  1.312500
36185310  1.315108
36288320  1.317934
36388800  1.315863
36490300  1.317241
36591471  1.313999
36694070  1.312901
36796288  1.318794
36897860  1.317323
36999846  1.319167
37101330  1.320498
37203593  1.321087
37306608  1.321766
37407600  1.321650
37508814  1.325925
37612245  1.330705
37713075  1.332475
37816623  1.334563
37920624  1.339508
38020800  1.339963
38122848  1.342352
38226054  1.342565
38330160  1.341936
38433600  1.342282
38536902  1.342015
38639554  1.343065
38743510  1.343193
38847285  1.342627
38951832  1.344179
39054483  1.342314
39157650  1.349365
39261888  1.348561
39364510  1.351626
39466766  1.353297
39569600  1.354305
39674223  1.351701
39775150  1.358194
39879546  1.360048
39985200  1.361329
40087425  1.365439
40191808  1.366986
40292627  1.370520
40396608  1.367403
40500590  1.367860
40605264  1.371082
40710320  1.372993
40813353  1.378114
40918854  1.377389
41021904  1.380802
41126576  1.382803
41230497  1.385098
41335803  1.386685
41441169  1.390302
41545350  1.388114
41650848  1.392174
41757885  1.393202
41863104  1.395521
41966970  1.395001
42072858  1.395849
42177699  1.397725
42283276  1.396253
42387496  1.393300
42495150  1.394781
42600384  1.397365
42703887  1.397412
42809808  1.398858
42916350  1.399888
43019550  1.403811
43126848  1.405417
43234128  1.410817
43340352  1.413633
43447176  1.416932
43554150  1.416540
43660224  1.420408
43767600  1.421754
43873515  1.424177
43979700  1.423534
44083899  1.427111
44188950  1.428298
44297920  1.429069
44404272  1.429916
44512083  1.431817
44621600  1.428510
44729997  1.429525
44835456  1.431306
44941654  1.433190
45047394  1.432249
45154512  1.439400
45262800  1.439832
45368661  1.440271
45477075  1.444006
45583950  1.448863
45694080  1.452336
45800805  1.452469
45908433  1.456692
46015152  1.459567
46123287  1.460388
46231437  1.461623
46337850  1.464581
46446984  1.463994
46555971  1.468509
46661622  1.468429
46769607  1.465605
46877075  1.468012
46984800  1.467455
47090960  1.468277
47199960  1.468402
47306064  1.466770
47414286  1.469437
47520739  1.470159
47630825  1.471700
47740488  1.472097
47847854  1.474746
47954922  1.476598
48063152  1.474698
48171583  1.479951
48279966  1.483017
48388239  1.484445
48498300  1.485183
48608640  1.490882
48715584  1.494989
48825920  1.499238
48934617  1.500188
49043218  1.499784
49153104  1.503052
49260480  1.506821
49368384  1.504082
49478400  1.503423
49589510  1.506941
49699312  1.508830
49808424  1.510718
49919838  1.511979
50030838  1.511679
50140344  1.511337
50253007  1.509799
50362979  1.507983
50476965  1.504902
50587840  1.507409
50700160  1.509303
50814400  1.510471
50928150  1.513134
51037056  1.515519
51148944  1.516338
51261006  1.518958
51374364  1.521243
51484888  1.520681
51597175  1.520243
51711168  1.520934
51825456  1.522476
51939600  1.527482
52052400  1.528514
52166730  1.531564
52280254  1.531289
52394895  1.533918
52506566  1.534525
52618842  1.534537
52733184  1.537084
52847847  1.537447
52961715  1.539705
53076800  1.541935
53191568  1.541596
53305498  1.542347
53418975  1.545419
53531569  1.546394
53645037  1.545372
53759280  1.548044
53874576  1.549576
53990965  1.550675
54102408  1.553140
54216936  1.555418
54332930  1.554179
54449102  1.557632
54564048  1.562217
54678771  1.563664
54794727  1.561145
54907245  1.563215
55022896  1.562634
55137031  1.564037
55251392  1.563010
55366640  1.561889
55484550  1.559408
55599552  1.561064
55715424  1.562577
55830626  1.562881
55947486  1.564805
56058666  1.563225
56174800  1.563803
56288062  1.569152
56404152  1.571830
56518360  1.575892
56634810  1.573283
56750490  1.573225
56867472  1.576257
56980336  1.575407
57096368  1.581240
57213200  1.584618
57329510  1.585831
57445536  1.584846
57563712  1.586869
57680064  1.588054
57796884  1.588448
57913074  1.587536
58028655  1.593644
58144450  1.597034
58262400  1.594605
58376640  1.599266
58492800  1.599304
58609200  1.598202
58724785  1.599134
58839856  1.596129
58955481  1.597178
59071950  1.596564
59190192  1.601873
59306302  1.605778
59422090  1.607080
59538280  1.610375
59653776  1.610259
59770711  1.608324
59887861  1.610228
60004800  1.610992
60123066  1.612163
60239529  1.616317
60356672  1.616501
60473350  1.617711
60592069  1.618049
60711504  1.620170
60828600  1.621821
60947622  1.627330
61065074  1.633328
61182720  1.634800
61301920  1.634936
61419120  1.638483
61536666  1.641743
61655230  1.642703
61773888  1.643433
61893230  1.642984
62012608  1.645893
62130992  1.645360
62249418  1.644615
62368020  1.645371
62485600  1.645598
62603897  1.647101
62723330  1.647916
62841231  1.650511
62958542  1.651299
63077456  1.653916
63196370  1.658797
63314298  1.661472
63432525  1.662373
63552384  1.661398
63671580  1.662491
63789440  1.661172
63909253  1.664377
64029952  1.662744
64144800  1.661919
64265950  1.662734
64384920  1.661857
64503018  1.663301
64626282  1.663700
64746675  1.666272
64866438  1.663165
64984158  1.663444
65105200  1.662845
65225199  1.660474
65346400  1.663006
65467200  1.663180
65587047  1.664189
65706700  1.664236
65824450  1.663322
65944221  1.663185
66066816  1.665105
66187421  1.666117
66309936  1.663932
66431431  1.662129
66554388  1.663996
66674790  1.664503
66795560  1.665918
66915550  1.668331
67038110  1.671245
67160994  1.674490
67281984  1.675252
67402314  1.677122
67523274  1.681338
67644174  1.682395
67764475  1.684947
67887552  1.688685
68003550  1.690430
68126841  1.689241
68250374  1.690944
68370606  1.689262
68491808  1.688699
68612544  1.688999
68732897  1.689186
68852349  1.692206
68975954  1.694165
69101184  1.693850
69223212  1.693888
69346215  1.695355
69466833  1.695647
69590934  1.693578
69713622  1.695102
69838880  1.695191
69960240  1.697919
70081632  1.697939
70202055  1.700482
70324800  1.701184
70446019  1.703415
70568381  1.705953
70691049  1.706290
70812399  1.707379
70936335  1.707854
71060391  1.711272
71182300  1.715422
71304345  1.715198
71428768  1.716016
71549632  1.717675
71670720  1.718579
71792700  1.718337
71915186  1.718800
72038720  1.718428
72162800  1.717791
72286515  1.719067
72411350  1.721235
72535680  1.720383
72657822  1.719674
72780274  1.721049
72904880  1.721994
73029600  1.722732
73153088  1.724184
73275858  1.724458
73399300  1.727726
73522722  1.728094
73643562  1.729311
73766205  1.729701
73891050  1.728067
74014902  1.730210
74139505  1.729335
74262736  1.730003
74386704  1.734346
74510262  1.735959
74633742  1.737477
74756433  1.737984
74881675  1.740135
75006932  1.737815
75132794  1.740274
75256722  1.740897
75380032  1.741304
75502944  1.743457
75628560  1.744738
75753216  1.743710
75876814  1.745507
76000575  1.748990
76126221  1.749521
76251600  1.753640
76378830  1.755188
76503920  1.754009
76630050  1.756178
76756050  1.756164
76882506  1.755510
77005695  1.757749
77132160  1.756842
77255984  1.757450
77384034  1.758775
77510910  1.758954
77638592  1.758148
77765350  1.759753
77890475  1.762337
78017112  1.763293
78143836  1.762238
78269394  1.762000
78393978  1.764178
78520979  1.765672
78644925  1.765955
78770774  1.766463
78895872  1.767351
79022272  1.769465
79145640  1.769307
79274560  1.769571
79399600  1.770569
79526330  1.771130
79651950  1.771455
79778696  1.771265
79903915  1.771805
80029710  1.773072
80155984  1.774958
80282808  1.775047
80407600  1.773031
80534409  1.775420
80661056  1.774677
80788554  1.776102
80916314  1.778409
81042840  1.779343
81168576  1.778401
81296550  1.778616
81423150  1.778499
81551430  1.779093
81678912  1.778749
81806736  1.780679
81932214  1.781905
82061445  1.781002
82187724  1.779588
82316150  1.781981
82443150  1.783171
82568690  1.783822
82698800  1.787495
82826325  1.785679
82953472  1.787926
83082600  1.787875
83211347  1.788809
83341350  1.786407
83470538  1.786459
83597327  1.787488
83725200  1.788312
83853504  1.787540
83984267  1.789977
84112560  1.793521
84242160  1.795427
84370880  1.794780
84496752  1.795096
84626136  1.798325
84755367  1.799120
84884082  1.801534
85011056  1.802395
85140960  1.804046
85272468  1.805875
85394752  1.804886
85523175  1.806539
85654224  1.807335
85781979  1.807220
85911075  1.810535
86039010  1.812510
86169465  1.813344
86299398  1.814584
86429450  1.814969
86560656  1.815288
86692848  1.817303
86820224  1.817554
86951052  1.818354
87077952  1.818508
87209575  1.818243
87339927  1.817377
87468282  1.817210
87595686  1.820545
87725484  1.821635
87855040  1.825896
87986259  1.824368
88115360  1.822544
88247424  1.823794
88376246  1.826608
88506990  1.824636
88639072  1.824793
88766832  1.826946
88896780  1.827576
89029524  1.829652
89162034  1.831485
89292480  1.832615
89423430  1.833062
89553024  1.835142
89683072  1.833746
89812701  1.834777
89942160  1.834052
90071930  1.836524
90202498  1.835090
90334640  1.836430
90466350  1.837515
90595848  1.838581
90723600  1.839907
90855360  1.839993
90989195  1.842600
91119507  1.843249
91250331  1.843784
91381680  1.842444
91514400  1.843892
91645200  1.847870
91775400  1.847631
91907274  1.849202
92034896  1.849014
92168652  1.851319
92298822  1.854965
92431975  1.855036
92561600  1.855463
92695680  1.854688
92828736  1.853822
92960448  1.854837
93092175  1.854842
93223872  1.854277
93355262  1.856489
93487824  1.858471
93618800  1.859006
93750840  1.856879
93881106  1.858208
94015152  1.858876
94149312  1.859554
94282550  1.858256
94415952  1.859413
94548585  1.857170
94677200  1.859739
94809510  1.858907
94941504  1.858488
95072691  1.858461
95208850  1.859366
95344005  1.859912
95473840  1.859648
95606586  1.858293
95735616  1.861777
95868693  1.866316
96003545  1.866772
96134480  1.868457
96267600  1.867311
96399626  1.866929
96532800  1.867358
96667135  1.866551
96797376  1.867062
96930559  1.866788
97063659  1.869223
97197972  1.869636
97331148  1.867836
97463280  1.871464
97599390  1.873782
97730318  1.872073
97865649  1.873131
97999587  1.871615
98132432  1.870738
98263350  1.871184
98399718  1.871426
98533687  1.872157
98667435  1.872363
98800410  1.871751
98932050  1.872674
99063360  1.874404
99198850  1.876502
99329472  1.878361
99464904  1.877857
99598155  1.879962
99733473  1.879882
99865920  1.880355


==> data/all_log_r1_p3.dat <==
37  -10.8327
43  -9.17757
53  -10.0886
58  -10.6118
61  -10.1338
65  -9.83631
77  -10.2927
79  -9.55234
82  -9.47024
83  -8.96510
88  -9.37118
89  -8.96430
91  -8.27474
91  -8.32809
92  -8.67725
101  -8.71181
106  -8.47367
112  -8.52719
118  -8.32947
121  -8.15279
122  -8.22209
124  -8.28656
128  -8.34819
130  -8.40598
131  -8.26475
136  -8.32477
142  -8.19999
142  -8.43812
143  -8.31828
145  -8.04101
148  -7.94282
152  -8.00860
154  -7.76591
155  -7.68584
155  -7.61034
158  -7.53957
158  -7.74628
160  -7.80954
163  -7.60930
166  -7.54687
170  -7.61332
172  -7.67717
175  -7.61874
175  -7.56297
176  -7.50981
184  -7.45992
184  -7.41215
185  -7.14897
185  -7.10961
185  -7.17624
190  -7.13841
203  -7.16050
212  -6.74881
218  -6.64461
232  -6.63392
242  -6.62966
248  -6.62823
262  -6.50060
272  -6.38901
277  -6.29035
286  -6.42555
298  -6.22982
304  -6.41214
316  -6.38363
325  -6.35844
331  -6.24417
340  -6.18364
350  -6.12857
356  -6.11926
362  -6.07100
368  -6.10458
374  -5.87102
392  -5.87390
400  -5.87732
410  -5.70547
425  -5.74908
427  -5.52334
430  -5.53784
440  -5.36104
446  -5.28649
451  -5.21568
460  -5.23782
469  -5.25948
470  -5.22319
475  -5.18859
490  -5.12853
494  -5.17856
503  -5.06880
506  -5.06698
524  -5.01469
539  -5.03982
551  -5.04008
574  -4.99412
586  -4.86169
598  -4.80438
614  -4.87899
629  -4.86697
640  -4.73552
650  -4.63159
665  -4.60997
674  -4.62693
700  -4.66186
706  -4.55386
718  -4.53772
730  -4.59016
754  -4.47578
770  -4.41540
784  -4.40543
800  -4.36518
814  -4.32697
832  -4.49914
850  -4.51856
856  -4.42263
869  -4.35887
880  -4.38053
890  -4.40155
968  -4.21287
1042  -4.00058
1120  -4.12292
1186  -4.07035
1258  -3.94119
1330  -3.83825
1400  -3.74870
1456  -3.65369
1526  -3.49254
1747  -3.37533
8614  -1.90052
15680  -1.44388
23026  -1.24609
30602  -1.11408
38120  -0.92269
45650  -0.74153
53690  -0.68086
61909  -0.65051
69931  -0.64367
78400  -0.65297
111712  -0.52264
145600  -0.41802
180290  -0.33147
216145  -0.30889
253504  -0.24592
291583  -0.20139
329920  -0.17179
368720  -0.12496
408980  -0.07782
449650  -0.03209
491084  0.015743
533440  0.041935
575498  0.070473
617980  0.095223
662021  0.095907
705679  0.104395
750656  0.130504
795392  0.146455
840542  0.154551
885856  0.180162
931798  0.202456
978025  0.222227
1024550  0.234713
1072160  0.243698
1120679  0.257270
1168466  0.271390
1217539  0.290912
1265890  0.296785
1314542  0.314386
1363450  0.323730
1412521  0.325742
1462430  0.331215
1512286  0.343157
1563584  0.351223
1614800  0.363924
1665680  0.379115
1717325  0.392116
1768178  0.398575
1820992  0.405371
1872431  0.407440
1924826  0.415900
1978385  0.423859
2031536  0.431928
2085056  0.437435
2139280  0.437053
2192320  0.446880
2245904  0.452754
2299276  0.462381
2354528  0.463370
2409440  0.474510
2464651  0.481656
2519248  0.491872
2575504  0.495111
2631559  0.500740
2687356  0.509475
2742650  0.514317
2798939  0.518108
2856238  0.523761
2912308  0.530258
2969296  0.536127
3027122  0.536130
3084166  0.539703
3142505  0.544157
3201440  0.546131
3260051  0.546095
3318095  0.548144
3376697  0.554596
3436430  0.559527
3496297  0.563418
3555050  0.568399
3614024  0.571501
3674398  0.571974
3734120  0.575233
3794560  0.578828
3854705  0.582370
3914350  0.587678
3975664  0.592052
4035980  0.594453
4097498  0.597393
4158797  0.598809
4220560  0.601240
4282600  0.607355
4345712  0.611850
4406570  0.615629
4468366  0.620283
4530943  0.623238
4591925  0.623048
4655245  0.626600
4719128  0.630031
4782400  0.634560
4845230  0.637468
4908922  0.638490
4972891  0.641304
5036716  0.645714
5099600  0.648060
5163067  0.649527
5226842  0.653104
5291020  0.656705
5354800  0.657178
5419645  0.660693
5484050  0.663332
5548766  0.666900
5613685  0.670459
5676352  0.671295
5740366  0.675894
5805826  0.677406
5871808  0.680465
5938337  0.682758
6003950  0.682740
6071240  0.685936
6136400  0.687888
6203440  0.687435
6267712  0.688193
6334400  0.687225
6402706  0.689792
6469958  0.692917
6536990  0.694614
6603650  0.696865
6670300  0.696368
6738800  0.698123
6806008  0.699900
6873586  0.700995
6942016  0.703348
7011472  0.704985
7076825  0.707274
7146272  0.709661
7212800  0.712671
7282901  0.714429
7351127  0.715616
7420450  0.718358
7490564  0.722300
7559200  0.724183
7628335  0.727599
7696832  0.726647
7766990  0.729467
7836608  0.731818
7906013  0.732358
7977046  0.733729
8047760  0.733171
8118832  0.733550
8189686  0.736408
8260928  0.736637
8331308  0.735749
8401984  0.737758
8473630  0.739115
8545130  0.741475
8615200  0.742657
8687408  0.746176
8760128  0.747203
8830048  0.748789
8901928  0.747669
8974370  0.748316
9045400  0.747242
9116830  0.746652
9189440  0.746895
9261340  0.745291
9332918  0.745636
9406540  0.746582
9480800  0.747669
9552448  0.749242
9626029  0.751923
9699215  0.753356
9773291  0.755072
9846530  0.755387
9919963  0.754562
9993632  0.759124
10067200  0.760820
10141075  0.762839
10214848  0.763459
10287926  0.765241
10363600  0.763111
10437400  0.761126
10512800  0.762558
10587884  0.763830
10661560  0.764510
10736320  0.766740
10810576  0.770101
10885952  0.771406
10960054  0.772760
11033440  0.772774
11110064  0.774379
11186450  0.774497
11260546  0.775877
11336021  0.777277
11412176  0.779147
11488103  0.777430
11565488  0.778805
11641973  0.778902
11718070  0.778625
11793310  0.781168
11869990  0.782875
11945413  0.783065
12022400  0.783339
12101090  0.784766
12178166  0.785578
12253769  0.786310
12331216  0.785429
12410344  0.785829
12485785  0.786097
12564370  0.785773
12642107  0.786557
12721214  0.788265
12799690  0.789954
12877664  0.790416
12957938  0.791858
13035200  0.792888
13113800  0.793923
13192894  0.795009
13271258  0.795384
13351979  0.795565
13431275  0.796316
13509184  0.797139
13588715  0.797433
13667728  0.799345
13746880  0.800082
13825600  0.800802
13906352  0.802924
13987246  0.803616
14066416  0.804600
14145088  0.804733
14224640  0.803877
14305088  0.805076
14382181  0.806346
14463826  0.808862
14544200  0.810238
14624110  0.809134
14704244  0.809010
14785760  0.810788
14865914  0.811551
14946646  0.813270
15027056  0.814026
15106345  0.814959
15186920  0.815660
15267200  0.816350
15347555  0.818039
15428963  0.818532
15511420  0.820287
15591320  0.821576
15668534  0.822339
15750662  0.821943
15831794  0.823167
15915494  0.824531
15995200  0.824543
16076440  0.825669
16159234  0.826889
16242775  0.828782
16324546  0.829178
16407824  0.831037
16488941  0.830916
16571584  0.831534
16655434  0.832404
16738582  0.832655
16822775  0.832516
16905362  0.834069
16987472  0.834045
17071720  0.834563
17153450  0.835435
17237600  0.837077
17322242  0.837806
17404736  0.840009
17487865  0.840382
17570735  0.842533
17653123  0.842922
17738539  0.844942
17821298  0.846606
17904536  0.846772
17988512  0.847150
18072122  0.846936
18156901  0.847520
18240944  0.848438
18324047  0.848396
18409300  0.850112
18496768  0.850554
18581360  0.851207
18666544  0.852651
18751271  0.853693
18835600  0.854372
18921850  0.854876
19004368  0.855473
19089160  0.855649
19175828  0.855410
19260794  0.857487
19344682  0.858382
19428970  0.859769
19514168  0.859909
19597150  0.858990
19683790  0.859544
19770128  0.859731
19856900  0.859822
19941184  0.859809
20026288  0.860103
20112752  0.861576
20198135  0.861993
20286400  0.862073
20372848  0.862019
20459200  0.863982
20544230  0.865080
20630477  0.864428
20716402  0.864369
20804452  0.865512
20891468  0.866684
20978165  0.867938
21063644  0.868892
21151712  0.868817
21241126  0.869070
21328528  0.869610
21414884  0.869447
21504724  0.870180
21592588  0.869765
21679570  0.871221
21767179  0.871435
21854758  0.871908
21941392  0.872534
22029596  0.873836
22118800  0.874658
22206562  0.875944
22295360  0.876943
22382794  0.877438
22470230  0.877366
22559020  0.877640
22649920  0.878302
22733614  0.879042
22822009  0.879778
22910720  0.880001
23001070  0.880433
23090192  0.881064
23179168  0.881065
23268856  0.881821
23358335  0.882166
23446336  0.883295
23535850  0.884403
23625482  0.884712
23714467  0.884755
23803450  0.884948
23892400  0.885889
23981776  0.886563
24070466  0.887656
24160400  0.888208
24250864  0.888938
24340877  0.889621
24428950  0.889535
24517675  0.890176
24610624  0.890154
24700478  0.890996
24789998  0.891906
24879415  0.892332
24968896  0.892695
25059904  0.893294
25152826  0.893121
25246726  0.892203
25336765  0.892385
25431146  0.893395
25527214  0.893749
25617635  0.892899
25708969  0.893335
25803328  0.894321
25896560  0.894914
25989440  0.894851
26082880  0.894578
26174720  0.893782
26267840  0.894153
26362184  0.894277
26455168  0.893979
26547745  0.894377
26643587  0.895076
26737582  0.896119
26831980  0.895910
26925679  0.896234
27018586  0.896641
27113387  0.896898
27206272  0.897282
27300800  0.897034
27394430  0.897974
27489680  0.898432
27585040  0.898641
27678334  0.899460
27772900  0.899821
27868105  0.900169
27962998  0.900077
28059050  0.901042
28151480  0.901349
28247450  0.901249
28339622  0.901151
28433531  0.901861
28527904  0.902339
28625575  0.902389
28719488  0.902514
28815424  0.901305
28912624  0.901531
29006090  0.901571
29101600  0.902117
29196748  0.903500
29290975  0.903956
29389102  0.904543
29486561  0.905301
29582224  0.905145
29677376  0.905212
29774150  0.905098
29870174  0.906007
29967632  0.906487
30063737  0.906330
30159200  0.906516
30256400  0.906430
30355274  0.906405
30451003  0.907435
30550208  0.906424
30645050  0.906444
30742600  0.907362
30838786  0.908186
30937280  0.908908
31033808  0.909022
31130960  0.909826
31226870  0.910335
31323248  0.910348
31422370  0.910438
31519288  0.910279
31615168  0.910916
31713730  0.910950
31815155  0.910919
31912160  0.910997
32009152  0.911237
32107328  0.911212
32206400  0.911528
32305168  0.912114
32404336  0.911363
32502592  0.911520
32599744  0.911632
32701018  0.912140
32796800  0.912661
32896175  0.912358
32994971  0.912851
33093710  0.913195
33192590  0.913229
33293056  0.913836
33392318  0.913514
33492536  0.912615
33591488  0.912375
33692939  0.913183
33791296  0.913269
33892534  0.913957
33991672  0.914421
34091596  0.914849
34191740  0.914843
34289200  0.914349
34388783  0.914801
34491334  0.914515
34593520  0.914888
34690096  0.914914
34791350  0.915299
34895054  0.915627
34993445  0.915663
35094890  0.915442
35194057  0.915522
35294200  0.915739
35394700  0.915581
35495878  0.915814
35597450  0.916401
35699947  0.916677
35798680  0.916636
35899501  0.916589
35999680  0.916909
36101648  0.917200
36203584  0.917065
36303155  0.917917
36402262  0.918311
36502570  0.918467
36604450  0.918603
36706480  0.919189
36809104  0.919596
36911987  0.919809
37014976  0.919403
37115696  0.919493
37216544  0.919688
37318600  0.919591
37418966  0.919971
37521455  0.919611
37623781  0.920135
37722736  0.920161
37826660  0.920359
37929920  0.919789
38030600  0.920041
38129360  0.919613
38232355  0.920004
38334650  0.920607
38438425  0.920969
38542400  0.921789
38647783  0.921750
38749120  0.921317
38851960  0.921498
38954300  0.922451
39055780  0.922446
39156590  0.923339
39260990  0.923318
39364405  0.924155
39467200  0.924438
39570146  0.924127
39675922  0.924764
39779278  0.924526
39881126  0.924247
39985477  0.924361
40089379  0.924622
40192880  0.925615
40295146  0.925913
40396999  0.925747
40500968  0.925749
40605115  0.926205
40709200  0.926280
40816175  0.926105
40919435  0.925709
41022215  0.925413
41127979  0.925204
41231770  0.925375
41335744  0.925880
41440288  0.925837
41542370  0.925922
41645450  0.926156
41750912  0.926454
41853700  0.927197
41958562  0.926974
42063280  0.926742
42165200  0.927191
42269650  0.926891
42377600  0.927127
42484712  0.927606
42587237  0.927338
42692990  0.927113
42796550  0.927653
42902050  0.927765
43006630  0.927755
43114238  0.927743
43219850  0.927889
43324700  0.928194
43432562  0.927729
43535800  0.928097
43639694  0.927991
43747340  0.927977
43852480  0.927710
43958590  0.928088
44063414  0.928041
44169475  0.928140
44276800  0.928638
44380574  0.928365
44487218  0.927767
44595590  0.927513
44701778  0.927701
44808400  0.927943
44912606  0.928283
45020269  0.929165
45123280  0.929674
45229120  0.929948
45334898  0.930070
45441550  0.930263
45546578  0.930258
45655642  0.930621
45762944  0.931154
45867938  0.931366
45973466  0.931803
46082003  0.931760
46189069  0.931615
46296806  0.931910
46405292  0.932036
46512400  0.932566
46621540  0.932572
46728842  0.932887
46834931  0.933235
46943120  0.933761
47050432  0.933923
47159744  0.933653
47267300  0.934142
47375770  0.934487
47484002  0.934184
47591870  0.934378
47699692  0.934335
47808320  0.935105
47912425  0.934918
48022702  0.934644
48130786  0.934861
48238960  0.935124
48347408  0.936178
48454571  0.936731
48563018  0.937243
48672832  0.937528
48781760  0.937728
48889618  0.938309
48996325  0.939221
49104850  0.939265
49213120  0.939714
49322176  0.940133
49429952  0.939939
49538320  0.940228
49650491  0.940169
49759936  0.940121
49864640  0.940200
49977130  0.940480
50088200  0.940571
50198429  0.940980
50309150  0.941486
50420800  0.941579
50534990  0.942103
50647870  0.942277
50760368  0.941856
50877262  0.941777
50988449  0.942320
51101120  0.942686
51212233  0.943099
51327850  0.942854
51439808  0.942833
51553600  0.942948
51667550  0.943654
51781106  0.943561
51895168  0.943300
52006315  0.944050
52120105  0.944205
52235392  0.944496
52347818  0.944888
52461175  0.944924
52575424  0.944650
52689520  0.944815
52802330  0.945686
52915835  0.946046
53028542  0.945846
53141318  0.945953
53253350  0.946124
53368976  0.946787
53482688  0.946441
53593280  0.946483
53708320  0.946452
53821991  0.946634
53935904  0.946406
54049600  0.946782
54163174  0.947031
54278525  0.947019
54393712  0.946833
54509917  0.946884
54621163  0.946426
54735542  0.946752
54851090  0.947032
54963904  0.946622
55075984  0.946527
55190330  0.946568
55305200  0.946785
55421600  0.946882
55536118  0.947037
55650295  0.947205
55765840  0.947329
55883020  0.947666
55994432  0.948212
56110130  0.948499
56223440  0.948653
56336618  0.948359
56453488  0.948399
56568550  0.948336
56682692  0.947931
56795740  0.947932
56911936  0.947685
57027200  0.947516
57144670  0.947666
57259328  0.947844
57373760  0.947772
57491825  0.947943
57608950  0.948225
57725101  0.948341
57841856  0.947950
57955975  0.948736
58072078  0.949494
58192208  0.949822
58307371  0.949923
58420880  0.949870
58536880  0.950224
58654960  0.950878
58769600  0.951193
58886480  0.951258
59002688  0.951131
59118059  0.951130
59237450  0.950914
59352479  0.950554
59468150  0.950745
59583922  0.950528
59701360  0.950491
59819600  0.950922
59935616  0.951199
60053774  0.951291
60170186  0.951357
60286016  0.951786
60402560  0.951804
60519700  0.951626
60639020  0.952027
60756430  0.952336
60874667  0.952692
60990490  0.952567
61110062  0.953138
61225402  0.953008
61342904  0.952994
61462720  0.953073
61579993  0.953477
61696691  0.953944
61813669  0.953764
61933912  0.953780
62054773  0.953816
62173760  0.953394
62292925  0.953409
62409100  0.953576
62528368  0.953824
62645330  0.954350
62765120  0.954619
62884150  0.954224
62999600  0.954394
63117175  0.954677
63235744  0.954888
63354718  0.954749
63476650  0.955007
63598666  0.954897
63718720  0.954613
63839107  0.954538
63957686  0.954722
64078400  0.955261
64196726  0.955710
64314670  0.955650
64430912  0.955884
64553152  0.956477
64671568  0.956615
64792640  0.956708
64912949  0.956880
65031425  0.956775
65150800  0.956877
65271563  0.956724
65392169  0.956422
65512220  0.956534
65634410  0.956419
65753408  0.956566
65874482  0.956216
65993725  0.956219
66114874  0.956478
66230800  0.956613
66353950  0.956478
66476816  0.957050
66598742  0.957488
66721486  0.957197
66841316  0.957435
66958928  0.957282
67080650  0.957367
67200710  0.957628
67322717  0.957622
67442195  0.957579
67563184  0.957696
67686050  0.957912
67805504  0.958074
67926050  0.958115
68046784  0.958072
68170058  0.958466
68291006  0.958265
68411200  0.958382
68529280  0.958828
68649230  0.958618
68767312  0.958816
68888930  0.958277
69012370  0.958448
69133904  0.958659
69257200  0.958863
69378496  0.959255
69501355  0.959271
69624800  0.959470
69747730  0.959189
69874400  0.959177
69993161  0.959074
70114933  0.959020
70236502  0.959479
70357456  0.959509
70479200  0.959986
70599550  0.959870
70723963  0.960215
70848904  0.960273
70973632  0.960195
71098928  0.960575
71219050  0.960458
71343680  0.960743
71467840  0.961127
71588528  0.960946
71709899  0.961155
71829520  0.961106
71950400  0.961474
72074884  0.961732
72198530  0.961822
72321293  0.962141
72445258  0.962090
72566818  0.962022
72689792  0.961987
72813850  0.962024
72936479  0.961935
73058902  0.962311
73183664  0.962275
73311680  0.962586
73434944  0.962952
73558186  0.962841
73680100  0.962921
73803400  0.963224
73928384  0.963262
74053798  0.963336
74178286  0.963682
74303296  0.963953
74422336  0.964122
74546059  0.964344
74672780  0.964816
74795558  0.965045
74920850  0.965146
75047830  0.965522
75173456  0.965409
75296350  0.965234
75414848  0.965559
75540032  0.965985
75666800  0.966749
75790970  0.966735
75914885  0.967194
76040650  0.967315
76165034  0.967165
76283950  0.967182
76409600  0.967462
76539200  0.967859
76665880  0.967872
76789615  0.968085
76916675  0.967805
77039846  0.967891
77166757  0.968330
77291450  0.968442
77416114  0.968555
77539142  0.968593
77663215  0.968589
77788046  0.968641
77911939  0.968873
78035134  0.969172
78158675  0.969386
78284360  0.969266
78407395  0.969496
78534800  0.969285
78660400  0.969319
78784400  0.969858
78911450  0.970001
79035040  0.969955
79160350  0.970303
79285700  0.970767
79413665  0.971051
79539592  0.971230
79662110  0.971286
79785494  0.971770
79911650  0.971872
80035505  0.972204
80160080  0.972046
80285128  0.972649
80409245  0.972702
80534830  0.973171
80661044  0.973147
80787646  0.972998
80918761  0.973204
81046174  0.973212
81169687  0.972888
81296929  0.972838
81422810  0.972898
81549964  0.972892
81677600  0.973335
81802690  0.973427
81932806  0.973532
82060615  0.973706
82182365  0.973356
82310414  0.973541
82439518  0.974027
82566770  0.974379
82692410  0.974741
82820057  0.974983
82947575  0.974900
83076230  0.975156
83202850  0.975300
83331362  0.975408
83458214  0.975144
83585600  0.975329
83712535  0.975160
83842928  0.975312
83972170  0.975296
84098950  0.975575
84226786  0.975675
84354200  0.975393
84483056  0.975273
84609520  0.975331
84736400  0.975361
84865910  0.975480
84994126  0.975517
85122842  0.975679
85250480  0.975692
85383355  0.975692
85511725  0.975686
85637800  0.975722
85759370  0.975982
85886842  0.975716
86014511  0.975788
86142226  0.975990
86271616  0.976047
86399287  0.976068
86530066  0.976211
86659714  0.976358
86787200  0.977001
86915450  0.977259
87042800  0.977133
87168112  0.977407
87297743  0.977564
87427525  0.977986
87554996  0.978066
87683687  0.978077
87810275  0.977976
87939904  0.978461
88067936  0.978590
88196960  0.978875
88327040  0.978920
88455235  0.979154
88587136  0.979546
88713920  0.979822
88844450  0.980235
88973504  0.980207
89108446  0.980179
89237050  0.980324
89364550  0.980474
89491600  0.980227
89621056  0.980659
89750426  0.981094
89878957  0.981374
90007760  0.981844
90136255  0.982068
90267200  0.982015
90398770  0.982151
90528718  0.982045
90658175  0.982101
90786800  0.982107
90914567  0.982641
91044056  0.982432
91174175  0.982448
91302614  0.982641
91434688  0.982870
91564886  0.983008
91697216  0.983021
91823870  0.982988
91958080  0.983330
92084720  0.983589
92218028  0.983527
92349950  0.983743
92483900  0.983998
92615050  0.983669
92748752  0.983785
92879600  0.984259
93011072  0.984195
93139972  0.984367
93270352  0.984127
93400400  0.984593
93534389  0.984857
93665920  0.984961
93794704  0.985034
93926470  0.985127
94056850  0.985388
94191671  0.985514
94321766  0.985651
94455572  0.985614
94587776  0.985472
94718192  0.985772
94848320  0.986169
94980800  0.986662
95111872  0.986372
95246576  0.986411
95377810  0.986479
95507720  0.986612
95638208  0.986823
95769520  0.987057
95899909  0.987151
96034790  0.987222
96166642  0.987155
96298630  0.987294
96429740  0.987440
96559558  0.987348
96690175  0.987461
96827282  0.987481
96958225  0.987434
97089748  0.987233
97222354  0.987442
97352576  0.987704
97485232  0.987385
97614400  0.986689
97744382  0.987150
97875760  0.987442
98007172  0.987398
98140016  0.987295
98273780  0.987089
98410819  0.987253
98543410  0.987293
98674858  0.987316
98806840  0.987213
98938525  0.987207
99072022  0.986955
99208384  0.987136
99343738  0.987021
99475600  0.987042
99607120  0.987068
99737275  0.987521
99868352  0.987862


==> data/all_log_r1_p43.dat <==
37  7.221835
53  -0.35937
57  -1.58726
58  5.915325
61  -1.84513
65  5.419697
77  -0.31889
79  1.905691
82  -4.18167
83  -7.29858
88  -4.19289
89  -6.46185
91  -6.31177
91  -6.18314
92  -8.18255
99  -5.94797
101  -7.76991
102  -8.36602
106  -10.3801
112  -11.7485
117  -13.9103
118  -14.5791
121  -13.9452
122  -14.9655
123  -14.5594
123  -12.7038
124  -10.8051
128  -11.4589
130  -10.7281
131  -9.88297
135  -8.93123
136  -9.88029
138  -11.3726
141  -10.7470
141  -11.5711
142  -10.5613
142  -10.9456
143  -11.1800
145  -9.87247
148  -9.12594
152  -9.76109
153  -9.40891
153  -10.0090
154  -10.6973
155  -9.45094
155  -10.0129
156  -9.37014
158  -10.0187
158  -9.40096
160  -9.41595
162  -8.43327
175  -6.40304
185  -3.67184
190  -2.91342
198  -2.48605
203  -1.83560
209  -1.32882
214  -0.25544
219  -1.18722
226  -0.33731
235  -0.48553
242  -0.87657
246  -0.78804
252  -0.84941
262  0.287723
272  -0.21293
275  -0.24752
282  -0.36253
288  -0.59005
294  -0.72528
297  -1.15388
302  -1.26418
304  -1.40230
312  -1.67196
318  -1.48828
322  -1.60991
326  -1.34160
333  -0.77641
338  -0.66487
340  -0.67744
346  -0.60236
350  -1.58239
354  -1.46144
359  -1.89055
362  -2.11419
368  -1.59734
370  -1.63932
374  -1.45425
381  -2.36004
390  -2.21557
399  -2.31369
405  -2.45534
416  -2.31969
425  -3.03335
432  -3.13727
441  -3.39655
448  -3.58110
458  -3.71752
464  -3.19775
470  -2.83336
480  -3.19143
490  -2.93246
496  -2.76992
506  -3.00731
517  -3.66445
525  -3.72928
540  -3.79057
550  -3.77548
552  -3.74649
561  -4.09175
573  -4.18457
576  -4.13512
585  -4.47993
591  -4.08193
600  -4.31101
608  -4.30176
642  -4.88017
675  -5.38110
710  -5.58074
744  -5.87922
786  -6.31897
822  -6.64202
856  -6.51272
886  -7.21892
912  -7.51910
1014  -8.24937
3954  -9.66175
6570  -8.93613
9350  -8.30110
12048  -7.57924
14784  -7.13661
17549  -6.69797
20235  -6.05247
22950  -5.74759
25736  -5.51780
28566  -5.21437
59450  -3.32177
91998  -2.70187
125856  -2.14674
160320  -1.65778
195978  -1.42774
232085  -1.16996
269798  -0.97146
308286  -0.93143
346812  -0.79798
385947  -0.73647
426075  -0.63318
466578  -0.54586
507978  -0.45717
549998  -0.35844
591558  -0.31551
633930  -0.21497
677088  -0.13560
720918  -0.09405
765086  0.016678
809760  0.050369
854658  0.078186
900120  0.125624
945771  0.163501
992792  0.205728
1039026  0.243292
1086030  0.287613
1133880  0.330392
1181310  0.355418
1229584  0.366970
1278147  0.397340
1326154  0.407099
1374912  0.439185
1423791  0.463640
1472968  0.499586
1522950  0.512355
1572848  0.527878
1623187  0.544896
1674246  0.565121
1725075  0.578953
1776048  0.597191
1827872  0.620123
1879248  0.638569
1931495  0.644176
1983800  0.669531
2036304  0.694034
2089540  0.714944
2142450  0.722595
2196400  0.736398
2249838  0.749389
2303152  0.753184
2357184  0.765436
2411130  0.781583
2465232  0.793247
2519419  0.801744
2575350  0.804378
2629900  0.800953
2685445  0.802238
2740416  0.819139
2796400  0.836998
2852034  0.845734
2908323  0.868813
2964780  0.890638
3021720  0.890040
3077544  0.905969
3135594  0.921472
3193664  0.924487
3251894  0.929695
3310400  0.934730
3368799  0.933283
3426992  0.936355
3485142  0.931146
3544200  0.929396
3602795  0.944203
3662421  0.947635
3721872  0.953906
3780675  0.959869
3841110  0.970251
3900783  0.969497
3960892  0.976257
4020650  0.976037
4081485  0.983959
4141900  0.992223
4203120  0.989848
4263900  0.991978
4325328  0.997421
4387800  1.007939
4450320  1.025535
4511376  1.025765
4573368  1.041099
4634796  1.045781
4697920  1.046816
4760262  1.060931
4821936  1.067400
4884495  1.074655
4947584  1.077239
5010525  1.079671
5075142  1.087111
5138550  1.091794
5201448  1.098997
5264725  1.106829
5329008  1.118116
5392692  1.124518
5457024  1.136327
5520807  1.137622
5586390  1.145728
5651360  1.151809
5715264  1.156861
5780160  1.162503
5845218  1.169735
5910774  1.166691
5975550  1.169424
6041222  1.179698
6107696  1.185044
6173040  1.189473
6238881  1.198640
6304950  1.203024
6371731  1.205039
6438240  1.211718
6505695  1.219901
6572466  1.226388
6639264  1.227519
6706368  1.236305
6773622  1.245388
6840493  1.251399
6907824  1.260837
6976326  1.258055
7044336  1.258159
7111790  1.256156
7179627  1.262117
7248376  1.274321
7316160  1.273511
7384728  1.272650
7453488  1.280820
7522306  1.280810
7590784  1.283690
7660170  1.286647
7729778  1.286836
7798518  1.297692
7868702  1.301204
7938688  1.299033
8007384  1.301884
8077342  1.303174
8148288  1.306081
8218470  1.306311
8288450  1.308846
8359040  1.314018
8430050  1.317280
8500536  1.315288
8571451  1.320183
8643453  1.320403
8716006  1.324355
8787009  1.326530
8858565  1.326126
8930496  1.329787
9002110  1.334511
9073920  1.341150
9146697  1.339958
9216075  1.342165
9287334  1.350547
9359985  1.352477
9432018  1.356431
9504450  1.361837
9577600  1.368837
9650832  1.371938
9724221  1.374318
9797775  1.375445
9870768  1.383234
9943878  1.382615
10017079  1.383214
10089801  1.386080
10164050  1.383853
10237491  1.387143
10310592  1.389996
10384521  1.387088
10458846  1.384434
10533600  1.385039
10608975  1.386835
10682226  1.390850
10756800  1.392501
10831605  1.395995
10906770  1.396825
10982237  1.399291
11056050  1.401014
11132982  1.403473
11208720  1.402924
11283520  1.407352
11359632  1.408022
11435472  1.408394
11511550  1.412600
11588150  1.412324
11664450  1.409570
11740560  1.410186
11815744  1.414373
11891880  1.418587
11968320  1.419737
12044824  1.421890
12121930  1.421699
12198384  1.422568
12275806  1.423779
12352720  1.426085
12430088  1.429101
12506160  1.430981
12584088  1.429016
12661712  1.427617
12740288  1.430767
12817818  1.432646
12895680  1.432202
12974490  1.440060
13053960  1.443300
13132735  1.441853
13211840  1.445167
13290160  1.447545
13369200  1.447929
13447364  1.448779
13525695  1.447574
13604850  1.451851
13684973  1.455160
13763915  1.457394
13842642  1.461670
13923264  1.461205
14003136  1.462162
14082992  1.464118
14161600  1.467897
14240754  1.470875
14320512  1.472707
14400162  1.476195
14479995  1.479881
14560170  1.482664
14640006  1.484346
14719449  1.484087
14798894  1.486373
14879741  1.489927
14959583  1.490239
15039440  1.492811
15119413  1.494169
15200880  1.495886
15282621  1.499953
15364230  1.499154
15445053  1.501434
15526800  1.504693
15606486  1.504603
15688302  1.507211
15769200  1.506944
15850350  1.509149
15932422  1.514560
16013088  1.514795
16094439  1.512390
16178085  1.513799
16259200  1.515802
16342080  1.522486
16425040  1.527511
16506816  1.527621
16589302  1.530696
16673202  1.532864
16756209  1.533959
16838850  1.534919
16921377  1.535146
17004224  1.537923
17086986  1.541393
17169600  1.540721
17253400  1.541801
17338550  1.545274
17421810  1.547056
17504560  1.547824
17587350  1.549716
17672049  1.548622
17756055  1.548448
17838720  1.545652
17922520  1.548678
18007440  1.550854
18090900  1.551482
18174774  1.553656
18259290  1.559266
18343675  1.562571
18427584  1.564716
18512642  1.568617
18597524  1.569939
18682950  1.572926
18768302  1.573488
18853484  1.572833
18938088  1.573851
19022640  1.573946
19107162  1.576444
19193499  1.579654
19279002  1.582156
19363752  1.581035
19449400  1.581679
19535103  1.584037
19620954  1.584463
19707265  1.585134
19792145  1.585736
19878282  1.585541
19964880  1.588586
20050560  1.592922
20136542  1.593878
20222400  1.595155
20310696  1.595372
20396688  1.596489
20481720  1.596696
20567520  1.600858
20654235  1.603669
20742046  1.605757
20829675  1.605365
20917568  1.605422
21005608  1.607625
21092472  1.609591
21180308  1.610740
21267675  1.613380
21352149  1.612818
21440432  1.612487
21529200  1.612827
21618090  1.617031
21706020  1.619834
21795200  1.621069
21881808  1.620435
21969738  1.621089
22058946  1.621287
22148298  1.620220
22237614  1.622065
22325808  1.623745
22415472  1.624853
22504378  1.624283
22592934  1.625161
22679649  1.626787
22769600  1.628707
22858380  1.627254
22946924  1.627415
23037876  1.626461
23126598  1.626392
23217865  1.631368
23307389  1.631573
23396550  1.634477
23486190  1.636068
23576200  1.639283
23664840  1.638673
23754045  1.639719
23844032  1.641855
23930816  1.643388
24020410  1.645421
24111234  1.644717
24200944  1.645498
24290721  1.645689
24381720  1.645273
24470208  1.645500
24561150  1.646144
24651774  1.645877
24742080  1.648360
24832410  1.649945
24922650  1.649484
25014398  1.650018
25106970  1.652246
25199310  1.652810
25291200  1.653938
25383890  1.654962
25477776  1.657677
25570952  1.660864
25662857  1.661899
25755680  1.665797
25850160  1.665004
25944798  1.665385
26039200  1.666614
26131365  1.668293
26223644  1.668571
26316048  1.667588
26409825  1.667827
26502336  1.669400
26596731  1.670843
26690950  1.670369
26784478  1.669733
26879406  1.670257
26973248  1.670459
27066627  1.671042
27161145  1.670963
27256800  1.673774
27351279  1.674500
27445600  1.675660
27537600  1.675980
27631923  1.675919
27728049  1.677329
27823032  1.677779
27919440  1.678214
28014112  1.679486
28108080  1.681622
28202769  1.684869
28298205  1.687902
28393050  1.689101
28485600  1.689308
28581984  1.689207
28676466  1.689393
28773800  1.688054
28870920  1.687544
28966336  1.689064
29063232  1.691861
29158480  1.690357
29253150  1.690376
29350614  1.692162
29446354  1.692441
29541535  1.690540
29637755  1.692423
29734350  1.691834
29830042  1.691996
29926118  1.692121
30022195  1.692175
30119345  1.689803
30214674  1.690399
30312735  1.692294
30411360  1.692026
30509424  1.693418
30605760  1.695049
30702370  1.696795
30798174  1.698406
30895936  1.697726
30993552  1.699335
31091858  1.701133
31188514  1.701031
31286787  1.703704
31384448  1.705762
31482990  1.705554
31580395  1.706204
31679194  1.706264
31779300  1.706970
31876754  1.707524
31974318  1.709434
32071360  1.710122
32170512  1.711944
32267844  1.712535
32367808  1.712212
32466600  1.715240
32565867  1.714767
32666304  1.713401
32764608  1.714636
32863656  1.714928
32962683  1.714377
33061589  1.715648
33160576  1.717249
33260136  1.718715
33361002  1.720669
33459264  1.723350
33559695  1.723122
33658974  1.724265
33759726  1.726234
33859600  1.726321
33959900  1.728044
34059930  1.727494
34158402  1.727824
34257762  1.727374
34356135  1.728382
34457427  1.728750
34557600  1.729035
34659989  1.732006
34760558  1.734859
34863150  1.735825
34966400  1.735726
35065040  1.737443
35163810  1.738229
35264640  1.739012
35366160  1.740483
35466690  1.741430
35568512  1.741957
35668075  1.743730
35770400  1.744753
35871525  1.747611
35972272  1.750760
36071182  1.752023
36172825  1.751876
36275925  1.752244
36376640  1.753462
36477910  1.752948
36580800  1.755242
36681897  1.755327
36784040  1.753476
36884700  1.754869
36987296  1.754900
37088142  1.755479
37191240  1.757700
37294320  1.758040
37396350  1.758591
37495878  1.760386
37599609  1.762031
37700800  1.761827
37804365  1.763705
37907595  1.764930
38008607  1.764770
38110475  1.764637
38212800  1.764285
38317482  1.763930
38420670  1.764583
38524320  1.763775
38627550  1.763666
38730237  1.765971
38835008  1.765823
38938704  1.765963
39042150  1.765743
39145920  1.766972
39249475  1.768195
39352496  1.767798
39454470  1.769101
39558336  1.769189
39661674  1.770191
39763488  1.770878
39867648  1.771208
39972294  1.771058
40075652  1.771385
40179952  1.771034
40280808  1.773451
40384344  1.773017
40488896  1.774907
40592736  1.773584
40698400  1.774606
40801449  1.775000
40907317  1.777435
41009472  1.777995
41114640  1.778202
41218688  1.777142
41323056  1.778249
41428800  1.778872
41532400  1.778690
41638025  1.779333
41745472  1.780225
41850675  1.779702
41954800  1.780436
42059806  1.780728
42164577  1.781415
42270624  1.781635
42375690  1.782587
42481920  1.783545
42586884  1.784525
42689775  1.785992
42795840  1.787904
42903198  1.789157
43006650  1.790756
43114175  1.790907
43220905  1.791987
43327368  1.794459
43434792  1.796454
43541685  1.797041
43646659  1.798016
43754942  1.799981
43861347  1.801421
43967525  1.802558
44071874  1.802946
44177430  1.804445
44286080  1.805702
44393193  1.807114
44499480  1.807560
44608725  1.807986
44717275  1.807922
44823600  1.809016
44929987  1.808907
45035364  1.809517
45142720  1.811111
45250800  1.811801
45356850  1.812220
45464904  1.813863
45572525  1.813412
45681600  1.813858
45789075  1.813735
45895668  1.815226
46002964  1.814425
46110814  1.814893
46219788  1.812920
46326672  1.814197
46434850  1.814629
46542912  1.815530
46651008  1.815170
46757421  1.814528
46864155  1.814649
46972800  1.815756
47078010  1.814852
47187640  1.814208
47294160  1.814495
47402992  1.814948
47509203  1.816457
47618760  1.816888
47727792  1.816833
47835504  1.816559
47942776  1.816201
48051711  1.816010
48159416  1.815405
48267450  1.815999
48375984  1.817294
48484800  1.816165
48595536  1.816552
48704040  1.817040
48812800  1.817368
48922050  1.818793
49030990  1.818400
49140921  1.818087
49248998  1.818524
49356960  1.818391
49466252  1.817208
49576923  1.819051
49687776  1.818319
49795856  1.819436
49906590  1.819576
50018187  1.818817
50128362  1.818287
50241246  1.819230
50351763  1.819607
50464896  1.820838
50575851  1.821037
50688594  1.822915
50802455  1.824057
50916096  1.825902
51025014  1.826413
51136470  1.826872
51248880  1.826842
51361938  1.827062
51472344  1.827420
51584848  1.827866
51699600  1.827449
51813076  1.828263
51927510  1.827882
52040010  1.827795
52154560  1.828162
52268496  1.828427
52383696  1.829020
52494528  1.828276
52607649  1.827459
52721135  1.827700
52835776  1.828840
52949520  1.829154
53064117  1.828378
53179200  1.828835
53292600  1.829587
53406401  1.828134
53519808  1.829890
53633328  1.829373
53748079  1.829660
53863066  1.828910
53979120  1.828502
54092080  1.829461
54205298  1.829831
54320832  1.830065
54438096  1.830860
54552550  1.832010
54667200  1.833176
54782840  1.835254
54896166  1.835847
55011320  1.835984
55125273  1.838208
55239296  1.837458
55354320  1.838625
55472320  1.839312
55587968  1.839836
55704165  1.839113
55819200  1.838776
55935372  1.840514
56047200  1.840559
56163264  1.839472
56276262  1.839114
56392613  1.839351
56508075  1.840004
56623600  1.840322
56738864  1.840386
56855604  1.840278
56970094  1.839237
57084854  1.839148
57202101  1.839552
57318210  1.839432
57434560  1.840487
57553200  1.840084
57668386  1.840588
57785904  1.840972
57902550  1.839966
58018192  1.840546
58133520  1.840728
58251350  1.841093
58367264  1.841818
58482333  1.841364
58598208  1.841341
58714192  1.841825
58828731  1.842004
58944704  1.841550
59060800  1.842631
59178987  1.842772
59295808  1.842437
59411267  1.842085
59527160  1.842188
59642235  1.843533
59759717  1.843443
59876432  1.843905
59994432  1.843850
60112192  1.844335
60229403  1.843595
60345488  1.843287
60462400  1.843467
60580800  1.843993
60700734  1.843829
60817830  1.843517
60936768  1.843246
61055394  1.844734
61172874  1.844320
61291587  1.845837
61408725  1.845775
61526080  1.845671
61645185  1.846902
61763413  1.847077
61882128  1.846764
62001072  1.847769
62121024  1.847643
62238768  1.847581
62356830  1.847651
62474357  1.847887
62594190  1.848167
62713200  1.848539
62831329  1.850345
62949120  1.851019
63067840  1.851215
63186480  1.851537
63305070  1.851350
63422784  1.852145
63542336  1.853833
63661455  1.854400
63779520  1.853253
63899011  1.854245
64020330  1.854775
64134950  1.854994
64255682  1.855409
64375872  1.855417
64492850  1.855539
64616643  1.857249
64736960  1.856689
64856400  1.857636
64973610  1.857460
65095575  1.858556
65214765  1.857973
65336400  1.859391
65457600  1.860817
65579094  1.861699
65697376  1.862173
65815568  1.862364
65935618  1.862099
66057393  1.861965
66177600  1.862649
66300475  1.862963
66421056  1.862900
66543984  1.864056
66664560  1.864810
66786134  1.865487
66905998  1.866279
67028319  1.867661
67151040  1.866689
67271799  1.866634
67392960  1.867373
67513558  1.867642
67633984  1.869280
67754736  1.869106
67878096  1.868567
67993989  1.868236
68116464  1.869789
68240160  1.870097
68360601  1.870759
68481700  1.871334
68602800  1.871987
68722640  1.871919
68842800  1.871849
68966568  1.871436
69090902  1.871990
69213760  1.872458
69335862  1.873326
69457137  1.873268
69581280  1.873515
69704895  1.873945
69829188  1.873387
69950475  1.873072
70072695  1.873628
70192320  1.873913
70315200  1.873933
70435857  1.874296
70557918  1.874682
70681275  1.875194
70802550  1.876512
70926354  1.876008
71049314  1.874832
71171520  1.875281
71293698  1.875963
71418825  1.878064
71542100  1.878305
71661408  1.877682
71783825  1.878241
71905736  1.878289
72029510  1.878222
72152670  1.878308
72277254  1.878870
72400450  1.878515
72526272  1.878638
72647805  1.878343
72771650  1.877649
72895150  1.877903
73019435  1.878623
73143110  1.878253
73266560  1.879025
73390239  1.880663
73514944  1.881211
73635466  1.881654
73758510  1.881633
73882438  1.881686
74005778  1.882042
74131236  1.882675
74253637  1.882627
74377590  1.881701
74500902  1.882839
74624550  1.882054
74747467  1.882303
74872264  1.882446
74999196  1.882810
75124665  1.883457
75249735  1.883846
75372450  1.884113
75496896  1.883899
75620550  1.883237
75744795  1.883506
75869808  1.884415
75992400  1.884134
76117648  1.883716
76242765  1.883490
76370050  1.884049
76494912  1.883872
76621584  1.883741
76748110  1.883937
76873434  1.884770
76997541  1.884989
77123835  1.886465
77246832  1.886754
77375150  1.887032
77502048  1.887363
77630333  1.886892
77757120  1.886676
77882446  1.886537
78008690  1.887428
78135144  1.886841
78260715  1.886369
78385090  1.886078
78512665  1.886661
78636600  1.886974
78762736  1.886905
78888432  1.887602
79014200  1.888757
79138400  1.889841
79266240  1.890075
79391246  1.890632
79518210  1.891199
79643798  1.891352
79770690  1.890887
79896222  1.891028
80022660  1.891056
80149502  1.890755
80275154  1.891611
80400768  1.891940
80527245  1.891468
80653510  1.891725
80781536  1.891874
80908506  1.891973
81034944  1.892133
81161190  1.892250
81288720  1.893285
81415411  1.893189
81544514  1.894279
81671733  1.895020
81800226  1.895024
81926138  1.894616
82054214  1.895068
82180800  1.895127
82308465  1.895963
82436130  1.897136
82561482  1.898459
82692128  1.899113
82818575  1.900337
82946448  1.901013
83075651  1.901592
83204646  1.902352
83334384  1.902932
83463218  1.903174
83590843  1.903171
83719246  1.904374
83846859  1.905065
83977722  1.905131
84105280  1.905767
84234384  1.905172
84363200  1.905842
84490128  1.906121
84619200  1.905757
84747662  1.905565
84876330  1.906749
85003008  1.907163
85133200  1.906892
85264542  1.906613
85386665  1.906732
85515450  1.906533
85646528  1.907029
85774349  1.907472
85903560  1.907503
86030672  1.907849
86161700  1.907941
86292864  1.907918
86421888  1.908343
86553720  1.908492
86686512  1.908825
86813760  1.908849
86945310  1.909926
87073200  1.910414
87204096  1.910188
87335577  1.910685
87462800  1.910351
87589920  1.910748
87720897  1.911417
87849507  1.912207
87981426  1.911365
88111296  1.911569
88242520  1.913109
88372800  1.913685
88502198  1.913652
88634920  1.914108
88762752  1.914540
88891776  1.914161
89024720  1.914529
89156800  1.915023
89287434  1.915528
89418480  1.914751
89547998  1.914859
89678160  1.914717
89807281  1.914057
89936668  1.915339
90066834  1.916273
90197145  1.916245
90330129  1.916329
90461616  1.917424
90590880  1.917990
90718578  1.917749
90849984  1.917584
90983340  1.917154
91115904  1.917007
91247310  1.918183
91377993  1.917636
91510640  1.917696
91640600  1.918098
91771056  1.917818
91903680  1.917926
92031100  1.917637
92165304  1.918310
92295828  1.918131
92428523  1.919623
92558256  1.919754
92692722  1.920846
92825910  1.922108
92957085  1.922245
93089025  1.922875
93220400  1.922907
93352112  1.922749
93483642  1.923343
93615039  1.923775
93746686  1.923757
93876710  1.924305
94010322  1.924440
94145366  1.924134
94278818  1.924698
94411152  1.924720
94543938  1.925069
94673978  1.925867
94805595  1.926218
94938186  1.925688
95068575  1.925908
95204200  1.925261
95339400  1.925984
95468634  1.926018
95602184  1.926911
95731298  1.926701
95864224  1.927158
95999408  1.927025
96130935  1.926947
96264720  1.927617
96396615  1.928052
96530400  1.928262
96663855  1.928032
96793723  1.928679
96927390  1.928619
97060752  1.929281
97195925  1.929477
97328528  1.930135
97459920  1.930229
97596350  1.930887
97728210  1.931256
97863946  1.931075
97997813  1.931275
98130736  1.931227
98261312  1.930179
98398224  1.930322
98532544  1.931121
98667471  1.932129
98800272  1.932210
98931715  1.932291
99063072  1.932244
99198400  1.932108
99328554  1.933223
99463728  1.934002
99596808  1.935002
99733056  1.934647
99865234  1.935405


==> data/all_log_r1_p5.dat <==
37  -7.22183
43  -11.1333
53  -7.42221
57  -8.59894
58  -9.31542
61  -9.81829
77  -9.03622
79  -9.54523
82  -9.46392
83  -9.40130
88  -9.76772
89  -9.32780
91  -9.65124
91  -9.92848
92  -9.86949
99  -10.4014
101  -10.0610
102  -10.5298
106  -10.9574
112  -11.3532
117  -11.2661
118  -11.4046
121  -11.5343
122  -10.8535
123  -11.1893
123  -11.1291
124  -11.2525
128  -11.1972
129  -11.1463
131  -11.0997
136  -11.0586
138  -11.0210
141  -11.1369
141  -10.9549
142  -10.9251
142  -11.1723
143  -11.0044
148  -11.2409
152  -11.0815
153  -10.9302
153  -11.0317
154  -11.2487
156  -11.4569
158  -11.3115
158  -11.3977
162  -11.4817
163  -11.6709
166  -11.6408
171  -11.7180
172  -11.4836
176  -11.5626
192  -11.6512
201  -11.2161
208  -10.8504
214  -11.0675
219  -11.4021
232  -11.5700
242  -11.6610
248  -11.4437
254  -11.3088
262  -11.0785
273  -10.7669
278  -10.5347
288  -10.7631
296  -10.5066
298  -10.4513
304  -10.4449
309  -10.3133
318  -10.1106
326  -10.1994
333  -9.89972
338  -9.65680
342  -9.68263
348  -9.70803
354  -9.56133
359  -9.48984
364  -9.19514
368  -9.23348
372  -9.08459
378  -9.03439
387  -8.95752
396  -8.88508
404  -8.75981
414  -8.86317
423  -8.85378
427  -8.71148
431  -8.60155
434  -8.57364
438  -8.57242
442  -8.59623
446  -8.57073
459  -8.52352
469  -8.45818
484  -8.39866
496  -8.36554
506  -8.27368
517  -8.28849
534  -8.24496
551  -8.07215
558  -8.05788
574  -8.00895
586  -8.05129
594  -8.07517
608  -8.04806
616  -7.97361
624  -8.06341
637  -7.85147
648  -7.78786
658  -7.75756
666  -7.81732
678  -7.78839
688  -7.78940
702  -7.76304
706  -7.73795
722  -7.68729
728  -7.65218
782  -7.53518
822  -7.43096
866  -7.32641
906  -7.11359
946  -7.00371
1003  -7.04795
1054  -7.16334
1089  -7.14544
1134  -6.85831
1269  -6.37465
5618  -3.10312
9864  -2.29769
14154  -1.84636
18612  -1.75145
23064  -1.51741
27636  -1.21920
32197  -1.05353
36771  -0.92357
41496  -0.85322
46248  -0.84473
77304  -0.57568
109638  -0.36694
143642  -0.27334
178272  -0.17132
213642  -0.06774
250192  -0.01319
287926  0.040926
325884  0.099005
364464  0.130587
403682  0.164143
443456  0.186679
484416  0.214425
525924  0.247250
567663  0.275076
609696  0.335025
652224  0.359412
695664  0.388376
739794  0.409702
783717  0.437721
828608  0.443480
873648  0.442815
919336  0.445523
965328  0.455265
1011864  0.467883
1058131  0.490564
1105344  0.495871
1152657  0.505628
1199888  0.515265
1247928  0.509239
1296144  0.515826
1344486  0.538231
1393872  0.545790
1442688  0.557603
1492442  0.571303
1542426  0.576750
1592514  0.586394
1643616  0.591181
1694277  0.606197
1745456  0.618216
1796928  0.628088
1849122  0.642255
1899898  0.648529
1953216  0.653915
2005184  0.658861
2058061  0.659445
2111424  0.664687
2165128  0.674468
2219238  0.681964
2271854  0.685960
2325407  0.687379
2377872  0.693391
2433159  0.697955
2487534  0.705838
2542022  0.710027
2597337  0.715577
2651872  0.719165
2708604  0.724975
2763072  0.729896
2818906  0.736710
2874996  0.739158
2931327  0.743692
2987712  0.746698
3044496  0.755141
3101504  0.762220
3159531  0.768567
3216158  0.770743
3274992  0.775796
3333753  0.780669
3391878  0.787750
3450128  0.789217
3508848  0.792226
3567168  0.795923
3627024  0.801243
3686739  0.810652
3745378  0.813392
3804066  0.816883
3864762  0.817184
3924927  0.820578
3984008  0.821362
4044384  0.825048
4106432  0.826894
4166496  0.830846
4228203  0.833651
4289397  0.835460
4351464  0.838297
4412412  0.842944
4474599  0.846053
4536252  0.847565
4598406  0.849677
4660992  0.856563
4723713  0.859518
4785696  0.860282
4847418  0.864886
4910922  0.866141
4973618  0.870813
5036142  0.872619
5100618  0.878438
5163739  0.882567
5227336  0.883788
5291052  0.883586
5355372  0.886193
5418658  0.889945
5483394  0.891245
5547816  0.890466
5612976  0.892789
5677248  0.893384
5742072  0.895830
5807461  0.899907
5873088  0.900509
5938544  0.900835
6005151  0.903986
6071598  0.908581
6137536  0.910752
6203268  0.915297
6268992  0.918151
6334846  0.921803
6402432  0.924849
6468202  0.928599
6534889  0.929906
6602512  0.934373
6669728  0.937303
6736944  0.938796
6802803  0.941453
6869298  0.944457
6937236  0.947344
7005618  0.947329
7072467  0.950114
7140328  0.953506
7207872  0.955952
7276749  0.957915
7345377  0.960537
7414107  0.963145
7483941  0.963516
7551504  0.964996
7620786  0.968135
7689747  0.971287
7759128  0.972707
7828688  0.974936
7898326  0.976523
7967856  0.976726
8037366  0.978884
8108736  0.979305
8178762  0.980677
8248128  0.983468
8318828  0.985662
8389312  0.984935
8460144  0.986895
8530662  0.987659
8602176  0.987986
8674554  0.988962
8746848  0.991230
8817543  0.992876
8887522  0.993651
8958656  0.992131
9029438  0.993574
9100638  0.995391
9172416  0.995709
9242964  0.997968
9315133  0.995914
9387009  0.999191
9460143  1.000431
9532992  1.003564
9605952  1.004613
9678942  1.006144
9753856  1.008216
9826146  1.009052
9898848  1.009795
9972578  1.009501
10045992  1.013294
10119006  1.014928
10191951  1.014115
10265944  1.014082
10340617  1.015503
10414656  1.016245
10489408  1.018613
10563948  1.020356
10639332  1.021130
10713186  1.023037
10787154  1.024928
10863296  1.027732
10937486  1.029115
11012528  1.027257
11088651  1.028310
11164846  1.028381
11240501  1.029941
11316032  1.030604
11391296  1.031979
11468118  1.031694
11543884  1.035363
11619909  1.037494
11695607  1.037095
11772936  1.037763
11848128  1.037029
11924217  1.038701
12001884  1.040517
12078784  1.041024
12154793  1.042139
12232656  1.043471
12309072  1.044223
12386064  1.043377
12462894  1.043505
12539527  1.043349
12617136  1.042647
12694762  1.042384
12773808  1.043238
12851328  1.044239
12929313  1.045389
13008033  1.045693
13086528  1.045509
13165728  1.044906
13244598  1.045366
13322664  1.045092
13402176  1.045354
13480898  1.045996
13560176  1.047167
13639032  1.048994
13719177  1.050216
13799052  1.050646
13879008  1.051914
13959078  1.054396
14039872  1.054999
14119476  1.054027
14197974  1.056184
14277722  1.057414
14356262  1.058803
14436162  1.058159
14516088  1.058846
14596128  1.060348
14676816  1.061095
14756202  1.061014
14836536  1.060989
14917968  1.062243
14996271  1.063434
15075904  1.063602
15155808  1.063694
15237131  1.064242
15318576  1.064824
15400308  1.067304
15482058  1.068699
15562544  1.069340
15644592  1.069019
15726464  1.068377
15806851  1.069139
15887457  1.070499
15968736  1.071914
16049488  1.073988
16131696  1.074703
16215582  1.076816
16297944  1.077573
16379664  1.077210
16460817  1.077593
16542819  1.078239
16625136  1.078131
16707651  1.079464
16790236  1.081201
16873312  1.081558
16957017  1.081474
17041088  1.081195
17124589  1.081572
17208741  1.081928
17291266  1.083319
17376498  1.083815
17458749  1.084744
17541184  1.085971
17624512  1.086621
17707984  1.087373
17792047  1.088600
17876348  1.088393
17960481  1.088019
18044224  1.090292
18127296  1.090040
18212454  1.090982
18295152  1.092550
18380928  1.093258
18464553  1.093202
18550464  1.095126
18634968  1.094375
18720064  1.093701
18805612  1.093571
18889584  1.094056
18974031  1.095745
19057644  1.097097
19144874  1.097384
19230886  1.097405
19314848  1.097009
19399312  1.096401
19485536  1.096631
19569816  1.097013
19654888  1.097792
19742368  1.097705
19828416  1.099009
19914778  1.099851
20000463  1.100033
20085429  1.100234
20170944  1.100830
20257467  1.102156
20342952  1.102754
20428412  1.102879
20513614  1.103996
20600496  1.105170
20687296  1.107217
20775216  1.107677
20861784  1.108290
20949056  1.109324
21035546  1.110405
21122208  1.110497
21209214  1.111483
21296202  1.112710
21383232  1.112938
21471552  1.113362
21560742  1.113985
21646416  1.114380
21733558  1.116213
21821427  1.116548
21910144  1.117614
21998646  1.118158
22087632  1.117962
22176126  1.118545
22265217  1.118402
22354324  1.118551
22443876  1.119177
22531154  1.118736
22619649  1.119573
22708032  1.120483
22796514  1.120983
22885254  1.121825
22973742  1.121566
23063742  1.122344
23152576  1.123208
23243074  1.122563
23333487  1.122716
23423234  1.122327
23512272  1.122422
23601732  1.122876
23691248  1.123367
23779566  1.123388
23868291  1.124763
23957952  1.125393
24048337  1.125604
24139056  1.125278
24230262  1.125659
24321297  1.126486
24411387  1.127710
24498873  1.129282
24589496  1.130281
24679746  1.131267
24769008  1.131046
24860192  1.131333
24950016  1.130641
25042927  1.131242
25136064  1.132601
25227657  1.133138
25318944  1.133905
25411888  1.135022
25505414  1.135704
25599042  1.135441
25691904  1.135777
25785408  1.135917
25878718  1.136351
25971198  1.137232
26064888  1.137646
26156776  1.138469
26249184  1.138892
26341904  1.139320
26434044  1.139832
26527424  1.140774
26621504  1.141895
26717274  1.142864
26809664  1.142445
26904784  1.143551
26997299  1.144628
27089776  1.144604
27182529  1.145874
27277586  1.145706
27371916  1.146155
27466173  1.146292
27559848  1.147491
27654051  1.147691
27748672  1.148253
27844272  1.149409
27938497  1.150457
28034106  1.150232
28128411  1.151380
28222018  1.152028
28318234  1.153110
28414144  1.154171
28508501  1.156024
28604992  1.157114
28698432  1.156692
28794752  1.156852
28891772  1.156996
28986816  1.158109
29084279  1.158897
29179446  1.159591
29274896  1.160593
29370048  1.160790
29465888  1.162258
29561157  1.163119
29658816  1.163970
29756964  1.164851
29853789  1.165501
29949138  1.165543
30045816  1.165737
30143379  1.167605
30238656  1.169062
30335214  1.169358
30432376  1.170013
30529989  1.171516
30625842  1.171262
30723392  1.171907
30819426  1.171523
30916952  1.171691
31014434  1.171673
31113384  1.172977
31210816  1.172905
31309808  1.172659
31407168  1.172699
31506384  1.173887
31604163  1.175629
31701824  1.176107
31799952  1.175867
31897918  1.175990
31994446  1.176357
32091731  1.176780
32191776  1.177256
32289478  1.178604
32389812  1.178863
32489226  1.179113
32589414  1.179674
32687499  1.180322
32785776  1.180276
32884119  1.180924
32983263  1.180893
33082032  1.181940
33181494  1.181959
33280576  1.182523
33381603  1.183102
33479369  1.183831
33578832  1.184321
33677998  1.184857
33778898  1.185673
33878278  1.186325
33977889  1.187226
34078256  1.187696
34176912  1.187505
34275087  1.187560
34374382  1.187697
34474232  1.188316
34575858  1.189203
34675536  1.189086
34776592  1.189451
34876608  1.190121
34979382  1.190815
35079057  1.190731
35177097  1.191323
35277504  1.192220
35377342  1.191936
35476686  1.192747
35578067  1.193086
35675936  1.192794
35777634  1.193708
35877996  1.193954
35978919  1.194158
36079856  1.193068
36180363  1.193468
36282456  1.193703
36384957  1.194342
36486882  1.194874
36587824  1.194998
36691344  1.195149
36793728  1.195253
36895572  1.195759
36997202  1.196334
37097712  1.196694
37200378  1.197418
37301847  1.197767
37403344  1.199026
37503856  1.199493
37607706  1.199939
37708688  1.200416
37811824  1.200536
37915368  1.201098
38017728  1.201318
38120256  1.201688
38223858  1.201567
38326562  1.201755
38430814  1.202004
38533809  1.202828
38635594  1.202679
38737152  1.203357
38840256  1.203286
38944318  1.204103
39047568  1.204379
39150272  1.205177
39253696  1.205386
39355968  1.206019
39457728  1.206067
39562128  1.206125
39666483  1.205926
39770024  1.206563
39874293  1.207057
39977614  1.206996
40081272  1.207416
40185408  1.207466
40287372  1.207500
40391432  1.208437
40494816  1.209213
40599048  1.209093
40703344  1.209236
40807956  1.209643
40913118  1.209397
41016609  1.210093
41120064  1.209966
41225184  1.210272
41330624  1.210183
41436992  1.210068
41541696  1.210798
41646834  1.211058
41754336  1.210996
41859312  1.210948
41965002  1.210957
42069824  1.211236
42174413  1.211966
42279237  1.212164
42384096  1.211879
42492366  1.212255
42594186  1.212670
42698964  1.212611
42804544  1.212931
42910608  1.213316
43013642  1.213331
43119956  1.213599
43226736  1.213864
43331776  1.213447
43436976  1.213593
43542576  1.213768
43647552  1.214189
43755384  1.214885
43861968  1.215205
43968778  1.215869
44073942  1.216348
44178082  1.216129
44286198  1.215727
44392608  1.215997
44497978  1.215403
44607136  1.216453
44714607  1.217327
44820054  1.217884
44926784  1.218738
45032078  1.219001
45138288  1.219297
45245802  1.219514
45352272  1.219564
45459648  1.219423
45563976  1.220198
45672418  1.220993
45781802  1.222123
45889088  1.222671
45996082  1.222971
46105032  1.223610
46211568  1.224227
46319728  1.224440
46428324  1.224605
46535808  1.224868
46643688  1.225186
46748736  1.225451
46858798  1.225935
46965378  1.225990
47073222  1.226010
47181888  1.225600
47288947  1.225147
47397374  1.225115
47503441  1.225564
47610798  1.226096
47720464  1.226015
47829033  1.225542
47935232  1.225426
48042393  1.224718
48149164  1.224958
48258368  1.224340
48365264  1.225151
48475066  1.225586
48585864  1.225543
48693921  1.225544
48802898  1.225275
48912192  1.226048
49020168  1.226726
49129581  1.226615
49237056  1.226883
49345296  1.227475
49454328  1.227749
49565734  1.228391
49675392  1.228702
49782442  1.228686
49890624  1.228200
50002368  1.228895
50112576  1.229111
50224318  1.228550
50336079  1.228562
50448944  1.228549
50562522  1.228598
50673858  1.228438
50787888  1.228840
50901032  1.229381
51013763  1.230070
51126656  1.230689
51241674  1.230673
51353666  1.230367
51465282  1.230239
51578048  1.230266
51691383  1.230714
51803734  1.230957
51917598  1.230489
52030656  1.230891
52144901  1.231509
52257984  1.232367
52373304  1.232731
52484586  1.232996
52598208  1.233113
52713024  1.232749
52827203  1.233790
52942032  1.234947
53057724  1.234807
53172042  1.235327
53286714  1.235542
53402544  1.236155
53515202  1.236206
53629632  1.236867
53743939  1.236503
53857134  1.236215
53972526  1.236718
54087808  1.236857
54201869  1.237093
54315456  1.237594
54431928  1.237705
54547584  1.237756
54661656  1.238065
54776659  1.238351
54889248  1.238360
55004862  1.237810
55119168  1.237671
55235682  1.237432
55350944  1.237732
55467936  1.237897
55583424  1.238131
55699973  1.238796
55815488  1.238890
55931161  1.238869
56045088  1.239258
56159856  1.239406
56273064  1.239885
56389102  1.239586
56504128  1.239698
56620862  1.239655
56737296  1.240058
56853234  1.239867
56968102  1.240125
57082897  1.240386
57199872  1.240638
57315936  1.241008
57431376  1.241333
57549684  1.241962
57664703  1.242235
57782368  1.242570
57898144  1.242388
58014213  1.242420
58128774  1.242800
58246552  1.242644
58363029  1.242705
58478184  1.242987
58595088  1.243120
58709904  1.242713
58826754  1.243151
58942656  1.243284
59060734  1.243644
59178537  1.243301
59297598  1.243379
59414076  1.243782
59530662  1.244110
59647104  1.244387
59764474  1.244670
59880814  1.244975
59997366  1.245256
60113456  1.244920
60231198  1.245296
60347288  1.245223
60463152  1.245321
60582057  1.245091
60700343  1.245384
60816114  1.245412
60933338  1.245558
61050864  1.245339
61169328  1.245407
61289136  1.245079
61407654  1.245272
61525276  1.244639
61645434  1.245292
61764142  1.245267
61882926  1.245072
62002918  1.245054
62122394  1.244817
62240706  1.245113
62358803  1.244970
62479408  1.244821
62597392  1.245214
62716184  1.245362
62835598  1.246198
62953166  1.246361
63072384  1.246236
63190989  1.246623
63307943  1.246937
63426334  1.246958
63544064  1.246665
63663936  1.247389
63784017  1.248109
63903294  1.248764
64022552  1.248906
64141056  1.248915
64260168  1.248757
64380096  1.248865
64498032  1.249205
64619954  1.249071
64741184  1.248726
64860702  1.248733
64977609  1.248580
65099187  1.248506
65219472  1.248488
65339674  1.247854
65460231  1.247749
65579886  1.247840
65700288  1.248025
65820816  1.248085
65941314  1.248300
66061632  1.248950
66182886  1.248657
66305232  1.249334
66425968  1.249573
66548482  1.249452
66669264  1.249645
66788568  1.249606
66909504  1.250089
67030778  1.250053
67152692  1.249913
67273638  1.250527
67394496  1.250909
67513761  1.250849
67637043  1.250607
67756318  1.250223
67878336  1.250522
67999122  1.250448
68121242  1.250273
68245232  1.250609
68367102  1.250599
68486064  1.250980
68607936  1.251201
68730627  1.251505
68850288  1.251549
68974656  1.251495
69099849  1.251473
69222188  1.251295
69345072  1.251400
69465209  1.251635
69586776  1.251490
69709504  1.251454
69833328  1.251158
69957744  1.251073
70080062  1.251087
70200879  1.251603
70323579  1.252188
70444752  1.252514
70566474  1.252366
70688342  1.252294
70809802  1.252344
70932449  1.252936
71056664  1.252910
71177579  1.252563
71299904  1.252378
71422104  1.252431
71547084  1.253176
71667333  1.253312
71789868  1.253099
71912966  1.253545
72036054  1.253508
72159568  1.254231
72283618  1.254815
72408506  1.255150
72532103  1.255481
72657216  1.255890
72780774  1.255680
72904896  1.256092
73030416  1.256374
73153743  1.256662
73278118  1.257053
73403688  1.257478
73525892  1.257790
73650474  1.257472
73771578  1.257345
73895586  1.257288
74020608  1.257403
74144967  1.257198
74269752  1.257203
74393639  1.257191
74515551  1.256759
74640132  1.256846
74764004  1.256861
74887981  1.256786
75016366  1.257141
75141757  1.257113
75265422  1.257469
75388176  1.257831
75512256  1.257726
75636288  1.257621
75761829  1.257507
75887064  1.258042
76011072  1.258107
76136562  1.258227
76261896  1.258685
76385982  1.258503
76512471  1.258240
76639152  1.258711
76764623  1.259174
76890594  1.259788
77015774  1.260464
77142336  1.260436
77266767  1.260649
77394816  1.260592
77521569  1.261134
77646942  1.261266
77775152  1.261577
77901459  1.261636
78026688  1.261813
78152256  1.261907
78277716  1.262057
78402168  1.262284
78530898  1.262392
78653169  1.262791
78778908  1.263569
78903696  1.263812
79028712  1.263799
79155504  1.263429
79281216  1.263013
79407952  1.263961
79533818  1.264377
79660867  1.264270
79788978  1.264614
79912562  1.264761
80039872  1.265340
80166352  1.265512
80292793  1.265688
80420319  1.265875
80548992  1.265766
80676322  1.265612
80801734  1.265767
80927574  1.265716
81054112  1.265688
81178944  1.265905
81307317  1.266263
81432819  1.266488
81560702  1.266769
81688704  1.266821
81816514  1.266562
81943344  1.266489
82071262  1.266653
82199168  1.267063
82325568  1.266980
82450368  1.266847
82579329  1.267238
82709502  1.267287
82838491  1.267361
82964298  1.267166
83093247  1.266854
83219248  1.267284
83348847  1.267687
83477747  1.267495
83604912  1.267340
83732856  1.267116
83859858  1.267197
83990592  1.267705
84117696  1.267833
84247232  1.267781
84375376  1.268249
84499744  1.267812
84627504  1.267472
84755433  1.267301
84886974  1.267091
85014573  1.267237
85144396  1.267365
85273518  1.267396
85401717  1.266914
85530496  1.266976
85661632  1.267064
85791546  1.267398
85920162  1.267740
86046688  1.267886
86175297  1.267907
86304862  1.268103
86434848  1.268497
86564947  1.268413
86696208  1.268497
86826256  1.268138
86955072  1.268647
87084348  1.268726
87213633  1.268938
87343737  1.269074
87472154  1.269222
87600474  1.269341
87731462  1.269769
87861312  1.269748
87990976  1.269828
88118976  1.269927
88251483  1.270354
88381104  1.270183
88512336  1.270525
88642752  1.270758
88772067  1.270899
88903784  1.271020
89037018  1.270914
89169336  1.271379
89298624  1.271606
89428806  1.271633
89558454  1.271631
89689314  1.271744
89816277  1.271996
89947422  1.272098
90076581  1.272317
90207936  1.272109
90338031  1.272034
90469998  1.272015
90598494  1.272149
90728466  1.272004
90856872  1.272114
90989216  1.272069
91120064  1.272679
91251071  1.272715
91380674  1.272490
91514472  1.272543
91645699  1.272981
91774144  1.273313
91907802  1.273411
92036673  1.273566
92169294  1.273797
92298448  1.274329
92431053  1.274754
92561851  1.274582
92695883  1.275005
92829618  1.274908
92959974  1.274991
93092688  1.275304
93225176  1.275711
93357342  1.275644
93490614  1.275670
93621168  1.275676
93755178  1.275828
93884163  1.275970
94018112  1.276291
94154333  1.276431
94286016  1.277004
94420368  1.276939
94552726  1.277125
94683334  1.277623
94815126  1.277497
94945291  1.277338
95076641  1.277257
95209992  1.277554
95345011  1.277319
95475453  1.277624
95608562  1.277742
95738498  1.278031
95867352  1.277964
96000384  1.278217
96132134  1.278465
96265792  1.278895
96399072  1.278989
96531392  1.279065
96665634  1.279204
96797274  1.279583
96931518  1.279905
97065088  1.279890
97199052  1.280434
97331126  1.280449
97465536  1.280535
97600604  1.280285
97733376  1.280283
97869398  1.280403
98002352  1.280359
98134768  1.280355
98267706  1.280486
98401394  1.280767
98535621  1.280965
98666988  1.281354
98798502  1.281470
98931952  1.282111
99064259  1.282247
99198264  1.282452
99331648  1.282878
99464034  1.282423
99599168  1.282534
99733486  1.282619
99866364  1.282499


==> data/all_log_r1_p7.dat <==
37  -3.61091
43  -1.80545
53  -6.49736
57  -9.92683
58  -9.56564
61  -7.28622
65  -8.63070
79  -8.09804
82  -9.15680
83  -9.56677
88  -9.51112
89  -10.2147
92  -10.8203
99  -10.7038
101  -10.6056
102  -10.5209
106  -9.90203
117  -10.4101
118  -10.1133
121  -9.60769
122  -10.2940
123  -10.2635
123  -10.6542
124  -10.4111
128  -10.7710
129  -10.7305
130  -11.0542
131  -10.8335
135  -10.9674
136  -10.9293
138  -10.8947
141  -11.0182
141  -11.1342
142  -10.9524
142  -11.0643
143  -11.0327
145  -11.0035
148  -11.1084
152  -11.2101
153  -11.1813
153  -11.3994
155  -11.3681
155  -11.1038
156  -11.0809
158  -11.1722
158  -11.2595
160  -11.2359
162  -11.4258
163  -10.9847
166  -10.6628
170  -10.6551
184  -10.5341
190  -11.0426
201  -11.2459
208  -11.4264
214  -11.3067
219  -11.3383
225  -11.5591
234  -10.7451
243  -10.8709
249  -10.7145
256  -10.6263
265  -10.8486
274  -10.8640
282  -11.0201
288  -10.9418
296  -10.8266
298  -10.7633
303  -10.8673
306  -10.7694
314  -11.0592
320  -11.0374
326  -10.8743
333  -10.8961
338  -10.9856
342  -10.9715
346  -11.1847
352  -11.0097
356  -11.0285
362  -10.8974
368  -10.8610
372  -10.9130
380  -11.0194
387  -11.0950
400  -11.0066
405  -11.0020
410  -10.9981
422  -11.0718
425  -10.9174
428  -10.8432
430  -10.6997
438  -10.9646
450  -10.8525
460  -10.8372
470  -10.8661
480  -10.5258
492  -10.4461
505  -10.3721
513  -10.2095
522  -10.2036
540  -10.3419
550  -10.4394
557  -10.3962
570  -10.2726
576  -10.2373
585  -10.1249
593  -9.98710
603  -9.94751
610  -9.89512
618  -9.78730
624  -9.66999
639  -9.51603
648  -9.53377
657  -9.45672
666  -9.47569
674  -9.46835
711  -9.09664
758  -9.06439
804  -8.86944
850  -8.51434
886  -8.46990
916  -8.25546
954  -8.04369
996  -7.91793
1035  -7.69822
1152  -7.40086
4848  -4.45696
8280  -3.33045
11895  -2.83027
15576  -2.40530
19122  -2.02059
22842  -1.81795
26580  -1.65478
30300  -1.60170
34122  -1.41817
37868  -1.25965
68400  -0.70666
100608  -0.45441
133836  -0.27599
167508  -0.13407
202882  -0.06185
238400  0.033841
275712  0.114150
313725  0.175749
351872  0.232336
390720  0.270891
430704  0.316510
470710  0.343376
512110  0.370227
553982  0.382319
595344  0.403826
637200  0.420104
680208  0.443263
724544  0.458945
768622  0.467541
812682  0.492572
857352  0.513222
902620  0.529220
948546  0.541678
994752  0.562856
1040912  0.580692
1087911  0.598455
1135425  0.609556
1182960  0.612093
1231040  0.622468
1279344  0.630919
1327296  0.639793
1375998  0.644153
1424830  0.658581
1473175  0.662077
1523043  0.678355
1572930  0.696272
1623185  0.708198
1673808  0.722841
1724654  0.726704
1774800  0.738328
1826253  0.740873
1877650  0.746708
1929792  0.750913
1982032  0.757490
2034450  0.759978
2087654  0.771997
2141730  0.785355
2195040  0.796190
2248182  0.804109
2301525  0.809241
2355102  0.822058
2409030  0.824198
2463350  0.831530
2517390  0.832410
2572730  0.832716
2628258  0.837995
2683920  0.846370
2739456  0.855300
2794776  0.860956
2850608  0.865101
2906319  0.864955
2962243  0.869982
3018950  0.878692
3075102  0.885783
3133286  0.892534
3190781  0.896176
3248785  0.905541
3306600  0.907719
3365388  0.911839
3424194  0.914506
3482496  0.917641
3541050  0.921177
3599508  0.930232
3658720  0.934336
3717396  0.936567
3777264  0.942557
3837483  0.947549
3897672  0.948793
3957005  0.954792
4017200  0.961547
4078800  0.959169
4139040  0.961013
4200384  0.964071
4261253  0.967375
4322702  0.968150
4384545  0.974408
4447182  0.977860
4508386  0.984177
4570074  0.987661
4630912  0.987541
4693824  0.988470
4755900  0.988545
4819008  0.994268
4881595  0.997872
4944075  0.999235
5007120  1.003778
5071860  1.002632
5134877  1.006856
5197760  1.011138
5259770  1.012921
5324610  1.014118
5387712  1.016555
5452830  1.019963
5517018  1.025463
5582016  1.028141
5645952  1.031875
5711394  1.037583
5775506  1.041728
5841576  1.044790
5906736  1.049024
5971536  1.048191
6036420  1.050916
6102720  1.051176
6168717  1.054303
6234675  1.060884
6300191  1.063930
6366819  1.068026
6433977  1.070521
6501456  1.071709
6568480  1.073553
6635150  1.072336
6701498  1.072918
6768498  1.074353
6836040  1.077205
6903558  1.081820
6971200  1.085976
7039198  1.087181
7106646  1.090098
7174298  1.092502
7242591  1.092768
7310400  1.095800
7379488  1.097483
7447458  1.099881
7516800  1.099738
7584667  1.099269
7652880  1.101730
7722528  1.104413
7792560  1.106164
7862832  1.107652
7933635  1.108655
8002098  1.110083
8071829  1.112841
8142816  1.114913
8212706  1.116013
8281845  1.117473
8352744  1.120517
8423766  1.124294
8494327  1.125016
8565510  1.128020
8637525  1.131873
8709376  1.133875
8780200  1.135808
8850624  1.135885
8923200  1.135587
8992962  1.138520
9065160  1.139639
9136816  1.140926
9208128  1.141456
9279350  1.145924
9351900  1.147983
9423297  1.149054
9496080  1.152033
9568816  1.152628
9642105  1.155275
9715705  1.156123
9789526  1.158029
9861480  1.160412
9935168  1.164593
10008592  1.167425
10081800  1.169885
10156014  1.172371
10230768  1.172347
10304487  1.175130
10377900  1.179734
10452222  1.178840
10526400  1.180479
10602845  1.180377
10675748  1.182658
10749905  1.184457
10825026  1.184133
10900650  1.184140
10975632  1.184998
11050650  1.186048
11127339  1.185746
11202900  1.186389
11276906  1.187620
11353536  1.187991
11429550  1.189232
11505184  1.190644
11581343  1.194563
11658096  1.192695
11733606  1.193439
11808450  1.193034
11884325  1.195557
11960248  1.196020
12036784  1.198487
12113002  1.198564
12190698  1.198832
12268224  1.199211
12344904  1.200743
12422325  1.200671
12498642  1.201578
12576960  1.202070
12653640  1.203813
12731374  1.204591
12810688  1.204674
12889458  1.205640
12967680  1.208058
13046192  1.209112
13125200  1.210558
13203840  1.212413
13282814  1.214483
13360698  1.216363
13439430  1.217696
13517550  1.219812
13596120  1.222070
13676490  1.223957
13755456  1.224428
13834560  1.225784
13914891  1.225737
13994305  1.227213
14074272  1.227526
14154400  1.227703
14233488  1.226665
14313024  1.227023
14392080  1.227990
14472810  1.228677
14552110  1.227947
14632560  1.226904
14712225  1.226761
14791200  1.227514
14870754  1.228943
14951415  1.230165
15031094  1.231547
15112032  1.231699
15193048  1.233689
15273864  1.235568
15354680  1.237279
15435200  1.237635
15517203  1.238674
15597054  1.240326
15680304  1.242472
15760270  1.242444
15841776  1.242842
15924480  1.243898
16004595  1.244755
16085882  1.246062
16169242  1.246229
16252350  1.246239
16334784  1.247134
16416675  1.248750
16498779  1.247746
16581450  1.247371
16664698  1.249815
16747134  1.250364
16830486  1.250275
16911756  1.249715
16994550  1.250383
17079675  1.251638
17162210  1.252538
17245929  1.253170
17330560  1.252247
17414350  1.253302
17497584  1.254668
17581239  1.255926
17664659  1.257945
17748288  1.259512
17831550  1.259915
17915194  1.260834
17999414  1.260841
18082800  1.261669
18165600  1.261417
18250560  1.262092
18334550  1.261985
18418950  1.262113
18503502  1.261993
18587855  1.261550
18672321  1.262069
18757414  1.263624
18842808  1.263246
18927738  1.264029
19012611  1.264552
19097349  1.264753
19184334  1.266008
19269549  1.267708
19354540  1.267965
19440720  1.268427
19526406  1.269863
19612184  1.270528
19696960  1.271414
19782050  1.272147
19869056  1.272596
19954506  1.274046
20038405  1.276934
20124976  1.278196
20211255  1.279309
20298331  1.280819
20384949  1.283405
20471380  1.284407
20556972  1.287139
20643466  1.287809
20730240  1.287253
20818346  1.289384
20906798  1.289739
20992752  1.290340
21078975  1.290689
21167280  1.292243
21255550  1.292597
21340638  1.293722
21428352  1.294484
21517002  1.295044
21605760  1.295649
21693426  1.295889
21782241  1.295148
21871432  1.294916
21958800  1.295073
22047568  1.295785
22136103  1.296313
22224050  1.297044
22312498  1.298478
22402815  1.299027
22490863  1.299232
22579392  1.299900
22666688  1.300462
22756716  1.301225
22845660  1.302261
22931920  1.302242
23023008  1.303270
23112452  1.303464
23202240  1.303200
23293080  1.304623
23382990  1.306079
23471610  1.307138
23560797  1.308040
23650860  1.309072
23739480  1.309092
23828766  1.309563
23917725  1.310778
24007450  1.312473
24097200  1.313630
24187200  1.313648
24277770  1.314595
24367825  1.314576
24457600  1.315180
24547150  1.314952
24637968  1.316164
24727480  1.317386
24818112  1.317476
24907746  1.317741
24998422  1.319771
25091568  1.320172
25183360  1.321248
25277283  1.321911
25369664  1.321172
25463446  1.321096
25557570  1.322631
25648215  1.323514
25741386  1.323301
25835840  1.322827
25929900  1.322720
26024034  1.322488
26117429  1.322209
26208694  1.322549
26300880  1.323377
26395182  1.322717
26486946  1.323457
26581330  1.323396
26675298  1.323444
26769600  1.322276
26863252  1.323024
26957580  1.322133
27051165  1.322937
27146730  1.322068
27240624  1.322108
27333696  1.322117
27429795  1.321346
27523520  1.321057
27618016  1.322371
27712966  1.323133
27809230  1.323338
27905280  1.323691
27999075  1.324121
28092735  1.324504
28188346  1.324256
28284863  1.325051
28381386  1.324650
28475148  1.323933
28570400  1.324976
28665216  1.324480
28761216  1.324994
28856535  1.325811
28952955  1.326095
29051200  1.326221
29147638  1.326910
29242344  1.328156
29340291  1.328217
29435040  1.328652
29530104  1.328390
29625024  1.329326
29722283  1.330129
29819582  1.330449
29915850  1.330403
30012812  1.330742
30109936  1.330324
30206016  1.330817
30304800  1.331122
30400800  1.331589
30498208  1.330850
30595800  1.330905
30693933  1.331289
30789456  1.331328
30887792  1.331473
30984768  1.331116
31081923  1.331509
31180130  1.330874
31277255  1.329857
31375784  1.329515
31474398  1.329144
31573060  1.329421
31673853  1.328139
31773531  1.328822
31871097  1.329351
31968192  1.329763
32065844  1.329535
32164544  1.329591
32263710  1.329953
32364558  1.330409
32462937  1.331037
32562552  1.331584
32661885  1.330706
32759847  1.331221
32858850  1.330836
32958490  1.331463
33058050  1.332263
33156525  1.332578
33257619  1.332418
33358145  1.332011
33454656  1.331522
33555309  1.332013
33653142  1.332227
33754794  1.333131
33854400  1.332934
33955025  1.333725
34055190  1.334156
34153488  1.334058
34252944  1.334420
34351340  1.333270
34451208  1.332386
34551520  1.333254
34652976  1.333667
34753470  1.333427
34855425  1.333768
34957575  1.332877
35057296  1.333063
35155520  1.333380
35256670  1.333294
35359011  1.333426
35458566  1.333374
35560242  1.333921
35660560  1.333963
35761856  1.334453
35862501  1.334881
35962470  1.335038
36063171  1.335800
36164304  1.335106
36268140  1.335170
36367760  1.335059
36470137  1.335069
36571840  1.335022
36674160  1.335169
36777827  1.335752
36878880  1.335261
36981278  1.335100
37083640  1.335715
37185408  1.335037
37287471  1.334978
37391178  1.335489
37492186  1.336719
37594800  1.336172
37696320  1.337131
37799166  1.337106
37902528  1.337059
38003158  1.337436
38104344  1.337804
38205744  1.338345
38309931  1.338397
38414272  1.338083
38518623  1.338426
38621232  1.339686
38725776  1.339358
38828570  1.339875
38930923  1.339851
39035867  1.339894
39138399  1.339834
39241697  1.340536
39346560  1.340859
39447378  1.340906
39550650  1.341308
39655470  1.341647
39758400  1.342026
39860544  1.341927
39964896  1.341666
40070867  1.342441
40172990  1.343197
40274816  1.342769
40377600  1.343442
40481920  1.344424
40586592  1.345197
40693200  1.344957
40796352  1.344193
40901400  1.345232
41004608  1.345359
41110610  1.345533
41214528  1.346352
41318320  1.347109
41423175  1.348095
41527760  1.348311
41633645  1.349049
41741170  1.349422
41847360  1.348839
41952150  1.349461
42056556  1.349572
42162450  1.348681
42268301  1.348590
42373818  1.348095
42479998  1.348062
42584040  1.347852
42688320  1.347363
42792570  1.346972
42899190  1.346800
43003200  1.347262
43112640  1.348088
43217912  1.348644
43325022  1.349479
43432080  1.350332
43538400  1.350928
43643063  1.351495
43751616  1.351837
43857486  1.352112
43962522  1.352227
44068320  1.352364
44174016  1.352815
44281600  1.353477
44387850  1.353268
44493648  1.354305
44602288  1.354758
44710325  1.354462
44816890  1.354775
44923338  1.354931
45028800  1.354441
45135600  1.354745
45243990  1.355146
45350565  1.355736
45458544  1.356146
45564880  1.356582
45674768  1.356687
45780880  1.356944
45886800  1.357229
45993840  1.357609
46101830  1.358297
46210656  1.359463
46317450  1.359613
46425984  1.359372
46532912  1.359831
46641648  1.359512
46748560  1.360455
46855350  1.360551
46961440  1.359651
47065850  1.359422
47175838  1.359671
47281856  1.359584
47390712  1.360654
47497362  1.360655
47607624  1.361572
47716742  1.361529
47824320  1.361679
47930476  1.361962
48038832  1.362162
48146627  1.362950
48253950  1.362877
48362325  1.363367
48470336  1.363927
48580026  1.364190
48688695  1.363987
48797650  1.364170
48906275  1.365309
49014480  1.365773
49123437  1.365574
49231962  1.365596
49339413  1.366596
49448282  1.367159
49559025  1.367421
49668698  1.367940
49778283  1.368573
49887840  1.369356
49997490  1.369615
50109840  1.369881
50223107  1.370451
50333760  1.370645
50446427  1.370912
50558400  1.371136
50670379  1.371822
50780736  1.372004
50894730  1.372091
51007344  1.372707
51119829  1.373437
51233226  1.373515
51346395  1.374158
51458800  1.374665
51570350  1.375446
51685113  1.374881
51797835  1.374675
51913958  1.374519
52027376  1.375293
52142416  1.375561
52255185  1.375583
52370253  1.376226
52483540  1.376892
52597109  1.376988
52711776  1.377220
52826175  1.377192
52940553  1.377464
53053488  1.378073
53169369  1.378870
53283582  1.378648
53396720  1.379203
53511408  1.379333
53623770  1.379752
53737552  1.379482
53853705  1.379662
53970186  1.378948
54082758  1.379683
54196050  1.380118
54309923  1.379340
54425775  1.379625
54540300  1.379417
54653706  1.379918
54768720  1.380590
54884160  1.380444
54998544  1.381157
55113447  1.380674
55228608  1.380674
55343706  1.381447
55459689  1.381254
55575680  1.381248
55691514  1.381798
55807634  1.381968
55923300  1.382159
56033568  1.382569
56149536  1.382361
56263104  1.382661
56378806  1.383276
56495585  1.383168
56612055  1.383241
56727600  1.384026
56843470  1.384349
56956570  1.384192
57071856  1.384355
57186600  1.384460
57304182  1.384805
57420464  1.384705
57538800  1.385420
57653310  1.385541
57771698  1.385673
57886830  1.385474
58004466  1.385386
58120656  1.385543
58237698  1.386049
58353724  1.386157
58469312  1.385806
58585536  1.386497
58702095  1.386404
58817616  1.385903
58932900  1.385839
59047902  1.385813
59164704  1.386060
59281113  1.386925
59397525  1.387419
59514915  1.386856
59629300  1.387039
59746923  1.386738
59864325  1.387502
59979711  1.387924
60095440  1.388504
60214800  1.388368
60332294  1.388731
60448212  1.388741
60564880  1.389052
60684336  1.388853
60802842  1.388773
60921635  1.389119
61040200  1.389556
61156160  1.389784
61274905  1.390278
61393200  1.390508
61510572  1.390811
61628718  1.391153
61749050  1.390980
61867439  1.391334
61985258  1.391611
62104410  1.391579
62222400  1.391568
62342439  1.391722
62459696  1.391648
62578368  1.391765
62697675  1.392319
62817392  1.391794
62936100  1.392169
63053435  1.391822
63170675  1.392374
63290286  1.392553
63409302  1.392107
63527178  1.392012
63647298  1.392167
63766669  1.392597
63885184  1.392946
64003776  1.393158
64123824  1.393817
64245456  1.393730
64364688  1.394466
64483200  1.394240
64607723  1.394929
64725936  1.395082
64846470  1.395296
64964642  1.395304
65085936  1.395537
65207202  1.395427
65327940  1.395602
65448198  1.395808
65569152  1.395630
65690416  1.395908
65807235  1.396074
65930140  1.396662
66050270  1.397049
66169776  1.397415
66291216  1.397405
66412979  1.397604
66535344  1.397872
66654891  1.398182
66775488  1.398232
66896832  1.398447
67017942  1.398219
67139550  1.398675
67262120  1.399089
67382180  1.399503
67503040  1.398985
67622976  1.398661
67743504  1.398526
67865025  1.398554
67984269  1.398320
68105120  1.398099
68229243  1.398750
68350238  1.399176
68470848  1.399278
68590800  1.399702
68710675  1.399888
68833320  1.399672
68956960  1.400367
69082359  1.400705
69205950  1.400627
69327743  1.400779
69448950  1.401007
69571136  1.401664
69692600  1.401283
69815850  1.401502
69936992  1.401467
70060050  1.401112
70181450  1.401510
70304832  1.401943
70425534  1.401826
70549047  1.402145
70671488  1.402699
70793349  1.403588
70915987  1.403905
71039205  1.403859
71159616  1.404060
71283566  1.404156
71408493  1.404259
71530560  1.404718
71652160  1.405102
71772480  1.405212
71894720  1.405639
72018721  1.405740
72143838  1.405297
72268326  1.405663
72391488  1.405738
72517184  1.405469
72637314  1.405651
72762066  1.405893
72884208  1.406348
73009184  1.406622
73131120  1.407234
73253850  1.407660
73377648  1.407419
73501376  1.407684
73623150  1.408066
73746112  1.408315
73869675  1.408781
73994976  1.408377
74119830  1.408134
74242800  1.408473
74366643  1.408462
74490603  1.408349
74613440  1.408448
74739600  1.408639
74863440  1.409015
74987763  1.408780
75114166  1.409082
75239280  1.409590
75362530  1.409121
75485709  1.409093
75611736  1.409302
75736896  1.409530
75860580  1.409260
75984080  1.409170
76108176  1.409300
76233984  1.409796
76361825  1.410257
76487490  1.410360
76613118  1.409826
76738675  1.409675
76864982  1.409483
76989376  1.409580
77115474  1.409928
77240530  1.409609
77369716  1.410354
77497200  1.410666
77624700  1.410669
77751232  1.410596
77875614  1.410482
78002496  1.410434
78128320  1.410405
78251346  1.410668
78377988  1.410446
78504635  1.410777
78630560  1.410722
78754752  1.411022
78880570  1.410571
79006950  1.410928
79130832  1.411233
79259088  1.411304
79384426  1.411397
79511520  1.411539
79638614  1.411255
79764525  1.411496
79890525  1.411447
80016144  1.411759
80143920  1.411782
80269650  1.412001
80394416  1.412231
80522343  1.411976
80649504  1.412190
80776656  1.412216
80903248  1.412533
81030576  1.411936
81157056  1.412071
81284400  1.411994
81412560  1.412070
81541008  1.412841
81667990  1.412528
81795696  1.412733
81920935  1.412943
82049616  1.412963
82175808  1.413055
82304242  1.412993
82430316  1.413041
82558206  1.413190
82688499  1.413353
82816534  1.413667
82942896  1.413322
83072499  1.412873
83201760  1.413461
83332925  1.413921
83462292  1.414397
83589360  1.415097
83716854  1.414970
83843665  1.414972
83972970  1.415022
84099280  1.415299
84229344  1.415389
84359028  1.415357
84485645  1.415612
84613850  1.416277
84743247  1.416213
84875520  1.415961
85003200  1.416266
85133725  1.416175
85263552  1.416475
85392527  1.416253
85519058  1.416566
85649978  1.416673
85779126  1.416616
85909538  1.416551
86036754  1.416448
86166840  1.417063
86297157  1.417083
86426640  1.416778
86557498  1.416736
86689888  1.417206
86817984  1.417295
86948502  1.417535
87077650  1.417821
87208640  1.418056
87337680  1.417997
87468800  1.417861
87597075  1.417536
87725968  1.417814
87856320  1.417777
87988689  1.417971
88117200  1.418040
88248550  1.418181
88377092  1.418410
88506990  1.418665
88640298  1.418661
88766886  1.418681
88896400  1.419289
89029200  1.419023
89159580  1.418771
89290422  1.418939
89420880  1.419408
89553168  1.419050
89683030  1.418964
89815050  1.419197
89943150  1.419078
90071850  1.418869
90203403  1.419382
90334714  1.419287
90466757  1.419316
90595824  1.419742
90725538  1.420069
90858861  1.419885
90991958  1.419939
91121670  1.420045
91252240  1.420011
91383300  1.419996
91515339  1.420067
91645758  1.420322
91776618  1.420608
91908720  1.420907
92039376  1.421250
92174130  1.421607
92304600  1.421729
92437488  1.421300
92569216  1.421546
92704512  1.421871
92835009  1.422088
92963520  1.422523
93095536  1.422827
93229632  1.423179
93361150  1.423235
93492675  1.423626
93623535  1.423418
93754350  1.423504
93885504  1.423485
94017600  1.423535
94152160  1.423599
94285169  1.423066
94417530  1.423416
94549155  1.423108
94678650  1.423213
94811040  1.423300
94942336  1.423287
95074320  1.423190
95210566  1.423508
95345536  1.423599
95475836  1.423966
95609622  1.424569
95737200  1.424449
95869392  1.424798
96004150  1.424628
96137280  1.424244
96271290  1.424585
96403325  1.424523
96537618  1.424953
96671850  1.424816
96804882  1.425490
96937025  1.425332
97069760  1.425087
97201365  1.425262
97334400  1.425107
97465680  1.425449
97602768  1.425439
97732275  1.425312
97867445  1.425590
98002640  1.425584
98137152  1.425972
98266944  1.425929
98402832  1.426150
98536659  1.426400
98670405  1.426838
98804152  1.426801
98937616  1.426753
99069490  1.426753
99202800  1.426253
99332400  1.426537
99468050  1.426944
99602240  1.426675
99736920  1.427030
99868210  1.426899


==> data/all_log_r1_p79.dat <==
37  14.44367
43  -7.82296
53  -6.53874
57  11.26814
58  3.329899
61  4.830353
65  -3.01578
77  0.619038
82  2.508797
83  8.444295
88  8.490693
89  5.538817
91  6.153721
91  5.391966
92  3.223786
99  0.150349
101  -2.30179
102  0.395513
106  0.620140
112  2.476533
117  4.172764
118  0.730354
121  0.698599
122  0.869658
123  2.759746
123  2.283434
124  3.627094
128  2.111260
129  -0.64281
130  -1.27039
131  -2.48752
135  -2.86966
136  -4.27138
138  -5.01527
141  -6.99287
141  -7.21102
142  -5.67672
142  -5.52733
143  -4.36758
145  -5.50258
148  -4.63707
152  -5.00513
153  -5.59065
153  -6.60687
154  -6.46005
155  -6.31962
155  -7.25822
156  -8.79030
160  -9.43950
162  -10.8787
163  -11.4644
175  -11.2637
185  -11.6216
190  -13.2770
198  -13.3091
203  -13.0637
209  -14.2350
214  -12.9070
219  -12.8477
225  -12.4076
234  -11.5255
240  -12.5842
245  -13.7006
249  -14.8207
256  -14.2090
265  -15.9412
274  -16.7877
278  -17.0801
285  -17.1943
289  -17.0710
296  -17.4089
298  -16.0114
303  -14.5911
308  -13.9458
314  -13.0688
320  -12.1744
325  -10.5285
330  -9.68467
335  -9.52221
339  -8.68557
344  -8.52780
348  -7.86635
352  -7.34636
356  -6.85039
360  -6.90863
364  -6.80778
368  -6.45591
372  -5.94305
378  -6.95123
384  -6.76187
390  -6.15239
402  -5.64162
408  -5.63290
423  -5.13008
429  -5.55725
434  -5.19200
441  -5.04473
448  -5.20905
458  -4.75486
464  -5.24497
470  -4.70959
481  -3.60572
492  -3.20787
498  -2.94501
507  -2.93335
520  -3.42034
528  -2.71245
540  -3.24417
550  -3.05149
556  -2.85307
561  -3.23856
574  -2.75594
576  -2.72446
585  -2.60172
592  -2.15899
600  -2.47272
637  -2.56112
670  -2.00253
704  -1.14632
738  -2.34079
777  -2.98833
811  -2.56141
850  -2.71912
880  -3.01936
906  -3.19623
1006  -3.63242
3902  -13.8368
6489  -13.2825
9192  -11.8204
11867  -11.0305
14538  -10.2889
17298  -9.95354
19890  -9.44663
22576  -9.17863
25350  -8.98221
28152  -8.72333
59040  -6.37922
91650  -5.10183
125566  -4.42555
160128  -3.86913
195840  -3.54848
232175  -3.22100
269994  -3.06607
308535  -2.90277
347117  -2.72830
386304  -2.56263
426387  -2.33969
466925  -2.14737
508352  -1.99198
550464  -1.84882
592200  -1.74710
634608  -1.64073
677655  -1.65780
721395  -1.58482
765723  -1.51796
810432  -1.45398
855272  -1.42874
900834  -1.35928
946785  -1.30175
993675  -1.25548
1040064  -1.19049
1087200  -1.13987
1135035  -1.10867
1182588  -1.08688
1230858  -1.03311
1279296  -0.97824
1327350  -0.96559
1376040  -0.93045
1425168  -0.90571
1474383  -0.85086
1524096  -0.81792
1574265  -0.81778
1624770  -0.77289
1675800  -0.73833
1726768  -0.71103
1777601  -0.68069
1829520  -0.67055
1881120  -0.66897
1933344  -0.65018
1985526  -0.61151
2038080  -0.59558
2091408  -0.55651
2144160  -0.55065
2198208  -0.51453
2251584  -0.48370
2304797  -0.46291
2358832  -0.44660
2412928  -0.41332
2467074  -0.36569
2521536  -0.34483
2577225  -0.32485
2632233  -0.31546
2687814  -0.27718
2742922  -0.28136
2798848  -0.25659
2854800  -0.25256
2910960  -0.22917
2967160  -0.20997
3024114  -0.18401
3080128  -0.17370
3137712  -0.15585
3196200  -0.15305
3254416  -0.14289
3312621  -0.13711
3371040  -0.11851
3429420  -0.07965
3487918  -0.07081
3546914  -0.05474
3605400  -0.04635
3665200  -0.03024
3724992  -0.01868
3783930  0.006873
3844278  0.031399
3903948  0.051465
3964191  0.067519
4024011  0.094237
4084830  0.102963
4145400  0.106230
4206105  0.121068
4267200  0.135832
4328775  0.144220
4390711  0.161628
4453200  0.171970
4514664  0.193132
4576275  0.211990
4638081  0.218328
4701222  0.222034
4762992  0.237199
4825585  0.263995
4887918  0.281988
4951232  0.288170
5014290  0.292652
5078450  0.299620
5141700  0.302886
5205278  0.312752
5268324  0.332070
5332600  0.344988
5396335  0.366469
5460486  0.368827
5524416  0.371999
5589904  0.379338
5654810  0.382245
5718790  0.388525
5783600  0.396103
5848602  0.405513
5914395  0.402168
5979160  0.400062
6045030  0.399235
6111054  0.399275
6176880  0.404941
6242752  0.411179
6308280  0.417039
6375096  0.412600
6442128  0.417668
6509503  0.420964
6576192  0.428821
6643285  0.442098
6710550  0.445415
6777792  0.450346
6844320  0.459412
6911775  0.469774
6980296  0.477759
7047862  0.481641
7114800  0.484715
7183143  0.490949
7252168  0.499331
7319221  0.500336
7388073  0.511076
7457360  0.513170
7526160  0.515671
7594650  0.523668
7663600  0.516022
7733700  0.518825
7802700  0.526981
7873008  0.531318
7942707  0.538243
8011488  0.543679
8081280  0.554044
8152650  0.554454
8222073  0.560728
8292456  0.567427
8363090  0.574798
8433792  0.579528
8504370  0.583149
8575575  0.576074
8648010  0.581104
8720349  0.583384
8790768  0.587208
8862225  0.596480
8934150  0.602129
9004996  0.604986
9077200  0.611775
9149184  0.608194
9218940  0.611672
9290988  0.613560
9363100  0.620509
9435248  0.625111
9508032  0.626142
9580928  0.635237
9653922  0.639387
9727978  0.640854
9801477  0.646783
9873600  0.653203
9947298  0.659397
10019954  0.662634
10093363  0.666596
10167360  0.672524
10240902  0.673534
10314410  0.678974
10388144  0.682605
10462508  0.684529
10537450  0.686164
10612800  0.687135
10686247  0.697262
10760400  0.700221
10835630  0.704247
10911075  0.705545
10986225  0.712603
11060357  0.721788
11137100  0.730595
11212656  0.735900
11288058  0.740646
11363904  0.743492
11440096  0.750899
11516475  0.760743
11593040  0.765408
11668664  0.774364
11745216  0.778863
11819976  0.777688
11896560  0.781328
11973126  0.782275
12049122  0.783423
12126592  0.787689
12202890  0.794753
12280068  0.798836
12357440  0.800448
12434850  0.807040
12510680  0.809683
12588840  0.813268
12666975  0.820620
12745040  0.821900
12822888  0.828286
12900856  0.827057
12979998  0.835533
13058544  0.840428
13137150  0.849415
13216182  0.857370
13294512  0.861489
13373649  0.867408
13452175  0.867015
13530816  0.870300
13609700  0.875963
13689585  0.872027
13768077  0.875066
13847049  0.880611
13927760  0.886813
14007744  0.888056
14087664  0.891025
14166720  0.893109
14245782  0.897804
14325540  0.901139
14405090  0.907839
14484800  0.913296
14565600  0.918153
14644872  0.921366
14724206  0.923541
14804400  0.926761
14885406  0.923890
14965440  0.923766
15044700  0.922129
15125418  0.924491
15206848  0.927277
15288207  0.934202
15369840  0.933254
15450560  0.938712
15532956  0.943088
15612950  0.946278
15694495  0.952175
15775344  0.954994
15855969  0.956364
15938415  0.958412
16018891  0.963346
16100618  0.967584
16184475  0.970136
16265550  0.974979
16348480  0.977750
16430464  0.983162
16512976  0.980320
16595825  0.982186
16680300  0.985260
16762200  0.992085
16844938  0.996503
16928373  1.001211
17011165  1.007041
17093952  1.011328
17176950  1.011066
17261088  1.015366
17345232  1.018901
17428650  1.017294
17510778  1.024014
17593975  1.025873
17678400  1.029815
17762525  1.033893
17845730  1.038852
17929450  1.038587
18014112  1.043607
18098016  1.047394
18181296  1.052831
18265920  1.053394
18349878  1.056462
18434275  1.058436
18519174  1.057479
18604650  1.059156
18689517  1.064670
18774854  1.064867
18860366  1.068083
18945359  1.071942
19029186  1.067530
19114368  1.065832
19200504  1.063985
19285812  1.063463
19370672  1.061633
19456232  1.062758
19541200  1.065444
19627770  1.069196
19713600  1.068334
19798950  1.070204
19885216  1.073827
19971576  1.074994
20057232  1.074542
20142528  1.077353
20229075  1.079736
20317440  1.080845
20403600  1.081426
20487900  1.082961
20574144  1.087188
20660640  1.084873
20748112  1.085556
20835780  1.085978
20923325  1.087774
21010585  1.089403
21098070  1.093318
21185600  1.096918
21272592  1.097490
21356712  1.098061
21445314  1.106135
21534656  1.106471
21623798  1.110140
21711312  1.112272
21800660  1.115469
21886864  1.118485
21975240  1.121260
22064480  1.120992
22153824  1.122041
22242430  1.124281
22331350  1.128258
22421120  1.131143
22510326  1.130704
22598610  1.130411
22685600  1.135442
22775424  1.135760
22864050  1.134302
22952384  1.133094
23043222  1.135151
23132368  1.138059
23223130  1.139248
23312790  1.140173
23402275  1.143710
23491434  1.144921
23581712  1.149113
23670675  1.151223
23759424  1.157356
23849280  1.158491
23936738  1.161813
24027021  1.167238
24117792  1.169588
24207040  1.171761
24296970  1.174606
24388560  1.178658
24476418  1.182194
24567865  1.187151
24658310  1.190279
24748416  1.191762
24839200  1.188968
24929226  1.191726
25020270  1.196301
25113792  1.199666
25206383  1.200150
25298234  1.201170
25391472  1.201652
25485489  1.199939
25578480  1.201427
25670160  1.202835
25763400  1.203699
25857216  1.205895
25951975  1.209043
26046501  1.209480
26138560  1.213198
26230950  1.218612
26322987  1.221516
26416350  1.223269
26509392  1.225541
26603940  1.224797
26697907  1.228157
26790720  1.230857
26886016  1.233865
26980640  1.236707
27073662  1.237374
27168822  1.243190
27264222  1.246206
27358275  1.246565
27453150  1.246771
27545760  1.249277
27639754  1.251013
27735624  1.253825
27831040  1.257421
27927070  1.261025
28021675  1.262387
28116300  1.262956
28211024  1.264681
28305175  1.267872
28401282  1.270122
28493874  1.272943
28590272  1.277234
28685040  1.279915
28781907  1.279744
28878507  1.282445
28974150  1.282851
29071224  1.286516
29165574  1.287949
29260998  1.288994
29357475  1.292761
29454400  1.293157
29549370  1.294074
29645655  1.295141
29741943  1.293367
29838050  1.293476
29934432  1.294739
30031039  1.299407
30128800  1.304447
30223641  1.305218
30322568  1.305043
30419082  1.306591
30517102  1.306687
30613689  1.305462
30710800  1.307399
30806430  1.306276
30905280  1.307619
31002480  1.311042
31100694  1.312418
31196800  1.313932
31295088  1.313087
31393450  1.313707
31492032  1.315702
31589712  1.315241
31688400  1.315611
31788512  1.318486
31885995  1.320308
31983501  1.321077
32081070  1.320381
32179621  1.322432
32276496  1.322244
32376850  1.322993
32476100  1.324440
32575056  1.324656
32675385  1.326569
32773350  1.325776
32872167  1.326870
32971091  1.327754
33070225  1.330326
33168469  1.333247
33268950  1.336407
33369390  1.334157
33468210  1.338425
33568506  1.338494
33667704  1.339331
33768720  1.340862
33868368  1.343159
33968576  1.346398
34068710  1.347082
34167627  1.347035
34267200  1.348527
34365520  1.350616
34466320  1.352959
34567344  1.356514
34669730  1.356523
34770560  1.358148
34873341  1.359803
34975581  1.361433
35074080  1.363289
35172225  1.366218
35273520  1.369481
35375795  1.369710
35475903  1.372532
35577242  1.373695
35677630  1.373644
35779265  1.376313
35879950  1.376670
35980998  1.379324
36079680  1.383386
36182208  1.387153
36285228  1.388623
36386624  1.391027
36486990  1.394079
36590400  1.396764
36691200  1.399110
36793137  1.398807
36894354  1.403002
36996480  1.405283
37097410  1.407745
37200240  1.411002
37303175  1.411927
37404432  1.414663
37505328  1.416222
37608494  1.416949
37709850  1.419990
37813200  1.423551
37917450  1.426274
38018565  1.428332
38120479  1.428644
38223450  1.429012
38327234  1.430445
38430568  1.431785
38533850  1.431076
38637990  1.432287
38741013  1.433446
38844935  1.436462
38949416  1.437798
39052368  1.441072
39155550  1.444215
39259584  1.444305
39361800  1.445836
39464368  1.444327
39567168  1.444489
39671550  1.445491
39772530  1.448418
39877055  1.446519
39982272  1.445517
40084737  1.445980
40189248  1.445765
40289650  1.444573
40393920  1.446680
40497600  1.446285
40601808  1.447614
40707141  1.447947
40809690  1.448989
40916136  1.450813
41018635  1.451143
41123550  1.454067
41227707  1.454853
41332774  1.453556
41438320  1.453522
41542416  1.455211
41647965  1.454849
41755056  1.456583
41860962  1.458495
41964629  1.458943
42070050  1.460591
42175504  1.464131
42281040  1.463934
42386045  1.465514
42493120  1.467423
42597774  1.467853
42702030  1.467045
42807744  1.470309
42914200  1.467835
43017072  1.471177
43124517  1.472279
43231890  1.474186
43338008  1.475843
43444702  1.477513
43551454  1.478443
43657395  1.478038
43764800  1.476389
43870974  1.478266
43977050  1.480473
44081344  1.481183
44186400  1.486222
44294784  1.487442
44400974  1.488716
44509248  1.488672
44618710  1.487949
44726950  1.488546
44832570  1.490244
44939356  1.491108
45044802  1.490228
45151626  1.493486
45259824  1.492521
45365350  1.496650
45474120  1.497716
45581304  1.498406
45691121  1.499449
45797850  1.499990
45905981  1.499713
46012680  1.503303
46120965  1.503618
46229491  1.504362
46336200  1.506470
46444992  1.506307
46553871  1.505118
46659515  1.504971
46767168  1.506085
46874690  1.507932
46982475  1.508700
47088693  1.510141
47197862  1.511900
47304126  1.512645
47412288  1.512034
47518512  1.510855
47628229  1.512356
47738106  1.514799
47844874  1.516290
47951964  1.517740
48060376  1.522042
48168386  1.524115
48276800  1.525592
48385344  1.526962
48495637  1.529234
48605886  1.531162
48713484  1.533876
48823298  1.533899
48932496  1.535240
49040800  1.534403
49150896  1.533922
49258440  1.533813
49366226  1.534219
49476800  1.534825
49587606  1.538014
49698054  1.538968
49807450  1.539604
49918491  1.541506
50029650  1.542438
50139075  1.542450
50251968  1.545143
50361723  1.545064
50475906  1.545808
50587200  1.547946
50699418  1.547907
50813280  1.549283
50926800  1.550375
51035754  1.549509
51148224  1.550361
51260300  1.549702
51373644  1.550998
51484512  1.552612
51596336  1.551838
51710400  1.551304
51824496  1.551426
51938799  1.552489
52051624  1.553876
52165860  1.553430
52279174  1.554264
52393887  1.555584
52505280  1.556912
52617615  1.557278
52732200  1.556517
52846928  1.556041
52960775  1.557138
53076130  1.558154
53190544  1.559728
53304770  1.560670
53418240  1.561306
53531226  1.563575
53644320  1.564018
53758848  1.564981
53874369  1.567291
53990622  1.569470
54101970  1.571241
54216451  1.571398
54332643  1.572525
54448800  1.574561
54563715  1.574768
54678010  1.576818
54793834  1.576175
54906705  1.576127
55021725  1.575084
55135738  1.576002
55250055  1.577134
55365400  1.576884
55482928  1.578048
55598193  1.579133
55713546  1.582866
55829935  1.584573
55946826  1.585023
56057954  1.585454
56174150  1.583968
56287350  1.587244
56403152  1.589856
56517177  1.591135
56633675  1.592295
56749726  1.592491
56865984  1.593414
56979381  1.593620
57094965  1.594426
57211350  1.595613
57327280  1.596732
57443200  1.595566
57561507  1.594617
57677760  1.592805
57794400  1.593136
57910842  1.595909
58027068  1.597561
58142928  1.597301
58260700  1.598373
58375056  1.599317
58491198  1.599839
58607528  1.600354
58723392  1.600175
58838661  1.602033
58954171  1.605180
59070960  1.605143
59188869  1.605333
59305653  1.606597
59420454  1.607837
59537179  1.607791
59652800  1.608896
59769696  1.610539
59886650  1.609984
60003650  1.611625
60121710  1.611556
60238800  1.611092
60356219  1.610945
60473074  1.612032
60591930  1.613372
60711175  1.615630
60827910  1.618179
60946992  1.619967
61064731  1.621748
61182576  1.621706
61301635  1.622385
61418984  1.624988
61536192  1.626691
61654551  1.627202
61773426  1.628762
61892496  1.627772
62011866  1.628850
62130354  1.630718
62248860  1.630002
62367200  1.630991
62485077  1.633198
62603118  1.633068
62722650  1.634133
62840419  1.634300
62958354  1.635873
63076800  1.638169
63195831  1.640126
63313830  1.642306
63432343  1.641013
63552291  1.641394
63671755  1.642850
63788704  1.644063
63908544  1.645269
64028880  1.645062
64144142  1.646371
64265244  1.648069
64384320  1.649222
64501689  1.649912
64625406  1.649347
64745562  1.648636
64865808  1.648040
64982850  1.647947
65103850  1.650449
65223855  1.650191
65344950  1.650582
65465792  1.652570
65585520  1.653768
65705298  1.654073
65823296  1.653456
65943288  1.653365
66065818  1.653648
66186638  1.653568
66309059  1.654795
66430100  1.656480
66553164  1.656863
66674112  1.657700
66794546  1.657237
66914775  1.658099
67037304  1.659720
67159990  1.659409
67281168  1.659931
67401392  1.660264
67523490  1.660866
67644175  1.661662
67764256  1.662483
67887120  1.662503
68003376  1.665101
68126400  1.664499
68250432  1.665194
68370450  1.667578
68491584  1.669456
68612544  1.669806
68732550  1.671353
68852179  1.671918
68975781  1.672683
69100992  1.672854
69223133  1.672429
69345641  1.673240
69466688  1.673747
69590400  1.673267
69713373  1.674350
69838600  1.675389
69960240  1.675917
70081514  1.677215
70201950  1.678460
70324800  1.679636
70445928  1.678739
70568007  1.680492
70691010  1.681835
70812469  1.681543
70936866  1.682269
71060400  1.683511
71182144  1.684078
71304120  1.684192
71428945  1.685684
71549656  1.686052
71671600  1.688154
71793584  1.687959
71915712  1.689440
72039544  1.690765
72163950  1.691867
72287535  1.692410
72411840  1.693693
72536790  1.694337
72659146  1.694378
72781632  1.696080
72906300  1.697731
73030650  1.698738
73154675  1.698398
73277270  1.699457
73400994  1.701787
73523575  1.703238
73645054  1.704233
73768050  1.705161
73892178  1.705007
74015952  1.705923
74140638  1.706739
74263425  1.709223
74387888  1.710087
74510622  1.708780
74634885  1.710209
74757075  1.711193
74882181  1.710789
75007959  1.711065
75133350  1.712018
75257280  1.712487
75380106  1.713037
75503985  1.712635
75629160  1.713063
75753394  1.712275
75877241  1.712347
76001330  1.713248
76126878  1.713650
76252185  1.714559
76379800  1.715520
76504512  1.714802
76630450  1.715423
76756491  1.715485
76882798  1.716085
77005852  1.715608
77132302  1.716852
77256208  1.719003
77384240  1.719940
77510784  1.721185
77638344  1.720736
77764800  1.720583
77890400  1.721938
78016350  1.721959
78142800  1.722440
78268410  1.723117
78392510  1.723009
78519696  1.723599
78643950  1.724253
78769560  1.724038
78894450  1.724776
79021120  1.725519
79144632  1.725052
79273278  1.725423
79398054  1.728199
79524950  1.728131
79650918  1.728475
79777884  1.728759
79903200  1.729207
80029400  1.728993
80155450  1.728565
80281730  1.728606
80406938  1.730651
80534013  1.731478
80660895  1.733865
80788554  1.734376
80916240  1.734338
81042650  1.734513
81168010  1.734599
81295680  1.732997
81422352  1.733409
81550755  1.732852
81678144  1.734185
81806634  1.733568
81931920  1.735713
82060338  1.735630
82186814  1.736591
82315614  1.736902
82442640  1.737167
82568368  1.737148
82698770  1.737827
82826073  1.736247
82953308  1.736609
83082654  1.737285
83211212  1.737634
83341334  1.737396
83470275  1.736982
83596812  1.737580
83724830  1.738517
83853138  1.737673
83984040  1.738057
84112278  1.738476
84241346  1.739788
84370275  1.739067
84496350  1.739185
84625744  1.740291
84755304  1.740640
84883680  1.741357
85010100  1.742083
85140267  1.743387
85271760  1.744123
85393728  1.744491
85522800  1.744706
85653378  1.745112
85780800  1.745803
85909825  1.745472
86037336  1.747570
86167850  1.748657
86297772  1.748150
86427720  1.749204
86558976  1.749100
86691040  1.750762
86818158  1.750780
86949225  1.750823
87076295  1.750348
87207825  1.750921
87338610  1.751368
87466176  1.752462
87593040  1.754670
87723096  1.755327
87852960  1.755024
87984400  1.755814
88113600  1.756631
88244800  1.756380
88374177  1.756651
88504650  1.757684
88637040  1.757942
88764480  1.757743
88894050  1.759148
89026909  1.759680
89159161  1.759889
89289584  1.759631
89420688  1.758480
89550530  1.759122
89680290  1.759165
89809800  1.759705
89941446  1.760855
90070976  1.760896
90201960  1.761123
90334161  1.761313
90465696  1.762463
90595362  1.763990
90722880  1.765378
90854800  1.766946
90988245  1.767226
91119041  1.768812
91249760  1.771162
91380492  1.771742
91513485  1.771035
91644075  1.772053
91774800  1.772907
91906640  1.773677
92034362  1.774890
92168384  1.775372
92298850  1.776559
92432142  1.776779
92561600  1.776145
92695680  1.777422
92828736  1.776208
92960400  1.778356
93092160  1.779038
93223872  1.779259
93354975  1.779708
93487590  1.780301
93618976  1.781571
93750978  1.782543
93881475  1.782301
94014960  1.781966
94148992  1.782697
94282227  1.782846
94415265  1.782365
94547705  1.783038
94676416  1.784213
94808575  1.784608
94941376  1.784624
95072691  1.784025
95208708  1.785241
95344050  1.786636
95473581  1.787385
95606778  1.788370
95735262  1.788605
95868126  1.789736
96003435  1.789359
96134848  1.791391
96267600  1.791434
96399450  1.792364
96532800  1.793163
96666906  1.793080
96796656  1.793717
96930050  1.793472
97063440  1.793354
97197198  1.794045
97330464  1.794709
97463225  1.794871
97598800  1.794981
97729920  1.796162
97865475  1.795365
97999146  1.795164
98132400  1.795605
98263512  1.797054
98400200  1.798483
98534208  1.798881
98667968  1.799513
98800695  1.799212
98932050  1.799862
99063600  1.799819
99198850  1.800208
99329400  1.800957
99465030  1.802822
99598160  1.803372
99733545  1.802903
99865920  1.803507


==> data/all_log_r2_p101.dat <==
389  -23.8543
433  -17.9978
446  -40.4667
563  -47.7665
571  -17.9016
643  -22.4618
655  -16.4738
664  -3.04265
681  4.543817
709  -1.16164
718  0.737538
794  -3.77531
817  -12.2538
916  -14.3014
944  -17.9147
997  -15.9319
997  -20.6810
1001  -22.6026
1028  -27.9834
1034  -27.9724
1058  -29.6250
1070  -31.7661
1073  -34.9360
1077  -38.4259
1088  -41.9232
1094  -36.5428
1102  -37.7837
1126  -34.1758
1132  -34.4522
1137  -30.0203
1141  -30.1873
1143  -25.5032
1147  -22.3821
1171  -20.0613
1246  -19.8954
1309  -18.1466
1324  -17.6561
1325  -18.7050
1431  -21.3926
1436  -19.5856
1443  -18.7531
1446  -16.5741
1466  -14.1541
1477  -11.0129
1480  -11.5792
1483  -11.3275
1525  -12.6460
1531  -11.4658
1534  -11.2318
1570  -12.3318
1576  -12.5231
1613  -15.8859
1641  -12.8910
1674  -12.4787
1712  -9.92257
1748  -8.38541
1862  -9.43375
1909  -8.79981
1933  -7.23575
2006  -11.0459
2027  -11.8569
2045  -9.14128
2089  -9.69250
2146  -10.3944
2215  -8.69541
2257  -7.73739
2282  -8.56162
2345  -8.53606
2388  -9.44568
2429  -9.65702
2446  -11.3520
2458  -10.2878
2480  -8.46397
2517  -9.76343
2544  -10.4404
2574  -11.5260
2619  -11.9470
2658  -13.3622
2677  -12.7647
2710  -13.7274
2725  -13.4644
2738  -14.2517
2768  -14.6275
2793  -13.3705
2837  -12.7079
2868  -11.7929
2900  -11.0894
2955  -9.83998
3004  -8.87215
3050  -8.07269
3112  -8.48727
3261  -7.66838
3324  -6.28021
3397  -7.55981
3454  -9.11810
3496  -7.65063
3542  -8.27071
3586  -7.98743
3664  -8.36517
3712  -9.68562
3776  -9.59732
3806  -9.62869
3857  -8.43524
3924  -9.27720
3956  -9.16735
3994  -9.26925
4046  -9.79105
4092  -9.87418
4123  -10.4173
4195  -10.3692
4279  -10.6756
4355  -10.5521
4416  -10.5771
4490  -10.1830
4515  -10.9180
4564  -10.1452
4839  -12.8575
5095  -12.2116
5346  -14.5226
5629  -15.3430
5789  -16.3480
5992  -16.1747
6198  -17.0885
6400  -17.0137
6571  -16.5909
7102  -15.7718
22515  -21.7974
35542  -24.2820
47754  -24.9501
59568  -25.5854
70947  -25.8501
82218  -26.4897
93290  -26.9997
104810  -26.9130
116330  -26.7048
127718  -26.7317
172362  -27.0306
217530  -26.8547
262470  -26.6804
307800  -26.7709
352584  -26.8576
398465  -26.6641
445400  -26.4605
492480  -26.4196
539490  -26.3535
587330  -26.3283
634942  -26.2319
683600  -26.0517
731724  -25.8147
779888  -25.7209
829764  -25.6427
878480  -25.4262
927603  -25.3621
977648  -25.2061
1026998  -25.1463
1077725  -25.1081
1129284  -25.0046
1179242  -24.8980
1231010  -24.9003
1283364  -24.7630
1335438  -24.7463
1388352  -24.7299
1440950  -24.6315
1494294  -24.6136
1547269  -24.5300
1600560  -24.4892
1654758  -24.4581
1709576  -24.4514
1763510  -24.4238
1818480  -24.3635
1874052  -24.3501
1929653  -24.3641
1984320  -24.3285
2039184  -24.2486
2095093  -24.2008
2150296  -24.1249
2207583  -24.0701
2263726  -24.0624
2319940  -24.0017
2376234  -23.9434
2434020  -23.8756
2491160  -23.8589
2549205  -23.8295
2606688  -23.8025
2664228  -23.7923
2722064  -23.7415
2780832  -23.7153
2839347  -23.6837
2898888  -23.6247
2956314  -23.5807
3014752  -23.5591
3073776  -23.5284
3132576  -23.5013
3191840  -23.4930
3251710  -23.4626
3310996  -23.4510
3369790  -23.4528
3430011  -23.4035
3489738  -23.3374
3550155  -23.3151
3610516  -23.2625
3672046  -23.2348
3732570  -23.2155
3793482  -23.1826
3855040  -23.1572
3916536  -23.1406
3978730  -23.1242
4039112  -23.0896
4100850  -23.0385
4163274  -22.9937
4226112  -22.9584
4288240  -22.9425
4351053  -22.9334
4413857  -22.9227
4476096  -22.9072
4538235  -22.9045
4601025  -22.8654
4663582  -22.8468
4727560  -22.8327
4790225  -22.8132
4853968  -22.7894
4918389  -22.7497
4982736  -22.7329
5046678  -22.7145
5111475  -22.6958
5176512  -22.6932
5240097  -22.6637
5303935  -22.6480
5369331  -22.6220
5434780  -22.5903
5499925  -22.5658
5566554  -22.5471
5632336  -22.5254
5698086  -22.5066
5763610  -22.4753
5830385  -22.4508
5897050  -22.4194
5964400  -22.4063
6029912  -22.3783
6096960  -22.3672
6162734  -22.3594
6230610  -22.3443
6297144  -22.3275
6364647  -22.3081
6432720  -22.2969
6500325  -22.2740
6568254  -22.2691
6636672  -22.2614
6704334  -22.2426
6772143  -22.2302
6839889  -22.2165
6907824  -22.1854
6977169  -22.1632
7045504  -22.1438
7113435  -22.1305
7181980  -22.1186
7251600  -22.1089
7320152  -22.0928
7388948  -22.0564
7457856  -22.0248
7527166  -22.0210
7596162  -22.0226
7666074  -21.9992
7736640  -21.9992
7808112  -21.9793
7877826  -21.9603
7948752  -21.9444
8018688  -21.9364
8088894  -21.9177
8157705  -21.9095
8228480  -21.9055
8299392  -21.8986
8371515  -21.8668
8441550  -21.8583
8513618  -21.8325
8585280  -21.8170
8656995  -21.8104
8728200  -21.8004
8797570  -21.7918
8868432  -21.7766
8940914  -21.7592
9012906  -21.7405
9085598  -21.7148
9156951  -21.6986
9229184  -21.6850
9301662  -21.6681
9373056  -21.6615
9446976  -21.6349
9520238  -21.6262
9592736  -21.6004
9665565  -21.5865
9739888  -21.5675
9813492  -21.5566
9885486  -21.5565
9959580  -21.5257
10033314  -21.5219
10106195  -21.5049
10179821  -21.4945
10253696  -21.4991
10327899  -21.4811
10402920  -21.4587
10475806  -21.4405
10550700  -21.4252
10625166  -21.4234
10698296  -21.4123
10772810  -21.4066
10848316  -21.3998
10924329  -21.3936
10998682  -21.3768
11072838  -21.3689
11148480  -21.3473
11223360  -21.3430
11297600  -21.3331
11373684  -21.3210
11447502  -21.3125
11523312  -21.3006
11600970  -21.2903
11675328  -21.2748
11750310  -21.2635
11824995  -21.2516
11898960  -21.2450
11974600  -21.2328
12050178  -21.2124
12126406  -21.2049
12202596  -21.1889
12278446  -21.1799
12354896  -21.1810
12432176  -21.1751
12508650  -21.1656
12585650  -21.1605
12663400  -21.1539
12742464  -21.1487
12818400  -21.1345
12895575  -21.1266
12972687  -21.1076
13049631  -21.1033
13128560  -21.0902
13207600  -21.0804
13286775  -21.0775
13365100  -21.0675
13443395  -21.0619
13520400  -21.0561
13598928  -21.0461
13677840  -21.0427
13755200  -21.0350
13832006  -21.0407
13909680  -21.0301
13989168  -21.0329
14067079  -21.0274
14146206  -21.0176
14224756  -21.0096
14304150  -21.0026
14382930  -20.9957
14463897  -20.9883
14541560  -20.9770
14621360  -20.9857
14699672  -20.9780
14779380  -20.9743
14858298  -20.9645
14938704  -20.9628
15019200  -20.9578
15100425  -20.9511
15180592  -20.9386
15261346  -20.9300
15341474  -20.9123
15421432  -20.9048
15501546  -20.8986
15581412  -20.8830
15661340  -20.8655
15740352  -20.8560
15820517  -20.8532
15902019  -20.8491
15981574  -20.8366
16062912  -20.8255
16144128  -20.8210
16225344  -20.8166
16305047  -20.8187
16385600  -20.8113
16467696  -20.8015
16548480  -20.7921
16630966  -20.7876
16713156  -20.7814
16795794  -20.7780
16878513  -20.7657
16960950  -20.7669
17042880  -20.7636
17124525  -20.7603
17207193  -20.7585
17289104  -20.7524
17372817  -20.7461
17455550  -20.7420
17537622  -20.7340
17620833  -20.7329
17703828  -20.7252
17786096  -20.7151
17870103  -20.7017
17953039  -20.6937
18036286  -20.6818
18120101  -20.6720
18203400  -20.6576
18286476  -20.6476
18370668  -20.6390
18454482  -20.6327
18537600  -20.6300
18621072  -20.6234
18705216  -20.6224
18789274  -20.6155
18873526  -20.6108
18958050  -20.6106
19041872  -20.6193
19125940  -20.6079
19211328  -20.5983
19295640  -20.5977
19379745  -20.5961
19465152  -20.5995
19549120  -20.5813
19634200  -20.5749
19718160  -20.5713
19801026  -20.5700
19886075  -20.5577
19970350  -20.5522
20055232  -20.5436
20139829  -20.5348
20225840  -20.5350
20311488  -20.5344
20396025  -20.5302
20482880  -20.5251
20568590  -20.5173
20653632  -20.5167
20740410  -20.5057
20827170  -20.4969
20914236  -20.4845
20999930  -20.4818
21085075  -20.4749
21171450  -20.4770
21256450  -20.4707
21341976  -20.4659
21427964  -20.4549
21514792  -20.4534
21602880  -20.4520
21689712  -20.4502
21776400  -20.4504
21862560  -20.4473
21947470  -20.4443
22034610  -20.4398
22122330  -20.4344
22209360  -20.4334
22296435  -20.4248
22384395  -20.4211
22471920  -20.4151
22558570  -20.4095
22646526  -20.3991
22733472  -20.3901
22820160  -20.3881
22907952  -20.3837
22997025  -20.3826
23085174  -20.3717
23172891  -20.3599
23261679  -20.3523
23349296  -20.3482
23438240  -20.3514
23527855  -20.3425
23616855  -20.3370
23704254  -20.3317
23794368  -20.3277
23882382  -20.3278
23970457  -20.3200
24058560  -20.3164
24147984  -20.3110
24236624  -20.3068
24326100  -20.3010
24413872  -20.2982
24502560  -20.2940
24590400  -20.2860
24679360  -20.2805
24770284  -20.2758
24860238  -20.2771
24948480  -20.2711
25039040  -20.2636
25130241  -20.2559
25221350  -20.2487
25314480  -20.2467
25406784  -20.2429
25500419  -20.2408
25591536  -20.2382
25684115  -20.2307
25777984  -20.2296
25870770  -20.2214
25964480  -20.2169
26057122  -20.2107
26149035  -20.2064
26240400  -20.1978
26333694  -20.1969
26426608  -20.1937
26518712  -20.1867
26612523  -20.1811
26704800  -20.1731
26798264  -20.1663
26891861  -20.1594
26985995  -20.1566
27078602  -20.1557
27170624  -20.1535
27267136  -20.1503
27360144  -20.1418
27452110  -20.1381
27545725  -20.1315
27639144  -20.1295
27734490  -20.1278
27828675  -20.1211
27923490  -20.1198
28017280  -20.1146
28109584  -20.1047
28202112  -20.0994
28296177  -20.0923
28390374  -20.0875
28484106  -20.0859
28579392  -20.0803
28673254  -20.0746
28767869  -20.0711
28863216  -20.0696
28960146  -20.0670
29056450  -20.0650
29150016  -20.0656
29243088  -20.0580
29339382  -20.0527
29435427  -20.0499
29531088  -20.0447
29627814  -20.0441
29723400  -20.0407
29818600  -20.0407
29914278  -20.0349
30008759  -20.0371
30104816  -20.0332
30199310  -20.0285
30294423  -20.0303
30390675  -20.0234
30487210  -20.0156
30584848  -20.0125
30681783  -20.0087
30777900  -20.0028
30874550  -20.0003
30970929  -19.9941
31067613  -19.9909
31164525  -19.9920
31261104  -19.9843
31359120  -19.9825
31456656  -19.9789
31553550  -19.9731
31650928  -19.9709
31748288  -19.9668
31846269  -19.9648
31942362  -19.9563
32037622  -19.9501
32135312  -19.9454
32232570  -19.9459
32329710  -19.9385
32427834  -19.9380
32524971  -19.9299
32623749  -19.9282
32720394  -19.9217
32818554  -19.9156
32916650  -19.9147
33014720  -19.9062
33112800  -19.9001
33212608  -19.9016
33310890  -19.9001
33408663  -19.8913
33508161  -19.8840
33605650  -19.8844
33704046  -19.8804
33802258  -19.8760
33901170  -19.8780
33999728  -19.8691
34097850  -19.8675
34196025  -19.8648
34294590  -19.8618
34392700  -19.8600
34491335  -19.8507
34590699  -19.8456
34691774  -19.8447
34793213  -19.8421
34893648  -19.8349
34993344  -19.8266
35091350  -19.8182
35188350  -19.8163
35287616  -19.8126
35387586  -19.8073
35487296  -19.8047
35587380  -19.8004
35688389  -19.7971
35788440  -19.7951
35889600  -19.7917
35988834  -19.7866
36086699  -19.7881
36185320  -19.7845
36284976  -19.7775
36384950  -19.7747
36485536  -19.7717
36587454  -19.7733
36686952  -19.7705
36786061  -19.7685
36884950  -19.7646
36985104  -19.7646
37085814  -19.7598
37187325  -19.7583
37287795  -19.7576
37389989  -19.7525
37488912  -19.7445
37590350  -19.7411
37690822  -19.7397
37791800  -19.7346
37892544  -19.7266
37992550  -19.7186
38094210  -19.7182
38193831  -19.7167
38293944  -19.7109
38396061  -19.7093
38497290  -19.7044
38600562  -19.7019
38702848  -19.6951
38805158  -19.6906
38907225  -19.6870
39008115  -19.6851
39110285  -19.6802
39212775  -19.6767
39314485  -19.6744
39415387  -19.6713
39517264  -19.6687
39618459  -19.6638
39720410  -19.6666
39821235  -19.6654
39923312  -19.6651
40025829  -19.6621
40127384  -19.6634
40229160  -19.6612
40331712  -19.6561
40433238  -19.6526
40536475  -19.6513
40640400  -19.6528
40743675  -19.6478
40846575  -19.6474
40949550  -19.6417
41054650  -19.6383
41155261  -19.6360
41259675  -19.6308
41364570  -19.6277
41466294  -19.6213
41569891  -19.6175
41673609  -19.6082
41778306  -19.6075
41883030  -19.6083
41986240  -19.6046
42090510  -19.6007
42194576  -19.5941
42297642  -19.5880
42400498  -19.5857
42504812  -19.5833
42607200  -19.5867
42711120  -19.5843
42814845  -19.5831
42919974  -19.5789
43023258  -19.5706
43128762  -19.5654
43233984  -19.5611
43337477  -19.5586
43443925  -19.5587
43548736  -19.5578
43651648  -19.5547
43755945  -19.5508
43860544  -19.5480
43965408  -19.5406
44070880  -19.5410
44176501  -19.5400
44281550  -19.5357
44385456  -19.5315
44490210  -19.5277
44597232  -19.5243
44704400  -19.5202
44808258  -19.5204
44914555  -19.5213
45019065  -19.5157
45122480  -19.5139
45230074  -19.5121
45334800  -19.5070
45441360  -19.5047
45547264  -19.5026
45652624  -19.5026
45760608  -19.4993
45866680  -19.4978
45971520  -19.4955
46077570  -19.4945
46182611  -19.4887
46288422  -19.4821
46394406  -19.4774
46501026  -19.4735
46607586  -19.4665
46711899  -19.4623
46817834  -19.4583
46922688  -19.4534
47028975  -19.4533
47135088  -19.4473
47240952  -19.4437
47345760  -19.4408
47451645  -19.4359
47559050  -19.4355
47667633  -19.4367
47774916  -19.4338
47881152  -19.4320
47986780  -19.4318
48092400  -19.4335
48198777  -19.4316
48303456  -19.4268
48412320  -19.4239
48521395  -19.4225
48628272  -19.4237
48734815  -19.4195
48842400  -19.4176
48951072  -19.4115
49058920  -19.4068
49165104  -19.4045
49273648  -19.4040
49380374  -19.4059
49486643  -19.4015
49594608  -19.3992
49702644  -19.3976
49810544  -19.3932
49916562  -19.3900
50024925  -19.3871
50134635  -19.3823
50248384  -19.3772
50356509  -19.3758
50469822  -19.3708
50579829  -19.3688
50692509  -19.3657
50806080  -19.3645
50919450  -19.3584
51029550  -19.3553
51140432  -19.3514
51253440  -19.3486
51365277  -19.3469
51476150  -19.3463
51587694  -19.3415
51699984  -19.3393
51812100  -19.3324
51924600  -19.3297
52035776  -19.3287
52146882  -19.3285
52257920  -19.3267
52371904  -19.3243
52482240  -19.3221
52593376  -19.3192
52707519  -19.3159
52821225  -19.3146
52933914  -19.3134
53046800  -19.3106
53160912  -19.3097
53272002  -19.3075
53385702  -19.3070
53498430  -19.3057
53611200  -19.3028
53725690  -19.3006
53840262  -19.3024
53955702  -19.3017
54068850  -19.3011
54181568  -19.2978
54296706  -19.2971
54411840  -19.2928
54528192  -19.2877
54641376  -19.2839
54754095  -19.2800
54867540  -19.2753
54980400  -19.2700
55096200  -19.2693
55209840  -19.2702
55323218  -19.2660
55436827  -19.2681
55550418  -19.2690
55666800  -19.2680
55780998  -19.2657
55895648  -19.2646
56009595  -19.2600
56123760  -19.2595
56237775  -19.2564
56350960  -19.2523
56464938  -19.2494
56579600  -19.2481
56694274  -19.2461
56807154  -19.2431
56920577  -19.2376
57036474  -19.2356
57148785  -19.2380
57262800  -19.2356
57378216  -19.2324
57494052  -19.2327
57608277  -19.2328
57723414  -19.2306
57840150  -19.2292
57954330  -19.2269
58070400  -19.2260
58185698  -19.2246
58303680  -19.2232
58416594  -19.2223
58531950  -19.2240
58646520  -19.2215
58762330  -19.2202
58878378  -19.2143
58993200  -19.2145
59108328  -19.2122
59226016  -19.2105
59338608  -19.2080
59455104  -19.2066
59570329  -19.2051
59684976  -19.2030
59801175  -19.1986
59918033  -19.1956
60033837  -19.1923
60151368  -19.1869
60267943  -19.1836
60384114  -19.1821
60499872  -19.1812
60618195  -19.1800
60734016  -19.1802
60847438  -19.1793
60965018  -19.1807
61081200  -19.1755
61197766  -19.1744
61315056  -19.1733
61433680  -19.1712
61552576  -19.1656
61670010  -19.1622
61790310  -19.1642
61910592  -19.1612
62028575  -19.1597
62146014  -19.1553
62263990  -19.1565
62381360  -19.1557
62497026  -19.1541
62616592  -19.1542
62736399  -19.1497
62853552  -19.1487
62970674  -19.1502
63088137  -19.1494
63206730  -19.1479
63324800  -19.1492
63442480  -19.1460
63561222  -19.1464
63680400  -19.1430
63798555  -19.1429
63916410  -19.1420
64033200  -19.1399
64149370  -19.1335
64267728  -19.1315
64384704  -19.1297
64502720  -19.1264
64621206  -19.1261
64738890  -19.1234
64858050  -19.1179
64976073  -19.1145
65093670  -19.1124
65212992  -19.1120
65332020  -19.1149
65449813  -19.1136
65569826  -19.1112
65688768  -19.1092
65805729  -19.1080
65925216  -19.1032
66045450  -19.0998
66164455  -19.0994
66285032  -19.0982
66405872  -19.0955
66525988  -19.0937
66644352  -19.0948
66763340  -19.0938
66880941  -19.0934
67002930  -19.0894
67122602  -19.0843
67243200  -19.0794
67362768  -19.0768
67481008  -19.0759
67601940  -19.0726
67723425  -19.0701
67842008  -19.0664
67960416  -19.0611
68078718  -19.0588
68197710  -19.0568
68318400  -19.0561
68436747  -19.0551
68557368  -19.0574
68675652  -19.0562
68793072  -19.0528
68915622  -19.0507
69035328  -19.0516
69155466  -19.0515
69276549  -19.0516
69396560  -19.0496
69519338  -19.0470
69641550  -19.0473
69763913  -19.0479
69883653  -19.0450
70003850  -19.0406
70125120  -19.0380
70245450  -19.0333
70364034  -19.0258
70483482  -19.0250
70605800  -19.0214
70725360  -19.0182
70845504  -19.0150
70968570  -19.0132
71088048  -19.0141
71209575  -19.0149
71330400  -19.0114
71452689  -19.0093
71574981  -19.0061
71695526  -19.0040
71816367  -19.0004
71938496  -18.9986
72058816  -18.9943
72180747  -18.9930
72303910  -18.9927
72427203  -18.9899
72550552  -18.9917
72674448  -18.9890
72794735  -18.9862
72916542  -18.9878
73039680  -18.9875
73162955  -18.9873
73285568  -18.9852
73409544  -18.9828
73533114  -18.9818
73654007  -18.9799
73774827  -18.9774
73898802  -18.9753
74021325  -18.9739
74143038  -18.9714
74266115  -18.9682
74387880  -18.9666
74510400  -18.9657
74632425  -18.9637
74753505  -18.9599
74876706  -18.9576
74997974  -18.9561
75121326  -18.9549
75245050  -18.9520
75368926  -18.9495
75494720  -18.9486
75618221  -18.9461
75741120  -18.9447
75864910  -18.9449
75987326  -18.9422
76112355  -18.9422
76235445  -18.9392
76359536  -18.9380
76481825  -18.9349
76604240  -18.9345
76728768  -18.9337
76855121  -18.9311
76979616  -18.9337
77104192  -18.9305
77228502  -18.9278
77354134  -18.9253
77479698  -18.9242
77604480  -18.9206
77730336  -18.9190
77853748  -18.9175
77977575  -18.9149
78102637  -18.9104
78226524  -18.9051
78350070  -18.9046
78474996  -18.9041
78599296  -18.8998
78722832  -18.8978
78848575  -18.8964
78973614  -18.8941
79097670  -18.8936
79223616  -18.8905
79347870  -18.8886
79475979  -18.8885
79602624  -18.8835
79727535  -18.8805
79853200  -18.8788
79978080  -18.8766
80102995  -18.8763
80226202  -18.8756
80351811  -18.8734
80477306  -18.8715
80604671  -18.8689
80731063  -18.8678
80856930  -18.8662
80981436  -18.8644
81107200  -18.8640
81232032  -18.8631
81358200  -18.8640
81483825  -18.8628
81610113  -18.8604
81737424  -18.8595
81865680  -18.8569
81990768  -18.8568
82117026  -18.8565
82243275  -18.8554
82368099  -18.8544
82494015  -18.8539
82623654  -18.8523
82749429  -18.8537
82875975  -18.8522
83003459  -18.8504
83131200  -18.8487
83258240  -18.8473
83383424  -18.8450
83510166  -18.8454
83637568  -18.8439
83764854  -18.8408
83893929  -18.8379
84022192  -18.8374
84145552  -18.8354
84272256  -18.8329
84398272  -18.8300
84524352  -18.8304
84651200  -18.8303
84776958  -18.8278
84906048  -18.8256
85033550  -18.8236
85163328  -18.8214
85290672  -18.8191
85416480  -18.8185
85542975  -18.8169
85670928  -18.8142
85797201  -18.8128
85927072  -18.8106
86057712  -18.8064
86187332  -18.8031
86315472  -18.8045
86444001  -18.8035
86573760  -18.7997
86703342  -18.7987
86832774  -18.7956
86961600  -18.7926
87089450  -18.7893
87219264  -18.7872
87347310  -18.7873
87473925  -18.7866
87601088  -18.7855
87728438  -18.7856
87858576  -18.7856
87987960  -18.7804
88117200  -18.7799
88245157  -18.7778
88375329  -18.7750
88505275  -18.7716
88633950  -18.7700
88761600  -18.7700
88891008  -18.7685
89019225  -18.7658
89149620  -18.7645
89280192  -18.7613
89409600  -18.7605
89538240  -18.7586
89668800  -18.7573
89796735  -18.7574
89926398  -18.7544
90054720  -18.7526
90180804  -18.7536
90311266  -18.7522
90442062  -18.7502
90571290  -18.7501
90702810  -18.7500
90831798  -18.7497
90963834  -18.7467
91093548  -18.7459
91222491  -18.7432
91350738  -18.7432
91483200  -18.7435
91613520  -18.7427
91743120  -18.7418
91873656  -18.7427
92002259  -18.7390
92132928  -18.7371
92260800  -18.7330
92391120  -18.7319
92521398  -18.7322
92650714  -18.7300
92783337  -18.7293
92913211  -18.7301
93044508  -18.7303
93172680  -18.7291
93305376  -18.7291
93435455  -18.7288
93565435  -18.7280
93697317  -18.7268
93826950  -18.7249
93957946  -18.7223
94087350  -18.7216
94219917  -18.7187
94351686  -18.7161
94482360  -18.7158
94612320  -18.7172
94742583  -18.7129
94872985  -18.7119
95003898  -18.7094
95134400  -18.7063
95268992  -18.7045
95398215  -18.7039
95529258  -18.7017
95659760  -18.6998
95789856  -18.6960
95922350  -18.6943
96050415  -18.6935
96179650  -18.6916
96312395  -18.6874
96443950  -18.6859
96574450  -18.6834
96703387  -18.6811
96835200  -18.6798
96965184  -18.6784
97096494  -18.6756
97227622  -18.6747
97358235  -18.6719
97489800  -18.6700
97620954  -18.6673
97753383  -18.6656
97885158  -18.6630
98019306  -18.6632
98147825  -18.6614
98278344  -18.6592
98412888  -18.6560
98546112  -18.6546
98678160  -18.6539
98809839  -18.6522
98939925  -18.6509
99071973  -18.6464
99207360  -18.6444
99339947  -18.6411
99472320  -18.6411
99606064  -18.6377
99736560  -18.6358
99867344  -18.6355


==> data/all_log_r2_p11.dat <==
389  -23.8543
433  -24.0686
446  -26.2129
563  -25.9929
571  -24.6028
643  -26.9685
655  -26.8213
664  -25.9055
681  -26.6513
707  -26.6106
709  -24.7881
718  -26.0107
794  -24.0099
817  -24.6898
916  -24.4078
944  -25.4511
997  -24.7663
997  -24.1576
1028  -24.7112
1058  -25.5649
1070  -26.0083
1073  -25.7777
1077  -25.2640
1088  -24.7941
1094  -24.6420
1102  -25.0413
1126  -24.1139
1132  -24.0061
1137  -24.1488
1141  -23.5785
1143  -24.1807
1147  -24.0855
1171  -23.9980
1246  -23.2922
1324  -23.0374
1325  -23.3960
1431  -23.3528
1436  -23.5035
1443  -23.2739
1446  -23.4197
1466  -23.9154
1477  -24.2147
1480  -24.1609
1483  -24.6075
1525  -24.0606
1531  -24.3347
1534  -23.8170
1570  -23.9340
1576  -23.7461
1591  -24.0084
1594  -24.1160
1621  -24.3368
1662  -25.1341
1696  -25.2559
1745  -24.9455
1856  -25.6677
1907  -25.1077
1922  -25.2299
1964  -25.0092
2023  -24.5784
2045  -24.9456
2089  -23.9850
2152  -24.2159
2224  -24.4323
2259  -24.3157
2284  -24.7002
2366  -25.1795
2424  -25.3411
2439  -25.7696
2455  -25.5285
2466  -25.8209
2492  -26.0456
2537  -26.0153
2598  -26.2723
2623  -26.3324
2666  -26.1667
2678  -26.0107
2718  -26.2459
2736  -26.2630
2768  -26.1183
2792  -26.0605
2836  -26.1219
2862  -25.8799
2900  -26.2029
2955  -26.4408
3004  -26.1037
3050  -26.0594
3134  -26.0183
3200  -26.1140
3262  -26.2404
3298  -26.3951
3380  -26.3474
3448  -26.3660
3496  -26.4722
3561  -26.2645
3661  -26.2626
3687  -26.0782
3752  -26.2903
3799  -26.3919
3852  -26.4405
3924  -26.4405
3956  -26.3732
3994  -26.7123
4046  -26.4903
4098  -26.3444
4144  -26.2270
4233  -26.3399
4350  -26.4097
4414  -26.4196
4490  -26.5827
4515  -26.1985
4569  -25.9955
4593  -26.0521
4630  -25.8963
4662  -26.0225
4758  -25.8748
5088  -25.3949
5392  -25.4345
5662  -25.8509
5854  -25.7114
6088  -25.8986
6321  -25.6451
6546  -25.8492
6705  -25.8306
6894  -25.4283
7617  -25.3618
24440  -24.5565
39280  -23.2419
53325  -22.4567
66674  -21.9068
79686  -21.3684
92658  -20.9593
105905  -20.5823
119252  -20.3328
132432  -20.1446
145704  -20.0050
189819  -19.3285
233928  -19.0122
277936  -18.6163
322672  -18.3502
366972  -18.1143
412542  -17.9148
459015  -17.6953
505150  -17.5608
552006  -17.4314
598912  -17.3442
646068  -17.2292
694071  -17.1114
742205  -16.9859
789246  -16.8423
838425  -16.7502
887157  -16.6458
936126  -16.5612
985524  -16.4920
1034730  -16.4194
1085175  -16.3219
1136064  -16.2309
1185733  -16.1699
1236900  -16.1408
1289045  -16.1104
1340892  -16.0596
1392878  -16.0167
1445040  -15.9578
1498091  -15.8902
1550850  -15.8458
1603356  -15.8060
1657098  -15.7664
1711152  -15.7256
1765176  -15.6962
1819725  -15.6697
1874794  -15.6277
1929834  -15.6005
1984011  -15.5698
2038200  -15.5367
2093892  -15.5026
2149056  -15.4760
2205546  -15.4446
2261110  -15.4169
2317280  -15.3932
2373707  -15.3524
2431296  -15.3277
2487534  -15.2987
2545680  -15.2706
2602936  -15.2392
2659465  -15.2233
2717001  -15.1917
2775822  -15.1629
2833850  -15.1359
2892870  -15.1156
2950260  -15.0819
3008439  -15.0438
3067272  -15.0223
3125808  -15.0068
3184350  -14.9877
3244474  -14.9763
3302752  -14.9503
3361632  -14.9267
3421152  -14.9049
3480960  -14.8875
3540915  -14.8602
3600774  -14.8292
3662400  -14.8012
3723070  -14.7797
3782744  -14.7683
3843975  -14.7510
3905775  -14.7323
3967566  -14.7097
4027659  -14.6929
4089201  -14.6830
4151823  -14.6668
4214160  -14.6509
4275925  -14.6435
4337865  -14.6236
4400784  -14.6041
4463088  -14.5885
4524408  -14.5773
4586400  -14.5628
4649592  -14.5504
4713080  -14.5347
4775680  -14.5282
4838974  -14.5168
4903548  -14.5005
4967802  -14.4859
5031150  -14.4735
5095678  -14.4662
5159470  -14.4512
5224444  -14.4352
5288157  -14.4193
5352984  -14.4084
5417600  -14.3959
5483072  -14.3865
5548864  -14.3812
5614722  -14.3665
5679216  -14.3542
5745852  -14.3444
5812368  -14.3315
5878600  -14.3237
5945408  -14.3189
6010200  -14.3148
6076170  -14.3038
6143270  -14.2902
6209595  -14.2803
6276400  -14.2701
6342720  -14.2630
6410256  -14.2543
6477730  -14.2434
6545040  -14.2331
6613536  -14.2282
6681304  -14.2207
6749757  -14.2165
6816960  -14.2083
6883782  -14.1937
6953126  -14.1867
7021490  -14.1771
7089150  -14.1678
7156562  -14.1638
7226496  -14.1557
7295540  -14.1478
7364400  -14.1447
7432070  -14.1371
7502526  -14.1296
7570752  -14.1258
7639818  -14.1157
7710168  -14.1070
7782450  -14.1019
7852443  -14.0976
7922670  -14.0884
7992497  -14.0809
8061775  -14.0829
8131986  -14.0779
8201456  -14.0696
8272800  -14.0612
8343851  -14.0577
8415144  -14.0559
8486226  -14.0498
8558512  -14.0419
8630650  -14.0360
8702334  -14.0295
8772243  -14.0269
8842068  -14.0190
8914188  -14.0146
8985443  -14.0108
9057715  -14.0000
9130419  -13.9918
9203360  -13.9877
9274382  -13.9838
9346848  -13.9783
9418976  -13.9755
9492850  -13.9676
9565440  -13.9605
9638326  -13.9602
9711486  -13.9544
9784620  -13.9495
9857088  -13.9455
9931365  -13.9390
10003671  -13.9328
10076976  -13.9265
10150812  -13.9157
10224340  -13.9071
10296989  -13.9006
10372150  -13.8966
10447024  -13.8887
10520292  -13.8844
10593906  -13.8760
10668112  -13.8682
10741622  -13.8600
10816260  -13.8542
10890736  -13.8494
10965600  -13.8421
11039800  -13.8342
11116224  -13.8263
11191374  -13.8215
11265033  -13.8143
11340573  -13.8088
11415168  -13.8012
11490003  -13.7997
11566386  -13.7910
11642550  -13.7829
11716731  -13.7751
11791822  -13.7699
11864970  -13.7644
11940075  -13.7620
12015708  -13.7592
12092007  -13.7562
12168072  -13.7501
12245296  -13.7438
12321414  -13.7378
12396740  -13.7331
12473214  -13.7299
12550165  -13.7230
12627342  -13.7212
12704706  -13.7142
12782168  -13.7068
12859035  -13.7064
12935616  -13.6993
13011754  -13.6897
13089475  -13.6841
13168366  -13.6804
13248498  -13.6770
13326816  -13.6715
13403869  -13.6683
13480950  -13.6651
13558678  -13.6598
13637178  -13.6571
13715136  -13.6538
13792600  -13.6499
13869278  -13.6452
13948510  -13.6404
14026880  -13.6388
14105640  -13.6347
14183709  -13.6266
14262480  -13.6209
14341565  -13.6177
14421595  -13.6132
14500800  -13.6064
14578863  -13.6026
14657472  -13.6008
14735615  -13.5964
14815395  -13.5918
14895392  -13.5908
14975010  -13.5879
15054741  -13.5819
15135936  -13.5788
15216285  -13.5750
15297178  -13.5732
15376465  -13.5721
15457025  -13.5679
15537200  -13.5633
15616115  -13.5567
15696168  -13.5542
15775362  -13.5501
15857550  -13.5487
15938622  -13.5463
16017906  -13.5428
16099546  -13.5395
16180290  -13.5366
16260384  -13.5316
16340922  -13.5284
16422014  -13.5262
16501975  -13.5240
16584350  -13.5159
16666176  -13.5120
16748550  -13.5090
16831533  -13.5037
16913964  -13.5007
16995200  -13.4990
17077920  -13.4952
17160450  -13.4918
17242944  -13.4890
17325518  -13.4873
17407650  -13.4823
17491292  -13.4803
17574438  -13.4770
17656800  -13.4721
17739112  -13.4709
17821800  -13.4663
17906129  -13.4607
17988180  -13.4571
18071360  -13.4525
18155487  -13.4491
18238448  -13.4450
18322175  -13.4401
18405502  -13.4379
18489318  -13.4331
18572330  -13.4295
18657225  -13.4274
18740346  -13.4247
18824112  -13.4222
18909170  -13.4211
18993408  -13.4196
19076928  -13.4160
19160934  -13.4155
19246290  -13.4118
19330022  -13.4092
19414080  -13.4087
19499440  -13.4086
19582656  -13.4058
19666950  -13.4039
19751184  -13.4005
19834614  -13.3995
19919085  -13.3954
20002482  -13.3910
20087304  -13.3887
20172426  -13.3855
20258085  -13.3830
20343232  -13.3796
20429129  -13.3757
20515824  -13.3743
20601168  -13.3726
20685600  -13.3710
20773062  -13.3679
20857896  -13.3653
20945350  -13.3629
21031020  -13.3619
21117430  -13.3612
21202200  -13.3586
21287766  -13.3545
21372300  -13.3521
21460928  -13.3474
21547233  -13.3435
21633600  -13.3405
21720672  -13.3396
21807450  -13.3376
21892005  -13.3358
21976880  -13.3340
22064406  -13.3323
22151850  -13.3299
22239328  -13.3272
22326450  -13.3264
22414144  -13.3253
22501491  -13.3223
22588672  -13.3194
22675626  -13.3173
22764300  -13.3162
22850856  -13.3134
22937850  -13.3097
23026024  -13.3069
23115096  -13.3036
23203232  -13.3000
23290656  -13.2971
23379336  -13.2961
23467600  -13.2959
23556660  -13.2941
23644816  -13.2911
23732862  -13.2889
23821720  -13.2857
23909837  -13.2842
23997670  -13.2816
24085362  -13.2783
24175147  -13.2759
24264016  -13.2753
24352266  -13.2731
24439905  -13.2717
24528635  -13.2688
24618816  -13.2653
24707600  -13.2635
24797304  -13.2614
24887574  -13.2595
24975657  -13.2593
25066416  -13.2581
25158975  -13.2553
25250193  -13.2532
25342096  -13.2530
25434720  -13.2516
25528240  -13.2506
25619136  -13.2475
25711922  -13.2438
25803540  -13.2423
25897560  -13.2416
25991034  -13.2386
26083742  -13.2359
26175152  -13.2350
26268456  -13.2328
26360440  -13.2318
26453360  -13.2283
26545687  -13.2264
26638536  -13.2251
26732169  -13.2243
26824560  -13.2228
26918700  -13.2209
27011553  -13.2179
27104850  -13.2162
27196336  -13.2148
27291600  -13.2142
27384624  -13.2116
27477020  -13.2094
27571800  -13.2071
27663920  -13.2075
27759861  -13.2051
27853934  -13.2031
27948240  -13.2010
28042210  -13.1984
28133928  -13.1938
28227897  -13.1921
28320400  -13.1909
28416115  -13.1889
28509579  -13.1866
28603835  -13.1854
28696754  -13.1820
28792518  -13.1791
28889224  -13.1756
28984254  -13.1711
29080107  -13.1692
29173938  -13.1673
29268288  -13.1657
29364177  -13.1648
29458310  -13.1636
29555990  -13.1605
29652115  -13.1569
29748285  -13.1546
29844648  -13.1530
29939600  -13.1505
30034305  -13.1501
30131586  -13.1480
30225552  -13.1472
30322240  -13.1457
30418325  -13.1445
30515616  -13.1401
30611830  -13.1383
30710880  -13.1373
30805900  -13.1351
30902400  -13.1324
30999120  -13.1311
31095675  -13.1293
31191825  -13.1293
31288665  -13.1292
31386978  -13.1269
31484510  -13.1254
31581150  -13.1252
31678272  -13.1238
31777296  -13.1220
31874976  -13.1199
31970736  -13.1172
32068128  -13.1153
32165822  -13.1140
32261424  -13.1137
32359381  -13.1104
32457078  -13.1098
32553936  -13.1084
32651712  -13.1063
32749590  -13.1049
32846318  -13.1043
32944320  -13.1019
33043712  -13.0995
33143130  -13.0969
33241698  -13.0955
33340580  -13.0928
33438528  -13.0890
33537888  -13.0891
33635088  -13.0865
33733550  -13.0838
33831704  -13.0822
33929648  -13.0798
34027914  -13.0781
34125670  -13.0774
34224606  -13.0747
34323218  -13.0741
34421142  -13.0732
34519450  -13.0719
34618451  -13.0689
34719680  -13.0665
34823046  -13.0653
34921822  -13.0638
35021245  -13.0619
35118702  -13.0607
35215550  -13.0603
35314496  -13.0601
35415216  -13.0591
35514800  -13.0561
35614488  -13.0548
35714770  -13.0532
35815668  -13.0540
35916349  -13.0523
36014350  -13.0494
36112702  -13.0479
36211968  -13.0466
36311727  -13.0441
36411456  -13.0436
36514800  -13.0431
36615600  -13.0428
36716077  -13.0406
36816096  -13.0385
36917070  -13.0351
37016854  -13.0341
37117392  -13.0315
37218832  -13.0285
37319950  -13.0270
37419760  -13.0249
37519920  -13.0229
37621773  -13.0217
37722214  -13.0210
37823167  -13.0186
37923672  -13.0185
38025600  -13.0165
38125710  -13.0151
38226608  -13.0133
38327260  -13.0138
38428219  -13.0122
38530260  -13.0103
38632075  -13.0085
38735566  -13.0072
38838006  -13.0051
38940070  -13.0048
39040704  -13.0028
39143600  -13.0028
39245544  -13.0008
39345678  -12.9997
39445392  -12.9986
39548430  -12.9978
39649050  -12.9965
39749850  -12.9937
39850488  -12.9921
39952656  -12.9914
40054755  -12.9904
40157322  -12.9882
40258400  -12.9869
40360618  -12.9853
40462695  -12.9839
40563810  -12.9820
40669105  -12.9796
40770912  -12.9805
40874256  -12.9793
40977410  -12.9787
41082600  -12.9772
41184364  -12.9769
41288384  -12.9756
41392705  -12.9731
41496160  -12.9731
41600760  -12.9715
41703192  -12.9697
41807952  -12.9695
41913558  -12.9687
42017160  -12.9679
42119818  -12.9660
42224064  -12.9646
42327920  -12.9623
42429058  -12.9603
42532928  -12.9580
42637203  -12.9579
42741808  -12.9570
42845760  -12.9561
42951408  -12.9562
43053768  -12.9549
43161120  -12.9524
43264885  -12.9503
43368626  -12.9483
43475145  -12.9472
43578990  -12.9460
43683402  -12.9436
43786800  -12.9415
43892577  -12.9410
43998400  -12.9403
44102760  -12.9394
44207442  -12.9384
44312931  -12.9373
44417082  -12.9383
44522576  -12.9362
44629347  -12.9359
44736150  -12.9345
44840016  -12.9324
44945808  -12.9304
45049122  -12.9285
45155280  -12.9270
45261888  -12.9246
45368784  -12.9225
45474422  -12.9224
45581200  -12.9206
45686928  -12.9188
45793784  -12.9184
45901520  -12.9189
46007550  -12.9178
46112624  -12.9165
46217440  -12.9165
46322874  -12.9147
46430206  -12.9121
46535598  -12.9108
46641630  -12.9107
46744890  -12.9090
46850391  -12.9089
46956315  -12.9061
47060928  -12.9042
47169150  -12.9031
47274902  -12.9008
47378313  -12.9008
47483289  -12.8987
47591838  -12.8975
47698560  -12.8953
47805746  -12.8947
47911920  -12.8936
48017550  -12.8919
48122907  -12.8903
48229965  -12.8907
48334789  -12.8880
48444930  -12.8874
48553935  -12.8861
48659850  -12.8851
48767450  -12.8835
48874840  -12.8824
48982850  -12.8802
49090405  -12.8793
49198352  -12.8782
49306392  -12.8765
49413552  -12.8752
49518800  -12.8749
49627570  -12.8740
49735490  -12.8717
49842198  -12.8708
49947200  -12.8706
50057280  -12.8697
50167410  -12.8686
50280720  -12.8681
50390686  -12.8677
50502592  -12.8673
50615178  -12.8653
50727696  -12.8639
50839650  -12.8636
50953662  -12.8636
51065280  -12.8628
51176538  -12.8626
51287150  -12.8615
51401550  -12.8612
51509800  -12.8608
51622147  -12.8596
51734158  -12.8580
51846966  -12.8563
51959100  -12.8551
52070039  -12.8532
52181945  -12.8518
52292800  -12.8497
52407120  -12.8485
52517952  -12.8481
52627560  -12.8474
52742131  -12.8451
52856568  -12.8438
52968384  -12.8427
53081280  -12.8399
53195376  -12.8391
53307420  -12.8384
53419653  -12.8371
53532648  -12.8362
53645632  -12.8356
53761008  -12.8336
53874792  -12.8340
53989977  -12.8323
54103365  -12.8306
54216400  -12.8297
54331344  -12.8281
54447120  -12.8262
54562025  -12.8248
54676170  -12.8258
54790623  -12.8255
54903925  -12.8239
55018450  -12.8241
55134140  -12.8231
55246600  -12.8220
55360908  -12.8228
55475440  -12.8214
55589459  -12.8202
55707840  -12.8191
55821075  -12.8186
55934584  -12.8170
56048781  -12.8166
56162400  -12.8159
56275776  -12.8149
56389175  -12.8147
56503488  -12.8137
56617910  -12.8128
56731024  -12.8123
56845376  -12.8105
56959515  -12.8089
57072170  -12.8066
57188272  -12.8049
57303490  -12.8036
57418047  -12.8023
57534624  -12.8009
57648368  -12.8000
57765018  -12.8001
57879984  -12.7989
57998272  -12.7990
58113216  -12.7976
58229136  -12.7968
58344186  -12.7954
58457792  -12.7944
58572144  -12.7932
58687943  -12.7919
58805200  -12.7917
58920834  -12.7909
59036150  -12.7895
59151575  -12.7892
59268576  -12.7882
59381984  -12.7866
59499423  -12.7856
59616012  -12.7842
59731200  -12.7842
59848896  -12.7834
59964856  -12.7831
60081840  -12.7817
60198352  -12.7805
60315568  -12.7794
60432474  -12.7779
60548544  -12.7775
60666984  -12.7745
60782610  -12.7721
60897600  -12.7708
61014175  -12.7690
61128720  -12.7661
61246512  -12.7658
61365110  -12.7645
61483504  -12.7639
61603200  -12.7628
61721504  -12.7630
61841682  -12.7611
61960950  -12.7608
62079450  -12.7611
62196036  -12.7602
62315200  -12.7589
62430876  -12.7577
62546845  -12.7568
62668242  -12.7568
62787350  -12.7561
62904840  -12.7547
63022284  -12.7535
63140150  -12.7526
63258858  -12.7509
63377760  -12.7502
63495462  -12.7500
63614960  -12.7500
63734496  -12.7485
63850397  -12.7469
63967680  -12.7463
64084446  -12.7455
64203564  -12.7446
64322370  -12.7441
64440128  -12.7432
64556400  -12.7424
64674120  -12.7412
64792800  -12.7409
64914358  -12.7402
65031159  -12.7403
65148558  -12.7397
65270010  -12.7391
65387574  -12.7386
65507760  -12.7378
65626145  -12.7361
65745162  -12.7351
65863350  -12.7345
65982960  -12.7342
66102912  -12.7334
66224550  -12.7324
66344144  -12.7310
66464309  -12.7302
66583800  -12.7298
66704976  -12.7277
66823254  -12.7272
66941136  -12.7263
67061856  -12.7262
67182768  -12.7251
67303800  -12.7236
67422162  -12.7232
67540800  -12.7239
67663104  -12.7236
67780170  -12.7230
67901529  -12.7222
68018496  -12.7198
68138175  -12.7202
68257566  -12.7193
68377344  -12.7185
68497497  -12.7177
68616415  -12.7175
68733593  -12.7164
68852160  -12.7163
68975789  -12.7154
69095775  -12.7160
69217154  -12.7167
69338826  -12.7166
69459600  -12.7165
69582606  -12.7162
69704307  -12.7154
69825600  -12.7148
69946944  -12.7140
70066647  -12.7131
70186268  -12.7117
70307214  -12.7103
70427700  -12.7102
70549371  -12.7100
70668780  -12.7091
70789140  -12.7083
70911183  -12.7069
71031360  -12.7060
71151680  -12.7040
71270736  -12.7027
71393165  -12.7021
71515632  -12.7005
71637296  -12.6988
71757504  -12.6978
71880816  -12.6969
72002784  -12.6958
72124914  -12.6940
72247192  -12.6935
72369783  -12.6931
72493200  -12.6926
72618475  -12.6917
72740652  -12.6910
72862380  -12.6899
72984520  -12.6897
73106622  -12.6892
73233328  -12.6888
73356430  -12.6871
73480896  -12.6869
73604790  -12.6872
73727639  -12.6866
73850464  -12.6853
73972600  -12.6844
74095200  -12.6838
74218095  -12.6827
74340048  -12.6830
74462304  -12.6826
74585683  -12.6821
74706606  -12.6816
74828010  -12.6811
74950950  -12.6800
75074112  -12.6797
75197565  -12.6783
75323010  -12.6774
75446670  -12.6768
75571230  -12.6763
75695277  -12.6754
75819456  -12.6747
75941082  -12.6744
76066240  -12.6736
76189833  -12.6732
76314168  -12.6718
76434902  -12.6712
76559408  -12.6707
76683026  -12.6698
76808592  -12.6692
76933408  -12.6689
77057934  -12.6690
77182746  -12.6686
77308959  -12.6668
77434320  -12.6661
77561677  -12.6652
77686910  -12.6657
77812672  -12.6651
77936400  -12.6648
78062271  -12.6644
78186474  -12.6631
78311182  -12.6623
78433473  -12.6618
78557445  -12.6613
78680535  -12.6609
78806856  -12.6608
78932160  -12.6599
79057914  -12.6588
79181136  -12.6575
79307765  -12.6567
79434056  -12.6569
79562952  -12.6561
79687725  -12.6546
79814575  -12.6541
79938042  -12.6536
80062896  -12.6521
80188465  -12.6516
80313870  -12.6506
80440659  -12.6502
80567568  -12.6491
80693571  -12.6489
80819790  -12.6478
80945358  -12.6491
81070130  -12.6491
81194890  -12.6482
81320589  -12.6474
81447104  -12.6471
81573200  -12.6468
81701568  -12.6460
81829301  -12.6455
81955150  -12.6445
82081168  -12.6444
82206656  -12.6435
82334448  -12.6424
82461072  -12.6407
82589504  -12.6398
82717929  -12.6392
82844100  -12.6383
82970550  -12.6371
83099568  -12.6373
83228184  -12.6361
83351952  -12.6347
83480472  -12.6331
83606759  -12.6326
83734848  -12.6319
83865504  -12.6311
83994167  -12.6304
84118720  -12.6290
84245200  -12.6285
84372300  -12.6269
84496560  -12.6257
84624970  -12.6262
84750400  -12.6248
84878613  -12.6238
85006257  -12.6237
85134525  -12.6232
85262400  -12.6229
85391664  -12.6223
85519552  -12.6221
85647600  -12.6215
85774941  -12.6212
85903056  -12.6200
86033520  -12.6201
86163975  -12.6199
86292654  -12.6193
86421718  -12.6168
86551346  -12.6159
86680100  -12.6158
86809392  -12.6155
86938839  -12.6146
87067512  -12.6143
87195696  -12.6138
87325680  -12.6137
87453450  -12.6129
87579264  -12.6125
87706417  -12.6119
87836193  -12.6115
87965787  -12.6113
88094790  -12.6113
88222950  -12.6104
88352400  -12.6098
88481094  -12.6093
88611870  -12.6091
88738404  -12.6083
88869978  -12.6077
88998785  -12.6079
89127920  -12.6077
89258883  -12.6066
89388720  -12.6055
89516160  -12.6043
89644912  -12.6036
89773605  -12.6033
89904150  -12.6030
90032880  -12.6025
90160833  -12.6032
90291879  -12.6027
90423951  -12.6018
90552705  -12.6009
90684180  -12.6014
90814600  -12.5997
90945931  -12.5992
91076544  -12.5975
91205467  -12.5966
91333430  -12.5965
91466398  -12.5953
91595112  -12.5952
91725426  -12.5948
91856646  -12.5940
91983780  -12.5940
92115075  -12.5942
92244400  -12.5940
92373814  -12.5935
92503233  -12.5927
92633598  -12.5930
92765364  -12.5925
92896160  -12.5922
93028656  -12.5917
93158025  -12.5915
93289920  -12.5905
93421456  -12.5901
93552114  -12.5896
93682459  -12.5891
93811941  -12.5888
93942864  -12.5874
94073400  -12.5864
94204656  -12.5858
94336832  -12.5849
94468800  -12.5841
94599498  -12.5827
94729376  -12.5837
94859088  -12.5833
94990784  -12.5823
95120704  -12.5813
95256839  -12.5811
95387825  -12.5803
95518746  -12.5796
95648490  -12.5787
95777882  -12.5784
95911025  -12.5769
96038325  -12.5758
96167400  -12.5752
96299136  -12.5752
96432075  -12.5743
96562970  -12.5744
96692544  -12.5737
96826482  -12.5734
96958260  -12.5728
97089486  -12.5728
97220380  -12.5726
97350609  -12.5715
97483200  -12.5708
97614400  -12.5698
97746896  -12.5695
97878608  -12.5684
98012015  -12.5689
98140224  -12.5689
98271792  -12.5681
98407178  -12.5670
98542064  -12.5660
98673885  -12.5658
98805350  -12.5656
98935200  -12.5655
99070560  -12.5651
99205520  -12.5654
99337946  -12.5644
99470826  -12.5643
99605403  -12.5644
99736350  -12.5629
99866718  -12.5625


==> data/all_log_r2_p17.dat <==
389  -35.7814
433  -26.9968
446  -15.9644
563  -16.7233
571  -15.9175
643  -17.5754
655  -16.9174
664  -17.2395
681  -19.6731
707  -22.2985
709  -22.6582
718  -18.0298
794  -20.7519
817  -20.7065
916  -22.5088
944  -21.9582
997  -23.1035
997  -22.5872
1001  -24.3073
1028  -25.5193
1034  -26.9484
1058  -27.6228
1070  -27.0283
1073  -25.9022
1077  -26.8210
1094  -26.8660
1102  -25.3521
1126  -25.1995
1132  -24.8155
1137  -24.4574
1141  -25.2580
1143  -24.0286
1147  -23.3005
1171  -23.8620
1246  -23.7912
1324  -23.7294
1325  -23.6709
1431  -23.0480
1436  -23.7618
1443  -24.6227
1446  -24.7320
1466  -25.3582
1477  -24.7685
1480  -24.8692
1483  -23.8298
1525  -24.2678
1531  -23.2833
1534  -23.7152
1570  -23.6818
1576  -23.2081
1591  -22.3194
1621  -22.0397
1653  -21.5692
1696  -22.2966
1738  -22.1934
1793  -22.2067
1888  -22.9753
1918  -21.6396
1957  -21.8649
2027  -21.5964
2045  -21.4324
2089  -22.2936
2146  -23.0151
2215  -23.2817
2257  -23.9772
2282  -24.3747
2345  -24.8633
2388  -24.8633
2429  -25.6939
2445  -25.7755
2458  -26.0075
2480  -25.4746
2534  -25.6073
2552  -25.6863
2598  -25.7158
2624  -26.0586
2674  -26.3844
2679  -26.4389
2718  -26.2432
2735  -25.8158
2766  -25.6461
2792  -25.5627
2836  -25.2580
2862  -24.7101
2899  -24.5833
2955  -24.3571
3004  -24.3147
3054  -24.1055
3134  -23.7056
3206  -23.9123
3278  -23.7581
3336  -23.7175
3419  -24.0418
3455  -24.1138
3505  -24.4344
3562  -25.1972
3634  -25.8084
3686  -25.4646
3742  -25.3906
3786  -25.5638
3834  -25.7518
3886  -25.6793
3952  -25.7901
3987  -25.5264
4024  -25.6374
4090  -25.8685
4123  -25.7856
4195  -25.7667
4285  -25.7309
4362  -25.7172
4430  -25.4632
4504  -25.4033
4528  -25.6679
4582  -25.8699
4605  -25.8754
4652  -25.8980
4975  -25.9796
5265  -26.0064
5528  -26.2656
5736  -26.7219
5966  -27.1722
6181  -27.3794
6402  -27.5900
6573  -27.7254
6770  -27.6381
7447  -27.1747
23700  -26.1089
37675  -24.9747
50880  -23.9271
63297  -23.7921
75462  -23.5725
87952  -23.3344
99826  -23.1155
112450  -22.9045
124884  -22.6662
137210  -22.3494
181806  -21.5603
226422  -21.1642
271400  -20.7420
316170  -20.4031
360840  -20.0357
406065  -19.7228
452800  -19.5053
499305  -19.3254
546825  -19.2085
593536  -18.9669
641056  -18.8675
689120  -18.7295
737600  -18.6103
785165  -18.5252
834784  -18.4068
883600  -18.3011
932764  -18.1919
982228  -18.1159
1031742  -18.0204
1082088  -17.9624
1133295  -17.9006
1182907  -17.8356
1234480  -17.7820
1286740  -17.7063
1338612  -17.6279
1391794  -17.5645
1444100  -17.5115
1496980  -17.4705
1549968  -17.4033
1602909  -17.3806
1657175  -17.2910
1711278  -17.2509
1765537  -17.1999
1820944  -17.1641
1875600  -17.1286
1931237  -17.0855
1985454  -17.0763
2040795  -17.0555
2096094  -17.0209
2151175  -16.9820
2208075  -16.9560
2264240  -16.8894
2320242  -16.8613
2376816  -16.8166
2434440  -16.8050
2491575  -16.7770
2549230  -16.7564
2606400  -16.7289
2663535  -16.7205
2721082  -16.6881
2780232  -16.6640
2838288  -16.6349
2897814  -16.6168
2954946  -16.5921
3013806  -16.5821
3072181  -16.5515
3131014  -16.5318
3190133  -16.5127
3250240  -16.4877
3309072  -16.4762
3368010  -16.4565
3427382  -16.4360
3487200  -16.4123
3547110  -16.3985
3607590  -16.3758
3668700  -16.3607
3729479  -16.3458
3790208  -16.3348
3851840  -16.3095
3912930  -16.2901
3974978  -16.2701
4036032  -16.2619
4096974  -16.2562
4159935  -16.2309
4221840  -16.2177
4284430  -16.1944
4347035  -16.1668
4410218  -16.1491
4472312  -16.1433
4534128  -16.1186
4596656  -16.0979
4659600  -16.0771
4723251  -16.0554
4785438  -16.0364
4848919  -16.0251
4913346  -16.0142
4976845  -15.9951
5041138  -15.9857
5105600  -15.9587
5170256  -15.9390
5234112  -15.9301
5298106  -15.9183
5362867  -15.9034
5427984  -15.8791
5493296  -15.8606
5559600  -15.8447
5624775  -15.8304
5690559  -15.8087
5756112  -15.7938
5822656  -15.7848
5888850  -15.7627
5956062  -15.7468
6021565  -15.7300
6087960  -15.7161
6153435  -15.7039
6220530  -15.6891
6288030  -15.6776
6354315  -15.6654
6422814  -15.6500
6490560  -15.6311
6557958  -15.6199
6626516  -15.6079
6694104  -15.5855
6762288  -15.5718
6829504  -15.5624
6897185  -15.5467
6966999  -15.5348
7034760  -15.5230
7102893  -15.5064
7170768  -15.4903
7239826  -15.4847
7308223  -15.4742
7377246  -15.4710
7446334  -15.4581
7515310  -15.4455
7584710  -15.4407
7654239  -15.4360
7725200  -15.4267
7796061  -15.4164
7866120  -15.4115
7936431  -15.4015
8006880  -15.3931
8076848  -15.3834
8146062  -15.3710
8216830  -15.3614
8288098  -15.3501
8359120  -15.3372
8430102  -15.3289
8501040  -15.3225
8572608  -15.3136
8644056  -15.3046
8715840  -15.2904
8785728  -15.2857
8855498  -15.2750
8928065  -15.2643
8999635  -15.2596
9072774  -15.2518
9144384  -15.2461
9215874  -15.2351
9287990  -15.2300
9359658  -15.2231
9432410  -15.2160
9506350  -15.2102
9578880  -15.2056
9651800  -15.2002
9726255  -15.1946
9799902  -15.1875
9872304  -15.1796
9945958  -15.1732
10019295  -15.1654
10093198  -15.1582
10166688  -15.1521
10239705  -15.1389
10313280  -15.1330
10388265  -15.1300
10461552  -15.1243
10535198  -15.1196
10609158  -15.1148
10681830  -15.1096
10756416  -15.1052
10831283  -15.1003
10907277  -15.0935
10981342  -15.0905
11056032  -15.0803
11131218  -15.0745
11207258  -15.0668
11280672  -15.0618
11356506  -15.0576
11430144  -15.0527
11505150  -15.0415
11582415  -15.0334
11657820  -15.0276
11732050  -15.0250
11807322  -15.0191
11880736  -15.0120
11956131  -15.0069
12032150  -14.9977
12108681  -14.9900
12184704  -14.9839
12260922  -14.9781
12335859  -14.9698
12413063  -14.9689
12489677  -14.9652
12565864  -14.9651
12644424  -14.9560
12722355  -14.9519
12799932  -14.9479
12875275  -14.9442
12952340  -14.9396
13029268  -14.9334
13107270  -14.9291
13185428  -14.9256
13265478  -14.9181
13343760  -14.9129
13421541  -14.9072
13498248  -14.9027
13576635  -14.8952
13655187  -14.8905
13732925  -14.8869
13809888  -14.8818
13887099  -14.8794
13967072  -14.8744
14044581  -14.8700
14123439  -14.8660
14201920  -14.8584
14281024  -14.8542
14359550  -14.8504
14439382  -14.8433
14518848  -14.8402
14597460  -14.8349
14676640  -14.8283
14756084  -14.8230
14834520  -14.8196
14916144  -14.8121
14995519  -14.8084
15076800  -14.8032
15157611  -14.7988
15238080  -14.7947
15318175  -14.7873
15397706  -14.7840
15478083  -14.7750
15557202  -14.7700
15635970  -14.7667
15715776  -14.7649
15795642  -14.7579
15877008  -14.7491
15957279  -14.7492
16037098  -14.7416
16118832  -14.7383
16199610  -14.7345
16280361  -14.7280
16360512  -14.7216
16442425  -14.7184
16522155  -14.7183
16605225  -14.7119
16686837  -14.7071
16769664  -14.7046
16851600  -14.7030
16934078  -14.6966
17017200  -14.6930
17097344  -14.6903
17179433  -14.6880
17263200  -14.6855
17346060  -14.6848
17428745  -14.6839
17511130  -14.6806
17594304  -14.6764
17676525  -14.6769
17760600  -14.6764
17843164  -14.6711
17926947  -14.6651
18010150  -14.6651
18093240  -14.6577
18176800  -14.6533
18259713  -14.6482
18343728  -14.6436
18427050  -14.6360
18510082  -14.6313
18593575  -14.6255
18678016  -14.6231
18761553  -14.6213
18845400  -14.6176
18929680  -14.6178
19014336  -14.6144
19097280  -14.6119
19182813  -14.6066
19267745  -14.6017
19351674  -14.5966
19436686  -14.5952
19521450  -14.5892
19605056  -14.5846
19689187  -14.5830
19772322  -14.5790
19857698  -14.5757
19941082  -14.5725
20025850  -14.5700
20111168  -14.5653
20196101  -14.5621
20281330  -14.5597
20366400  -14.5526
20454150  -14.5503
20539840  -14.5499
20624832  -14.5465
20710350  -14.5418
20797152  -14.5401
20883920  -14.5357
20969760  -14.5322
21054624  -14.5289
21140658  -14.5265
21226059  -14.5220
21312214  -14.5186
21396943  -14.5158
21484155  -14.5131
21570472  -14.5128
21658227  -14.5099
21744704  -14.5066
21831389  -14.5017
21915706  -14.4992
22002822  -14.4943
22090670  -14.4922
22177752  -14.4851
22265280  -14.4822
22353424  -14.4784
22441152  -14.4726
22527296  -14.4719
22614942  -14.4688
22701328  -14.4662
22789312  -14.4620
22877120  -14.4595
22965800  -14.4551
23054838  -14.4532
23142198  -14.4512
23230348  -14.4483
23317800  -14.4436
23407024  -14.4403
23496144  -14.4374
23585004  -14.4361
23672733  -14.4335
23761332  -14.4330
23849757  -14.4285
23937498  -14.4246
24026995  -14.4213
24115728  -14.4191
24204432  -14.4177
24294576  -14.4124
24381387  -14.4098
24470124  -14.4055
24558160  -14.4043
24648448  -14.4016
24738090  -14.4008
24827586  -14.4002
24916808  -14.3982
25005455  -14.3955
25096840  -14.3927
25189136  -14.3909
25281256  -14.3878
25373349  -14.3866
25465995  -14.3834
25558800  -14.3829
25649827  -14.3796
25743476  -14.3765
25836670  -14.3719
25930176  -14.3720
26022510  -14.3708
26115600  -14.3677
26206600  -14.3651
26300541  -14.3613
26393675  -14.3583
26485974  -14.3550
26578032  -14.3528
26670896  -14.3515
26765424  -14.3512
26859231  -14.3508
26953136  -14.3482
27045246  -14.3462
27137502  -14.3430
27232960  -14.3411
27327015  -14.3392
27420288  -14.3381
27512946  -14.3334
27606105  -14.3290
27700968  -14.3286
27795600  -14.3271
27891010  -14.3249
27984192  -14.3226
28077040  -14.3224
28169526  -14.3206
28263102  -14.3158
28357476  -14.3140
28453392  -14.3116
28545318  -14.3068
28639974  -14.3064
28733240  -14.3044
28828410  -14.3029
28925280  -14.3001
29020005  -14.2983
29115982  -14.2958
29209195  -14.2931
29304210  -14.2900
29400646  -14.2878
29496294  -14.2860
29592816  -14.2838
29688960  -14.2811
29784560  -14.2786
29879550  -14.2760
29974656  -14.2750
30070332  -14.2722
30165894  -14.2684
30261136  -14.2662
30357600  -14.2638
30454096  -14.2628
30551059  -14.2583
30649546  -14.2565
30745989  -14.2562
30841776  -14.2535
30938960  -14.2521
31036281  -14.2522
31133640  -14.2510
31230810  -14.2498
31329050  -14.2496
31426950  -14.2455
31523990  -14.2441
31620576  -14.2423
31717851  -14.2396
31815072  -14.2358
31912384  -14.2346
32008410  -14.2320
32104611  -14.2291
32202362  -14.2255
32298880  -14.2231
32397086  -14.2222
32494266  -14.2213
32591728  -14.2195
32690775  -14.2154
32787550  -14.2119
32885550  -14.2101
32981850  -14.2088
33081836  -14.2070
33180544  -14.2051
33279816  -14.2045
33377608  -14.2046
33475624  -14.2023
33575096  -14.2022
33673200  -14.2008
33772113  -14.1990
33869181  -14.1995
33968704  -14.1972
34067200  -14.1946
34165390  -14.1927
34263600  -14.1904
34361792  -14.1905
34460195  -14.1883
34558902  -14.1849
34659219  -14.1836
34759872  -14.1814
34860459  -14.1802
34960446  -14.1778
35059050  -14.1767
35156354  -14.1739
35254032  -14.1716
35354190  -14.1694
35453502  -14.1679
35552765  -14.1630
35652806  -14.1625
35754048  -14.1592
35855358  -14.1561
35954460  -14.1532
36053440  -14.1521
36151416  -14.1489
36250560  -14.1458
36350136  -14.1461
36450680  -14.1441
36552894  -14.1438
36652150  -14.1393
36751410  -14.1374
36851136  -14.1371
36950400  -14.1350
37051560  -14.1336
37152133  -14.1296
37252944  -14.1272
37354209  -14.1245
37454078  -14.1213
37554825  -14.1191
37655775  -14.1158
37755455  -14.1120
37856973  -14.1105
37956165  -14.1093
38058528  -14.1063
38158700  -14.1042
38258904  -14.1020
38359944  -14.1001
38461194  -14.0975
38564110  -14.0965
38666368  -14.0943
38769005  -14.0907
38872075  -14.0920
38974320  -14.0891
39075648  -14.0852
39178080  -14.0840
39279746  -14.0825
39379433  -14.0807
39480336  -14.0811
39582234  -14.0803
39683504  -14.0781
39784800  -14.0760
39886470  -14.0730
39989838  -14.0708
40091310  -14.0693
40194754  -14.0670
40296066  -14.0643
40397850  -14.0633
40499934  -14.0613
40604184  -14.0587
40708160  -14.0575
40811025  -14.0577
40915323  -14.0562
41019726  -14.0548
41122900  -14.0526
41225040  -14.0511
41328960  -14.0484
41431950  -14.0450
41536149  -14.0439
41639232  -14.0411
41744352  -14.0388
41848794  -14.0376
41952960  -14.0372
42056075  -14.0370
42158600  -14.0355
42262320  -14.0317
42365029  -14.0306
42467998  -14.0293
42571950  -14.0284
42675206  -14.0266
42777918  -14.0252
42884480  -14.0234
42988170  -14.0193
43093600  -14.0187
43198155  -14.0188
43302879  -14.0179
43406640  -14.0172
43515255  -14.0148
43618224  -14.0144
43722288  -14.0140
43825872  -14.0127
43931178  -14.0107
44036550  -14.0102
44141517  -14.0087
44246080  -14.0052
44349330  -14.0040
44453760  -14.0036
44559801  -14.0003
44666640  -13.9991
44772464  -13.9977
44878260  -13.9967
44982640  -13.9956
45087194  -13.9916
45193870  -13.9901
45300619  -13.9877
45406912  -13.9872
45513405  -13.9852
45618777  -13.9843
45726300  -13.9838
45832049  -13.9820
45938842  -13.9817
46043368  -13.9817
46148800  -13.9813
46254656  -13.9798
46361064  -13.9785
46467387  -13.9771
46573520  -13.9741
46677960  -13.9747
46784637  -13.9733
46889325  -13.9718
46996159  -13.9702
47101725  -13.9689
47208839  -13.9687
47313648  -13.9675
47419200  -13.9676
47524176  -13.9665
47632923  -13.9651
47740400  -13.9626
47845314  -13.9623
47951710  -13.9600
48057018  -13.9574
48163150  -13.9567
48269008  -13.9549
48377010  -13.9531
48485910  -13.9525
48592496  -13.9500
48700460  -13.9487
48807036  -13.9478
48914187  -13.9487
49022400  -13.9480
49128489  -13.9477
49236642  -13.9469
49343536  -13.9471
49450800  -13.9457
49557768  -13.9437
49665600  -13.9421
49773360  -13.9407
49880368  -13.9405
49988246  -13.9382
50097994  -13.9364
50210512  -13.9336
50322825  -13.9309
50433117  -13.9297
50544208  -13.9277
50657376  -13.9267
50768640  -13.9258
50883536  -13.9244
50994240  -13.9223
51106042  -13.9218
51218838  -13.9203
51330240  -13.9195
51441778  -13.9176
51552050  -13.9161
51664800  -13.9147
51777159  -13.9120
51889047  -13.9113
52001376  -13.9099
52113006  -13.9088
52223600  -13.9078
52336141  -13.9066
52450138  -13.9054
52560765  -13.9049
52672305  -13.9039
52785621  -13.9034
52901147  -13.9013
53013734  -13.8994
53127858  -13.8970
53239824  -13.8964
53352450  -13.8947
53465048  -13.8949
53577225  -13.8926
53692221  -13.8895
53805325  -13.8882
53919173  -13.8870
54033280  -13.8857
54146880  -13.8862
54260912  -13.8849
54375685  -13.8827
54492544  -13.8821
54606174  -13.8797
54719446  -13.8779
54832855  -13.8765
54944974  -13.8755
55059984  -13.8754
55173550  -13.8749
55287248  -13.8724
55400550  -13.8705
55514960  -13.8686
55629504  -13.8675
55745514  -13.8666
55860210  -13.8643
55973410  -13.8617
56088320  -13.8606
56201147  -13.8599
56315551  -13.8587
56430418  -13.8581
56544242  -13.8585
56658925  -13.8580
56772045  -13.8570
56885472  -13.8557
57001399  -13.8548
57114432  -13.8525
57228640  -13.8515
57342691  -13.8504
57459424  -13.8506
57574224  -13.8490
57687900  -13.8477
57804327  -13.8480
57918645  -13.8467
58035502  -13.8459
58151632  -13.8451
58269300  -13.8448
58382025  -13.8444
58496076  -13.8443
58611707  -13.8427
58728224  -13.8418
58843105  -13.8410
58959201  -13.8399
59073274  -13.8389
59190100  -13.8368
59305680  -13.8354
59420310  -13.8328
59536203  -13.8314
59652208  -13.8299
59768240  -13.8302
59884800  -13.8291
59999680  -13.8272
60117778  -13.8254
60233725  -13.8244
60349086  -13.8248
60467008  -13.8250
60585200  -13.8222
60699600  -13.8207
60814985  -13.8188
60931911  -13.8186
61049248  -13.8179
61163388  -13.8159
61280480  -13.8151
61400784  -13.8123
61518351  -13.8118
61637405  -13.8112
61756317  -13.8108
61875486  -13.8095
61993425  -13.8098
62112435  -13.8098
62228800  -13.8090
62347428  -13.8072
62463600  -13.8064
62582400  -13.8071
62702850  -13.8058
62820720  -13.8036
62936640  -13.8030
63054684  -13.8006
63172243  -13.7998
63289053  -13.7994
63408800  -13.7977
63526720  -13.7956
63645840  -13.7942
63764608  -13.7928
63881496  -13.7904
64001325  -13.7889
64115640  -13.7875
64235274  -13.7871
64353920  -13.7864
64469160  -13.7856
64587600  -13.7832
64706200  -13.7821
64826510  -13.7810
64943900  -13.7808
65061700  -13.7777
65179791  -13.7771
65300718  -13.7751
65418381  -13.7748
65538354  -13.7731
65658306  -13.7721
65776083  -13.7713
65895739  -13.7698
66016070  -13.7688
66136316  -13.7681
66256800  -13.7665
66377450  -13.7658
66498192  -13.7644
66617200  -13.7639
66736530  -13.7612
66855100  -13.7601
66974400  -13.7600
67096215  -13.7598
67215540  -13.7572
67335506  -13.7568
67452405  -13.7552
67573072  -13.7539
67694016  -13.7524
67813942  -13.7519
67933080  -13.7508
68051760  -13.7493
68171200  -13.7477
68292320  -13.7468
68411273  -13.7467
68531008  -13.7460
68650560  -13.7460
68768856  -13.7447
68888362  -13.7447
69009999  -13.7432
69130110  -13.7410
69251499  -13.7402
69370800  -13.7395
69493568  -13.7381
69616925  -13.7381
69736065  -13.7370
69856704  -13.7338
69977094  -13.7336
70097976  -13.7314
70217840  -13.7302
70339808  -13.7287
70458759  -13.7292
70580325  -13.7281
70700784  -13.7271
70821200  -13.7266
70941997  -13.7261
71064081  -13.7244
71185761  -13.7236
71306200  -13.7240
71427106  -13.7236
71549550  -13.7233
71670543  -13.7221
71791200  -13.7202
71913600  -13.7193
72036366  -13.7189
72157488  -13.7180
72281120  -13.7182
72403218  -13.7181
72527427  -13.7168
72649872  -13.7162
72770864  -13.7161
72893170  -13.7141
73015488  -13.7122
73138422  -13.7109
73262301  -13.7097
73384752  -13.7084
73509390  -13.7075
73630144  -13.7070
73752192  -13.7059
73874064  -13.7050
73995680  -13.7040
74119165  -13.7016
74241288  -13.7005
74363991  -13.6995
74486976  -13.6996
74610090  -13.6985
74730078  -13.6975
74852272  -13.6964
74973888  -13.6967
75098096  -13.6958
75220096  -13.6946
75344960  -13.6929
75469194  -13.6914
75593280  -13.6911
75716928  -13.6902
75841038  -13.6887
75965736  -13.6883
76088850  -13.6879
76213424  -13.6879
76336241  -13.6877
76459082  -13.6869
76581432  -13.6873
76707313  -13.6870
76832448  -13.6855
76957254  -13.6861
77082800  -13.6850
77207872  -13.6845
77332800  -13.6835
77459958  -13.6821
77585130  -13.6818
77710222  -13.6818
77834900  -13.6808
77959800  -13.6802
78083504  -13.6797
78208560  -13.6786
78332478  -13.6778
78456960  -13.6766
78581218  -13.6753
78705242  -13.6757
78830720  -13.6759
78956352  -13.6752
79080768  -13.6745
79205616  -13.6733
79331175  -13.6720
79457072  -13.6710
79585754  -13.6699
79710309  -13.6690
79837290  -13.6677
79960167  -13.6676
80085600  -13.6664
80209080  -13.6645
80334320  -13.6645
80459907  -13.6641
80588850  -13.6627
80715520  -13.6618
80841024  -13.6605
80966592  -13.6591
81094608  -13.6572
81220800  -13.6565
81347814  -13.6553
81472446  -13.6535
81599104  -13.6524
81726400  -13.6510
81853350  -13.6504
81979027  -13.6496
82104358  -13.6486
82231344  -13.6485
82357536  -13.6487
82483765  -13.6484
82612512  -13.6473
82739295  -13.6463
82865958  -13.6457
82991496  -13.6449
83119680  -13.6434
83246676  -13.6425
83370573  -13.6416
83498336  -13.6407
83626720  -13.6393
83753434  -13.6393
83882288  -13.6386
84010470  -13.6375
84134336  -13.6375
84261200  -13.6364
84386848  -13.6354
84512064  -13.6346
84641435  -13.6339
84767354  -13.6322
84895050  -13.6320
85023344  -13.6307
85153266  -13.6311
85281366  -13.6306
85406706  -13.6311
85532928  -13.6294
85660945  -13.6293
85788318  -13.6274
85916517  -13.6268
86046975  -13.6266
86176837  -13.6259
86304528  -13.6256
86433795  -13.6241
86562817  -13.6231
86692800  -13.6230
86820192  -13.6222
86948624  -13.6216
87076800  -13.6191
87206115  -13.6192
87334881  -13.6190
87461825  -13.6191
87587555  -13.6188
87714638  -13.6176
87844510  -13.6155
87974640  -13.6150
88103850  -13.6147
88231792  -13.6140
88361728  -13.6130
88490571  -13.6112
88619882  -13.6104
88746518  -13.6096
88877200  -13.6088
89004937  -13.6085
89135289  -13.6073
89266170  -13.6071
89396496  -13.6065
89526492  -13.6056
89657280  -13.6047
89786320  -13.6036
89917344  -13.6022
90044550  -13.6016
90172746  -13.6004
90301950  -13.6000
90433318  -13.5988
90561619  -13.5979
90691776  -13.5962
90822198  -13.5944
90953450  -13.5932
91084590  -13.5925
91212534  -13.5931
91341550  -13.5924
91473714  -13.5930
91602992  -13.5917
91732608  -13.5903
91864512  -13.5895
91991975  -13.5884
92123430  -13.5874
92251968  -13.5884
92380874  -13.5871
92509632  -13.5875
92640800  -13.5860
92772394  -13.5855
92903664  -13.5850
93036160  -13.5845
93164790  -13.5835
93296475  -13.5822
93426157  -13.5821
93556710  -13.5815
93688965  -13.5814
93818219  -13.5798
93949009  -13.5789
94079051  -13.5779
94211136  -13.5774
94343424  -13.5766
94473225  -13.5756
94604433  -13.5757
94734720  -13.5751
94866224  -13.5747
94995856  -13.5747
95126720  -13.5732
95260275  -13.5723
95390880  -13.5719
95519840  -13.5714
95650800  -13.5711
95781082  -13.5704
95913922  -13.5687
96041073  -13.5682
96171600  -13.5668
96304914  -13.5656
96437730  -13.5657
96567570  -13.5658
96696482  -13.5651
96827730  -13.5651
96957760  -13.5644
97090331  -13.5641
97222400  -13.5629
97353675  -13.5614
97484832  -13.5612
97617498  -13.5613
97749414  -13.5600
97881928  -13.5597
98014930  -13.5583
98143920  -13.5565
98274275  -13.5557
98410070  -13.5541
98543445  -13.5533
98676200  -13.5537
98807678  -13.5532
98937718  -13.5540
99070400  -13.5533
99206448  -13.5526
99339072  -13.5527
99472905  -13.5524
99605952  -13.5506
99736896  -13.5493
99867390  -13.5487


==> data/all_log_r2_p197.dat <==
389  47.70863
433  -3.46400
446  9.891302
563  35.91823
571  26.19563
643  34.76198
655  27.94323
664  26.88718
681  16.65131
707  16.95449
709  18.99346
718  20.69890
794  12.94322
817  9.144861
916  5.807197
944  2.875450
997  5.143277
997  8.693512
1001  0.236347
1028  2.305141
1034  -0.44888
1058  -7.07606
1070  -5.85857
1073  -5.90522
1077  -12.9302
1088  -12.4329
1094  -11.4540
1102  -8.54327
1126  -6.79493
1132  -12.1938
1137  -6.58011
1141  -7.03445
1143  -8.10154
1147  -10.1425
1171  -10.2564
1246  -7.59566
1309  -6.61448
1324  -6.62958
1325  -10.3306
1431  -7.89258
1436  -5.21777
1443  -0.93669
1446  0.438868
1466  -2.55349
1477  -0.55068
1480  1.524275
1483  3.511497
1525  5.270778
1531  1.571206
1534  0.659506
1570  2.233773
1613  3.881714
1641  3.079588
1674  2.841709
1712  2.536391
1746  2.075259
1856  -1.55982
1907  -5.41356
1922  -4.70094
1964  -10.2976
2023  -9.55979
2038  -7.81533
2080  -8.35949
2130  -4.17300
2181  -8.56987
2253  -9.14961
2271  -7.97394
2343  -9.56152
2384  -10.1574
2424  -10.1318
2439  -8.76351
2455  -10.2337
2466  -8.84911
2492  -10.0894
2537  -9.47387
2554  -12.1016
2601  -12.1143
2624  -11.4920
2674  -10.9436
2679  -11.1476
2718  -11.4997
2735  -11.7582
2766  -10.4291
2788  -10.1879
2834  -11.5379
2859  -11.5642
2882  -10.5556
2924  -10.5685
2996  -10.3833
3046  -10.5298
3102  -11.2487
3260  -10.8490
3315  -10.3286
3370  -12.4729
3442  -11.2605
3489  -10.1561
3525  -8.64858
3568  -5.34844
3663  -5.06351
3706  -4.43417
3752  -5.36254
3786  -4.02769
3834  -3.58543
3886  -2.42865
3954  -2.49284
3987  -1.50066
4024  -1.04072
4081  -1.23274
4123  -0.31648
4185  -1.29185
4270  -0.59653
4350  -0.31114
4407  -0.05535
4481  0.644687
4514  -1.20169
4547  0.166213
4811  -1.97969
5088  -0.86714
5331  -0.52710
5612  -1.76681
5781  -1.01635
5982  0.627642
6190  0.087794
6378  -1.91704
6567  -2.62095
7077  -4.10769
22425  -12.4850
35370  -18.2709
47509  -19.5905
59241  -19.5921
70638  -20.6061
81792  -21.4074
92850  -21.9044
104130  -22.1964
115600  -22.4495
126912  -23.0616
171474  -24.4057
216958  -25.3932
261888  -25.6207
307008  -25.9324
351846  -25.8059
397674  -25.8829
444705  -25.8857
491700  -25.9119
538800  -25.9397
586432  -25.8411
634229  -25.8649
683100  -25.9278
731175  -25.8625
779280  -25.9421
829059  -25.8490
878008  -25.7712
927432  -25.7988
977256  -25.7847
1026816  -25.7830
1077552  -25.7229
1128930  -25.8519
1179200  -25.8971
1230816  -25.7635
1283364  -25.6618
1335282  -25.6306
1388349  -25.5948
1441350  -25.5173
1494298  -25.4735
1547424  -25.4403
1600830  -25.4934
1655185  -25.3898
1709862  -25.3479
1763664  -25.2233
1819008  -25.1584
1874220  -25.1053
1930091  -25.0788
1984869  -25.0706
2039488  -25.0333
2095392  -24.9705
2150244  -24.9767
2207872  -24.9392
2263533  -24.9065
2319780  -24.9036
2376160  -24.9033
2433846  -24.8906
2491200  -24.9075
2549029  -24.8864
2606703  -24.8309
2664236  -24.8328
2721906  -24.8320
2780825  -24.7906
2839166  -24.7769
2898800  -24.7056
2956300  -24.6614
3014725  -24.6303
3073696  -24.6331
3132432  -24.6387
3191914  -24.6377
3251710  -24.6069
3311244  -24.5754
3370320  -24.5520
3430368  -24.5609
3490230  -24.5173
3550611  -24.5025
3610992  -24.4826
3672414  -24.4402
3732925  -24.4042
3794211  -24.4179
3855810  -24.4235
3916992  -24.3652
3979584  -24.3669
4039874  -24.3359
4101545  -24.3065
4164030  -24.3011
4226880  -24.2707
4289152  -24.2737
4351680  -24.2566
4414648  -24.2450
4477115  -24.2453
4538870  -24.1874
4602015  -24.1610
4664569  -24.1410
4728563  -24.1157
4790775  -24.0569
4854542  -24.0229
4918914  -24.0016
4982901  -24.0121
5047110  -24.0115
5111739  -23.9718
5176752  -23.9375
5240785  -23.9041
5304648  -23.8998
5370300  -23.8938
5435190  -23.8658
5500755  -23.8283
5567646  -23.8097
5632704  -23.7860
5698710  -23.8087
5764360  -23.8138
5831118  -23.8057
5897808  -23.7888
5964970  -23.7683
6030578  -23.7637
6097008  -23.7683
6162924  -23.7718
6230736  -23.7510
6297315  -23.7318
6364782  -23.6992
6432844  -23.6772
6500736  -23.6663
6568398  -23.6648
6636850  -23.6820
6704688  -23.6767
6772362  -23.6750
6839966  -23.6563
6908096  -23.6337
6977344  -23.6039
7045440  -23.5811
7113330  -23.5611
7181936  -23.5354
7251700  -23.5064
7319910  -23.4964
7389005  -23.4731
7457901  -23.4589
7527200  -23.4622
7595874  -23.4455
7666120  -23.4349
7736904  -23.3945
7807800  -23.3890
7877808  -23.3882
7948255  -23.3909
8018304  -23.3770
8088834  -23.3713
8157741  -23.3755
8228160  -23.3602
8299075  -23.3446
8371440  -23.3289
8441979  -23.2948
8513694  -23.2629
8585597  -23.2421
8657187  -23.2377
8728786  -23.2373
8798418  -23.2222
8869200  -23.2109
8941530  -23.1933
9013264  -23.1773
9086123  -23.1693
9157806  -23.1766
9229344  -23.1688
9302400  -23.1646
9373800  -23.1831
9447922  -23.1815
9521184  -23.1761
9593760  -23.1558
9666776  -23.1441
9740766  -23.1448
9814464  -23.1244
9886850  -23.1100
9960615  -23.0939
10034320  -23.0603
10107426  -23.0677
10180905  -23.0538
10254075  -23.0453
10328514  -23.0194
10403850  -23.0109
10476342  -23.0159
10551424  -23.0085
10626224  -23.0015
10699328  -22.9915
10773954  -22.9902
10849050  -22.9673
10925460  -22.9497
10999885  -22.9307
11073856  -22.9108
11149794  -22.8977
11224647  -22.8809
11299050  -22.8744
11374445  -22.8695
11448900  -22.8732
11523850  -22.8671
11601360  -22.8367
11676150  -22.8272
11750592  -22.8381
11825280  -22.8265
11899520  -22.7965
11975200  -22.7839
12051040  -22.7653
12127404  -22.7494
12204185  -22.7333
12280068  -22.7144
12355794  -22.7056
12433050  -22.6879
12509244  -22.6605
12586352  -22.6489
12664435  -22.6440
12743300  -22.6508
12819653  -22.6415
12895950  -22.6302
12973402  -22.6131
13050560  -22.6156
13128787  -22.6081
13207872  -22.6075
13287084  -22.5869
13365680  -22.5992
13443030  -22.5963
13520661  -22.5924
13599480  -22.5888
13677846  -22.5899
13755712  -22.5761
13832700  -22.5780
13910410  -22.5653
13989899  -22.5521
14067900  -22.5554
14147166  -22.5532
14225088  -22.5374
14304490  -22.5153
14383530  -22.4897
14463792  -22.4726
14541624  -22.4699
14621222  -22.4573
14699748  -22.4520
14779243  -22.4454
14858334  -22.4204
14939379  -22.4042
15019194  -22.4023
15100443  -22.3807
15180686  -22.3718
15261441  -22.3411
15341541  -22.3373
15421329  -22.3230
15501546  -22.3204
15581346  -22.3099
15661044  -22.3140
15739925  -22.3022
15820025  -22.2932
15901326  -22.3014
15981090  -22.2949
16062006  -22.2838
16143040  -22.2774
16224330  -22.2773
16304550  -22.2683
16385070  -22.2634
16466673  -22.2613
16547888  -22.2536
16629936  -22.2477
16712022  -22.2431
16794198  -22.2268
16877430  -22.2181
16960215  -22.2069
17041299  -22.2096
17123517  -22.2053
17206200  -22.1949
17288238  -22.2018
17372175  -22.1926
17454976  -22.1945
17537850  -22.1949
17620725  -22.1879
17704219  -22.1807
17787043  -22.1694
17869680  -22.1687
17952534  -22.1501
18035922  -22.1333
18119616  -22.1235
18203131  -22.1132
18285975  -22.1058
18370440  -22.1018
18453915  -22.1052
18537344  -22.0982
18621008  -22.0972
18704400  -22.0939
18788656  -22.0860
18872985  -22.0735
18957561  -22.0645
19041428  -22.0686
19125200  -22.0696
19210800  -22.0570
19294119  -22.0511
19378641  -22.0392
19464656  -22.0293
19548207  -22.0213
19632975  -22.0168
19716704  -22.0031
19799262  -22.0058
19884200  -21.9923
19968630  -21.9811
20053568  -21.9760
20138132  -21.9786
20224040  -21.9730
20309580  -21.9723
20394238  -21.9608
20480950  -21.9486
20566802  -21.9371
20652183  -21.9219
20738390  -21.9159
20825350  -21.9080
20912466  -21.9079
20998080  -21.9053
21083146  -21.8980
21169472  -21.9050
21254526  -21.9084
21341088  -21.9050
21426426  -21.8994
21513306  -21.8860
21600975  -21.8889
21687984  -21.8982
21775086  -21.8863
21861454  -21.8749
21946275  -21.8694
22033389  -21.8646
22121664  -21.8643
22208760  -21.8571
22295360  -21.8577
22383936  -21.8523
22471110  -21.8494
22557950  -21.8448
22646260  -21.8332
22732740  -21.8298
22820052  -21.8223
22907330  -21.8167
22996800  -21.8066
23084670  -21.8037
23172165  -21.7933
23261304  -21.7878
23348304  -21.7730
23437700  -21.7663
23526272  -21.7660
23615808  -21.7548
23703291  -21.7572
23792230  -21.7571
23880920  -21.7566
23969130  -21.7632
24057040  -21.7568
24146265  -21.7533
24235090  -21.7415
24324939  -21.7372
24412548  -21.7329
24501624  -21.7274
24589926  -21.7234
24678576  -21.7212
24769170  -21.7140
24858850  -21.7075
24947532  -21.7021
25038144  -21.6944
25129278  -21.6908
25220870  -21.6736
25313501  -21.6665
25406304  -21.6588
25499448  -21.6584
25590330  -21.6512
25683175  -21.6540
25776080  -21.6434
25869844  -21.6406
25963600  -21.6370
26056240  -21.6385
26148224  -21.6472
26239152  -21.6446
26332698  -21.6369
26426124  -21.6310
26518065  -21.6194
26611288  -21.6199
26703904  -21.6172
26797350  -21.6137
26890919  -21.6132
26984892  -21.6089
27077577  -21.6141
27169569  -21.6031
27265824  -21.6054
27358695  -21.5981
27451456  -21.5913
27545350  -21.5909
27637824  -21.5836
27733673  -21.5818
27827766  -21.5688
27922752  -21.5691
28017171  -21.5692
28108944  -21.5598
28201824  -21.5573
28295199  -21.5543
28389730  -21.5454
28483896  -21.5471
28578800  -21.5450
28673075  -21.5402
28767825  -21.5375
28863246  -21.5369
28959707  -21.5312
29055414  -21.5321
29149666  -21.5276
29242416  -21.5251
29338960  -21.5214
29434960  -21.5212
29530400  -21.5148
29627247  -21.5092
29722914  -21.5113
29818503  -21.5120
29914214  -21.5043
30008706  -21.5000
30105240  -21.4972
30199155  -21.4948
30294720  -21.4907
30391095  -21.4920
30487626  -21.4870
30585078  -21.4842
30681653  -21.4893
30778350  -21.4841
30874200  -21.4875
30971016  -21.4880
31068150  -21.4819
31165200  -21.4760
31261450  -21.4718
31359510  -21.4656
31458064  -21.4648
31554798  -21.4541
31651831  -21.4420
31749354  -21.4425
31847104  -21.4354
31942800  -21.4270
32038678  -21.4240
32136195  -21.4234
32233303  -21.4205
32330592  -21.4148
32428656  -21.4055
32526464  -21.4084
32624256  -21.4077
32721269  -21.3978
32818830  -21.3967
32916852  -21.3801
33015744  -21.3772
33113723  -21.3812
33214036  -21.3752
33311988  -21.3705
33410245  -21.3624
33509678  -21.3563
33606720  -21.3487
33704994  -21.3506
33802560  -21.3537
33901504  -21.3423
34001088  -21.3337
34098480  -21.3313
34197204  -21.3289
34294725  -21.3201
34393872  -21.3139
34492078  -21.3091
34591310  -21.3040
34692075  -21.3022
34793406  -21.2973
34893954  -21.2910
34993350  -21.2896
35091657  -21.2945
35188720  -21.2935
35287281  -21.2931
35387712  -21.2870
35487296  -21.2832
35587200  -21.2737
35688355  -21.2716
35788096  -21.2697
35889560  -21.2622
35988288  -21.2579
36086742  -21.2542
36185886  -21.2501
36285480  -21.2432
36385362  -21.2352
36486075  -21.2368
36588538  -21.2344
36687906  -21.2308
36786834  -21.2319
36886608  -21.2223
36986664  -21.2143
37087018  -21.2163
37189200  -21.2107
37289544  -21.2060
37390950  -21.1990
37489642  -21.1961
37591530  -21.1948
37692225  -21.1926
37792575  -21.1937
37893712  -21.1885
37994192  -21.1829
38095662  -21.1743
38195856  -21.1705
38295738  -21.1712
38397427  -21.1585
38497938  -21.1628
38601552  -21.1637
38703743  -21.1646
38806200  -21.1543
38908800  -21.1465
39009150  -21.1404
39111275  -21.1345
39213760  -21.1322
39315150  -21.1323
39416240  -21.1305
39517206  -21.1273
39618909  -21.1224
39720918  -21.1195
39821584  -21.1224
39923655  -21.1125
40026267  -21.1123
40128064  -21.1109
40228965  -21.1065
40331424  -21.1064
40433586  -21.1047
40536279  -21.0957
40640782  -21.0930
40743872  -21.0875
40847261  -21.0810
40949822  -21.0822
41054850  -21.0851
41155933  -21.0802
41259862  -21.0789
41365440  -21.0738
41467300  -21.0697
41571302  -21.0645
41675154  -21.0670
41779848  -21.0631
41885025  -21.0566
41987968  -21.0488
42092050  -21.0469
42196160  -21.0425
42299301  -21.0381
42401502  -21.0296
42505798  -21.0263
42608522  -21.0259
42712650  -21.0237
42816294  -21.0260
42922260  -21.0262
43024598  -21.0258
43130304  -21.0232
43236648  -21.0212
43339968  -21.0183
43446144  -21.0161
43551040  -21.0119
43654720  -21.0151
43758400  -21.0134
43862742  -21.0111
43968464  -21.0040
44073205  -20.9995
44178915  -20.9967
44284018  -20.9956
44387799  -21.0034
44492222  -20.9987
44599408  -20.9935
44706371  -20.9870
44811088  -20.9826
44916384  -20.9806
45021572  -20.9725
45124800  -20.9695
45232635  -20.9662
45337767  -20.9632
45443778  -20.9573
45550350  -20.9562
45654784  -20.9553
45762800  -20.9517
45869616  -20.9519
45973840  -20.9446
46080386  -20.9467
46185168  -20.9368
46291440  -20.9342
46397413  -20.9338
46503681  -20.9305
46610850  -20.9282
46713632  -20.9241
46819800  -20.9210
46924850  -20.9208
47031278  -20.9206
47137440  -20.9117
47242800  -20.9084
47347848  -20.9046
47452752  -20.9036
47559966  -20.8949
47668814  -20.8975
47774834  -20.8903
47881520  -20.8879
47987418  -20.8847
48093408  -20.8799
48199593  -20.8789
48305082  -20.8808
48413710  -20.8780
48521696  -20.8761
48628976  -20.8781
48736380  -20.8770
48843234  -20.8816
48951693  -20.8736
49058955  -20.8751
49165605  -20.8735
49274074  -20.8623
49380723  -20.8575
49487648  -20.8538
49595697  -20.8504
49703088  -20.8504
49811792  -20.8514
49917504  -20.8451
50025816  -20.8424
50135494  -20.8400
50250266  -20.8392
50358260  -20.8328
50470488  -20.8338
50580942  -20.8291
50692950  -20.8266
50806425  -20.8227
50920600  -20.8201
51029874  -20.8212
51141398  -20.8220
51253065  -20.8187
51364800  -20.8130
51475025  -20.8172
51586880  -20.8200
51699264  -20.8199
51811487  -20.8186
51923595  -20.8161
52034112  -20.8129
52146091  -20.8121
52257600  -20.8120
52370670  -20.8094
52481870  -20.8070
52593408  -20.8038
52707265  -20.7995
52822320  -20.7939
52934700  -20.7953
53048592  -20.7905
53161498  -20.7884
53273025  -20.7869
53386893  -20.7843
53498784  -20.7846
53611200  -20.7793
53724944  -20.7799
53839920  -20.7764
53955200  -20.7724
54067563  -20.7726
54180676  -20.7713
54294873  -20.7681
54410142  -20.7636
54526086  -20.7669
54639585  -20.7596
54752675  -20.7552
54866112  -20.7539
54979365  -20.7518
55095120  -20.7507
55208556  -20.7503
55322549  -20.7468
55436062  -20.7494
55549585  -20.7465
55665216  -20.7431
55779920  -20.7427
55894300  -20.7356
56007675  -20.7313
56122400  -20.7312
56236510  -20.7297
56349543  -20.7274
56463930  -20.7266
56578670  -20.7243
56692965  -20.7195
56805287  -20.7189
56918592  -20.7189
57034432  -20.7162
57146800  -20.7150
57260400  -20.7115
57375664  -20.7091
57491488  -20.7090
57606692  -20.7087
57721600  -20.7071
57837924  -20.7065
57951581  -20.7056
58068560  -20.7011
58183818  -20.6995
58300582  -20.6983
58414181  -20.6973
58529922  -20.6923
58644690  -20.6883
58760604  -20.6837
58876480  -20.6800
58991166  -20.6801
59105600  -20.6753
59223360  -20.6724
59336784  -20.6677
59452848  -20.6659
59568768  -20.6615
59683239  -20.6622
59799894  -20.6592
59916829  -20.6544
60032895  -20.6550
60150144  -20.6534
60266134  -20.6514
60382938  -20.6539
60498849  -20.6542
60617607  -20.6565
60733134  -20.6575
60846717  -20.6551
60964702  -20.6533
61080337  -20.6533
61197120  -20.6537
61314904  -20.6497
61433444  -20.6483
61551462  -20.6502
61669120  -20.6473
61789526  -20.6457
61909824  -20.6384
62027020  -20.6405
62145828  -20.6405
62262936  -20.6398
62380800  -20.6417
62497314  -20.6417
62616432  -20.6411
62735347  -20.6388
62851998  -20.6368
62968680  -20.6325
63086100  -20.6312
63204120  -20.6294
63322826  -20.6259
63440366  -20.6242
63558720  -20.6245
63678258  -20.6227
63796368  -20.6187
63912928  -20.6184
64031434  -20.6121
64147440  -20.6133
64266186  -20.6117
64382521  -20.6090
64500640  -20.6076
64618720  -20.6050
64736325  -20.6025
64855680  -20.6032
64973376  -20.6011
65091600  -20.5957
65209739  -20.5946
65329300  -20.5887
65447040  -20.5849
65566704  -20.5859
65686050  -20.5839
65802688  -20.5783
65922666  -20.5787
66042413  -20.5757
66161810  -20.5758
66282336  -20.5776
66401890  -20.5755
66523176  -20.5703
66641008  -20.5713
66760320  -20.5705
66878388  -20.5730
66999075  -20.5681
67119624  -20.5671
67239138  -20.5707
67359100  -20.5638
67477904  -20.5629
67597920  -20.5623
67719936  -20.5615
67838004  -20.5607
67957038  -20.5571
68075072  -20.5516
68193968  -20.5495
68314918  -20.5436
68433057  -20.5391
68553792  -20.5382
68673150  -20.5346
68789475  -20.5336
68912800  -20.5316
69032103  -20.5299
69152622  -20.5304
69274350  -20.5299
69393600  -20.5302
69517530  -20.5275
69639699  -20.5251
69761648  -20.5221
69881168  -20.5209
70001190  -20.5166
70122525  -20.5113
70242650  -20.5104
70362122  -20.5118
70481586  -20.5078
70604025  -20.5051
70724241  -20.5043
70844137  -20.5009
70965867  -20.4984
71085806  -20.4966
71207980  -20.4975
71327830  -20.4974
71448564  -20.4911
71570939  -20.4898
71690790  -20.4895
71810970  -20.4845
71933678  -20.4783
72053856  -20.4758
72175824  -20.4744
72298246  -20.4728
72421866  -20.4676
72545616  -20.4679
72667791  -20.4687
72788985  -20.4718
72910915  -20.4690
73033950  -20.4637
73157616  -20.4619
73280944  -20.4583
73405150  -20.4553
73527840  -20.4528
73649216  -20.4490
73770480  -20.4491
73892880  -20.4486
74016576  -20.4463
74138400  -20.4414
74262032  -20.4440
74384064  -20.4401
74505921  -20.4385
74628486  -20.4395
74748708  -20.4399
74872688  -20.4382
74994140  -20.4362
75118389  -20.4330
75241800  -20.4297
75365235  -20.4275
75491520  -20.4257
75614640  -20.4257
75738320  -20.4228
75861135  -20.4182
75983810  -20.4170
76108267  -20.4158
76231232  -20.4161
76355136  -20.4144
76477779  -20.4141
76599576  -20.4128
76724788  -20.4099
76851150  -20.4082
76975504  -20.4028
77099517  -20.4007
77223498  -20.3985
77348774  -20.3994
77475440  -20.3986
77600685  -20.3990
77725920  -20.3957
77849781  -20.3929
77974344  -20.3943
78098112  -20.3888
78222144  -20.3854
78346106  -20.3847
78470154  -20.3817
78594824  -20.3803
78718293  -20.3788
78844445  -20.3779
78969770  -20.3772
79093039  -20.3777
79218888  -20.3789
79343544  -20.3785
79471430  -20.3775
79598115  -20.3770
79723325  -20.3751
79849676  -20.3735
79973760  -20.3747
80098522  -20.3727
80222310  -20.3700
80348016  -20.3650
80472896  -20.3613
80601039  -20.3639
80727912  -20.3598
80852687  -20.3626
80977950  -20.3634
81104640  -20.3596
81228672  -20.3570
81355225  -20.3557
81480528  -20.3535
81607482  -20.3532
81734800  -20.3520
81862950  -20.3503
81987600  -20.3470
82112913  -20.3424
82239760  -20.3421
82365248  -20.3408
82491024  -20.3393
82620400  -20.3387
82746048  -20.3416
82872954  -20.3406
82998954  -20.3411
83127006  -20.3381
83254413  -20.3338
83379450  -20.3299
83506304  -20.3293
83634410  -20.3275
83761728  -20.3267
83890737  -20.3258
84018350  -20.3251
84142656  -20.3223
84268688  -20.3189
84394890  -20.3138
84520434  -20.3079
84647877  -20.3052
84772863  -20.3040
84902025  -20.2991
85029885  -20.3000
85159754  -20.2991
85286720  -20.2961
85413168  -20.2947
85539540  -20.2923
85666950  -20.2902
85794336  -20.2878
85923600  -20.2831
86054163  -20.2799
86183216  -20.2785
86311882  -20.2763
86441355  -20.2761
86570600  -20.2754
86700650  -20.2740
86830050  -20.2729
86958960  -20.2710
87086635  -20.2692
87215751  -20.2706
87344379  -20.2723
87470160  -20.2716
87596614  -20.2697
87725055  -20.2647
87854300  -20.2595
87984700  -20.2594
88113600  -20.2595
88241748  -20.2583
88372350  -20.2591
88501373  -20.2567
88630542  -20.2535
88757568  -20.2511
88887225  -20.2487
89015654  -20.2504
89145050  -20.2479
89276481  -20.2475
89405256  -20.2481
89535472  -20.2479
89664892  -20.2460
89793600  -20.2414
89924739  -20.2396
90051984  -20.2377
90179010  -20.2354
90308702  -20.2333
90440543  -20.2324
90569138  -20.2306
90699872  -20.2287
90829600  -20.2275
90960930  -20.2217
91090902  -20.2184
91221088  -20.2192
91349078  -20.2144
91481400  -20.2124
91610785  -20.2153
91741230  -20.2150
91871817  -20.2115
91999425  -20.2082
92131434  -20.2096
92258915  -20.2095
92388694  -20.2060
92518220  -20.2050
92647665  -20.2029
92780190  -20.1998
92909889  -20.2016
93042107  -20.2003
93171008  -20.1983
93303450  -20.1979
93433914  -20.1976
93563744  -20.1948
93695355  -20.1915
93825600  -20.1918
93956320  -20.1884
94086180  -20.1868
94217838  -20.1853
94350672  -20.1843
94481730  -20.1832
94610880  -20.1834
94741425  -20.1828
94871754  -20.1785
95002992  -20.1750
95133498  -20.1769
95268453  -20.1773
95397648  -20.1760
95527674  -20.1734
95659200  -20.1690
95788434  -20.1698
95921472  -20.1660
96050192  -20.1661
96179400  -20.1659
96312424  -20.1631
96443715  -20.1636
96574734  -20.1640
96704832  -20.1624
96835850  -20.1589
96966720  -20.1626
97097590  -20.1629
97228872  -20.1594
97359600  -20.1593
97491162  -20.1573
97622850  -20.1540
97754517  -20.1536
97886592  -20.1505
98019600  -20.1461
98147322  -20.1443
98278153  -20.1429
98412825  -20.1423
98546448  -20.1396
98677575  -20.1368
98809038  -20.1335
98939631  -20.1355
99071478  -20.1324
99207225  -20.1307
99339712  -20.1308
99471993  -20.1306
99605328  -20.1314
99735678  -20.1313
99866746  -20.1300


==> data/all_log_r2_p2.dat <==
389  -11.9271
433  -8.99894
563  -8.11039
571  -9.25648
643  -8.69841
655  -9.41022
681  -9.92978
707  -10.3288
709  -10.6398
817  -9.57582
997  -9.96070
997  -9.13064
1001  -9.49117
1073  -8.81323
1077  -8.69114
1137  -8.58771
1141  -8.49664
1143  -8.80699
1147  -8.34346
1171  -8.27957
1309  -8.56883
1325  -8.83290
1431  -8.76478
1443  -8.70268
1477  -8.64648
1483  -8.87560
1525  -8.81835
1531  -8.50341
1591  -8.71861
1611  -8.92030
1613  -8.63255
1615  -8.59362
1621  -8.55718
1627  -8.52298
1639  -8.49095
1641  -8.66637
1653  -8.43214
1701  -8.60177
1717  -8.76317
1745  -8.91732
1793  -9.06527
1873  -9.02884
1887  -8.99428
1907  -8.96153
1909  -8.76239
1913  -8.40763
1917  -8.38956
1933  -8.37242
1957  -8.35623
1957  -8.03753
2007  -8.02903
2031  -8.53560
2089  -8.58632
2175  -8.40005
2253  -8.56848
2271  -8.61466
2409  -9.04170
2445  -9.33209
2517  -9.33446
2611  -9.50276
2725  -9.34507
2793  -9.57721
2859  -9.36084
2961  -9.30170
3303  -9.31730
3365  -9.39835
3455  -9.35035
3489  -9.36643
3509  -9.38161
3561  -9.45208
3595  -9.46425
3681  -9.47652
3737  -9.48865
3829  -9.45117
3883  -9.27143
3987  -9.19628
4069  -9.17160
4105  -9.01445
4139  -8.99642
4233  -8.89470
4285  -8.83981
4377  -8.74720
4505  -8.61938
4593  -8.61487
4623  -8.49632
4659  -8.60727
4731  -8.60400
4761  -8.60104
4857  -8.63379
4963  -8.80390
4975  -8.76417
5133  -8.82074
5285  -8.77949
5427  -8.71159
5525  -8.85605
5675  -8.79131
5727  -8.89796
5805  -8.91752
6017  -9.01554
6165  -8.98111
6279  -8.89948
6369  -8.89542
6495  -8.86843
6575  -8.84327
6683  -8.79718
6807  -8.84161
6903  -8.75542
7029  -8.82077
7119  -8.73949
7239  -8.80309
7359  -8.72628
7511  -8.65305
7605  -8.65897
7713  -8.62773
7777  -8.57970
7923  -8.58750
8443  -8.51103
8811  -8.52664
9325  -8.38977
9861  -8.30196
10363  -8.26518
10925  -8.18889
11421  -8.21179
11895  -8.21328
12369  -8.23645
13771  -8.25794
59825  -7.91142
102435  -7.52723
146475  -7.32095
191115  -7.22097
238119  -7.15411
286275  -7.06944
335241  -7.06460
384123  -7.03031
433965  -6.99761
484635  -6.96218
532017  -6.93696
579033  -6.92552
625325  -6.90026
674739  -6.84196
723105  -6.82277
770525  -6.78776
819975  -6.77460
868335  -6.74959
917307  -6.74441
967725  -6.72325
1017005  -6.71914
1067935  -6.69966
1118073  -6.68521
1169079  -6.66506
1219863  -6.65607
1272525  -6.65220
1327785  -6.63477
1379765  -6.62669
1432665  -6.60785
1486929  -6.59788
1540215  -6.59949
1594175  -6.59268
1648325  -6.57456
1703319  -6.56593
1756831  -6.56033
1812195  -6.54882
1869275  -6.53407
1925035  -6.52473
1978371  -6.51464
2036135  -6.51099
2092485  -6.50522
2148285  -6.49648
2205027  -6.49238
2261787  -6.49410
2318015  -6.48993
2374787  -6.48158
2433051  -6.47370
2489775  -6.46588
2548245  -6.46646
2606275  -6.46042
2663999  -6.45784
2721747  -6.45748
2781225  -6.46132
2841885  -6.44893
2899575  -6.44878
2957805  -6.44711
3019369  -6.44401
3079555  -6.43682
3139717  -6.43384
3201135  -6.42839
3260565  -6.42387
3321135  -6.41809
3382167  -6.41825
3443055  -6.41545
3505341  -6.41054
3563979  -6.40988
3626631  -6.40806
3687717  -6.40844
3748087  -6.39898
3811635  -6.40495
3873891  -6.39453
3935989  -6.39120
3999903  -6.39034
4059895  -6.38759
4121865  -6.38503
4183011  -6.38127
4249953  -6.37954
4312373  -6.37851
4373325  -6.37549
4437685  -6.37412
4501365  -6.37378
4564755  -6.36852
4631421  -6.36790
4694805  -6.36304
4757475  -6.35639
4823511  -6.35585
4885761  -6.35509
4952475  -6.35364
5017025  -6.34617
5082645  -6.34586
5147057  -6.34255
5212723  -6.33761
5277643  -6.33619
5345923  -6.33248
5413269  -6.32777
5481189  -6.32299
5549145  -6.32007
5615973  -6.31641
5682985  -6.31569
5751585  -6.31616
5818475  -6.31665
5884813  -6.31847
5954007  -6.31422
6022233  -6.31154
6088927  -6.30672
6156855  -6.30439
6225713  -6.30101
6292825  -6.29646
6361515  -6.29520
6431865  -6.29417
6501365  -6.29173
6569725  -6.28846
6641437  -6.28675
6710175  -6.28446
6778341  -6.27790
6848787  -6.27461
6917913  -6.27354
6987357  -6.27270
7060277  -6.27173
7132581  -6.26737
7201535  -6.26612
7270275  -6.26730
7341753  -6.26943
7412965  -6.26503
7482367  -6.26498
7553959  -6.26555
7625497  -6.26059
7693329  -6.25742
7767011  -6.25498
7840737  -6.25568
7913393  -6.25418
7984329  -6.25133
8057825  -6.24861
8128827  -6.24486
8199451  -6.24226
8272179  -6.24049
8343851  -6.23986
8417745  -6.23677
8490995  -6.23457
8564495  -6.23512
8636355  -6.23320
8708403  -6.23304
8780775  -6.23395
8850075  -6.23326
8927703  -6.23073
9001713  -6.22961
9073425  -6.22610
9145521  -6.22455
9221775  -6.22446
9295533  -6.22394
9368253  -6.21743
9445035  -6.21754
9518085  -6.21350
9590725  -6.21280
9662365  -6.21244
9739011  -6.21146
9814745  -6.21275
9889987  -6.20766
9964797  -6.20308
10039995  -6.19885
10112307  -6.19749
10188845  -6.19753
10263201  -6.19554
10337025  -6.19385
10414575  -6.19521
10489697  -6.19094
10564281  -6.18882
10638887  -6.18645
10713987  -6.18402
10790535  -6.18532
10869771  -6.18600
10948535  -6.18303
11022825  -6.18054
11099235  -6.17852
11174955  -6.17642
11251527  -6.17554
11329667  -6.17453
11406429  -6.17281
11482245  -6.17235
11559001  -6.17038
11636611  -6.16938
11715675  -6.16814
11789919  -6.16762
11865539  -6.16439
11944075  -6.16257
12019983  -6.16246
12095667  -6.16205
12173703  -6.16184
12253205  -6.16074
12330627  -6.15917
12409023  -6.15804
12487655  -6.15986
12564825  -6.15984
12644073  -6.16192
12726467  -6.16116
12803553  -6.16086
12882045  -6.15912
12960341  -6.15615
13041675  -6.15628
13121775  -6.15672
13203585  -6.15382
13285333  -6.15392
13363083  -6.15178
13442429  -6.15113
13525047  -6.15140
13603401  -6.14899
13680261  -6.14935
13759083  -6.14854
13839525  -6.15031
13919103  -6.15013
13999425  -6.15122
14079307  -6.14937
14161459  -6.14705
14243321  -6.14452
14326845  -6.14318
14408333  -6.14195
14489675  -6.14120
14571585  -6.14214
14651325  -6.14313
14730571  -6.14048
14811489  -6.14015
14894271  -6.14096
14974519  -6.13945
15056237  -6.13834
15140749  -6.13796
15221645  -6.13844
15303417  -6.13844
15386925  -6.13900
15469881  -6.13792
15549807  -6.13745
15629169  -6.13764
15712073  -6.13941
15792751  -6.13618
15876693  -6.13623
15962365  -6.13541
16043531  -6.13491
16125681  -6.13651
16208853  -6.13552
16289955  -6.13412
16370115  -6.13483
16455045  -6.13462
16541775  -6.13417
16628737  -6.13364
16712775  -6.13207
16799725  -6.13089
16883685  -6.13040
16965099  -6.12995
17049403  -6.13089
17132775  -6.12825
17214925  -6.13020
17297775  -6.12959
17383575  -6.12788
17467083  -6.12656
17550933  -6.12542
17635995  -6.12442
17722095  -6.12292
17805253  -6.12184
17896095  -6.11969
17984127  -6.12005
18070371  -6.12035
18157005  -6.11901
18240895  -6.11830
18326025  -6.11760
18411219  -6.11797
18494177  -6.11664
18578143  -6.11655
18661275  -6.11430
18750935  -6.11358
18838611  -6.11372
18923223  -6.11374
19009305  -6.11393
19095843  -6.11402
19186035  -6.11146
19270485  -6.10997
19358955  -6.10936
19445211  -6.10971
19531963  -6.10844
19620445  -6.10763
19707633  -6.10664
19790211  -6.10519
19878465  -6.10513
19964837  -6.10552
20052819  -6.10566
20140181  -6.10497
20227977  -6.10489
20315565  -6.10526
20401941  -6.10442
20491821  -6.10371
20579055  -6.10358
20663545  -6.10469
20755473  -6.10521
20840985  -6.10318
20928285  -6.10255
21015995  -6.10285
21106425  -6.10255
21191937  -6.10074
21279635  -6.10060
21368445  -6.10023
21456561  -6.10042
21544717  -6.09930
21635509  -6.09750
21724703  -6.09658
21811411  -6.09528
21903531  -6.09414
21988525  -6.09396
22079343  -6.09488
22169067  -6.09399
22258815  -6.09224
22346325  -6.09238
22435611  -6.09010
22524783  -6.08960
22616349  -6.08883
22703775  -6.08729
22793793  -6.08688
22881087  -6.08651
22971081  -6.08638
23062455  -6.08637
23153001  -6.08646
23243825  -6.08539
23334213  -6.08454
23425329  -6.08336
23517417  -6.08326
23609763  -6.08325
23703909  -6.08337
23797025  -6.08330
23885795  -6.08351
23977167  -6.08418
24070323  -6.08307
24162525  -6.08399
24253785  -6.08459
24346455  -6.08332
24436347  -6.08176
24525981  -6.08156
24618781  -6.08127
24711063  -6.08066
24801843  -6.07984
24894661  -6.08051
24983925  -6.07908
25075085  -6.07916
25167405  -6.08049
25260385  -6.07969
25351225  -6.07885
25444485  -6.07842
25536493  -6.07778
25630137  -6.07646
25723203  -6.07433
25815713  -6.07301
25908147  -6.07138
25999313  -6.07050
26091157  -6.07181
26182263  -6.07244
26272557  -6.07107
26366405  -6.06955
26460393  -6.06942
26551315  -6.06947
26646767  -6.06891
26738309  -6.06829
26832699  -6.06780
26924805  -6.06705
27021579  -6.06611
27113489  -6.06672
27206001  -6.06597
27299233  -6.06560
27394227  -6.06498
27486147  -6.06465
27577197  -6.06360
27671391  -6.06443
27766331  -6.06345
27859275  -6.06476
27957645  -6.06425
28049813  -6.06321
28143889  -6.06337
28237767  -6.06238
28335765  -6.06064
28427715  -6.05974
28523781  -6.05854
28619829  -6.05792
28712591  -6.05794
28807965  -6.05656
28905975  -6.05569
28998609  -6.05516
29092525  -6.05561
29189963  -6.05532
29281599  -6.05540
29379525  -6.05560
29475117  -6.05554
29572647  -6.05469
29667969  -6.05490
29760705  -6.05482
29856267  -6.05477
29949295  -6.05479
30043321  -6.05414
30139127  -6.05413
30234517  -6.05265
30330387  -6.05306
30425681  -6.05196
30524025  -6.05151
30622443  -6.05126
30720225  -6.05058
30816043  -6.05058
30913411  -6.04930
31008705  -6.04795
31108329  -6.04789
31205865  -6.04687
31302135  -6.04542
31399025  -6.04479
31499923  -6.04384
31594857  -6.04396
31690449  -6.04296
31788243  -6.04192
31885743  -6.04064
31981391  -6.04079
32080851  -6.04042
32176119  -6.03908
32270175  -6.04001
32365971  -6.03906
32461515  -6.03844
32557275  -6.03843
32653313  -6.03777
32753511  -6.03660
32852115  -6.03589
32950411  -6.03537
33051471  -6.03433
33149745  -6.03547
33242499  -6.03521
33341301  -6.03521
33437749  -6.03455
33536013  -6.03548
33633747  -6.03565
33731607  -6.03471
33826325  -6.03361
33923325  -6.03298
34024179  -6.03275
34120461  -6.03279
34218869  -6.03234
34318235  -6.03199
34414917  -6.03139
34513101  -6.03019
34610247  -6.02961
34710753  -6.02909
34811511  -6.02958
34907885  -6.02956
35008755  -6.02954
35104173  -6.02914
35198779  -6.02887
35298975  -6.02864
35399975  -6.02867
35495955  -6.02777
35598075  -6.02669
35696745  -6.02736
35794803  -6.02633
35894417  -6.02557
35995359  -6.02545
36092937  -6.02447
36187979  -6.02470
36288959  -6.02398
36386271  -6.02331
36488433  -6.02278
36593739  -6.02105
36691249  -6.02160
36790407  -6.02095
36891465  -6.02071
36995245  -6.01987
37093877  -6.01919
37197585  -6.01910
37299015  -6.01875
37397637  -6.01822
37495869  -6.01759
37598265  -6.01698
37698605  -6.01729
37798225  -6.01733
37896831  -6.01792
37998513  -6.01796
38098143  -6.01854
38197445  -6.01791
38297089  -6.01752
38395855  -6.01764
38497419  -6.01870
38606931  -6.01820
38707965  -6.01790
38809179  -6.01724
38913399  -6.01650
39010597  -6.01559
39111291  -6.01522
39212079  -6.01508
39311811  -6.01500
39415363  -6.01497
39516417  -6.01472
39620455  -6.01402
39717735  -6.01298
39819501  -6.01346
39923427  -6.01226
40026105  -6.01222
40124091  -6.01288
40228011  -6.01285
40331709  -6.01141
40432095  -6.01198
40534461  -6.01165
40639619  -6.01180
40742541  -6.01264
40843675  -6.01373
40946631  -6.01395
41051415  -6.01399
41150705  -6.01353
41255361  -6.01311
41360205  -6.01266
41462601  -6.01175
41567645  -6.01131
41672757  -6.01101
41776787  -6.01059
41881119  -6.01064
41984883  -6.00923
42090645  -6.00868
42192315  -6.00838
42293745  -6.00793
42396201  -6.00781
42496521  -6.00671
42602075  -6.00700
42709723  -6.00700
42812931  -6.00613
42913041  -6.00568
43021745  -6.00525
43125165  -6.00575
43228143  -6.00531
43331475  -6.00540
43434573  -6.00502
43537725  -6.00496
43640505  -6.00483
43745499  -6.00451
43852785  -6.00460
43954695  -6.00428
44063775  -6.00482
44165151  -6.00491
44268967  -6.00426
44374953  -6.00312
44475667  -6.00369
44578225  -6.00332
44687461  -6.00336
44792523  -6.00283
44892575  -6.00251
44994105  -6.00283
45097863  -6.00322
45199075  -6.00296
45304545  -6.00250
45413025  -6.00165
45517509  -6.00140
45622675  -6.00140
45729675  -6.00073
45838893  -6.00052
45943857  -6.00034
46049529  -5.99980
46157481  -6.00002
46262637  -6.00011
46365137  -6.00051
46474503  -6.00106
46582509  -6.00082
46683315  -6.00076
46788639  -5.99983
46893429  -5.99989
46999557  -6.00056
47104425  -6.00050
47214321  -6.00056
47319255  -5.99969
47422357  -5.99980
47532081  -6.00044
47638845  -5.99936
47745885  -5.99892
47851895  -5.99841
47956503  -5.99863
48061165  -5.99859
48168285  -5.99875
48277185  -5.99828
48385945  -5.99749
48491775  -5.99807
48597563  -5.99769
48708979  -5.99724
48816229  -5.99757
48925835  -5.99690
49034717  -5.99625
49142399  -5.99606
49253529  -5.99556
49358925  -5.99554
49466025  -5.99529
49573615  -5.99500
49681437  -5.99490
49787475  -5.99499
49891779  -5.99482
50002365  -5.99478
50104951  -5.99380
50214175  -5.99281
50326587  -5.99332
50433673  -5.99294
50541267  -5.99274
50648675  -5.99177
50758433  -5.99193
50866397  -5.99236
50976475  -5.99164
51090165  -5.99165
51198979  -5.99029
51307263  -5.99098
51417333  -5.99080
51523725  -5.99047
51629455  -5.99012
51741719  -5.98932
51855525  -5.98873
51963141  -5.98784
52069017  -5.98730
52178797  -5.98675
52286043  -5.98641
52396575  -5.98620
52507143  -5.98648
52614087  -5.98630
52724765  -5.98580
52835651  -5.98492
52945641  -5.98466
53058735  -5.98419
53165265  -5.98365
53273025  -5.98254
53381685  -5.98243
53491403  -5.98188
53602239  -5.98299
53711175  -5.98245
53822835  -5.98212
53933859  -5.98120
54042639  -5.98112
54151747  -5.98126
54260325  -5.98025
54373795  -5.98032
54480699  -5.97992
54588591  -5.97950
54697677  -5.97973
54807357  -5.97980
54916725  -5.98006
55026705  -5.98004
55141035  -5.97941
55248963  -5.97940
55358225  -5.97885
55469323  -5.97907
55581339  -5.97837
55693275  -5.97806
55809321  -5.97776
55914275  -5.97795
56024613  -5.97726
56136675  -5.97654
56248731  -5.97630
56359459  -5.97643
56474891  -5.97643
56585425  -5.97626
56702319  -5.97504
56810453  -5.97505
56921205  -5.97413
57032017  -5.97438
57138921  -5.97445
57251025  -5.97466
57364465  -5.97537
57477355  -5.97575
57588525  -5.97578
57698751  -5.97573
57811973  -5.97592
57920471  -5.97609
58037575  -5.97537
58145685  -5.97602
58257045  -5.97552
58368555  -5.97480
58480131  -5.97478
58593015  -5.97411
58710639  -5.97343
58821819  -5.97320
58933927  -5.97283
59046075  -5.97340
59163555  -5.97324
59274075  -5.97393
59383091  -5.97351
59496927  -5.97355
59609825  -5.97308
59718543  -5.97330
59833837  -5.97259
59942313  -5.97303
60055953  -5.97261
60168423  -5.97231
60279195  -5.97275
60393285  -5.97237
60504785  -5.97291
60618675  -5.97235
60729225  -5.97181
60839291  -5.97081
60955461  -5.97123
61066373  -5.97064
61179837  -5.97010
61295391  -5.96902
61409439  -5.96869
61522329  -5.96883
61635325  -5.96901
61749575  -5.96937
61864525  -5.96889
61976187  -5.96852
62091945  -5.96818
62209553  -5.96841
62327275  -5.96857
62443199  -5.96792
62554023  -5.96709
62670769  -5.96672
62785149  -5.96641
62901945  -5.96601
63016401  -5.96584
63129723  -5.96608
63245655  -5.96588
63360725  -5.96603
63471465  -5.96594
63591063  -5.96618
63707355  -5.96580
63820029  -5.96533
63934109  -5.96464
64049985  -5.96422
64163349  -5.96398
64276731  -5.96409
64391805  -5.96348
64504521  -5.96363
64617489  -5.96382
64732857  -5.96374
64841831  -5.96413
64956507  -5.96444
65074437  -5.96335
65186457  -5.96289
65299365  -5.96195
65411619  -5.96120
65530179  -5.96128
65646301  -5.96052
65759645  -5.96027
65880525  -5.96009
65991809  -5.95985
66105165  -5.95949
66222805  -5.95884
66338167  -5.95843
66451731  -5.95833
66567465  -5.95774
66685725  -5.95730
66802005  -5.95651
66915995  -5.95590
67033435  -5.95537
67150449  -5.95568
67266167  -5.95601
67384779  -5.95572
67499865  -5.95583
67617341  -5.95604
67734981  -5.95570
67848815  -5.95490
67961383  -5.95480
68074383  -5.95434
68193935  -5.95422
68310453  -5.95406
68422861  -5.95405
68537907  -5.95364
68652675  -5.95356
68768051  -5.95342
68886265  -5.95282
68998869  -5.95277
69119075  -5.95232
69236451  -5.95233
69355143  -5.95164
69471675  -5.95137
69591025  -5.95107
69710127  -5.95085
69825525  -5.95037
69941025  -5.95010
70057377  -5.95014
70173987  -5.95000
70288785  -5.95034
70404507  -5.95031
70524425  -5.95069
70638939  -5.95045
70753001  -5.95048
70870961  -5.94986
70985307  -5.94983
71102505  -5.95002
71222535  -5.95094
71337819  -5.95095
71456175  -5.95081
71576309  -5.95047
71693349  -5.95032
71813325  -5.95012
71929707  -5.94952
72048221  -5.94877
72163915  -5.94908
72278701  -5.94895
72398115  -5.94848
72519615  -5.94877
72636741  -5.94878
72755975  -5.94890
72873567  -5.94891
72989425  -5.94902
73107893  -5.94893
73230255  -5.94848
73346925  -5.94855
73466415  -5.94839
73586745  -5.94816
73702551  -5.94806
73822637  -5.94806
73943415  -5.94824
74062665  -5.94777
74177305  -5.94748
74296101  -5.94785
74414745  -5.94806
74534275  -5.94795
74653425  -5.94761
74773845  -5.94805
74889543  -5.94775
75008073  -5.94794
75130845  -5.94782
75248235  -5.94778
75368409  -5.94791
75492341  -5.94794
75612579  -5.94721
75731907  -5.94753
75849357  -5.94784
75969943  -5.94769
76083885  -5.94725
76205341  -5.94735
76325351  -5.94677
76440825  -5.94660
76557411  -5.94655
76675725  -5.94550
76793343  -5.94473
76916825  -5.94386
77033795  -5.94425
77156933  -5.94424
77276971  -5.94393
77394771  -5.94479
77519175  -5.94490
77636897  -5.94567
77751933  -5.94558
77871225  -5.94502
77991525  -5.94481
78113565  -5.94453
78230005  -5.94394
78350589  -5.94393
78467895  -5.94375
78585507  -5.94370
78707475  -5.94339
78829143  -5.94365
78950443  -5.94334
79069575  -5.94304
79188655  -5.94243
79309759  -5.94223
79432425  -5.94250
79553565  -5.94238
79676443  -5.94261
79799097  -5.94220
79923325  -5.94245
80039295  -5.94258
80156557  -5.94230
80277483  -5.94194
80398775  -5.94194
80520907  -5.94186
80644389  -5.94194
80759313  -5.94160
80878651  -5.94043
80997525  -5.94071
81124281  -5.94065
81242955  -5.94036
81361741  -5.94060
81487275  -5.94080
81610725  -5.93957
81728913  -5.93911
81858077  -5.93892
81981165  -5.93831
82098397  -5.93851
82223939  -5.93827
82344735  -5.93793
82462365  -5.93852
82585525  -5.93843
82711825  -5.93844
82836675  -5.93819
82956165  -5.93815
83079177  -5.93841
83202345  -5.93792
83321865  -5.93691
83442305  -5.93688
83563281  -5.93662
83685511  -5.93665
83808205  -5.93682
83935371  -5.93603
84057051  -5.93580
84174825  -5.93542
84302099  -5.93576
84420531  -5.93561
84545279  -5.93537
84670395  -5.93527
84796075  -5.93529
84914949  -5.93523
85036665  -5.93505
85162389  -5.93530
85286235  -5.93504
85410675  -5.93515
85536157  -5.93564
85656207  -5.93540
85775809  -5.93547
85899089  -5.93506
86023665  -5.93561
86146041  -5.93546
86270085  -5.93518
86391459  -5.93508
86521083  -5.93522
86645379  -5.93492
86769579  -5.93490
86894825  -5.93418
87018763  -5.93437
87144417  -5.93430
87262905  -5.93478
87384761  -5.93431
87513675  -5.93422
87635925  -5.93407
87758409  -5.93384
87879855  -5.93389
88008513  -5.93443
88133193  -5.93388
88253109  -5.93333
88380761  -5.93324
88502571  -5.93316
88625869  -5.93307
88752937  -5.93309
88876685  -5.93296
88996275  -5.93327
89119083  -5.93301
89246985  -5.93353
89367865  -5.93361
89489397  -5.93417
89619579  -5.93403
89739045  -5.93422
89867187  -5.93420
89992413  -5.93415
90117135  -5.93369
90241351  -5.93384
90364699  -5.93358
90490005  -5.93329
90614861  -5.93329
90740463  -5.93355
90868393  -5.93362
90995023  -5.93370
91121225  -5.93352
91250829  -5.93259
91375731  -5.93276
91505965  -5.93323
91630275  -5.93321
91755097  -5.93342
91880373  -5.93303
92002617  -5.93271
92131893  -5.93278
92255541  -5.93327
92382325  -5.93349
92505357  -5.93290
92625741  -5.93263
92755179  -5.93265
92884683  -5.93235
93010619  -5.93207
93134897  -5.93223
93257075  -5.93217
93385845  -5.93214
93512637  -5.93131
93637665  -5.93158
93767267  -5.93186
93891993  -5.93199
94021235  -5.93219
94144107  -5.93233
94272633  -5.93210
94402675  -5.93172
94525605  -5.93140
94655799  -5.93080
94780729  -5.93087
94905925  -5.93089
95033785  -5.93123
95159675  -5.93192
95287377  -5.93192
95412925  -5.93182
95539581  -5.93208
95665833  -5.93265
95794673  -5.93248
95924525  -5.93217
96049275  -5.93162
96175035  -5.93110
96312273  -5.93064
96440091  -5.93070
96567075  -5.93066
96691635  -5.93081
96819481  -5.93061
96944111  -5.93078
97069705  -5.93044
97191825  -5.93080
97316697  -5.93083
97442145  -5.93017
97573719  -5.92963
97703505  -5.92931
97828815  -5.92924
97959675  -5.92920
98082161  -5.92911
98208243  -5.92902
98336013  -5.92899
98463049  -5.92899
98588479  -5.92850
98716475  -5.92855
98844295  -5.92869
98972709  -5.92815
99098083  -5.92837
99230675  -5.92840
99357405  -5.92766
99484225  -5.92738
99617175  -5.92792
99743525  -5.92790
99867477  -5.92787


==> data/all_log_r2_p223.dat <==
389  -29.8178
433  9.374002
563  8.360428
571  20.55194
643  16.44155
655  -3.59106
664  -1.22140
681  7.085726
707  -5.36563
709  9.611414
718  14.11839
794  -0.41230
817  -9.66531
916  -18.7178
944  -13.8165
997  -21.1524
997  -27.6252
1001  -29.5448
1028  -33.4651
1034  -37.3448
1058  -30.9237
1070  -26.6645
1073  -20.9542
1077  -18.0447
1088  -10.6105
1094  -13.9703
1102  -15.5284
1126  -16.2286
1132  -11.3044
1137  -8.11320
1141  -8.07857
1143  -5.62567
1147  -5.24171
1171  -9.45160
1246  -14.4764
1309  -13.0774
1324  -12.9183
1325  -15.6053
1431  -13.3421
1436  -12.4633
1443  -15.7079
1446  -18.1059
1466  -19.2107
1477  -18.4424
1480  -19.4925
1483  -20.3386
1525  -18.6583
1531  -15.0611
1534  -14.7537
1570  -16.8134
1576  -15.1845
1613  -23.4517
1641  -18.1272
1674  -26.7507
1712  -31.1515
1746  -31.9443
1856  -29.3349
1907  -25.8791
1922  -25.7846
1964  -26.4935
2027  -24.2789
2045  -24.7864
2089  -23.3944
2146  -20.9315
2215  -22.6678
2257  -21.7682
2282  -18.9905
2345  -20.2261
2388  -21.9886
2429  -19.3161
2445  -17.7989
2458  -19.4300
2474  -18.0019
2493  -17.5547
2541  -15.3008
2563  -16.2926
2611  -13.6279
2648  -13.8532
2674  -13.8624
2688  -12.3411
2724  -11.0901
2736  -11.2820
2768  -12.3301
2792  -13.2202
2836  -14.0721
2862  -11.9658
2900  -13.0516
2955  -12.5049
3004  -14.3375
3050  -14.0461
3112  -14.6608
3261  -15.3975
3324  -13.4262
3380  -12.6880
3448  -12.2526
3489  -14.3368
3525  -14.3218
3575  -14.9964
3664  -15.6821
3712  -15.8004
3758  -16.6142
3800  -17.0666
3848  -17.0509
3888  -17.0585
3954  -15.4582
3987  -15.4238
4025  -14.2007
4090  -13.9226
4123  -13.1169
4190  -12.9705
4279  -12.4974
4352  -12.2079
4414  -11.8779
4490  -12.1887
4514  -12.9515
4554  -11.6183
4836  -11.0861
5090  -10.9676
5345  -11.0836
5626  -12.4519
5781  -12.0363
5988  -11.4905
6198  -11.6959
6400  -12.1835
6570  -10.7397
7088  -7.30396
22449  -11.8743
35385  -15.7893
47509  -17.2325
59223  -18.0855
70623  -19.1267
81753  -20.8443
92781  -21.4589
104114  -22.3914
115542  -23.3378
126834  -23.6948
171350  -24.5604
216720  -25.6026
261849  -26.0878
306838  -26.6387
351808  -26.6646
397644  -26.5984
444450  -26.8383
491390  -26.8043
538560  -26.8137
586368  -26.7811
633912  -26.5991
682560  -26.6436
730917  -26.6951
779072  -26.6143
829080  -26.6684
877800  -26.6552
927183  -26.7037
977190  -26.6586
1026810  -26.5741
1077440  -26.5249
1129025  -26.4637
1179145  -26.4461
1230854  -26.4137
1282986  -26.4908
1335225  -26.4311
1388241  -26.4510
1441294  -26.3915
1494177  -26.4946
1547206  -26.4352
1600560  -26.3187
1654902  -26.2561
1709205  -26.1757
1763293  -26.1330
1818388  -26.0468
1873872  -26.0408
1929438  -25.9579
1984176  -25.8749
2039184  -25.8196
2094932  -25.7796
2149856  -25.7308
2207520  -25.7626
2263508  -25.7437
2319513  -25.7002
2375888  -25.6720
2433600  -25.5970
2490850  -25.5189
2548728  -25.4907
2606400  -25.4954
2663868  -25.4577
2721600  -25.4320
2780283  -25.4491
2838800  -25.4467
2898324  -25.3966
2955888  -25.3431
3014070  -25.3326
3072960  -25.3560
3131982  -25.3359
3191550  -25.2637
3251008  -25.2360
3310560  -25.2542
3369600  -25.2263
3429765  -25.1763
3489168  -25.1454
3549504  -25.1357
3609760  -25.1168
3671184  -25.0971
3731790  -25.0681
3792866  -25.0659
3854640  -25.0832
3916152  -25.0822
3978225  -25.0548
4038749  -25.0610
4100586  -25.0680
4163080  -25.0300
4225488  -25.0424
4287879  -25.0446
4350720  -24.9990
4413384  -24.9908
4475414  -24.9601
4537638  -24.9547
4600774  -24.9181
4663464  -24.8906
4727070  -24.9007
4789276  -24.8825
4853310  -24.8630
4917262  -24.8307
4981584  -24.8507
5045718  -24.8244
5110600  -24.8145
5175240  -24.7555
5239262  -24.7192
5303025  -24.6966
5368314  -24.6991
5433098  -24.6984
5498432  -24.6732
5565326  -24.6634
5631012  -24.6213
5696436  -24.6429
5761966  -24.6320
5829180  -24.6267
5895435  -24.6394
5962944  -24.6193
6028438  -24.6183
6095356  -24.5817
6161360  -24.5842
6228675  -24.5939
6295744  -24.5680
6363019  -24.5325
6431168  -24.5241
6498900  -24.4919
6566575  -24.4759
6635408  -24.4732
6703400  -24.4447
6770880  -24.4282
6838524  -24.3924
6906336  -24.3857
6975839  -24.3936
7043316  -24.4064
7111550  -24.4048
7180092  -24.3782
7250244  -24.3829
7318482  -24.3804
7387378  -24.3733
7456890  -24.3876
7526080  -24.3755
7594800  -24.3376
7664832  -24.3357
7735952  -24.3230
7806590  -24.2993
7876593  -24.3096
7947522  -24.2854
8017425  -24.2554
8087381  -24.2327
8157042  -24.1978
8227583  -24.1794
8298738  -24.1737
8370600  -24.1529
8440704  -24.1502
8512761  -24.1448
8584576  -24.1322
8656172  -24.1313
8727488  -24.0969
8796942  -24.0893
8868006  -24.0951
8940096  -24.0898
9011766  -24.0616
9084600  -24.0546
9156301  -24.0508
9227790  -24.0543
9300423  -24.0374
9372066  -24.0347
9446313  -24.0173
9519216  -24.0119
9591946  -24.0001
9665200  -23.9972
9739569  -23.9912
9812880  -23.9856
9885202  -23.9824
9959344  -23.9680
10033200  -23.9517
10106175  -23.9285
10179972  -23.9187
10253313  -23.9221
10327374  -23.9169
10402112  -23.9053
10475136  -23.9020
10549945  -23.8981
10624320  -23.8933
10697463  -23.8874
10771816  -23.8819
10847424  -23.8678
10923480  -23.8619
10997868  -23.8545
11072448  -23.8606
11148480  -23.8391
11223264  -23.8304
11297494  -23.7933
11373420  -23.7903
11447450  -23.7680
11522225  -23.7425
11599784  -23.7373
11674544  -23.7273
11749584  -23.7167
11823825  -23.7006
11897952  -23.6806
11974050  -23.6471
12049499  -23.6481
12125738  -23.6361
12202582  -23.6227
12278592  -23.6226
12354600  -23.5965
12431442  -23.5895
12508175  -23.5885
12585083  -23.5805
12663036  -23.5666
12741585  -23.5583
12818337  -23.5427
12895344  -23.5251
12972510  -23.5180
13048896  -23.5108
13127686  -23.5097
13206720  -23.5060
13286016  -23.5146
13364208  -23.5091
13442196  -23.4875
13519813  -23.4872
13598585  -23.4781
13676841  -23.4747
13754466  -23.4542
13831616  -23.4471
13909210  -23.4256
13988798  -23.4112
14066974  -23.3979
14146398  -23.3759
14224259  -23.3595
14303688  -23.3436
14382603  -23.3373
14463072  -23.3158
14540834  -23.3024
14620914  -23.2810
14699412  -23.2702
14779050  -23.2674
14857914  -23.2630
14938480  -23.2460
15018576  -23.2558
15099840  -23.2568
15179850  -23.2610
15260922  -23.2510
15341040  -23.2346
15421329  -23.2271
15501150  -23.2289
15581104  -23.2304
15661215  -23.2180
15740555  -23.2091
15820838  -23.2051
15901974  -23.1935
15981680  -23.1815
16062886  -23.1725
16143354  -23.1805
16224722  -23.1705
16304975  -23.1540
16385670  -23.1475
16467066  -23.1347
16548240  -23.1338
16630800  -23.1239
16712690  -23.1139
16795200  -23.0956
16877950  -23.0913
16960775  -23.1006
17042696  -23.0884
17124355  -23.0812
17207542  -23.0738
17289405  -23.0613
17373027  -23.0425
17455680  -23.0387
17538600  -23.0296
17621511  -23.0237
17704666  -23.0306
17787441  -23.0176
17870400  -23.0011
17953360  -22.9922
18036150  -23.0003
18119960  -22.9916
18203355  -22.9842
18286740  -22.9730
18370989  -22.9711
18454608  -22.9625
18538050  -22.9662
18621900  -22.9597
18705617  -22.9489
18789936  -22.9493
18874224  -22.9599
18958784  -22.9579
19041905  -22.9547
19126098  -22.9502
19211589  -22.9460
19295382  -22.9402
19379184  -22.9361
19465104  -22.9197
19549233  -22.9048
19633808  -22.9005
19717440  -22.8864
19800501  -22.8832
19885376  -22.8791
19969840  -22.8794
20054304  -22.8673
20139435  -22.8580
20225200  -22.8437
20311360  -22.8402
20395584  -22.8496
20482464  -22.8477
20568483  -22.8342
20653248  -22.8326
20740230  -22.8364
20826940  -22.8230
20914124  -22.8166
20999667  -22.8147
21084768  -22.7972
21171383  -22.7989
21256368  -22.7886
21342144  -22.7887
21428288  -22.7836
21515289  -22.7778
21603200  -22.7722
21689712  -22.7765
21776733  -22.7708
21863022  -22.7707
21947442  -22.7659
22034314  -22.7607
22122571  -22.7609
22209642  -22.7522
22296720  -22.7423
22384688  -22.7309
22472550  -22.7243
22559504  -22.7128
22647651  -22.6994
22734558  -22.6867
22821390  -22.6729
22908690  -22.6590
22997862  -22.6574
23085990  -22.6580
23173680  -22.6557
23262400  -22.6354
23350054  -22.6284
23439152  -22.6305
23528628  -22.6286
23618178  -22.6275
23705514  -22.6159
23794650  -22.6229
23882943  -22.6112
23971528  -22.6010
24059730  -22.6029
24148107  -22.5998
24237400  -22.5898
24327339  -22.5824
24415029  -22.5744
24503382  -22.5702
24591726  -22.5660
24680928  -22.5625
24771112  -22.5604
24861240  -22.5514
24949365  -22.5527
25039752  -22.5500
25130988  -22.5519
25222824  -22.5546
25315920  -22.5468
25408224  -22.5328
25501344  -22.5273
25592600  -22.5186
25684548  -22.5063
25778624  -22.5010
25871010  -22.4970
25964550  -22.4914
26057400  -22.4881
26149636  -22.4796
26240725  -22.4765
26333968  -22.4717
26426816  -22.4608
26519370  -22.4591
26612388  -22.4517
26705301  -22.4500
26798800  -22.4466
26892774  -22.4359
26986176  -22.4269
27079062  -22.4247
27171520  -22.4241
27268150  -22.4260
27360990  -22.4157
27453264  -22.4198
27547200  -22.4177
27640119  -22.4123
27735136  -22.4060
27829270  -22.3933
27924325  -22.3840
28018550  -22.3823
28110368  -22.3735
28203327  -22.3688
28296960  -22.3602
28390986  -22.3539
28485030  -22.3572
28579712  -22.3520
28674030  -22.3511
28768842  -22.3514
28864350  -22.3453
28960624  -22.3429
29057200  -22.3417
29150400  -22.3363
29243200  -22.3338
29339550  -22.3278
29435588  -22.3169
29531398  -22.3122
29627640  -22.3030
29723400  -22.2981
29818864  -22.3045
29914200  -22.2972
30009265  -22.2882
30105818  -22.2884
30199680  -22.2792
30295230  -22.2660
30391530  -22.2629
30488614  -22.2652
30586151  -22.2651
30682575  -22.2645
30779273  -22.2610
30875700  -22.2587
30972691  -22.2569
31069035  -22.2587
31166400  -22.2560
31262448  -22.2540
31361058  -22.2488
31458880  -22.2400
31555595  -22.2380
31653354  -22.2416
31750896  -22.2377
31848624  -22.2403
31944272  -22.2392
32039358  -22.2312
32136624  -22.2213
32233745  -22.2155
32331426  -22.2066
32429520  -22.1953
32527035  -22.1926
32625344  -22.1908
32722329  -22.1817
32820576  -22.1847
32917332  -22.1760
33016236  -22.1664
33114120  -22.1674
33214450  -22.1594
33312510  -22.1444
33410841  -22.1427
33510120  -22.1322
33607728  -22.1367
33705396  -22.1306
33803598  -22.1165
33902040  -22.1097
34001505  -22.1062
34099010  -22.1082
34197680  -22.0956
34295450  -22.0968
34394240  -22.0978
34492400  -22.0955
34591713  -22.0890
34692512  -22.0788
34794090  -22.0699
34893910  -22.0704
34993599  -22.0680
35092071  -22.0654
35189261  -22.0607
35287200  -22.0546
35387272  -22.0507
35487179  -22.0423
35587203  -22.0401
35687806  -22.0334
35788050  -22.0349
35889568  -22.0290
35988700  -22.0256
36086400  -22.0190
36185177  -22.0127
36285024  -22.0065
36384192  -22.0007
36485526  -22.0026
36588006  -21.9973
36687208  -21.9935
36786288  -21.9858
36885800  -21.9824
36986025  -21.9726
37086426  -21.9666
37188333  -21.9645
37288824  -21.9650
37390246  -21.9578
37489551  -21.9547
37590949  -21.9477
37691550  -21.9477
37792650  -21.9383
37893600  -21.9374
37993504  -21.9321
38094441  -21.9300
38194008  -21.9192
38294552  -21.9212
38395800  -21.9163
38496974  -21.9130
38600562  -21.9135
38703197  -21.9069
38804565  -21.9041
38907074  -21.9004
39008115  -21.8959
39110110  -21.9019
39212154  -21.8945
39313680  -21.8942
39414654  -21.8854
39516096  -21.8821
39617200  -21.8783
39719910  -21.8741
39820032  -21.8730
39922221  -21.8674
40024240  -21.8601
40125888  -21.8588
40228155  -21.8557
40329694  -21.8571
40430990  -21.8494
40533922  -21.8491
40638294  -21.8458
40741824  -21.8442
40845024  -21.8379
40947648  -21.8318
41052848  -21.8305
41153385  -21.8322
41257216  -21.8246
41362411  -21.8200
41464150  -21.8234
41567516  -21.8198
41671136  -21.8118
41775678  -21.8038
41880448  -21.7938
41983269  -21.7866
42087616  -21.7831
42191358  -21.7778
42294780  -21.7765
42396606  -21.7700
42501210  -21.7678
42604464  -21.7684
42708330  -21.7696
42811390  -21.7700
42917056  -21.7679
43020400  -21.7597
43126400  -21.7616
43231683  -21.7602
43335648  -21.7589
43442112  -21.7558
43547310  -21.7535
43650306  -21.7504
43754256  -21.7475
43858880  -21.7482
43964240  -21.7405
44069277  -21.7391
44174525  -21.7324
44279856  -21.7313
44384438  -21.7268
44488405  -21.7237
44596160  -21.7229
44702535  -21.7207
44806192  -21.7142
44912115  -21.7048
45017312  -21.7010
45121636  -21.6945
45228225  -21.6875
45333600  -21.6843
45439758  -21.6841
45546480  -21.6825
45650925  -21.6849
45759532  -21.6826
45865664  -21.6757
45970659  -21.6713
46076544  -21.6642
46181828  -21.6623
46287680  -21.6610
46393398  -21.6575
46499205  -21.6559
46606457  -21.6581
46710198  -21.6532
46815850  -21.6566
46920800  -21.6516
47027736  -21.6547
47133632  -21.6523
47239530  -21.6526
47344167  -21.6528
47449920  -21.6540
47556792  -21.6536
47665264  -21.6452
47771472  -21.6499
47878245  -21.6435
47984544  -21.6428
48090600  -21.6418
48196656  -21.6387
48301888  -21.6334
48410584  -21.6317
48519075  -21.6269
48625792  -21.6233
48733080  -21.6196
48841335  -21.6179
48949274  -21.6171
49055872  -21.6129
49162905  -21.6082
49271130  -21.6040
49377600  -21.6066
49484400  -21.6035
49592718  -21.6011
49700630  -21.5987
49808304  -21.5978
49914816  -21.5977
50022624  -21.5972
50133312  -21.5894
50246336  -21.5836
50355150  -21.5799
50468085  -21.5790
50579025  -21.5753
50691200  -21.5724
50804298  -21.5710
50918190  -21.5641
51028355  -21.5608
51138640  -21.5599
51250540  -21.5537
51362550  -21.5521
51473225  -21.5506
51584706  -21.5502
51696465  -21.5468
51809624  -21.5534
51922175  -21.5518
52032600  -21.5479
52144134  -21.5475
52255840  -21.5481
52369200  -21.5477
52480530  -21.5419
52592004  -21.5428
52704960  -21.5348
52819905  -21.5293
52932528  -21.5267
53046063  -21.5278
53159994  -21.5207
53271504  -21.5238
53384688  -21.5248
53496534  -21.5266
53609600  -21.5210
53723712  -21.5194
53837982  -21.5117
53952822  -21.5140
54065910  -21.5105
54178496  -21.5022
54293238  -21.5052
54408550  -21.5024
54524484  -21.4996
54637950  -21.4992
54750528  -21.4929
54864611  -21.4905
54977874  -21.4880
55093181  -21.4853
55207296  -21.4844
55321200  -21.4783
55435312  -21.4725
55548360  -21.4689
55665120  -21.4709
55779930  -21.4691
55894225  -21.4650
56007675  -21.4633
56122392  -21.4585
56236510  -21.4545
56349609  -21.4489
56463351  -21.4473
56578032  -21.4451
56692530  -21.4371
56805248  -21.4338
56918400  -21.4331
57033900  -21.4304
57146734  -21.4293
57261120  -21.4290
57376190  -21.4224
57492110  -21.4197
57607275  -21.4132
57722682  -21.4074
57837975  -21.4052
57952210  -21.4066
58069110  -21.4065
58184342  -21.4077
58301320  -21.4050
58414734  -21.3984
58531170  -21.3889
58645194  -21.3891
58761309  -21.3860
58877766  -21.3899
58992323  -21.3825
59107074  -21.3818
59224704  -21.3804
59337795  -21.3766
59454102  -21.3744
59569344  -21.3732
59684400  -21.3689
59801175  -21.3646
59917248  -21.3648
60033450  -21.3632
60150813  -21.3605
60266544  -21.3559
60383556  -21.3561
60499296  -21.3546
60618096  -21.3486
60733728  -21.3450
60847935  -21.3465
60965310  -21.3474
61081254  -21.3474
61198032  -21.3480
61315520  -21.3470
61434120  -21.3471
61552127  -21.3427
61669440  -21.3378
61789980  -21.3330
61909757  -21.3306
62027574  -21.3298
62145720  -21.3297
62263608  -21.3238
62380800  -21.3253
62496976  -21.3218
62616474  -21.3176
62735190  -21.3138
62852114  -21.3139
62969536  -21.3118
63087024  -21.3066
63206080  -21.3072
63324163  -21.3076
63442350  -21.3051
63560510  -21.3035
63679278  -21.3014
63797950  -21.3019
63915570  -21.2966
64033200  -21.2955
64149624  -21.2933
64268400  -21.2940
64385075  -21.2915
64503225  -21.2921
64621674  -21.2924
64739160  -21.2926
64858904  -21.2886
64977087  -21.2860
65093955  -21.2844
65213550  -21.2844
65332800  -21.2848
65451456  -21.2859
65570284  -21.2816
65689725  -21.2822
65806272  -21.2828
65926305  -21.2802
66045195  -21.2773
66164800  -21.2746
66285599  -21.2749
66405798  -21.2700
66525872  -21.2695
66644622  -21.2694
66763784  -21.2645
66880985  -21.2589
67002314  -21.2532
67122525  -21.2544
67242996  -21.2482
67362885  -21.2483
67480634  -21.2472
67601200  -21.2449
67723102  -21.2452
67841613  -21.2437
67960080  -21.2437
68078071  -21.2415
68197785  -21.2368
68318781  -21.2339
68436030  -21.2306
68556925  -21.2294
68675802  -21.2309
68792982  -21.2320
68915520  -21.2297
69035774  -21.2266
69156241  -21.2234
69276704  -21.2181
69397885  -21.2148
69520893  -21.2186
69643470  -21.2193
69764688  -21.2232
69884930  -21.2232
70005654  -21.2241
70126400  -21.2219
70246152  -21.2242
70365350  -21.2241
70485723  -21.2245
70607330  -21.2223
70727241  -21.2227
70847840  -21.2175
70969644  -21.2146
71089410  -21.2114
71211168  -21.2179
71331378  -21.2198
71453022  -21.2182
71575576  -21.2207
71695330  -21.2221
71816212  -21.2209
71938764  -21.2157
72058959  -21.2069
72180800  -21.2057
72303280  -21.2098
72427050  -21.2107
72550602  -21.2115
72673200  -21.2093
72793842  -21.2047
72916434  -21.2045
73039488  -21.2008
73162635  -21.1966
73286262  -21.1935
73410624  -21.1914
73533534  -21.1951
73654848  -21.1918
73776192  -21.1881
73899600  -21.1843
74021822  -21.1835
74144056  -21.1820
74267235  -21.1815
74389104  -21.1808
74511504  -21.1770
74634225  -21.1782
74754982  -21.1772
74879056  -21.1752
75000672  -21.1741
75124522  -21.1716
75248192  -21.1688
75372400  -21.1690
75497627  -21.1695
75620412  -21.1646
75743808  -21.1612
75867584  -21.1597
75989975  -21.1572
76114800  -21.1508
76238400  -21.1499
76362300  -21.1499
76483696  -21.1477
76606704  -21.1446
76731202  -21.1425
76857438  -21.1399
76980866  -21.1356
77104907  -21.1329
77229298  -21.1311
77355177  -21.1290
77480535  -21.1223
77605440  -21.1209
77731712  -21.1203
77855022  -21.1210
77979046  -21.1150
78103930  -21.1124
78227520  -21.1105
78351808  -21.1103
78476146  -21.1074
78600678  -21.1019
78724746  -21.0973
78850155  -21.0962
78975110  -21.0944
79099414  -21.0925
79225440  -21.0887
79349415  -21.0886
79477360  -21.0895
79604400  -21.0864
79729851  -21.0839
79855353  -21.0812
79979994  -21.0816
80105508  -21.0788
80229294  -21.0781
80354099  -21.0744
80480080  -21.0716
80607780  -21.0720
80734295  -21.0653
80859419  -21.0604
80984592  -21.0581
81110592  -21.0587
81235791  -21.0559
81361766  -21.0549
81487686  -21.0506
81613600  -21.0499
81741072  -21.0490
81868608  -21.0427
81993930  -21.0403
82119570  -21.0422
82246086  -21.0372
82370800  -21.0355
82497321  -21.0328
82626240  -21.0315
82752411  -21.0275
82878400  -21.0242
83005650  -21.0224
83133120  -21.0243
83260800  -21.0212
83385722  -21.0208
83513439  -21.0205
83641472  -21.0155
83769420  -21.0166
83897328  -21.0115
84025895  -21.0069
84150170  -21.0048
84275568  -21.0039
84401856  -21.0010
84528528  -21.0020
84655583  -20.9998
84780232  -20.9983
84908203  -20.9975
85037842  -20.9937
85167489  -20.9908
85294465  -20.9919
85420686  -20.9863
85547392  -20.9860
85675050  -20.9853
85802184  -20.9815
85930698  -20.9816
86061390  -20.9824
86190977  -20.9824
86318590  -20.9845
86448303  -20.9825
86577855  -20.9808
86708160  -20.9776
86836992  -20.9757
86965335  -20.9729
87092963  -20.9696
87223280  -20.9680
87350549  -20.9676
87476400  -20.9684
87603771  -20.9647
87730608  -20.9623
87860160  -20.9586
87989888  -20.9608
88119130  -20.9608
88247506  -20.9584
88376400  -20.9562
88506775  -20.9539
88636394  -20.9542
88763712  -20.9518
88892176  -20.9533
89021128  -20.9485
89150400  -20.9451
89280352  -20.9440
89409984  -20.9457
89539415  -20.9422
89669412  -20.9388
89797338  -20.9365
89927620  -20.9357
90055630  -20.9330
90182027  -20.9322
90311850  -20.9303
90442944  -20.9274
90571520  -20.9234
90703560  -20.9185
90832320  -20.9176
90964181  -20.9150
91093800  -20.9151
91222925  -20.9163
91350825  -20.9133
91482786  -20.9096
91612752  -20.9049
91742805  -20.9038
91872576  -20.9035
92001564  -20.9006
92132634  -20.8959
92260800  -20.8896
92389696  -20.8857
92519550  -20.8819
92649682  -20.8772
92782260  -20.8738
92911973  -20.8718
93043536  -20.8712
93172200  -20.8709
93304608  -20.8710
93434670  -20.8708
93564460  -20.8701
93695616  -20.8683
93824925  -20.8665
93955296  -20.8623
94085376  -20.8638
94217757  -20.8648
94350462  -20.8647
94480512  -20.8642
94610880  -20.8683
94740910  -20.8665
94871139  -20.8651
95001712  -20.8617
95131600  -20.8602
95267172  -20.8544
95396922  -20.8556
95526945  -20.8548
95657856  -20.8538
95787675  -20.8547
95919198  -20.8516
96048469  -20.8516
96177575  -20.8464
96310224  -20.8449
96441287  -20.8422
96572140  -20.8396
96701350  -20.8394
96833184  -20.8388
96963062  -20.8364
97094880  -20.8336
97227050  -20.8324
97357680  -20.8334
97489458  -20.8315
97622210  -20.8291
97754496  -20.8283
97886736  -20.8249
98020400  -20.8255
98148680  -20.8226
98279300  -20.8206
98414334  -20.8199
98546502  -20.8166
98677425  -20.8163
98808998  -20.8151
98939600  -20.8131
99071492  -20.8117
99207200  -20.8081
99339593  -20.8048
99472386  -20.8053
99605328  -20.8074
99736530  -20.8030
99867339  -20.8004


==> data/all_log_r2_p271.dat <==
389  -47.7086
433  0.428633
446  -18.0152
563  18.15499
571  14.52399
643  20.72485
655  3.868516
664  29.37808
681  23.93932
707  20.23318
709  27.34452
718  12.46091
794  -2.87903
817  -5.06825
916  -16.0970
944  -15.5191
997  -22.7294
997  -27.6042
1001  -23.2424
1028  -24.1609
1034  -28.2989
1058  -26.3795
1070  -15.5276
1073  -9.35628
1077  -15.9639
1088  -13.1985
1094  -10.6363
1102  -14.0091
1126  -9.64938
1132  -12.8436
1137  -9.93259
1141  -11.8220
1143  -18.0785
1147  -18.5828
1171  -22.0893
1246  -21.0797
1309  -25.9413
1324  -22.7994
1325  -23.5052
1431  -21.1010
1436  -17.9267
1443  -12.6503
1446  -17.0943
1466  -14.3861
1477  -14.0664
1480  -15.8236
1483  -17.6620
1525  -19.7373
1531  -16.3411
1534  -17.6281
1570  -18.2925
1611  -19.2816
1639  -17.0919
1664  -10.1864
1701  -11.4615
1745  -10.2154
1832  -12.2528
1888  -13.2063
1918  -16.0516
1957  -20.2630
2021  -17.6076
2035  -12.1069
2059  -13.2089
2123  -12.7681
2175  -11.2859
2251  -12.4886
2265  -7.59051
2330  -4.35582
2366  -4.53147
2409  -4.10858
2433  -7.68967
2455  -8.44377
2466  -7.69577
2492  -8.59426
2537  -6.55820
2554  -7.75340
2601  -8.36188
2624  -8.60233
2674  -8.46025
2679  -9.00953
2725  -7.80011
2738  -9.22367
2768  -9.08017
2793  -12.1019
2837  -13.6614
2868  -15.0844
2900  -15.2406
2955  -16.5755
3004  -17.2936
3050  -18.2459
3112  -18.4905
3261  -18.2434
3324  -16.7956
3380  -16.5731
3448  -14.7177
3489  -15.5007
3525  -14.0828
3573  -12.3194
3664  -11.2045
3710  -10.4672
3758  -10.5199
3799  -9.11109
3842  -9.51071
3886  -9.06660
3952  -9.06657
3987  -10.8866
4014  -11.7718
4077  -13.1699
4119  -13.0383
4182  -14.1978
4255  -13.4563
4347  -11.6764
4400  -11.2145
4480  -10.4056
4511  -10.9476
4544  -12.3923
4806  -11.0223
5088  -10.0975
5331  -10.8479
5612  -10.7283
5781  -8.70344
5982  -6.76185
6192  -7.93800
6378  -7.91549
6567  -8.75365
7077  -8.52967
22425  -14.2831
35360  -18.7649
47488  -19.9549
59202  -20.7481
70587  -21.9838
81666  -22.3697
92720  -23.5038
104114  -24.5223
115550  -25.2589
126834  -25.6268
171328  -26.8669
216720  -27.3616
261814  -27.9909
306810  -28.2082
351808  -28.6374
397584  -28.5891
444411  -28.5136
491517  -28.5912
538560  -28.9561
586242  -29.0197
633850  -28.8668
682675  -28.8464
730835  -28.9208
778934  -28.8189
828800  -28.7816
877710  -28.7796
926919  -28.8574
976815  -28.8785
1026264  -28.8880
1077120  -28.9853
1128400  -28.9461
1178532  -28.8491
1229900  -28.7902
1282320  -28.5892
1334424  -28.5984
1387360  -28.6163
1439996  -28.5926
1493232  -28.5761
1546160  -28.5948
1599654  -28.5292
1654128  -28.4447
1708560  -28.4916
1762670  -28.4167
1817739  -28.3533
1873286  -28.2823
1928790  -28.2567
1983658  -28.2365
2038634  -28.1888
2094336  -28.2127
2149455  -28.2440
2207025  -28.2099
2262862  -28.2154
2319200  -28.1977
2375590  -28.0903
2433431  -28.0244
2489957  -27.9586
2548086  -27.8904
2605902  -27.8224
2663200  -27.7638
2721150  -27.7437
2779925  -27.7465
2838150  -27.7109
2897514  -27.6652
2955224  -27.6562
3013843  -27.6602
3072595  -27.6449
3131352  -27.6068
3190800  -27.6515
3250550  -27.6526
3309872  -27.6334
3369002  -27.5928
3429120  -27.6061
3488815  -27.5790
3549090  -27.5683
3609386  -27.5710
3670704  -27.5381
3731445  -27.5033
3792376  -27.4375
3853760  -27.4252
3914940  -27.3919
3977232  -27.4241
4037940  -27.3833
4099425  -27.3451
4162158  -27.3148
4224800  -27.2919
4287184  -27.2705
4350118  -27.2621
4412736  -27.2485
4475082  -27.1964
4537206  -27.2029
4599920  -27.1552
4662834  -27.1332
4726800  -27.0933
4788915  -27.0617
4852903  -27.0172
4917200  -27.0039
4981420  -27.0020
5045283  -26.9798
5110227  -26.9507
5175104  -26.9369
5238957  -26.9335
5302682  -26.9245
5367975  -26.9155
5433150  -26.9207
5498442  -26.8858
5565329  -26.8746
5630864  -26.8435
5696568  -26.8361
5762358  -26.8094
5829435  -26.7643
5895880  -26.7465
5963200  -26.7160
6028704  -26.6953
6095592  -26.7128
6161232  -26.7134
6228966  -26.6948
6296004  -26.6602
6362910  -26.6426
6431198  -26.6167
6499115  -26.6017
6566850  -26.5819
6635712  -26.5464
6703664  -26.5711
6771144  -26.5557
6838544  -26.5604
6906336  -26.5533
6975808  -26.5139
7043718  -26.4835
7111526  -26.4767
7180082  -26.4689
7250050  -26.4708
7318519  -26.4561
7387350  -26.4493
7456776  -26.4311
7525665  -26.4001
7594650  -26.3748
7664580  -26.3405
7735518  -26.3450
7806624  -26.3182
7876524  -26.2881
7947450  -26.2725
8017425  -26.2465
8087744  -26.2329
8156952  -26.2457
8227564  -26.2375
8298696  -26.2398
8370450  -26.2276
8440600  -26.2148
8512308  -26.2232
8584148  -26.1985
8655997  -26.2055
8727480  -26.2263
8796925  -26.2083
8867925  -26.1741
8940450  -26.1714
9012080  -26.1609
9084764  -26.1621
9156672  -26.1850
9228438  -26.1609
9301208  -26.1479
9372846  -26.1417
9446720  -26.1314
9519594  -26.1076
9592275  -26.1155
9665376  -26.1060
9739470  -26.0818
9812880  -26.0843
9885150  -26.0601
9959202  -26.0596
10032714  -26.0589
10106150  -26.0284
10179917  -25.9918
10253313  -25.9899
10327374  -25.9718
10402425  -25.9543
10475328  -25.9536
10550340  -25.9525
10624992  -25.9216
10698138  -25.9110
10772544  -25.8980
10847816  -25.8750
10924200  -25.8613
10998720  -25.8701
11073205  -25.8577
11148885  -25.8255
11223872  -25.8277
11298186  -25.8128
11374100  -25.7890
11447863  -25.7811
11523021  -25.7751
11600604  -25.7715
11674800  -25.7542
11749953  -25.7421
11824530  -25.7071
11898560  -25.6954
11974480  -25.6843
12049884  -25.6629
12126602  -25.6566
12203001  -25.6477
12278925  -25.6342
12354617  -25.6416
12431865  -25.6279
12508650  -25.6194
12585536  -25.6044
12663413  -25.6133
12742480  -25.6240
12819051  -25.6080
12895728  -25.6081
12973076  -25.5966
13049971  -25.5926
13128752  -25.5908
13207872  -25.5830
13287237  -25.5612
13365504  -25.5568
13442880  -25.5612
13520220  -25.5677
13598910  -25.5605
13677732  -25.5614
13755200  -25.5383
13832150  -25.5333
13910001  -25.5352
13989405  -25.5320
14067186  -25.5134
14146383  -25.5129
14224644  -25.4972
14304054  -25.4945
14383040  -25.4792
14463614  -25.4678
14541600  -25.4541
14621255  -25.4320
14699673  -25.4159
14779224  -25.3940
14858333  -25.3734
14938782  -25.3669
15018576  -25.3481
15099790  -25.3401
15179837  -25.3408
15260449  -25.3234
15340096  -25.3048
15420096  -25.2860
15500352  -25.2730
15580077  -25.2656
15659936  -25.2482
15739175  -25.2350
15819552  -25.2233
15900984  -25.2108
15980550  -25.2099
16061590  -25.2076
16142571  -25.1926
16223808  -25.1697
16304224  -25.1710
16384902  -25.1539
16466548  -25.1513
16547418  -25.1454
16629936  -25.1315
16712003  -25.1211
16794480  -25.1026
16877168  -25.1071
16959600  -25.1062
17041248  -25.0904
17122672  -25.0767
17205904  -25.0808
17287584  -25.0655
17371728  -25.0456
17454636  -25.0294
17536968  -25.0249
17620020  -25.0237
17703402  -25.0188
17785872  -25.0128
17868994  -25.0041
17952144  -24.9830
18035430  -24.9796
18118800  -24.9774
18202275  -24.9813
18285176  -24.9658
18369945  -24.9564
18453327  -24.9491
18536305  -24.9396
18620110  -24.9242
18704040  -24.9139
18788202  -24.9021
18872545  -24.8792
18956784  -24.8805
19040175  -24.8925
19124301  -24.8849
19209960  -24.8851
19293486  -24.8675
19377666  -24.8506
19463232  -24.8311
19547316  -24.8204
19631850  -24.8173
19715648  -24.8045
19798266  -24.7854
19883200  -24.7790
19967634  -24.7719
20052090  -24.7628
20137136  -24.7584
20223035  -24.7482
20309184  -24.7343
20393604  -24.7238
20480368  -24.7358
20566238  -24.7392
20651638  -24.7244
20738368  -24.7149
20825280  -24.7050
20912040  -24.6983
20997866  -24.6957
21082560  -24.6903
21168902  -24.6804
21254100  -24.6672
21340170  -24.6561
21425600  -24.6379
21512200  -24.6272
21600519  -24.6151
21687424  -24.6091
21774383  -24.5899
21860928  -24.5849
21945280  -24.5594
22032528  -24.5558
22120416  -24.5472
22207575  -24.5361
22294062  -24.5381
22382400  -24.5315
22470066  -24.5275
22556942  -24.5131
22645056  -24.5004
22731786  -24.4964
22818825  -24.4950
22905600  -24.4810
22994932  -24.4703
23083200  -24.4783
23170782  -24.4746
23259645  -24.4598
23347323  -24.4441
23436564  -24.4232
23525590  -24.4114
23615046  -24.4072
23702514  -24.4042
23791680  -24.4056
23880150  -24.4001
23968272  -24.3962
24056550  -24.3988
24145632  -24.3833
24234950  -24.3787
24324984  -24.3608
24412986  -24.3608
24501624  -24.3515
24589725  -24.3417
24678792  -24.3226
24769080  -24.3141
24858880  -24.3072
24947027  -24.2895
25037430  -24.2819
25128768  -24.2772
25220296  -24.2638
25313360  -24.2580
25406262  -24.2603
25499232  -24.2525
25590600  -24.2458
25682880  -24.2358
25776576  -24.2259
25869600  -24.2236
25963104  -24.2195
26055792  -24.2089
26147680  -24.1947
26239050  -24.1844
26332675  -24.1755
26425940  -24.1725
26517995  -24.1720
26611350  -24.1656
26704350  -24.1545
26797714  -24.1590
26891632  -24.1554
26984758  -24.1436
27077395  -24.1380
27169422  -24.1378
27265728  -24.1318
27358695  -24.1274
27451008  -24.1205
27544128  -24.1140
27637227  -24.1078
27732672  -24.1019
27827008  -24.0912
27921984  -24.0893
28016192  -24.0871
28108300  -24.0918
28201320  -24.0815
28294800  -24.0741
28389150  -24.0714
28483344  -24.0644
28578128  -24.0675
28672448  -24.0684
28767312  -24.0652
28862550  -24.0563
28959325  -24.0567
29055394  -24.0403
29149120  -24.0335
29242386  -24.0281
29338488  -24.0178
29434496  -24.0088
29530400  -24.0027
29626740  -23.9957
29722368  -23.9874
29817900  -23.9773
29913264  -23.9728
30008100  -23.9708
30104256  -23.9600
30198496  -23.9575
30294269  -23.9516
30391008  -23.9445
30487975  -23.9383
30585408  -23.9318
30682518  -23.9234
30778631  -23.9273
30875215  -23.9149
30971822  -23.9054
31068928  -23.8999
31165920  -23.8858
31261958  -23.8806
31360110  -23.8723
31458350  -23.8631
31555095  -23.8649
31652855  -23.8658
31750320  -23.8598
31847938  -23.8605
31943142  -23.8612
32038560  -23.8547
32136160  -23.8523
32233222  -23.8433
32331013  -23.8336
32429075  -23.8220
32526528  -23.8240
32624760  -23.8145
32721777  -23.8112
32820025  -23.8054
32917815  -23.8072
33016718  -23.8063
33114675  -23.8014
33215040  -23.7847
33313540  -23.7885
33411725  -23.7834
33510777  -23.7880
33608072  -23.7797
33706530  -23.7725
33804653  -23.7691
33903010  -23.7579
34002010  -23.7466
34099950  -23.7394
34198164  -23.7369
34295928  -23.7311
34394674  -23.7377
34493550  -23.7420
34592569  -23.7411
34693400  -23.7379
34794978  -23.7303
34895200  -23.7295
34994304  -23.7241
35092281  -23.7122
35189790  -23.7187
35288085  -23.7092
35388050  -23.6960
35487765  -23.6992
35587630  -23.6921
35688120  -23.6898
35787650  -23.6824
35888870  -23.6795
35988144  -23.6768
36086223  -23.6690
36184995  -23.6627
36284832  -23.6507
36384870  -23.6508
36485820  -23.6467
36587760  -23.6407
36687160  -23.6458
36786240  -23.6421
36885650  -23.6339
36985885  -23.6368
37086400  -23.6311
37188450  -23.6259
37289193  -23.6163
37390765  -23.6161
37490072  -23.6151
37591701  -23.6083
37692094  -23.6065
37793025  -23.5975
37894142  -23.5958
37994560  -23.5867
38094896  -23.5850
38194365  -23.5764
38295382  -23.5721
38396864  -23.5758
38497618  -23.5702
38600952  -23.5633
38703192  -23.5554
38805114  -23.5559
38907550  -23.5441
39008592  -23.5264
39110112  -23.5209
39212676  -23.5184
39314304  -23.5150
39415147  -23.5149
39516480  -23.5145
39618166  -23.5197
39720804  -23.5194
39821040  -23.5196
39923191  -23.5118
40025726  -23.5090
40127109  -23.5106
40228800  -23.4996
40330880  -23.4928
40432058  -23.4899
40534461  -23.4888
40638256  -23.4904
40741668  -23.4843
40845021  -23.4840
40947543  -23.4794
41052690  -23.4737
41153680  -23.4728
41257669  -23.4683
41363034  -23.4642
41464731  -23.4610
41568462  -23.4557
41672098  -23.4535
41776560  -23.4565
41880918  -23.4589
41984254  -23.4541
42088670  -23.4518
42192304  -23.4430
42295680  -23.4400
42398400  -23.4392
42502914  -23.4339
42606144  -23.4279
42709536  -23.4197
42813483  -23.4194
42919152  -23.4149
43022592  -23.4093
43128462  -23.4050
43233733  -23.4041
43337200  -23.4056
43443700  -23.4032
43548912  -23.4046
43651851  -23.4100
43755840  -23.4128
43860538  -23.4052
43965350  -23.4017
44070984  -23.3980
44176344  -23.3915
44281600  -23.3839
44385825  -23.3749
44490510  -23.3801
44597408  -23.3715
44704359  -23.3689
44808197  -23.3553
44914296  -23.3509
45018960  -23.3467
45122400  -23.3452
45229842  -23.3458
45334800  -23.3484
45441498  -23.3435
45547242  -23.3462
45652536  -23.3438
45760758  -23.3382
45866720  -23.3311
45971478  -23.3293
46078050  -23.3306
46183570  -23.3249
46289589  -23.3241
46394768  -23.3210
46501520  -23.3247
46608678  -23.3212
46712070  -23.3249
46818243  -23.3196
46923783  -23.3149
47030208  -23.3059
47136240  -23.3034
47242272  -23.2991
47347050  -23.2943
47452290  -23.2889
47558718  -23.2890
47666925  -23.2880
47773824  -23.2849
47880129  -23.2874
47985984  -23.2786
48091527  -23.2736
48198215  -23.2686
48303450  -23.2646
48412266  -23.2612
48520731  -23.2564
48627425  -23.2593
48734530  -23.2589
48842105  -23.2581
48950076  -23.2584
49057683  -23.2565
49163851  -23.2510
49272210  -23.2474
49378518  -23.2424
49485450  -23.2409
49593190  -23.2354
49701184  -23.2372
49808853  -23.2374
49914810  -23.2327
50022630  -23.2258
50133242  -23.2233
50247002  -23.2228
50355360  -23.2215
50468112  -23.2235
50578856  -23.2214
50691672  -23.2145
50804898  -23.2142
50918838  -23.2096
51028797  -23.2150
51139536  -23.2122
51251550  -23.2118
51363600  -23.2129
51474384  -23.2034
51585632  -23.2018
51697830  -23.2010
51810990  -23.2035
51923319  -23.1977
52034126  -23.1942
52145306  -23.1915
52257040  -23.1917
52369779  -23.1875
52480714  -23.1853
52591931  -23.1812
52704960  -23.1781
52819335  -23.1741
52932528  -23.1727
53046063  -23.1693
53159274  -23.1720
53270883  -23.1710
53384688  -23.1689
53496399  -23.1692
53609559  -23.1641
53723925  -23.1560
53838450  -23.1551
53953400  -23.1603
54066480  -23.1578
54178800  -23.1585
54293568  -23.1575
54409152  -23.1607
54525060  -23.1585
54638640  -23.1542
54751130  -23.1528
54864525  -23.1513
54977314  -23.1466
55092605  -23.1441
55206720  -23.1412
55320661  -23.1367
55434300  -23.1354
55547797  -23.1265
55663630  -23.1230
55778592  -23.1222
55892438  -23.1253
56006401  -23.1212
56121345  -23.1193
56235204  -23.1120
56348369  -23.1113
56463300  -23.1083
56578032  -23.1067
56692350  -23.0997
56804570  -23.0943
56918400  -23.0946
57033440  -23.0902
57145998  -23.0843
57259774  -23.0809
57375488  -23.0732
57491280  -23.0701
57606654  -23.0705
57721510  -23.0646
57837248  -23.0624
57951600  -23.0624
58068450  -23.0615
58183654  -23.0549
58300582  -23.0560
58414081  -23.0535
58529856  -23.0489
58643920  -23.0486
58759350  -23.0414
58875120  -23.0365
58989924  -23.0365
59105134  -23.0300
59222772  -23.0312
59336235  -23.0269
59452350  -23.0276
59568075  -23.0301
59682427  -23.0282
59798656  -23.0229
59915094  -23.0255
60031600  -23.0183
60148854  -23.0149
60264360  -23.0082
60380784  -23.0059
60496320  -23.0060
60614525  -23.0071
60730178  -23.0061
60843640  -23.0009
60961392  -23.0025
61077115  -22.9967
61193835  -22.9923
61311152  -22.9949
61430336  -22.9876
61548448  -22.9896
61666042  -22.9794
61785990  -22.9789
61905997  -22.9712
62024200  -22.9663
62142192  -22.9657
62259792  -22.9586
62377563  -22.9483
62493270  -22.9430
62612646  -22.9416
62731872  -22.9335
62848773  -22.9356
62964864  -22.9273
63082350  -22.9247
63201267  -22.9224
63319410  -22.9171
63437760  -22.9109
63555450  -22.9116
63674814  -22.9085
63794178  -22.9019
63911053  -22.9014
64029792  -22.9046
64145520  -22.9016
64263598  -22.9008
64380848  -22.8909
64498014  -22.8794
64616800  -22.8742
64734546  -22.8704
64854342  -22.8676
64972080  -22.8575
65090368  -22.8601
65208698  -22.8596
65328032  -22.8532
65446360  -22.8516
65566116  -22.8545
65684736  -22.8552
65801232  -22.8539
65921382  -22.8524
66041800  -22.8493
66161058  -22.8479
66281632  -22.8430
66401909  -22.8394
66523126  -22.8302
66641457  -22.8288
66760540  -22.8270
66878246  -22.8219
66999483  -22.8190
67119552  -22.8184
67239081  -22.8113
67359006  -22.8065
67477208  -22.8064
67597056  -22.8022
67718688  -22.8017
67837221  -22.7940
67956160  -22.7883
68074290  -22.7875
68193718  -22.7866
68314410  -22.7861
68432175  -22.7844
68552650  -22.7833
68671440  -22.7831
68788800  -22.7766
68912050  -22.7762
69031935  -22.7762
69152400  -22.7708
69273533  -22.7715
69393552  -22.7676
69517320  -22.7625
69639658  -22.7571
69761472  -22.7532
69881881  -22.7542
70001802  -22.7513
70122528  -22.7513
70243160  -22.7497
70362432  -22.7463
70481600  -22.7420
70604032  -22.7439
70723548  -22.7460
70844152  -22.7474
70965930  -22.7461
71085685  -22.7428
71207976  -22.7407
71327270  -22.7346
71448564  -22.7296
71570916  -22.7304
71691165  -22.7300
71811558  -22.7294
71933504  -22.7246
72054400  -22.7228
72175675  -22.7206
72298422  -22.7174
72421830  -22.7150
72545550  -22.7132
72668400  -22.7119
72788800  -22.7119
72910977  -22.7128
73033920  -22.7073
73156908  -22.7074
73280325  -22.7061
73404555  -22.7076
73527795  -22.7036
73649070  -22.7020
73769786  -22.7006
73892143  -22.6984
74015331  -22.6945
74137603  -22.6919
74261370  -22.6896
74383328  -22.6827
74505970  -22.6783
74628432  -22.6779
74749176  -22.6755
74872486  -22.6770
74994080  -22.6747
75118325  -22.6704
75241728  -22.6662
75365760  -22.6619
75491416  -22.6590
75615098  -22.6578
75738911  -22.6551
75861819  -22.6579
75984930  -22.6529
76109008  -22.6542
76232600  -22.6546
76356178  -22.6519
76478571  -22.6517
76601470  -22.6463
76725312  -22.6427
76852139  -22.6412
76976550  -22.6403
77100615  -22.6381
77224896  -22.6320
77350077  -22.6280
77476595  -22.6299
77601300  -22.6229
77726571  -22.6209
77850800  -22.6174
77975090  -22.6123
78099632  -22.6060
78223936  -22.6023
78347925  -22.5966
78472784  -22.5910
78597090  -22.5920
78720906  -22.5838
78847200  -22.5771
78972075  -22.5766
79096080  -22.5751
79222131  -22.5689
79346850  -22.5686
79473778  -22.5644
79601364  -22.5623
79726635  -22.5599
79852878  -22.5574
79977415  -22.5559
80102995  -22.5529
80226675  -22.5497
80352162  -22.5475
80477760  -22.5430
80605248  -22.5433
80731696  -22.5444
80857525  -22.5497
80982720  -22.5504
81108720  -22.5501
81233670  -22.5454
81360225  -22.5428
81485573  -22.5424
81611835  -22.5431
81739216  -22.5379
81867200  -22.5397
81993051  -22.5373
82118114  -22.5312
82244754  -22.5291
82369300  -22.5285
82496106  -22.5306
82624716  -22.5268
82750941  -22.5256
82877760  -22.5241
83004816  -22.5219
83131962  -22.5195
83259760  -22.5134
83385040  -22.5123
83512214  -22.5111
83640128  -22.5141
83767152  -22.5135
83895966  -22.5095
84024650  -22.5078
84149373  -22.5106
84275611  -22.5074
84401856  -22.5015
84528528  -22.4981
84655350  -22.4945
84780882  -22.4944
84908880  -22.4929
85037715  -22.4870
85167458  -22.4806
85294435  -22.4806
85420094  -22.4793
85546800  -22.4782
85674305  -22.4779
85801536  -22.4782
85930050  -22.4739
86060528  -22.4693
86190282  -22.4663
86318400  -22.4667
86447475  -22.4625
86577141  -22.4588
86707272  -22.4574
86836350  -22.4537
86965200  -22.4505
87092288  -22.4432
87222421  -22.4415
87350682  -22.4373
87476400  -22.4332
87603768  -22.4355
87730563  -22.4301
87860850  -22.4271
87990480  -22.4260
88119682  -22.4261
88246656  -22.4246
88376400  -22.4208
88506600  -22.4211
88635663  -22.4198
88762800  -22.4161
88892160  -22.4123
89020899  -22.4131
89150400  -22.4105
89280576  -22.4096
89410698  -22.4048
89539920  -22.4011
89670063  -22.4041
89798331  -22.4042
89928846  -22.4023
90056128  -22.4015
90182544  -22.4019
90313200  -22.4002
90444182  -22.4017
90572826  -22.3980
90704400  -22.3965
90833490  -22.3968
90964678  -22.3979
91093761  -22.3937
91222917  -22.3908
91350945  -22.3874
91483290  -22.3848
91613370  -22.3815
91743402  -22.3754
91873936  -22.3733
92001558  -22.3701
92132010  -22.3697
92260275  -22.3681
92389696  -22.3692
92519550  -22.3676
92649650  -22.3673
92782272  -22.3707
92912512  -22.3623
93044160  -22.3625
93172800  -22.3621
93305322  -22.3620
93435768  -22.3584
93565605  -22.3621
93697086  -22.3592
93826224  -22.3557
93957440  -22.3553
94086608  -22.3514
94219200  -22.3487
94351334  -22.3436
94482465  -22.3413
94612239  -22.3385
94742725  -22.3384
94873266  -22.3321
95003824  -22.3296
95134032  -22.3289
95268430  -22.3242
95397610  -22.3230
95527594  -22.3171
95658672  -22.3191
95788080  -22.3205
95920734  -22.3176
96048990  -22.3167
96178056  -22.3142
96310224  -22.3115
96442416  -22.3096
96573414  -22.3043
96702864  -22.3030
96834429  -22.2994
96964560  -22.2980
97094880  -22.2970
97226270  -22.2964
97356960  -22.2945
97488881  -22.2963
97620786  -22.2960
97753200  -22.2928
97885102  -22.2867
98018512  -22.2834
98146722  -22.2815
98277230  -22.2768
98412138  -22.2762
98545050  -22.2724
98676180  -22.2672
98808262  -22.2671
98939074  -22.2631
99071412  -22.2626
99207225  -22.2621
99339525  -22.2604
99472536  -22.2603
99605328  -22.2560
99736400  -22.2542
99867328  -22.2547


==> data/all_log_r2_p3.dat <==
389  -11.9271
433  -12.0343
446  -14.1231
563  -12.1757
571  -12.2795
643  -12.3883
655  -13.3976
664  -14.1598
707  -14.0445
709  -13.2964
718  -13.2834
794  -13.2893
817  -13.2986
916  -13.8102
944  -14.2595
997  -13.7998
997  -13.3942
1001  -13.8016
1028  -13.8052
1034  -13.8091
1058  -13.8147
1070  -14.1380
1073  -13.8267
1088  -13.8333
1094  -13.8397
1102  -13.5768
1126  -13.8547
1132  -13.8622
1141  -13.8697
1147  -13.6422
1171  -13.8859
1246  -14.1201
1309  -13.9097
1324  -13.9235
1325  -13.9365
1436  -13.9532
1466  -14.1672
1477  -14.1785
1480  -14.3764
1483  -14.3821
1525  -14.3889
1531  -14.0463
1534  -14.2314
1570  -14.2425
1576  -14.2532
1591  -13.9434
1594  -14.1174
1613  -14.1310
1615  -14.1441
1621  -13.8612
1627  -13.7344
1696  -14.0980
1738  -13.6753
1856  -13.3204
1909  -12.7006
1952  -12.6614
2015  -12.7235
2035  -12.6921
2059  -12.8328
2146  -12.8019
2225  -12.9302
2299  -12.7583
2366  -12.8130
2432  -12.4622
2458  -12.5279
2482  -12.5889
2548  -12.7067
2611  -12.7590
2666  -12.8094
2678  -12.8572
2728  -12.8501
2768  -12.8444
2813  -12.6427
2848  -12.8846
2918  -12.9739
2996  -13.0598
3046  -13.0534
3134  -13.0049
3200  -13.0866
3278  -13.0826
3328  -13.2811
3380  -13.4318
3424  -13.3834
3454  -13.3753
3496  -13.4047
3509  -13.3610
3562  -13.4609
3586  -13.4531
3661  -13.5142
3706  -13.5064
3731  -13.5977
3784  -13.4868
3857  -13.4761
3952  -13.5559
4006  -13.5458
4069  -13.5923
4123  -13.4763
4202  -13.4720
4355  -13.3934
4480  -13.4437
4514  -13.4442
4588  -13.3051
4652  -13.2875
4799  -13.2049
4912  -13.2798
4975  -13.3093
5060  -13.3173
5150  -13.2038
5285  -13.1358
5318  -13.0518
5422  -13.0292
5558  -13.1017
5629  -13.0983
5678  -13.1314
5732  -13.1282
5840  -13.1429
6241  -13.0877
6578  -13.0787
6853  -12.8190
7286  -12.7390
7610  -12.7220
7867  -12.6322
8210  -12.7459
8554  -12.7807
8830  -12.6429
9832  -12.4842
38962  -11.2986
65923  -10.9180
92545  -10.6602
119935  -10.4940
147877  -10.3909
176942  -10.2317
206218  -10.1197
235552  -10.0281
265157  -9.96795
293440  -9.92012
335830  -9.83499
378038  -9.81920
421295  -9.77810
466454  -9.76695
511010  -9.73388
555242  -9.66524
601216  -9.63525
647024  -9.60416
692912  -9.55793
739600  -9.53638
785630  -9.52185
833392  -9.49681
881384  -9.47645
928204  -9.43803
976144  -9.42777
1024058  -9.42427
1073941  -9.39107
1122790  -9.37561
1171030  -9.36491
1221650  -9.35225
1271900  -9.34772
1321648  -9.31196
1372240  -9.29696
1423565  -9.27678
1473728  -9.24900
1525585  -9.23585
1577092  -9.21951
1629422  -9.20558
1682092  -9.19829
1734640  -9.20253
1787968  -9.18751
1841752  -9.17531
1896865  -9.17185
1952221  -9.16665
2005360  -9.15507
2058128  -9.15717
2112950  -9.16238
2167240  -9.15632
2222792  -9.14004
2276560  -9.13479
2331896  -9.12255
2387101  -9.10518
2444693  -9.09978
2500831  -9.09481
2556800  -9.08455
2614249  -9.07015
2671040  -9.05663
2726944  -9.05967
2785600  -9.05490
2841788  -9.04065
2899886  -9.04055
2956486  -9.03690
3013946  -9.03020
3073306  -9.02056
3131594  -9.01562
3190978  -9.00684
3249344  -9.00594
3307070  -9.00019
3365546  -8.99302
3423728  -8.99148
3481907  -8.98824
3540160  -8.98846
3598639  -8.97896
3659440  -8.97656
3720739  -8.97294
3779830  -8.97031
3839477  -8.96386
3899848  -8.95787
3961298  -8.95226
4021072  -8.94812
4082098  -8.93634
4144688  -8.93181
4204930  -8.92560
4265842  -8.91898
4328333  -8.91673
4389506  -8.91378
4451675  -8.91547
4513942  -8.91498
4574768  -8.91011
4636522  -8.90700
4699420  -8.90240
4761950  -8.89707
4823720  -8.90108
4886050  -8.89931
4950800  -8.89146
5014360  -8.89110
5077394  -8.88572
5140433  -8.88124
5203547  -8.87822
5266214  -8.87673
5331472  -8.87103
5394800  -8.86685
5460002  -8.86088
5524376  -8.86065
5589424  -8.85863
5654327  -8.85842
5717440  -8.85403
5781824  -8.85312
5846522  -8.84833
5912015  -8.84814
5978120  -8.84385
6042730  -8.83898
6108928  -8.83045
6174550  -8.82448
6240056  -8.81952
6306734  -8.81790
6373427  -8.82057
6441710  -8.81719
6507896  -8.81345
6573484  -8.80839
6640834  -8.80467
6708032  -8.79882
6774485  -8.79572
6843200  -8.79661
6909667  -8.79444
6977446  -8.79156
7045376  -8.79245
7110892  -8.78800
7179200  -8.78369
7248190  -8.77951
7316288  -8.77701
7384258  -8.77271
7450891  -8.76691
7519600  -8.76882
7586425  -8.76763
7654514  -8.76774
7724600  -8.76556
7794160  -8.76136
7862096  -8.76032
7932064  -8.75586
8000800  -8.74992
8071100  -8.75352
8139200  -8.75090
8209850  -8.74888
8281280  -8.74614
8351782  -8.74657
8423360  -8.74976
8494288  -8.74783
8565080  -8.74878
8636800  -8.74411
8706110  -8.74277
8776291  -8.74150
8847112  -8.73747
8918506  -8.73450
8989634  -8.73463
9060670  -8.73457
9132082  -8.73131
9203158  -8.72905
9274606  -8.72792
9346096  -8.72461
9418148  -8.72381
9489040  -8.72431
9561520  -8.72454
9633848  -8.72003
9705043  -8.71967
9777856  -8.71957
9850751  -8.71557
9922946  -8.71287
9994400  -8.71183
10068748  -8.70875
10141448  -8.70472
10214180  -8.70315
10288325  -8.70151
10364480  -8.69917
10438376  -8.69524
10511225  -8.69481
10584490  -8.69436
10657712  -8.69573
10732241  -8.69259
10805036  -8.69305
10878994  -8.69103
10952800  -8.68974
11026240  -8.68848
11099935  -8.68655
11174725  -8.68516
11249690  -8.68121
11324096  -8.68109
11397595  -8.68136
11471411  -8.68224
11546332  -8.68170
11622016  -8.68169
11695916  -8.67933
11771120  -8.67723
11844400  -8.67803
11919025  -8.67904
11995412  -8.67901
12070526  -8.67938
12146414  -8.68062
12223498  -8.67824
12301142  -8.67945
12375188  -8.67539
12453056  -8.67486
12528352  -8.67521
12604393  -8.67426
12680800  -8.67278
12759760  -8.67289
12833806  -8.67305
12910144  -8.67109
12986294  -8.67166
13062229  -8.66944
13138280  -8.66985
13216960  -8.66925
13294285  -8.66779
13371118  -8.66486
13448243  -8.66320
13525673  -8.66109
13604675  -8.66005
13680848  -8.65536
13757821  -8.65540
13833658  -8.65415
13914100  -8.65418
13990960  -8.65329
14068490  -8.65344
14146352  -8.65314
14222656  -8.65295
14299760  -8.65192
14377370  -8.65189
14458480  -8.65169
14534336  -8.65191
14612741  -8.65018
14689505  -8.64893
14768960  -8.64700
14847385  -8.64619
14927350  -8.64471
15007450  -8.64257
15086038  -8.64225
15166450  -8.63945
15245360  -8.63786
15323672  -8.63728
15402928  -8.63632
15483404  -8.63556
15561398  -8.63577
15638015  -8.63439
15718210  -8.63131
15796550  -8.63068
15877184  -8.62896
15957568  -8.62743
16037210  -8.62784
16118950  -8.62687
16197440  -8.62671
16277248  -8.62421
16358048  -8.62285
16438496  -8.62034
16519360  -8.61846
16599194  -8.61502
16680979  -8.61325
16764430  -8.61246
16845308  -8.61053
16927400  -8.61009
17010224  -8.60821
17091760  -8.60697
17172490  -8.60563
17254525  -8.60580
17336198  -8.60495
17417542  -8.60546
17498491  -8.60543
17580160  -8.60817
17662528  -8.60918
17744615  -8.60973
17826800  -8.60972
17908225  -8.60872
17990650  -8.60958
18074630  -8.60800
18158800  -8.60897
18241102  -8.60948
18322264  -8.60938
18406762  -8.61023
18491075  -8.60772
18572816  -8.60838
18657632  -8.60539
18738544  -8.60645
18821960  -8.60591
18907238  -8.60514
18989306  -8.60567
19071874  -8.60399
19155136  -8.60302
19241200  -8.60433
19324669  -8.60523
19408067  -8.60348
19493600  -8.60189
19575088  -8.59915
19659448  -8.59851
19741940  -8.59722
19827088  -8.59598
19911542  -8.59566
19996130  -8.59610
20079514  -8.59421
20162077  -8.59425
20248054  -8.59351
20333984  -8.59322
20416474  -8.59315
20502464  -8.59242
20588920  -8.59161
20671894  -8.59231
20757184  -8.59311
20842106  -8.59151
20928400  -8.59174
21013160  -8.59156
21097778  -8.59247
21182392  -8.59151
21267184  -8.59200
21351778  -8.59089
21435158  -8.59091
21522062  -8.59185
21608131  -8.58877
21695536  -8.58800
21781045  -8.58594
21866816  -8.58513
21950660  -8.58479
22034738  -8.58456
22120405  -8.58530
22207774  -8.58371
22294550  -8.58075
22380226  -8.58226
22466647  -8.58062
22553840  -8.58070
22640804  -8.57863
22726040  -8.57809
22814596  -8.57788
22901200  -8.57727
22988224  -8.57713
23076032  -8.57626
23162425  -8.57644
23249104  -8.57593
23335312  -8.57680
23421610  -8.57778
23508550  -8.57834
23597456  -8.57796
23686385  -8.57814
23773072  -8.57912
23862608  -8.57900
23952385  -8.57906
24040400  -8.57817
24127169  -8.57775
24215968  -8.57684
24306205  -8.57666
24392756  -8.57675
24482458  -8.57643
24570904  -8.57675
24659275  -8.57617
24750586  -8.57617
24837445  -8.57515
24924992  -8.57479
25012304  -8.57197
25102490  -8.57107
25195078  -8.57129
25287808  -8.57037
25380742  -8.56910
25473850  -8.56790
25567984  -8.56754
25660622  -8.56542
25754608  -8.56469
25848307  -8.56396
25940467  -8.56309
26032168  -8.56223
26124224  -8.56186
26214020  -8.56217
26309269  -8.56195
26404160  -8.55993
26495707  -8.55943
26589115  -8.55867
26678240  -8.55863
26772325  -8.55749
26867035  -8.55655
26960575  -8.55639
27051728  -8.55568
27144335  -8.55566
27237520  -8.55501
27330550  -8.55440
27424064  -8.55425
27516874  -8.55383
27609952  -8.55167
27703685  -8.55213
27798697  -8.55148
27893285  -8.54993
27987406  -8.54914
28081040  -8.54843
28171760  -8.54885
28264270  -8.54872
28356080  -8.54725
28450400  -8.54592
28544645  -8.54574
28639310  -8.54524
28734400  -8.54394
28832821  -8.54228
28927045  -8.54360
29022406  -8.54240
29117870  -8.54112
29208388  -8.54074
29303120  -8.53980
29397550  -8.53964
29492195  -8.54032
29589811  -8.53948
29685824  -8.53783
29780140  -8.53807
29875598  -8.53826
29971520  -8.53788
30065600  -8.53712
30159410  -8.53757
30255394  -8.53809
30352009  -8.53669
30444800  -8.53679
30542780  -8.53538
30638762  -8.53472
30734821  -8.53404
30831160  -8.53313
30929734  -8.53136
31024658  -8.53043
31120958  -8.53001
31217456  -8.53071
31313213  -8.52969
31410782  -8.52836
31509721  -8.52736
31603840  -8.52722
31701566  -8.52751
31799768  -8.52788
31898465  -8.52805
31992433  -8.52735
32088950  -8.52754
32186672  -8.52752
32282800  -8.52742
32379770  -8.52712
32479040  -8.52612
32573513  -8.52600
32670235  -8.52544
32768263  -8.52380
32865790  -8.52232
32961728  -8.52234
33062822  -8.52150
33159584  -8.52037
33262400  -8.52076
33361454  -8.52180
33459808  -8.52056
33555520  -8.51944
33653570  -8.51832
33752680  -8.51807
33850910  -8.51677
33948775  -8.51547
34048310  -8.51550
34146112  -8.51609
34244288  -8.51544
34343894  -8.51499
34441792  -8.51404
34542400  -8.51398
34641164  -8.51341
34742336  -8.51416
34842752  -8.51351
34942400  -8.51272
35044400  -8.51264
35141416  -8.51183
35239670  -8.51180
35339786  -8.51148
35437658  -8.51107
35538283  -8.50985
35638144  -8.50877
35739890  -8.50846
35840080  -8.50721
35941769  -8.50686
36040627  -8.50549
36137512  -8.50549
36235885  -8.50543
36335395  -8.50382
36434230  -8.50272
36532490  -8.50175
36634400  -8.50075
36732488  -8.50005
36831058  -8.50054
36931307  -8.49989
37033381  -8.49930
37132040  -8.49863
37234348  -8.49755
37334605  -8.49680
37434221  -8.49592
37533713  -8.49564
37635773  -8.49505
37735880  -8.49323
37837162  -8.49305
37939205  -8.49094
38040896  -8.49084
38139200  -8.48963
38240741  -8.48850
38339896  -8.48780
38441042  -8.48794
38544922  -8.48689
38648035  -8.48675
38749120  -8.48720
38851675  -8.48634
38954135  -8.48583
39054766  -8.48486
39155116  -8.48440
39258707  -8.48382
39357850  -8.48284
39456890  -8.48197
39560270  -8.48164
39661888  -8.48161
39762814  -8.48049
39865280  -8.47985
39966430  -8.47991
40068400  -8.47993
40170494  -8.47964
40270763  -8.47863
40370864  -8.47775
40472072  -8.47725
40575722  -8.47644
40680275  -8.47721
40783075  -8.47678
40886560  -8.47620
40990400  -8.47490
41093824  -8.47366
41199550  -8.47313
41301350  -8.47139
41406040  -8.47134
41509520  -8.47099
41614027  -8.47029
41715856  -8.46969
41818240  -8.47028
41922805  -8.46934
42027659  -8.46791
42128086  -8.46700
42233015  -8.46623
42334400  -8.46666
42436793  -8.46605
42541760  -8.46445
42643888  -8.46423
42746320  -8.46406
42851200  -8.46337
42957712  -8.46213
43063481  -8.46150
43167328  -8.46043
43271936  -8.46018
43374490  -8.46067
43479982  -8.46027
43583072  -8.46057
43687450  -8.46033
43789424  -8.45952
43895762  -8.45836
44001434  -8.45746
44105536  -8.45600
44212595  -8.45549
44314816  -8.45582
44417120  -8.45507
44522380  -8.45434
44628025  -8.45383
44734288  -8.45343
44836616  -8.45249
44941264  -8.45223
45046550  -8.45195
45148600  -8.45165
45256768  -8.45141
45361819  -8.45133
45466421  -8.45200
45571832  -8.45096
45675725  -8.45006
45781622  -8.44877
45888014  -8.44830
45995758  -8.44815
46103030  -8.44755
46206025  -8.44626
46312798  -8.44563
46415936  -8.44543
46522624  -8.44581
46628425  -8.44536
46735627  -8.44485
46839800  -8.44425
46948322  -8.44341
47050150  -8.44296
47156795  -8.44264
47261200  -8.44224
47368672  -8.44184
47477012  -8.44213
47584055  -8.44218
47694842  -8.44208
47801600  -8.44227
47906510  -8.44227
48014381  -8.44093
48121150  -8.44040
48223987  -8.43975
48329749  -8.44044
48438242  -8.43995
48545200  -8.43995
48649664  -8.43996
48758816  -8.44049
48865622  -8.44043
48972400  -8.44100
49081774  -8.44063
49188650  -8.43959
49297150  -8.43966
49408045  -8.43896
49514909  -8.43885
49623248  -8.43829
49730425  -8.43834
49837183  -8.43903
49941850  -8.43856
50053127  -8.43801
50165650  -8.43704
50277110  -8.43656
50387792  -8.43549
50505872  -8.43488
50619194  -8.43470
50730802  -8.43487
50844059  -8.43457
50957936  -8.43452
51069392  -8.43457
51181270  -8.43484
51291520  -8.43393
51406400  -8.43395
51518090  -8.43355
51630400  -8.43345
51744560  -8.43249
51857600  -8.43230
51968960  -8.43196
52081846  -8.43118
52193603  -8.43102
52307440  -8.43028
52418450  -8.43050
52531880  -8.42997
52647488  -8.43019
52759850  -8.42892
52873987  -8.42885
52989200  -8.42829
53104730  -8.42752
53214400  -8.42668
53327015  -8.42656
53443216  -8.42633
53554880  -8.42649
53667781  -8.42598
53783872  -8.42510
53896775  -8.42451
54011006  -8.42432
54125504  -8.42334
54240160  -8.42314
54354176  -8.42270
54471598  -8.42193
54587810  -8.42146
54701542  -8.42080
54816797  -8.42060
54929728  -8.42090
55042808  -8.41992
55158320  -8.41914
55271981  -8.41835
55386880  -8.41707
55501712  -8.41636
55617488  -8.41558
55732642  -8.41589
55845856  -8.41538
55959376  -8.41551
56075530  -8.41520
56188990  -8.41502
56304608  -8.41412
56423026  -8.41393
56538160  -8.41407
56651314  -8.41326
56764736  -8.41269
56879900  -8.41237
56994401  -8.41204
57108205  -8.41200
57224200  -8.41166
57335987  -8.41166
57451544  -8.41200
57566488  -8.41229
57681008  -8.41156
57795296  -8.41159
57910318  -8.41060
58026488  -8.41028
58145600  -8.40960
58267313  -8.40955
58380413  -8.40926
58493270  -8.40920
58612400  -8.40888
58725440  -8.40827
58843870  -8.40759
58959446  -8.40780
59073991  -8.40695
59190592  -8.40676
59311057  -8.40677
59426800  -8.40665
59542082  -8.40576
59657549  -8.40581
59775436  -8.40501
59892637  -8.40493
60012422  -8.40488
60132667  -8.40390
60245726  -8.40257
60361934  -8.40144
60478247  -8.40098
60598286  -8.40091
60715400  -8.40070
60830464  -8.39995
60947200  -8.40010
61064758  -8.40002
61179949  -8.40012
61297600  -8.40029
61416656  -8.39945
61536550  -8.40010
61656550  -8.40063
61777688  -8.40048
61897550  -8.39975
62016448  -8.39863
62136208  -8.39887
62253890  -8.39834
62371435  -8.39809
62491550  -8.39800
62611520  -8.39730
62730490  -8.39749
62849834  -8.39707
62966275  -8.39689
63082640  -8.39651
63203794  -8.39627
63323200  -8.39610
63439523  -8.39602
63559600  -8.39683
63681643  -8.39645
63803443  -8.39626
63918800  -8.39680
64037950  -8.39600
64156496  -8.39532
64273150  -8.39467
64389526  -8.39461
64512763  -8.39436
64626700  -8.39370
64746365  -8.39345
64867495  -8.39279
64987090  -8.39263
65104925  -8.39283
65225600  -8.39249
65344400  -8.39265
65464048  -8.39257
65587577  -8.39187
65707760  -8.39114
65825243  -8.39116
65948755  -8.38997
66069182  -8.39018
66185600  -8.39090
66307637  -8.38934
66430478  -8.38864
66553798  -8.38828
66675184  -8.38755
66794410  -8.38714
66912950  -8.38696
67032080  -8.38663
67154675  -8.38673
67277800  -8.38634
67395520  -8.38594
67515575  -8.38586
67640450  -8.38525
67759675  -8.38449
67881781  -8.38383
68001376  -8.38304
68121328  -8.38276
68242790  -8.38317
68362352  -8.38276
68483275  -8.38224
68601494  -8.38163
68722918  -8.38096
68843237  -8.38115
68964224  -8.38147
69086342  -8.38186
69204830  -8.38127
69328720  -8.38150
69450635  -8.38142
69572288  -8.38088
69693082  -8.38103
69819050  -8.38036
69939760  -8.38100
70061233  -8.38068
70183510  -8.38087
70305200  -8.38076
70427584  -8.38013
70547417  -8.37974
70670873  -8.38021
70791175  -8.38016
70913719  -8.37945
71038451  -8.37902
71159968  -8.37895
71281240  -8.37855
71405378  -8.37833
71524712  -8.37837
71646800  -8.37760
71767112  -8.37748
71889521  -8.37744
72011822  -8.37631
72136036  -8.37615
72261098  -8.37574
72384025  -8.37531
72508949  -8.37546
72633017  -8.37561
72752675  -8.37488
72873878  -8.37413
73001555  -8.37425
73123376  -8.37374
73249414  -8.37267
73371350  -8.37238
73493336  -8.37170
73618930  -8.37147
73743040  -8.37086
73865965  -8.37083
73989400  -8.37052
74112976  -8.37064
74237200  -8.37055
74359700  -8.37022
74478400  -8.36984
74603200  -8.36970
74725040  -8.36987
74846075  -8.36927
74967854  -8.36861
75094166  -8.36829
75219040  -8.36841
75342512  -8.36770
75469042  -8.36762
75594160  -8.36785
75717224  -8.36779
75840200  -8.36759
75963200  -8.36748
76086800  -8.36749
76210112  -8.36702
76331333  -8.36734
76454224  -8.36663
76575430  -8.36641
76702912  -8.36587
76827728  -8.36585
76954175  -8.36520
77081840  -8.36546
77208320  -8.36496
77329486  -8.36501
77455672  -8.36438
77580265  -8.36446
77701946  -8.36428
77827211  -8.36363
77949350  -8.36296
78070240  -8.36260
78193825  -8.36208
78319256  -8.36231
78442040  -8.36184
78569171  -8.36091
78694210  -8.36070
78818494  -8.36034
78942160  -8.35988
79065175  -8.35995
79190165  -8.35995
79320295  -8.36011
79447690  -8.36057
79574320  -8.36016
79697552  -8.35993
79824784  -8.35925
79948960  -8.35901
80075113  -8.35931
80201650  -8.35875
80328050  -8.35895
80448694  -8.35870
80574290  -8.35899
80699969  -8.35937
80824900  -8.35862
80951825  -8.35856
81078478  -8.35863
81204800  -8.35850
81330400  -8.35790
81450986  -8.35713
81580240  -8.35670
81707060  -8.35605
81832898  -8.35562
81959632  -8.35494
82085665  -8.35455
82214650  -8.35410
82339466  -8.35379
82465180  -8.35350
82595378  -8.35352
82723382  -8.35309
82851538  -8.35321
82975424  -8.35291
83103293  -8.35329
83233171  -8.35361
83354704  -8.35364
83481775  -8.35320
83609746  -8.35343
83735819  -8.35345
83867050  -8.35358
83994400  -8.35364
84118475  -8.35304
84243760  -8.35282
84367400  -8.35178
84493324  -8.35198
84619535  -8.35179
84744880  -8.35186
84876407  -8.35162
85005040  -8.35135
85132226  -8.35145
85259251  -8.35094
85391504  -8.35096
85516340  -8.35042
85644485  -8.34995
85766494  -8.34956
85893371  -8.34951
86027795  -8.34931
86157232  -8.34867
86282482  -8.34868
86412830  -8.34880
86543825  -8.34865
86671154  -8.34854
86801728  -8.34796
86927680  -8.34753
87058192  -8.34686
87185350  -8.34712
87315989  -8.34715
87443552  -8.34685
87572800  -8.34678
87701768  -8.34621
87829514  -8.34582
87958078  -8.34564
88085968  -8.34548
88215680  -8.34532
88343056  -8.34548
88473616  -8.34576
88606651  -8.34548
88731650  -8.34486
88862606  -8.34463
88992400  -8.34479
89123236  -8.34447
89254828  -8.34462
89383387  -8.34409
89514376  -8.34365
89644699  -8.34351
89775442  -8.34340
89909584  -8.34268
90036095  -8.34203
90162863  -8.34148
90292594  -8.34145
90424906  -8.34070
90553240  -8.34002
90684130  -8.33972
90815930  -8.33985
90945448  -8.33984
91075925  -8.33948
91203814  -8.33910
91330904  -8.33916
91461878  -8.33907
91594465  -8.33906
91726096  -8.33855
91853840  -8.33770
91982800  -8.33776
92114578  -8.33796
92243710  -8.33801
92373950  -8.33814
92505850  -8.33732
92636210  -8.33717
92767675  -8.33731
92896960  -8.33681
93029215  -8.33664
93154670  -8.33654
93289175  -8.33577
93419840  -8.33605
93550600  -8.33570
93684046  -8.33584
93813440  -8.33575
93942758  -8.33517
94074650  -8.33537
94207223  -8.33517
94337152  -8.33477
94470880  -8.33497
94605397  -8.33457
94735225  -8.33476
94865344  -8.33482
94996202  -8.33448
95127760  -8.33443
95259440  -8.33447
95391200  -8.33432
95520320  -8.33446
95650910  -8.33420
95784931  -8.33399
95914994  -8.33413
96045574  -8.33416
96176354  -8.33407
96308240  -8.33403
96441016  -8.33366
96568958  -8.33375
96702032  -8.33316
96837283  -8.33366
96968230  -8.33356
97099742  -8.33330
97232800  -8.33331
97360270  -8.33289
97490438  -8.33215
97618780  -8.33167
97749680  -8.33172
97881563  -8.33175
98013296  -8.33184
98143859  -8.33208
98276528  -8.33245
98409542  -8.33240
98542030  -8.33200
98672663  -8.33167
98806840  -8.33170
98937424  -8.33175
99072320  -8.33174
99211450  -8.33170
99344320  -8.33146
99475688  -8.33124
99611456  -8.33107
99737990  -8.33102
99868370  -8.33062


==> data/all_log_r2_p43.dat <==
389  71.56295
433  14.53389
446  -2.51137
563  -14.5500
571  -12.9095
643  -10.7579
655  -8.29473
664  -10.5070
681  -15.8631
707  -14.2768
709  -20.1395
718  -19.0092
794  -13.4380
916  -14.9138
944  -9.35287
997  -13.9468
997  -10.6895
1001  -9.32801
1028  -6.64694
1034  -8.39695
1058  -6.67059
1070  -5.09913
1073  -6.09103
1077  -3.21901
1088  -1.97151
1094  -4.04879
1102  -4.15828
1126  -4.00977
1132  -4.35645
1137  -3.74216
1141  -4.98396
1143  -3.94803
1147  -2.54750
1171  -5.17413
1246  -6.45184
1309  -7.07007
1324  -5.51901
1325  -6.69810
1431  -8.01684
1436  -9.81556
1443  -10.2858
1446  -10.2142
1466  -10.9939
1477  -9.58305
1480  -10.9922
1483  -12.3406
1525  -13.3257
1531  -12.4369
1534  -12.4825
1570  -13.2631
1576  -13.1474
1615  -16.5875
1642  -15.9567
1688  -16.7729
1717  -17.6879
1748  -17.4097
1862  -16.1511
1909  -13.7207
1933  -14.3794
2006  -13.3929
2031  -13.7089
2051  -14.2843
2103  -15.7063
2152  -15.1618
2224  -15.8062
2259  -15.1787
2284  -15.2484
2350  -15.6574
2405  -15.8199
2429  -16.2382
2446  -16.6816
2458  -17.1478
2482  -16.6150
2528  -16.6799
2552  -17.3848
2598  -18.0513
2624  -18.2918
2677  -19.1570
2710  -19.0273
2725  -18.7838
2738  -18.8677
2768  -18.4100
2793  -18.4248
2837  -18.6237
2868  -18.1306
2900  -18.2232
2961  -18.1740
3026  -18.3992
3054  -17.5513
3134  -17.7497
3200  -17.9100
3286  -17.4093
3339  -16.9762
3425  -17.5582
3479  -17.7111
3515  -16.3092
3565  -15.8638
3661  -16.4156
3687  -17.2591
3742  -17.4763
3786  -18.0811
3834  -18.7222
3886  -19.1079
3952  -19.2800
3987  -19.7617
4014  -19.8480
4077  -20.1535
4119  -20.7222
4182  -20.3572
4255  -20.3690
4347  -21.1045
4407  -21.4471
4481  -21.4016
4514  -21.6912
4554  -21.8495
4592  -22.3052
4876  -22.3548
5144  -22.2393
5414  -21.6529
5662  -22.8389
5834  -24.4418
6057  -24.4781
6292  -24.9987
6478  -25.0307
6613  -25.0178
7234  -25.3704
22840  -26.6517
36025  -26.9703
48576  -27.0024
60360  -27.1631
71994  -27.0619
83664  -26.8289
94704  -26.4416
106624  -26.2974
118338  -26.1235
129960  -25.9494
174575  -25.5596
219675  -25.2662
264618  -24.9871
309424  -24.6380
354258  -24.3003
400477  -23.8904
447135  -23.7940
494214  -23.6448
541167  -23.5268
588810  -23.2561
636450  -23.1291
684945  -23.0218
733263  -22.8495
781314  -22.7367
831280  -22.6820
880451  -22.5706
929600  -22.4618
979090  -22.3219
1028376  -22.1972
1079070  -22.0988
1130160  -22.0613
1180432  -21.9517
1232240  -21.8282
1284584  -21.7445
1336570  -21.6494
1389222  -21.6117
1442160  -21.5395
1495557  -21.4722
1548275  -21.4216
1601614  -21.3438
1655982  -21.2854
1710696  -21.2162
1764840  -21.1910
1820252  -21.1366
1875248  -21.1001
1930950  -21.0548
1985408  -20.9991
2040456  -20.9685
2096028  -20.9513
2151058  -20.8995
2208360  -20.8769
2264110  -20.8465
2320646  -20.7751
2376790  -20.7367
2434410  -20.6774
2491567  -20.6454
2549568  -20.5937
2607120  -20.5609
2664330  -20.5399
2722224  -20.4947
2781030  -20.4533
2839210  -20.4520
2898760  -20.4220
2956635  -20.3981
3015456  -20.3756
3074015  -20.3535
3132675  -20.3021
3191994  -20.2852
3251850  -20.2510
3311440  -20.2156
3370392  -20.1707
3430746  -20.1235
3490240  -20.1012
3550809  -20.0635
3611456  -20.0436
3672624  -20.0094
3733200  -19.9807
3794400  -19.9591
3855950  -19.9546
3917550  -19.9632
3980025  -19.9279
4040289  -19.9119
4102020  -19.8890
4164160  -19.8578
4227354  -19.8343
4289460  -19.8030
4352520  -19.7614
4415008  -19.7406
4477230  -19.7278
4539546  -19.7092
4602345  -19.6979
4665024  -19.6852
4728647  -19.6579
4790925  -19.6319
4854696  -19.5981
4919472  -19.5927
4983495  -19.5863
5047680  -19.5602
5112486  -19.5413
5177139  -19.5245
5241294  -19.5047
5305475  -19.4853
5370816  -19.4719
5435714  -19.4512
5501043  -19.4413
5567925  -19.4196
5633154  -19.4039
5698880  -19.3872
5764912  -19.3548
5831640  -19.3318
5898032  -19.3194
5965937  -19.2921
6031422  -19.2749
6097900  -19.2521
6163904  -19.2496
6231707  -19.2286
6298752  -19.2233
6365808  -19.2090
6433950  -19.1985
6501618  -19.1876
6569280  -19.1845
6638050  -19.1644
6705699  -19.1574
6773613  -19.1561
6841450  -19.1304
6908912  -19.1097
6978120  -19.0899
7046676  -19.0778
7114440  -19.0655
7182958  -19.0450
7252800  -19.0130
7320852  -18.9915
7390032  -18.9748
7459335  -18.9477
7528161  -18.9387
7597040  -18.9296
7666944  -18.9221
7737844  -18.9126
7809087  -18.8897
7878525  -18.8701
7949376  -18.8648
8018784  -18.8575
8089698  -18.8370
8158800  -18.8207
8229050  -18.8103
8299758  -18.8013
8371920  -18.7915
8441838  -18.7831
8513901  -18.7715
8585440  -18.7625
8656848  -18.7648
8728214  -18.7573
8797960  -18.7531
8868915  -18.7410
8941275  -18.7246
9012720  -18.7156
9085200  -18.7085
9156800  -18.7013
9228807  -18.6809
9301232  -18.6676
9373065  -18.6562
9446720  -18.6510
9519570  -18.6414
9592280  -18.6374
9666128  -18.6324
9740311  -18.6247
9813818  -18.6254
9885968  -18.6078
9959775  -18.5923
10033650  -18.5801
10106901  -18.5634
10180656  -18.5573
10253691  -18.5520
10327713  -18.5427
10402951  -18.5347
10475943  -18.5259
10550736  -18.5167
10625184  -18.5085
10698252  -18.4923
10772544  -18.4845
10848159  -18.4731
10924200  -18.4582
10998575  -18.4498
11072432  -18.4437
11148318  -18.4313
11223450  -18.4208
11297649  -18.4137
11373393  -18.4064
11447200  -18.3993
11522475  -18.3871
11600305  -18.3830
11674944  -18.3841
11749840  -18.3763
11824362  -18.3683
11898130  -18.3589
11974039  -18.3530
12049686  -18.3392
12126030  -18.3236
12202638  -18.3139
12278592  -18.3143
12354225  -18.3149
12431782  -18.3101
12508021  -18.3028
12585040  -18.2912
12662208  -18.2843
12741248  -18.2763
12818046  -18.2711
12894660  -18.2584
12971200  -18.2494
13048176  -18.2420
13126720  -18.2349
13205056  -18.2302
13284795  -18.2151
13362874  -18.2007
13440300  -18.1975
13517514  -18.1939
13596423  -18.1849
13674969  -18.1792
13752600  -18.1707
13829736  -18.1607
13907520  -18.1531
13986828  -18.1493
14065282  -18.1443
14144400  -18.1358
14222325  -18.1276
14302218  -18.1278
14381451  -18.1190
14461503  -18.1091
14539866  -18.1019
14619870  -18.0981
14697980  -18.0896
14776976  -18.0841
14856102  -18.0813
14937200  -18.0713
15016995  -18.0599
15097554  -18.0505
15178152  -18.0495
15259120  -18.0466
15338682  -18.0401
15418272  -18.0378
15498050  -18.0348
15577650  -18.0299
15657632  -18.0271
15736617  -18.0155
15817560  -18.0088
15898882  -18.0043
15978728  -18.0019
16059888  -17.9953
16141050  -17.9946
16222446  -17.9903
16302594  -17.9826
16383150  -17.9740
16464554  -17.9714
16545242  -17.9667
16628248  -17.9635
16709850  -17.9564
16792204  -17.9497
16874710  -17.9457
16957242  -17.9332
17039220  -17.9276
17120634  -17.9265
17203152  -17.9200
17284800  -17.9159
17369114  -17.9087
17452710  -17.9052
17535540  -17.9019
17618325  -17.8992
17701200  -17.8949
17783568  -17.8927
17866649  -17.8891
17950101  -17.8871
18033600  -17.8809
18116644  -17.8750
18199520  -17.8693
18282585  -17.8651
18367296  -17.8649
18450560  -17.8616
18533520  -17.8565
18617131  -17.8578
18701150  -17.8508
18785502  -17.8447
18869508  -17.8459
18953200  -17.8457
19036512  -17.8373
19120530  -17.8265
19205835  -17.8193
19290124  -17.8144
19374453  -17.8073
19460025  -17.8027
19543560  -17.8021
19627938  -17.7916
19712472  -17.7815
19794474  -17.7773
19879440  -17.7671
19963376  -17.7610
20047671  -17.7560
20132198  -17.7489
20218238  -17.7443
20304225  -17.7353
20388816  -17.7304
20475714  -17.7248
20561216  -17.7173
20647152  -17.7180
20733715  -17.7092
20820393  -17.7051
20907315  -17.6964
20992960  -17.6883
21078099  -17.6840
21164608  -17.6787
21249297  -17.6724
21335580  -17.6630
21421008  -17.6590
21507318  -17.6510
21596208  -17.6441
21682800  -17.6423
21769920  -17.6385
21856266  -17.6376
21940632  -17.6325
22027950  -17.6222
22115725  -17.6168
22202974  -17.6113
22289949  -17.6004
22378460  -17.5901
22466225  -17.5875
22552768  -17.5773
22641024  -17.5762
22727286  -17.5730
22814570  -17.5729
22901840  -17.5708
22991040  -17.5672
23079491  -17.5634
23166471  -17.5584
23255280  -17.5493
23342880  -17.5460
23432727  -17.5395
23521456  -17.5351
23610144  -17.5309
23697734  -17.5272
23786604  -17.5238
23876400  -17.5219
23964135  -17.5184
24051600  -17.5124
24140640  -17.5054
24229072  -17.5037
24319680  -17.5021
24407686  -17.4970
24496395  -17.4933
24583650  -17.4878
24673460  -17.4834
24763328  -17.4788
24853955  -17.4738
24942675  -17.4714
25032294  -17.4686
25123830  -17.4689
25215190  -17.4663
25308126  -17.4611
25400994  -17.4585
25493300  -17.4516
25585282  -17.4486
25677522  -17.4449
25771200  -17.4407
25864830  -17.4411
25957730  -17.4369
26050365  -17.4345
26142894  -17.4293
26234384  -17.4247
26328071  -17.4212
26420800  -17.4192
26513290  -17.4153
26606410  -17.4085
26698800  -17.4059
26792514  -17.3999
26886762  -17.3968
26979762  -17.3954
27072720  -17.3961
27164025  -17.3937
27259968  -17.3954
27353560  -17.3935
27445950  -17.3902
27539568  -17.3855
27632304  -17.3765
27727554  -17.3745
27821934  -17.3709
27917100  -17.3674
28010880  -17.3633
28102464  -17.3619
28195366  -17.3593
28289079  -17.3549
28383114  -17.3510
28477820  -17.3472
28572656  -17.3438
28667200  -17.3415
28762041  -17.3394
28858095  -17.3368
28954175  -17.3321
29049792  -17.3300
29144170  -17.3312
29237366  -17.3269
29333733  -17.3217
29428938  -17.3185
29524320  -17.3117
29620919  -17.3073
29716344  -17.3035
29811600  -17.2990
29907429  -17.2974
30001338  -17.2963
30097115  -17.2918
30191168  -17.2877
30286779  -17.2833
30383730  -17.2782
30481087  -17.2717
30577645  -17.2672
30674718  -17.2629
30770924  -17.2584
30867648  -17.2537
30963648  -17.2514
31060728  -17.2490
31157824  -17.2479
31254300  -17.2464
31352580  -17.2435
31450688  -17.2429
31546925  -17.2395
31643584  -17.2336
31740800  -17.2294
31839156  -17.2247
31934133  -17.2225
32029869  -17.2165
32126919  -17.2132
32224704  -17.2099
32321295  -17.2088
32420160  -17.2054
32517614  -17.1987
32616300  -17.1961
32713350  -17.1903
32811328  -17.1869
32909535  -17.1796
33008200  -17.1797
33105698  -17.1750
33205872  -17.1747
33304416  -17.1712
33403552  -17.1700
33502818  -17.1697
33599829  -17.1686
33698224  -17.1673
33795450  -17.1639
33894135  -17.1580
33993776  -17.1573
34091037  -17.1532
34189575  -17.1525
34287845  -17.1455
34386480  -17.1445
34484994  -17.1424
34583878  -17.1373
34684650  -17.1357
34785982  -17.1337
34886524  -17.1274
34987050  -17.1272
35085309  -17.1224
35181666  -17.1195
35280987  -17.1178
35380926  -17.1150
35479792  -17.1135
35581406  -17.1096
35680818  -17.1093
35781123  -17.1068
35882432  -17.1072
35982513  -17.1080
36080109  -17.1066
36178758  -17.1040
36278695  -17.0979
36378272  -17.0926
36479232  -17.0879
36581832  -17.0844
36681120  -17.0792
36780432  -17.0755
36878912  -17.0718
36978935  -17.0719
37078950  -17.0705
37180465  -17.0664
37281480  -17.0620
37382784  -17.0597
37480920  -17.0554
37583200  -17.0558
37684208  -17.0544
37784538  -17.0501
37885869  -17.0478
37985268  -17.0465
38087232  -17.0438
38187874  -17.0391
38288064  -17.0370
38389212  -17.0359
38490894  -17.0333
38593362  -17.0306
38696464  -17.0288
38798361  -17.0272
38900448  -17.0251
39001550  -17.0197
39102678  -17.0198
39205638  -17.0183
39307345  -17.0142
39408330  -17.0104
39509190  -17.0059
39610800  -17.0022
39713310  -17.0008
39814020  -16.9974
39916448  -16.9948
40018202  -16.9938
40120183  -16.9913
40221503  -16.9904
40323456  -16.9907
40425390  -16.9905
40527921  -16.9891
40631682  -16.9856
40735017  -16.9837
40838010  -16.9808
40941190  -16.9780
41045803  -16.9755
41147136  -16.9739
41250258  -16.9725
41355093  -16.9693
41457730  -16.9699
41562048  -16.9668
41664960  -16.9669
41769850  -16.9642
41874379  -16.9634
41977845  -16.9608
42081920  -16.9577
42186383  -16.9533
42289398  -16.9498
42391835  -16.9496
42495152  -16.9475
42599312  -16.9434
42703254  -16.9420
42807384  -16.9396
42912811  -16.9367
43016102  -16.9347
43122200  -16.9310
43227702  -16.9309
43331520  -16.9305
43437786  -16.9287
43542576  -16.9265
43646400  -16.9251
43750548  -16.9241
43855056  -16.9211
43959744  -16.9208
44065035  -16.9202
44170800  -16.9200
44276057  -16.9179
44380600  -16.9176
44485025  -16.9165
44592240  -16.9165
44698080  -16.9150
44803710  -16.9121
44909400  -16.9088
45015075  -16.9071
45118245  -16.9056
45225726  -16.9036
45331650  -16.9029
45438144  -16.8994
45544258  -16.8967
45649422  -16.8925
45757104  -16.8912
45863175  -16.8885
45968076  -16.8848
46074686  -16.8818
46179235  -16.8815
46284672  -16.8783
46390848  -16.8754
46497024  -16.8732
46604400  -16.8698
46708270  -16.8659
46813491  -16.8652
46918355  -16.8622
47025690  -16.8615
47131728  -16.8583
47237456  -16.8546
47342790  -16.8523
47447367  -16.8492
47554960  -16.8461
47663730  -16.8426
47770816  -16.8416
47877694  -16.8397
47983929  -16.8394
48089400  -16.8347
48195918  -16.8299
48300525  -16.8268
48409478  -16.8254
48517456  -16.8233
48623729  -16.8203
48731328  -16.8175
48839219  -16.8132
48947370  -16.8118
49054474  -16.8120
49160775  -16.8107
49269026  -16.8088
49376225  -16.8076
49483200  -16.8063
49591174  -16.8031
49698208  -16.8006
49806352  -16.8016
49913076  -16.7987
50020425  -16.7963
50131152  -16.7948
50244552  -16.7919
50353216  -16.7898
50465844  -16.7886
50575910  -16.7861
50688594  -16.7833
50801725  -16.7808
50914864  -16.7794
51025170  -16.7775
51137175  -16.7768
51248817  -16.7759
51360624  -16.7727
51471306  -16.7707
51583527  -16.7667
51695600  -16.7624
51808176  -16.7626
51920586  -16.7608
52030992  -16.7622
52141760  -16.7607
52253784  -16.7568
52366292  -16.7526
52477392  -16.7519
52588208  -16.7510
52701120  -16.7497
52814900  -16.7494
52929072  -16.7462
53042283  -16.7428
53155515  -16.7418
53266694  -16.7408
53379648  -16.7410
53492283  -16.7366
53603550  -16.7343
53718450  -16.7332
53833298  -16.7320
53947949  -16.7304
54062064  -16.7284
54174960  -16.7266
54289323  -16.7251
54404530  -16.7216
54520024  -16.7200
54634704  -16.7201
54747050  -16.7192
54860400  -16.7198
54973100  -16.7159
55089312  -16.7130
55202775  -16.7113
55317078  -16.7095
55431360  -16.7089
55544600  -16.7082
55660950  -16.7041
55775577  -16.7021
55889904  -16.7009
56003472  -16.7006
56118528  -16.6982
56232336  -16.6956
56345637  -16.6920
56460384  -16.6903
56575035  -16.6891
56688273  -16.6854
56801334  -16.6826
56914880  -16.6801
57030135  -16.6776
57142800  -16.6737
57257200  -16.6714
57372350  -16.6686
57487941  -16.6650
57603600  -16.6647
57718710  -16.6625
57834582  -16.6591
57949449  -16.6548
58065840  -16.6544
58181424  -16.6524
58299504  -16.6520
58412480  -16.6500
58528400  -16.6497
58642923  -16.6494
58757950  -16.6479
58873590  -16.6448
58988748  -16.6461
59104233  -16.6423
59221575  -16.6406
59334800  -16.6390
59450550  -16.6358
59566398  -16.6324
59681025  -16.6339
59797200  -16.6331
59912880  -16.6323
60029328  -16.6299
60147648  -16.6300
60263478  -16.6309
60379488  -16.6293
60495168  -16.6300
60612906  -16.6288
60729274  -16.6271
60843336  -16.6252
60960822  -16.6252
61076400  -16.6258
61192523  -16.6234
61309950  -16.6232
61428497  -16.6211
61546560  -16.6183
61664130  -16.6165
61783616  -16.6149
61903674  -16.6141
62022336  -16.6134
62140736  -16.6119
62258218  -16.6090
62375958  -16.6080
62491653  -16.6067
62611072  -16.6058
62730918  -16.6033
62848168  -16.6019
62965245  -16.6002
63082240  -16.5985
63201270  -16.5977
63320208  -16.5969
63437710  -16.5977
63555480  -16.5973
63674640  -16.5953
63793950  -16.5946
63911313  -16.5928
64030143  -16.5928
64145523  -16.5916
64263638  -16.5910
64380481  -16.5881
64496992  -16.5877
64616175  -16.5872
64733760  -16.5853
64852722  -16.5838
64970590  -16.5833
65088825  -16.5818
65207487  -16.5817
65326950  -16.5781
65445373  -16.5784
65564850  -16.5766
65683761  -16.5741
65800768  -16.5735
65920800  -16.5695
66040872  -16.5683
66159872  -16.5658
66280242  -16.5635
66399984  -16.5620
66522094  -16.5614
66639915  -16.5583
66759800  -16.5576
66877650  -16.5557
66999132  -16.5516
67119542  -16.5500
67238927  -16.5480
67358655  -16.5463
67476928  -16.5450
67596714  -16.5440
67719338  -16.5413
67837956  -16.5404
67956818  -16.5359
68073904  -16.5346
68192800  -16.5342
68313531  -16.5324
68432597  -16.5304
68553156  -16.5278
68671792  -16.5283
68789280  -16.5259
68911920  -16.5246
69032256  -16.5230
69152058  -16.5224
69272991  -16.5225
69393184  -16.5201
69516480  -16.5176
69639408  -16.5174
69760647  -16.5161
69881040  -16.5143
70001300  -16.5132
70121856  -16.5102
70243025  -16.5089
70361811  -16.5087
70480800  -16.5090
70602630  -16.5077
70722900  -16.5047
70842850  -16.5027
70964547  -16.5028
71085168  -16.5023
71206300  -16.4995
71325420  -16.4965
71446738  -16.4944
71569610  -16.4948
71690266  -16.4937
71810186  -16.4937
71931969  -16.4918
72052862  -16.4901
72175038  -16.4882
72297071  -16.4882
72420400  -16.4857
72543807  -16.4831
72666451  -16.4822
72787200  -16.4804
72909954  -16.4786
73032442  -16.4774
73155600  -16.4741
73278768  -16.4723
73402560  -16.4698
73526781  -16.4684
73647882  -16.4669
73768618  -16.4653
73891521  -16.4638
74013570  -16.4613
74137010  -16.4603
74260800  -16.4595
74381562  -16.4595
74504320  -16.4580
74626686  -16.4575
74747200  -16.4578
74870400  -16.4583
74992995  -16.4575
75117042  -16.4566
75239472  -16.4541
75363120  -16.4525
75488976  -16.4497
75612800  -16.4480
75735418  -16.4475
75858240  -16.4465
75981087  -16.4461
76106438  -16.4437
76229451  -16.4423
76353600  -16.4408
76475456  -16.4377
76597632  -16.4364
76722671  -16.4353
76850025  -16.4337
76973835  -16.4310
77097384  -16.4291
77220954  -16.4279
77345216  -16.4278
77472540  -16.4291
77597019  -16.4282
77722227  -16.4283
77846094  -16.4265
77970368  -16.4264
78095115  -16.4250
78219059  -16.4239
78342624  -16.4248
78466880  -16.4245
78591728  -16.4241
78715840  -16.4231
78842400  -16.4228
78967677  -16.4212
79091265  -16.4207
79217289  -16.4185
79341504  -16.4182
79469196  -16.4166
79596090  -16.4162
79721334  -16.4159
79847232  -16.4142
79971969  -16.4141
80096928  -16.4133
80221168  -16.4117
80345958  -16.4111
80470806  -16.4092
80598336  -16.4083
80725122  -16.4066
80850816  -16.4061
80974782  -16.4042
81101277  -16.4018
81226242  -16.4013
81352656  -16.4003
81478960  -16.3981
81605790  -16.3969
81732672  -16.3964
81860265  -16.3954
81984462  -16.3955
82111216  -16.3934
82237376  -16.3925
82362966  -16.3937
82488800  -16.3917
82617626  -16.3902
82744070  -16.3886
82871691  -16.3893
82997497  -16.3882
83125950  -16.3874
83252607  -16.3868
83377710  -16.3869
83505760  -16.3858
83633630  -16.3832
83761856  -16.3830
83890562  -16.3820
84018348  -16.3826
84143295  -16.3816
84269120  -16.3810
84395600  -16.3800
84521100  -16.3791
84648400  -16.3778
84773457  -16.3774
84902800  -16.3763
85030352  -16.3779
85160058  -16.3773
85286976  -16.3759
85413664  -16.3750
85541040  -16.3734
85668310  -16.3720
85795050  -16.3709
85924212  -16.3696
86054192  -16.3690
86185584  -16.3674
86314304  -16.3659
86443200  -16.3655
86573033  -16.3621
86702756  -16.3621
86832450  -16.3574
86961168  -16.3556
87089200  -16.3551
87218010  -16.3541
87346224  -16.3533
87472104  -16.3517
87598880  -16.3504
87726203  -16.3499
87855643  -16.3487
87985890  -16.3472
88114590  -16.3465
88243325  -16.3461
88372800  -16.3459
88502850  -16.3458
88632180  -16.3462
88759077  -16.3443
88889232  -16.3428
89017546  -16.3417
89146200  -16.3404
89276800  -16.3399
89406400  -16.3376
89536095  -16.3372
89667050  -16.3349
89794325  -16.3353
89924640  -16.3346
90052038  -16.3344
90178667  -16.3337
90308874  -16.3327
90439600  -16.3310
90567744  -16.3295
90698544  -16.3288
90827823  -16.3263
90958995  -16.3244
91089450  -16.3228
91218710  -16.3211
91346983  -16.3200
91479073  -16.3184
91608462  -16.3172
91739004  -16.3168
91869575  -16.3163
91996800  -16.3148
92128192  -16.3144
92257088  -16.3140
92387430  -16.3130
92515650  -16.3132
92645862  -16.3113
92777874  -16.3105
92907684  -16.3086
93039752  -16.3071
93167980  -16.3056
93300704  -16.3051
93430560  -16.3040
93560742  -16.3039
93692040  -16.3029
93821526  -16.3010
93952112  -16.2999
94081825  -16.3001
94213701  -16.2995
94346168  -16.2995
94476960  -16.2991
94607478  -16.2978
94737192  -16.2957
94868047  -16.2960
94997820  -16.2944
95129154  -16.2930
95263515  -16.2920
95393970  -16.2900
95523419  -16.2900
95655050  -16.2895
95785200  -16.2894
95917374  -16.2896
96046272  -16.2885
96175278  -16.2890
96308775  -16.2896
96440208  -16.2881
96570800  -16.2868
96700800  -16.2860
96832320  -16.2850
96962634  -16.2839
97093800  -16.2823
97226584  -16.2800
97356480  -16.2790
97488149  -16.2789
97620622  -16.2780
97753238  -16.2763
97885136  -16.2743
98019600  -16.2728
98148208  -16.2699
98278080  -16.2685
98413122  -16.2674
98545590  -16.2662
98677350  -16.2665
98809152  -16.2652
98939355  -16.2643
99071412  -16.2613
99206016  -16.2592
99338672  -16.2565
99471936  -16.2560
99604050  -16.2545
99735350  -16.2535
99866110  -16.2532


==> data/all_log_r2_p5.dat <==
389  -17.8907
433  -21.0868
446  -22.1916
563  -22.9770
571  -20.9205
643  -19.5891
664  -20.5040
681  -21.2028
707  -21.0339
709  -20.8997
718  -20.7933
794  -21.2862
817  -20.6804
916  -20.6647
944  -20.6571
997  -20.2291
997  -20.6638
1001  -20.6673
1028  -21.0396
1034  -20.6817
1058  -20.6917
1073  -21.0200
1077  -21.0167
1088  -21.3064
1094  -21.0139
1102  -21.0140
1126  -20.7562
1132  -21.0194
1137  -21.0225
1141  -21.0257
1143  -21.0289
1147  -20.8120
1171  -20.3954
1246  -20.4245
1309  -20.4561
1324  -20.4869
1431  -20.5224
1436  -20.5562
1443  -20.4022
1446  -20.4379
1466  -20.6506
1477  -20.3327
1483  -19.8598
1531  -19.9085
1534  -19.6291
1576  -19.5225
1591  -19.4208
1594  -19.6307
1608  -19.8328
1611  -19.8792
1613  -19.4894
1642  -18.9384
1688  -19.4538
1717  -19.7838
1752  -20.1778
1873  -20.1366
1913  -20.2918
1952  -20.1677
2007  -19.8936
2032  -19.5713
2089  -19.5844
2152  -19.2391
2253  -19.1358
2282  -19.1768
2384  -19.3462
2429  -19.3818
2446  -19.3563
2458  -19.1613
2492  -19.1470
2537  -19.1350
2554  -19.2805
2601  -19.3173
2648  -19.2553
2674  -19.1506
2688  -19.2830
2728  -19.3644
2766  -19.5295
2792  -19.4308
2836  -19.4212
2862  -19.3722
2913  -19.4849
2986  -19.6324
3032  -19.6986
3086  -19.6143
3176  -19.4980
3278  -19.4960
3324  -19.4598
3336  -19.4256
3403  -19.2921
3442  -19.2640
3479  -19.3997
3536  -19.1254
3661  -19.0238
3686  -18.9310
3742  -18.7889
3786  -18.6298
3834  -18.4814
3886  -18.4975
3954  -18.6138
3994  -18.4326
4064  -18.4512
4118  -18.4698
4178  -18.4658
4296  -18.6608
4407  -18.6121
4504  -18.7555
4528  -18.7496
4584  -18.7046
4623  -18.8186
4669  -18.7365
4776  -18.6589
4864  -18.6775
4942  -18.6960
4989  -18.6789
5056  -18.6979
5143  -18.6655
5484  -18.5594
5727  -18.4956
5982  -18.4743
6246  -18.4625
6496  -18.4934
6691  -18.6124
6868  -18.4830
7147  -18.4105
7462  -18.0599
8048  -17.9997
28613  -16.8223
47838  -16.1350
65532  -15.6210
83118  -15.2349
100672  -15.0427
118892  -14.8403
136708  -14.6037
155144  -14.4367
173888  -14.2838
192444  -14.1917
234948  -14.0380
278256  -13.9018
321174  -13.7649
364362  -13.6537
408296  -13.5519
453596  -13.4518
499158  -13.3239
544746  -13.2403
590382  -13.1652
636246  -13.0733
683762  -13.0178
730332  -12.9498
777088  -12.8932
825552  -12.8433
873208  -12.7905
921072  -12.7436
969438  -12.7000
1018304  -12.6561
1067504  -12.6108
1117424  -12.5835
1165792  -12.5510
1215756  -12.5032
1266624  -12.4633
1317568  -12.4353
1368909  -12.4066
1422222  -12.3768
1474624  -12.3556
1527504  -12.3350
1578611  -12.3174
1632097  -12.3139
1686348  -12.2967
1739304  -12.2844
1793432  -12.2712
1848204  -12.2433
1902336  -12.2224
1958058  -12.2131
2011373  -12.1938
2065024  -12.1716
2119806  -12.1449
2175014  -12.1242
2231054  -12.1055
2284386  -12.0864
2340542  -12.0651
2396758  -12.0423
2453013  -12.0279
2510568  -12.0171
2567312  -11.9960
2623936  -11.9761
2682449  -11.9605
2739888  -11.9421
2798784  -11.9292
2856928  -11.9078
2915127  -11.8989
2972688  -11.8894
3030814  -11.8680
3089342  -11.8493
3147672  -11.8427
3205984  -11.8345
3264906  -11.8135
3323616  -11.7992
3382782  -11.7849
3442572  -11.7775
3502104  -11.7645
3560788  -11.7444
3621202  -11.7378
3681174  -11.7231
3742032  -11.7129
3800944  -11.7010
3862992  -11.6855
3924151  -11.6734
3984938  -11.6595
4045104  -11.6497
4107072  -11.6355
4168514  -11.6294
4231449  -11.6216
4293513  -11.6127
4355806  -11.5995
4417728  -11.5879
4477926  -11.5771
4540016  -11.5616
4601662  -11.5478
4663647  -11.5398
4726834  -11.5332
4787958  -11.5286
4851904  -11.5142
4915008  -11.5083
4978064  -11.5034
5041344  -11.4922
5104944  -11.4895
5169736  -11.4791
5234262  -11.4750
5297578  -11.4731
5362448  -11.4629
5426586  -11.4579
5491858  -11.4506
5557738  -11.4432
5623354  -11.4362
5688999  -11.4306
5754112  -11.4193
5820297  -11.4136
5886981  -11.4054
5952834  -11.4015
6018992  -11.3952
6086556  -11.3909
6150768  -11.3837
6217884  -11.3797
6283584  -11.3799
6349911  -11.3771
6417726  -11.3716
6484309  -11.3647
6553248  -11.3589
6621343  -11.3562
6688794  -11.3526
6756912  -11.3453
6823318  -11.3356
6890247  -11.3289
6958752  -11.3237
7025808  -11.3199
7093002  -11.3169
7160877  -11.3126
7229918  -11.3034
7298256  -11.2995
7366338  -11.2971
7435912  -11.2909
7503986  -11.2847
7571558  -11.2803
7641504  -11.2764
7711083  -11.2711
7782516  -11.2679
7852516  -11.2628
7923056  -11.2539
7993152  -11.2510
8063328  -11.2470
8133586  -11.2425
8202051  -11.2358
8271912  -11.2323
8342642  -11.2305
8413056  -11.2237
8483264  -11.2240
8555024  -11.2184
8626401  -11.2164
8697843  -11.2125
8769216  -11.2122
8837868  -11.2062
8909304  -11.2000
8980928  -11.1956
9051978  -11.1917
9124242  -11.1888
9196926  -11.1854
9268992  -11.1817
9341757  -11.1777
9413578  -11.1759
9487126  -11.1719
9558516  -11.1693
9632181  -11.1672
9705628  -11.1646
9777042  -11.1607
9850176  -11.1558
9922864  -11.1509
9996126  -11.1465
10069654  -11.1433
10141593  -11.1368
10215027  -11.1325
10287198  -11.1279
10362064  -11.1255
10436656  -11.1206
10508838  -11.1145
10583456  -11.1133
10658154  -11.1118
10732176  -11.1029
10806464  -11.0981
10881088  -11.0925
10956267  -11.0901
11030552  -11.0834
11105622  -11.0796
11180894  -11.0763
11255986  -11.0720
11330496  -11.0677
11404902  -11.0672
11478592  -11.0611
11554062  -11.0581
11629104  -11.0554
11705367  -11.0517
11778858  -11.0499
11852316  -11.0440
11927358  -11.0420
12003888  -11.0379
12079243  -11.0349
12153636  -11.0317
12231296  -11.0316
12305361  -11.0298
12381084  -11.0257
12456543  -11.0232
12533904  -11.0194
12610962  -11.0168
12688376  -11.0145
12767424  -11.0123
12843114  -11.0092
12920526  -11.0057
12996288  -11.0039
13073152  -11.0010
13151542  -10.9982
13231296  -10.9965
13309842  -10.9925
13387968  -10.9889
13465001  -10.9862
13543464  -10.9861
13622336  -10.9849
13699833  -10.9848
13776504  -10.9809
13853251  -10.9792
13931861  -10.9759
14010472  -10.9730
14087943  -10.9692
14166037  -10.9659
14245107  -10.9632
14321952  -10.9636
14401373  -10.9631
14480056  -10.9617
14559087  -10.9630
14639018  -10.9577
14716884  -10.9546
14796198  -10.9535
14874454  -10.9507
14954373  -10.9472
15034008  -10.9446
15114001  -10.9413
15193376  -10.9391
15275133  -10.9388
15352987  -10.9381
15433776  -10.9354
15512001  -10.9326
15590464  -10.9295
15669646  -10.9269
15750052  -10.9249
15830436  -10.9218
15910832  -10.9173
15990137  -10.9168
16071489  -10.9138
16150896  -10.9114
16231776  -10.9084
16312704  -10.9062
16392366  -10.9039
16473142  -10.9034
16553946  -10.9013
16635768  -10.8980
16716271  -10.8959
16798414  -10.8946
16880858  -10.8925
16963082  -10.8897
17044758  -10.8875
17126331  -10.8863
17208702  -10.8847
17290312  -10.8825
17373888  -10.8806
17456422  -10.8792
17538688  -10.8785
17621136  -10.8771
17704206  -10.8747
17787458  -10.8741
17870384  -10.8724
17953344  -10.8689
18036562  -10.8663
18119088  -10.8672
18201393  -10.8650
18283408  -10.8624
18368226  -10.8627
18451792  -10.8602
18535008  -10.8565
18618688  -10.8547
18702614  -10.8550
18785382  -10.8542
18869682  -10.8500
18952966  -10.8452
19036017  -10.8438
19121088  -10.8419
19204757  -10.8382
19288368  -10.8356
19372864  -10.8343
19457763  -10.8327
19541536  -10.8320
19624352  -10.8313
19709888  -10.8297
19791934  -10.8276
19876638  -10.8262
19960992  -10.8252
20044224  -10.8250
20129472  -10.8233
20215958  -10.8215
20298669  -10.8191
20383086  -10.8170
20470629  -10.8174
20556216  -10.8152
20641728  -10.8145
20726608  -10.8122
20812626  -10.8124
20898576  -10.8109
20985297  -10.8101
21070686  -10.8076
21156694  -10.8053
21242304  -10.8040
21327678  -10.8015
21413568  -10.8013
21498624  -10.7996
21585664  -10.7981
21673194  -10.7974
21760704  -10.7972
21844909  -10.7954
21930576  -10.7926
22016176  -10.7921
22104586  -10.7897
22191708  -10.7881
22278592  -10.7861
22366608  -10.7828
22453767  -10.7819
22539696  -10.7805
22627776  -10.7802
22713768  -10.7778
22802208  -10.7757
22888512  -10.7748
22974336  -10.7744
23063184  -10.7726
23149917  -10.7698
23238582  -10.7697
23326784  -10.7671
23414006  -10.7661
23503766  -10.7638
23593794  -10.7621
23680962  -10.7614
23769392  -10.7603
23857984  -10.7606
23947392  -10.7584
24035616  -10.7562
24124516  -10.7548
24214477  -10.7545
24303828  -10.7536
24391284  -10.7517
24478436  -10.7485
24566528  -10.7476
24656256  -10.7457
24744758  -10.7445
24833532  -10.7433
24923808  -10.7425
25012464  -10.7409
25103136  -10.7414
25195284  -10.7406
25287999  -10.7401
25380189  -10.7381
25472349  -10.7365
25565292  -10.7354
25657304  -10.7327
25749458  -10.7308
25845777  -10.7300
25937109  -10.7298
26028864  -10.7285
26123142  -10.7285
26211746  -10.7278
26307336  -10.7275
26401632  -10.7276
26493982  -10.7259
26585832  -10.7250
26678528  -10.7248
26772582  -10.7258
26867808  -10.7232
26958786  -10.7227
27053406  -10.7228
27145098  -10.7203
27240904  -10.7173
27335616  -10.7160
27427554  -10.7154
27521106  -10.7137
27614832  -10.7119
27708288  -10.7113
27802798  -10.7118
27897342  -10.7102
27992448  -10.7094
28084422  -10.7095
28175931  -10.7070
28267867  -10.7054
28362816  -10.7058
28457374  -10.7040
28550834  -10.7048
28644408  -10.7041
28736208  -10.7049
28831944  -10.7024
28928016  -10.7009
29024294  -10.7002
29116816  -10.6995
29211056  -10.6986
29305664  -10.6974
29399689  -10.6976
29496141  -10.6959
29593413  -10.6953
29689493  -10.6956
29785152  -10.6942
29879762  -10.6933
29975328  -10.6933
30070112  -10.6921
30164586  -10.6920
30257242  -10.6921
30353778  -10.6918
30450672  -10.6909
30548196  -10.6896
30643434  -10.6900
30740544  -10.6888
30837096  -10.6877
30933728  -10.6868
31030163  -10.6874
31127616  -10.6865
31225282  -10.6849
31322136  -10.6835
31419008  -10.6831
31516542  -10.6813
31612554  -10.6803
31709076  -10.6788
31805504  -10.6778
31901454  -10.6768
31996074  -10.6752
32092872  -10.6734
32191929  -10.6729
32287808  -10.6733
32386032  -10.6718
32484109  -10.6726
32582368  -10.6714
32678352  -10.6702
32775876  -10.6697
32873374  -10.6694
32970816  -10.6679
33070326  -10.6659
33168538  -10.6651
33269616  -10.6637
33368202  -10.6616
33465072  -10.6613
33563502  -10.6596
33660912  -10.6581
33758766  -10.6585
33855714  -10.6593
33956649  -10.6581
34056606  -10.6580
34154136  -10.6573
34250446  -10.6553
34348272  -10.6550
34446384  -10.6554
34544781  -10.6543
34645112  -10.6540
34747614  -10.6540
34847006  -10.6529
34946333  -10.6537
35045874  -10.6548
35143514  -10.6525
35242074  -10.6526
35339238  -10.6520
35439312  -10.6499
35538624  -10.6485
35638482  -10.6468
35737629  -10.6441
35840182  -10.6433
35939904  -10.6435
36038912  -10.6426
36136822  -10.6418
36235584  -10.6399
36333648  -10.6381
36433584  -10.6362
36533744  -10.6344
36634428  -10.6340
36733328  -10.6326
36832336  -10.6318
36932126  -10.6316
37031472  -10.6309
37133139  -10.6310
37234512  -10.6301
37335258  -10.6284
37435914  -10.6269
37535328  -10.6254
37637048  -10.6243
37738368  -10.6241
37839298  -10.6232
37937628  -10.6225
38041152  -10.6223
38140666  -10.6211
38241758  -10.6204
38341392  -10.6178
38443742  -10.6166
38545722  -10.6156
38645921  -10.6143
38748762  -10.6150
38849694  -10.6144
38950968  -10.6129
39050961  -10.6114
39153366  -10.6110
39256656  -10.6108
39355833  -10.6097
39454327  -10.6091
39557392  -10.6074
39656896  -10.6070
39761262  -10.6055
39862823  -10.6044
39964866  -10.6028
40068262  -10.6021
40169958  -10.6023
40271838  -10.6012
40375274  -10.5993
40476256  -10.5982
40579578  -10.5972
40684896  -10.5962
40787901  -10.5959
40892769  -10.5954
40997594  -10.5950
41101376  -10.5944
41203553  -10.5943
41306832  -10.5930
41412231  -10.5922
41516496  -10.5904
41618752  -10.5911
41722682  -10.5904
41825864  -10.5897
41930082  -10.5883
42034944  -10.5863
42138369  -10.5853
42241157  -10.5839
42344016  -10.5845
42448634  -10.5835
42552461  -10.5826
42653072  -10.5815
42757974  -10.5813
42862518  -10.5813
42965062  -10.5806
43071678  -10.5797
43175919  -10.5784
43281072  -10.5770
43384818  -10.5766
43491114  -10.5759
43594432  -10.5755
43697264  -10.5754
43801914  -10.5734
43906808  -10.5724
44012833  -10.5711
44119104  -10.5708
44223296  -10.5701
44326848  -10.5689
44431926  -10.5684
44537274  -10.5688
44644371  -10.5683
44748834  -10.5673
44853352  -10.5666
44958186  -10.5664
45060117  -10.5656
45165456  -10.5650
45271488  -10.5637
45377682  -10.5630
45483408  -10.5615
45587718  -10.5608
45695114  -10.5603
45799926  -10.5591
45905706  -10.5576
46011851  -10.5574
46117776  -10.5564
46222059  -10.5559
46328256  -10.5548
46434496  -10.5536
46538883  -10.5537
46645056  -10.5536
46750016  -10.5537
46857824  -10.5531
46963904  -10.5522
47069712  -10.5510
47177091  -10.5498
47282547  -10.5484
47387658  -10.5470
47495456  -10.5465
47602064  -10.5462
47709552  -10.5452
47815704  -10.5453
47920947  -10.5457
48026448  -10.5463
48131688  -10.5454
48237582  -10.5445
48344436  -10.5445
48452544  -10.5449
48560094  -10.5452
48666996  -10.5446
48775002  -10.5438
48885109  -10.5425
48990843  -10.5409
49096593  -10.5399
49205497  -10.5401
49310989  -10.5386
49416794  -10.5378
49523184  -10.5373
49631296  -10.5367
49737264  -10.5348
49844784  -10.5348
49949613  -10.5356
50059227  -10.5348
50171184  -10.5352
50283333  -10.5348
50392674  -10.5351
50504962  -10.5347
50617198  -10.5342
50730624  -10.5333
50843454  -10.5325
50956794  -10.5315
51070134  -10.5300
51181911  -10.5285
51293827  -10.5270
51406328  -10.5252
51516144  -10.5244
51628928  -10.5247
51742647  -10.5242
51853872  -10.5229
51966656  -10.5219
52077888  -10.5213
52189248  -10.5210
52300926  -10.5208
52415352  -10.5199
52527357  -10.5192
52638912  -10.5193
52752832  -10.5177
52867728  -10.5175
52980592  -10.5172
53096112  -10.5156
53209102  -10.5144
53321928  -10.5131
53437462  -10.5136
53551728  -10.5131
53663732  -10.5116
53780877  -10.5111
53894448  -10.5102
54011019  -10.5089
54124086  -10.5092
54238653  -10.5086
54352704  -10.5078
54471874  -10.5070
54587456  -10.5055
54703402  -10.5046
54815088  -10.5040
54927103  -10.5047
55042537  -10.5035
55158382  -10.5023
55272256  -10.5020
55388466  -10.5015
55504427  -10.5009
55620048  -10.5009
55734658  -10.5005
55849398  -10.4995
55965276  -10.4984
56078752  -10.4983
56193522  -10.4969
56306963  -10.4961
56423152  -10.4947
56537936  -10.4941
56652966  -10.4945
56765682  -10.4939
56879298  -10.4933
56993244  -10.4923
57108087  -10.4916
57220896  -10.4917
57335616  -10.4912
57448821  -10.4898
57565116  -10.4888
57678117  -10.4880
57794958  -10.4874
57909841  -10.4873
58027032  -10.4869
58142469  -10.4872
58260559  -10.4862
58374666  -10.4866
58490432  -10.4864
58608342  -10.4863
58724144  -10.4855
58841107  -10.4846
58958844  -10.4845
59073448  -10.4833
59191392  -10.4827
59307846  -10.4820
59424183  -10.4811
59540274  -10.4806
59655622  -10.4803
59773136  -10.4798
59886848  -10.4790
60002656  -10.4787
60119334  -10.4779
60234986  -10.4767
60352448  -10.4753
60468894  -10.4746
60588176  -10.4737
60703056  -10.4736
60817088  -10.4738
60934294  -10.4736
61051072  -10.4731
61167114  -10.4715
61285056  -10.4702
61403958  -10.4692
61523022  -10.4682
61644176  -10.4685
61763247  -10.4672
61882362  -10.4671
62001072  -10.4660
62120256  -10.4657
62239261  -10.4659
62357568  -10.4652
62475852  -10.4646
62594994  -10.4647
62715968  -10.4647
62834448  -10.4645
62950272  -10.4645
63068621  -10.4631
63188304  -10.4629
63305344  -10.4627
63426357  -10.4626
63542352  -10.4623
63662832  -10.4616
63783104  -10.4616
63899162  -10.4616
64021048  -10.4612
64138977  -10.4608
64254656  -10.4596
64371714  -10.4592
64489168  -10.4587
64607151  -10.4585
64725174  -10.4588
64847046  -10.4583
64965568  -10.4572
65082736  -10.4572
65202048  -10.4567
65322152  -10.4561
65438506  -10.4551
65556969  -10.4554
65676421  -10.4549
65793888  -10.4549
65914458  -10.4544
66033763  -10.4539
66154673  -10.4538
66275838  -10.4536
66394809  -10.4535
66516282  -10.4524
66636336  -10.4515
66756144  -10.4517
66874098  -10.4513
66994704  -10.4513
67114278  -10.4510
67233439  -10.4502
67354041  -10.4495
67471744  -10.4488
67593513  -10.4490
67716879  -10.4486
67834717  -10.4480
67951504  -10.4476
68070006  -10.4471
68190506  -10.4463
68311488  -10.4451
68429522  -10.4444
68549474  -10.4443
68670306  -10.4436
68789781  -10.4430
68912118  -10.4423
69034143  -10.4416
69155744  -10.4403
69276366  -10.4404
69398144  -10.4400
69519387  -10.4394
69643472  -10.4391
69764002  -10.4389
69885102  -10.4378
70008022  -10.4378
70128582  -10.4372
70249536  -10.4365
70370226  -10.4360
70492068  -10.4356
70614099  -10.4354
70733168  -10.4351
70854932  -10.4350
70976616  -10.4339
71095806  -10.4324
71215669  -10.4324
71337528  -10.4318
71459199  -10.4312
71584002  -10.4307
71704363  -10.4310
71825642  -10.4302
71950242  -10.4298
72071021  -10.4293
72193281  -10.4288
72316944  -10.4287
72440208  -10.4277
72563904  -10.4276
72688511  -10.4273
72809832  -10.4264
72934122  -10.4262
73056336  -10.4257
73180608  -10.4256
73305024  -10.4251
73428882  -10.4242
73554928  -10.4246
73676841  -10.4232
73798109  -10.4233
73920664  -10.4230
74045664  -10.4225
74168423  -10.4217
74291392  -10.4212
74413917  -10.4214
74537088  -10.4211
74657034  -10.4200
74780016  -10.4191
74903409  -10.4192
75027888  -10.4188
75152231  -10.4186
75274696  -10.4184
75399488  -10.4180
75525157  -10.4180
75649152  -10.4170
75774066  -10.4168
75895918  -10.4171
76021827  -10.4167
76145847  -10.4161
76270558  -10.4160
76392261  -10.4157
76515362  -10.4146
76638306  -10.4143
76763557  -10.4141
76888894  -10.4134
77012976  -10.4134
77137731  -10.4122
77262929  -10.4115
77390676  -10.4114
77517568  -10.4117
77641376  -10.4104
77766216  -10.4101
77889273  -10.4099
78014814  -10.4102
78139854  -10.4092
78264009  -10.4085
78389626  -10.4074
78514344  -10.4070
78638562  -10.4063
78763014  -10.4060
78890558  -10.4056
79019264  -10.4054
79142349  -10.4058
79268858  -10.4059
79394307  -10.4053
79524246  -10.4052
79650618  -10.4048
79777872  -10.4040
79904184  -10.4034
80030064  -10.4030
80154963  -10.4031
80279892  -10.4025
80407872  -10.4022
80534331  -10.4023
80660886  -10.4017
80784048  -10.4019
80908638  -10.4013
81035136  -10.4011
81162048  -10.4006
81287888  -10.4005
81412309  -10.4001
81539262  -10.3995
81666536  -10.3994
81793232  -10.3992
81922102  -10.3990
82047456  -10.3980
82173632  -10.3972
82300922  -10.3965
82426336  -10.3959
82553736  -10.3959
82682272  -10.3961
82810512  -10.3962
82938066  -10.3959
83063771  -10.3962
83194496  -10.3964
83320512  -10.3952
83447154  -10.3946
83573514  -10.3947
83703789  -10.3949
83832768  -10.3947
83964048  -10.3942
84088384  -10.3932
84215246  -10.3934
84341936  -10.3927
84466638  -10.3920
84595736  -10.3920
84720186  -10.3919
84850276  -10.3914
84980532  -10.3903
85109472  -10.3902
85237038  -10.3899
85365866  -10.3892
85492368  -10.3887
85621791  -10.3886
85746736  -10.3881
85877568  -10.3880
86007402  -10.3882
86136512  -10.3880
86265137  -10.3875
86394322  -10.3867
86524638  -10.3865
86655978  -10.3865
86783781  -10.3862
86912874  -10.3862
87042159  -10.3854
87170448  -10.3854
87298123  -10.3846
87426378  -10.3843
87552126  -10.3835
87681648  -10.3835
87812072  -10.3841
87942378  -10.3841
88071302  -10.3833
88202466  -10.3832
88331944  -10.3830
88461888  -10.3832
88593426  -10.3836
88721094  -10.3831
88851114  -10.3837
88979248  -10.3831
89106486  -10.3824
89237456  -10.3833
89368552  -10.3829
89496506  -10.3831
89628693  -10.3829
89756464  -10.3827
89886354  -10.3824
90017534  -10.3822
90143977  -10.3826
90276288  -10.3820
90407571  -10.3815
90537216  -10.3806
90666576  -10.3808
90796608  -10.3803
90927659  -10.3797
91056693  -10.3797
91185536  -10.3800
91315584  -10.3797
91447089  -10.3795
91575054  -10.3794
91706768  -10.3787
91836966  -10.3783
91966721  -10.3781
92097414  -10.3780
92226274  -10.3781
92356081  -10.3779
92483712  -10.3776
92614704  -10.3770
92747354  -10.3772
92877642  -10.3765
93010032  -10.3762
93140928  -10.3757
93271968  -10.3746
93404736  -10.3747
93535552  -10.3751
93666903  -10.3746
93796473  -10.3741
93925008  -10.3748
94059147  -10.3743
94191119  -10.3740
94324886  -10.3736
94458006  -10.3741
94586896  -10.3742
94720128  -10.3740
94850406  -10.3742
94980992  -10.3736
95110743  -10.3730
95244882  -10.3724
95375826  -10.3721
95505984  -10.3720
95639247  -10.3714
95768136  -10.3720
95895884  -10.3719
96027072  -10.3717
96156216  -10.3720
96289566  -10.3716
96424944  -10.3714
96556752  -10.3716
96687942  -10.3717
96821506  -10.3714
96953604  -10.3718
97085888  -10.3716
97218846  -10.3704
97347934  -10.3699
97481178  -10.3697
97612368  -10.3694
97745002  -10.3694
97877696  -10.3692
98010304  -10.3682
98140288  -10.3681
98272759  -10.3674
98406792  -10.3675
98538074  -10.3667
98670822  -10.3664
98805054  -10.3655
98937036  -10.3649
99069232  -10.3644
99205602  -10.3644
99337392  -10.3637
99470016  -10.3635
99605421  -10.3632
99734208  -10.3630
99867057  -10.3627


==> data/all_log_r2_p7.dat <==
389  -29.8178
433  -24.0150
446  -24.1437
563  -26.0244
571  -25.8974
643  -24.8142
655  -24.0485
664  -25.1038
681  -24.4890
709  -24.6657
718  -25.4126
794  -24.9642
817  -25.1071
916  -25.2623
944  -24.9482
997  -25.1151
997  -24.4501
1028  -24.6329
1034  -25.1631
1058  -24.6014
1070  -24.7585
1073  -23.9503
1077  -23.8197
1088  -23.9925
1094  -24.1524
1102  -24.3012
1126  -24.1818
1132  -24.0716
1137  -23.7268
1143  -23.8748
1147  -24.2409
1171  -23.7042
1324  -23.8572
1325  -23.7898
1431  -23.9405
1436  -23.8813
1443  -24.0223
1446  -24.3476
1466  -24.4710
1480  -24.7717
1483  -24.7018
1525  -24.8117
1531  -24.9169
1534  -25.1842
1570  -25.1151
1576  -25.3695
1591  -25.4571
1594  -25.5412
1608  -25.6227
1611  -25.7010
1613  -25.7763
1641  -25.1912
1674  -24.7065
1717  -24.0744
1748  -24.2709
1873  -24.4524
1913  -24.0614
1957  -23.6307
2015  -23.6687
2035  -23.9432
2080  -23.9663
2130  -23.6305
2181  -23.6731
2253  -23.5833
2271  -23.8217
2350  -23.7377
2406  -23.9595
2439  -24.1102
2455  -24.0301
2466  -23.8489
2493  -23.9392
2552  -24.0262
2601  -24.0117
2648  -23.9525
2678  -23.7134
2718  -23.5337
2728  -23.7576
2757  -23.9702
2785  -23.8823
2834  -23.9617
2859  -23.7614
2899  -23.6099
2953  -23.3906
3026  -23.3306
3054  -23.3108
3145  -23.2223
3264  -23.3842
3298  -23.3348
3328  -23.3553
3365  -23.2764
3403  -23.4279
3454  -23.4973
3497  -23.5028
3561  -23.4223
3634  -23.4332
3687  -23.4183
3774  -23.4322
3806  -23.3952
3879  -23.4864
3933  -23.3797
3967  -23.5159
4006  -23.4157
4077  -23.2994
4136  -23.3212
4215  -23.0661
4299  -22.7619
4400  -22.8198
4490  -22.7963
4514  -22.6968
4569  -22.7932
4617  -22.7178
4659  -22.7195
4761  -22.7221
4862  -22.8492
4960  -22.6609
5002  -22.6843
5302  -22.6585
5629  -22.6917
5805  -22.6634
6040  -22.8681
6309  -22.7867
6546  -22.6994
6704  -22.7819
6894  -22.7810
7146  -22.6823
7832  -22.3039
26245  -20.2141
42386  -19.6558
58056  -19.0296
72872  -18.4684
88050  -18.1002
102780  -17.8820
118206  -17.7246
133152  -17.5299
148672  -17.3059
164340  -17.1142
207658  -16.6967
251430  -16.3827
294300  -16.0807
338220  -15.8818
382602  -15.6914
427470  -15.5640
473450  -15.4739
519571  -15.3509
566280  -15.1975
612315  -15.1012
659340  -14.9871
706350  -14.8717
753610  -14.8242
801330  -14.7546
849710  -14.6726
897915  -14.5845
947430  -14.5279
995424  -14.4689
1044359  -14.4227
1094050  -14.3697
1144204  -14.3094
1193649  -14.2748
1245050  -14.2291
1296112  -14.1917
1348065  -14.1380
1400400  -14.1027
1451967  -14.0682
1504350  -14.0320
1556808  -14.0051
1609920  -13.9688
1663491  -13.9223
1716864  -13.8869
1770285  -13.8528
1825344  -13.8167
1879515  -13.7923
1935104  -13.7621
1988298  -13.7330
2043536  -13.7165
2098034  -13.6943
2153112  -13.6705
2209339  -13.6426
2265111  -13.6208
2320945  -13.5841
2375817  -13.5594
2433021  -13.5372
2489418  -13.5074
2546960  -13.4870
2603870  -13.4690
2660472  -13.4533
2718096  -13.4329
2776721  -13.4239
2834368  -13.4011
2892336  -13.3779
2949417  -13.3534
3007810  -13.3364
3065877  -13.3156
3123801  -13.3060
3181992  -13.2855
3241260  -13.2680
3299712  -13.2493
3358512  -13.2333
3418575  -13.2177
3478024  -13.2065
3538064  -13.2017
3597535  -13.1905
3658650  -13.1816
3719760  -13.1702
3779642  -13.1586
3840885  -13.1403
3901950  -13.1290
3964350  -13.1188
4023855  -13.1106
4085268  -13.0967
4147190  -13.0761
4209507  -13.0683
4271340  -13.0608
4332894  -13.0502
4394688  -13.0395
4457380  -13.0331
4519056  -13.0314
4580067  -13.0196
4642410  -13.0061
4705521  -12.9995
4768110  -12.9922
4831396  -12.9840
4895010  -12.9777
4958031  -12.9696
5021550  -12.9571
5085900  -12.9416
5149440  -12.9315
5213286  -12.9201
5277525  -12.9082
5341920  -12.9038
5407632  -12.8954
5473380  -12.8872
5539920  -12.8800
5606016  -12.8727
5670572  -12.8638
5736411  -12.8580
5803550  -12.8495
5868690  -12.8459
5935584  -12.8411
6001034  -12.8303
6066240  -12.8255
6133824  -12.8170
6199794  -12.8079
6266839  -12.8018
6333056  -12.7940
6401408  -12.7835
6468360  -12.7773
6536520  -12.7697
6604632  -12.7579
6671967  -12.7531
6739800  -12.7479
6807658  -12.7401
6874992  -12.7268
6942562  -12.7230
7010832  -12.7147
7077906  -12.7086
7145136  -12.7017
7214400  -12.6987
7283820  -12.6934
7352304  -12.6881
7419456  -12.6804
7490034  -12.6720
7557405  -12.6632
7626930  -12.6541
7695792  -12.6482
7767054  -12.6418
7838182  -12.6342
7908560  -12.6268
7977560  -12.6194
8047699  -12.6115
8118522  -12.6024
8187600  -12.5936
8257245  -12.5898
8327904  -12.5850
8398800  -12.5796
8469744  -12.5725
8541065  -12.5685
8612425  -12.5627
8683050  -12.5588
8753502  -12.5558
8822592  -12.5506
8893770  -12.5438
8965440  -12.5367
9037584  -12.5330
9109566  -12.5279
9180345  -12.5241
9252210  -12.5171
9325376  -12.5140
9396480  -12.5087
9470550  -12.5025
9542598  -12.4968
9614847  -12.4891
9688368  -12.4854
9760640  -12.4778
9834304  -12.4737
9907008  -12.4698
9979712  -12.4630
10053065  -12.4567
10125819  -12.4527
10200494  -12.4493
10273793  -12.4451
10346880  -12.4431
10421672  -12.4422
10494552  -12.4379
10569102  -12.4319
10643904  -12.4272
10716768  -12.4231
10791832  -12.4155
10866570  -12.4137
10941120  -12.4118
11015896  -12.4058
11089728  -12.4015
11166048  -12.3976
11240022  -12.3940
11314725  -12.3917
11388936  -12.3894
11463399  -12.3872
11538073  -12.3833
11614800  -12.3774
11689746  -12.3723
11764288  -12.3656
11839256  -12.3579
11912778  -12.3534
11987697  -12.3509
12064245  -12.3450
12142094  -12.3422
12218672  -12.3405
12293472  -12.3370
12369600  -12.3347
12446025  -12.3315
12522169  -12.3278
12597894  -12.3253
12675700  -12.3191
12753575  -12.3153
12829392  -12.3120
12905720  -12.3101
12982188  -12.3075
13059468  -12.3038
13137718  -12.3028
13216380  -12.3007
13295700  -12.2965
13373872  -12.2909
13451453  -12.2903
13528044  -12.2872
13607046  -12.2837
13684374  -12.2787
13761200  -12.2746
13837986  -12.2704
13915350  -12.2657
13994350  -12.2610
14071440  -12.2591
14151300  -12.2542
14228800  -12.2534
14308794  -12.2494
14387350  -12.2469
14467242  -12.2452
14545040  -12.2418
14624865  -12.2400
14704091  -12.2352
14782115  -12.2323
14860560  -12.2300
14941950  -12.2291
15021555  -12.2272
15102190  -12.2220
15182819  -12.2158
15263100  -12.2139
15341552  -12.2103
15421120  -12.2066
15500592  -12.2017
15580224  -12.1971
15659600  -12.1947
15738297  -12.1913
15819240  -12.1874
15899453  -12.1839
15979770  -12.1791
16060959  -12.1750
16141200  -12.1719
16221864  -12.1696
16303360  -12.1657
16383600  -12.1611
16464300  -12.1615
16545600  -12.1574
16629184  -12.1541
16710342  -12.1526
16792446  -12.1503
16875116  -12.1471
16957889  -12.1467
17039712  -12.1421
17121168  -12.1389
17202505  -12.1373
17284243  -12.1348
17369024  -12.1305
17452292  -12.1273
17535006  -12.1257
17617104  -12.1248
17700968  -12.1225
17782848  -12.1213
17865114  -12.1193
17947590  -12.1182
18031072  -12.1175
18114426  -12.1155
18197085  -12.1110
18279927  -12.1093
18364896  -12.1058
18448015  -12.1043
18531600  -12.1028
18614640  -12.1008
18697025  -12.0977
18780480  -12.0966
18865244  -12.0927
18948402  -12.0917
19031846  -12.0921
19115300  -12.0881
19200528  -12.0866
19284705  -12.0849
19369152  -12.0849
19455384  -12.0816
19539720  -12.0830
19623147  -12.0812
19707318  -12.0793
19789904  -12.0769
19874880  -12.0769
19958829  -12.0750
20041530  -12.0719
20127258  -12.0705
20213136  -12.0691
20297331  -12.0683
20382323  -12.0673
20470838  -12.0650
20556525  -12.0634
20640513  -12.0617
20726144  -12.0580
20813376  -12.0521
20901150  -12.0508
20985498  -12.0505
21070200  -12.0478
21156630  -12.0477
21242400  -12.0451
21326650  -12.0430
21412332  -12.0395
21498016  -12.0386
21586704  -12.0361
21673278  -12.0350
21759104  -12.0317
21844016  -12.0304
21930516  -12.0278
22017171  -12.0239
22104032  -12.0206
22189410  -12.0181
22276980  -12.0163
22364928  -12.0135
22452408  -12.0108
22538892  -12.0077
22627266  -12.0039
22713181  -12.0038
22802025  -12.0030
22888800  -12.0016
22976932  -12.0003
23064912  -11.9991
23151739  -11.9986
23240010  -11.9965
23328544  -11.9941
23416290  -11.9922
23504976  -11.9890
23593790  -11.9868
23681740  -11.9852
23770910  -11.9832
23859840  -11.9805
23946064  -11.9801
24034905  -11.9778
24124326  -11.9767
24212416  -11.9758
24303600  -11.9725
24390452  -11.9718
24480105  -11.9714
24567220  -11.9687
24655616  -11.9674
24744975  -11.9667
24834680  -11.9662
24923600  -11.9646
25011974  -11.9622
25103850  -11.9596
25196256  -11.9575
25286720  -11.9554
25379679  -11.9545
25472050  -11.9517
25564800  -11.9517
25656366  -11.9493
25748930  -11.9469
25842960  -11.9456
25936473  -11.9424
26030166  -11.9400
26123700  -11.9394
26214135  -11.9378
26308026  -11.9369
26402025  -11.9360
26495040  -11.9358
26587256  -11.9343
26679078  -11.9336
26772731  -11.9313
26867654  -11.9299
26959860  -11.9280
27052680  -11.9252
27145616  -11.9241
27239922  -11.9230
27332800  -11.9208
27426253  -11.9189
27520389  -11.9173
27612978  -11.9155
27707586  -11.9133
27802725  -11.9119
27898365  -11.9100
27992262  -11.9070
28083934  -11.9057
28176480  -11.9039
28270248  -11.9027
28365248  -11.8988
28460240  -11.8970
28553374  -11.8959
28647440  -11.8951
28742950  -11.8935
28838426  -11.8901
28934496  -11.8876
29030760  -11.8859
29125421  -11.8843
29218885  -11.8831
29314671  -11.8804
29409600  -11.8764
29505043  -11.8737
29603376  -11.8728
29697600  -11.8715
29793350  -11.8698
29890110  -11.8672
29984575  -11.8639
30080048  -11.8630
30176115  -11.8610
30271562  -11.8587
30368418  -11.8567
30464029  -11.8545
30560900  -11.8531
30657600  -11.8526
30756657  -11.8511
30852793  -11.8477
30948672  -11.8463
31042800  -11.8445
31140374  -11.8417
31238443  -11.8396
31334978  -11.8394
31433280  -11.8379
31530992  -11.8374
31628484  -11.8367
31725731  -11.8360
31821361  -11.8365
31918605  -11.8351
32013504  -11.8329
32109520  -11.8299
32208030  -11.8282
32306237  -11.8267
32404192  -11.8267
32500942  -11.8243
32599104  -11.8231
32697613  -11.8226
32795466  -11.8224
32892525  -11.8196
32989104  -11.8181
33088275  -11.8175
33189246  -11.8164
33289040  -11.8146
33386961  -11.8128
33484470  -11.8110
33582525  -11.8118
33679152  -11.8103
33776160  -11.8098
33874368  -11.8069
33974950  -11.8059
34073091  -11.8036
34170730  -11.8010
34269450  -11.8003
34366392  -11.7989
34464840  -11.7979
34564050  -11.7963
34664640  -11.7959
34767230  -11.7946
34867440  -11.7927
34967493  -11.7914
35066210  -11.7905
35162264  -11.7880
35260196  -11.7878
35359104  -11.7852
35457728  -11.7836
35557416  -11.7820
35658675  -11.7806
35760062  -11.7800
35859144  -11.7779
35958716  -11.7764
36057200  -11.7766
36155438  -11.7747
36253800  -11.7732
36353984  -11.7707
36456234  -11.7687
36558850  -11.7692
36658838  -11.7668
36758097  -11.7657
36858825  -11.7635
36958064  -11.7624
37057884  -11.7616
37159200  -11.7604
37259274  -11.7593
37361358  -11.7592
37461456  -11.7590
37563432  -11.7579
37664667  -11.7566
37764354  -11.7565
37866246  -11.7555
37964560  -11.7558
38066880  -11.7546
38168640  -11.7539
38268513  -11.7527
38369360  -11.7511
38470080  -11.7490
38572600  -11.7472
38676020  -11.7456
38776845  -11.7448
38879544  -11.7423
38981268  -11.7423
39083512  -11.7413
39185200  -11.7410
39287358  -11.7406
39386650  -11.7401
39487248  -11.7381
39587868  -11.7364
39690144  -11.7341
39791610  -11.7338
39893388  -11.7328
39994655  -11.7310
40096764  -11.7295
40200960  -11.7284
40301424  -11.7261
40403515  -11.7242
40505950  -11.7229
40609638  -11.7212
40714575  -11.7213
40817344  -11.7213
40920435  -11.7202
41025525  -11.7188
41129776  -11.7164
41232204  -11.7140
41336325  -11.7124
41438048  -11.7133
41543074  -11.7118
41646320  -11.7121
41749147  -11.7118
41853760  -11.7104
41958080  -11.7086
42061872  -11.7067
42164800  -11.7073
42268950  -11.7061
42371298  -11.7050
42474360  -11.7032
42578448  -11.7014
42681200  -11.7007
42785431  -11.6988
42890877  -11.6982
42994325  -11.6966
43100717  -11.6961
43205895  -11.6950
43310016  -11.6935
43414800  -11.6916
43521360  -11.6912
43624444  -11.6893
43729450  -11.6887
43832976  -11.6872
43938096  -11.6856
44043712  -11.6851
44148672  -11.6825
44252736  -11.6808
44356568  -11.6801
44461245  -11.6788
44566920  -11.6770
44674256  -11.6769
44779104  -11.6755
44883753  -11.6747
44988613  -11.6733
45093336  -11.6716
45199736  -11.6706
45305650  -11.6694
45412434  -11.6691
45518400  -11.6683
45624528  -11.6670
45731958  -11.6650
45836508  -11.6652
45943872  -11.6634
46050240  -11.6616
46155330  -11.6605
46262082  -11.6596
46368075  -11.6591
46472851  -11.6575
46578708  -11.6564
46683675  -11.6549
46788960  -11.6537
46894905  -11.6526
47002320  -11.6518
47106900  -11.6508
47213388  -11.6501
47318531  -11.6499
47424066  -11.6490
47530288  -11.6475
47638734  -11.6462
47746045  -11.6456
47852640  -11.6440
47957382  -11.6426
48063600  -11.6419
48170334  -11.6413
48274470  -11.6401
48383010  -11.6395
48490200  -11.6372
48597795  -11.6365
48706922  -11.6346
48813693  -11.6350
48920220  -11.6341
49028370  -11.6331
49134691  -11.6314
49241562  -11.6300
49347489  -11.6291
49455120  -11.6285
49562735  -11.6274
49670064  -11.6261
49777584  -11.6244
49883850  -11.6229
49991859  -11.6204
50102658  -11.6194
50216346  -11.6201
50327415  -11.6201
50438592  -11.6190
50549949  -11.6180
50661956  -11.6172
50775488  -11.6155
50889600  -11.6138
51001600  -11.6129
51114050  -11.6110
51227061  -11.6099
51339686  -11.6096
51451179  -11.6091
51562640  -11.6074
51674976  -11.6059
51787329  -11.6041
51900834  -11.6030
52011510  -11.6017
52123380  -11.6008
52234842  -11.6004
52349868  -11.5999
52461890  -11.5976
52574496  -11.5971
52688854  -11.5966
52803722  -11.5958
52918512  -11.5952
53031952  -11.5949
53146560  -11.5939
53256972  -11.5930
53369811  -11.5928
53481789  -11.5915
53594190  -11.5909
53709666  -11.5894
53823552  -11.5894
53937728  -11.5885
54051426  -11.5881
54163684  -11.5874
54278418  -11.5861
54393702  -11.5856
54508800  -11.5842
54622850  -11.5837
54735414  -11.5843
54850720  -11.5846
54964416  -11.5856
55080544  -11.5844
55195200  -11.5829
55308877  -11.5831
55422207  -11.5816
55536595  -11.5809
55652400  -11.5800
55767951  -11.5797
55881856  -11.5805
55996075  -11.5797
56111556  -11.5786
56225550  -11.5778
56340160  -11.5768
56456086  -11.5761
56570410  -11.5744
56685766  -11.5733
56799450  -11.5722
56912512  -11.5716
57029302  -11.5718
57141810  -11.5708
57255822  -11.5714
57372054  -11.5709
57487936  -11.5706
57602304  -11.5692
57716373  -11.5701
57834337  -11.5697
57949982  -11.5692
58066965  -11.5682
58182610  -11.5660
58301874  -11.5652
58415400  -11.5651
58530825  -11.5647
58646382  -11.5642
58761792  -11.5627
58877450  -11.5617
58992480  -11.5599
59107392  -11.5582
59223762  -11.5570
59338350  -11.5558
59454720  -11.5554
59571278  -11.5549
59685504  -11.5543
59801664  -11.5543
59917974  -11.5521
60032082  -11.5513
60150592  -11.5511
60266700  -11.5504
60384168  -11.5498
60500850  -11.5496
60619904  -11.5491
60736539  -11.5480
60850357  -11.5470
60968050  -11.5463
61084188  -11.5460
61200754  -11.5448
61317696  -11.5442
61438131  -11.5432
61555554  -11.5425
61674922  -11.5410
61796442  -11.5390
61914333  -11.5373
62033127  -11.5363
62150016  -11.5357
62268057  -11.5353
62386350  -11.5348
62504523  -11.5337
62622540  -11.5325
62741846  -11.5314
62861184  -11.5303
62978880  -11.5296
63095721  -11.5284
63213660  -11.5281
63333360  -11.5281
63451243  -11.5279
63568584  -11.5272
63686022  -11.5265
63806496  -11.5262
63922086  -11.5261
64038360  -11.5265
64156416  -11.5246
64275138  -11.5239
64392282  -11.5239
64510491  -11.5230
64629478  -11.5233
64748358  -11.5219
64867968  -11.5204
64985925  -11.5197
65102200  -11.5184
65223184  -11.5178
65343027  -11.5177
65461968  -11.5172
65579877  -11.5176
65700765  -11.5173
65817630  -11.5172
65937111  -11.5173
66056238  -11.5168
66175825  -11.5159
66296362  -11.5159
66416775  -11.5160
66536552  -11.5160
66654144  -11.5152
66774355  -11.5150
66893453  -11.5142
67013594  -11.5121
67132872  -11.5119
67255455  -11.5114
67373438  -11.5109
67492240  -11.5100
67611934  -11.5082
67733632  -11.5078
67853120  -11.5074
67970496  -11.5063
68089725  -11.5063
68210928  -11.5051
68332041  -11.5054
68451760  -11.5053
68571312  -11.5034
68689626  -11.5029
68811574  -11.5029
68932720  -11.5023
69054240  -11.5020
69174512  -11.5019
69296749  -11.5017
69417165  -11.5011
69540368  -11.5009
69661629  -11.4999
69784738  -11.5000
69903878  -11.4989
70024515  -11.4984
70146792  -11.4979
70267710  -11.4968
70386213  -11.4967
70507313  -11.4956
70628550  -11.4958
70752075  -11.4952
70872288  -11.4947
70992147  -11.4943
71114437  -11.4940
71236050  -11.4932
71357382  -11.4928
71479782  -11.4926
71602959  -11.4930
71722800  -11.4923
71843904  -11.4923
71966400  -11.4929
72088544  -11.4924
72210030  -11.4912
72332928  -11.4904
72455966  -11.4897
72579200  -11.4892
72703264  -11.4878
72825422  -11.4876
72947136  -11.4871
73068144  -11.4866
73193644  -11.4865
73319103  -11.4864
73442016  -11.4854
73565838  -11.4858
73687104  -11.4859
73811088  -11.4848
73933392  -11.4849
74057024  -11.4849
74178486  -11.4841
74301600  -11.4838
74424202  -11.4832
74547056  -11.4829
74669330  -11.4819
74791278  -11.4812
74916446  -11.4800
75040416  -11.4794
75163059  -11.4797
75287025  -11.4788
75413785  -11.4786
75539578  -11.4777
75663090  -11.4768
75786656  -11.4760
75909465  -11.4756
76032126  -11.4756
76156784  -11.4749
76281462  -11.4743
76405879  -11.4735
76527425  -11.4726
76651130  -11.4715
76777038  -11.4709
76903248  -11.4701
77026819  -11.4691
77152725  -11.4687
77278311  -11.4680
77405376  -11.4676
77531680  -11.4671
77656258  -11.4660
77781440  -11.4644
77905200  -11.4631
78030144  -11.4620
78154161  -11.4605
78277068  -11.4606
78402624  -11.4603
78529086  -11.4604
78651936  -11.4603
78776144  -11.4602
78902928  -11.4587
79029632  -11.4581
79152498  -11.4579
79279590  -11.4582
79405560  -11.4580
79535234  -11.4576
79660800  -11.4570
79786930  -11.4567
79911680  -11.4562
80037477  -11.4560
80163288  -11.4554
80286624  -11.4545
80412278  -11.4542
80541297  -11.4539
80667891  -11.4533
80792294  -11.4525
80916975  -11.4520
81044673  -11.4516
81171360  -11.4511
81297018  -11.4501
81424800  -11.4489
81550775  -11.4490
81678930  -11.4479
81806400  -11.4473
81931515  -11.4463
82058770  -11.4457
82186218  -11.4456
82312446  -11.4456
82438009  -11.4455
82566093  -11.4458
82695258  -11.4447
82822080  -11.4448
82946880  -11.4446
83074368  -11.4439
83204811  -11.4442
83330256  -11.4435
83456469  -11.4429
83582265  -11.4419
83712480  -11.4419
83840350  -11.4408
83968578  -11.4401
84093075  -11.4396
84220286  -11.4389
84347850  -11.4394
84474630  -11.4393
84603046  -11.4389
84728400  -11.4384
84858786  -11.4369
84987834  -11.4370
85117692  -11.4366
85244256  -11.4365
85372816  -11.4361
85499025  -11.4366
85628745  -11.4360
85756176  -11.4358
85885570  -11.4351
86015205  -11.4350
86145600  -11.4346
86272950  -11.4337
86402832  -11.4334
86532918  -11.4333
86662971  -11.4336
86792592  -11.4332
86922144  -11.4325
87051366  -11.4321
87178800  -11.4320
87305382  -11.4316
87434640  -11.4310
87560640  -11.4304
87688016  -11.4303
87817950  -11.4306
87949055  -11.4295
88080144  -11.4291
88209811  -11.4288
88338576  -11.4282
88466457  -11.4279
88596374  -11.4275
88724493  -11.4274
88855600  -11.4267
88983642  -11.4259
89112672  -11.4262
89243600  -11.4258
89374650  -11.4247
89503342  -11.4238
89636032  -11.4242
89764163  -11.4232
89893872  -11.4232
90023600  -11.4224
90152450  -11.4220
90282093  -11.4211
90413150  -11.4210
90542160  -11.4209
90672762  -11.4205
90805156  -11.4203
90936098  -11.4200
91066686  -11.4192
91194885  -11.4184
91324560  -11.4185
91457525  -11.4174
91585770  -11.4175
91717200  -11.4167
91848384  -11.4171
91977664  -11.4172
92109888  -11.4171
92239752  -11.4171
92369205  -11.4167
92501139  -11.4163
92630592  -11.4161
92762351  -11.4158
92892960  -11.4140
93024755  -11.4131
93154752  -11.4128
93286527  -11.4123
93417584  -11.4116
93548134  -11.4108
93678768  -11.4102
93809088  -11.4097
93936048  -11.4095
94069440  -11.4087
94201146  -11.4084
94334610  -11.4074
94465850  -11.4072
94597427  -11.4065
94729664  -11.4065
94860669  -11.4063
94990324  -11.4057
95122368  -11.4050
95257425  -11.4053
95388345  -11.4041
95516608  -11.4037
95647670  -11.4038
95776704  -11.4032
95908800  -11.4022
96037056  -11.4017
96167730  -11.4019
96298354  -11.4017
96431536  -11.4012
96562840  -11.4004
96694800  -11.3993
96826516  -11.3983
96957072  -11.3984
97089210  -11.3978
97219786  -11.3971
97351722  -11.3969
97482800  -11.3959
97614400  -11.3958
97748160  -11.3947
97882656  -11.3937
98015910  -11.3940
98146400  -11.3931
98276853  -11.3920
98410800  -11.3918
98543230  -11.3916
98674425  -11.3913
98808368  -11.3913
98940399  -11.3903
99073440  -11.3902
99208128  -11.3889
99340176  -11.3882
99474624  -11.3888
99607350  -11.3881
99737460  -11.3876
99867840  -11.3868


==> data/all_log_r2_p79.dat <==
389  -77.5265
433  -8.40957
446  -21.8739
563  -35.4052
571  -28.3242
643  -40.8465
655  -47.9806
664  -48.4813
681  -48.8932
707  -44.6600
709  -38.2131
718  -39.4130
794  -33.2995
817  -32.8368
916  -32.4664
944  -25.7278
997  -23.8082
997  -26.7051
1001  -20.9361
1028  -25.7844
1034  -18.9375
1058  -20.6091
1070  -16.3770
1073  -13.3686
1077  -13.3924
1088  -12.8773
1094  -13.4370
1102  -15.2087
1126  -13.7151
1132  -12.3203
1137  -13.9657
1141  -12.8693
1143  -12.4793
1147  -14.1843
1171  -13.7790
1246  -14.9802
1309  -16.9030
1324  -16.6474
1325  -14.7458
1431  -15.6487
1436  -15.2671
1443  -16.2892
1446  -17.6026
1466  -16.3741
1477  -16.1724
1480  -13.5991
1483  -15.6401
1525  -17.1467
1531  -17.9941
1534  -18.9547
1570  -17.4287
1611  -16.7907
1639  -17.7196
1664  -15.9286
1701  -15.8554
1746  -16.2802
1856  -12.0379
1907  -11.8616
1922  -11.2927
1964  -13.0739
2023  -13.1801
2038  -14.8581
2080  -15.1488
2130  -14.3632
2181  -14.9119
2253  -15.1149
2271  -14.3605
2343  -16.6791
2384  -16.9127
2424  -16.3873
2439  -15.7415
2455  -13.7861
2466  -13.8913
2492  -12.7197
2541  -13.5833
2563  -13.1079
2611  -12.7464
2648  -13.6316
2674  -12.8619
2688  -14.2655
2724  -15.3268
2736  -16.1073
2768  -15.9505
2792  -16.9396
2836  -17.9581
2862  -18.2294
2899  -18.8003
2953  -18.6382
2996  -18.4838
3046  -18.5644
3102  -18.7389
3260  -17.8035
3315  -18.2527
3370  -17.8626
3448  -17.7518
3489  -17.3516
3525  -17.0823
3575  -17.7728
3672  -19.0211
3714  -18.0539
3776  -17.4931
3806  -16.9173
3857  -16.1945
3924  -15.8353
3956  -16.0233
3994  -15.2725
4046  -16.0114
4092  -17.0526
4123  -16.8500
4195  -17.2054
4279  -16.7870
4355  -16.8582
4416  -17.7464
4490  -17.8496
4518  -17.6404
4569  -17.5236
4857  -19.8422
5133  -20.1455
5382  -19.6372
5649  -18.8159
5805  -18.3821
6018  -17.7658
6228  -17.3681
6432  -17.0254
6579  -16.6291
7191  -18.6486
22600  -25.2106
35650  -26.9623
47946  -28.1266
59760  -28.5221
71148  -28.7328
82596  -28.4426
93600  -28.8241
105075  -29.0575
116655  -28.8967
127974  -28.8498
172650  -28.5465
217602  -28.2840
262732  -28.3633
307800  -28.1563
352782  -27.9136
398528  -27.6845
445455  -27.7132
492471  -27.3572
539550  -27.1923
587280  -27.2092
634816  -27.1453
683577  -26.8972
731888  -26.7267
779800  -26.5420
829920  -26.5732
878805  -26.5393
928242  -26.4499
977994  -26.3591
1027600  -26.3077
1078336  -26.2080
1129590  -26.0582
1179864  -25.8985
1231528  -25.7289
1284048  -25.6709
1335878  -25.6302
1388850  -25.5741
1441650  -25.5071
1495053  -25.3941
1547646  -25.3097
1601418  -25.2023
1655488  -25.0897
1710153  -25.0564
1764224  -24.9933
1819593  -24.9350
1874850  -24.9024
1930656  -24.8188
1985088  -24.6851
2040266  -24.6457
2095776  -24.5477
2151258  -24.5318
2208201  -24.4467
2264080  -24.4298
2320650  -24.3818
2376827  -24.3188
2434754  -24.2619
2491730  -24.1979
2549871  -24.1628
2607216  -24.1148
2664858  -24.0534
2722473  -24.0315
2781450  -23.9928
2839986  -23.9708
2899542  -23.9269
2956709  -23.8756
3015630  -23.8425
3074148  -23.8204
3132882  -23.7855
3192200  -23.7573
3252015  -23.7424
3311298  -23.7239
3370425  -23.6965
3430514  -23.7025
3489870  -23.6779
3550272  -23.6172
3610551  -23.6042
3672063  -23.5781
3732655  -23.5608
3794238  -23.5477
3855366  -23.5167
3916815  -23.4926
3979152  -23.4678
4039650  -23.4399
4101175  -23.4092
4163923  -23.3839
4226642  -23.3620
4288998  -23.3135
4351761  -23.2937
4414522  -23.2825
4476672  -23.2405
4538835  -23.2162
4601640  -23.2158
4664646  -23.2016
4728361  -23.1888
4790550  -23.1733
4854528  -23.1422
4918814  -23.1177
4982973  -23.1023
5046951  -23.0713
5112240  -23.0571
5176930  -23.0356
5240964  -22.9983
5304677  -22.9664
5370300  -22.9505
5435150  -22.9286
5500755  -22.9170
5567075  -22.8936
5632752  -22.8788
5698455  -22.8445
5764154  -22.8140
5830902  -22.7727
5897595  -22.7675
5964525  -22.7340
6030157  -22.7062
6096832  -22.6750
6162365  -22.6420
6230405  -22.6255
6297153  -22.6039
6364476  -22.5894
6432840  -22.5689
6500736  -22.5473
6567968  -22.5390
6636912  -22.5227
6704775  -22.5201
6772850  -22.5155
6840117  -22.4923
6908243  -22.4811
6977376  -22.4548
7045542  -22.4254
7113456  -22.4080
7182208  -22.4138
7251920  -22.3935
7320560  -22.3717
7389200  -22.3604
7458682  -22.3487
7527600  -22.3349
7596434  -22.3134
7666290  -22.3053
7737072  -22.2923
7808592  -22.2836
7878152  -22.2774
7948872  -22.2518
8018784  -22.2381
8089488  -22.2357
8158509  -22.2233
8229312  -22.2042
8300376  -22.1908
8372400  -22.1859
8442725  -22.1784
8514467  -22.1672
8586130  -22.1429
8657792  -22.1322
8728689  -22.1150
8798400  -22.0919
8869008  -22.0854
8941716  -22.0704
9013424  -22.0654
9086075  -22.0636
9157568  -22.0556
9229174  -22.0436
9301982  -22.0294
9373248  -22.0194
9447200  -21.9980
9519884  -21.9871
9592680  -21.9699
9665577  -21.9669
9739950  -21.9482
9813600  -21.9361
9886012  -21.9181
9959535  -21.9012
10033401  -21.8838
10106720  -21.8671
10180434  -21.8588
10253664  -21.8506
10328112  -21.8296
10402951  -21.8203
10475792  -21.8069
10550610  -21.7913
10625339  -21.7729
10698758  -21.7546
10773009  -21.7566
10848445  -21.7503
10924448  -21.7312
10999280  -21.7292
11073216  -21.7232
11149278  -21.7145
11224135  -21.7044
11298593  -21.6903
11374272  -21.6764
11448426  -21.6744
11523344  -21.6626
11600970  -21.6534
11675328  -21.6395
11750310  -21.6285
11824740  -21.6140
11898982  -21.6069
11974865  -21.6033
12050352  -21.5921
12126939  -21.5811
12203054  -21.5741
12279168  -21.5619
12354969  -21.5463
12432336  -21.5383
12508650  -21.5281
12585834  -21.5179
12663494  -21.5131
12742552  -21.4977
12818544  -21.4859
12895680  -21.4726
12972531  -21.4630
13049490  -21.4566
13127840  -21.4515
13207232  -21.4445
13286098  -21.4399
13364596  -21.4266
13442298  -21.4105
13519968  -21.3964
13598416  -21.3851
13677552  -21.3768
13755120  -21.3609
13831671  -21.3579
13909728  -21.3448
13989150  -21.3409
14067378  -21.3287
14146146  -21.3277
14224518  -21.3185
14303792  -21.3035
14382702  -21.3001
14462899  -21.2831
14541456  -21.2881
14621054  -21.2746
14699664  -21.2676
14778744  -21.2638
14858130  -21.2511
14938350  -21.2354
15018928  -21.2315
15099840  -21.2253
15180368  -21.2185
15260850  -21.2068
15341040  -21.2041
15421200  -21.1974
15501150  -21.1877
15581146  -21.1821
15660541  -21.1786
15739530  -21.1709
15819803  -21.1660
15900984  -21.1626
15980392  -21.1504
16061955  -21.1407
16142721  -21.1272
16224075  -21.1212
16303826  -21.1140
16384725  -21.1089
16466296  -21.1037
16547469  -21.0977
16629840  -21.0928
16712022  -21.0818
16794162  -21.0732
16877448  -21.0646
16959432  -21.0520
17041365  -21.0383
17122890  -21.0385
17205600  -21.0206
17287516  -21.0187
17371200  -21.0136
17454489  -21.0048
17536656  -21.0025
17619660  -21.0020
17702880  -20.9923
17785677  -20.9830
17868450  -20.9759
17951834  -20.9643
18035118  -20.9572
18118550  -20.9469
18201859  -20.9405
18285008  -20.9335
18368988  -20.9347
18453094  -20.9280
18535968  -20.9206
18619887  -20.9198
18703676  -20.9052
18787523  -20.8991
18872128  -20.8878
18956680  -20.8868
19040275  -20.8795
19124050  -20.8744
19209645  -20.8650
19292966  -20.8665
19377570  -20.8565
19463040  -20.8482
19547520  -20.8373
19631850  -20.8295
19715948  -20.8298
19798266  -20.8176
19883315  -20.8130
19967763  -20.8061
20052768  -20.8094
20137730  -20.8057
20223312  -20.8011
20308834  -20.7998
20393350  -20.7932
20479680  -20.7902
20565450  -20.7860
20651285  -20.7823
20737584  -20.7730
20824733  -20.7642
20911296  -20.7635
20997168  -20.7545
21081879  -20.7471
21168502  -20.7416
21253318  -20.7356
21339760  -20.7352
21424832  -20.7330
21511850  -20.7259
21599616  -20.7209
21687210  -20.7141
21773934  -20.7114
21860266  -20.7075
21944650  -20.7068
22032192  -20.7032
22120128  -20.7005
22207622  -20.6870
22293684  -20.6826
22382226  -20.6833
22470224  -20.6800
22556800  -20.6757
22645056  -20.6646
22731786  -20.6577
22819008  -20.6486
22905648  -20.6438
22995126  -20.6399
23083062  -20.6291
23170407  -20.6192
23259166  -20.6172
23346814  -20.6103
23435730  -20.6067
23524971  -20.6044
23614272  -20.6004
23701950  -20.5983
23791040  -20.5972
23879895  -20.5941
23967424  -20.5858
24055920  -20.5794
24144960  -20.5738
24233550  -20.5723
24323550  -20.5664
24411264  -20.5612
24500416  -20.5528
24588432  -20.5542
24677952  -20.5528
24767853  -20.5463
24858412  -20.5405
24946800  -20.5338
25037320  -20.5215
25128558  -20.5160
25220112  -20.5105
25313106  -20.5049
25405760  -20.5040
25498390  -20.4980
25590366  -20.4977
25682610  -20.4935
25776369  -20.4864
25869499  -20.4812
25963200  -20.4770
26055771  -20.4672
26147342  -20.4631
26239050  -20.4605
26332230  -20.4560
26425200  -20.4476
26517300  -20.4454
26610937  -20.4420
26703936  -20.4372
26797808  -20.4285
26891328  -20.4245
26985280  -20.4160
27077981  -20.4072
27170535  -20.4018
27266400  -20.3960
27359856  -20.3948
27451926  -20.3922
27546122  -20.3868
27638610  -20.3832
27734538  -20.3806
27828815  -20.3762
27924012  -20.3731
28017792  -20.3710
28109600  -20.3655
28202112  -20.3632
28295745  -20.3583
28390224  -20.3527
28483800  -20.3521
28579152  -20.3467
28672640  -20.3421
28768194  -20.3415
28863600  -20.3382
28960334  -20.3345
29056800  -20.3340
29150550  -20.3270
29243200  -20.3193
29340024  -20.3129
29435600  -20.3071
29531600  -20.2990
29627584  -20.2930
29723456  -20.2829
29818635  -20.2773
29914400  -20.2713
30009282  -20.2667
30105325  -20.2656
30199680  -20.2631
30295496  -20.2568
30392005  -20.2524
30488415  -20.2480
30586143  -20.2444
30682977  -20.2513
30780096  -20.2459
30876300  -20.2444
30973331  -20.2373
31069590  -20.2318
31167050  -20.2274
31262784  -20.2209
31361187  -20.2160
31459278  -20.2115
31555650  -20.2109
31653071  -20.2056
31750302  -20.2008
31847976  -20.1950
31943646  -20.1911
32038864  -20.1861
32136592  -20.1845
32234150  -20.1805
32331376  -20.1761
32429376  -20.1745
32526816  -20.1720
32625600  -20.1664
32722218  -20.1613
32820200  -20.1569
32917440  -20.1552
33016384  -20.1490
33114367  -20.1416
33214581  -20.1351
33313167  -20.1345
33411434  -20.1303
33510466  -20.1268
33608400  -20.1202
33706114  -20.1192
33804690  -20.1140
33902506  -20.1115
34002080  -20.1055
34099806  -20.0976
34197891  -20.0879
34295716  -20.0830
34394275  -20.0770
34493394  -20.0751
34591950  -20.0729
34693011  -20.0678
34794216  -20.0700
34894272  -20.0713
34993538  -20.0669
35092005  -20.0624
35188658  -20.0636
35287740  -20.0611
35387370  -20.0579
35487270  -20.0536
35587230  -20.0524
35688237  -20.0488
35788450  -20.0470
35889984  -20.0432
35988800  -20.0434
36087225  -20.0401
36185706  -20.0366
36285480  -20.0367
36385778  -20.0340
36486285  -20.0245
36588618  -20.0182
36687168  -20.0170
36786975  -20.0100
36886230  -20.0031
36986418  -20.0014
37086394  -19.9985
37188585  -19.9968
37288824  -19.9945
37390424  -19.9881
37488969  -19.9836
37590800  -19.9794
37691362  -19.9736
37792528  -19.9709
37893102  -19.9675
37993920  -19.9628
38094552  -19.9634
38194347  -19.9641
38294382  -19.9616
38395962  -19.9542
38497854  -19.9484
38601006  -19.9480
38703760  -19.9469
38805184  -19.9411
38907726  -19.9418
39008175  -19.9399
39110291  -19.9377
39212800  -19.9396
39314485  -19.9408
39415339  -19.9381
39516736  -19.9366
39617829  -19.9329
39720558  -19.9310
39820614  -19.9264
39922896  -19.9233
40024950  -19.9168
40126968  -19.9145
40228800  -19.9071
40331174  -19.9074
40432365  -19.9038
40534944  -19.9029
40639285  -19.9006
40742700  -19.8973
40846293  -19.8889
40948575  -19.8858
41053953  -19.8837
41154470  -19.8839
41258558  -19.8783
41363422  -19.8747
41465600  -19.8726
41569248  -19.8709
41672700  -19.8695
41776832  -19.8658
41881665  -19.8595
41984592  -19.8552
42089271  -19.8537
42193200  -19.8539
42296306  -19.8558
42398400  -19.8519
42502992  -19.8490
42606165  -19.8420
42709599  -19.8388
42813650  -19.8360
42918948  -19.8306
43022387  -19.8275
43127811  -19.8212
43233721  -19.8171
43337136  -19.8160
43443718  -19.8129
43548435  -19.8108
43651944  -19.8118
43755543  -19.8072
43860209  -19.8050
43965120  -19.8022
44070704  -19.8010
44175576  -19.8007
44280790  -19.7959
44385040  -19.7913
44489790  -19.7881
44596530  -19.7884
44702604  -19.7834
44807325  -19.7816
44912960  -19.7765
45018050  -19.7732
45121846  -19.7715
45228968  -19.7656
45333882  -19.7629
45440871  -19.7622
45546900  -19.7612
45652200  -19.7593
45759690  -19.7585
45866322  -19.7600
45971325  -19.7605
46077893  -19.7594
46182960  -19.7551
46289600  -19.7554
46394288  -19.7524
46501596  -19.7459
46608192  -19.7458
46711632  -19.7408
46817368  -19.7377
46922785  -19.7328
47029575  -19.7309
47135070  -19.7297
47241194  -19.7278
47345760  -19.7276
47451852  -19.7272
47558916  -19.7265
47668011  -19.7269
47774190  -19.7231
47880768  -19.7232
47986587  -19.7198
48092814  -19.7146
48198726  -19.7117
48304575  -19.7086
48413376  -19.7078
48522576  -19.7046
48629430  -19.7029
48736800  -19.7001
48843720  -19.7010
48952470  -19.7002
49059450  -19.6942
49165200  -19.6895
49274100  -19.6876
49380551  -19.6851
49487600  -19.6854
49595370  -19.6841
49703100  -19.6815
49811312  -19.6816
49917555  -19.6794
50025600  -19.6794
50135680  -19.6770
50249395  -19.6747
50357775  -19.6738
50470112  -19.6715
50580971  -19.6694
50692950  -19.6644
50806512  -19.6651
50920206  -19.6662
51030288  -19.6645
51141312  -19.6620
51253906  -19.6612
51365592  -19.6592
51475905  -19.6548
51587760  -19.6477
51699456  -19.6447
51812681  -19.6426
51924738  -19.6437
52035776  -19.6416
52146556  -19.6408
52258560  -19.6376
52371648  -19.6357
52482612  -19.6327
52593709  -19.6294
52707411  -19.6285
52821936  -19.6260
52934976  -19.6227
53048950  -19.6237
53162100  -19.6205
53273150  -19.6180
53387207  -19.6172
53499251  -19.6162
53611635  -19.6139
53726400  -19.6123
53841200  -19.6084
53955909  -19.6082
54068560  -19.6076
54181552  -19.6059
54296368  -19.6027
54411840  -19.6022
54528214  -19.6002
54642075  -19.5961
54754560  -19.5934
54868455  -19.5877
54981225  -19.5879
55096535  -19.5846
55209840  -19.5822
55323306  -19.5765
55437136  -19.5737
55550601  -19.5705
55666260  -19.5693
55781680  -19.5646
55895312  -19.5646
56010234  -19.5660
56124480  -19.5621
56238545  -19.5615
56351850  -19.5610
56465890  -19.5574
56581200  -19.5529
56695410  -19.5499
56808384  -19.5458
56921256  -19.5427
57037113  -19.5424
57149758  -19.5407
57263739  -19.5401
57379050  -19.5355
57494992  -19.5321
57609515  -19.5307
57725034  -19.5268
57841025  -19.5235
57955374  -19.5204
58071555  -19.5155
58187286  -19.5137
58304160  -19.5122
58417968  -19.5104
58533840  -19.5076
58648128  -19.5072
58764618  -19.5061
58880605  -19.5030
58995123  -19.5015
59110315  -19.4958
59228050  -19.4909
59340591  -19.4882
59456896  -19.4831
59572718  -19.4824
59687760  -19.4802
59804304  -19.4772
59920461  -19.4785
60036123  -19.4739
60153562  -19.4734
60270045  -19.4723
60386550  -19.4660
60503289  -19.4620
60621600  -19.4577
60737325  -19.4547
60850512  -19.4574
60967746  -19.4544
61083008  -19.4519
61199776  -19.4487
61316800  -19.4495
61436776  -19.4480
61554015  -19.4458
61671351  -19.4429
61791018  -19.4423
61911258  -19.4438
62028784  -19.4390
62147043  -19.4360
62264025  -19.4349
62381900  -19.4322
62497785  -19.4335
62617373  -19.4283
62736185  -19.4247
62854071  -19.4210
62970336  -19.4211
63087680  -19.4207
63206080  -19.4174
63324807  -19.4173
63442632  -19.4151
63559872  -19.4150
63679408  -19.4117
63797725  -19.4070
63915664  -19.4093
64033200  -19.4072
64149561  -19.4036
64268302  -19.4020
64385072  -19.3980
64502720  -19.3961
64621888  -19.3943
64739025  -19.3932
64858536  -19.3912
64976274  -19.3873
65094050  -19.3845
65213622  -19.3812
65333056  -19.3783
65451575  -19.3754
65571136  -19.3721
65690118  -19.3694
65806720  -19.3673
65926224  -19.3637
66045650  -19.3644
66165288  -19.3609
66285774  -19.3550
66405950  -19.3540
66526236  -19.3513
66645288  -19.3516
66763928  -19.3482
66881394  -19.3475
67002314  -19.3449
67122307  -19.3412
67241520  -19.3383
67361553  -19.3363
67479643  -19.3322
67600605  -19.3318
67721370  -19.3295
67840002  -19.3301
67958946  -19.3285
68077075  -19.3268
68195850  -19.3252
68317002  -19.3233
68434781  -19.3232
68554920  -19.3240
68674050  -19.3209
68791077  -19.3192
68913867  -19.3158
69033540  -19.3118
69154624  -19.3105
69275174  -19.3058
69395472  -19.3044
69518256  -19.3027
69640816  -19.3035
69762528  -19.3012
69883200  -19.2978
70002560  -19.2956
70123410  -19.2919
70243684  -19.2897
70363254  -19.2880
70482474  -19.2869
70605235  -19.2842
70724970  -19.2807
70845260  -19.2764
70967744  -19.2747
71087289  -19.2726
71209593  -19.2699
71328825  -19.2704
71450400  -19.2676
71572320  -19.2638
71693671  -19.2625
71813570  -19.2590
71936208  -19.2550
72056192  -19.2538
72178438  -19.2504
72300945  -19.2492
72424800  -19.2483
72547740  -19.2441
72671580  -19.2401
72791950  -19.2365
72914283  -19.2386
73037066  -19.2360
73160640  -19.2305
73283358  -19.2297
73408010  -19.2263
73531161  -19.2226
73652400  -19.2218
73773296  -19.2198
73895850  -19.2185
74018910  -19.2172
74140437  -19.2166
74264400  -19.2167
74385918  -19.2136
74509318  -19.2122
74631204  -19.2100
74752349  -19.2079
74875194  -19.2050
74997234  -19.2026
75120874  -19.2017
75243966  -19.1980
75368300  -19.1932
75494464  -19.1914
75616994  -19.1884
75741120  -19.1867
75863959  -19.1869
75986649  -19.1860
76111686  -19.1825
76234950  -19.1816
76358976  -19.1801
76480704  -19.1779
76604272  -19.1752
76728960  -19.1738
76855422  -19.1708
76979700  -19.1674
77104336  -19.1638
77227800  -19.1600
77353767  -19.1567
77479326  -19.1545
77604892  -19.1519
77730558  -19.1513
77853888  -19.1510
77977872  -19.1501
78103280  -19.1511
78226538  -19.1469
78350870  -19.1431
78475200  -19.1416
78598878  -19.1384
78723600  -19.1354
78849142  -19.1326
78974800  -19.1301
79098631  -19.1274
79225050  -19.1251
79349264  -19.1221
79477515  -19.1194
79604450  -19.1184
79729744  -19.1166
79855383  -19.1150
79980363  -19.1128
80105510  -19.1110
80228876  -19.1077
80353584  -19.1063
80479408  -19.1052
80606550  -19.1028
80732553  -19.1026
80858232  -19.0986
80983350  -19.0963
81108739  -19.0950
81233350  -19.0952
81360270  -19.0943
81485862  -19.0918
81612518  -19.0907
81739760  -19.0887
81867632  -19.0855
81992547  -19.0831
82117728  -19.0779
82244715  -19.0740
82370106  -19.0719
82496391  -19.0704
82626606  -19.0685
82752110  -19.0662
82879038  -19.0653
83006352  -19.0627
83133792  -19.0592
83260634  -19.0573
83386050  -19.0555
83512962  -19.0520
83641326  -19.0504
83767950  -19.0482
83896526  -19.0471
84025035  -19.0419
84149213  -19.0400
84275346  -19.0376
84401370  -19.0380
84528192  -19.0359
84654495  -19.0340
84780045  -19.0326
84907536  -19.0316
85036968  -19.0290
85166185  -19.0278
85293384  -19.0270
85418816  -19.0232
85546188  -19.0221
85674006  -19.0204
85801456  -19.0181
85929646  -19.0171
86060454  -19.0132
86189779  -19.0109
86317950  -19.0075
86446960  -19.0053
86576238  -19.0042
86706059  -19.0022
86834880  -19.0024
86963994  -19.0011
87090640  -18.9973
87220692  -18.9968
87348240  -18.9952
87474474  -18.9935
87601680  -18.9904
87729280  -18.9880
87858627  -18.9900
87988888  -18.9884
88117950  -18.9848
88245990  -18.9824
88376337  -18.9788
88506075  -18.9781
88634801  -18.9774
88762194  -18.9749
88891584  -18.9753
89020517  -18.9722
89149725  -18.9704
89279827  -18.9693
89410167  -18.9684
89539200  -18.9671
89669710  -18.9637
89798154  -18.9619
89929920  -18.9603
90057312  -18.9584
90184525  -18.9569
90314790  -18.9561
90446130  -18.9552
90574425  -18.9530
90707032  -18.9508
90835520  -18.9491
90967450  -18.9479
91097028  -18.9453
91226551  -18.9450
91353976  -18.9428
91486650  -18.9402
91615440  -18.9398
91746050  -18.9383
91876176  -18.9355
92003680  -18.9319
92134896  -18.9313
92262100  -18.9305
92392146  -18.9284
92522100  -18.9258
92652021  -18.9247
92784384  -18.9235
92914690  -18.9221
93045978  -18.9211
93174480  -18.9176
93306720  -18.9181
93437550  -18.9163
93567264  -18.9120
93699550  -18.9117
93828538  -18.9102
93959904  -18.9086
94088896  -18.9085
94220925  -18.9064
94352472  -18.9069
94484091  -18.9070
94613904  -18.9063
94744089  -18.9059
94875200  -18.9070
95005246  -18.9048
95135558  -18.9023
95269782  -18.9010
95399162  -18.8978
95529283  -18.8945
95660048  -18.8922
95789900  -18.8929
95922368  -18.8905
96050059  -18.8903
96180336  -18.8908
96312505  -18.8896
96444348  -18.8877
96574848  -18.8852
96704832  -18.8830
96835520  -18.8810
96966024  -18.8785
97096395  -18.8774
97228440  -18.8772
97358400  -18.8755
97490302  -18.8748
97622646  -18.8746
97754454  -18.8727
97886943  -18.8725
98019691  -18.8696
98148919  -18.8681
98278908  -18.8656
98414400  -18.8631
98547353  -18.8631
98678550  -18.8611
98809830  -18.8587
98940257  -18.8592
99072099  -18.8577
99207297  -18.8549
99339600  -18.8518
99472950  -18.8510
99605338  -18.8479
99736307  -18.8465
99867081  -18.8444


==> data/all_log_r3_p101.dat <==
5077  34.12990
11197  -29.5520
11642  -0.97662
12279  -28.9794
13766  -34.6194
16811  -38.5793
18097  -52.6750
18562  -33.8045
18745  -27.8621
20888  -22.0918
21443  -26.4300
21858  -19.2313
22481  -17.7520
22696  -29.3796
24301  -31.4603
24546  -37.0752
24646  -29.5407
25071  -29.0251
25383  -30.7001
25451  -27.6434
25751  -28.2616
26171  -30.6760
26198  -37.3041
26284  -31.0854
26743  -26.1722
27262  -29.0937
27382  -28.7730
27448  -24.0954
27584  -23.9697
27746  -24.1938
27747  -24.7335
27773  -25.2395
27808  -29.1261
28042  -29.1731
28498  -23.6504
28571  -21.8534
29157  -19.5957
30064  -22.8788
30148  -25.4657
30376  -21.7326
30446  -24.2241
30487  -21.6807
30767  -19.7345
30815  -21.1652
31478  -16.3219
31737  -16.8684
31814  -20.0389
32192  -20.4864
32244  -17.9497
32276  -17.1754
32336  -18.2639
33709  -23.3322
35083  -20.2180
36739  -18.6929
38601  -19.4605
40929  -19.8536
41933  -18.6283
42384  -15.9358
43669  -15.1805
44409  -14.8337
44869  -14.6298
46222  -19.7089
47087  -20.0821
48272  -21.8164
48856  -22.4304
49648  -23.5128
50382  -21.7884
51065  -24.0155
51962  -26.8573
53022  -26.0867
53461  -25.4388
54489  -26.0898
55935  -26.1654
58397  -27.2922
59450  -26.4947
60128  -28.8669
61025  -28.6788
61598  -28.3227
61839  -28.6206
62246  -30.1430
62592  -29.8326
63422  -31.5765
63789  -31.3527
64672  -31.9594
65424  -32.2892
65563  -31.4275
66848  -32.0932
67194  -30.0474
67520  -30.4390
68672  -30.7708
68890  -30.6015
69966  -31.9064
71234  -33.5717
72410  -33.5315
73401  -33.1108
74560  -33.8734
76074  -34.5175
77336  -34.9488
78287  -36.7506
79675  -35.8055
80913  -36.1044
82146  -35.5434
82808  -33.7616
83876  -34.2143
85295  -34.7321
86802  -34.5177
87634  -36.3350
88337  -37.6084
88975  -38.2688
89992  -38.0730
91055  -36.9251
92096  -37.0908
93376  -36.7400
94715  -35.8094
96376  -37.1353
97506  -36.2112
101559  -36.9991
105915  -37.7072
109600  -40.0990
113072  -40.0903
116217  -39.6871
121168  -38.8005
125780  -38.9867
132544  -38.6393
135603  -37.8742
147908  -39.4091
423702  -46.5524
641344  -48.0076
841415  -48.7803
1028566  -50.2719
1209794  -50.2448
1391552  -50.8981
1569060  -51.6482
1737179  -52.1143
1913117  -51.9013
2083305  -52.3255
2153574  -52.4863
2230878  -52.6436
2306555  -52.7710
2380194  -52.9148
2452352  -53.0360
2529951  -53.2087
2609888  -53.3778
2687304  -53.5180
2760075  -53.5267
2836008  -53.6067
2913857  -53.4700
2987721  -53.4242
3064590  -53.5461
3137568  -53.6345
3216862  -53.5261
3294123  -53.4178
3375650  -53.3483
3450592  -53.3965
3525013  -53.5368
3603096  -53.5628
3677175  -53.5391
3755088  -53.5590
3831087  -53.5264
3903472  -53.5415
3976674  -53.5688
4053344  -53.6800
4125084  -53.6625
4197242  -53.7597
4272505  -53.7803
4350144  -53.7579
4423086  -53.7427
4497984  -53.7343
4573917  -53.7278
4651455  -53.7489
4734091  -53.7191
4805838  -53.8246
4881717  -53.8794
4958010  -53.8672
5037382  -53.8979
5113008  -53.7219
5187630  -53.7034
5265729  -53.6799
5342400  -53.6501
5419200  -53.7529
5490800  -53.7607
5569600  -53.7533
5645501  -53.7521
5721585  -53.7987
5793900  -53.8477
5869376  -53.8933
5945369  -53.9760
6020277  -53.9284
6093600  -54.0301
6169024  -54.0090
6245262  -53.9535
6324138  -53.8940
6403006  -53.9162
6475689  -53.8940
6552112  -53.9341
6629856  -53.9614
6709164  -53.9418
6782480  -53.8958
6859072  -53.9048
6938958  -53.9073
7012400  -53.9341
7086066  -53.9558
7160076  -54.0133
7239284  -53.9968
7315503  -53.9248
7394292  -53.9167
7469856  -53.9231
7547643  -53.9328
7626434  -53.9349
7703575  -53.9965
7777908  -53.9512
7858872  -53.9384
7936656  -53.9126
8012906  -53.9390
8088096  -53.9787
8163135  -53.9866
8243096  -54.0159
8320197  -54.0041
8398629  -54.0238
8476278  -53.9854
8556234  -54.0133
8637237  -54.0615
8716566  -54.0705
8792124  -54.0889
8868158  -54.0413
8947213  -54.0514
9026290  -54.0516
9103150  -54.0404
9178456  -54.0533
9256800  -54.0262
9335805  -53.9896
9414100  -53.9637
9487989  -53.9750
9566385  -53.9815
9644357  -53.9858
9723264  -53.9786
9803334  -54.0030
9877603  -53.9790
9952800  -53.9712
10031050  -53.9563
10109746  -53.8916
10183550  -53.8859
10263105  -53.9320
10342638  -53.9414
10424128  -53.9283
10506336  -53.9155
10581120  -53.8891
10661374  -53.8775
10743120  -53.8441
10822558  -53.8581
10903038  -53.8935
10979802  -53.8583
11059575  -53.8919
11138957  -53.9056
11213022  -53.9117
11289408  -53.9189
11372025  -53.9028
11450382  -53.8987
11530150  -53.8732
11609334  -53.8638
11687085  -53.8308
11769408  -53.8570
11851560  -53.8514
11927594  -53.8561
12007050  -53.8102
12086082  -53.7963
12161499  -53.7717
12239856  -53.7352
12313593  -53.7264
12390378  -53.7153
12472640  -53.7297
12553965  -53.6942
12631174  -53.6964
12710943  -53.6760
12788160  -53.6899
12871808  -53.6431
12948450  -53.6238
13026944  -53.6424
13107486  -53.6708
13188160  -53.6413
13270184  -53.6314
13345034  -53.6249
13423975  -53.6183
13507520  -53.6060
13586794  -53.6104
13662278  -53.6136
13746246  -53.6147
13827200  -53.6096
13906898  -53.6156
13984740  -53.6413
14059479  -53.6446
14137110  -53.6239
14217090  -53.6120
14294862  -53.6242
14372690  -53.6095
14452416  -53.6074
14533222  -53.5820
14614710  -53.5492
14692785  -53.5315
14774256  -53.5266
14856242  -53.5108
14938121  -53.4953
15019730  -53.4967
15095664  -53.4703
15177252  -53.4580
15259132  -53.4780
15341389  -53.4701
15418510  -53.4394
15503472  -53.4125
15582795  -53.4086
15665705  -53.4210
15750070  -53.4441
15828064  -53.4804
15910720  -53.4892
15990606  -53.4717
16072092  -53.4510
16153095  -53.4480
16235241  -53.4449
16317453  -53.4467
16395645  -53.4199
16476810  -53.4098
16556330  -53.4154
16639324  -53.4298
16720488  -53.4251
16799698  -53.4145
16876455  -53.4146
16960050  -53.4140
17036608  -53.4322
17122985  -53.4131
17198598  -53.4101
17279498  -53.3993
17365950  -53.3885
17450862  -53.3942
17532592  -53.3642
17610934  -53.3478
17695629  -53.3859
17778198  -53.3704
17858222  -53.3647
17939713  -53.3432
18022095  -53.3545
18105696  -53.3689
18191010  -53.3534
18276070  -53.3417
18357984  -53.3529
18442050  -53.3355
18525437  -53.3018
18610128  -53.2970
18688056  -53.2969
18772540  -53.2967
18859086  -53.3295
18943155  -53.3188
19024225  -53.3128
19103679  -53.3260
19186694  -53.3207
19269348  -53.3112
19350084  -53.2717
19432386  -53.2880
19513821  -53.3021
19598008  -53.3225
19685347  -53.3137
19765158  -53.3223
19851260  -53.3043
19932384  -53.2771
20014356  -53.2699
20096433  -53.2697
20175362  -53.2527
20256450  -53.2400
20339301  -53.2234
20417570  -53.2241
20496378  -53.2335
20583536  -53.2097
20669919  -53.2093
20754688  -53.1846
20836197  -53.1822
20922726  -53.1753
21006656  -53.1800
21091320  -53.1955
21174096  -53.2007
21253030  -53.1989
21337050  -53.2056
21422016  -53.2036
21507120  -53.2006
21585104  -53.2083
21668886  -53.2203
21754971  -53.2198
21842044  -53.2298
21923704  -53.2235
22003602  -53.2278
22089411  -53.2287
22175104  -53.2400
22261038  -53.2458
22345200  -53.2347
22433045  -53.2387
22520304  -53.2438
22607440  -53.2554
22685817  -53.2663
22768800  -53.2642
22853746  -53.2618
22939106  -53.2349
23026062  -53.2032
23110805  -53.1913
23197632  -53.1884
23285715  -53.2047
23372160  -53.2082
23454144  -53.2057
23539248  -53.2039
23625675  -53.1983
23710734  -53.2056
23796720  -53.2129
23880960  -53.2322
23966360  -53.2177
24050016  -53.2120
24137540  -53.2089
24218192  -53.2003
24306981  -53.1925
24394055  -53.1736
24480555  -53.1697
24566200  -53.1504
24648591  -53.1625
24735150  -53.1638
24818193  -53.1606
24903600  -53.1455
24983181  -53.1478
25070130  -53.1455
25162186  -53.1295
25250976  -53.1075
25339050  -53.1013
25429824  -53.0942
25523487  -53.1178
25615200  -53.1188
25704270  -53.1261
25789356  -53.1278
25882584  -53.1128
25969925  -53.1180
26060589  -53.1128
26147200  -53.1055
26240640  -53.1076
26335064  -53.1139
26426925  -53.1177
26511837  -53.1297
26604234  -53.1177
26692173  -53.0983
26782446  -53.0986
26875800  -53.0881
26960658  -53.0769
27049838  -53.0719
27143550  -53.0752
27235638  -53.0748
27325129  -53.0619
27416142  -53.0542
27504344  -53.0526
27593049  -53.0642
27684850  -53.0562
27775974  -53.0551
27862720  -53.0566
27955774  -53.0567
28046400  -53.0334
28132450  -53.0259
28223361  -53.0112
28315376  -53.0054
28408224  -52.9867
28493982  -52.9850
28587086  -52.9939
28679022  -53.0054
28770944  -53.0175
28862405  -53.0252
28952994  -53.0265
29045952  -53.0286
29139066  -53.0289
29226330  -53.0204
29315990  -53.0261
29408400  -53.0401
29499504  -53.0330
29589630  -53.0470
29685552  -53.0583
29773128  -53.0680
29868778  -53.0662
29964838  -53.0406
30058040  -53.0374
30149080  -53.0257
30240720  -53.0152
30333470  -53.0105
30427600  -53.0061
30519928  -53.0087
30607850  -53.0058
30703547  -53.0011
30795855  -52.9964
30885712  -52.9960
30976524  -52.9876
31070475  -52.9973
31163088  -52.9589
31257304  -52.9476
31343675  -52.9350
31438400  -52.9493
31533368  -52.9389
31623958  -52.9237
31717330  -52.9132
31808344  -52.9102
31899564  -52.9180
31988439  -52.9221
32078652  -52.9256
32165856  -52.9195
32260150  -52.9176
32360280  -52.9272
32455150  -52.9287
32552536  -52.9396
32645576  -52.9389
32734800  -52.9373
32827184  -52.9310
32919984  -52.9393
33008506  -52.9475
33099015  -52.9276
33194560  -52.9379
33286336  -52.9555
33374685  -52.9447
33469410  -52.9277
33560793  -52.9194
33656382  -52.9160
33753423  -52.9208
33843826  -52.9192
33938322  -52.9200
34036278  -52.9151
34130688  -52.9163
34221840  -52.9021
34316514  -52.8970
34413152  -52.8820
34503544  -52.8940
34595550  -52.9093
34685745  -52.9069
34784763  -52.9166
34880419  -52.9059
34975680  -52.8983
35061400  -52.8812
35155718  -52.8889
35253056  -52.8923
35347104  -52.8781
35439690  -52.8648
35529848  -52.8627
35623686  -52.8702
35720062  -52.8641
35817194  -52.8627
35907606  -52.8533
35997328  -52.8443
36089361  -52.8229
36187608  -52.8040
36282126  -52.8018
36380720  -52.8022
36478320  -52.7892
36573120  -52.7824
36669024  -52.7839
36758825  -52.7896
36858331  -52.7936
36955404  -52.7941
37047050  -52.7917
37139344  -52.7860
37230050  -52.7925
37328544  -52.7851
37423118  -52.7847
37511754  -52.7827
37612575  -52.7844
37703050  -52.7807
37797175  -52.7840
37898707  -52.7923
37985439  -52.7956
38082158  -52.7838
38178672  -52.7710
38275776  -52.7545
38364816  -52.7597
38459450  -52.7524
38553584  -52.7550
38647800  -52.7512
38743960  -52.7590
38837403  -52.7582
38932635  -52.7519
39028314  -52.7362
39124656  -52.7289
39222109  -52.7260
39316160  -52.7181
39417147  -52.7170
39516387  -52.7117
39608811  -52.7104
39703635  -52.7008
39795648  -52.7021
39895557  -52.6894
39989232  -52.6836
40080050  -52.6801
40180366  -52.6753
40277985  -52.6785
40372579  -52.6769
40462485  -52.6790
40564215  -52.6883
40662480  -52.7009
40764282  -52.6945
40861672  -52.6936
40952272  -52.6941
41052074  -52.6931
41148773  -52.6903
41243406  -52.6758
41336515  -52.6718
41431392  -52.6649
41528488  -52.6698
41626374  -52.6763
41722416  -52.6708
41820198  -52.6703
41917425  -52.6774
42012834  -52.6798
42112400  -52.6727
42203772  -52.6664
42299850  -52.6719
42390198  -52.6713
42491075  -52.6552
42586794  -52.6578
42682871  -52.6493
42785254  -52.6457
42881961  -52.6436
42977984  -52.6352
43073570  -52.6443
43169337  -52.6455
43266208  -52.6420
43362792  -52.6411
43456182  -52.6400
43557638  -52.6403
43659147  -52.6355
43755850  -52.6230
43847616  -52.6088
43947630  -52.5993
44046846  -52.5954
44145336  -52.5922
44241024  -52.5909
44333757  -52.5861
44435475  -52.5808
44533776  -52.5783
44632466  -52.5708
44726906  -52.5508
44827880  -52.5632
44926672  -52.5527
45024864  -52.5426
45121700  -52.5332
45212310  -52.5249
45308239  -52.5222
45405150  -52.5206
45504222  -52.5266
45604398  -52.5253
45708498  -52.5272
45807552  -52.5277
45908688  -52.5255
46007280  -52.5206
46104192  -52.5094
46208354  -52.5098
46308600  -52.4914
46408991  -52.4881
46503744  -52.4837
46604045  -52.4761
46704258  -52.4752
46803600  -52.4691
46895942  -52.4819
46995210  -52.4799
47094960  -52.4879
47194216  -52.4839
47295261  -52.4769
47393697  -52.4865
47490168  -52.4904
47589534  -52.4850
47689794  -52.4795
47786630  -52.4817
47889475  -52.4864
47987806  -52.5000
48089632  -52.4955
48192688  -52.4870
48284566  -52.4825
48387762  -52.4842
48485184  -52.4826
48585467  -52.4828
48682050  -52.4846
48781946  -52.4695
48880832  -52.4720
48980352  -52.4731
49076150  -52.4719
49177025  -52.4794
49275744  -52.4826
49376997  -52.4770
49476672  -52.4802
49570920  -52.4744
49670400  -52.4782
49768320  -52.4650
49863840  -52.4515
49960263  -52.4455
50059114  -52.4403
50166099  -52.4463
50274432  -52.4445
50378536  -52.4449
50474640  -52.4535
50582224  -52.4449
50689086  -52.4445
50795900  -52.4527
50896692  -52.4447
51004344  -52.4438
51104502  -52.4314
51213624  -52.4330
51313582  -52.4349
51418080  -52.4314
51520391  -52.4277
51627280  -52.4206
51730966  -52.4183
51829666  -52.4163
51938046  -52.4135
52045575  -52.4085
52151184  -52.3955
52254160  -52.3847
52357824  -52.3745
52461913  -52.3704
52570634  -52.3719
52675392  -52.3703
52774344  -52.3642
52881600  -52.3636
52983450  -52.3530
53090775  -52.3530
53191800  -52.3439
53296593  -52.3481
53405010  -52.3446
53514048  -52.3470
53613840  -52.3474
53724112  -52.3363
53831607  -52.3274
53939536  -52.3193
54044112  -52.3225
54145355  -52.3202
54252590  -52.3037
54358512  -52.3033
54465600  -52.2955
54566343  -52.2849
54673254  -52.2838
54781558  -52.2752
54891456  -52.2878
54994278  -52.2855
55096531  -52.2816
55209337  -52.2805
55315814  -52.2916
55425790  -52.2920
55527509  -52.2876
55637230  -52.2873
55744742  -52.2898
55847975  -52.2899
55951641  -52.2932
56057638  -52.2953
56165670  -52.2910
56264585  -52.2894
56372400  -52.2781
56468925  -52.2786
56576800  -52.2762
56687120  -52.2786
56793200  -52.2746
56895280  -52.2667
56999776  -52.2651
57104886  -52.2703
57218425  -52.2719
57327354  -52.2669
57425991  -52.2710
57532658  -52.2711
57635745  -52.2642
57746816  -52.2561
57852370  -52.2582
57957321  -52.2575
58062903  -52.2552
58166066  -52.2448
58278495  -52.2375
58384512  -52.2502
58490382  -52.2478
58599360  -52.2394
58709088  -52.2501
58813744  -52.2412
58921850  -52.2364
59035200  -52.2347
59142603  -52.2266
59247054  -52.2185
59354775  -52.2175
59465304  -52.2274
59571306  -52.2210
59673984  -52.2155
59775842  -52.2133
59886322  -52.2115
59995200  -52.2132
60103722  -52.2145
60210592  -52.2184
60318400  -52.2130
60432694  -52.2047
60536710  -52.2050
60640064  -52.1926
60749760  -52.1825
60860045  -52.1817
60966897  -52.1744
61076960  -52.1733
61185438  -52.1617
61295483  -52.1445
61408608  -52.1359
61514502  -52.1369
61622743  -52.1363
61732205  -52.1317
61840548  -52.1332
61950864  -52.1323
62060366  -52.1236
62162541  -52.1151
62269200  -52.1103
62377230  -52.1106
62483163  -52.1138
62589759  -52.1083
62696088  -52.1066
62810425  -52.1066
62917650  -52.1036
63027657  -52.1099
63134756  -52.1043
63241255  -52.1061
63349106  -52.1015
63458575  -52.1080
63563710  -52.1055
63672840  -52.1061
63781741  -52.1009
63892080  -52.0967
63999315  -52.1033
64107993  -52.0957
64219728  -52.0869
64332102  -52.0869
64447170  -52.0841
64554698  -52.0907
64663902  -52.0865
64770293  -52.0753
64881900  -52.0741
64992345  -52.0701
65104832  -52.0600
65219143  -52.0573
65332158  -52.0566
65442168  -52.0637
65546400  -52.0528
65654187  -52.0459
65763795  -52.0339
65874066  -52.0317
65979516  -52.0313
66090384  -52.0257
66204540  -52.0314
66314496  -52.0253
66418352  -52.0246
66536175  -52.0289
66650598  -52.0298
66758800  -52.0268
66873924  -52.0166
66979218  -52.0115
67086720  -52.0142
67196331  -52.0173
67309104  -52.0147
67418880  -52.0131
67530064  -52.0147
67645490  -52.0042
67754550  -52.0031
67865559  -51.9986
67975825  -51.9969
68087656  -51.9918
68204768  -51.9919
68314576  -51.9909
68419366  -51.9927
68526144  -51.9933
68636386  -51.9938
68746202  -52.0000
68849472  -51.9965
68967455  -51.9941
69082157  -51.9964
69194225  -51.9883
69305280  -51.9792
69415665  -51.9732
69523389  -51.9686
69635223  -51.9665
69743715  -51.9649
69853329  -51.9718
69959664  -51.9714
70075775  -51.9661
70182464  -51.9513
70297024  -51.9467
70405200  -51.9468
70514343  -51.9519
70623936  -51.9435
70734720  -51.9398
70841124  -51.9321
70959350  -51.9166
71074098  -51.9079
71185968  -51.9039
71289075  -51.8998
71405600  -51.9051
71519462  -51.9069
71627904  -51.9044
71742555  -51.8943
71852822  -51.8893
71960642  -51.8916
72065754  -51.8841
72174438  -51.8805
72280280  -51.8819
72395950  -51.8780
72514773  -51.8709
72629775  -51.8708
72743802  -51.8708
72852260  -51.8734
72964928  -51.8734
73076400  -51.8789
73186425  -51.8790
73290400  -51.8660
73410624  -51.8601
73523838  -51.8663
73632300  -51.8665
73738950  -51.8681
73853154  -51.8649
73966053  -51.8635
74080692  -51.8642
74196720  -51.8648
74308698  -51.8632
74420544  -51.8576
74533450  -51.8604
74647950  -51.8594
74752422  -51.8585
74868463  -51.8617
74982886  -51.8653
75096864  -51.8739
75209210  -51.8755
75318009  -51.8724
75428856  -51.8689
75543120  -51.8615
75657666  -51.8590
75767994  -51.8573
75882160  -51.8537
75999063  -51.8536
76115680  -51.8546
76230295  -51.8574
76346262  -51.8564
76456034  -51.8634
76562551  -51.8560
76672064  -51.8577
76782950  -51.8558
76893621  -51.8474
77004992  -51.8413
77119255  -51.8448
77227920  -51.8437
77345568  -51.8412
77457600  -51.8414
77570050  -51.8333
77680278  -51.8337
77786030  -51.8408
77895579  -51.8418
78016128  -51.8365
78130752  -51.8207
78237242  -51.8160
78352350  -51.8121
78467600  -51.8101
78582427  -51.8115
78689754  -51.8119
78806175  -51.8065
78915098  -51.8047
79027776  -51.8103
79139200  -51.8001
79250677  -51.7932
79362720  -51.7894
79479744  -51.7836
79593840  -51.7804
79704466  -51.7764
79817166  -51.7787
79929161  -51.7831
80041600  -51.7805
80152982  -51.7782
80259120  -51.7744
80372795  -51.7720
80491200  -51.7714
80610490  -51.7724
80719464  -51.7724
80829261  -51.7740
80943504  -51.7754
81057800  -51.7723
81173440  -51.7759
81284679  -51.7729
81392724  -51.7750
81509760  -51.7677
81624900  -51.7770
81734526  -51.7759
81849600  -51.7732
81961926  -51.7752
82071282  -51.7738
82180154  -51.7667
82290831  -51.7671
82408384  -51.7705
82519440  -51.7708
82633683  -51.7699
82743136  -51.7657
82852798  -51.7666
82964960  -51.7639
83082078  -51.7595
83195728  -51.7537
83313216  -51.7471
83426313  -51.7439
83546320  -51.7451
83661456  -51.7416
83776026  -51.7445
83893641  -51.7375
84010410  -51.7409
84123546  -51.7406
84233926  -51.7436
84350425  -51.7453
84462702  -51.7438
84576450  -51.7407
84685760  -51.7389
84795442  -51.7311
84914991  -51.7391
85030191  -51.7411
85143608  -51.7425
85259502  -51.7468
85377630  -51.7447
85495649  -51.7438
85613889  -51.7427
85718312  -51.7421
85835835  -51.7401
85950623  -51.7317
86061888  -51.7316
86184720  -51.7329
86305530  -51.7310
86420315  -51.7392
86541600  -51.7429
86658075  -51.7401
86766768  -51.7340
86881872  -51.7365
86998800  -51.7375
87115823  -51.7313
87224400  -51.7391
87339648  -51.7394
87452538  -51.7266
87561100  -51.7237
87678562  -51.7245
87790570  -51.7184
87915530  -51.7189
88028352  -51.7162
88144240  -51.7215
88254415  -51.7170
88365865  -51.7183
88477760  -51.7172
88592336  -51.7111
88709775  -51.7047
88819974  -51.6990
88933911  -51.6893
89049664  -51.6901
89166896  -51.6862
89279300  -51.6842
89405550  -51.6797
89523189  -51.6816
89632565  -51.6825
89744850  -51.6823
89864850  -51.6863
89978736  -51.6853
90097020  -51.6821
90222272  -51.6742
90334215  -51.6728
90447553  -51.6724
90559107  -51.6736
90676581  -51.6725
90787998  -51.6730
90909504  -51.6642
91022810  -51.6656
91142032  -51.6621
91262016  -51.6572
91370240  -51.6574
91491183  -51.6533
91604346  -51.6518
91723149  -51.6487
91834515  -51.6475
91948990  -51.6446
92072945  -51.6473
92188620  -51.6405
92305934  -51.6391
92424648  -51.6350
92539245  -51.6290
92658050  -51.6244
92773143  -51.6211
92880535  -51.6214
92997200  -51.6199
93114138  -51.6216
93233259  -51.6231
93344960  -51.6217
93460555  -51.6221
93571278  -51.6107
93693465  -51.6042
93810717  -51.6074
93921650  -51.6059
94040286  -51.6033
94158080  -51.5967
94271292  -51.5958
94380043  -51.5931
94495186  -51.5900
94610880  -51.5955
94728683  -51.5945
94839462  -51.5919
94959648  -51.5867
95084997  -51.5855
95204738  -51.5873
95319149  -51.5792
95430350  -51.5756
95542452  -51.5726
95659728  -51.5722
95784053  -51.5742
95897984  -51.5725
96019426  -51.5715
96134675  -51.5752
96255753  -51.5738
96376858  -51.5699
96489745  -51.5663
96609510  -51.5609
96729381  -51.5645
96849200  -51.5668
96964776  -51.5657
97080192  -51.5633
97192350  -51.5671
97310304  -51.5673
97419366  -51.5585
97541899  -51.5570
97657189  -51.5497
97774306  -51.5500
97889229  -51.5486
98005227  -51.5392
98114562  -51.5357
98229917  -51.5353
98348880  -51.5322
98466288  -51.5332
98583744  -51.5302
98704656  -51.5347
98823266  -51.5285
98940171  -51.5243
99051786  -51.5266
99170800  -51.5214
99285942  -51.5141
99411975  -51.5042
99525575  -51.5025
99640372  -51.5027
99762080  -51.5050
99884439  -51.5070


==> data/all_log_r3_p11.dat <==
5077  -51.1948
11197  -44.2442
11642  -48.2209
12279  -47.9352
13766  -44.0661
16811  -43.2083
18097  -45.4387
18562  -47.1305
18745  -48.4529
20888  -49.5757
21443  -50.5087
21858  -49.6305
22481  -49.6667
22696  -50.4177
24301  -50.4226
24546  -50.4300
24646  -49.8429
25071  -50.4503
25383  -49.9302
25451  -48.9553
26171  -48.0773
26198  -47.7417
26284  -48.3208
26743  -46.7322
27262  -46.9055
27382  -47.4594
27448  -47.2157
27584  -47.3553
27746  -47.4863
27747  -47.9496
27773  -47.7231
28042  -48.1520
28498  -48.5579
28571  -48.9403
29157  -49.3044
30064  -49.6533
30148  -48.8689
30376  -49.2125
30446  -48.7448
30487  -47.7843
30815  -47.6272
31478  -46.9864
31737  -47.0990
31814  -46.4998
32192  -46.1584
32244  -46.0577
32276  -46.4031
32336  -45.8690
33424  -46.2085
33428  -45.7010
33509  -45.8264
34862  -46.0213
36094  -46.3690
38600  -46.5281
39883  -45.4851
41775  -46.5462
42190  -47.2218
43556  -47.9475
44233  -47.6628
44860  -47.5227
46462  -46.9767
47453  -47.1970
48746  -47.2092
49626  -46.5714
50360  -46.6144
51052  -46.6567
51822  -46.5319
52396  -46.2588
53238  -45.7760
53957  -45.6257
55846  -45.3444
58739  -45.2246
59614  -45.3897
60215  -45.4143
61075  -45.8257
61651  -45.4635
61995  -45.2438
62576  -45.0959
63298  -45.1882
63936  -45.2769
64763  -45.5830
65481  -46.0372
66170  -45.9452
67037  -46.2703
67244  -46.5310
67926  -46.6334
68751  -46.4436
69158  -46.5925
69402  -46.6434
70363  -46.5568
70535  -46.3410
72098  -46.2356
73136  -46.2642
74434  -46.0939
75772  -45.8602
76784  -46.0547
77790  -46.2028
79317  -46.3090
80965  -46.1383
82296  -46.0125
83350  -46.0890
84650  -46.1945
86487  -45.9903
87228  -45.7384
88024  -45.6748
88765  -45.8141
89687  -45.9198
90953  -45.7509
91963  -45.4050
92869  -45.3607
94715  -45.4211
96544  -45.2820
97668  -45.3692
99153  -45.4776
100336  -45.4658
100915  -45.3860
104865  -45.3726
109304  -45.6257
112771  -45.9214
116628  -45.7373
121763  -45.5403
126944  -45.5681
133335  -45.1468
137784  -45.0806
142148  -44.7788
153669  -44.6448
450640  -44.3632
682410  -43.9035
909688  -43.5513
1116724  -43.3248
1320931  -42.8478
1522296  -42.6539
1720017  -42.3246
1918474  -41.9877
2115534  -41.7159
2304036  -41.4973
2373076  -41.4955
2445482  -41.4347
2522891  -41.3685
2594991  -41.3823
2673245  -41.3760
2744420  -41.2835
2819282  -41.2510
2891077  -41.2042
2967582  -41.1909
3036621  -41.1665
3113509  -41.1278
3187018  -41.0731
3264850  -41.0740
3337935  -41.0367
3418428  -41.0411
3488988  -40.9771
3567392  -41.0017
3635748  -40.9454
3714900  -40.9280
3786007  -40.9024
3863678  -40.8655
3932919  -40.8108
4007546  -40.7559
4079568  -40.7357
4153970  -40.7049
4225872  -40.6891
4303215  -40.6460
4375080  -40.5810
4453840  -40.5524
4527392  -40.5189
4603310  -40.4852
4675322  -40.4243
4752640  -40.4045
4826268  -40.3833
4903050  -40.3719
4975320  -40.3362
5050695  -40.3144
5129088  -40.3017
5203728  -40.2990
5277790  -40.2585
5351730  -40.2242
5429718  -40.1927
5503908  -40.1763
5580318  -40.1420
5652044  -40.1011
5728548  -40.0950
5803476  -40.0653
5875094  -40.0511
5947200  -40.0248
6022974  -39.9652
6095810  -39.9416
6170451  -39.9165
6244335  -39.8807
6323104  -39.8461
6396736  -39.8128
6476480  -39.7921
6548928  -39.7786
6627200  -39.7660
6703308  -39.7334
6779800  -39.7133
6853254  -39.6791
6932432  -39.6419
7003840  -39.6317
7077646  -39.6046
7150245  -39.5817
7229175  -39.5586
7303005  -39.5346
7380672  -39.5063
7457409  -39.4708
7532721  -39.4441
7607475  -39.4272
7680540  -39.4199
7757484  -39.4077
7835730  -39.3902
7914814  -39.3555
7986433  -39.3246
8064318  -39.3241
8138736  -39.3266
8218808  -39.3107
8290688  -39.3092
8370222  -39.2916
8449560  -39.2799
8528464  -39.2662
8607960  -39.2510
8685695  -39.2220
8760672  -39.2149
8839880  -39.2002
8916759  -39.1851
8993056  -39.1729
9069440  -39.1440
9146570  -39.1313
9223086  -39.1197
9303777  -39.1078
9374400  -39.1031
9454377  -39.0892
9529450  -39.0702
9607815  -39.0513
9682719  -39.0366
9761735  -39.0217
9838155  -39.0093
9915714  -38.9898
9985742  -38.9733
10064160  -38.9629
10136854  -38.9476
10218650  -38.9293
10290099  -38.9232
10372521  -38.9143
10452768  -38.9101
10531542  -38.9131
10608187  -38.9125
10686512  -38.8984
10769144  -38.8794
10846400  -38.8652
10928611  -38.8470
11003930  -38.8307
11081076  -38.8342
11157346  -38.8123
11234782  -38.7998
11312184  -38.7837
11390931  -38.7655
11465408  -38.7521
11547472  -38.7397
11627864  -38.7284
11708122  -38.7190
11785239  -38.7143
11866958  -38.7045
11943456  -38.6989
12022440  -38.6814
12099174  -38.6574
12177234  -38.6477
12253380  -38.6401
12330936  -38.6284
12407592  -38.6184
12488086  -38.6059
12567030  -38.5992
12647145  -38.5809
12723600  -38.5660
12803643  -38.5469
12882880  -38.5386
12963712  -38.5254
13038984  -38.5189
13120320  -38.5108
13197632  -38.4934
13278018  -38.4805
13356480  -38.4611
13431600  -38.4517
13516224  -38.4432
13593045  -38.4322
13671819  -38.4110
13754211  -38.3949
13836672  -38.3757
13911350  -38.3707
13990969  -38.3612
14063700  -38.3499
14143200  -38.3353
14219850  -38.3115
14298590  -38.2961
14375024  -38.2754
14454279  -38.2706
14533534  -38.2504
14616950  -38.2435
14694033  -38.2360
14778030  -38.2280
14855925  -38.2140
14939762  -38.2062
15019068  -38.2024
15098494  -38.1890
15175856  -38.1838
15260248  -38.1755
15339063  -38.1668
15421690  -38.1566
15499969  -38.1487
15580032  -38.1410
15657072  -38.1295
15742279  -38.1152
15820518  -38.1071
15903787  -38.0984
15979377  -38.0862
16055221  -38.0781
16139754  -38.0712
16220384  -38.0699
16304076  -38.0547
16380451  -38.0391
16461666  -38.0316
16541814  -38.0228
16626162  -38.0157
16704374  -38.0166
16782400  -38.0057
16858954  -37.9966
16944628  -37.9882
17019450  -37.9786
17104940  -37.9667
17181306  -37.9593
17263350  -37.9520
17347224  -37.9493
17433423  -37.9525
17512300  -37.9451
17593536  -37.9324
17674842  -37.9333
17761050  -37.9269
17839200  -37.9206
17924669  -37.9136
18003552  -37.9085
18088597  -37.9021
18172152  -37.9006
18258398  -37.8928
18342156  -37.8863
18423376  -37.8840
18503094  -37.8723
18588403  -37.8705
18670650  -37.8579
18754800  -37.8461
18837997  -37.8359
18923358  -37.8217
19004307  -37.8120
19081086  -37.8053
19161673  -37.7994
19240416  -37.7958
19320678  -37.7852
19399230  -37.7775
19482575  -37.7710
19562926  -37.7630
19650450  -37.7558
19733376  -37.7446
19820736  -37.7340
19897150  -37.7274
19979482  -37.7188
20061359  -37.7090
20150175  -37.7053
20229784  -37.7007
20311488  -37.6953
20386737  -37.6898
20471904  -37.6901
20553512  -37.6881
20643505  -37.6832
20724443  -37.6755
20813400  -37.6711
20891280  -37.6685
20982213  -37.6687
21063104  -37.6584
21150080  -37.6506
21226800  -37.6422
21311784  -37.6377
21390724  -37.6309
21477072  -37.6289
21557058  -37.6237
21643033  -37.6196
21726462  -37.6191
21811440  -37.6113
21891330  -37.6070
21966688  -37.6002
22055776  -37.5888
22139104  -37.5828
22229600  -37.5788
22307985  -37.5682
22396095  -37.5591
22478946  -37.5605
22567362  -37.5518
22648403  -37.5467
22733826  -37.5358
22817282  -37.5257
22904284  -37.5189
22984011  -37.5083
23072128  -37.5020
23154753  -37.4991
23241729  -37.4914
23326400  -37.4813
23416295  -37.4759
23496480  -37.4731
23585211  -37.4662
23666970  -37.4629
23755900  -37.4493
23840999  -37.4432
23926550  -37.4332
24007600  -37.4321
24091200  -37.4330
24174400  -37.4320
24265694  -37.4257
24346110  -37.4209
24436112  -37.4200
24516336  -37.4089
24603830  -37.4031
24681015  -37.3975
24765850  -37.3939
24846420  -37.3923
24927696  -37.3912
25018200  -37.3823
25099350  -37.3842
25188798  -37.3786
25278144  -37.3788
25367888  -37.3726
25456886  -37.3648
25548850  -37.3584
25634349  -37.3537
25727325  -37.3460
25813440  -37.3315
25905218  -37.3291
25991544  -37.3223
26082759  -37.3223
26172650  -37.3225
26267008  -37.3146
26354534  -37.3150
26444640  -37.3022
26533200  -37.2990
26626418  -37.2949
26715195  -37.2902
26804880  -37.2801
26890095  -37.2772
26981050  -37.2733
27067734  -37.2656
27159402  -37.2560
27246150  -37.2512
27338800  -37.2500
27431362  -37.2429
27521586  -37.2359
27609408  -37.2307
27698103  -37.2262
27787662  -37.2204
27878144  -37.2150
27970128  -37.2046
28061985  -37.1984
28146021  -37.1968
28230706  -37.1903
28326240  -37.1847
28413432  -37.1799
28503600  -37.1739
28591619  -37.1645
28687808  -37.1610
28778225  -37.1577
28874727  -37.1505
28964736  -37.1446
29061925  -37.1354
29153600  -37.1331
29246432  -37.1250
29332200  -37.1171
29423934  -37.1141
29514190  -37.1103
29608978  -37.1085
29697430  -37.1086
29793800  -37.1024
29883990  -37.0952
29980314  -37.0880
30069936  -37.0821
30166745  -37.0754
30255461  -37.0693
30352591  -37.0652
30444336  -37.0619
30542727  -37.0547
30631224  -37.0486
30727142  -37.0488
30818432  -37.0436
30908690  -37.0390
31003845  -37.0328
31096576  -37.0292
31185690  -37.0319
31279680  -37.0237
31366690  -37.0202
31457760  -37.0159
31554469  -37.0146
31646592  -37.0116
31743570  -37.0060
31832384  -37.0019
31927095  -36.9996
32012008  -36.9963
32104766  -36.9904
32189182  -36.9828
32283600  -36.9773
32379280  -36.9768
32473194  -36.9720
32566302  -36.9692
32661008  -36.9645
32750400  -36.9589
32845288  -36.9568
32932720  -36.9540
33023880  -36.9503
33113171  -36.9458
33209424  -36.9417
33296266  -36.9370
33392597  -36.9333
33485322  -36.9276
33575199  -36.9210
33665040  -36.9134
33761700  -36.9076
33851650  -36.9001
33945408  -36.8961
34037325  -36.8928
34131400  -36.8855
34225814  -36.8791
34319404  -36.8741
34410385  -36.8684
34504209  -36.8627
34592167  -36.8581
34682850  -36.8561
34784100  -36.8493
34874671  -36.8458
34969350  -36.8429
35058153  -36.8443
35155665  -36.8403
35247600  -36.8372
35339629  -36.8376
35437308  -36.8370
35529606  -36.8335
35618850  -36.8328
35718080  -36.8260
35810028  -36.8240
35908494  -36.8222
35993811  -36.8191
36085086  -36.8176
36183655  -36.8120
36280974  -36.8100
36374450  -36.8050
36471014  -36.7981
36560880  -36.7961
36662822  -36.7915
36754848  -36.7914
36852699  -36.7883
36944775  -36.7855
37040724  -36.7816
37132050  -36.7758
37226130  -36.7746
37317794  -36.7710
37413280  -36.7731
37505088  -36.7693
37604355  -36.7631
37692400  -36.7623
37789062  -36.7612
37885926  -36.7576
37981330  -36.7500
38070720  -36.7442
38162705  -36.7348
38264639  -36.7296
38355678  -36.7237
38455767  -36.7164
38547548  -36.7145
38644888  -36.7107
38738146  -36.7018
38832930  -36.6951
38923442  -36.6891
39018930  -36.6866
39110201  -36.6825
39210558  -36.6765
39299664  -36.6737
39405776  -36.6673
39498368  -36.6650
39596179  -36.6640
39690160  -36.6602
39786848  -36.6527
39881800  -36.6495
39981614  -36.6456
40075174  -36.6424
40178142  -36.6392
40269954  -36.6365
40366976  -36.6331
40456197  -36.6271
40559408  -36.6214
40653744  -36.6155
40756200  -36.6107
40847232  -36.6055
40943841  -36.5997
41033673  -36.5961
41132736  -36.5923
41223310  -36.5862
41318610  -36.5873
41412880  -36.5839
41504565  -36.5804
41604408  -36.5757
41697981  -36.5701
41798970  -36.5675
41890949  -36.5608
41987771  -36.5574
42083121  -36.5558
42179856  -36.5508
42276288  -36.5491
42371325  -36.5467
42466905  -36.5422
42565200  -36.5409
42658534  -36.5382
42760530  -36.5349
42857280  -36.5305
42958686  -36.5283
43050928  -36.5194
43145601  -36.5169
43238835  -36.5157
43338390  -36.5126
43434966  -36.5060
43535350  -36.4995
43634160  -36.4942
43734912  -36.4910
43825950  -36.4870
43925796  -36.4833
44021628  -36.4797
44120061  -36.4767
44214105  -36.4729
44314400  -36.4693
44410002  -36.4651
44513701  -36.4597
44610714  -36.4553
44711680  -36.4557
44805600  -36.4536
44905380  -36.4484
45004176  -36.4471
45095141  -36.4483
45194331  -36.4465
45287775  -36.4422
45384594  -36.4384
45481518  -36.4332
45587624  -36.4292
45685800  -36.4269
45789870  -36.4193
45882108  -36.4140
45983222  -36.4107
46077374  -36.4065
46180953  -36.4029
46280200  -36.4011
46379382  -36.3928
46472742  -36.3881
46574388  -36.3823
46668090  -36.3766
46767360  -36.3738
46862184  -36.3706
46962864  -36.3673
47060438  -36.3642
47160675  -36.3639
47256325  -36.3612
47358900  -36.3572
47451775  -36.3558
47555320  -36.3550
47648606  -36.3517
47750578  -36.3519
47849088  -36.3517
47948352  -36.3488
48044763  -36.3470
48145110  -36.3452
48240941  -36.3440
48340272  -36.3389
48435887  -36.3376
48534543  -36.3362
48636450  -36.3325
48729078  -36.3304
48829347  -36.3295
48923597  -36.3240
49028928  -36.3211
49123257  -36.3191
49225185  -36.3151
49321080  -36.3120
49424910  -36.3100
49519387  -36.3082
49620096  -36.3051
49721453  -36.3038
49824704  -36.3027
49915458  -36.2948
50014050  -36.2921
50115489  -36.2906
50221669  -36.2914
50323905  -36.2895
50430289  -36.2860
50532210  -36.2826
50641728  -36.2779
50743753  -36.2761
50851728  -36.2756
50952276  -36.2727
51059715  -36.2698
51166272  -36.2681
51272550  -36.2644
51372128  -36.2634
51476950  -36.2603
51574080  -36.2521
51682176  -36.2498
51782464  -36.2464
51886530  -36.2442
51992950  -36.2431
52096320  -36.2394
52210350  -36.2357
52315200  -36.2356
52418160  -36.2355
52521728  -36.2335
52629200  -36.2328
52729920  -36.2303
52835456  -36.2265
52935984  -36.2229
53041958  -36.2202
53140325  -36.2176
53250768  -36.2147
53351856  -36.2100
53463299  -36.2087
53567110  -36.2090
53677218  -36.2043
53779950  -36.2050
53890772  -36.2005
53995770  -36.1944
54104554  -36.1950
54205674  -36.1919
54315213  -36.1914
54419516  -36.1903
54527270  -36.1878
54625360  -36.1860
54736014  -36.1818
54842398  -36.1831
54948882  -36.1820
55048575  -36.1812
55161450  -36.1807
55262349  -36.1785
55371040  -36.1749
55476560  -36.1715
55585296  -36.1705
55694640  -36.1691
55805570  -36.1668
55910539  -36.1630
56005599  -36.1612
56117762  -36.1586
56214174  -36.1560
56322480  -36.1553
56419200  -36.1523
56525760  -36.1535
56632413  -36.1543
56739434  -36.1514
56839032  -36.1447
56952898  -36.1412
57049950  -36.1388
57162749  -36.1359
57264298  -36.1357
57375552  -36.1315
57471120  -36.1293
57577440  -36.1248
57679198  -36.1189
57793691  -36.1149
57893200  -36.1133
58005744  -36.1116
58105413  -36.1100
58218264  -36.1037
58326480  -36.0980
58431696  -36.0961
58532533  -36.0953
58641632  -36.0924
58747374  -36.0878
58856112  -36.0836
58961790  -36.0772
59075408  -36.0758
59178842  -36.0748
59293248  -36.0728
59395994  -36.0685
59509962  -36.0672
59615850  -36.0657
59715058  -36.0631
59828508  -36.0596
59930286  -36.0571
60041800  -36.0561
60147990  -36.0553
60260095  -36.0530
60366432  -36.0498
60479384  -36.0461
60588794  -36.0454
60704775  -36.0452
60810560  -36.0436
60920925  -36.0404
61026150  -36.0407
61140045  -36.0373
61250238  -36.0343
61367910  -36.0295
61475022  -36.0253
61584672  -36.0230
61691280  -36.0212
61804800  -36.0161
61910656  -36.0095
62021710  -36.0090
62126950  -36.0097
62239975  -36.0071
62341008  -36.0063
62448282  -36.0042
62554149  -36.0001
62661312  -35.9969
62771410  -35.9939
62880200  -35.9888
62988608  -35.9869
63098304  -35.9840
63205443  -35.9827
63314563  -35.9810
63421338  -35.9783
63526368  -35.9771
63634542  -35.9715
63736138  -35.9696
63849216  -35.9658
63955354  -35.9646
64064592  -35.9656
64170033  -35.9636
64286285  -35.9614
64393248  -35.9588
64511296  -35.9553
64616643  -35.9506
64727248  -35.9470
64832704  -35.9442
64950080  -35.9432
65060142  -35.9408
65170526  -35.9358
65278509  -35.9364
65391168  -35.9348
65497408  -35.9343
65611170  -35.9341
65715328  -35.9284
65826160  -35.9238
65926731  -35.9229
66039680  -35.9198
66150295  -35.9189
66259800  -35.9173
66366419  -35.9153
66479760  -35.9131
66592827  -35.9107
66711232  -35.9095
66817693  -35.9059
66931146  -35.8996
67037706  -35.8975
67147290  -35.8950
67253168  -35.8926
67369120  -35.8907
67476099  -35.8853
67583181  -35.8782
67705134  -35.8752
67811835  -35.8721
67927909  -35.8693
68032320  -35.8685
68146326  -35.8659
68251824  -35.8628
68366790  -35.8608
68470519  -35.8578
68579360  -35.8555
68684300  -35.8526
68798352  -35.8527
68912199  -35.8468
69028493  -35.8432
69139827  -35.8421
69254928  -35.8396
69362406  -35.8376
69475572  -35.8348
69582989  -35.8324
69695310  -35.8294
69804600  -35.8276
69917202  -35.8261
70024942  -35.8220
70136543  -35.8231
70244731  -35.8223
70360100  -35.8244
70467825  -35.8230
70576865  -35.8190
70680738  -35.8167
70794222  -35.8136
70905150  -35.8124
71023281  -35.8074
71132048  -35.8034
71243343  -35.8003
71350678  -35.7972
71464034  -35.7954
71578778  -35.7942
71689022  -35.7934
71805402  -35.7893
71910832  -35.7862
72016150  -35.7828
72120195  -35.7797
72235502  -35.7779
72344688  -35.7745
72462557  -35.7732
72574224  -35.7691
72691592  -35.7690
72805083  -35.7664
72922992  -35.7640
73031175  -35.7636
73139456  -35.7601
73249100  -35.7603
73366992  -35.7590
73478736  -35.7579
73593600  -35.7539
73699002  -35.7502
73817471  -35.7469
73928352  -35.7442
74042410  -35.7406
74150970  -35.7399
74268752  -35.7375
74379440  -35.7366
74498538  -35.7357
74610736  -35.7333
74722185  -35.7301
74835550  -35.7289
74951296  -35.7254
75061050  -35.7223
75177600  -35.7203
75292224  -35.7197
75405278  -35.7171
75523293  -35.7155
75634013  -35.7166
75751351  -35.7145
75862584  -35.7103
75981622  -35.7092
76089414  -35.7096
76212640  -35.7069
76320855  -35.7049
76430610  -35.7030
76537215  -35.6997
76644662  -35.6986
76757821  -35.6970
76873472  -35.6947
76978285  -35.6927
77090434  -35.6919
77205408  -35.6886
77321920  -35.6866
77430640  -35.6834
77547600  -35.6805
77654759  -35.6768
77766912  -35.6732
77869350  -35.6728
77983157  -35.6716
78099136  -35.6733
78216510  -35.6706
78329664  -35.6689
78445632  -35.6697
78557778  -35.6684
78671877  -35.6670
78778224  -35.6650
78893118  -35.6630
79005150  -35.6608
79123534  -35.6575
79235215  -35.6551
79351314  -35.6541
79463664  -35.6529
79577415  -35.6505
79691184  -35.6484
79804737  -35.6485
79916046  -35.6469
80026776  -35.6432
80138609  -35.6407
80248411  -35.6392
80362394  -35.6390
80475308  -35.6383
80590401  -35.6361
80705774  -35.6335
80817216  -35.6326
80928900  -35.6315
81045265  -35.6309
81151938  -35.6290
81269440  -35.6277
81375182  -35.6252
81491870  -35.6244
81606213  -35.6231
81722529  -35.6210
81835200  -35.6190
81950949  -35.6171
82055946  -35.6145
82171349  -35.6121
82277120  -35.6102
82392975  -35.6088
82506025  -35.6090
82617240  -35.6098
82729400  -35.6075
82838600  -35.6077
82950696  -35.6063
83068032  -35.6049
83183310  -35.6024
83305600  -35.6010
83416155  -35.5977
83529168  -35.5950
83650770  -35.5950
83758794  -35.5923
83882643  -35.5918
83991586  -35.5873
84112617  -35.5851
84222720  -35.5841
84340020  -35.5825
84450800  -35.5822
84566224  -35.5793
84676822  -35.5791
84788294  -35.5767
84905454  -35.5751
85023360  -35.5746
85134528  -35.5736
85251425  -35.5725
85366800  -35.5703
85489535  -35.5680
85599018  -35.5646
85709776  -35.5630
85823442  -35.5611
85938944  -35.5609
86043399  -35.5572
86167382  -35.5548
86282112  -35.5526
86399862  -35.5502
86511851  -35.5499
86628672  -35.5480
86739239  -35.5441
86861968  -35.5412
86977100  -35.5414
87091317  -35.5391
87205185  -35.5358
87323169  -35.5339
87432282  -35.5318
87538800  -35.5297
87657024  -35.5294
87769472  -35.5256
87887968  -35.5254
87999055  -35.5224
88117659  -35.5217
88222793  -35.5182
88337811  -35.5154
88444122  -35.5115
88563150  -35.5098
88672400  -35.5060
88788925  -35.5045
88905475  -35.5051
89023746  -35.5043
89138928  -35.5032
89256993  -35.5002
89373825  -35.5007
89494755  -35.5003
89610560  -35.4971
89730241  -35.4960
89845152  -35.4958
89963064  -35.4944
90075582  -35.4921
90192242  -35.4887
90311498  -35.4868
90427696  -35.4856
90541490  -35.4835
90659296  -35.4824
90768360  -35.4821
90889316  -35.4806
91005336  -35.4777
91124800  -35.4774
91242486  -35.4761
91358319  -35.4738
91476490  -35.4742
91592711  -35.4730
91705104  -35.4732
91817280  -35.4720
91933800  -35.4714
92054144  -35.4704
92175102  -35.4689
92288070  -35.4670
92406510  -35.4674
92515626  -35.4646
92638512  -35.4632
92750400  -35.4621
92866800  -35.4600
92977290  -35.4591
93096177  -35.4587
93217050  -35.4587
93335073  -35.4580
93448600  -35.4552
93561984  -35.4547
93683382  -35.4548
93805326  -35.4542
93918762  -35.4533
94041040  -35.4525
94156900  -35.4506
94272960  -35.4488
94387408  -35.4471
94507335  -35.4456
94612140  -35.4432
94732542  -35.4424
94845491  -35.4417
94964160  -35.4401
95085335  -35.4384
95205420  -35.4368
95322308  -35.4357
95440176  -35.4330
95551248  -35.4328
95667600  -35.4318
95785794  -35.4323
95905600  -35.4306
96022656  -35.4297
96127710  -35.4283
96245040  -35.4260
96360480  -35.4246
96481350  -35.4231
96594192  -35.4216
96716736  -35.4201
96829200  -35.4167
96953103  -35.4154
97063365  -35.4149
97179312  -35.4124
97292715  -35.4127
97410112  -35.4100
97525218  -35.4079
97645623  -35.4077
97759146  -35.4078
97875183  -35.4075
97986400  -35.4068
98105826  -35.4056
98218200  -35.4047
98340608  -35.4036
98459631  -35.4021
98581022  -35.4021
98696496  -35.4011
98817435  -35.3996
98929488  -35.3986
99049248  -35.3982
99165120  -35.3957
99282582  -35.3939
99396216  -35.3942
99523995  -35.3924
99636880  -35.3906
99760137  -35.3888
99878464  -35.3867


==> data/all_log_r3_p17.dat <==
5077  -34.1299
11197  -26.3883
11642  -36.3169
12279  -43.7151
13766  -46.4080
16811  -50.0247
18097  -52.6818
18562  -52.2397
18745  -52.9944
20888  -54.6578
21443  -46.0623
21858  -47.2199
22481  -48.2124
22696  -46.9179
24301  -48.5026
24546  -47.9983
24646  -46.9594
25071  -47.7270
25383  -48.4177
25451  -50.0547
25751  -50.5729
26171  -49.6613
26198  -50.5983
26284  -49.7622
26743  -48.9949
27262  -49.4674
27382  -50.6627
27448  -51.0434
27584  -51.3988
27746  -51.3906
27747  -51.7130
27773  -51.3760
27808  -51.6797
28042  -51.9670
28498  -52.2407
28571  -51.9296
29157  -52.1932
30064  -51.6337
30148  -52.4254
30376  -53.1791
30446  -53.3928
30487  -53.5965
30767  -53.5518
30815  -53.5092
31478  -53.7010
31737  -52.9843
31814  -51.8570
32192  -51.2091
32244  -51.4351
32276  -50.8217
32336  -51.2505
33914  -47.6054
35243  -47.4755
37544  -48.4966
39077  -48.3543
41001  -48.8014
41933  -49.3339
42384  -50.1810
43669  -50.0016
44409  -50.0704
44869  -50.7729
46307  -49.8976
47440  -49.8788
48434  -49.4007
49183  -49.2328
49831  -49.1671
50744  -49.0260
51317  -49.3758
52158  -49.7810
53122  -49.1192
53916  -49.0066
55064  -48.9736
56441  -49.0146
58774  -49.3224
60055  -49.6164
60892  -49.5829
61504  -49.4312
61826  -49.7035
62168  -50.1356
62576  -50.0960
63422  -50.4993
63789  -50.4547
64672  -50.7281
65424  -51.0418
65563  -50.9408
66848  -50.7472
67119  -50.8515
67484  -50.8577
68594  -50.5413
68811  -50.4649
69359  -50.2589
70535  -50.0005
72266  -49.8879
73334  -50.1441
74434  -49.9619
75765  -50.1299
76644  -50.0724
77709  -50.2656
79077  -50.5514
80559  -50.4591
81524  -50.2451
82701  -50.1073
83798  -49.9172
85174  -50.0956
86611  -49.5408
87398  -49.3550
88337  -49.5391
89098  -49.6071
90297  -49.5146
91270  -49.6603
92144  -49.8514
93545  -50.0851
95134  -50.3107
96544  -50.2188
97668  -49.7575
98891  -50.0035
102948  -50.4640
107732  -50.7296
110528  -50.8253
114829  -50.7683
118761  -50.4640
124047  -51.0992
129310  -50.6644
134950  -50.7463
139669  -50.6912
151038  -50.7954
439835  -50.0493
667796  -49.4186
880048  -49.0915
1076579  -48.7891
1266048  -48.6074
1461560  -48.4069
1642134  -48.2584
1828104  -47.9251
2018095  -47.6571
2192579  -47.5416
2267397  -47.4223
2342865  -47.3715
2413344  -47.1668
2488985  -47.0550
2566530  -46.9321
2643905  -46.8509
2720936  -46.7633
2794200  -46.6443
2872384  -46.5295
2945954  -46.4240
3016510  -46.3442
3090969  -46.2352
3166350  -46.1753
3244491  -46.1417
3321074  -46.0853
3399154  -46.0196
3476400  -45.9836
3548535  -45.9469
3622494  -45.8908
3698123  -45.8172
3773465  -45.7741
3846681  -45.7548
3916950  -45.7562
3991104  -45.7011
4068226  -45.6323
4144070  -45.5735
4217130  -45.5260
4292400  -45.5072
4367594  -45.4795
4443802  -45.3809
4519170  -45.3438
4591600  -45.2872
4663043  -45.2644
4743360  -45.2548
4817718  -45.2009
4891200  -45.1670
4966080  -45.1338
5044870  -45.1030
5120384  -45.0641
5195600  -45.0217
5269824  -44.9844
5346074  -44.9378
5423723  -44.8997
5493961  -44.8726
5571728  -44.8569
5646276  -44.8334
5720352  -44.8105
5794496  -44.7780
5868560  -44.7266
5942106  -44.6888
6014652  -44.6751
6091137  -44.6581
6167722  -44.6689
6241310  -44.6525
6314850  -44.6462
6391994  -44.6193
6467600  -44.5831
6545462  -44.5649
6622272  -44.5379
6699024  -44.5280
6774742  -44.4880
6849171  -44.4372
6927008  -44.3876
7003766  -44.3872
7077200  -44.3549
7147380  -44.3453
7223734  -44.3172
7298536  -44.2989
7376720  -44.2998
7455850  -44.2836
7531155  -44.2653
7610988  -44.2383
7687059  -44.2211
7764894  -44.1892
7844626  -44.1724
7922126  -44.1585
7991998  -44.1165
8071315  -44.0969
8147520  -44.0627
8225007  -44.0166
8299575  -43.9702
8377968  -43.9310
8456542  -43.9330
8534941  -43.9247
8614231  -43.9054
8690664  -43.8815
8764242  -43.8784
8841371  -43.8751
8919100  -43.8789
8993600  -43.8622
9072310  -43.8449
9147960  -43.8310
9224698  -43.8184
9303327  -43.7901
9376281  -43.7606
9454357  -43.7469
9532592  -43.7488
9607650  -43.7264
9684994  -43.7112
9765483  -43.7002
9843735  -43.6996
9921682  -43.6793
9994715  -43.6670
10072634  -43.6611
10149783  -43.6394
10228714  -43.6244
10307484  -43.5940
10385900  -43.5601
10464954  -43.5423
10543078  -43.5198
10624070  -43.5081
10708192  -43.4981
10787448  -43.4725
10867135  -43.4692
10947807  -43.4426
11024080  -43.4125
11103385  -43.3981
11179654  -43.3694
11259109  -43.3532
11333295  -43.3400
11414198  -43.3373
11491056  -43.3270
11569740  -43.3190
11652102  -43.3078
11729970  -43.2989
11810160  -43.2914
11888261  -43.2755
11967291  -43.2577
12044718  -43.2344
12123306  -43.2246
12196544  -43.2144
12273678  -43.2009
12350130  -43.1868
12429211  -43.1730
12510488  -43.1577
12588882  -43.1578
12670686  -43.1437
12747570  -43.1284
12826944  -43.1187
12908070  -43.1117
12985704  -43.0874
13058935  -43.0794
13137722  -43.0586
13220013  -43.0489
13303840  -43.0501
13380256  -43.0294
13458176  -43.0113
13542592  -42.9967
13619052  -42.9920
13698760  -42.9912
13780800  -42.9852
13858790  -42.9770
13933584  -42.9616
14013855  -42.9537
14088850  -42.9401
14169652  -42.9300
14251152  -42.9236
14329183  -42.9107
14410680  -42.8971
14490672  -42.8871
14569776  -42.8819
14655372  -42.8692
14733825  -42.8731
14817525  -42.8646
14895936  -42.8457
14975766  -42.8231
15054705  -42.8079
15134297  -42.7990
15215755  -42.7854
15293824  -42.7756
15375431  -42.7621
15459248  -42.7499
15541253  -42.7461
15619406  -42.7375
15697058  -42.7148
15779670  -42.7015
15859520  -42.6873
15942975  -42.6701
16020648  -42.6589
16104398  -42.6394
16186140  -42.6289
16266866  -42.6257
16347968  -42.6078
16432020  -42.5990
16508352  -42.5771
16589290  -42.5597
16672506  -42.5497
16755615  -42.5380
16837920  -42.5227
16919640  -42.5130
16997814  -42.5026
17077536  -42.4991
17161950  -42.4980
17241856  -42.4940
17324010  -42.4819
17403778  -42.4716
17485330  -42.4583
17565968  -42.4435
17647680  -42.4386
17730850  -42.4216
17811939  -42.4181
17890056  -42.4152
17972600  -42.4094
18055744  -42.4008
18138186  -42.3952
18222952  -42.3809
18303393  -42.3698
18386402  -42.3711
18468416  -42.3611
18554517  -42.3521
18635175  -42.3369
18717008  -42.3339
18804273  -42.3291
18888135  -42.3268
18971840  -42.3207
19057098  -42.3102
19139136  -42.3012
19218672  -42.2960
19296651  -42.2926
19381209  -42.2842
19465149  -42.2808
19547880  -42.2781
19630992  -42.2717
19715371  -42.2639
19798515  -42.2573
19880595  -42.2514
19961550  -42.2457
20042876  -42.2369
20124283  -42.2349
20203702  -42.2242
20284640  -42.2091
20363340  -42.2037
20446400  -42.1985
20529776  -42.1825
20616386  -42.1787
20696370  -42.1698
20782954  -42.1612
20865025  -42.1554
20951392  -42.1546
21031470  -42.1413
21116286  -42.1353
21195080  -42.1292
21276955  -42.1188
21361760  -42.1148
21447450  -42.0999
21530464  -42.1049
21616056  -42.0991
21697568  -42.0883
21784336  -42.0811
21870464  -42.0677
21947418  -42.0631
22031616  -42.0626
22115985  -42.0573
22204032  -42.0557
22287552  -42.0552
22375310  -42.0479
22460850  -42.0406
22546600  -42.0349
22631088  -42.0253
22711136  -42.0161
22789983  -42.0143
22874600  -41.9961
22958982  -41.9867
23044320  -41.9749
23129745  -41.9698
23215040  -41.9615
23304570  -41.9477
23390400  -41.9407
23475920  -41.9319
23561406  -41.9239
23647635  -41.9137
23727550  -41.9025
23816724  -41.8920
23903808  -41.8909
23986304  -41.8807
24069600  -41.8728
24156480  -41.8643
24240654  -41.8605
24327752  -41.8612
24415914  -41.8505
24503724  -41.8388
24586060  -41.8273
24664456  -41.8233
24750735  -41.8163
24830800  -41.8169
24914734  -41.8077
24998900  -41.8018
25083072  -41.7916
25174336  -41.7860
25263696  -41.7758
25355115  -41.7674
25444800  -41.7594
25538016  -41.7561
25624854  -41.7541
25712280  -41.7429
25804490  -41.7304
25893050  -41.7268
25985152  -41.7244
26073225  -41.7120
26164735  -41.7027
26256573  -41.6900
26346048  -41.6859
26432830  -41.6813
26526920  -41.6769
26612430  -41.6779
26699904  -41.6787
26789890  -41.6666
26883115  -41.6641
26968878  -41.6580
27057114  -41.6459
27146592  -41.6410
27238608  -41.6384
27329895  -41.6256
27421989  -41.6136
27513010  -41.6126
27595078  -41.6015
27683649  -41.5925
27779159  -41.5870
27864522  -41.5794
27955929  -41.5718
28046766  -41.5624
28135878  -41.5584
28225056  -41.5573
28316954  -41.5483
28409050  -41.5406
28497520  -41.5311
28586304  -41.5293
28678720  -41.5261
28768725  -41.5222
28859033  -41.5150
28953340  -41.5134
29049975  -41.5074
29142814  -41.4979
29233600  -41.4893
29326672  -41.4793
29418560  -41.4729
29504358  -41.4705
29592696  -41.4633
29688939  -41.4561
29782797  -41.4453
29873715  -41.4346
29965650  -41.4322
30058578  -41.4211
30153200  -41.4141
30244062  -41.4033
30335712  -41.3996
30429395  -41.3967
30517090  -41.3910
30608879  -41.3857
30703845  -41.3813
30795945  -41.3774
30888767  -41.3710
30984083  -41.3682
31076096  -41.3568
31168032  -41.3547
31263399  -41.3462
31350133  -41.3402
31446235  -41.3339
31535177  -41.3278
31626048  -41.3207
31718768  -41.3162
31813200  -41.3138
31908672  -41.3107
31997330  -41.2982
32085837  -41.2933
32177003  -41.2861
32270094  -41.2777
32369076  -41.2765
32460010  -41.2658
32552079  -41.2626
32649600  -41.2693
32738475  -41.2652
32829301  -41.2593
32921800  -41.2576
33013583  -41.2512
33104008  -41.2438
33197886  -41.2354
33289200  -41.2284
33382190  -41.2180
33473664  -41.2171
33562200  -41.2142
33657480  -41.2064
33753361  -41.2077
33847864  -41.2064
33942706  -41.2056
34039196  -41.2017
34133180  -41.2047
34228416  -41.1988
34321950  -41.1900
34419264  -41.1865
34513112  -41.1807
34599579  -41.1835
34691520  -41.1788
34788487  -41.1683
34882688  -41.1600
34973145  -41.1566
35063349  -41.1540
35156937  -41.1487
35252544  -41.1419
35341656  -41.1381
35438400  -41.1318
35528066  -41.1196
35616798  -41.1146
35712440  -41.1081
35809642  -41.1059
35904582  -41.1050
35992206  -41.0988
36085656  -41.0986
36184842  -41.0915
36280384  -41.0889
36378832  -41.0851
36475452  -41.0782
36571062  -41.0703
36662670  -41.0657
36755376  -41.0615
36854760  -41.0569
36951929  -41.0554
37046624  -41.0479
37142775  -41.0426
37238229  -41.0346
37335850  -41.0273
37428404  -41.0229
37522155  -41.0218
37617917  -41.0181
37707800  -41.0120
37804525  -41.0077
37905266  -41.0049
37992325  -41.0025
38090014  -40.9976
38184034  -40.9901
38281464  -40.9868
38375200  -40.9794
38470080  -40.9751
38567670  -40.9736
38660136  -40.9667
38757003  -40.9633
38854618  -40.9575
38948040  -40.9486
39044775  -40.9419
39139650  -40.9414
39235950  -40.9302
39332825  -40.9184
39433152  -40.9190
39532254  -40.9104
39627870  -40.9105
39717672  -40.9126
39810050  -40.9086
39909186  -40.9038
40005130  -40.9043
40098300  -40.9019
40195437  -40.8958
40294278  -40.8954
40388187  -40.8915
40487664  -40.8837
40587775  -40.8774
40686600  -40.8742
40779486  -40.8723
40876086  -40.8644
40969632  -40.8619
41070099  -40.8586
41167350  -40.8532
41260047  -40.8504
41353152  -40.8487
41447575  -40.8427
41545152  -40.8414
41647392  -40.8400
41747202  -40.8398
41840634  -40.8387
41934985  -40.8337
42031728  -40.8310
42131730  -40.8304
42228030  -40.8252
42326046  -40.8202
42418600  -40.8180
42518592  -40.8105
42617575  -40.8087
42713470  -40.8090
42813120  -40.8081
42905380  -40.8023
42997328  -40.7976
43096656  -40.7915
43192128  -40.7843
43288144  -40.7803
43387176  -40.7801
43484957  -40.7854
43586448  -40.7834
43685520  -40.7821
43781775  -40.7810
43875405  -40.7734
43969450  -40.7670
44069438  -40.7637
44165280  -40.7643
44262867  -40.7611
44359976  -40.7568
44462979  -40.7523
44559855  -40.7490
44659152  -40.7466
44759477  -40.7423
44859867  -40.7414
44959710  -40.7332
45054016  -40.7257
45149475  -40.7209
45245616  -40.7145
45341400  -40.7086
45439256  -40.7051
45541098  -40.7014
45641844  -40.7005
45747058  -40.6986
45845982  -40.6972
45941812  -40.6922
46036336  -40.6803
46135665  -40.6767
46237830  -40.6706
46336960  -40.6685
46435815  -40.6619
46536050  -40.6635
46636975  -40.6611
46731712  -40.6546
46830720  -40.6503
46925550  -40.6467
47024075  -40.6451
47118654  -40.6413
47219223  -40.6370
47318989  -40.6305
47417059  -40.6293
47513118  -40.6261
47613504  -40.6265
47713568  -40.6237
47814032  -40.6174
47913568  -40.6130
48013713  -40.6073
48114200  -40.6061
48214005  -40.6001
48308612  -40.6013
48409335  -40.5961
48510280  -40.5915
48609605  -40.5859
48708290  -40.5806
48809340  -40.5748
48908352  -40.5683
49009194  -40.5660
49104825  -40.5637
49205200  -40.5624
49294800  -40.5618
49394496  -40.5603
49492800  -40.5551
49590565  -40.5537
49689540  -40.5437
49788976  -40.5412
49884912  -40.5413
49986321  -40.5404
50084031  -40.5394
50190600  -40.5370
50304440  -40.5329
50398425  -40.5246
50504832  -40.5165
50609072  -40.5134
50713730  -40.5122
50818248  -40.5074
50920506  -40.5053
51023394  -40.4985
51124016  -40.4949
51232566  -40.4892
51339075  -40.4870
51444722  -40.4838
51542992  -40.4785
51648033  -40.4732
51751438  -40.4695
51852526  -40.4677
51956430  -40.4611
52063530  -40.4578
52168941  -40.4575
52278922  -40.4546
52383170  -40.4538
52487280  -40.4506
52591136  -40.4483
52690705  -40.4432
52797109  -40.4447
52904546  -40.4416
53009523  -40.4388
53114816  -40.4322
53220401  -40.4291
53324379  -40.4274
53429083  -40.4257
53533431  -40.4183
53641440  -40.4130
53745685  -40.4129
53854212  -40.4117
53958027  -40.4116
54063114  -40.4077
54169280  -40.3983
54275865  -40.3933
54385144  -40.3884
54487825  -40.3849
54589600  -40.3812
54705394  -40.3793
54808902  -40.3732
54908033  -40.3669
55010240  -40.3667
55116171  -40.3616
55224700  -40.3575
55332057  -40.3557
55437550  -40.3551
55545536  -40.3517
55652070  -40.3506
55759168  -40.3446
55861714  -40.3429
55966400  -40.3410
56066834  -40.3362
56175732  -40.3310
56275091  -40.3292
56382408  -40.3274
56486222  -40.3259
56593384  -40.3207
56699314  -40.3180
56803762  -40.3158
56908736  -40.3119
57014304  -40.3126
57115440  -40.3063
57220240  -40.3028
57330459  -40.2974
57433040  -40.2898
57539523  -40.2836
57644352  -40.2845
57754497  -40.2826
57861405  -40.2818
57967632  -40.2803
58074093  -40.2783
58179498  -40.2778
58293840  -40.2768
58392543  -40.2726
58497600  -40.2722
58608704  -40.2659
58720090  -40.2661
58829561  -40.2612
58936050  -40.2553
59042698  -40.2571
59151859  -40.2552
59262553  -40.2533
59367549  -40.2516
59475150  -40.2518
59572688  -40.2495
59677492  -40.2478
59781609  -40.2447
59892798  -40.2455
60004800  -40.2411
60114870  -40.2379
60227008  -40.2323
60335328  -40.2256
60450821  -40.2212
60554900  -40.2199
60664032  -40.2170
60762754  -40.2131
60870048  -40.2066
60978618  -40.2007
61088509  -40.1980
61196400  -40.1949
61310322  -40.1912
61418973  -40.1872
61526622  -40.1842
61636400  -40.1810
61745430  -40.1788
61854129  -40.1793
61960059  -40.1815
62070426  -40.1759
62180100  -40.1733
62291054  -40.1671
62392050  -40.1657
62504451  -40.1629
62614185  -40.1588
62724816  -40.1565
62832485  -40.1556
62940838  -40.1532
63044235  -40.1472
63150992  -40.1447
63259344  -40.1384
63363204  -40.1353
63469080  -40.1339
63575379  -40.1292
63678888  -40.1256
63783024  -40.1213
63891264  -40.1164
64004976  -40.1133
64113225  -40.1143
64216656  -40.1152
64329453  -40.1126
64441626  -40.1081
64550112  -40.1044
64658960  -40.1042
64765902  -40.0992
64879520  -40.0984
64987429  -40.0968
65098350  -40.0953
65210200  -40.0905
65320264  -40.0849
65420976  -40.0822
65530146  -40.0805
65639665  -40.0774
65744595  -40.0736
65854848  -40.0693
65959680  -40.0677
66065040  -40.0637
66172608  -40.0570
66286675  -40.0519
66396642  -40.0496
66517273  -40.0439
66628773  -40.0395
66739345  -40.0373
66848600  -40.0346
66960320  -40.0301
67070612  -40.0224
67178565  -40.0223
67287312  -40.0164
67404862  -40.0172
67515149  -40.0150
67632150  -40.0129
67739586  -40.0123
67839986  -40.0121
67953178  -40.0118
68062579  -40.0097
68173784  -40.0080
68282280  -40.0051
68393455  -40.0044
68504595  -40.0014
68610598  -39.9971
68720362  -39.9982
68829293  -39.9961
68942817  -39.9937
69047770  -39.9881
69157069  -39.9824
69265968  -39.9808
69372864  -39.9738
69482208  -39.9733
69591242  -39.9688
69704697  -39.9701
69816588  -39.9689
69926245  -39.9659
70039165  -39.9641
70149930  -39.9584
70259046  -39.9590
70364480  -39.9564
70472700  -39.9545
70581969  -39.9504
70691874  -39.9489
70804800  -39.9453
70921350  -39.9450
71032752  -39.9460
71144640  -39.9439
71255952  -39.9412
71369214  -39.9407
71475448  -39.9370
71587236  -39.9353
71705095  -39.9299
71815950  -39.9250
71925635  -39.9229
72030453  -39.9217
72139392  -39.9163
72252522  -39.9143
72361341  -39.9115
72472946  -39.9072
72582480  -39.9067
72695124  -39.9024
72816144  -39.9001
72926798  -39.8964
73037832  -39.8956
73148131  -39.8949
73257936  -39.8924
73368288  -39.8932
73485450  -39.8887
73592120  -39.8859
73706465  -39.8835
73811088  -39.8794
73925889  -39.8753
74038610  -39.8731
74153254  -39.8712
74268530  -39.8706
74377485  -39.8657
74491655  -39.8655
74604768  -39.8647
74715570  -39.8660
74832955  -39.8615
74948238  -39.8594
75057073  -39.8579
75171200  -39.8553
75284406  -39.8507
75397728  -39.8461
75510664  -39.8476
75622464  -39.8476
75730600  -39.8466
75842112  -39.8428
75958971  -39.8418
76074075  -39.8369
76188597  -39.8326
76297970  -39.8303
76409338  -39.8298
76518664  -39.8280
76625650  -39.8231
76736879  -39.8222
76844982  -39.8215
76955723  -39.8195
77068002  -39.8181
77185623  -39.8164
77304599  -39.8160
77420224  -39.8130
77525550  -39.8100
77635563  -39.8084
77748615  -39.8040
77856597  -39.8051
77972202  -39.8021
78090150  -39.7974
78205264  -39.7937
78320705  -39.7910
78438050  -39.7901
78553010  -39.7886
78667350  -39.7859
78772480  -39.7846
78882896  -39.7808
78996885  -39.7760
79110032  -39.7705
79227102  -39.7662
79342658  -39.7649
79459535  -39.7664
79575840  -39.7666
79692291  -39.7631
79808866  -39.7605
79914816  -39.7608
80025218  -39.7575
80136732  -39.7538
80249260  -39.7505
80362800  -39.7493
80475900  -39.7473
80590307  -39.7447
80710608  -39.7412
80820762  -39.7393
80932650  -39.7371
81041610  -39.7346
81148944  -39.7317
81259686  -39.7291
81371664  -39.7299
81486144  -39.7309
81605850  -39.7304
81721710  -39.7260
81836602  -39.7214
81945936  -39.7231
82056746  -39.7216
82165489  -39.7211
82278080  -39.7165
82384800  -39.7165
82497333  -39.7143
82610976  -39.7112
82721177  -39.7056
82830314  -39.7062
82946358  -39.7059
83062056  -39.7036
83183310  -39.7008
83295258  -39.7012
83410201  -39.6982
83521970  -39.6971
83631730  -39.6960
83750576  -39.6942
83864517  -39.6896
83980736  -39.6859
84096576  -39.6821
84215468  -39.6815
84329580  -39.6777
84440640  -39.6728
84551451  -39.6695
84667100  -39.6658
84777354  -39.6608
84884387  -39.6590
85005342  -39.6560
85117277  -39.6551
85231465  -39.6506
85351623  -39.6512
85471494  -39.6479
85585950  -39.6485
85697690  -39.6471
85817270  -39.6422
85931904  -39.6406
86041151  -39.6348
86151600  -39.6323
86270859  -39.6288
86385600  -39.6246
86497350  -39.6214
86616723  -39.6193
86724855  -39.6162
86840705  -39.6133
86961056  -39.6108
87073062  -39.6102
87188864  -39.6088
87306080  -39.6060
87415482  -39.6059
87525471  -39.6048
87642768  -39.6016
87758074  -39.6020
87876565  -39.6002
87990423  -39.5997
88105146  -39.5945
88216848  -39.5947
88331360  -39.5912
88440895  -39.5894
88559343  -39.5850
88666224  -39.5820
88782784  -39.5787
88896150  -39.5791
89016444  -39.5752
89130730  -39.5727
89242128  -39.5727
89362752  -39.5720
89479754  -39.5707
89591586  -39.5670
89710110  -39.5672
89830334  -39.5676
89943834  -39.5668
90060480  -39.5649
90176400  -39.5634
90295863  -39.5616
90415410  -39.5597
90527022  -39.5550
90645100  -39.5527
90760017  -39.5508
90879810  -39.5452
90995775  -39.5418
91111552  -39.5408
91235370  -39.5373
91349071  -39.5369
91471066  -39.5368
91580850  -39.5354
91698606  -39.5345
91816692  -39.5307
91931810  -39.5277
92048991  -39.5245
92169408  -39.5236
92287937  -39.5219
92398320  -39.5197
92515731  -39.5133
92636134  -39.5136
92753142  -39.5116
92868048  -39.5098
92983686  -39.5077
93105216  -39.5054
93221232  -39.5026
93337968  -39.4999
93455061  -39.4993
93567166  -39.4972
93681525  -39.4954
93794526  -39.4937
93917931  -39.4936
94037650  -39.4911
94152870  -39.4910
94267008  -39.4890
94382994  -39.4885
94497120  -39.4878
94611650  -39.4894
94731120  -39.4877
94848215  -39.4857
94964800  -39.4809
95086596  -39.4785
95204890  -39.4761
95320842  -39.4702
95438448  -39.4674
95553540  -39.4656
95670150  -39.4628
95792256  -39.4610
95917794  -39.4578
96032552  -39.4526
96148451  -39.4518
96260150  -39.4483
96377585  -39.4482
96493824  -39.4449
96610248  -39.4449
96726240  -39.4433
96843200  -39.4406
96959878  -39.4400
97075744  -39.4374
97189533  -39.4360
97305792  -39.4337
97420730  -39.4312
97534038  -39.4291
97652070  -39.4260
97771672  -39.4212
97885646  -39.4187
98005716  -39.4165
98115264  -39.4141
98231598  -39.4130
98353584  -39.4097
98473403  -39.4044
98592075  -39.4028
98710917  -39.4009
98819966  -39.4012
98937748  -39.3965
99050958  -39.3944
99170736  -39.3918
99288112  -39.3904
99406700  -39.3883
99527785  -39.3837
99643291  -39.3819
99760885  -39.3810
99878464  -39.3793


==> data/all_log_r3_p197.dat <==
5077  -170.649
11197  -85.3247
11642  -56.8831
12279  -28.5389
13766  -45.7030
16811  -44.5723
18097  -15.7968
18562  -29.7941
18745  -3.52680
20888  14.73034
21443  -8.36838
21858  -11.8344
22481  -31.7357
22696  -25.1704
24301  -27.5316
24546  -29.6015
24646  -26.0757
25071  -28.5663
25383  -35.0695
25451  -28.7510
25751  -19.1602
26171  -15.5150
26198  -26.7832
26284  -16.7626
26743  -24.6550
27262  -17.8145
27382  -20.9390
27448  -21.6512
27584  -23.3727
27746  -14.7500
27747  -17.5744
27773  -12.5488
27808  -12.1686
28042  -12.7143
28498  -6.19654
28571  -12.0095
29157  -11.1292
30064  -16.2632
30148  -21.3998
30376  -27.5737
30446  -31.9371
30487  -32.1601
30767  -31.6525
30815  -31.8727
31478  -32.5454
31737  -29.8099
31814  -26.5286
32192  -26.1921
32244  -26.9288
32276  -28.0513
32336  -26.2796
33709  -18.7221
35083  -16.6741
36739  -18.7455
38601  -15.9408
40331  -20.1902
41775  -16.4505
42190  -18.8361
42584  -16.0458
44012  -12.7616
44794  -11.3859
45985  -15.6038
46672  -19.9346
47696  -13.9721
48734  -15.5342
49626  -11.1465
50360  -13.3649
51052  -11.9965
51822  -11.2631
52396  -11.3229
53238  -11.9573
53957  -9.54919
55846  -10.5419
56982  -8.70657
59111  -9.35004
60055  -6.02125
60892  -8.47124
61504  -10.6728
61826  -12.8188
62168  -12.2664
62576  -11.0283
63298  -9.90165
63574  -10.8724
64522  -10.6198
65283  -7.77223
65515  -9.12140
66531  -11.2313
67064  -9.81639
67418  -8.55173
68499  -8.37773
68802  -8.52151
69668  -9.90270
70802  -7.93162
72266  -6.89269
73136  -9.19503
74350  -10.6033
75729  -12.6427
76626  -14.3847
77555  -14.3240
78923  -14.0685
80256  -12.8304
81234  -14.0396
82480  -13.3567
83262  -12.8286
84470  -15.3713
86007  -16.2052
87130  -17.9136
87866  -18.4070
88502  -19.8033
89428  -19.3283
90568  -19.3549
91388  -20.8676
92437  -20.6674
93545  -20.8563
95134  -20.1053
96544  -21.5586
101106  -19.0420
105136  -21.3757
109115  -16.6024
112028  -15.8328
115775  -17.5703
120038  -20.1326
124638  -20.6983
130318  -23.3841
134972  -25.5047
146586  -25.5217
418293  -33.8664
637528  -39.1102
832747  -40.7455
1018840  -42.4814
1196382  -43.4675
1381128  -44.2579
1557676  -44.6753
1728054  -45.2529
1898544  -46.1762
2068194  -46.5903
2141326  -46.6080
2217590  -46.6119
2292111  -46.4923
2367454  -46.5634
2442552  -46.4877
2520101  -46.3220
2596752  -46.6998
2673858  -46.7213
2750634  -46.8304
2826525  -46.8873
2903478  -47.2296
2978970  -47.3889
3051316  -47.6643
3127505  -47.6796
3207105  -47.8087
3283434  -47.8962
3364380  -48.0142
3443994  -48.1545
3518218  -48.1540
3592362  -48.2065
3666910  -48.1450
3743900  -48.2247
3820761  -48.1245
3891008  -48.1136
3959748  -48.0732
4036032  -48.2742
4112202  -48.2686
4184550  -48.3906
4257512  -48.6328
4336982  -48.7486
4412699  -48.8157
4487550  -48.8026
4564425  -49.0291
4641329  -49.1649
4720320  -49.2310
4794430  -49.2826
4869865  -49.3456
4943218  -49.3919
5023260  -49.3924
5103312  -49.5342
5177088  -49.5185
5254866  -49.6297
5333068  -49.6753
5409825  -49.8506
5483402  -49.8317
5563425  -49.8662
5639286  -49.9170
5714805  -49.8891
5786560  -49.8158
5862745  -49.9730
5934880  -49.9549
6010242  -49.9365
6086486  -49.9389
6162300  -49.9327
6238592  -49.9999
6317092  -49.9589
6393519  -50.0695
6468160  -50.1007
6545056  -50.0975
6623352  -50.1256
6697767  -50.1475
6775650  -50.2195
6852574  -50.2719
6931776  -50.2792
7006608  -50.2838
7079488  -50.2965
7156597  -50.3908
7236234  -50.4503
7312576  -50.5090
7391025  -50.5630
7469310  -50.6287
7543789  -50.5993
7619752  -50.6229
7695350  -50.6335
7773524  -50.6317
7851468  -50.6780
7925930  -50.6876
8003208  -50.7670
8078130  -50.7360
8156850  -50.7838
8235708  -50.8022
8313190  -50.7561
8391593  -50.7811
8472344  -50.7943
8549760  -50.7752
8630197  -50.7925
8709888  -50.8203
8785728  -50.8696
8864169  -50.8521
8943747  -50.8689
9022216  -50.8763
9098613  -50.9150
9177896  -50.9451
9256602  -51.0348
9335566  -51.0496
9410352  -51.0583
9484013  -51.0259
9563150  -51.0709
9640467  -51.0969
9720384  -51.1447
9796542  -51.1275
9876930  -51.1129
9952542  -51.1468
10027872  -51.1972
10105969  -51.2290
10182350  -51.2206
10259186  -51.2239
10338858  -51.2662
10417401  -51.2788
10497010  -51.3197
10577547  -51.2593
10657823  -51.2920
10739175  -51.3590
10819485  -51.3646
10903077  -51.4057
10979694  -51.4261
11059008  -51.4131
11138550  -51.4602
11216959  -51.4592
11292501  -51.4335
11368610  -51.5160
11446400  -51.5390
11527054  -51.5664
11609150  -51.5591
11686350  -51.5456
11769100  -51.5627
11848008  -51.5670
11927504  -51.5507
12006855  -51.5621
12085704  -51.5703
12161655  -51.6030
12239496  -51.6391
12313488  -51.6608
12389246  -51.6546
12471996  -51.6009
12550484  -51.6310
12630915  -51.6332
12710786  -51.6474
12787775  -51.6359
12871476  -51.6957
12951408  -51.7088
13030208  -51.7289
13110890  -51.7095
13190247  -51.7098
13269707  -51.6942
13348400  -51.6683
13427232  -51.7127
13510995  -51.7743
13590225  -51.8102
13668282  -51.8331
13753536  -51.8845
13834710  -51.8694
13912792  -51.9273
13991544  -51.9060
14068800  -51.8702
14147614  -51.8676
14223469  -51.8506
14303424  -51.8473
14382150  -51.8207
14461710  -51.8108
14542560  -51.8461
14625170  -51.8605
14706480  -51.9080
14786886  -51.9298
14869677  -51.9676
14952039  -51.9673
15033960  -52.0047
15114270  -52.0112
15191072  -52.0678
15271724  -52.0577
15355040  -52.0705
15436353  -52.0292
15521814  -52.0409
15599150  -52.0781
15679138  -52.1076
15760890  -52.0853
15842080  -52.0629
15924872  -52.0858
16003150  -52.1084
16082275  -52.1577
16162920  -52.1538
16244739  -52.1684
16327575  -52.1320
16407504  -52.1345
16486434  -52.1566
16571456  -52.1779
16652818  -52.1776
16734246  -52.1790
16814012  -52.1647
16893470  -52.1599
16976064  -52.1480
17053856  -52.1407
17135936  -52.1670
17218350  -52.1638
17296686  -52.1515
17383120  -52.1603
17467632  -52.1665
17549769  -52.1341
17632893  -52.1441
17718430  -52.1509
17798390  -52.1664
17878344  -52.1718
17960560  -52.2123
18044224  -52.2255
18124540  -52.2518
18209600  -52.2745
18295200  -52.2821
18379660  -52.3213
18462672  -52.3636
18548364  -52.3759
18631142  -52.4027
18715574  -52.4093
18798267  -52.4024
18883490  -52.4057
18966642  -52.4147
19048800  -52.4598
19125218  -52.4932
19206935  -52.5117
19285200  -52.5403
19366893  -52.5405
19450020  -52.5291
19532699  -52.5300
19617600  -52.5293
19703446  -52.4821
19785936  -52.4691
19871640  -52.4395
19953030  -52.4523
20035520  -52.4519
20114631  -52.4481
20195010  -52.4342
20277684  -52.4474
20359326  -52.4167
20438590  -52.4245
20523796  -52.3948
20611200  -52.4018
20693040  -52.4011
20779920  -52.3741
20864538  -52.3919
20950872  -52.3889
21036168  -52.3666
21118362  -52.3738
21198353  -52.3535
21281390  -52.3296
21364550  -52.3013
21447360  -52.2837
21531264  -52.2814
21614844  -52.2811
21697568  -52.2852
21784336  -52.2834
21871160  -52.3073
21949800  -52.3039
22031600  -52.3117
22118673  -52.3310
22203599  -52.3206
22287678  -52.3051
22376276  -52.2837
22463928  -52.2575
22549941  -52.2909
22635648  -52.2985
22717760  -52.2908
22803600  -52.2865
22884550  -52.2575
22972606  -52.2848
23058890  -52.3068
23142519  -52.3052
23228332  -52.3096
23316130  -52.3203
23403885  -52.3342
23487186  -52.3183
23571734  -52.3288
23657725  -52.3224
23743594  -52.3214
23830320  -52.3240
23914825  -52.3136
23997150  -52.3451
24082038  -52.3777
24164320  -52.3884
24248302  -52.3671
24332518  -52.3715
24421990  -52.3758
24507291  -52.3778
24590295  -52.3684
24672838  -52.3584
24756544  -52.3599
24839888  -52.3856
24923631  -52.3847
25011696  -52.4412
25096511  -52.4388
25183004  -52.4550
25271496  -52.4500
25362898  -52.4466
25452142  -52.4669
25542066  -52.4911
25633603  -52.5015
25722960  -52.5115
25815653  -52.4984
25904079  -52.4925
25993771  -52.5054
26082240  -52.4858
26173101  -52.5123
26268517  -52.5192
26354097  -52.5362
26441904  -52.5724
26531771  -52.5632
26622146  -52.5516
26712567  -52.5719
26804160  -52.5860
26893044  -52.5945
26983908  -52.5567
27073472  -52.5441
27165992  -52.5531
27252967  -52.5384
27345672  -52.5517
27435200  -52.5761
27522124  -52.5840
27611725  -52.5796
27704208  -52.5831
27795152  -52.5747
27882477  -52.5710
27975325  -52.5612
28064656  -52.5716
28154175  -52.5803
28245648  -52.5932
28338368  -52.5929
28430425  -52.6122
28518878  -52.6162
28612350  -52.6084
28704080  -52.6226
28794894  -52.6424
28886552  -52.6290
28977775  -52.6599
29074600  -52.6784
29164350  -52.6800
29256240  -52.6817
29346894  -52.6833
29441360  -52.6648
29532554  -52.6724
29618925  -52.6616
29711675  -52.6624
29808105  -52.6832
29899010  -52.6671
29990736  -52.6480
30084720  -52.6346
30175800  -52.6389
30266115  -52.6421
30360615  -52.6264
30454800  -52.6322
30548144  -52.6300
30639160  -52.6159
30731706  -52.6115
30823290  -52.5704
30915918  -52.5760
31010160  -52.5679
31103964  -52.5787
31193150  -52.5892
31288176  -52.5557
31377374  -52.5567
31474041  -52.5602
31566192  -52.5570
31659624  -52.5490
31754576  -52.5522
31844300  -52.5432
31935123  -52.5429
32021200  -52.5260
32112354  -52.5124
32204029  -52.5202
32296341  -52.4864
32391611  -52.4814
32483382  -52.4758
32580609  -52.4927
32676130  -52.4952
32765800  -52.4770
32858685  -52.4770
32948433  -52.4731
33040952  -52.4663
33131664  -52.4495
33227520  -52.4460
33319089  -52.4455
33411732  -52.4229
33507376  -52.4180
33596560  -52.4124
33692130  -52.4103
33785040  -52.3835
33878747  -52.3831
33971934  -52.3753
34063675  -52.3792
34156725  -52.3770
34252400  -52.3906
34348950  -52.3767
34441405  -52.3858
34531776  -52.3878
34624007  -52.3880
34716080  -52.3708
34816408  -52.3740
34912014  -52.3799
35003566  -52.3747
35093386  -52.3781
35185400  -52.3845
35280448  -52.4029
35371392  -52.3859
35467111  -52.4015
35556633  -52.3841
35654210  -52.3827
35748294  -52.3799
35847700  -52.3658
35937450  -52.3704
36031425  -52.3821
36124641  -52.3758
36221237  -52.3749
36310240  -52.3708
36403728  -52.3698
36496768  -52.3778
36594032  -52.3952
36689472  -52.4194
36784080  -52.4121
36881845  -52.4328
36979776  -52.4439
37071936  -52.4410
37166424  -52.4322
37259192  -52.4465
37353114  -52.4266
37441263  -52.4392
37538469  -52.4372
37635920  -52.4503
37727869  -52.4536
37825890  -52.4423
37925925  -52.4502
38016576  -52.4553
38111355  -52.4368
38207520  -52.4288
38304342  -52.4351
38398142  -52.4341
38491620  -52.4157
38581944  -52.4291
38676890  -52.4245
38773128  -52.4194
38868453  -52.3991
38964882  -52.4098
39060864  -52.3974
39157024  -52.4161
39252726  -52.4177
39352292  -52.4091
39451144  -52.3984
39550146  -52.3969
39645848  -52.3842
39736592  -52.3814
39829615  -52.4041
39923952  -52.3997
40021272  -52.4046
40117632  -52.4176
40212051  -52.4369
40308011  -52.4377
40399286  -52.4369
40496400  -52.4399
40597123  -52.4298
40694360  -52.4077
40793024  -52.4184
40885840  -52.4164
40980552  -52.4211
41080998  -52.4132
41177520  -52.4161
41271056  -52.4312
41365584  -52.4301
41459275  -52.4303
41556592  -52.4433
41655458  -52.4484
41756864  -52.4423
41853114  -52.4411
41947770  -52.4406
42037893  -52.4514
42136766  -52.4658
42232770  -52.4745
42327948  -52.4665
42422133  -52.4869
42520992  -52.4805
42619608  -52.4952
42715968  -52.4969
42815398  -52.5087
42912640  -52.5197
43009170  -52.5397
43107818  -52.5389
43196850  -52.5464
43293600  -52.5449
43391712  -52.5538
43489593  -52.5585
43593840  -52.5815
43691040  -52.5615
43788528  -52.5547
43880003  -52.5688
43979040  -52.5692
44079931  -52.5909
44176575  -52.6061
44273661  -52.6160
44366952  -52.6182
44470550  -52.6140
44566872  -52.6175
44665666  -52.6192
44763084  -52.6300
44863168  -52.6269
44959824  -52.6353
45056817  -52.6484
45153899  -52.6410
45250093  -52.6463
45346418  -52.6537
45444450  -52.6632
45546259  -52.6753
45643050  -52.6742
45746624  -52.6909
45845952  -52.6944
45942976  -52.7002
46040600  -52.7076
46141774  -52.6831
46242941  -52.6915
46342100  -52.6976
46441654  -52.7038
46542702  -52.6966
46642033  -52.6925
46737131  -52.6957
46832368  -52.6939
46928160  -52.6895
47025855  -52.6800
47124698  -52.6865
47226958  -52.6896
47324373  -52.7096
47423808  -52.7054
47521700  -52.7076
47620320  -52.6983
47722886  -52.6912
47820402  -52.6797
47920960  -52.6820
48017115  -52.6560
48116898  -52.6543
48221082  -52.6566
48316450  -52.6453
48417915  -52.6391
48517568  -52.6350
48617664  -52.6410
48716480  -52.6393
48817800  -52.6290
48916032  -52.6244
49015725  -52.6316
49116483  -52.6330
49212654  -52.6267
49309253  -52.6345
49408075  -52.6287
49508368  -52.6332
49604658  -52.6343
49704075  -52.6189
49803825  -52.6276
49898464  -52.6351
49999512  -52.6392
50104362  -52.6427
50208752  -52.6447
50316525  -52.6609
50413011  -52.6626
50517846  -52.6860
50626784  -52.6833
50731106  -52.6770
50834230  -52.6785
50941098  -52.6787
51042698  -52.6830
51145770  -52.6842
51252534  -52.6787
51357831  -52.6852
51462454  -52.6984
51563874  -52.7124
51667161  -52.7116
51769046  -52.7113
51869328  -52.7138
51974304  -52.7047
52079634  -52.6943
52187856  -52.6834
52293345  -52.6700
52397856  -52.6566
52499700  -52.6562
52608144  -52.6508
52713345  -52.6645
52817521  -52.6584
52917522  -52.6629
53022410  -52.6584
53126425  -52.6630
53230950  -52.6585
53334600  -52.6663
53439615  -52.6710
53544086  -52.6718
53651122  -52.6737
53758650  -52.6697
53867584  -52.6850
53972800  -52.6894
54074916  -52.6850
54175862  -52.6872
54284505  -52.6712
54390589  -52.6683
54493586  -52.6789
54595638  -52.6717
54704925  -52.6776
54812680  -52.6828
54920160  -52.6806
55022682  -52.6830
55134080  -52.6646
55239434  -52.6738
55347950  -52.6769
55448640  -52.6812
55554453  -52.6780
55662480  -52.6842
55767426  -52.6868
55871334  -52.6780
55975248  -52.6834
56082950  -52.6734
56191192  -52.6717
56291690  -52.6776
56397088  -52.6722
56504480  -52.6659
56615076  -52.6760
56716560  -52.6792
56820738  -52.6757
56926224  -52.6674
57030160  -52.6647
57133120  -52.6614
57240225  -52.6518
57350944  -52.6751
57452315  -52.6726
57559322  -52.6646
57662457  -52.6802
57770290  -52.6835
57878464  -52.6825
57979866  -52.6765
58084774  -52.6689
58190873  -52.6756
58304272  -52.6711
58409758  -52.6781
58513462  -52.6634
58621410  -52.6670
58734144  -52.6747
58839930  -52.6783
58947066  -52.6680
59053710  -52.6617
59159952  -52.6488
59264910  -52.6465
59372406  -52.6555
59479525  -52.6563
59584176  -52.6514
59687830  -52.6512
59793675  -52.6619
59904110  -52.6748
60013795  -52.6786
60123531  -52.6881
60233874  -52.6846
60341878  -52.6814
60454429  -52.6785
60554889  -52.6670
60664077  -52.6746
60772800  -52.6784
60877520  -52.6772
60985353  -52.6817
61094640  -52.6909
61204800  -52.6775
61318608  -52.6746
61425450  -52.6731
61534656  -52.6712
61647134  -52.6646
61754490  -52.6544
61859952  -52.6602
61968924  -52.6543
62079283  -52.6518
62186238  -52.6475
62292306  -52.6643
62399328  -52.6670
62508864  -52.6524
62617296  -52.6510
62726658  -52.6642
62835012  -52.6765
62946918  -52.6856
63055950  -52.6890
63161686  -52.6932
63269298  -52.6980
63375682  -52.7154
63480123  -52.7189
63587264  -52.7273
63688989  -52.7300
63795888  -52.7130
63909261  -52.7130
64018290  -52.7088
64125840  -52.7215
64239182  -52.7257
64350800  -52.7284
64456533  -52.7254
64563741  -52.7222
64672920  -52.7249
64778796  -52.7232
64890464  -52.7207
65004192  -52.7193
65114919  -52.7123
65228352  -52.7145
65342442  -52.7195
65451021  -52.7221
65560140  -52.7245
65668230  -52.7327
65773854  -52.7300
65883048  -52.7477
65988496  -52.7584
66104912  -52.7519
66214555  -52.7517
66323410  -52.7596
66432600  -52.7695
66546810  -52.7727
66659296  -52.7671
66768400  -52.7555
66883344  -52.7612
66992032  -52.7515
67096480  -52.7485
67204501  -52.7572
67314800  -52.7659
67427927  -52.7646
67539350  -52.7719
67653921  -52.7582
67763101  -52.7570
67870400  -52.7535
67980493  -52.7527
68090724  -52.7608
68209920  -52.7687
68319573  -52.7698
68422848  -52.7812
68530416  -52.7846
68641550  -52.7825
68750773  -52.7840
68859112  -52.7868
68977075  -52.7901
69090858  -52.7936
69197778  -52.7965
69309350  -52.7876
69424278  -52.7884
69532575  -52.7870
69639618  -52.7894
69743715  -52.7895
69856600  -52.7875
69963870  -52.7809
70079856  -52.7842
70186446  -52.7915
70305575  -52.7937
70415424  -52.7865
70523650  -52.7733
70633353  -52.7728
70742672  -52.7679
70851550  -52.7725
70967798  -52.7750
71078080  -52.7820
71188803  -52.7821
71296830  -52.7814
71415450  -52.7786
71529328  -52.7824
71637390  -52.7796
71746829  -52.7828
71862018  -52.7763
71968925  -52.7740
72074566  -52.7698
72183150  -52.7666
72295685  -52.7700
72409758  -52.7689
72519030  -52.7591
72629488  -52.7611
72743802  -52.7584
72857083  -52.7682
72964592  -52.7671
73075758  -52.7615
73186038  -52.7613
73294480  -52.7624
73415760  -52.7573
73527939  -52.7563
73636975  -52.7566
73747170  -52.7614
73852821  -52.7618
73964850  -52.7620
74079920  -52.7608
74192534  -52.7664
74308572  -52.7615
74419959  -52.7548
74532933  -52.7534
74647398  -52.7410
74757312  -52.7480
74873216  -52.7501
74987328  -52.7547
75105037  -52.7423
75209013  -52.7393
75322911  -52.7429
75433150  -52.7382
75547442  -52.7331
75662784  -52.7331
75777718  -52.7366
75892267  -52.7324
76009408  -52.7287
76125258  -52.7275
76240850  -52.7317
76350600  -52.7270
76460319  -52.7128
76561905  -52.7062
76671936  -52.7053
76786776  -52.7075
76897725  -52.7075
77009640  -52.7052
77124302  -52.7115
77239006  -52.7075
77355225  -52.7086
77466357  -52.7146
77579790  -52.7207
77688162  -52.7153
77798336  -52.7210
77904576  -52.7198
78020990  -52.7248
78134616  -52.7223
78246720  -52.7263
78362662  -52.7198
78476538  -52.7170
78591443  -52.7236
78704450  -52.7233
78820700  -52.7186
78929760  -52.7253
79042281  -52.7383
79154240  -52.7442
79264194  -52.7326
79377318  -52.7293
79492832  -52.7247
79608720  -52.7298
79724398  -52.7418
79834416  -52.7493
79948466  -52.7575
80058912  -52.7619
80171676  -52.7604
80284224  -52.7665
80394730  -52.7652
80508240  -52.7717
80619665  -52.7666
80732480  -52.7628
80842680  -52.7491
80959296  -52.7453
81070912  -52.7426
81186444  -52.7443
81298736  -52.7568
81408800  -52.7473
81524655  -52.7542
81640150  -52.7571
81753090  -52.7550
81868343  -52.7572
81974700  -52.7597
82085733  -52.7558
82197990  -52.7663
82314816  -52.7673
82427454  -52.7720
82538197  -52.7752
82651527  -52.7786
82764864  -52.7768
82877354  -52.7886
82988288  -52.7897
83110720  -52.7834
83228736  -52.7878
83338560  -52.7900
83450514  -52.7889
83567680  -52.7914
83681325  -52.7820
83795031  -52.7770
83915134  -52.7751
84029654  -52.7762
84142400  -52.7716
84256880  -52.7738
84369242  -52.7587
84482640  -52.7543
84596310  -52.7600
84704774  -52.7638
84819152  -52.7679
84934969  -52.7699
85049565  -52.7609
85164495  -52.7683
85277505  -52.7760
85396851  -52.7740
85515840  -52.7756
85628112  -52.7679
85737456  -52.7518
85855392  -52.7491
85969200  -52.7474
86077650  -52.7412
86199456  -52.7546
86319198  -52.7593
86434400  -52.7581
86550400  -52.7597
86663025  -52.7651
86776670  -52.7651
86891584  -52.7571
87008614  -52.7416
87124800  -52.7361
87239005  -52.7405
87353878  -52.7478
87461690  -52.7337
87570831  -52.7263
87688458  -52.7301
87806256  -52.7374
87920124  -52.7405
88033854  -52.7330
88144485  -52.7283
88254045  -52.7288
88365228  -52.7180
88476558  -52.7185
88591184  -52.7143
88709904  -52.7182
88819839  -52.7220
88933824  -52.7244
89048400  -52.7214
89166672  -52.7282
89283957  -52.7304
89405584  -52.7238
89523108  -52.7273
89632222  -52.7237
89750080  -52.7218
89869021  -52.7219
89984208  -52.7229
90097020  -52.7240
90210992  -52.7228
90329313  -52.7271
90443040  -52.7236
90554205  -52.7272
90670286  -52.7251
90782971  -52.7192
90904857  -52.7185
91018680  -52.7259
91136786  -52.7272
91257100  -52.7286
91370019  -52.7397
91490616  -52.7419
91598045  -52.7357
91713402  -52.7375
91829920  -52.7442
91943739  -52.7459
92066730  -52.7412
92182602  -52.7436
92305934  -52.7510
92419974  -52.7470
92533298  -52.7389
92653022  -52.7362
92768280  -52.7390
92880110  -52.7416
92991362  -52.7520
93109455  -52.7474
93224362  -52.7478
93339909  -52.7478
93455465  -52.7375
93566582  -52.7402
93683040  -52.7452
93796200  -52.7456
93916418  -52.7356
94035120  -52.7408
94153109  -52.7384
94266710  -52.7420
94373900  -52.7424
94489209  -52.7455
94606128  -52.7471
94724208  -52.7577
94839498  -52.7599
94959392  -52.7547
95078736  -52.7567
95192129  -52.7458
95309624  -52.7418
95424927  -52.7405
95536820  -52.7443
95654416  -52.7514
95767200  -52.7477
95886915  -52.7482
96009150  -52.7404
96124480  -52.7453
96244093  -52.7450
96366675  -52.7403
96485130  -52.7442
96605280  -52.7464
96723800  -52.7397
96844631  -52.7328
96964648  -52.7363
97079535  -52.7351
97187970  -52.7301
97304940  -52.7326
97419366  -52.7376
97536768  -52.7362
97651890  -52.7338
97768896  -52.7361
97884192  -52.7385
97999328  -52.7441
98109545  -52.7377
98224845  -52.7450
98343741  -52.7431
98461090  -52.7387
98574799  -52.7421
98693766  -52.7419
98814302  -52.7381
98929662  -52.7395
99046640  -52.7408
99166267  -52.7377
99280446  -52.7367
99405950  -52.7283
99525568  -52.7238
99640372  -52.7199
99761792  -52.7229
99884100  -52.7152


==> data/all_log_r3_p2.dat <==
5077  -17.0649
11197  -13.1941
12279  -15.0732
16811  -16.1698
18097  -14.8965
18745  -15.6933
21443  -14.8761
22481  -14.2692
24301  -13.8057
25071  -14.4510
25383  -14.9813
25451  -14.5782
25751  -14.2380
26171  -14.6742
26743  -14.3756
27747  -14.7559
27773  -14.4898
28571  -14.8248
29157  -15.1267
30487  -14.3704
30767  -14.6703
30815  -14.9431
31737  -15.1947
33509  -15.4299
33609  -15.2296
33709  -15.0448
34415  -14.8745
35003  -15.0906
35083  -15.2920
35243  -15.1313
36739  -14.9823
37229  -14.8430
38439  -15.0330
38601  -15.2121
39023  -15.0795
39077  -15.2480
39289  -14.8359
39883  -15.0031
40331  -15.1622
40929  -15.3141
41001  -15.4587
41107  -15.5966
41775  -15.7287
41785  -15.8549
41933  -15.7391
42093  -15.8599
42153  -15.9756
43669  -16.0880
44233  -15.9779
44409  -15.8724
44755  -15.9811
46307  -15.7036
49411  -15.3000
51317  -15.4535
53461  -15.4378
56441  -15.4279
60055  -15.1540
61229  -15.2978
62319  -15.1847
63789  -15.1999
65515  -14.9962
67037  -14.8129
68773  -15.0481
69477  -15.2642
70535  -15.4637
72471  -15.6489
73401  -15.7355
74639  -15.8991
75765  -15.8929
77555  -15.8106
78361  -15.6601
79675  -15.5921
80913  -15.5991
82539  -15.6742
83111  -15.7457
86321  -15.6856
87289  -15.6920
88705  -15.6375
89475  -15.4668
90953  -15.4217
91963  -15.5496
92601  -15.6717
93783  -15.6799
94739  -15.4760
96163  -15.4892
97389  -15.4514
98081  -15.3657
99153  -15.2838
100955  -15.3490
101655  -15.5056
102743  -15.5185
104907  -15.4552
106509  -15.4827
108737  -15.5090
110095  -15.4546
111879  -15.4814
114235  -15.6571
115461  -15.6411
116529  -15.5209
119555  -15.4769
121763  -15.4026
125913  -15.4632
129267  -15.4902
132983  -15.4237
134751  -15.4520
135687  -15.3613
138425  -15.3329
139669  -15.3062
141279  -15.2811
142959  -15.2305
146687  -15.2354
149147  -15.2407
150425  -15.2713
152341  -15.3258
153853  -15.3785
154995  -15.4292
163157  -15.3770
171687  -15.4588
180055  -15.4776
189447  -15.4633
197843  -15.3580
205183  -15.4667
215223  -15.3930
225171  -15.3309
233475  -15.3167
257885  -15.1496
971269  -14.9164
1592175  -14.9063
2224795  -14.7721
2848079  -14.7002
3510655  -14.6291
4123475  -14.5514
4736425  -14.5634
5359293  -14.5142
5989585  -14.4465
6661683  -14.4488
6723867  -14.4434
6797829  -14.4488
6858315  -14.4535
6939569  -14.4504
6994387  -14.4578
7076563  -14.4659
7149639  -14.4607
7212663  -14.4644
7289023  -14.4550
7357935  -14.4482
7437815  -14.4490
7499205  -14.4395
7564311  -14.4392
7656603  -14.4404
7726213  -14.4427
7799451  -14.4373
7864353  -14.4306
7938363  -14.4279
7997225  -14.4099
8071815  -14.4140
8150103  -14.4063
8226045  -14.4069
8312865  -14.3955
8375675  -14.4018
8463717  -14.4084
8538893  -14.4146
8609493  -14.4248
8680815  -14.4292
8748585  -14.4341
8823425  -14.4266
8888427  -14.4296
8970057  -14.4259
9051261  -14.4145
9123521  -14.4185
9213273  -14.4149
9271443  -14.4146
9346431  -14.4099
9412361  -14.4015
9485191  -14.4039
9564009  -14.4035
9636975  -14.4123
9724119  -14.4048
9784753  -14.4077
9862785  -14.4113
9923355  -14.4193
9992923  -14.4273
10075233  -14.4336
10134085  -14.4337
10212915  -14.4263
10275561  -14.4184
10353629  -14.4201
10437795  -14.4083
10511161  -14.4087
10580769  -14.4082
10651265  -14.4006
10740203  -14.4001
10812249  -14.3978
10889541  -14.3969
10972525  -14.3985
11034649  -14.3956
11111557  -14.3928
11169697  -14.3903
11248353  -14.3801
11312769  -14.3806
11387217  -14.3735
11476311  -14.3789
11550975  -14.3803
11638515  -14.3779
11716367  -14.3755
11789967  -14.3781
11867211  -14.3814
11954621  -14.3801
12040675  -14.3770
12110175  -14.3795
12187215  -14.3832
12253563  -14.3813
12333755  -14.3776
12412773  -14.3727
12482271  -14.3710
12564675  -14.3644
12640023  -14.3630
12726393  -14.3607
12792025  -14.3583
12883365  -14.3646
12962123  -14.3628
13036715  -14.3567
13112825  -14.3504
13182037  -14.3481
13265101  -14.3454
13337035  -14.3401
13427155  -14.3349
13512285  -14.3288
13573477  -14.3297
13652757  -14.3254
13723985  -14.3224
13796277  -14.3154
13858919  -14.3153
13937505  -14.3142
14021739  -14.3108
14083785  -14.3120
14160879  -14.3120
14237825  -14.3093
14327145  -14.3046
14411475  -14.3020
14480725  -14.2995
14558733  -14.2999
14623941  -14.3004
14711769  -14.3021
14780535  -14.3048
14868435  -14.3068
14951721  -14.3055
15022027  -14.2985
15112825  -14.3005
15178521  -14.3026
15263545  -14.3048
15337075  -14.3079
15410759  -14.3078
15491421  -14.3025
15566181  -14.2967
15656581  -14.2973
15725771  -14.3010
15812605  -14.3026
15881397  -14.3069
15963897  -14.3060
16050925  -14.3139
16127007  -14.3135
16212447  -14.3121
16276281  -14.3084
16363077  -14.3069
16451685  -14.3044
16524053  -14.3016
16611665  -14.2975
16677059  -14.2979
16767765  -14.2952
16838425  -14.2976
16926921  -14.2937
17011775  -14.2872
17076973  -14.2796
17167629  -14.2817
17239409  -14.2830
17325425  -14.2834
17392617  -14.2854
17479825  -14.2897
17567039  -14.2894
17643717  -14.2874
17746155  -14.2851
17814515  -14.2840
17893757  -14.2887
17970455  -14.2828
18075301  -14.2808
18167789  -14.2767
18239845  -14.2764
18329785  -14.2786
18412587  -14.2786
18492423  -14.2749
18580785  -14.2757
18650355  -14.2799
18737611  -14.2806
18814883  -14.2807
18898245  -14.2807
18965355  -14.2777
19052629  -14.2792
19125195  -14.2790
19191105  -14.2774
19274909  -14.2790
19355401  -14.2766
19438197  -14.2753
19512405  -14.2773
19595565  -14.2756
19685901  -14.2751
19754829  -14.2771
19838765  -14.2782
19914153  -14.2750
19991187  -14.2752
20063725  -14.2782
20154015  -14.2776
20236725  -14.2768
20313215  -14.2767
20390895  -14.2760
20466147  -14.2786
20554311  -14.2811
20660301  -14.2852
20726095  -14.2862
20813155  -14.2871
20876175  -14.2886
20970783  -14.2838
21041817  -14.2798
21137725  -14.2732
21223475  -14.2714
21289475  -14.2684
21383219  -14.2657
21452275  -14.2685
21540909  -14.2703
21611943  -14.2708
21694775  -14.2732
21781743  -14.2722
21853475  -14.2772
21935725  -14.2774
21998835  -14.2722
22080359  -14.2684
22159005  -14.2661
22252761  -14.2622
22336175  -14.2581
22413115  -14.2525
22495075  -14.2590
22569525  -14.2578
22654475  -14.2575
22742811  -14.2570
22813921  -14.2539
22911825  -14.2521
22981377  -14.2566
23069817  -14.2577
23142033  -14.2631
23227635  -14.2578
23313955  -14.2529
23382225  -14.2485
23472285  -14.2483
23539893  -14.2479
23629283  -14.2487
23697633  -14.2447
23784787  -14.2430
23866817  -14.2413
23942061  -14.2413
24028277  -14.2387
24094717  -14.2352
24185081  -14.2310
24258585  -14.2310
24354813  -14.2297
24441249  -14.2301
24525207  -14.2282
24612731  -14.2273
24683533  -14.2283
24766091  -14.2301
24858225  -14.2271
24939163  -14.2302
25028163  -14.2290
25115343  -14.2290
25197515  -14.2264
25275657  -14.2282
25367363  -14.2262
25452453  -14.2229
25531107  -14.2196
25625859  -14.2214
25691453  -14.2204
25783285  -14.2206
25850343  -14.2198
25940313  -14.2221
26025015  -14.2225
26095593  -14.2210
26184739  -14.2204
26255565  -14.2222
26344611  -14.2228
26429337  -14.2201
26529923  -14.2217
26613573  -14.2169
26685385  -14.2139
26769391  -14.2117
26843487  -14.2129
26929935  -14.2141
27014829  -14.2139
27082643  -14.2099
27173929  -14.2085
27252447  -14.2088
27342947  -14.2106
27412573  -14.2125
27496161  -14.2143
27587325  -14.2107
27672357  -14.2097
27776441  -14.2102
27853513  -14.2085
27943377  -14.2085
28027945  -14.2101
28125279  -14.2131
28214941  -14.2146
28286981  -14.2146
28383591  -14.2182
28456869  -14.2172
28558323  -14.2123
28640953  -14.2088
28730651  -14.2072
28830425  -14.2065
28899921  -14.2048
28988011  -14.2042
29077569  -14.2020
29169399  -14.2051
29270493  -14.2039
29345033  -14.2042
29443761  -14.2020
29530515  -14.1999
29612703  -14.1991
29685429  -14.1990
29769275  -14.1954
29870019  -14.1954
29947977  -14.1949
30041913  -14.1962
30135525  -14.1987
30228841  -14.1977
30315557  -14.1981
30415345  -14.1920
30514269  -14.1914
30586447  -14.1919
30688233  -14.1894
30772357  -14.1858
30876571  -14.1841
30959555  -14.1846
31058065  -14.1824
31145527  -14.1852
31232033  -14.1865
31329945  -14.1883
31397067  -14.1907
31495365  -14.1922
31586425  -14.1936
31660075  -14.1949
31761081  -14.1943
31843211  -14.1967
31932747  -14.1958
31996635  -14.1935
32078805  -14.1917
32171701  -14.1936
32240775  -14.1948
32328591  -14.1957
32415175  -14.1944
32515931  -14.1973
32588381  -14.1977
32687295  -14.1956
32789835  -14.1956
32872833  -14.1938
32977037  -14.1951
33060851  -14.1960
33158491  -14.1958
33242289  -14.1961
33326055  -14.1975
33415015  -14.1957
33492477  -14.1957
33585681  -14.1939
33671295  -14.1928
33761469  -14.1934
33859505  -14.1930
33940781  -14.1914
34042697  -14.1890
34128621  -14.1903
34231681  -14.1916
34314465  -14.1913
34414755  -14.1913
34514109  -14.1918
34587391  -14.1932
34692605  -14.1932
34780473  -14.1908
34871949  -14.1893
34943033  -14.1876
35043909  -14.1887
35143971  -14.1886
35230575  -14.1860
35329265  -14.1854
35411391  -14.1853
35498159  -14.1837
35572347  -14.1857
35662673  -14.1845
35755499  -14.1877
35830977  -14.1897
35927613  -14.1898
35995717  -14.1916
36087383  -14.1916
36194781  -14.1902
36273835  -14.1895
36373743  -14.1895
36464727  -14.1896
36557493  -14.1901
36642641  -14.1906
36742797  -14.1908
36852311  -14.1890
36932225  -14.1901
37026071  -14.1907
37116173  -14.1914
37213509  -14.1907
37286469  -14.1888
37371225  -14.1871
37471117  -14.1852
37559061  -14.1865
37656267  -14.1888
37746477  -14.1888
37846833  -14.1864
37930887  -14.1883
38012949  -14.1851
38112675  -14.1867
38192275  -14.1841
38293669  -14.1823
38376297  -14.1774
38474007  -14.1767
38574377  -14.1767
38662197  -14.1774
38758817  -14.1765
38844075  -14.1744
38944045  -14.1723
39030475  -14.1722
39131781  -14.1721
39215919  -14.1717
39288777  -14.1735
39392825  -14.1734
39475791  -14.1754
39578805  -14.1760
39659185  -14.1755
39762357  -14.1757
39863263  -14.1759
39945175  -14.1736
40045965  -14.1751
40133663  -14.1741
40229803  -14.1730
40316877  -14.1748
40413249  -14.1754
40515561  -14.1748
40589925  -14.1742
40690055  -14.1717
40777065  -14.1713
40876549  -14.1698
40974219  -14.1713
41061325  -14.1728
41157235  -14.1712
41228551  -14.1699
41326929  -14.1705
41415939  -14.1711
41515941  -14.1719
41614371  -14.1714
41693847  -14.1689
41792203  -14.1690
41871357  -14.1668
41974803  -14.1645
42065547  -14.1662
42160181  -14.1664
42264797  -14.1673
42345657  -14.1694
42444757  -14.1681
42533141  -14.1677
42627663  -14.1680
42713889  -14.1686
42812325  -14.1686
42915019  -14.1676
42991965  -14.1657
43089275  -14.1633
43172775  -14.1619
43272047  -14.1614
43379901  -14.1606
43454613  -14.1597
43547715  -14.1581
43633863  -14.1589
43732101  -14.1605
43811849  -14.1583
43917255  -14.1570
44016077  -14.1574
44093071  -14.1565
44193753  -14.1548
44277831  -14.1553
44377487  -14.1557
44460975  -14.1572
44563357  -14.1566
44659377  -14.1548
44743947  -14.1546
44848155  -14.1559
44931975  -14.1557
45030419  -14.1586
45113565  -14.1575
45197145  -14.1563
45287371  -14.1571
45374355  -14.1547
45473373  -14.1541
45565599  -14.1573
45675371  -14.1567
45777725  -14.1559
45862713  -14.1571
45963441  -14.1575
46044235  -14.1571
46146975  -14.1548
46229645  -14.1546
46328657  -14.1547
46427655  -14.1566
46515699  -14.1576
46629325  -14.1592
46716435  -14.1582
46813491  -14.1557
46890855  -14.1547
46990957  -14.1551
47094885  -14.1536
47176185  -14.1542
47272899  -14.1518
47362015  -14.1500
47465073  -14.1480
47542955  -14.1470
47645689  -14.1479
47747475  -14.1476
47826151  -14.1467
47929041  -14.1452
48014263  -14.1456
48115827  -14.1451
48214005  -14.1442
48281849  -14.1451
48379515  -14.1472
48461797  -14.1489
48566337  -14.1510
48646335  -14.1502
48746313  -14.1487
48844755  -14.1483
48931647  -14.1476
49027295  -14.1472
49113775  -14.1463
49214765  -14.1470
49285431  -14.1459
49378221  -14.1430
49479675  -14.1436
49558365  -14.1435
49667541  -14.1440
49747201  -14.1399
49843521  -14.1382
49950901  -14.1391
50028525  -14.1415
50131053  -14.1415
50213835  -14.1403
50315725  -14.1373
50388225  -14.1409
50490461  -14.1393
50597475  -14.1390
50675895  -14.1386
50779053  -14.1375
50862699  -14.1374
50964199  -14.1344
51044427  -14.1351
51146347  -14.1358
51244395  -14.1351
51329317  -14.1356
51432849  -14.1334
51512665  -14.1317
51598095  -14.1310
51673545  -14.1307
51775275  -14.1309
51878045  -14.1301
51963877  -14.1284
52086351  -14.1284
52179291  -14.1275
52281285  -14.1286
52381461  -14.1278
52461903  -14.1266
52561201  -14.1248
52644559  -14.1266
52744013  -14.1259
52831935  -14.1252
52933205  -14.1246
53031525  -14.1236
53115907  -14.1243
53214055  -14.1207
53290965  -14.1204
53393727  -14.1224
53478603  -14.1212
53574505  -14.1205
53680723  -14.1211
53761717  -14.1189
53866043  -14.1176
53943225  -14.1176
54045585  -14.1167
54131553  -14.1174
54233235  -14.1189
54351675  -14.1192
54428857  -14.1201
54529305  -14.1203
54614665  -14.1198
54715935  -14.1207
54815373  -14.1191
54913005  -14.1200
54998871  -14.1188
55075251  -14.1187
55183011  -14.1182
55282725  -14.1181
55383255  -14.1174
55514025  -14.1186
55592583  -14.1194
55716729  -14.1184
55816425  -14.1175
55915915  -14.1182
55985365  -14.1164
56097693  -14.1161
56193563  -14.1152
56274405  -14.1158
56377783  -14.1148
56461325  -14.1154
56567475  -14.1164
56648619  -14.1163
56746915  -14.1151
56842885  -14.1137
56932765  -14.1139
57028053  -14.1151
57117537  -14.1141
57230369  -14.1152
57332463  -14.1157
57413935  -14.1161
57515427  -14.1177
57590757  -14.1167
57695025  -14.1177
57786695  -14.1182
57897235  -14.1186
57997275  -14.1199
58080911  -14.1195
58174493  -14.1198
58267489  -14.1188
58361217  -14.1185
58449099  -14.1186
58553605  -14.1189
58663917  -14.1191
58769715  -14.1188
58877853  -14.1199
58973967  -14.1196
59089023  -14.1220
59179923  -14.1207
59280287  -14.1214
59380013  -14.1214
59462811  -14.1201
59562195  -14.1209
59646421  -14.1207
59749605  -14.1212
59855229  -14.1199
59948685  -14.1202
60063675  -14.1198
60147153  -14.1195
60267597  -14.1185
60369039  -14.1184
60476335  -14.1180
60580233  -14.1178
60664827  -14.1174
60765399  -14.1182
60867795  -14.1176
60956389  -14.1159
61041453  -14.1164
61151685  -14.1170
61262481  -14.1162
61348705  -14.1154
61440363  -14.1157
61535665  -14.1161
61651067  -14.1162
61731087  -14.1161
61827675  -14.1165
61928163  -14.1169
62015655  -14.1175
62130873  -14.1166
62213013  -14.1192
62316717  -14.1201
62419185  -14.1203
62495989  -14.1203
62594175  -14.1186
62677109  -14.1192
62778975  -14.1189
62868445  -14.1183
62990385  -14.1163
63096075  -14.1165
63183589  -14.1157
63280395  -14.1161
63365337  -14.1173
63459735  -14.1173
63547811  -14.1181
63647815  -14.1167
63742195  -14.1161
63827777  -14.1147
63933035  -14.1143
64035045  -14.1153
64145763  -14.1131
64233091  -14.1139
64334031  -14.1136
64445391  -14.1141
64531395  -14.1137
64632011  -14.1151
64715985  -14.1147
64818417  -14.1126
64937439  -14.1137
65017665  -14.1128
65133553  -14.1113
65218571  -14.1119
65316923  -14.1122
65418083  -14.1124
65533083  -14.1147
65653095  -14.1128
65751309  -14.1115
65868225  -14.1114
65971389  -14.1106
66088711  -14.1100
66179517  -14.1110
66282715  -14.1132
66377977  -14.1128
66465231  -14.1149
66586089  -14.1149
66690897  -14.1144
66795435  -14.1128
66877789  -14.1120
66978405  -14.1114
67080663  -14.1108
67160609  -14.1100
67284221  -14.1100
67390547  -14.1089
67495915  -14.1085
67617849  -14.1073
67699233  -14.1060
67792915  -14.1066
67889733  -14.1075
68019563  -14.1077
68120859  -14.1076
68232615  -14.1066
68334409  -14.1053
68414475  -14.1053
68516037  -14.1041
68599063  -14.1046
68695975  -14.1038
68784695  -14.1030
68916929  -14.1030
69017025  -14.1030
69097233  -14.1038
69214775  -14.1040
69299919  -14.1022
69417675  -14.1011
69516017  -14.1020
69632381  -14.1010
69729205  -14.1014
69815975  -14.1002
69918979  -14.0978
69999195  -14.0974
70118675  -14.0959
70236747  -14.0951
70335011  -14.0964
70454943  -14.0963
70550923  -14.0949
70648903  -14.0949
70735971  -14.0952
70848651  -14.0965
70974939  -14.0967
71068825  -14.0964
71187459  -14.0961
71281331  -14.0973
71390163  -14.0975
71487235  -14.0971
71597955  -14.0983
71719299  -14.0978
71816275  -14.0983
71935275  -14.0992
72016079  -14.0998
72116975  -14.0980
72216837  -14.0965
72334535  -14.0964
72449799  -14.0963
72548973  -14.0964
72670275  -14.0961
72771867  -14.0960
72887925  -14.0963
72996011  -14.0954
73085579  -14.0949
73217175  -14.0949
73314725  -14.0950
73434941  -14.0938
73533691  -14.0923
73647945  -14.0914
73749783  -14.0902
73854205  -14.0882
73964251  -14.0879
74067525  -14.0872
74186931  -14.0861
74284749  -14.0871
74399871  -14.0853
74522175  -14.0867
74621709  -14.0874
74729259  -14.0880
74816385  -14.0870
74933201  -14.0869
75030675  -14.0855
75131987  -14.0842
75235067  -14.0825
75331333  -14.0834
75436659  -14.0843
75537935  -14.0837
75650499  -14.0831
75767475  -14.0834
75871035  -14.0815
75984579  -14.0814
76090245  -14.0818
76220613  -14.0810
76316049  -14.0807
76417653  -14.0800
76514729  -14.0798
76594825  -14.0786
76717641  -14.0796
76818385  -14.0797
76916675  -14.0808
76996507  -14.0816
77117525  -14.0813
77235183  -14.0819
77332255  -14.0817
77449623  -14.0812
77535507  -14.0806
77653225  -14.0804
77745499  -14.0814
77844087  -14.0818
77951475  -14.0808
78054317  -14.0807
78168475  -14.0821
78261083  -14.0820
78371085  -14.0816
78486849  -14.0804
78583005  -14.0811
78681643  -14.0801
78767773  -14.0792
78885093  -14.0798
78967719  -14.0792
79085475  -14.0780
79199367  -14.0776
79285239  -14.0779
79419179  -14.0777
79520445  -14.0755
79629067  -14.0770
79717641  -14.0751
79814517  -14.0740
79915845  -14.0732
80017581  -14.0734
80116487  -14.0736
80214915  -14.0736
80317689  -14.0743
80420025  -14.0752
80533281  -14.0758
80649525  -14.0750
80750345  -14.0745
80852833  -14.0751
80949025  -14.0749
81070263  -14.0758
81186505  -14.0729
81289675  -14.0719
81399633  -14.0714
81485367  -14.0717
81599997  -14.0733
81694027  -14.0742
81797499  -14.0747
81914649  -14.0746
81997719  -14.0745
82117929  -14.0749
82217283  -14.0742
82333251  -14.0736
82433283  -14.0744
82531269  -14.0739
82629991  -14.0738
82734279  -14.0739
82834685  -14.0735
82934019  -14.0729
83055213  -14.0734
83154175  -14.0733
83271081  -14.0712
83387601  -14.0718
83483965  -14.0711
83591379  -14.0714
83683695  -14.0703
83816019  -14.0706
83916423  -14.0702
83996825  -14.0708
84117027  -14.0702
84217239  -14.0699
84317653  -14.0711
84417327  -14.0703
84531153  -14.0702
84645141  -14.0690
84738561  -14.0678
84855407  -14.0670
84951895  -14.0669
85073659  -14.0658
85168471  -14.0656
85286313  -14.0638
85416811  -14.0637
85520055  -14.0655
85634661  -14.0665
85735035  -14.0664
85848357  -14.0670
85948179  -14.0672
86052715  -14.0670
86173335  -14.0667
86273173  -14.0660
86387053  -14.0654
86490471  -14.0654
86616643  -14.0666
86715739  -14.0667
86818995  -14.0679
86937087  -14.0678
87032385  -14.0674
87149195  -14.0683
87251895  -14.0691
87355705  -14.0678
87471675  -14.0693
87566283  -14.0683
87689675  -14.0687
87787791  -14.0684
87918475  -14.0693
88018175  -14.0690
88138575  -14.0692
88249947  -14.0691
88349653  -14.0690
88469979  -14.0688
88572805  -14.0683
88680543  -14.0686
88764681  -14.0670
88888597  -14.0680
89018315  -14.0675
89114975  -14.0681
89215583  -14.0682
89317075  -14.0681
89435051  -14.0668
89545815  -14.0653
89632425  -14.0652
89751411  -14.0648
89851475  -14.0638
89971035  -14.0644
90066025  -14.0643
90169203  -14.0641
90290725  -14.0644
90393085  -14.0628
90497023  -14.0632
90590783  -14.0620
90719293  -14.0628
90818665  -14.0635
90935145  -14.0632
91046823  -14.0627
91138671  -14.0630
91252947  -14.0637
91350645  -14.0633
91468275  -14.0629
91560681  -14.0630
91671617  -14.0637
91786015  -14.0623
91889147  -14.0627
91998545  -14.0637
92091799  -14.0647
92199731  -14.0651
92316715  -14.0645
92415845  -14.0642
92533959  -14.0648
92634525  -14.0646
92751561  -14.0650
92852403  -14.0657
92973975  -14.0664
93085905  -14.0664
93189915  -14.0665
93317495  -14.0651
93417291  -14.0651
93532425  -14.0642
93616437  -14.0646
93737853  -14.0649
93853777  -14.0642
93939185  -14.0637
94053789  -14.0639
94148575  -14.0633
94264599  -14.0630
94353525  -14.0642
94468475  -14.0644
94565141  -14.0640
94657003  -14.0638
94769961  -14.0638
94871931  -14.0636
94994709  -14.0626
95115735  -14.0603
95215525  -14.0595
95337175  -14.0613
95436675  -14.0608
95552739  -14.0598
95653029  -14.0593
95772775  -14.0596
95887855  -14.0610
95989025  -14.0611
96116663  -14.0621
96221853  -14.0620
96339177  -14.0615
96434693  -14.0617
96562005  -14.0614
96672465  -14.0605
96771525  -14.0613
96884649  -14.0608
96970587  -14.0610
97088319  -14.0603
97189775  -14.0590
97316773  -14.0581
97439293  -14.0585
97539915  -14.0581
97653885  -14.0578
97750175  -14.0576
97849639  -14.0572
97974675  -14.0568
98069475  -14.0566
98177287  -14.0565
98263145  -14.0563
98372305  -14.0557
98468575  -14.0556
98588529  -14.0543
98717549  -14.0528
98818015  -14.0524
98937597  -14.0531
99032205  -14.0539
99135855  -14.0540
99237853  -14.0532
99352503  -14.0539
99468573  -14.0547
99562185  -14.0540
99667645  -14.0537
99768797  -14.0531
99891855  -14.0539


==> data/all_log_r3_p223.dat <==
5077  179.1819
11197  108.2377
11642  9.742702
12279  44.96960
13766  51.22361
16811  19.98350
18097  0.322719
18562  21.16873
18745  41.77357
20888  47.54314
21443  46.84764
21858  38.78020
22481  46.58834
22696  54.72339
24301  32.22506
24546  15.68030
24646  24.27546
25071  22.92682
25383  19.05124
25451  3.896368
25751  3.227197
26171  3.542888
26198  12.23531
26284  5.365065
26743  -4.63580
27262  -10.3497
27382  -1.64095
27448  3.527677
27584  6.579306
27746  7.042052
27747  1.204405
27773  10.11960
27808  2.370715
28042  -2.21730
28498  -10.3600
28571  -16.0573
29157  -20.0689
30064  -21.9829
30148  -13.7499
30376  -14.4383
30446  -16.3523
30487  -20.8797
30767  -19.1925
30815  -15.7025
31478  -16.5044
31737  -15.2442
31814  -11.3905
32192  -8.34211
32244  -9.86673
32276  -8.00826
32336  -8.05484
33709  -14.4066
35083  -10.9981
37229  -18.4493
39023  -12.2538
40929  -8.65714
41785  -7.33559
42264  -3.93811
43556  -0.78887
44233  -9.87980
44860  -18.9318
46024  -24.2110
46896  -17.9882
47976  -12.1999
48746  -11.6074
49626  -13.0334
50360  -13.0328
51052  -15.3440
51822  -16.0291
52396  -16.8194
53238  -18.1354
53957  -16.9937
55846  -16.3920
56982  -18.3363
59111  -16.5165
60055  -19.3588
60892  -20.1019
61504  -20.6874
61826  -21.4166
62168  -22.3342
62576  -25.1292
63298  -24.9493
63574  -24.1484
64522  -19.3360
65283  -18.8978
65515  -22.3561
66531  -24.1779
67064  -24.9843
67418  -22.3906
68499  -21.6181
68802  -18.7472
69668  -20.7614
71145  -21.7263
72379  -22.9420
73334  -22.4239
74434  -20.2648
75765  -20.8782
76644  -20.6831
77709  -19.2763
79077  -20.4620
80351  -20.2008
81328  -19.9230
82538  -22.0397
83350  -21.7285
84534  -21.5782
86321  -21.5499
87194  -23.5158
87914  -23.8488
88582  -22.5820
89574  -22.2248
90704  -20.5946
91607  -19.1072
92480  -21.7838
93814  -23.4963
95323  -21.4550
96937  -21.4157
101235  -20.1382
105190  -24.3970
109304  -24.5491
112405  -22.2356
115958  -24.0760
120249  -24.8310
124782  -23.5227
130543  -23.4425
135033  -22.2841
146783  -27.0422
418174  -42.1119
637620  -42.8875
832628  -42.6795
1018840  -43.5102
1196382  -43.9437
1381263  -44.0534
1557534  -44.4045
1728054  -44.8993
1898546  -45.0987
2068160  -46.1088
2141304  -46.3027
2217644  -46.6752
2292477  -46.7823
2367445  -47.0716
2442674  -47.0165
2520054  -47.0510
2596716  -47.1350
2674232  -47.0702
2750650  -46.9888
2826775  -47.1522
2903478  -47.3817
2978850  -47.7416
3054600  -47.8302
3130688  -47.8243
3210186  -48.0395
3283434  -48.1807
3364354  -48.2595
3443830  -48.3862
3518218  -48.6212
3592256  -48.7212
3666910  -48.8057
3743900  -48.9178
3824059  -49.0373
3894352  -49.0222
3969068  -49.0457
4046400  -49.0555
4121723  -49.0697
4193686  -48.9901
4267512  -48.8890
4346758  -49.0563
4419270  -49.0480
4493678  -49.0670
4570089  -49.1887
4647108  -49.4051
4726959  -49.5308
4802864  -49.6121
4878730  -49.5912
4953930  -49.7517
5033392  -49.9258
5112902  -49.9584
5186928  -49.8827
5265370  -49.9031
5341908  -49.8968
5418963  -49.9123
5493607  -50.0121
5572757  -50.0667
5645388  -50.0391
5721585  -49.9504
5797099  -49.8594
5872040  -49.9488
5945280  -50.0205
6020100  -50.0321
6095590  -49.9697
6171751  -49.9804
6247959  -49.9400
6327536  -50.0625
6402998  -50.1344
6478272  -50.1354
6555088  -50.2389
6633042  -50.3091
6712548  -50.2978
6784785  -50.3917
6861904  -50.4443
6941909  -50.4485
7015781  -50.4025
7089192  -50.5142
7165935  -50.5503
7245006  -50.6911
7321410  -50.6282
7402876  -50.6530
7479360  -50.6702
7553502  -50.6870
7633350  -50.7404
7710912  -50.8458
7787258  -50.8741
7865424  -50.9115
7936376  -50.9290
8012718  -50.9651
8087872  -51.0341
8162935  -51.1098
8242718  -51.2224
8320115  -51.2604
8398404  -51.2518
8479536  -51.2935
8559062  -51.3484
8639775  -51.3881
8719385  -51.3996
8794662  -51.3979
8874528  -51.3844
8952810  -51.4140
9033444  -51.5177
9109953  -51.5690
9184297  -51.5660
9262924  -51.5421
9341602  -51.5465
9416916  -51.5377
9493920  -51.5121
9572304  -51.5189
9650905  -51.4369
9729330  -51.4339
9806896  -51.4311
9883130  -51.4491
9958261  -51.5094
10034400  -51.4233
10113136  -51.4188
10189043  -51.3954
10265827  -51.3314
10342768  -51.3490
10424128  -51.3972
10506336  -51.3840
10583519  -51.4131
10664320  -51.4575
10746477  -51.5171
10825623  -51.6194
10906757  -51.5799
10983344  -51.5815
11062548  -51.5682
11142201  -51.5689
11220046  -51.6347
11295416  -51.6211
11374352  -51.6550
11453256  -51.6488
11533458  -51.6618
11612862  -51.6390
11689920  -51.6240
11772267  -51.6729
11851456  -51.7654
11930578  -51.8261
12009904  -51.8492
12088674  -51.8849
12165018  -51.8668
12242862  -51.8563
12320037  -51.8815
12396225  -51.9404
12477634  -51.9639
12557546  -51.9902
12637200  -52.0054
12717034  -52.0628
12790863  -52.1157
12874630  -52.0973
12954864  -52.0812
13033824  -52.1364
13114240  -52.1049
13193651  -52.1779
13277168  -52.1910
13355444  -52.2563
13433509  -52.3222
13517972  -52.3626
13596390  -52.3943
13676166  -52.3946
13760120  -52.4470
13841141  -52.4286
13920282  -52.3990
13995509  -52.4190
14072178  -52.4189
14151120  -52.4258
14230776  -52.4312
14309450  -52.4724
14388720  -52.4814
14468690  -52.4893
14549882  -52.5362
14631650  -52.5885
14713618  -52.5837
14794584  -52.6118
14876400  -52.5924
14959116  -52.5874
15040850  -52.6108
15120012  -52.6095
15203408  -52.6587
15278575  -52.6543
15361605  -52.6907
15443883  -52.7125
15528148  -52.7228
15606630  -52.7338
15685770  -52.7569
15767952  -52.7600
15847776  -52.7802
15932241  -52.7735
16009200  -52.8000
16089280  -52.8384
16174548  -52.8139
16254860  -52.8326
16337315  -52.8531
16417460  -52.8447
16492968  -52.8645
16578982  -52.8865
16659225  -52.9294
16741168  -52.8938
16822400  -52.8998
16903296  -52.9271
16983471  -52.9149
17060442  -52.9499
17146896  -53.0018
17227968  -53.0237
17311308  -53.0202
17393848  -53.0459
17478275  -53.0104
17560974  -53.0460
17644230  -53.0878
17728464  -53.0786
17807440  -53.0797
17885700  -53.0663
17966580  -53.0958
18051591  -53.0772
18135270  -53.0730
18221100  -53.0446
18306356  -53.0416
18390015  -53.0760
18473301  -53.0778
18559755  -53.0875
18642954  -53.0606
18725960  -53.0580
18811178  -53.0516
18894879  -53.0283
18977182  -53.0230
19055600  -53.0449
19136480  -53.0304
19217360  -53.0363
19294800  -53.0404
19378450  -53.0186
19463330  -53.0357
19547521  -53.0331
19632009  -53.0152
19718172  -53.0038
19802970  -52.9920
19884720  -53.0186
19966309  -53.0153
20049236  -53.0261
20132925  -53.0344
20214552  -53.0188
20291404  -53.0286
20372800  -53.0758
20453550  -53.1237
20537836  -53.1399
20625825  -53.1415
20710528  -53.1393
20793808  -53.1399
20878095  -53.1374
20965895  -53.1369
21050286  -53.1663
21134560  -53.1736
21217050  -53.1788
21298050  -53.1747
21381910  -53.1766
21465962  -53.1759
21548912  -53.1512
21630519  -53.1872
21715222  -53.2120
21799950  -53.2149
21881390  -53.2109
21960565  -53.2336
22044224  -53.2366
22130416  -53.2376
22217673  -53.2521
22303248  -53.2346
22389705  -53.2289
22477816  -53.2231
22561070  -53.2403
22644882  -53.2596
22728915  -53.2829
22814327  -53.2807
22892278  -53.2595
22975936  -53.2688
23062155  -53.2818
23146071  -53.3078
23236005  -53.3195
23322975  -53.3257
23410827  -53.3397
23494736  -53.3581
23578275  -53.3798
23664800  -53.3812
23751165  -53.3752
23837775  -53.3542
23922522  -53.3441
24006944  -53.3336
24088680  -53.3214
24168417  -53.3390
24255096  -53.2954
24340185  -53.2697
24429853  -53.2442
24514147  -53.2608
24597304  -53.2714
24680910  -53.2873
24762888  -53.2675
24847074  -53.2649
24931809  -53.2513
25019330  -53.2886
25107550  -53.2583
25194654  -53.2998
25285942  -53.2821
25380160  -53.2717
25467903  -53.2647
25554642  -53.2578
25644640  -53.2177
25734025  -53.2271
25827400  -53.2219
25915840  -53.2148
26007480  -53.2229
26093435  -53.2132
26184669  -53.2022
26279899  -53.1964
26369760  -53.2130
26457711  -53.2051
26546800  -53.1767
26637590  -53.1603
26727344  -53.1585
26818650  -53.1472
26908392  -53.1753
26993925  -53.1518
27084842  -53.1907
27173192  -53.2051
27260178  -53.1984
27354225  -53.1910
27445712  -53.2052
27534237  -53.1908
27622800  -53.2175
27716751  -53.2113
27807642  -53.2143
27893102  -53.2455
27987648  -53.2365
28076775  -53.2487
28165190  -53.2509
28254400  -53.2702
28342698  -53.2781
28434246  -53.2662
28527426  -53.2858
28619808  -53.2738
28712664  -53.2862
28804160  -53.3016
28894950  -53.2962
28986854  -53.2986
29081955  -53.3192
29171682  -53.3151
29263010  -53.2955
29354270  -53.3011
29449317  -53.3207
29540288  -53.3057
29631812  -53.3241
29719424  -53.3242
29812235  -53.3191
29903328  -53.3184
29994165  -53.3010
30087792  -53.2854
30178806  -53.3080
30270394  -53.3077
30364816  -53.2951
30459450  -53.3034
30552442  -53.3168
30643434  -53.3343
30739840  -53.3197
30831248  -53.3213
30923655  -53.3194
31018370  -53.3007
31108050  -53.2815
31196640  -53.2770
31292525  -53.2897
31381305  -53.3070
31478466  -53.3075
31570200  -53.2909
31663424  -53.3071
31757782  -53.2934
31852305  -53.3096
31942392  -53.2899
32028480  -53.3016
32119334  -53.2805
32212620  -53.2708
32304466  -53.2552
32399247  -53.2599
32491200  -53.2512
32584925  -53.2584
32680120  -53.2548
32769351  -53.2500
32863086  -53.2411
32955399  -53.2303
33048774  -53.2345
33141016  -53.2522
33235200  -53.2688
33326800  -53.2801
33418990  -53.2832
33514650  -53.2973
33607630  -53.2877
33699960  -53.2999
33792526  -53.3044
33886464  -53.3157
33976404  -53.3112
34071840  -53.2905
34164975  -53.2864
34260525  -53.2832
34356800  -53.2553
34449240  -53.2390
34538850  -53.2441
34631775  -53.2472
34724493  -53.2311
34825240  -53.2219
34919390  -53.2145
35010752  -53.2039
35103808  -53.2173
35197514  -53.2250
35291475  -53.2169
35384037  -53.2127
35474496  -53.2209
35565290  -53.2244
35661789  -53.2235
35756892  -53.2189
35856216  -53.2272
35944550  -53.2224
36035779  -53.2138
36129520  -53.2305
36225345  -53.2471
36318798  -53.2494
36416637  -53.2452
36511550  -53.2373
36608520  -53.2414
36704466  -53.2612
36796569  -53.2539
36889736  -53.2562
36987542  -53.2549
37079282  -53.2476
37174291  -53.2524
37266015  -53.2513
37362175  -53.2242
37453248  -53.2278
37551465  -53.2313
37647648  -53.2515
37739286  -53.2672
37838352  -53.2716
37936833  -53.2634
38028425  -53.2517
38123745  -53.2390
38220856  -53.2420
38311510  -53.2336
38407915  -53.2438
38498670  -53.2557
38594466  -53.2623
38690016  -53.2582
38785464  -53.2637
38880800  -53.2507
38977530  -53.2336
39072016  -53.2415
39168861  -53.2467
39265037  -53.2455
39365680  -53.2503
39463528  -53.2712
39562718  -53.2752
39658234  -53.2729
39752384  -53.2706
39842163  -53.2642
39936942  -53.2628
40032512  -53.2814
40129880  -53.2959
40223976  -53.3083
40320135  -53.3269
40411554  -53.3167
40512096  -53.3246
40612635  -53.3235
40708800  -53.3339
40808496  -53.3465
40904586  -53.3528
40997520  -53.3558
41098288  -53.3645
41192688  -53.3498
41283540  -53.3396
41378442  -53.3214
41470491  -53.3345
41569040  -53.3206
41667225  -53.3237
41769056  -53.3327
41865209  -53.3492
41959317  -53.3523
42054984  -53.3460
42152544  -53.3422
42248487  -53.3395
42343954  -53.3590
42438384  -53.3569
42538878  -53.3555
42634560  -53.3695
42724904  -53.3654
42823600  -53.3576
42920640  -53.3361
43017114  -53.3547
43115280  -53.3724
43211211  -53.3771
43308080  -53.3633
43408350  -53.3569
43504208  -53.3775
43607746  -53.3657
43703880  -53.3439
43803630  -53.3570
43896743  -53.3607
43997462  -53.3562
44096997  -53.3634
44193247  -53.3638
44284878  -53.3455
44384448  -53.3474
44486976  -53.3505
44584120  -53.3536
44682765  -53.3447
44779770  -53.3521
44879376  -53.3786
44981040  -53.3880
45076900  -53.3757
45173675  -53.3561
45270094  -53.3535
45365952  -53.3650
45464848  -53.3590
45567312  -53.3629
45669519  -53.3787
45766824  -53.3592
45866093  -53.3625
45962775  -53.3545
46062032  -53.3611
46163760  -53.3593
46264050  -53.3566
46363554  -53.3777
46462190  -53.3822
46564416  -53.3610
46661973  -53.3785
46758177  -53.3823
46858112  -53.3729
46953252  -53.3601
47051570  -53.3558
47151768  -53.3675
47252618  -53.3660
47345760  -53.3791
47444715  -53.4082
47542536  -53.4020
47642265  -53.3904
47744163  -53.4040
47841126  -53.4014
47942427  -53.4070
48042514  -53.4119
48142575  -53.4107
48243744  -53.4066
48342888  -53.4013
48443536  -53.4008
48542634  -53.4169
48643760  -53.4256
48741997  -53.4401
48838317  -53.4624
48937200  -53.4771
49037490  -53.4703
49137178  -53.4632
49237654  -53.4669
49333974  -53.4666
49435120  -53.4736
49533450  -53.4615
49630650  -53.4646
49730283  -53.4662
49828725  -53.4744
49926352  -53.4915
50024718  -53.4860
50126255  -53.4801
50230110  -53.4687
50333580  -53.4774
50433870  -53.4819
50541066  -53.4812
50649180  -53.4776
50754418  -53.4603
50857664  -53.4616
50963136  -53.4553
51063423  -53.4665
51168832  -53.4747
51271742  -53.4718
51374496  -53.4801
51480594  -53.4885
51582062  -53.4848
51689925  -53.4895
51789976  -53.5054
51891034  -53.5018
51992512  -53.4975
52098110  -53.4901
52208043  -53.4832
52313360  -53.4766
52415840  -53.4858
52522544  -53.4793
52628862  -53.4729
52734969  -53.4862
52839600  -53.4808
52943769  -53.4904
53050512  -53.4938
53152866  -53.4922
53257862  -53.4827
53361840  -53.4973
53468451  -53.4821
53566472  -53.4878
53674450  -53.4971
53781950  -53.4824
53885579  -53.4770
53990464  -53.4816
54093550  -53.4806
54197280  -53.4767
54308834  -53.4720
54413458  -53.4715
54518098  -53.4657
54621874  -53.4860
54725493  -53.4886
54836208  -53.4879
54937806  -53.4785
55041465  -53.4829
55152384  -53.4699
55252544  -53.4753
55361174  -53.4820
55466175  -53.4803
55573301  -53.4612
55680183  -53.4641
55785920  -53.4538
55890915  -53.4576
55988212  -53.4531
56097414  -53.4550
56204226  -53.4517
56309330  -53.4491
56411630  -53.4504
56516865  -53.4537
56627650  -53.4642
56734128  -53.4671
56833990  -53.4743
56939938  -53.4699
57042960  -53.4598
57148523  -53.4679
57252825  -53.4611
57363871  -53.4430
57465265  -53.4347
57571572  -53.4346
57675118  -53.4164
57785474  -53.4033
57892995  -53.4322
57998550  -53.4442
58103760  -53.4461
58210425  -53.4461
58318668  -53.4383
58419120  -53.4377
58524080  -53.4396
58630586  -53.4335
58742432  -53.4348
58849152  -53.4364
58956858  -53.4493
59062558  -53.4530
59168822  -53.4439
59278482  -53.4373
59385536  -53.4497
59492079  -53.4330
59598400  -53.4456
59704650  -53.4457
59809176  -53.4261
59916670  -53.4225
60027289  -53.4274
60131600  -53.4373
60241840  -53.4330
60351951  -53.4350
60463234  -53.4421
60569943  -53.4413
60678272  -53.4391
60788126  -53.4549
60891947  -53.4526
61005200  -53.4565
61110080  -53.4503
61218606  -53.4458
61327638  -53.4473
61434688  -53.4492
61544560  -53.4559
61656480  -53.4635
61758893  -53.4581
61869423  -53.4542
61978200  -53.4460
62088570  -53.4530
62194545  -53.4521
62304382  -53.4616
62409830  -53.4577
62518493  -53.4599
62626050  -53.4617
62735454  -53.4608
62844414  -53.4755
62956242  -53.4801
63065548  -53.4653
63175296  -53.4703
63282336  -53.4829
63384114  -53.4721
63489550  -53.4950
63595353  -53.4944
63704256  -53.4878
63814212  -53.4879
63924150  -53.4869
64032410  -53.4881
64140450  -53.4772
64253783  -53.4829
64364531  -53.4855
64474818  -53.4933
64582405  -53.4880
64691295  -53.4795
64796928  -53.4777
64910001  -53.4599
65023662  -53.4651
65129088  -53.4646
65242431  -53.4781
65354368  -53.4822
65463424  -53.4831
65574706  -53.4755
65680809  -53.4746
65790929  -53.4834
65899698  -53.4940
66011152  -53.5148
66123310  -53.5067
66233835  -53.5039
66342969  -53.5049
66452650  -53.5135
66566646  -53.5193
66678717  -53.5220
66781231  -53.5300
66897229  -53.5279
67009943  -53.5328
67118805  -53.5325
67222698  -53.5315
67333392  -53.5299
67446400  -53.5354
67558475  -53.5296
67672816  -53.5264
67781454  -53.5237
67890006  -53.5250
68004800  -53.5233
68120629  -53.5176
68231763  -53.5163
68343486  -53.5155
68449974  -53.5187
68553498  -53.5263
68659255  -53.5094
68770170  -53.5097
68879630  -53.5130
68995899  -53.4998
69109488  -53.5032
69217344  -53.4941
69328790  -53.4982
69442062  -53.4924
69551550  -53.5036
69658605  -53.4883
69767599  -53.4907
69880985  -53.4851
69986240  -53.4752
70105296  -53.4722
70209807  -53.4682
70323869  -53.4669
70434240  -53.4788
70543728  -53.4753
70652925  -53.4801
70761096  -53.4707
70869672  -53.4723
70981504  -53.4725
71098118  -53.4674
71209746  -53.4612
71318603  -53.4612
71429040  -53.4580
71543059  -53.4584
71653050  -53.4474
71760704  -53.4515
71870666  -53.4543
71977872  -53.4594
72083425  -53.4578
72193386  -53.4717
72308650  -53.4794
72423870  -53.4820
72538560  -53.4821
72647916  -53.4804
72762327  -53.4801
72876594  -53.4781
72982560  -53.4713
73093361  -53.4683
73204608  -53.4704
73319400  -53.4743
73433610  -53.4780
73547328  -53.4713
73651380  -53.4771
73761030  -53.4701
73871421  -53.4853
73984284  -53.4787
74099277  -53.4858
74214336  -53.4891
74323216  -53.4928
74434464  -53.4976
74548457  -53.4871
74660586  -53.4838
74771450  -53.4915
74887686  -53.4872
75004800  -53.4940
75119603  -53.4821
75229737  -53.4869
75338753  -53.4821
75447648  -53.4882
75563136  -53.4718
75676288  -53.4805
75791601  -53.4775
75909597  -53.4818
76024960  -53.4701
76140754  -53.4783
76255088  -53.4767
76364736  -53.4798
76476456  -53.4794
76580544  -53.4790
76690544  -53.4808
76809275  -53.4843
76919245  -53.4753
77030342  -53.4785
77139264  -53.4863
77253488  -53.4713
77368455  -53.4795
77480534  -53.4761
77593356  -53.4851
77704614  -53.4904
77813952  -53.5007
77923360  -53.5057
78040485  -53.5119
78153488  -53.5131
78267014  -53.4969
78381821  -53.4871
78496275  -53.4956
78614934  -53.5087
78724117  -53.5057
78830150  -53.5109
78939802  -53.5044
79050393  -53.5052
79163360  -53.5111
79278480  -53.5163
79391735  -53.5243
79509826  -53.5256
79622403  -53.5322
79738224  -53.5223
79848608  -53.5229
79963410  -53.5234
80073766  -53.5221
80185716  -53.5251
80299050  -53.5351
80410755  -53.5462
80524296  -53.5418
80638647  -53.5339
80751411  -53.5344
80862336  -53.5324
80978634  -53.5303
81091402  -53.5437
81204552  -53.5489
81316800  -53.5390
81429227  -53.5366
81544384  -53.5295
81659583  -53.5216
81771978  -53.5284
81887574  -53.5162
81999225  -53.5318
82113312  -53.5324
82223298  -53.5315
82333320  -53.5339
82445714  -53.5334
82557656  -53.5251
82666416  -53.5238
82779392  -53.5242
82891558  -53.5241
83004736  -53.5223
83124504  -53.5179
83238280  -53.5313
83354310  -53.5283
83466880  -53.5256
83582214  -53.5347
83695150  -53.5299
83814694  -53.5413
83929650  -53.5276
84038615  -53.5225
84152016  -53.5226
84267629  -53.5325
84378411  -53.5138
84491568  -53.5051
84608320  -53.5033
84718550  -53.5029
84832736  -53.5039
84949510  -53.5035
85063205  -53.5077
85180373  -53.5099
85292905  -53.5086
85415353  -53.5056
85529990  -53.5023
85641950  -53.5065
85747504  -53.5050
85865049  -53.5110
85977360  -53.5052
86091138  -53.5052
86215867  -53.5161
86334781  -53.5145
86449655  -53.5061
86564577  -53.5042
86678410  -53.5052
86789925  -53.4984
86909760  -53.4898
87023448  -53.4800
87137946  -53.4788
87248733  -53.4704
87362342  -53.4591
87474458  -53.4699
87580288  -53.4690
87698291  -53.4697
87815725  -53.4703
87930216  -53.4605
88043725  -53.4624
88153688  -53.4692
88263014  -53.4703
88374363  -53.4682
88487792  -53.4624
88604912  -53.4584
88718175  -53.4594
88834095  -53.4498
88948352  -53.4400
89066030  -53.4352
89180334  -53.4266
89292798  -53.4339
89416090  -53.4211
89532897  -53.4174
89642342  -53.4090
89759184  -53.4085
89878685  -53.3997
89994465  -53.4111
90109760  -53.4167
90227394  -53.4196
90344772  -53.4128
90456058  -53.4046
90567495  -53.4086
90684480  -53.4135
90797364  -53.4186
90918366  -53.4202
91032291  -53.4244
91147056  -53.4237
91266336  -53.4203
91381222  -53.4272
91504742  -53.4277
91613421  -53.4346
91727568  -53.4313
91843235  -53.4267
91959120  -53.4294
92077200  -53.4387
92191690  -53.4384
92315522  -53.4331
92429850  -53.4374
92544640  -53.4318
92662902  -53.4381
92778256  -53.4443
92885346  -53.4523
93004530  -53.4522
93118914  -53.4371
93233259  -53.4393
93349170  -53.4271
93465290  -53.4283
93575760  -53.4277
93693145  -53.4226
93810549  -53.4215
93927312  -53.4277
94044489  -53.4224
94162354  -53.4136
94275902  -53.4076
94388850  -53.4025
94506026  -53.4081
94610880  -53.4147
94728480  -53.4235
94844100  -53.4250
94964160  -53.4236
95083386  -53.4229
95197648  -53.4240
95314410  -53.4166
95429950  -53.4204
95541600  -53.4227
95659200  -53.4210
95777888  -53.4205
95897123  -53.4204
96019426  -53.4214
96134675  -53.4162
96255502  -53.4160
96376155  -53.4138
96489639  -53.4006
96609506  -53.3995
96729078  -53.4051
96848928  -53.4125
96964362  -53.4196
97079360  -53.4156
97192266  -53.4089
97310070  -53.4118
97424800  -53.4119
97541775  -53.4161
97656720  -53.4214
97774160  -53.4221
97888469  -53.4157
98005227  -53.4258
98114544  -53.4169
98224848  -53.4133
98343741  -53.3997
98461090  -53.3918
98578984  -53.3800
98693766  -53.3852
98814267  -53.3836
98929800  -53.3876
99046542  -53.3829
99165520  -53.3864
99280615  -53.3779
99406104  -53.3855
99525366  -53.3880
99639869  -53.3855
99761472  -53.3888
99883978  -53.3818


==> data/all_log_r3_p271.dat <==
5077  153.5845
11197  -7.11832
11642  45.18711
12279  26.82859
13766  38.61680
16811  35.42393
18097  12.15686
18562  25.38056
18745  -10.2351
20888  -31.0948
21443  -13.7616
21858  -25.9379
22481  -31.6507
22696  -37.9870
24301  -56.9975
24546  -71.7565
24646  -83.5963
25071  -95.8345
25383  -99.3311
25451  -103.494
25751  -100.984
26171  -106.566
26198  -110.779
26284  -117.188
26743  -120.656
27262  -113.266
27382  -119.667
27448  -120.503
27584  -111.411
27746  -100.536
27747  -89.0426
27773  -88.4983
27808  -83.3357
28042  -81.4871
28498  -81.2104
28571  -82.0896
29157  -82.9273
30064  -78.5743
30148  -78.9397
30376  -74.3858
30446  -65.5212
30487  -58.3070
30767  -50.9428
30815  -51.6642
31478  -51.2066
31737  -51.4454
31814  -47.0420
32192  -45.4132
32244  -42.7915
32276  -37.7829
32336  -42.1322
33709  -44.1340
35083  -36.9088
36739  -35.5293
38601  -31.9820
40331  -35.5901
41775  -31.8185
42190  -26.6247
42584  -17.9010
44012  -19.4190
44794  -14.9614
45985  -19.4098
46672  -22.2108
47976  -23.2035
48746  -22.5113
49626  -18.3600
50360  -19.2294
51052  -24.6577
51822  -24.4784
52396  -20.2933
53238  -17.2433
53957  -21.3689
55846  -22.4671
56982  -20.4707
59111  -17.3661
60055  -17.8105
60892  -16.2842
61504  -18.0978
61826  -19.9917
62168  -20.4386
62576  -19.9854
63298  -24.0599
63574  -22.7036
64522  -21.7173
65283  -18.7706
65515  -18.6496
66531  -20.1194
67064  -19.4105
67418  -21.0836
68499  -20.7454
68802  -19.4889
69668  -23.6962
70802  -21.0517
72266  -24.1619
73136  -24.9863
74350  -25.0866
75729  -27.4553
76626  -28.8401
77555  -24.3998
78923  -26.9227
80256  -26.0605
81234  -27.0291
82480  -28.6791
83262  -29.1746
84470  -30.8058
86007  -31.1697
87130  -31.7669
87866  -31.1207
88502  -31.0856
89428  -28.1845
90568  -27.1289
91388  -25.4998
92437  -26.2205
93545  -28.0299
95134  -26.6194
96544  -26.0190
101106  -27.9367
105136  -28.2070
109115  -31.3938
111941  -29.9510
115736  -28.4983
119822  -29.7357
124594  -29.0887
130318  -29.4711
134950  -30.5530
146535  -27.3875
418190  -35.9819
637896  -37.7363
833018  -40.7028
1018726  -43.0909
1196330  -44.5688
1377900  -44.5822
1554276  -45.0537
1721462  -45.1923
1890216  -45.8215
2061267  -45.6333
2134610  -45.6863
2210526  -46.0637
2285888  -46.3592
2360134  -46.6964
2436174  -47.1308
2513154  -47.3960
2589838  -47.5346
2667392  -47.8059
2742021  -47.8926
2816830  -47.9519
2892714  -48.1460
2968362  -48.5682
3044463  -48.8629
3120786  -48.8100
3198762  -48.7828
3276651  -48.7940
3357874  -48.8366
3436557  -49.0058
3511668  -49.0448
3586914  -49.1928
3660912  -49.3916
3738834  -49.5328
3813056  -49.6746
3885120  -49.9871
3959748  -50.2288
4035958  -50.3376
4112185  -50.5311
4181397  -50.7764
4254129  -50.9051
4333070  -50.9887
4409146  -51.1475
4484480  -51.3324
4561018  -51.2763
4637808  -51.3511
4716667  -51.4674
4790324  -51.7383
4869768  -51.7269
4943212  -51.8818
5023160  -52.0326
5103198  -51.9610
5176962  -51.9984
5254866  -51.8646
5332846  -52.1380
5409950  -52.2558
5483409  -52.2328
5563243  -52.2253
5639106  -52.2163
5714720  -52.3759
5790218  -52.4244
5865447  -52.3923
5937950  -52.3432
6013742  -52.4722
6090048  -52.5261
6164677  -52.5169
6238512  -52.5021
6316959  -52.6566
6393214  -52.6737
6468132  -52.7914
6545112  -52.9901
6623352  -53.0637
6702675  -53.1345
6778425  -53.1493
6855896  -53.2066
6935090  -53.3189
7009646  -53.3668
7082208  -53.4683
7159456  -53.5010
7238880  -53.4565
7315425  -53.4799
7393575  -53.4595
7472700  -53.5199
7546827  -53.5162
7626192  -53.5829
7703598  -53.5753
7780398  -53.5036
7858768  -53.4690
7932672  -53.4695
8009295  -53.5883
8084925  -53.5536
8159504  -53.6028
8239568  -53.5667
8313408  -53.4628
8391552  -53.4321
8472213  -53.4482
8552384  -53.4343
8633600  -53.4370
8712943  -53.4650
8788421  -53.4543
8867802  -53.5064
8947008  -53.4916
9025769  -53.5363
9103140  -53.5635
9180992  -53.5598
9259432  -53.6361
9338910  -53.6304
9413646  -53.5693
9490362  -53.6693
9568850  -53.7136
9647114  -53.7454
9726640  -53.7713
9806888  -53.8104
9883062  -53.8164
9958294  -53.8946
10034337  -53.9227
10113162  -53.9175
10188990  -53.9431
10265808  -53.9936
10345815  -54.0419
10423680  -54.0858
10503052  -54.1235
10580715  -54.1584
10660446  -54.1850
10742660  -54.2965
10822550  -54.3153
10903038  -54.3926
10979397  -54.3891
11058971  -54.4334
11138688  -54.4077
11216752  -54.3845
11292687  -54.3180
11371430  -54.3658
11449870  -54.3130
11529936  -54.3559
11612832  -54.3733
11689810  -54.3602
11772243  -54.3318
11851692  -54.2982
11930850  -54.3658
12009888  -54.3784
12088800  -54.3898
12164710  -54.3952
12242890  -54.3390
12319890  -54.3537
12396336  -54.2743
12477555  -54.2910
12553801  -54.2812
12634128  -54.2397
12714275  -54.2560
12790800  -54.2614
12874635  -54.2982
12954860  -54.3493
13033742  -54.2968
13114240  -54.2680
13193872  -54.2960
13277104  -54.2756
13355566  -54.3172
13433472  -54.3157
13514016  -54.2600
13592688  -54.2630
13672220  -54.2520
13756800  -54.2329
13837590  -54.2627
13916175  -54.2680
13995382  -54.2909
14072064  -54.3345
14151200  -54.3945
14230776  -54.4237
14309450  -54.4841
14388654  -54.4982
14468577  -54.5355
14549882  -54.5937
14631576  -54.6598
14709986  -54.6544
14791107  -54.6611
14873232  -54.7109
14955360  -54.7375
15036944  -54.7296
15117120  -54.7405
15197688  -54.7447
15278445  -54.7437
15361600  -54.7248
15443838  -54.6979
15528148  -54.7026
15606630  -54.7397
15685978  -54.7454
15767743  -54.7647
15847744  -54.7859
15932442  -54.8440
16009165  -54.8508
16089486  -54.8478
16174400  -54.8609
16254720  -54.8927
16337501  -54.8508
16417450  -54.8559
16496592  -54.9270
16581859  -54.9544
16662920  -54.9421
16744533  -54.9601
16825325  -54.9779
16903296  -54.9749
16983471  -54.9647
17060288  -54.9835
17142468  -54.9504
17224801  -54.9305
17303958  -54.9213
17386986  -54.9576
17471610  -54.9893
17553543  -55.0096
17636948  -55.0382
17721660  -55.0994
17803608  -55.1650
17881680  -55.1634
17963702  -55.1662
18047744  -55.1835
18131520  -55.1800
18217311  -55.1539
18303040  -55.2030
18386480  -55.2032
18470097  -55.2128
18556311  -55.2279
18639096  -55.2217
18722642  -55.2711
18807588  -55.2848
18891405  -55.2788
18973105  -55.2720
19055680  -55.2397
19132474  -55.2738
19214016  -55.2830
19291272  -55.3080
19374894  -55.3143
19456515  -55.2882
19540416  -55.2888
19624188  -55.3273
19710446  -55.3399
19793634  -55.3134
19877706  -55.3204
19959738  -55.3650
20042715  -55.3723
20125995  -55.3177
20206839  -55.3132
20288040  -55.3053
20369280  -55.3384
20449568  -55.3627
20534114  -55.3959
20621730  -55.3677
20707585  -55.4102
20790364  -55.4460
20874576  -55.4829
20961934  -55.4753
21046740  -55.4818
21130928  -55.4759
21213582  -55.4678
21294854  -55.5079
21374992  -55.5160
21459176  -55.5298
21541632  -55.5431
21626095  -55.5543
21711465  -55.5807
21795633  -55.6154
21877975  -55.6143
21956984  -55.5907
22040256  -55.6069
22126950  -55.5953
22214080  -55.6038
22297539  -55.5933
22386215  -55.5722
22474755  -55.5533
22560970  -55.5249
22644794  -55.5309
22728928  -55.5467
22814352  -55.5484
22895829  -55.5531
22980075  -55.5739
23066160  -55.5930
23150200  -55.5857
23240034  -55.6293
23326044  -55.6436
23414706  -55.6270
23498685  -55.6278
23581815  -55.6261
23664769  -55.6704
23751179  -55.7042
23837936  -55.6972
23922522  -55.6935
24007017  -55.7077
24089280  -55.7125
24175510  -55.7259
24262768  -55.7558
24347218  -55.8004
24437832  -55.8069
24521157  -55.8299
24606548  -55.8504
24687915  -55.8412
24769422  -55.8461
24854196  -55.8528
24938900  -55.9020
25026273  -55.9117
25115325  -55.8586
25203466  -55.8963
25292722  -55.8923
25387297  -55.9009
25475905  -55.9253
25565550  -55.9404
25657226  -55.9999
25745850  -56.0677
25838271  -56.0921
25927968  -56.0625
26015175  -56.0612
26104122  -56.0956
26192925  -56.1201
26287450  -56.0937
26376779  -56.0857
26465400  -56.0794
26554570  -56.1053
26645040  -56.0959
26735760  -56.0989
26826985  -56.0821
26919574  -56.0781
27007552  -56.0814
27095872  -56.0693
27184475  -56.0658
27273114  -56.0322
27366145  -55.9969
27457528  -56.0126
27544811  -56.0087
27633856  -56.0158
27728320  -56.0555
27817839  -56.0709
27907200  -56.0718
27998586  -56.0927
28088284  -56.1069
28175808  -56.1283
28265536  -56.1252
28358280  -56.1343
28447113  -56.1710
28538480  -56.1894
28631119  -56.2021
28723648  -56.2085
28817010  -56.2058
28907760  -56.2126
28998710  -56.2360
29094021  -56.2098
29183145  -56.2285
29273288  -56.2059
29365773  -56.2287
29459652  -56.2247
29550159  -56.2325
29644029  -56.2404
29735376  -56.2272
29827515  -56.2236
29919918  -56.2219
30012608  -56.2494
30104265  -56.2773
30193650  -56.2780
30285650  -56.2708
30381840  -56.2702
30475200  -56.2863
30569310  -56.2928
30658704  -56.2920
30755370  -56.2805
30846425  -56.2853
30934464  -56.2760
31030070  -56.2824
31123040  -56.2861
31216816  -56.2624
31308350  -56.2791
31397055  -56.2888
31494240  -56.2895
31587184  -56.2902
31678280  -56.3038
31774600  -56.2846
31867794  -56.2999
31956825  -56.2911
32044530  -56.3040
32134240  -56.3295
32229312  -56.3089
32325135  -56.3137
32419323  -56.2938
32515136  -56.2932
32612600  -56.3025
32704256  -56.2945
32792544  -56.2883
32885874  -56.2897
32978699  -56.2811
33072900  -56.2816
33163362  -56.2786
33259328  -56.2805
33351951  -56.2612
33438681  -56.2651
33534507  -56.2700
33627672  -56.2748
33720702  -56.2883
33815934  -56.2823
33906726  -56.3235
34004090  -56.3222
34096050  -56.3325
34186863  -56.3189
34280928  -56.3216
34375929  -56.3342
34468432  -56.3256
34558315  -56.3096
34651800  -56.3344
34745210  -56.3405
34845162  -56.3519
34935110  -56.3431
35026112  -56.3406
35119840  -56.3403
35216082  -56.3363
35307305  -56.3307
35403771  -56.3184
35494130  -56.3126
35584648  -56.3376
35682534  -56.3385
35777387  -56.3390
35875010  -56.3508
35959482  -56.3490
36051360  -56.3665
36145161  -56.3501
36241208  -56.3435
36338426  -56.3452
36433440  -56.3488
36527652  -56.3492
36624438  -56.3436
36719627  -56.3639
36817032  -56.3600
36912378  -56.3513
37008234  -56.3713
37103990  -56.3802
37194552  -56.3794
37286982  -56.3613
37380564  -56.3474
37473975  -56.3558
37570863  -56.3680
37666800  -56.3796
37760247  -56.3933
37858982  -56.4189
37955907  -56.4184
38048982  -56.4395
38145339  -56.4295
38243160  -56.4080
38336025  -56.4213
38432160  -56.4138
38519440  -56.4059
38615616  -56.4183
38712640  -56.4154
38808318  -56.4091
38903920  -56.4206
38997112  -56.4386
39091950  -56.4717
39185553  -56.4664
39282120  -56.4699
39382525  -56.4719
39481197  -56.4756
39578022  -56.4559
39675025  -56.4399
39767425  -56.4362
39862724  -56.4566
39956553  -56.4685
40053200  -56.4628
40150768  -56.4484
40243390  -56.4282
40340475  -56.4488
40431762  -56.4377
40534400  -56.4360
40632650  -56.4629
40729650  -56.4744
40827360  -56.4653
40924894  -56.4647
41021472  -56.4590
41116194  -56.4587
41212800  -56.4515
41304510  -56.4524
41398410  -56.4524
41490975  -56.4330
41590080  -56.4423
41687027  -56.4327
41785228  -56.4546
41881974  -56.4618
41973540  -56.4732
42072400  -56.4729
42167440  -56.4559
42265074  -56.4408
42357680  -56.4501
42455448  -56.4443
42555575  -56.4436
42651462  -56.4322
42747495  -56.4395
42842955  -56.4501
42941525  -56.4429
43038850  -56.4388
43134702  -56.4206
43232682  -56.4315
43327794  -56.4182
43428895  -56.4124
43526518  -56.4078
43629075  -56.4018
43720305  -56.3896
43814303  -56.3906
43913754  -56.3923
44014272  -56.3884
44112153  -56.3893
44208192  -56.4017
44303815  -56.4077
44404080  -56.4014
44503605  -56.3983
44604350  -56.3794
44698780  -56.3628
44795982  -56.3531
44896320  -56.3604
44997975  -56.3861
45093122  -56.4022
45188763  -56.4084
45286208  -56.4214
45381696  -56.4341
45480872  -56.4091
45584298  -56.3851
45687438  -56.3804
45788589  -56.3718
45886257  -56.3701
45983025  -56.3587
46084415  -56.3593
46186776  -56.3619
46284160  -56.3567
46380350  -56.3589
46479225  -56.3499
46580986  -56.3457
46678455  -56.3326
46774062  -56.3299
46871075  -56.3321
46966689  -56.3307
47064277  -56.3249
47163897  -56.3327
47263968  -56.3389
47363200  -56.3335
47460310  -56.3367
47560017  -56.3175
47658990  -56.3024
47761032  -56.2918
47858733  -56.2796
47958295  -56.2769
48059254  -56.2796
48160350  -56.2851
48259904  -56.2750
48360087  -56.2683
48460590  -56.2661
48560824  -56.2923
48659767  -56.2819
48759694  -56.2879
48858898  -56.2819
48957454  -56.2807
49053312  -56.2757
49154870  -56.2670
49254328  -56.2844
49350903  -56.2779
49451032  -56.2848
49549758  -56.2698
49647594  -56.2869
49744800  -56.2778
49845299  -56.2930
49944453  -56.2867
50041050  -56.2832
50142315  -56.2734
50250560  -56.2644
50355261  -56.2757
50455104  -56.2651
50563350  -56.2605
50671024  -56.2478
50776695  -56.2427
50878659  -56.2395
50984598  -56.2330
51085440  -56.2191
51191280  -56.2201
51292710  -56.2302
51396726  -56.2244
51503904  -56.2253
51608787  -56.2387
51712800  -56.2160
51808506  -56.1810
51910160  -56.1877
52017840  -56.1897
52122795  -56.1892
52230110  -56.1841
52334656  -56.2003
52437648  -56.2027
52541264  -56.2007
52648362  -56.2012
52752700  -56.1902
52859450  -56.1739
52961328  -56.1859
53068590  -56.1791
53171272  -56.1640
53274168  -56.1469
53378853  -56.1555
53486226  -56.1446
53588703  -56.1397
53696538  -56.1395
53804817  -56.1443
53909056  -56.1345
54012465  -56.1155
54116624  -56.1158
54223152  -56.1385
54330624  -56.1397
54434682  -56.1402
54539529  -56.1300
54639818  -56.1303
54745200  -56.1393
54852975  -56.1343
54954812  -56.1397
55058040  -56.1393
55165662  -56.1335
55270962  -56.1414
55380192  -56.1459
55483344  -56.1540
55589976  -56.1574
55697301  -56.1598
55805022  -56.1500
55908800  -56.1501
56009558  -56.1643
56120190  -56.1569
56220192  -56.1567
56328382  -56.1515
56429139  -56.1572
56536263  -56.1704
56646150  -56.1792
56747867  -56.1880
56851104  -56.1868
56958048  -56.1759
57059541  -56.1778
57168144  -56.1849
57272688  -56.1867
57381038  -56.1691
57478594  -56.1699
57584448  -56.1831
57688575  -56.1832
57803850  -56.1937
57908675  -56.1825
58015296  -56.1829
58116510  -56.1850
58224290  -56.1787
58332014  -56.1705
58435901  -56.1664
58542696  -56.1852
58648990  -56.1875
58760604  -56.1879
58866600  -56.1998
58975730  -56.1983
59080800  -56.1882
59186240  -56.2160
59297200  -56.2309
59405456  -56.2317
59512293  -56.2229
59616585  -56.2159
59721350  -56.2173
59828592  -56.2279
59936754  -56.2220
60045399  -56.2116
60153950  -56.2043
60264862  -56.1960
60370695  -56.1956
60481600  -56.2118
60589130  -56.2174
60695850  -56.2182
60799242  -56.2242
60908480  -56.2216
61018048  -56.2265
61124805  -56.2328
61233552  -56.2237
61341967  -56.2183
61448640  -56.2229
61558992  -56.2175
61669440  -56.2205
61778655  -56.2108
61886400  -56.2158
61996407  -56.2229
62108622  -56.2165
62214464  -56.2106
62321454  -56.2156
62428618  -56.2046
62537757  -56.2002
62643952  -56.2142
62754900  -56.2215
62863840  -56.2249
62974943  -56.2170
63082431  -56.2135
63193186  -56.2001
63297015  -56.2104
63404523  -56.2029
63508879  -56.2033
63612813  -56.2057
63717167  -56.2184
63827343  -56.2269
63938151  -56.2251
64045314  -56.2304
64153674  -56.2356
64268190  -56.2277
64380865  -56.2284
64490830  -56.2361
64596176  -56.2387
64705104  -56.2275
64815354  -56.2282
64924416  -56.2259
65037232  -56.2365
65146669  -56.2278
65257280  -56.2237
65368016  -56.2400
65477574  -56.2341
65589585  -56.2345
65697120  -56.2317
65809274  -56.2424
65914110  -56.2430
66023706  -56.2371
66137328  -56.2288
66241894  -56.2194
66352446  -56.2137
66461954  -56.2055
66575168  -56.2076
66687940  -56.2033
66795795  -56.2038
66912786  -56.2161
67023054  -56.2137
67131264  -56.2171
67235272  -56.2114
67348096  -56.2225
67460912  -56.2149
67572063  -56.2242
67687209  -56.2218
67794857  -56.2276
67904775  -56.2228
68014512  -56.2200
68130009  -56.2095
68241040  -56.2114
68353285  -56.1978
68458976  -56.1888
68566484  -56.1854
68673690  -56.1907
68783275  -56.1926
68895360  -56.1968
69014325  -56.1937
69122592  -56.1987
69226674  -56.1921
69338534  -56.2014
69452176  -56.2095
69560640  -56.2214
69666894  -56.2216
69777225  -56.2107
69890184  -56.2128
69996058  -56.2291
70114096  -56.2285
70224060  -56.2253
70336762  -56.2253
70449285  -56.2164
70557040  -56.1962
70666542  -56.1906
70775600  -56.1935
70884117  -56.2013
71004960  -56.2089
71118480  -56.2196
71228088  -56.2160
71337460  -56.2170
71448729  -56.2070
71561916  -56.1998
71671030  -56.2124
71780400  -56.2032
71888704  -56.2168
71993662  -56.2068
72103650  -56.1946
72209547  -56.2088
72322343  -56.2084
72433206  -56.2083
72547440  -56.2055
72658485  -56.2098
72773475  -56.2223
72886166  -56.2250
72991705  -56.2217
73104816  -56.2170
73214141  -56.2240
73328784  -56.2235
73443450  -56.2207
73555493  -56.2257
73665270  -56.2247
73774662  -56.2119
73886784  -56.2003
73997872  -56.1838
74114432  -56.1881
74229183  -56.1845
74337930  -56.1845
74449081  -56.1800
74562455  -56.1848
74674859  -56.1806
74784872  -56.1801
74897529  -56.1824
75013950  -56.1761
75128350  -56.1859
75234555  -56.1780
75347460  -56.1701
75458308  -56.1705
75572602  -56.1509
75685770  -56.1498
75804435  -56.1377
75921216  -56.1412
76034304  -56.1386
76149864  -56.1511
76264474  -56.1475
76375135  -56.1602
76484133  -56.1639
76588650  -56.1631
76704634  -56.1595
76818560  -56.1468
76928350  -56.1440
77040846  -56.1432
77152739  -56.1534
77267274  -56.1545
77383530  -56.1669
77495271  -56.1659
77609240  -56.1554
77718942  -56.1512
77826480  -56.1431
77937033  -56.1392
78055698  -56.1402
78168587  -56.1249
78277680  -56.1335
78391593  -56.1299
78509502  -56.1151
78624537  -56.0993
78734381  -56.0872
78845349  -56.0807
78954794  -56.0763
79063175  -56.0837
79177840  -56.0907
79293456  -56.0846
79409232  -56.0858
79525822  -56.0950
79636800  -56.0916
79753305  -56.1014
79863168  -56.1093
79973460  -56.1084
80084773  -56.1004
80196336  -56.1041
80309261  -56.1149
80422277  -56.1087
80533488  -56.0949
80649050  -56.0789
80761440  -56.0855
80870720  -56.0884
80984094  -56.0978
81095616  -56.0997
81209463  -56.1037
81316590  -56.0890
81429227  -56.0858
81544240  -56.0929
81659475  -56.1088
81771984  -56.1032
81887440  -56.1115
81998796  -56.1075
82113282  -56.1082
82223298  -56.1116
82333360  -56.1208
82445832  -56.1261
82557450  -56.1236
82666266  -56.1193
82773600  -56.1221
82887072  -56.1258
82997741  -56.1206
83119920  -56.1202
83232864  -56.1200
83349575  -56.1059
83462400  -56.1062
83577389  -56.1102
83690376  -56.1164
83809400  -56.1180
83925128  -56.1252
84038832  -56.1270
84152206  -56.1229
84267629  -56.1194
84373440  -56.1225
84487300  -56.1221
84603816  -56.1324
84714466  -56.1274
84827904  -56.1394
84944832  -56.1321
85058600  -56.1336
85174785  -56.1356
85288005  -56.1376
85409775  -56.1314
85524993  -56.1232
85637778  -56.1214
85747504  -56.1251
85864800  -56.1177
85973400  -56.1073
86086859  -56.1092
86210394  -56.1253
86329629  -56.1289
86444505  -56.1378
86558850  -56.1291
86672490  -56.1338
86786162  -56.1296
86903910  -56.1317
87018310  -56.1326
87133950  -56.1304
87243424  -56.1328
87358629  -56.1374
87466302  -56.1426
87575488  -56.1460
87693534  -56.1426
87811200  -56.1480
87925072  -56.1355
88038557  -56.1273
88148550  -56.1354
88258240  -56.1356
88369856  -56.1484
88482643  -56.1542
88596144  -56.1610
88714131  -56.1518
88829550  -56.1529
88943613  -56.1570
89060755  -56.1600
89175975  -56.1515
89292732  -56.1443
89416146  -56.1470
89532560  -56.1393
89642304  -56.1378
89759355  -56.1291
89878685  -56.1207
89994550  -56.1268
90109760  -56.1298
90227072  -56.1391
90344934  -56.1535
90455888  -56.1520
90563136  -56.1577
90680096  -56.1578
90792025  -56.1460
90913450  -56.1346
91027473  -56.1340
91146913  -56.1410
91266282  -56.1385
91381205  -56.1281
91499664  -56.1299
91609152  -56.1259
91722705  -56.1302
91838601  -56.1258
91953975  -56.1218
92072350  -56.1291
92187589  -56.1221
92311086  -56.1261
92424706  -56.1177
92538950  -56.1227
92657262  -56.1270
92773104  -56.1409
92885370  -56.1433
93004550  -56.1341
93118914  -56.1381
93232800  -56.1306
93349312  -56.1259
93465281  -56.1252
93575670  -56.1254
93688128  -56.1212
93804984  -56.1154
93921650  -56.1114
94040016  -56.1043
94157190  -56.1175
94270818  -56.1269
94384832  -56.1235
94498881  -56.1301
94615830  -56.1216
94733100  -56.1136
94848215  -56.1260
94969545  -56.1339
95088285  -56.1455
95204736  -56.1494
95318976  -56.1476
95435550  -56.1405
95547405  -56.1319
95663790  -56.1352
95783345  -56.1445
95904834  -56.1394
96023843  -56.1284
96139728  -56.1463
96260508  -56.1401
96380725  -56.1225
96498896  -56.1306
96620298  -56.1351
96738930  -56.1362
96853440  -56.1295
96969600  -56.1376
97084062  -56.1352
97196234  -56.1404
97314392  -56.1508
97429010  -56.1531
97546843  -56.1538
97661658  -56.1526
97778789  -56.1545
97893180  -56.1581
98010094  -56.1583
98118720  -56.1641
98233920  -56.1537
98354010  -56.1594
98470900  -56.1555
98588850  -56.1542
98704656  -56.1631
98822925  -56.1659
98939840  -56.1674
99051225  -56.1662
99170150  -56.1593
99285120  -56.1615
99405950  -56.1556
99525232  -56.1592
99640224  -56.1662
99761792  -56.1691
99884073  -56.1671


==> data/all_log_r3_p3.dat <==
5077  -25.5974
11197  -26.7838
11642  -27.2182
13766  -25.1786
16811  -25.9808
18097  -23.2845
18562  -22.7664
18745  -22.3803
20888  -23.2092
21443  -21.8856
22481  -19.8960
22696  -19.9097
24301  -19.9317
24646  -19.9526
25451  -19.2988
25751  -19.3621
26171  -20.0183
26198  -20.6017
26284  -20.5887
26743  -20.5786
27262  -21.0577
27382  -21.0294
27448  -21.4482
27584  -21.8326
27746  -21.7778
27773  -22.1208
27808  -22.4385
28042  -22.7344
28498  -23.0116
28571  -22.5865
30064  -22.5232
30148  -22.7862
30376  -22.7213
30446  -22.3567
30487  -22.6029
30767  -22.8362
30815  -22.7777
31478  -22.7234
31814  -22.6724
32192  -22.8841
32276  -22.8324
32336  -22.7832
33424  -22.4956
33428  -22.4579
33509  -22.4219
33709  -22.6144
33914  -22.5771
34415  -22.5420
34862  -22.7223
35003  -22.6864
35083  -22.6520
36739  -22.5021
39077  -22.7341
41785  -22.4585
43556  -22.3781
44233  -22.4529
44869  -22.3891
46307  -22.4607
47453  -22.4088
48746  -22.4776
49648  -22.6487
51034  -22.8063
51536  -22.6582
53083  -22.7118
53926  -22.4930
55846  -22.5533
58939  -22.3627
59936  -22.1874
60803  -22.0251
61376  -22.3276
61805  -22.3917
62246  -22.3107
63298  -22.3041
64018  -22.4984
65122  -22.6180
65710  -22.6686
67064  -22.7175
68309  -22.5850
69158  -22.5770
70022  -22.6269
70802  -22.6194
71642  -22.6129
72382  -22.5543
72751  -22.5504
73931  -22.4964
74350  -22.5445
74921  -22.4452
76136  -22.4933
77336  -22.4467
78287  -22.4026
79198  -22.4953
81328  -22.3691
82808  -22.1284
84470  -21.9057
86611  -22.0505
87866  -22.0361
88582  -22.0599
89687  -21.9408
91388  -22.1056
92437  -21.9601
94259  -21.9540
96376  -21.8859
97834  -21.8223
99968  -21.9438
100955  -22.0013
101726  -21.9988
102914  -21.9688
104219  -21.9956
105314  -21.9413
106361  -21.7586
108071  -21.8156
108977  -21.8454
109600  -21.8743
110210  -22.0229
111226  -22.0237
112405  -22.0714
118502  -22.0569
125206  -22.0737
134036  -22.0785
140824  -21.9890
146708  -21.7109
152510  -21.6057
159277  -21.5867
165680  -21.6671
170134  -21.8945
184112  -21.8290
639778  -21.2602
1021504  -21.0360
1399664  -21.0687
1755731  -20.9007
2135551  -20.7823
2484682  -20.7588
2851435  -20.6389
3223094  -20.5842
3590350  -20.5534
3955745  -20.5107
4031770  -20.5015
4098692  -20.5036
4164163  -20.4973
4236136  -20.4854
4307428  -20.4633
4372576  -20.4611
4438220  -20.4583
4508966  -20.4526
4571077  -20.4472
4643392  -20.4382
4715420  -20.4368
4781114  -20.4349
4852349  -20.4216
4921658  -20.4189
4991395  -20.4088
5056850  -20.4021
5128679  -20.3984
5197225  -20.3905
5266435  -20.3881
5337640  -20.3765
5414560  -20.3652
5481145  -20.3548
5553472  -20.3418
5622104  -20.3447
5690432  -20.3454
5757560  -20.3424
5821552  -20.3476
5883956  -20.3471
5950603  -20.3448
6024046  -20.3545
6092504  -20.3478
6162730  -20.3389
6228944  -20.3231
6294566  -20.3222
6366670  -20.3253
6434948  -20.3254
6506269  -20.3259
6574225  -20.3195
6642905  -20.3120
6723520  -20.2962
6788138  -20.3002
6869396  -20.2948
6940352  -20.2836
7013191  -20.2764
7077200  -20.2612
7146083  -20.2567
7215920  -20.2518
7283654  -20.2507
7352525  -20.2419
7430105  -20.2424
7497958  -20.2340
7570544  -20.2239
7646450  -20.2222
7721350  -20.2161
7793437  -20.2125
7859986  -20.2028
7930832  -20.1984
7996754  -20.1887
8069812  -20.1860
8140670  -20.1748
8215046  -20.1696
8284544  -20.1542
8370107  -20.1627
8445536  -20.1588
8516290  -20.1531
8587585  -20.1504
8659582  -20.1462
8730800  -20.1423
8799800  -20.1354
8871800  -20.1295
8946175  -20.1281
9015592  -20.1312
9085232  -20.1171
9156730  -20.1158
9231766  -20.1128
9297856  -20.1007
9364190  -20.0940
9431266  -20.0908
9508594  -20.0838
9575488  -20.0796
9645898  -20.0741
9722570  -20.0744
9792182  -20.0677
9876650  -20.0735
9947815  -20.0665
10016390  -20.0619
10084963  -20.0630
10157980  -20.0608
10229578  -20.0578
10308032  -20.0558
10381840  -20.0548
10466170  -20.0508
10538239  -20.0424
10607800  -20.0421
10684088  -20.0407
10764910  -20.0442
10834420  -20.0422
10908403  -20.0400
10978034  -20.0401
11049664  -20.0360
11122960  -20.0358
11192221  -20.0376
11270756  -20.0472
11338630  -20.0400
11422325  -20.0392
11496400  -20.0326
11572225  -20.0396
11646166  -20.0422
11726785  -20.0384
11807384  -20.0358
11882800  -20.0318
11953075  -20.0235
12031492  -20.0259
12107030  -20.0233
12175504  -20.0260
12245882  -20.0233
12316381  -20.0198
12386300  -20.0161
12463310  -20.0205
12541964  -20.0226
12614800  -20.0225
12684725  -20.0233
12762992  -20.0157
12843214  -20.0059
12924016  -20.0082
12994160  -20.0081
13067936  -20.0067
13142912  -20.0074
13224752  -20.0042
13295350  -20.0000
13365092  -20.0006
13435808  -19.9947
13515635  -19.9934
13587400  -19.9958
13665496  -19.9952
13741970  -19.9887
13815781  -19.9851
13886696  -19.9818
13963600  -19.9817
14038100  -19.9862
14108216  -19.9863
14176576  -19.9804
14245280  -19.9773
14323559  -19.9793
14395820  -19.9749
14481070  -19.9700
14554697  -19.9703
14624456  -19.9671
14697490  -19.9669
14778214  -19.9601
14855440  -19.9610
14929963  -19.9663
15007234  -19.9679
15080065  -19.9692
15157136  -19.9611
15240563  -19.9618
15316150  -19.9553
15388990  -19.9492
15465416  -19.9506
15539953  -19.9463
15616445  -19.9438
15685580  -19.9410
15764818  -19.9319
15842048  -19.9273
15917360  -19.9294
15989600  -19.9303
16073024  -19.9274
16150024  -19.9297
16223015  -19.9269
16295770  -19.9253
16372256  -19.9237
16450576  -19.9219
16525400  -19.9201
16597280  -19.9174
16669376  -19.9170
16748395  -19.9175
16826123  -19.9090
16907392  -19.9054
16981376  -19.9062
17054615  -19.9077
17136172  -19.9037
17215408  -19.9006
17289139  -19.9010
17367658  -19.8934
17452945  -19.8924
17531444  -19.8902
17607878  -19.8881
17695195  -19.8859
17776192  -19.8867
17855230  -19.8896
17935168  -19.8903
18020906  -19.8952
18094960  -19.8915
18178496  -19.8882
18256997  -19.8848
18341776  -19.8787
18423376  -19.8787
18507685  -19.8808
18583654  -19.8806
18660248  -19.8792
18741328  -19.8745
18827672  -19.8761
18909310  -19.8752
18983789  -19.8737
19064788  -19.8715
19143641  -19.8671
19224664  -19.8663
19292518  -19.8610
19382420  -19.8577
19459336  -19.8618
19542061  -19.8621
19616812  -19.8586
19695775  -19.8564
19776206  -19.8546
19860400  -19.8521
19933114  -19.8503
20008850  -19.8504
20078816  -19.8444
20160062  -19.8465
20232944  -19.8441
20315336  -19.8461
20387200  -19.8448
20466725  -19.8449
20547646  -19.8484
20634890  -19.8409
20716360  -19.8381
20789426  -19.8340
20867833  -19.8329
20950048  -19.8324
21045325  -19.8343
21134197  -19.8362
21214690  -19.8378
21289045  -19.8403
21367510  -19.8432
21451697  -19.8451
21532340  -19.8407
21608102  -19.8386
21680882  -19.8351
21758882  -19.8346
21841600  -19.8325
21924608  -19.8338
21994010  -19.8358
22078784  -19.8378
22158560  -19.8358
22239320  -19.8356
22317050  -19.8358
22396895  -19.8355
22473850  -19.8364
22548916  -19.8356
22641350  -19.8346
22715296  -19.8342
22788380  -19.8328
22864925  -19.8306
22941950  -19.8281
23026496  -19.8309
23117080  -19.8269
23199440  -19.8256
23273396  -19.8243
23353214  -19.8264
23435200  -19.8239
23517050  -19.8224
23589920  -19.8225
23667160  -19.8228
23751332  -19.8206
23835292  -19.8195
23917489  -19.8165
23994145  -19.8144
24072544  -19.8147
24152752  -19.8127
24232850  -19.8126
24326990  -19.8127
24408604  -19.8120
24494480  -19.8092
24573424  -19.8083
24647140  -19.8077
24734740  -19.8052
24816793  -19.8038
24890879  -19.8038
24964690  -19.8000
25048720  -19.8016
25139150  -19.7997
25216768  -19.7973
25309600  -19.7917
25396925  -19.7921
25480688  -19.7900
25564396  -19.7901
25649561  -19.7888
25736350  -19.7893
25826026  -19.7882
25909576  -19.7821
25990960  -19.7797
26083070  -19.7820
26174224  -19.7799
26268775  -19.7815
26358290  -19.7812
26447134  -19.7841
26526800  -19.7840
26618240  -19.7808
26709650  -19.7795
26793592  -19.7780
26886295  -19.7768
26971373  -19.7766
27052144  -19.7764
27136480  -19.7748
27220294  -19.7719
27309440  -19.7731
27391514  -19.7714
27478096  -19.7683
27558790  -19.7684
27644824  -19.7700
27730157  -19.7695
27818512  -19.7681
27916535  -19.7620
28010368  -19.7624
28097200  -19.7622
28176226  -19.7608
28264936  -19.7582
28357424  -19.7582
28447769  -19.7551
28537487  -19.7542
28629352  -19.7549
28719944  -19.7520
28808768  -19.7488
28891816  -19.7485
28985075  -19.7477
29079152  -19.7449
29160806  -19.7407
29245345  -19.7401
29327680  -19.7423
29421815  -19.7434
29508479  -19.7433
29593742  -19.7451
29685808  -19.7440
29785135  -19.7415
29881180  -19.7374
29967784  -19.7340
30059584  -19.7347
30149086  -19.7311
30236992  -19.7308
30318775  -19.7306
30417728  -19.7269
30498575  -19.7272
30585941  -19.7253
30674630  -19.7244
30768560  -19.7206
30857654  -19.7171
30944782  -19.7152
31035925  -19.7172
31127860  -19.7162
31218904  -19.7171
31308550  -19.7194
31393648  -19.7213
31489645  -19.7198
31573199  -19.7185
31674851  -19.7153
31765745  -19.7132
31856906  -19.7102
31947368  -19.7071
32035586  -19.7060
32128286  -19.7053
32210194  -19.7044
32296474  -19.7016
32390081  -19.6982
32475842  -19.6961
32565350  -19.6943
32655827  -19.6941
32746090  -19.6902
32839975  -19.6900
32927653  -19.6908
33018800  -19.6930
33110138  -19.6928
33196400  -19.6917
33284480  -19.6883
33373120  -19.6872
33477440  -19.6888
33562270  -19.6892
33655496  -19.6912
33748640  -19.6902
33838568  -19.6899
33927656  -19.6888
34019975  -19.6874
34110080  -19.6858
34191680  -19.6839
34278950  -19.6852
34367782  -19.6851
34460272  -19.6839
34545314  -19.6822
34637872  -19.6828
34733020  -19.6814
34829650  -19.6825
34918586  -19.6815
35009638  -19.6804
35093473  -19.6804
35187346  -19.6825
35273782  -19.6803
35377909  -19.6775
35465630  -19.6757
35553793  -19.6759
35650069  -19.6769
35737870  -19.6765
35831488  -19.6739
35919299  -19.6732
36009275  -19.6716
36095950  -19.6718
36191282  -19.6744
36290110  -19.6707
36381760  -19.6692
36477598  -19.6688
36565991  -19.6662
36656762  -19.6644
36745102  -19.6658
36838594  -19.6657
36940864  -19.6639
37038880  -19.6610
37127230  -19.6591
37217698  -19.6585
37318700  -19.6542
37410656  -19.6528
37492325  -19.6550
37589942  -19.6532
37680400  -19.6541
37767650  -19.6523
37860712  -19.6518
37958234  -19.6519
38048318  -19.6514
38139346  -19.6484
38229440  -19.6480
38317958  -19.6473
38409301  -19.6475
38496832  -19.6443
38586658  -19.6436
38676913  -19.6430
38765200  -19.6429
38862350  -19.6405
38948360  -19.6399
39038005  -19.6380
39129475  -19.6390
39239825  -19.6407
39331370  -19.6439
39430718  -19.6446
39528418  -19.6437
39618880  -19.6434
39707815  -19.6440
39792445  -19.6418
39889994  -19.6412
39976240  -19.6410
40073590  -19.6410
40170256  -19.6397
40255072  -19.6392
40348660  -19.6356
40437968  -19.6362
40530050  -19.6352
40628827  -19.6363
40721225  -19.6367
40818425  -19.6338
40910104  -19.6311
40997899  -19.6292
41097280  -19.6264
41194090  -19.6253
41286485  -19.6247
41381534  -19.6240
41478592  -19.6240
41570650  -19.6251
41667143  -19.6239
41761910  -19.6236
41850919  -19.6228
41950231  -19.6192
42040768  -19.6203
42139987  -19.6213
42231068  -19.6200
42327440  -19.6174
42421400  -19.6175
42520612  -19.6174
42616384  -19.6172
42708722  -19.6172
42809185  -19.6172
42892217  -19.6169
42986398  -19.6161
43084853  -19.6140
43183190  -19.6132
43276090  -19.6116
43370960  -19.6133
43469866  -19.6113
43562944  -19.6116
43662577  -19.6100
43763764  -19.6084
43858640  -19.6078
43950214  -19.6061
44050237  -19.6077
44139056  -19.6078
44228576  -19.6055
44319095  -19.6061
44411003  -19.6056
44510366  -19.6055
44611264  -19.6048
44709935  -19.6039
44809961  -19.6035
44899162  -19.6019
44994386  -19.6007
45097198  -19.5986
45187120  -19.5976
45282392  -19.5989
45378070  -19.5978
45473725  -19.5978
45578416  -19.5970
45684416  -19.5966
45782464  -19.5950
45876740  -19.5945
45971687  -19.5917
46071872  -19.5907
46168225  -19.5888
46261900  -19.5869
46362481  -19.5873
46453456  -19.5885
46552535  -19.5894
46651754  -19.5914
46752149  -19.5894
46848704  -19.5891
46936574  -19.5885
47030950  -19.5879
47138843  -19.5864
47232307  -19.5843
47329594  -19.5849
47429954  -19.5862
47522224  -19.5856
47619550  -19.5846
47720050  -19.5840
47820766  -19.5828
47921230  -19.5843
48021206  -19.5834
48121226  -19.5852
48221222  -19.5873
48309394  -19.5869
48408397  -19.5869
48496624  -19.5850
48585731  -19.5842
48684859  -19.5827
48784400  -19.5824
48880832  -19.5820
48977600  -19.5812
49071467  -19.5822
49179046  -19.5817
49272407  -19.5813
49374640  -19.5788
49471790  -19.5797
49569344  -19.5785
49660655  -19.5767
49752640  -19.5765
49849610  -19.5756
49940578  -19.5759
50038219  -19.5759
50140550  -19.5757
50245300  -19.5760
50339456  -19.5749
50441512  -19.5726
50556850  -19.5698
50661326  -19.5688
50765759  -19.5698
50876800  -19.5690
50975344  -19.5689
51077626  -19.5693
51179200  -19.5675
51298936  -19.5628
51396032  -19.5625
51496880  -19.5626
51593987  -19.5603
51711950  -19.5589
51810986  -19.5595
51910514  -19.5577
52021564  -19.5556
52122400  -19.5577
52222982  -19.5574
52332794  -19.5569
52431085  -19.5548
52533950  -19.5542
52640105  -19.5518
52744202  -19.5516
52855550  -19.5512
52954054  -19.5507
53053898  -19.5507
53153344  -19.5505
53266525  -19.5499
53364640  -19.5501
53487775  -19.5479
53582578  -19.5463
53692672  -19.5451
53795422  -19.5429
53896766  -19.5428
53996561  -19.5411
54099200  -19.5384
54197374  -19.5369
54299309  -19.5355
54393350  -19.5373
54497800  -19.5363
54598880  -19.5353
54697225  -19.5335
54810550  -19.5312
54920545  -19.5308
55020992  -19.5306
55123243  -19.5300
55231936  -19.5313
55333741  -19.5325
55442326  -19.5320
55544074  -19.5325
55653850  -19.5323
55755275  -19.5319
55852235  -19.5323
55953430  -19.5324
56055598  -19.5307
56158811  -19.5278
56250650  -19.5281
56352370  -19.5265
56451395  -19.5258
56549906  -19.5252
56656358  -19.5256
56753150  -19.5253
56862256  -19.5256
56968640  -19.5261
57070153  -19.5271
57182896  -19.5277
57284240  -19.5288
57388825  -19.5305
57481664  -19.5321
57583675  -19.5313
57697550  -19.5308
57811025  -19.5288
57911333  -19.5263
58024600  -19.5253
58130230  -19.5271
58236350  -19.5256
58340245  -19.5245
58443242  -19.5245
58544434  -19.5242
58652713  -19.5240
58753192  -19.5238
58868032  -19.5244
58969832  -19.5240
59078536  -19.5251
59189680  -19.5279
59298112  -19.5280
59396480  -19.5279
59498896  -19.5264
59598464  -19.5280
59696306  -19.5268
59813126  -19.5268
59932775  -19.5280
60043616  -19.5287
60154414  -19.5284
60265504  -19.5284
60366139  -19.5305
60476650  -19.5308
60579518  -19.5299
60682903  -19.5280
60788126  -19.5266
60890377  -19.5283
60994544  -19.5260
61099280  -19.5262
61211678  -19.5259
61321295  -19.5234
61433629  -19.5219
61545136  -19.5216
61658006  -19.5218
61767613  -19.5222
61877866  -19.5218
61990336  -19.5220
62098496  -19.5212
62224265  -19.5216
62332064  -19.5218
62433056  -19.5202
62533990  -19.5196
62641258  -19.5173
62746474  -19.5160
62855018  -19.5170
62969744  -19.5156
63076288  -19.5137
63180934  -19.5129
63292439  -19.5119
63399215  -19.5107
63512048  -19.5102
63619994  -19.5097
63734165  -19.5080
63847015  -19.5087
63961072  -19.5102
64067696  -19.5092
64180295  -19.5094
64293440  -19.5101
64410118  -19.5112
64532336  -19.5092
64634768  -19.5087
64745744  -19.5074
64858610  -19.5072
64971697  -19.5070
65085317  -19.5071
65189564  -19.5068
65313058  -19.5049
65424604  -19.5046
65521274  -19.5023
65633302  -19.5004
65732275  -19.5009
65844989  -19.5009
65957264  -19.5000
66071744  -19.5003
66173690  -19.4996
66280322  -19.4993
66392128  -19.5002
66513290  -19.5011
66624871  -19.5013
66737776  -19.5009
66858445  -19.4996
66967208  -19.4979
67073972  -19.4964
67188182  -19.4964
67312549  -19.4959
67423430  -19.4957
67535600  -19.4962
67649482  -19.4957
67757648  -19.4965
67868864  -19.4948
67984810  -19.4952
68097995  -19.4959
68211440  -19.4956
68325730  -19.4950
68433008  -19.4946
68541877  -19.4942
68646638  -19.4938
68755663  -19.4924
68867767  -19.4934
68986736  -19.4928
69095486  -19.4923
69220976  -19.4919
69334325  -19.4914
69446632  -19.4925
69556880  -19.4920
69665255  -19.4917
69775325  -19.4912
69882046  -19.4914
69989759  -19.4916
70110784  -19.4904
70213010  -19.4892
70323680  -19.4890
70435966  -19.4895
70543423  -19.4900
70658443  -19.4910
70764575  -19.4918
70879504  -19.4907
71011766  -19.4906
71134063  -19.4891
71242495  -19.4893
71360387  -19.4888
71482466  -19.4882
71592274  -19.4898
71712739  -19.4885
71825600  -19.4879
71932480  -19.4863
72036290  -19.4854
72141574  -19.4848
72252878  -19.4842
72371858  -19.4841
72480832  -19.4841
72595558  -19.4841
72710231  -19.4837
72823168  -19.4835
72933362  -19.4822
73039808  -19.4821
73146410  -19.4810
73259200  -19.4816
73367504  -19.4808
73485664  -19.4814
73588229  -19.4802
73693265  -19.4798
73824275  -19.4788
73934054  -19.4781
74052446  -19.4787
74170096  -19.4764
74285728  -19.4758
74393894  -19.4744
74509393  -19.4745
74623640  -19.4724
74724106  -19.4725
74837818  -19.4741
74944832  -19.4739
75056480  -19.4717
75164200  -19.4710
75285730  -19.4717
75391141  -19.4705
75514175  -19.4699
75624725  -19.4691
75731954  -19.4682
75847600  -19.4666
75962150  -19.4656
76067825  -19.4649
76197274  -19.4632
76310248  -19.4632
76422983  -19.4627
76531696  -19.4636
76644160  -19.4639
76763518  -19.4648
76864480  -19.4640
76967678  -19.4655
77078590  -19.4640
77195825  -19.4639
77312053  -19.4637
77421764  -19.4636
77534522  -19.4644
77634475  -19.4636
77746400  -19.4645
77842900  -19.4639
77958926  -19.4635
78070720  -19.4614
78183616  -19.4607
78297290  -19.4595
78414080  -19.4588
78538762  -19.4587
78645200  -19.4591
78756998  -19.4581
78878255  -19.4589
78982718  -19.4582
79096768  -19.4578
79212001  -19.4559
79338614  -19.4548
79460275  -19.4544
79574885  -19.4547
79685975  -19.4537
79794370  -19.4547
79912462  -19.4555
80032546  -19.4561
80147654  -19.4545
80255102  -19.4542
80374144  -19.4537
80483648  -19.4520
80595136  -19.4518
80711525  -19.4505
80823104  -19.4517
80934382  -19.4512
81046400  -19.4514
81157184  -19.4514
81271150  -19.4517
81380150  -19.4509
81494605  -19.4496
81623765  -19.4499
81733600  -19.4484
81850048  -19.4488
81957925  -19.4491
82069312  -19.4488
82177150  -19.4488
82289600  -19.4501
82410100  -19.4491
82524928  -19.4498
82635440  -19.4499
82746800  -19.4522
82851440  -19.4512
82957154  -19.4507
83073419  -19.4509
83181136  -19.4507
83310200  -19.4490
83420816  -19.4498
83535365  -19.4490
83646134  -19.4483
83763550  -19.4482
83883742  -19.4487
83994032  -19.4482
84113510  -19.4482
84224800  -19.4479
84338450  -19.4476
84447280  -19.4460
84556582  -19.4464
84669760  -19.4444
84779989  -19.4442
84895021  -19.4438
85012961  -19.4456
85123078  -19.4446
85236775  -19.4430
85368304  -19.4433
85490002  -19.4427
85609855  -19.4417
85722430  -19.4419
85835659  -19.4409
85945216  -19.4420
86046205  -19.4406
86161792  -19.4403
86286403  -19.4400
86396800  -19.4397
86513728  -19.4392
86624842  -19.4385
86731030  -19.4374
86849350  -19.4369
86963150  -19.4373
87076522  -19.4367
87192218  -19.4369
87311554  -19.4360
87423347  -19.4362
87537200  -19.4358
87650032  -19.4360
87772646  -19.4354
87889189  -19.4349
88022515  -19.4343
88135594  -19.4347
88251200  -19.4337
88358122  -19.4325
88469675  -19.4311
88582640  -19.4306
88696928  -19.4310
88812160  -19.4308
88934227  -19.4304
89043650  -19.4305
89159360  -19.4305
89273800  -19.4311
89391136  -19.4306
89521180  -19.4297
89636650  -19.4294
89744950  -19.4295
89858384  -19.4287
89970154  -19.4290
90086920  -19.4290
90197746  -19.4280
90311249  -19.4278
90435661  -19.4266
90548936  -19.4257
90661952  -19.4262
90773440  -19.4272
90887665  -19.4257
90997184  -19.4241
91114730  -19.4243
91235294  -19.4236
91346416  -19.4242
91459420  -19.4234
91570720  -19.4245
91685056  -19.4244
91799600  -19.4236
91912334  -19.4227
92037400  -19.4214
92156765  -19.4215
92275925  -19.4216
92390806  -19.4214
92512058  -19.4205
92622655  -19.4214
92734547  -19.4212
92858180  -19.4211
92972528  -19.4207
93087175  -19.4218
93198845  -19.4213
93311570  -19.4210
93427246  -19.4208
93537983  -19.4205
93647168  -19.4203
93760142  -19.4191
93867235  -19.4191
93984100  -19.4187
94111546  -19.4177
94224080  -19.4154
94337968  -19.4147
94448791  -19.4130
94560055  -19.4138
94675328  -19.4141
94781722  -19.4137
94897525  -19.4130
95013314  -19.4133
95133598  -19.4130
95262265  -19.4131
95371001  -19.4135
95482438  -19.4133
95590165  -19.4133
95712700  -19.4137
95835563  -19.4142
95954144  -19.4135
96064630  -19.4144
96181306  -19.4128
96298720  -19.4125
96423362  -19.4133
96535070  -19.4122
96648859  -19.4119
96771856  -19.4117
96884150  -19.4110
96997760  -19.4111
97109870  -19.4112
97224730  -19.4098
97337069  -19.4101
97450516  -19.4100
97573259  -19.4111
97710725  -19.4109
97825550  -19.4113
97937645  -19.4122
98047040  -19.4124
98161760  -19.4133
98267987  -19.4114
98389184  -19.4111
98513402  -19.4100
98621414  -19.4102
98736800  -19.4102
98849702  -19.4104
98958785  -19.4113
99072640  -19.4110
99188506  -19.4112
99294494  -19.4099
99427510  -19.4091
99548966  -19.4077
99662230  -19.4067
99770218  -19.4068
99886784  -19.4063


==> data/all_log_r3_p43.dat <==
5077  -68.2598
11197  -71.4235
11642  -44.4948
12279  -28.6633
13766  -43.8965
16811  -36.5804
18097  -28.5536
18562  -31.1275
18745  -37.5075
20888  -33.7568
21443  -29.7813
21858  -35.6265
22481  -37.5108
22696  -34.8314
24301  -29.8165
24546  -24.1623
24646  -25.7152
25071  -29.3513
25383  -31.0092
25451  -31.4877
25751  -33.3737
26171  -32.3190
26198  -34.4525
26284  -38.1053
26743  -40.6587
27382  -41.0598
27448  -41.4317
27584  -42.8734
27746  -45.6285
27747  -45.4716
27773  -46.6453
27808  -47.7459
28042  -48.7818
28498  -45.5369
28571  -45.4084
29157  -45.8605
30064  -44.3423
30148  -45.8896
30376  -43.3897
30446  -45.1440
30767  -44.0429
30815  -44.9630
31478  -43.9173
31737  -41.9769
31814  -43.3480
32192  -44.8877
32244  -46.1414
32276  -45.6127
33424  -47.0203
33428  -48.3717
33509  -49.0577
34862  -48.0258
35882  -47.6945
38439  -50.4669
39289  -48.1057
41107  -46.6188
42093  -45.0558
42526  -45.9037
43730  -45.4931
44755  -44.7956
45123  -44.6989
46307  -46.2371
47440  -47.6426
48434  -48.6559
49183  -47.3594
49831  -47.4540
50744  -46.8006
51094  -44.3623
52013  -45.3297
53083  -45.5644
53486  -46.2903
54512  -46.1341
56052  -44.4304
58739  -44.6766
59614  -44.2700
60215  -44.8875
61075  -44.5606
61651  -45.1414
61886  -45.7503
62282  -46.0472
63002  -46.9898
63447  -47.9963
64018  -48.0126
65122  -47.9265
65509  -48.0464
66387  -46.2469
67064  -46.6410
67418  -47.2545
68594  -46.1816
68811  -44.8354
69321  -45.4963
70449  -45.8053
72091  -45.6411
72751  -45.6498
74216  -45.1972
75692  -45.4854
76599  -45.4687
77555  -44.5077
78923  -43.7761
80351  -44.3458
81328  -44.7889
82538  -45.6798
83350  -45.9749
84534  -46.1968
86321  -46.9897
87228  -46.7252
88208  -46.5856
88765  -46.6155
89687  -45.8247
90953  -46.7268
91958  -47.4132
92651  -47.8230
94281  -47.9743
96163  -48.8122
97408  -48.1922
98597  -48.2624
102307  -48.2955
106449  -49.6823
110095  -49.0544
113706  -49.6342
116984  -51.0017
121958  -51.1032
126529  -51.1476
133088  -50.4921
137317  -49.9737
149074  -50.4673
423860  -52.3853
642243  -52.4196
842467  -52.7265
1032498  -53.0065
1217944  -53.0020
1404399  -53.3962
1579400  -53.3737
1747632  -53.2460
1927397  -53.4187
2103102  -53.2148
2174799  -53.0592
2250846  -52.9840
2330379  -52.9974
2399430  -52.8858
2474264  -52.9115
2555278  -52.9659
2630256  -52.9293
2706700  -52.8721
2781450  -52.8196
2858058  -52.7636
2933483  -52.7566
3008943  -52.6774
3083168  -52.5988
3156770  -52.6037
3237930  -52.5146
3313376  -52.4981
3390408  -52.4676
3471678  -52.4946
3542160  -52.5102
3615876  -52.3858
3692117  -52.4007
3766624  -52.3709
3841425  -52.3434
3913050  -52.2750
3985758  -52.3020
4060800  -52.3596
4138415  -52.3717
4209550  -52.3382
4284288  -52.3234
4363545  -52.2700
4437447  -52.2735
4510716  -52.2949
4585450  -52.2490
4662198  -52.2287
4741600  -52.1702
4820112  -52.1056
4894425  -52.0575
4970104  -52.0090
5051410  -51.9110
5125800  -51.9025
5199702  -51.9234
5275599  -51.9111
5349712  -51.9283
5426005  -51.9265
5503322  -51.8880
5577714  -51.8499
5653228  -51.7992
5729120  -51.8487
5806112  -51.8208
5876544  -51.8037
5951921  -51.7810
6024525  -51.7495
6097800  -51.7846
6177480  -51.7319
6249514  -51.7355
6328386  -51.6960
6406400  -51.6498
6479936  -51.6236
6556905  -51.5748
6636768  -51.5500
6716320  -51.5549
6790464  -51.5618
6867192  -51.5506
6946632  -51.5142
7019550  -51.4829
7093656  -51.4682
7167312  -51.4448
7245846  -51.4579
7325232  -51.4438
7402878  -51.4235
7478100  -51.3948
7554827  -51.3467
7633680  -51.3379
7711026  -51.3227
7790070  -51.3194
7866974  -51.3273
7940840  -51.2666
8020428  -51.2361
8094698  -51.1962
8171730  -51.1703
8253080  -51.1378
8330238  -51.1189
8410952  -51.1180
8490270  -51.0932
8572060  -51.0630
8651154  -51.0487
8734116  -51.0497
8810568  -51.0400
8886285  -51.0189
8963631  -51.0122
9041070  -51.0338
9117040  -51.0221
9196535  -51.0128
9274518  -50.9849
9348646  -50.9486
9427647  -50.9454
9506858  -50.9345
9580602  -50.9421
9661920  -50.9559
9740280  -50.9412
9817200  -50.9129
9895215  -50.8778
9970003  -50.9119
10044807  -50.9097
10123448  -50.8839
10199068  -50.8503
10274606  -50.8479
10357316  -50.8240
10435581  -50.8152
10514088  -50.7911
10591562  -50.7553
10672243  -50.7455
10754226  -50.7492
10838058  -50.7228
10918215  -50.7221
10991322  -50.7041
11071629  -50.6832
11149808  -50.6716
11227029  -50.6491
11307615  -50.6521
11384400  -50.6352
11461174  -50.5948
11541450  -50.5794
11619945  -50.5622
11696304  -50.5538
11778774  -50.5456
11856402  -50.5359
11935275  -50.5210
12014031  -50.4927
12090989  -50.4961
12166605  -50.4752
12247383  -50.4573
12323264  -50.4399
12398825  -50.4201
12480380  -50.4296
12559248  -50.4139
12638200  -50.4001
12717350  -50.4076
12793536  -50.3888
12876681  -50.3880
12959496  -50.3522
13037315  -50.3570
13118130  -50.3367
13204048  -50.3120
13282446  -50.3157
13360448  -50.2940
13440900  -50.2828
13521488  -50.2588
13597794  -50.2646
13681338  -50.2368
13761811  -50.2305
13842272  -50.2151
13924856  -50.2002
14003259  -50.1921
14076751  -50.1710
14158584  -50.1736
14238480  -50.1460
14316120  -50.1572
14397760  -50.1524
14478635  -50.1357
14558425  -50.1156
14639975  -50.0986
14721312  -50.0939
14804412  -50.0927
14886608  -50.0950
14966800  -50.0908
15045168  -50.0893
15128400  -50.0864
15211152  -50.0701
15287872  -50.0591
15370320  -50.0405
15452352  -50.0200
15531984  -50.0106
15614398  -49.9989
15691765  -49.9993
15772647  -49.9931
15855530  -49.9721
15936288  -49.9726
16012752  -49.9613
16095821  -49.9411
16177161  -49.9293
16256695  -49.9225
16338400  -49.8980
16417866  -49.9071
16495731  -49.8927
16581096  -49.8881
16660725  -49.8897
16741465  -49.8697
16826094  -49.8601
16903440  -49.8563
16981970  -49.8422
17061850  -49.8207
17143739  -49.7986
17225570  -49.7865
17308163  -49.7733
17389266  -49.7711
17473755  -49.7518
17558642  -49.7364
17641884  -49.7325
17728886  -49.7338
17811017  -49.7388
17887995  -49.7367
17972800  -49.7281
18056426  -49.7273
18139176  -49.7204
18225425  -49.7158
18310224  -49.7339
18392700  -49.7285
18475281  -49.7238
18561114  -49.7102
18639936  -49.7049
18726444  -49.6843
18811386  -49.6724
18893700  -49.6633
18979160  -49.6581
19060502  -49.6458
19140095  -49.6310
19224624  -49.6369
19303654  -49.6266
19384190  -49.6396
19467990  -49.6390
19552560  -49.6195
19637046  -49.6061
19725440  -49.6083
19810020  -49.6011
19890546  -49.5917
19973655  -49.5847
20053808  -49.5718
20137520  -49.5555
20222300  -49.5412
20303265  -49.5420
20380992  -49.5218
20465744  -49.5065
20546173  -49.5016
20633568  -49.5035
20717910  -49.5048
20804175  -49.4974
20884304  -49.4770
20971200  -49.4777
21051576  -49.4734
21135624  -49.4577
21220752  -49.4500
21303527  -49.4473
21384255  -49.4327
21471066  -49.4267
21554631  -49.4220
21637182  -49.3994
21723246  -49.3976
21806325  -49.3902
21887075  -49.3708
21968960  -49.3654
22053350  -49.3601
22138890  -49.3577
22230175  -49.3459
22314760  -49.3479
22399328  -49.3367
22487234  -49.3209
22570416  -49.3025
22653392  -49.2818
22740099  -49.2782
22822080  -49.2734
22903360  -49.2723
22989240  -49.2618
23075086  -49.2624
23159290  -49.2523
23248776  -49.2520
23335152  -49.2404
23423247  -49.2354
23510300  -49.2188
23591099  -49.2069
23674350  -49.2133
23760288  -49.2142
23846600  -49.1944
23930640  -49.1791
24014394  -49.1729
24094770  -49.1562
24178023  -49.1564
24268207  -49.1429
24352350  -49.1229
24438848  -49.1274
24525760  -49.1402
24606600  -49.1399
24686514  -49.1422
24770736  -49.1352
24856306  -49.1357
24939810  -49.1372
25031264  -49.1339
25115868  -49.1306
25203520  -49.1192
25294720  -49.1080
25385760  -49.1114
25473408  -49.1051
25567520  -49.1023
25658528  -49.0848
25747719  -49.0818
25839065  -49.0713
25928894  -49.0611
26015773  -49.0565
26108147  -49.0439
26195595  -49.0220
26286100  -49.0128
26378640  -49.0112
26467594  -48.9994
26555696  -48.9899
26650494  -48.9830
26740559  -48.9932
26831230  -48.9955
26923950  -48.9774
27012160  -48.9797
27099190  -48.9730
27190536  -48.9596
27279886  -48.9516
27371265  -48.9459
27467886  -48.9375
27555195  -48.9266
27642906  -48.9139
27736923  -48.9089
27826128  -48.9050
27915456  -48.8970
28011942  -48.8897
28099028  -48.8770
28182480  -48.8797
28275152  -48.8783
28367408  -48.8622
28456064  -48.8614
28547601  -48.8610
28640030  -48.8521
28732116  -48.8428
28830326  -48.8363
28919898  -48.8304
29013501  -48.8225
29112880  -48.8100
29197764  -48.8067
29287440  -48.7938
29380350  -48.7912
29472405  -48.7651
29563600  -48.7585
29662171  -48.7427
29752354  -48.7312
29844825  -48.7240
29941746  -48.7155
30034350  -48.7030
30124440  -48.6936
30221632  -48.6899
30312986  -48.6713
30408816  -48.6727
30504525  -48.6620
30594192  -48.6594
30685680  -48.6605
30781400  -48.6549
30871480  -48.6484
30961386  -48.6349
31055904  -48.6367
31143120  -48.6419
31234320  -48.6363
31327856  -48.6286
31417200  -48.6221
31513083  -48.6237
31607499  -48.6262
31695800  -48.6207
31792320  -48.6180
31886064  -48.6142
31974930  -48.6090
32060258  -48.6058
32151166  -48.6086
32241706  -48.6070
32334475  -48.5963
32431400  -48.5863
32523669  -48.5876
32617201  -48.5744
32711928  -48.5693
32799925  -48.5619
32887610  -48.5566
32984550  -48.5503
33078465  -48.5494
33169564  -48.5379
33264946  -48.5278
33358266  -48.5280
33447596  -48.5292
33543057  -48.5216
33632664  -48.5213
33725616  -48.5189
33820902  -48.5108
33911181  -48.5017
34004256  -48.5041
34099218  -48.5075
34188416  -48.5045
34283713  -48.5018
34378065  -48.5111
34469952  -48.5114
34560450  -48.5004
34656704  -48.4932
34751154  -48.4802
34846700  -48.4757
34939645  -48.4715
35031600  -48.4609
35124848  -48.4600
35225297  -48.4414
35315066  -48.4298
35411391  -48.4227
35503936  -48.4192
35591904  -48.4071
35692776  -48.3971
35788140  -48.3956
35884117  -48.3970
35977475  -48.3954
36067675  -48.3922
36162471  -48.3873
36263546  -48.3810
36357153  -48.3808
36450022  -48.3764
36543984  -48.3716
36641234  -48.3813
36732096  -48.3719
36829296  -48.3647
36925392  -48.3575
37019520  -48.3616
37116848  -48.3539
37207655  -48.3398
37297223  -48.3299
37393951  -48.3180
37483386  -48.3122
37577475  -48.3032
37673428  -48.3035
37766157  -48.2944
37860852  -48.2999
37961574  -48.2923
38050410  -48.2895
38146366  -48.2871
38248224  -48.2800
38341023  -48.2703
38436949  -48.2553
38533056  -48.2506
38627468  -48.2595
38725200  -48.2522
38825478  -48.2446
38919958  -48.2376
39012416  -48.2409
39109200  -48.2416
39204720  -48.2410
39296960  -48.2416
39404835  -48.2390
39499280  -48.2295
39593034  -48.2236
39690846  -48.2268
39784162  -48.2293
39880512  -48.2337
39979296  -48.2303
40075147  -48.2193
40173970  -48.2153
40269726  -48.2111
40366626  -48.2105
40458410  -48.2015
40560606  -48.1977
40654200  -48.1903
40753566  -48.1790
40854240  -48.1732
40946298  -48.1627
41043690  -48.1583
41146080  -48.1487
41236222  -48.1419
41328470  -48.1338
41427075  -48.1297
41520570  -48.1265
41617544  -48.1308
41718008  -48.1305
41811615  -48.1284
41909040  -48.1271
42004165  -48.1175
42099162  -48.1192
42191154  -48.1169
42291657  -48.1054
42383536  -48.1003
42483680  -48.0907
42583715  -48.0906
42676893  -48.0743
42774537  -48.0687
42875607  -48.0691
42972424  -48.0594
43066560  -48.0539
43162128  -48.0546
43255632  -48.0486
43350720  -48.0483
43449593  -48.0350
43544780  -48.0336
43643731  -48.0287
43743600  -48.0247
43835976  -48.0172
43931418  -48.0158
44035152  -48.0170
44130062  -48.0128
44220600  -48.0074
44321714  -48.0030
44418066  -48.0021
44516144  -47.9992
44621478  -47.9906
44718155  -47.9781
44814528  -47.9734
44913168  -47.9674
45012726  -47.9654
45103825  -47.9555
45204626  -47.9371
45297405  -47.9327
45391972  -47.9252
45491400  -47.9226
45595862  -47.9155
45698574  -47.9195
45799360  -47.9123
45892816  -47.9046
45989391  -47.9030
46090233  -47.8943
46188746  -47.8923
46286480  -47.8919
46386675  -47.8873
46481770  -47.8781
46583046  -47.8771
46684260  -47.8809
46780409  -47.8768
46876960  -47.8683
46976752  -47.8650
47073600  -47.8531
47174930  -47.8500
47277451  -47.8444
47377200  -47.8459
47469744  -47.8384
47573630  -47.8312
47669601  -47.8303
47767419  -47.8246
47868350  -47.8197
47964231  -47.8162
48060288  -47.8112
48162240  -47.8104
48257616  -47.8085
48353592  -47.8058
48457664  -47.7998
48553456  -47.7927
48649104  -47.7893
48751872  -47.7879
48852525  -47.7804
48946530  -47.7842
49050751  -47.7782
49148003  -47.7789
49243248  -47.7834
49344064  -47.7784
49443264  -47.7753
49543559  -47.7694
49643968  -47.7640
49742568  -47.7599
49838129  -47.7597
49941360  -47.7538
50037130  -47.7424
50139614  -47.7434
50246415  -47.7417
50348655  -47.7361
50447574  -47.7321
50556541  -47.7298
50659495  -47.7276
50759984  -47.7266
50867739  -47.7211
50969052  -47.7155
51070775  -47.7196
51181075  -47.7109
51281622  -47.7095
51379678  -47.7117
51486256  -47.7052
51585050  -47.7023
51687630  -47.6992
51792192  -47.7004
51893504  -47.6982
51998949  -47.7028
52109685  -47.6973
52217440  -47.6982
52322922  -47.7003
52429962  -47.7016
52532255  -47.6977
52633791  -47.6971
52740219  -47.6969
52840752  -47.6944
52945095  -47.6912
53051285  -47.6905
53154368  -47.6871
53258975  -47.6875
53363400  -47.6850
53470323  -47.6724
53572989  -47.6676
53685120  -47.6627
53788518  -47.6615
53892800  -47.6578
54004160  -47.6600
54108224  -47.6501
54210174  -47.6485
54317443  -47.6417
54421567  -47.6390
54528192  -47.6328
54630805  -47.6293
54736608  -47.6237
54841806  -47.6178
54947475  -47.6176
55051104  -47.6171
55163466  -47.6162
55268928  -47.6115
55378070  -47.6086
55485342  -47.5986
55593054  -47.5946
55704456  -47.5886
55814016  -47.5865
55917600  -47.5871
56015136  -47.5875
56129931  -47.5885
56226330  -47.5821
56328896  -47.5824
56433840  -47.5700
56537550  -47.5715
56642432  -47.5673
56749427  -47.5642
56848285  -47.5641
56955344  -47.5607
57061143  -47.5589
57169890  -47.5565
57274455  -47.5496
57383922  -47.5436
57485181  -47.5431
57587257  -47.5419
57696394  -47.5334
57808400  -47.5319
57908851  -47.5291
58020544  -47.5262
58121606  -47.5233
58229925  -47.5206
58340849  -47.5183
58440928  -47.5142
58547905  -47.5103
58655168  -47.5005
58762662  -47.5009
58868800  -47.4957
58982544  -47.4914
59086700  -47.4919
59188459  -47.4839
59299257  -47.4818
59405648  -47.4742
59508544  -47.4726
59617656  -47.4766
59722047  -47.4718
59829087  -47.4734
59943136  -47.4685
60051264  -47.4655
60155550  -47.4607
60272362  -47.4585
60384119  -47.4599
60488742  -47.4566
60604224  -47.4563
60709194  -47.4503
60814114  -47.4450
60923085  -47.4398
61027392  -47.4354
61135326  -47.4344
61248236  -47.4326
61356754  -47.4360
61466078  -47.4336
61579712  -47.4251
61684800  -47.4241
61789713  -47.4228
61898235  -47.4180
62004598  -47.4156
62108922  -47.4092
62219221  -47.4125
62321840  -47.4087
62429385  -47.4069
62539281  -47.4002
62645790  -47.4053
62751331  -47.3996
62861436  -47.3968
62966358  -47.4024
63075633  -47.4009
63186725  -47.3965
63294525  -47.3901
63396675  -47.3882
63509002  -47.3824
63612864  -47.3833
63717582  -47.3768
63827673  -47.3710
63935010  -47.3685
64042080  -47.3627
64154934  -47.3569
64265152  -47.3518
64373004  -47.3480
64487677  -47.3496
64593648  -47.3444
64698039  -47.3402
64811088  -47.3377
64920154  -47.3329
65028146  -47.3293
65142495  -47.3171
65253985  -47.3145
65360130  -47.3133
65470584  -47.3097
65576880  -47.3048
65683166  -47.2987
65794462  -47.2950
65898150  -47.2952
66005730  -47.2897
66119760  -47.2852
66230113  -47.2823
66333910  -47.2835
66444039  -47.2813
66559104  -47.2757
66669954  -47.2729
66784263  -47.2711
66895680  -47.2689
67010094  -47.2684
67119129  -47.2687
67222976  -47.2624
67334725  -47.2593
67447206  -47.2569
67554880  -47.2593
67665450  -47.2559
67773870  -47.2518
67882368  -47.2481
67991742  -47.2477
68110800  -47.2461
68222889  -47.2428
68330762  -47.2427
68443200  -47.2446
68545820  -47.2354
68651550  -47.2318
68761335  -47.2328
68871093  -47.2272
68982144  -47.2306
69097545  -47.2321
69208368  -47.2274
69314850  -47.2259
69429059  -47.2225
69539200  -47.2219
69645150  -47.2260
69754176  -47.2186
69863220  -47.2140
69970190  -47.2069
70086269  -47.2040
70187901  -47.2016
70298615  -47.1990
70410048  -47.1961
70518960  -47.1937
70628690  -47.1858
70743985  -47.1851
70853142  -47.1835
70965650  -47.1877
71080977  -47.1811
71191174  -47.1787
71299431  -47.1715
71416128  -47.1710
71524675  -47.1699
71633848  -47.1670
71748672  -47.1581
71859171  -47.1574
71966052  -47.1526
72076320  -47.1515
72180900  -47.1497
72293130  -47.1458
72410025  -47.1412
72519300  -47.1391
72630825  -47.1378
72745008  -47.1416
72853202  -47.1354
72961770  -47.1329
73072704  -47.1244
73183824  -47.1227
73291840  -47.1219
73410624  -47.1246
73519173  -47.1191
73627632  -47.1114
73739632  -47.1047
73850280  -47.1030
73962038  -47.1008
74081970  -47.0956
74194668  -47.0916
74304142  -47.0894
74420544  -47.0853
74534194  -47.0822
74644190  -47.0800
74758272  -47.0792
74869494  -47.0805
74979822  -47.0764
75093120  -47.0701
75203799  -47.0706
75314032  -47.0669
75429635  -47.0662
75539520  -47.0673
75648960  -47.0630
75765296  -47.0623
75873350  -47.0585
75986861  -47.0481
76104682  -47.0475
76220736  -47.0481
76333376  -47.0455
76448266  -47.0430
76554387  -47.0417
76664200  -47.0360
76778784  -47.0347
76887075  -47.0362
76997074  -47.0341
77109550  -47.0339
77220520  -47.0286
77333760  -47.0246
77443200  -47.0286
77552070  -47.0326
77668771  -47.0301
77777856  -47.0273
77886480  -47.0215
78005290  -47.0190
78115760  -47.0165
78223392  -47.0159
78338170  -47.0138
78449841  -47.0143
78561216  -47.0097
78672285  -47.0071
78782561  -47.0052
78892254  -47.0048
79013541  -47.0013
79126470  -47.0028
79234590  -46.9971
79354550  -46.9948
79470600  -46.9950
79581114  -46.9906
79695400  -46.9879
79808414  -46.9808
79914051  -46.9794
80031930  -46.9776
80144256  -46.9705
80251152  -46.9682
80368176  -46.9657
80482050  -46.9634
80595153  -46.9572
80715075  -46.9550
80825184  -46.9556
80935344  -46.9545
81049472  -46.9520
81160830  -46.9499
81271110  -46.9500
81384800  -46.9511
81498960  -46.9458
81615716  -46.9411
81735235  -46.9383
81845424  -46.9381
81953418  -46.9366
82068190  -46.9343
82176390  -46.9330
82288248  -46.9374
82408365  -46.9338
82519888  -46.9329
82629090  -46.9314
82743743  -46.9307
82853225  -46.9264
82961173  -46.9223
83084352  -46.9176
83204800  -46.9144
83318688  -46.9137
83433006  -46.9110
83547200  -46.9115
83662458  -46.9161
83781936  -46.9152
83894579  -46.9139
84005174  -46.9115
84123865  -46.9091
84234304  -46.9022
84345534  -46.8989
84463808  -46.8996
84572960  -46.8972
84682848  -46.8983
84797109  -46.8959
84910480  -46.8934
85019943  -46.8948
85135257  -46.8956
85249350  -46.8854
85369490  -46.8878
85487925  -46.8866
85605107  -46.8866
85713742  -46.8849
85831158  -46.8838
85943118  -46.8790
86047920  -46.8753
86168880  -46.8729
86287856  -46.8713
86398809  -46.8695
86520960  -46.8701
86636816  -46.8708
86743175  -46.8666
86864142  -46.8636
86977440  -46.8582
87084972  -46.8535
87204528  -46.8485
87321184  -46.8407
87427873  -46.8344
87542976  -46.8284
87654672  -46.8282
87771814  -46.8264
87892004  -46.8271
88011150  -46.8239
88121088  -46.8259
88235200  -46.8214
88348414  -46.8190
88457823  -46.8181
88578800  -46.8135
88687434  -46.8076
88799100  -46.8059
88919482  -46.8042
89035236  -46.8003
89147916  -46.8002
89264682  -46.8003
89384980  -46.8010
89504329  -46.7977
89618901  -46.7940
89730624  -46.7911
89844650  -46.7885
89965893  -46.7909
90080144  -46.7874
90191200  -46.7812
90319894  -46.7794
90428100  -46.7773
90540912  -46.7726
90661542  -46.7736
90775632  -46.7732
90894352  -46.7752
91014066  -46.7735
91132110  -46.7710
91252560  -46.7691
91371600  -46.7614
91488234  -46.7605
91594940  -46.7595
91717800  -46.7579
91830802  -46.7566
91944726  -46.7523
92068354  -46.7532
92184840  -46.7543
92297536  -46.7512
92420765  -46.7506
92534016  -46.7468
92649238  -46.7473
92770010  -46.7407
92882621  -46.7382
92998891  -46.7366
93114270  -46.7307
93229136  -46.7272
93340950  -46.7193
93461885  -46.7150
93571848  -46.7130
93690275  -46.7097
93811120  -46.7030
93927834  -46.7011
94045679  -46.6953
94164734  -46.6921
94278480  -46.6869
94392075  -46.6861
94515954  -46.6822
94625817  -46.6754
94740048  -46.6745
94861550  -46.6703
94976520  -46.6670
95096562  -46.6669
95214877  -46.6661
95328974  -46.6611
95440320  -46.6579
95553987  -46.6529
95665200  -46.6491
95786082  -46.6507
95910336  -46.6461
96024384  -46.6424
96136064  -46.6406
96256581  -46.6413
96373200  -46.6411
96487275  -46.6383
96609520  -46.6343
96724416  -46.6339
96840432  -46.6315
96960717  -46.6295
97071366  -46.6293
97185264  -46.6244
97305137  -46.6190
97419960  -46.6181
97538240  -46.6172
97653015  -46.6163
97765440  -46.6139
97876160  -46.6111
97996131  -46.6109
98109696  -46.6076
98225685  -46.6021
98344350  -46.5990
98462345  -46.5974
98576429  -46.5925
98696150  -46.5881
98814846  -46.5890
98930700  -46.5882
99047574  -46.5887
99167295  -46.5833
99282240  -46.5807
99406274  -46.5780
99526300  -46.5780
99636675  -46.5753
99758032  -46.5720
99874580  -46.5698


==> data/all_log_r3_p5.dat <==
5077  -34.1299
11197  -26.3883
11642  -26.9546
12279  -29.6316
13766  -31.3292
16811  -29.3509
18097  -30.7599
18562  -30.6008
20888  -31.6215
21443  -32.4486
21858  -33.1323
22481  -32.8764
22696  -33.4336
24301  -32.4881
24546  -32.3439
24646  -32.8505
25071  -32.1098
25383  -32.0162
25451  -31.3990
25751  -30.8446
26171  -30.8291
26198  -30.8150
26284  -30.3602
26743  -29.9447
27262  -30.3810
27382  -30.3914
27448  -30.4014
27584  -30.4112
27746  -30.0681
27747  -30.4299
27773  -30.1084
27808  -30.1269
28042  -30.4553
28498  -30.1630
28571  -29.8875
29157  -30.1995
30064  -30.2194
30148  -30.5098
30376  -30.7861
30446  -30.7907
30487  -30.2916
30767  -30.0624
31478  -30.0859
31737  -29.8733
31814  -30.1310
32192  -30.3785
32244  -30.6157
32276  -30.6267
32336  -30.6374
33424  -30.6497
33428  -30.8658
34862  -30.9048
35882  -30.7753
38439  -30.8358
39883  -30.8982
41406  -30.8217
42384  -30.8913
43669  -30.9557
44794  -31.2536
46222  -31.5252
47087  -31.5612
48434  -31.4959
49183  -31.6331
49831  -31.3880
50862  -31.7912
51536  -31.8206
52277  -31.9325
53237  -32.1182
53926  -32.2150
55783  -32.3074
56982  -32.5417
59111  -32.4842
60296  -32.5003
61504  -32.7165
61839  -32.7274
62282  -32.6756
62823  -32.5662
63437  -32.5822
63936  -32.4822
64763  -32.4445
65428  -32.5199
66531  -32.4846
67064  -32.3468
67418  -32.3700
68594  -32.3427
68811  -32.2186
69359  -32.2933
70022  -32.2234
70449  -32.0180
71642  -31.8669
72379  -31.8114
73397  -31.7508
74864  -31.8206
76136  -31.9675
77336  -32.1059
79077  -32.1620
80721  -32.2170
82146  -32.2703
83016  -32.3556
84341  -32.2378
86534  -32.0635
87398  -32.1205
88337  -32.0526
89428  -31.6599
90644  -31.6671
91963  -31.5041
93376  -31.2385
95134  -31.1766
96544  -31.1986
97782  -31.1162
99248  -31.0636
100269  -30.9142
101066  -31.0160
101726  -31.0902
102914  -31.0444
104081  -30.9779
108779  -30.7929
113032  -30.8786
116794  -30.8517
121907  -30.8355
127168  -31.2508
134301  -31.3602
139073  -31.2127
142792  -31.4414
148278  -31.4633
160992  -31.2631
494341  -30.5861
781456  -29.9785
1050841  -29.5723
1310144  -29.4826
1574608  -29.2853
1815184  -29.1166
2066922  -29.0045
2315896  -28.9129
2554182  -28.7783
2805702  -28.6802
2875502  -28.6564
2945012  -28.6341
3013206  -28.5880
3085932  -28.5446
3156872  -28.5466
3226294  -28.5381
3297477  -28.5044
3375672  -28.4493
3443778  -28.4380
3509184  -28.4391
3577414  -28.4223
3651158  -28.4003
3726008  -28.4150
3792816  -28.4108
3868568  -28.4068
3932146  -28.3763
4004823  -28.3501
4073508  -28.3485
4145956  -28.3435
4213044  -28.3223
4282082  -28.3116
4353856  -28.3110
4429488  -28.2994
4496022  -28.2928
4565347  -28.2689
4639496  -28.2752
4719702  -28.2592
4786886  -28.2514
4858827  -28.2480
4931514  -28.2253
5004279  -28.2167
5072528  -28.2128
5144256  -28.1997
5221426  -28.1604
5287191  -28.1350
5359672  -28.1357
5433456  -28.1377
5509566  -28.1235
5577838  -28.1116
5650038  -28.1049
5718956  -28.0917
5792408  -28.0899
5861806  -28.0788
5933136  -28.0765
6004778  -28.0678
6076873  -28.0500
6149418  -28.0365
6218362  -28.0315
6297194  -28.0243
6369532  -28.0233
6444976  -28.0081
6518292  -28.0046
6592488  -27.9971
6664811  -27.9867
6739128  -27.9698
6814418  -27.9747
6882606  -27.9662
6956208  -27.9547
7028562  -27.9496
7099238  -27.9548
7170372  -27.9623
7245801  -27.9605
7319074  -27.9478
7398336  -27.9353
7468698  -27.9213
7537843  -27.9097
7609994  -27.9060
7686936  -27.8985
7759623  -27.8991
7836312  -27.8881
7914832  -27.8772
7985186  -27.8538
8060598  -27.8466
8131503  -27.8292
8210112  -27.8096
8281602  -27.8067
8357184  -27.8030
8429958  -27.7881
8511348  -27.7784
8586048  -27.7657
8659941  -27.7600
8734616  -27.7478
8810667  -27.7426
8881026  -27.7332
8954132  -27.7276
9036216  -27.7300
9110572  -27.7197
9181952  -27.7210
9256301  -27.7195
9335382  -27.7077
9405504  -27.6970
9478858  -27.6881
9548571  -27.6789
9626496  -27.6708
9705982  -27.6688
9776328  -27.6655
9850938  -27.6651
9926403  -27.6648
9996318  -27.6551
10070294  -27.6497
10144408  -27.6406
10220694  -27.6372
10293254  -27.6240
10370576  -27.6187
10452366  -27.6089
10531738  -27.5986
10605708  -27.5855
10681144  -27.5717
10764432  -27.5635
10842376  -27.5572
10921314  -27.5582
10998648  -27.5588
11072432  -27.5536
11145148  -27.5534
11220439  -27.5537
11294946  -27.5469
11373546  -27.5418
11446162  -27.5362
11520522  -27.5345
11605333  -27.5191
11676692  -27.5087
11753598  -27.5053
11833386  -27.5062
11911634  -27.5023
11982504  -27.4945
12057129  -27.4949
12134848  -27.4907
12209976  -27.4840
12279246  -27.4841
12348826  -27.4742
12431304  -27.4664
12509904  -27.4629
12583234  -27.4636
12659244  -27.4582
12736728  -27.4535
12811464  -27.4508
12885894  -27.4481
12964532  -27.4452
13048321  -27.4341
13120713  -27.4300
13195504  -27.4253
13278912  -27.4238
13355344  -27.4159
13430678  -27.4079
13506206  -27.4048
13586328  -27.3963
13663428  -27.3891
13744383  -27.3930
13821966  -27.3866
13905344  -27.3854
13977792  -27.3790
14050092  -27.3738
14130611  -27.3728
14205564  -27.3722
14279297  -27.3678
14360676  -27.3637
14442609  -27.3614
14520192  -27.3553
14592753  -27.3508
14671929  -27.3498
14752824  -27.3441
14833974  -27.3425
14911288  -27.3328
14986026  -27.3253
15066912  -27.3238
15141267  -27.3228
15216596  -27.3119
15298831  -27.3084
15374766  -27.3081
15456364  -27.3025
15537498  -27.2972
15621716  -27.2914
15693794  -27.2902
15772003  -27.2892
15847047  -27.2845
15933944  -27.2823
16005182  -27.2741
16079168  -27.2740
16160304  -27.2738
16246264  -27.2684
16327323  -27.2617
16405957  -27.2585
16483776  -27.2547
16561714  -27.2510
16645302  -27.2442
16719168  -27.2420
16799856  -27.2368
16877133  -27.2348
16954044  -27.2373
17026074  -27.2374
17112128  -27.2335
17188134  -27.2302
17262912  -27.2314
17341259  -27.2289
17428096  -27.2282
17505688  -27.2265
17582994  -27.2272
17667696  -27.2206
17749962  -27.2200
17826677  -27.2139
17905488  -27.2126
17987318  -27.2080
18066849  -27.2059
18150537  -27.2045
18228159  -27.2047
18316482  -27.1931
18395307  -27.1876
18476928  -27.1801
18564117  -27.1710
18646694  -27.1633
18722544  -27.1587
18806372  -27.1566
18888057  -27.1556
18975128  -27.1529
19052768  -27.1502
19133907  -27.1477
19221223  -27.1506
19293402  -27.1450
19374264  -27.1414
19453616  -27.1338
19540016  -27.1266
19622646  -27.1242
19705812  -27.1261
19790256  -27.1239
19872488  -27.1213
19949608  -27.1166
20028894  -27.1149
20111168  -27.1077
20186487  -27.1076
20262966  -27.1046
20343433  -27.1033
20427857  -27.0957
20510532  -27.0933
20592866  -27.0905
20673264  -27.0873
20762289  -27.0895
20843469  -27.0798
20929356  -27.0770
21016707  -27.0717
21096014  -27.0668
21178304  -27.0627
21261722  -27.0615
21344736  -27.0566
21423189  -27.0553
21504898  -27.0508
21583912  -27.0476
21666082  -27.0463
21745558  -27.0454
21825987  -27.0427
21909336  -27.0396
21984291  -27.0368
22071072  -27.0360
22152146  -27.0357
22239207  -27.0365
22323663  -27.0332
22405542  -27.0280
22488018  -27.0269
22573957  -27.0253
22653603  -27.0202
22733888  -27.0187
22811584  -27.0148
22894462  -27.0105
22980282  -27.0050
23062832  -27.0063
23149602  -27.0007
23235354  -27.0008
23319232  -27.0002
23399409  -26.9963
23482584  -27.0009
23567236  -26.9985
23650638  -26.9952
23730147  -26.9945
23818682  -26.9892
23899864  -26.9891
23980397  -26.9831
24061008  -26.9819
24151521  -26.9811
24234048  -26.9764
24316166  -26.9786
24405554  -26.9751
24483568  -26.9761
24566882  -26.9699
24651018  -26.9672
24736448  -26.9656
24817899  -26.9599
24898506  -26.9587
24979647  -26.9530
25068608  -26.9564
25156976  -26.9529
25240478  -26.9523
25330632  -26.9505
25421046  -26.9462
25508022  -26.9394
25592192  -26.9373
25683621  -26.9307
25772522  -26.9270
25860862  -26.9263
25948752  -26.9229
26043984  -26.9204
26131794  -26.9194
26219402  -26.9191
26314176  -26.9149
26406314  -26.9132
26490762  -26.9110
26582379  -26.9087
26676872  -26.9043
26763501  -26.8997
26848576  -26.8959
26934948  -26.8971
27025713  -26.8948
27113856  -26.8911
27193472  -26.8904
27280248  -26.8902
27373214  -26.8891
27457374  -26.8871
27540513  -26.8834
27630171  -26.8795
27725219  -26.8751
27811966  -26.8721
27893162  -26.8729
27988506  -26.8669
28077888  -26.8682
28162416  -26.8677
28247544  -26.8660
28343133  -26.8654
28431504  -26.8630
28517328  -26.8600
28612182  -26.8583
28706727  -26.8572
28794176  -26.8579
28886374  -26.8584
28972992  -26.8546
29070782  -26.8505
29159911  -26.8480
29245042  -26.8433
29336702  -26.8385
29427432  -26.8373
29512128  -26.8356
29598699  -26.8316
29694891  -26.8309
29781936  -26.8263
29874438  -26.8281
29961658  -26.8279
30057183  -26.8249
30142458  -26.8217
30230734  -26.8191
30319056  -26.8180
30418504  -26.8179
30506078  -26.8199
30593686  -26.8154
30687041  -26.8103
30780828  -26.8103
30866276  -26.8111
30954994  -26.8082
31054681  -26.8096
31141056  -26.8079
31232434  -26.8102
31324692  -26.8067
31419472  -26.8050
31512488  -26.8022
31598089  -26.8003
31691632  -26.7986
31783983  -26.7957
31876411  -26.7935
31964086  -26.7912
32056772  -26.7931
32150958  -26.7931
32238144  -26.7914
32326784  -26.7927
32424183  -26.7903
32516544  -26.7891
32606206  -26.7872
32694896  -26.7809
32785962  -26.7795
32873763  -26.7795
32962311  -26.7765
33056016  -26.7784
33143936  -26.7742
33238128  -26.7695
33323642  -26.7670
33423552  -26.7641
33511788  -26.7635
33598656  -26.7604
33687621  -26.7591
33790512  -26.7559
33881202  -26.7520
33977086  -26.7494
34070629  -26.7467
34166484  -26.7448
34254906  -26.7417
34351601  -26.7428
34450256  -26.7419
34536816  -26.7387
34633746  -26.7393
34725462  -26.7364
34825142  -26.7347
34912269  -26.7310
35005768  -26.7289
35092029  -26.7248
35190048  -26.7197
35281821  -26.7171
35365787  -26.7114
35461192  -26.7109
35546216  -26.7086
35639104  -26.7040
35733222  -26.7033
35831232  -26.7025
35924056  -26.6997
36011718  -26.6983
36098496  -26.6956
36196608  -26.6956
36291944  -26.6941
36380816  -26.6934
36476584  -26.6890
36576064  -26.6857
36669024  -26.6868
36760768  -26.6861
36860796  -26.6842
36955104  -26.6810
37044621  -26.6778
37137276  -26.6787
37235248  -26.6732
37325238  -26.6729
37418549  -26.6699
37506307  -26.6673
37605351  -26.6672
37695442  -26.6666
37787477  -26.6653
37885562  -26.6676
37980712  -26.6643
38072969  -26.6610
38171799  -26.6587
38273291  -26.6582
38365392  -26.6551
38461291  -26.6538
38551488  -26.6519
38650752  -26.6517
38746046  -26.6507
38841216  -26.6513
38937584  -26.6482
39038877  -26.6446
39133248  -26.6435
39229443  -26.6424
39327552  -26.6420
39434246  -26.6410
39532474  -26.6405
39624897  -26.6395
39718976  -26.6381
39806417  -26.6370
39897711  -26.6315
39988368  -26.6344
40089098  -26.6286
40186424  -26.6288
40275483  -26.6302
40370112  -26.6269
40463808  -26.6240
40560112  -26.6229
40654208  -26.6232
40761776  -26.6184
40858056  -26.6197
40950174  -26.6163
41048304  -26.6161
41151621  -26.6157
41244051  -26.6174
41338872  -26.6180
41429248  -26.6176
41530342  -26.6140
41627248  -26.6152
41722422  -26.6136
41819322  -26.6109
41921703  -26.6068
42013066  -26.6081
42113402  -26.6081
42205856  -26.6072
42295968  -26.6064
42386918  -26.6047
42483584  -26.6022
42589822  -26.6016
42680187  -26.5989
42779558  -26.5985
42871188  -26.5957
42971481  -26.5933
43067819  -26.5898
43157936  -26.5880
43252754  -26.5856
43352606  -26.5842
43443496  -26.5840
43533441  -26.5829
43641327  -26.5789
43741376  -26.5770
43829793  -26.5756
43927632  -26.5735
44033542  -26.5690
44127104  -26.5685
44218512  -26.5666
44313498  -26.5641
44415414  -26.5628
44511698  -26.5604
44606232  -26.5599
44707503  -26.5595
44798786  -26.5574
44892272  -26.5582
44990637  -26.5567
45086958  -26.5558
45182848  -26.5542
45276456  -26.5529
45372978  -26.5525
45473933  -26.5530
45568788  -26.5505
45669968  -26.5480
45766761  -26.5473
45870974  -26.5460
45964662  -26.5462
46064998  -26.5466
46167984  -26.5471
46266654  -26.5450
46361861  -26.5439
46458294  -26.5434
46559979  -26.5442
46653727  -26.5420
46746432  -26.5425
46839866  -26.5420
46944612  -26.5411
47040582  -26.5411
47140119  -26.5368
47234874  -26.5356
47338368  -26.5357
47431008  -26.5350
47528118  -26.5312
47633313  -26.5299
47736234  -26.5291
47831784  -26.5290
47927872  -26.5284
48026816  -26.5288
48122687  -26.5271
48221248  -26.5250
48312927  -26.5227
48421818  -26.5206
48519592  -26.5186
48613544  -26.5166
48705808  -26.5172
48813624  -26.5161
48912672  -26.5165
49013814  -26.5171
49118256  -26.5151
49218939  -26.5128
49314493  -26.5121
49412803  -26.5107
49520102  -26.5106
49613624  -26.5082
49713312  -26.5067
49806432  -26.5042
49906918  -26.5024
50006802  -26.5032
50106274  -26.5029
50214432  -26.4996
50320102  -26.4978
50419034  -26.4971
50521616  -26.4962
50634129  -26.4966
50733264  -26.4936
50833863  -26.4960
50936886  -26.4951
51040902  -26.4952
51141696  -26.4959
51241833  -26.4948
51345522  -26.4945
51459442  -26.4948
51562206  -26.4945
51663964  -26.4934
51775009  -26.4943
51874678  -26.4936
51980919  -26.4924
52083318  -26.4900
52195574  -26.4898
52297858  -26.4880
52405973  -26.4866
52507158  -26.4863
52621296  -26.4877
52720002  -26.4859
52821696  -26.4853
52929488  -26.4818
53035458  -26.4793
53134402  -26.4798
53234922  -26.4763
53340414  -26.4733
53448413  -26.4718
53555418  -26.4715
53656443  -26.4699
53765244  -26.4693
53871759  -26.4669
53972198  -26.4676
54078038  -26.4657
54184416  -26.4683
54290406  -26.4688
54393534  -26.4691
54499786  -26.4676
54606588  -26.4646
54714832  -26.4632
54821808  -26.4642
54934208  -26.4639
55037632  -26.4616
55146432  -26.4617
55247642  -26.4609
55358784  -26.4590
55462848  -26.4587
55576128  -26.4551
55681589  -26.4536
55790422  -26.4540
55889472  -26.4528
55987456  -26.4512
56107821  -26.4489
56206862  -26.4479
56306586  -26.4465
56405872  -26.4470
56514744  -26.4457
56623014  -26.4428
56725946  -26.4410
56829023  -26.4391
56942146  -26.4399
57049306  -26.4376
57162591  -26.4352
57266739  -26.4345
57379153  -26.4364
57474066  -26.4345
57577194  -26.4359
57684286  -26.4353
57790404  -26.4336
57893342  -26.4349
57998656  -26.4339
58106304  -26.4311
58216784  -26.4310
58322397  -26.4304
58430688  -26.4320
58544857  -26.4302
58649106  -26.4289
58749776  -26.4301
58855056  -26.4301
58966687  -26.4310
59071749  -26.4297
59179648  -26.4289
59296206  -26.4297
59408074  -26.4301
59513889  -26.4288
59614802  -26.4266
59727198  -26.4265
59829294  -26.4245
59936904  -26.4230
60042862  -26.4211
60158371  -26.4194
60267597  -26.4198
60375782  -26.4197
60494454  -26.4175
60607398  -26.4151
60714567  -26.4130
60821334  -26.4119
60935616  -26.4093
61045376  -26.4087
61152326  -26.4071
61259346  -26.4039
61374498  -26.4029
61480166  -26.4005
61590141  -26.3981
61697216  -26.3973
61813632  -26.3961
61922721  -26.3956
62029008  -26.3946
62144181  -26.3919
62252472  -26.3891
62357622  -26.3862
62458938  -26.3824
62577278  -26.3814
62681322  -26.3797
62791173  -26.3776
62894106  -26.3754
63015488  -26.3717
63123072  -26.3710
63229374  -26.3706
63334584  -26.3697
63448929  -26.3718
63548969  -26.3703
63658099  -26.3690
63772449  -26.3678
63879744  -26.3661
63989581  -26.3650
64095168  -26.3613
64214288  -26.3601
64321152  -26.3600
64428576  -26.3564
64535254  -26.3558
64653931  -26.3541
64760147  -26.3516
64865472  -26.3510
64976304  -26.3491
65090096  -26.3465
65199552  -26.3453
65308608  -26.3422
65421522  -26.3425
65529986  -26.3407
65637936  -26.3392
65745732  -26.3396
65855482  -26.3403
65958903  -26.3407
66066378  -26.3411
66173428  -26.3408
66291302  -26.3414
66394237  -26.3409
66507833  -26.3396
66631968  -26.3387
66737314  -26.3381
66846393  -26.3397
66950387  -26.3385
67065054  -26.3373
67172928  -26.3355
67284221  -26.3340
67393338  -26.3332
67514818  -26.3314
67622693  -26.3319
67735744  -26.3308
67844946  -26.3297
67960123  -26.3268
68067552  -26.3270
68176134  -26.3259
68286627  -26.3243
68398218  -26.3229
68506496  -26.3213
68614464  -26.3186
68727568  -26.3175
68835513  -26.3159
68947472  -26.3167
69053248  -26.3199
69165612  -26.3199
69274828  -26.3183
69385082  -26.3194
69490498  -26.3178
69607872  -26.3171
69707792  -26.3174
69815954  -26.3165
69929823  -26.3166
70040448  -26.3139
70143237  -26.3133
70255654  -26.3133
70367488  -26.3132
70474676  -26.3136
70583882  -26.3115
70688699  -26.3106
70808049  -26.3091
70915119  -26.3079
71022704  -26.3081
71136864  -26.3077
71243866  -26.3056
71355368  -26.3037
71463756  -26.3017
71582072  -26.3019
71691183  -26.3015
71807682  -26.2996
71914048  -26.2981
72028194  -26.2952
72136352  -26.2955
72246438  -26.2964
72354702  -26.2973
72478692  -26.2953
72592192  -26.2934
72699264  -26.2920
72821697  -26.2902
72930474  -26.2891
73038498  -26.2875
73145281  -26.2868
73262026  -26.2858
73377981  -26.2843
73491768  -26.2847
73598418  -26.2850
73714426  -26.2843
73823792  -26.2842
73937322  -26.2820
74048751  -26.2817
74170242  -26.2820
74285194  -26.2810
74407296  -26.2800
74531254  -26.2801
74646117  -26.2774
74752832  -26.2776
74865744  -26.2764
74986408  -26.2748
75099611  -26.2747
75206682  -26.2740
75314127  -26.2745
75429939  -26.2768
75538288  -26.2771
75654378  -26.2780
75769408  -26.2795
75883568  -26.2780
76008048  -26.2778
76123278  -26.2741
76248591  -26.2728
76359987  -26.2718
76465898  -26.2714
76571658  -26.2710
76690182  -26.2687
76806444  -26.2663
76915767  -26.2668
77023078  -26.2652
77140042  -26.2641
77255082  -26.2641
77363178  -26.2621
77484618  -26.2618
77595158  -26.2609
77706828  -26.2606
77815136  -26.2587
77927872  -26.2574
78049401  -26.2574
78162261  -26.2572
78268608  -26.2577
78385867  -26.2582
78499089  -26.2581
78606976  -26.2565
78716759  -26.2555
78832908  -26.2527
78940752  -26.2521
79051298  -26.2517
79166784  -26.2496
79276743  -26.2497
79388784  -26.2486
79507413  -26.2496
79628992  -26.2471
79747471  -26.2475
79855947  -26.2466
79970448  -26.2466
80091957  -26.2464
80214589  -26.2452
80320968  -26.2454
80434128  -26.2437
80561943  -26.2430
80677904  -26.2428
80789808  -26.2414
80908578  -26.2410
81014518  -26.2410
81133671  -26.2392
81247159  -26.2382
81363632  -26.2379
81477696  -26.2376
81594478  -26.2381
81716928  -26.2381
81830511  -26.2373
81938157  -26.2370
82046394  -26.2351
82151256  -26.2329
82270134  -26.2325
82379024  -26.2308
82492746  -26.2294
82616886  -26.2287
82723344  -26.2283
82828032  -26.2262
82940046  -26.2255
83064408  -26.2233
83182489  -26.2217
83294784  -26.2215
83413904  -26.2208
83532048  -26.2199
83645698  -26.2189
83754018  -26.2172
83878336  -26.2149
83990768  -26.2141
84107434  -26.2151
84223689  -26.2152
84340329  -26.2142
84454464  -26.2133
84567696  -26.2118
84676696  -26.2111
84789159  -26.2111
84908912  -26.2110
85022468  -26.2112
85130816  -26.2091
85246686  -26.2074
85364587  -26.2063
85484364  -26.2063
85608432  -26.2056
85714622  -26.2047
85832096  -26.2043
85944768  -26.2025
86060592  -26.2014
86176896  -26.2010
86295104  -26.2007
86408274  -26.2009
86533002  -26.1989
86647419  -26.1988
86757552  -26.1971
86874496  -26.1972
86996529  -26.1964
87116788  -26.1955
87221598  -26.1968
87340158  -26.1958
87452726  -26.1933
87558686  -26.1919
87669579  -26.1931
87799779  -26.1918
87918246  -26.1911
88029792  -26.1912
88143108  -26.1900
88264716  -26.1896
88374806  -26.1877
88489072  -26.1871
88614277  -26.1857
88730962  -26.1838
88847472  -26.1825
88962186  -26.1815
89086428  -26.1814
89198973  -26.1810
89318103  -26.1823
89433533  -26.1822
89551374  -26.1828
89661888  -26.1819
89779094  -26.1818
89890884  -26.1803
90016482  -26.1792
90122373  -26.1790
90241632  -26.1786
90361264  -26.1779
90476688  -26.1774
90586638  -26.1772
90709344  -26.1760
90824256  -26.1759
90945894  -26.1751
91059552  -26.1733
91173312  -26.1707
91294672  -26.1714
91415958  -26.1717
91528034  -26.1712
91638336  -26.1714
91760977  -26.1717
91870608  -26.1700
91985986  -26.1683
92116016  -26.1659
92230529  -26.1657
92346554  -26.1642
92461017  -26.1640
92588474  -26.1631
92697714  -26.1612
92815806  -26.1609
92930178  -26.1598
93053646  -26.1608
93170031  -26.1601
93281688  -26.1567
93399616  -26.1573
93522624  -26.1567
93634576  -26.1568
93756131  -26.1565
93879594  -26.1551
93999064  -26.1554
94115966  -26.1537
94231984  -26.1546
94347616  -26.1560
94465974  -26.1540
94575762  -26.1532
94688253  -26.1520
94814352  -26.1527
94930318  -26.1501
95051712  -26.1496
95173414  -26.1488
95286122  -26.1492
95407767  -26.1481
95523408  -26.1481
95638464  -26.1487
95755248  -26.1483
95869794  -26.1463
95986842  -26.1459
96116367  -26.1441
96231872  -26.1438
96348912  -26.1420
96464914  -26.1412
96590466  -26.1402
96706358  -26.1397
96823318  -26.1394
96947812  -26.1388
97053642  -26.1357
97170231  -26.1365
97284446  -26.1358
97407728  -26.1346
97526002  -26.1342
97639682  -26.1342
97755669  -26.1330
97883928  -26.1310
97996314  -26.1300
98107139  -26.1300
98216909  -26.1281
98338337  -26.1270
98456067  -26.1256
98573013  -26.1246
98695328  -26.1244
98815872  -26.1236
98931536  -26.1216
99043088  -26.1225
99170624  -26.1209
99288012  -26.1213
99409824  -26.1209
99522744  -26.1202
99648901  -26.1204
99766254  -26.1190
99882903  -26.1183


==> data/all_log_r3_p7.dat <==
5077  -34.1299
11197  -40.3734
11642  -39.3988
12279  -38.9647
13766  -38.7957
16811  -38.8163
18097  -34.6716
18562  -35.2521
18745  -35.7079
21443  -34.1317
21858  -35.5708
22481  -35.9467
22696  -35.4962
24301  -35.8460
24546  -36.8257
24646  -35.7881
25071  -36.0663
25383  -36.3164
25451  -36.5407
25751  -36.2371
26171  -36.4491
26198  -37.1045
26284  -37.7036
26743  -38.2563
27262  -38.7687
27382  -38.0636
27448  -38.1679
27584  -38.2655
27746  -38.3571
27747  -38.1016
27773  -38.1928
27808  -38.5982
28498  -38.0502
28571  -38.1382
29157  -38.5171
30064  -38.3065
30148  -38.3862
30376  -37.9192
30446  -38.2705
30487  -38.3462
30767  -38.1671
30815  -38.2427
31478  -38.3168
31737  -38.3883
31814  -38.4568
32192  -38.2977
32244  -38.5872
32276  -38.6485
32336  -38.7074
33424  -38.7666
33428  -38.8235
34862  -39.0844
36094  -38.2850
38600  -38.5789
39883  -38.0962
41775  -37.9664
42190  -38.1203
42584  -38.3821
44012  -38.2698
44860  -38.3959
46024  -38.7249
46896  -38.3179
48434  -38.3390
49411  -38.5481
50360  -38.4752
51094  -38.3243
52158  -38.0218
53122  -37.7433
53916  -37.4860
55064  -37.3223
58397  -37.3186
59450  -37.1084
60128  -37.1176
61025  -37.0611
61805  -37.0739
62078  -37.0238
62546  -37.2819
63213  -37.4083
63472  -37.4711
64522  -37.7011
65283  -37.4249
65515  -37.5393
66531  -37.2284
67064  -37.1898
67418  -37.1532
68499  -37.2174
68802  -37.3762
69309  -37.3869
69850  -37.3978
70436  -37.4542
71145  -37.5534
72382  -37.4854
73931  -37.0527
74999  -36.7720
76358  -36.7442
77555  -37.0561
79077  -36.8067
80674  -37.0671
82146  -37.0404
82808  -36.8837
83928  -36.9630
85863  -36.8506
87194  -37.0833
87914  -36.9762
88582  -37.1083
89475  -37.2914
90704  -37.2168
91607  -37.2009
92480  -37.2395
94064  -37.2513
95954  -37.1624
97506  -37.0786
98891  -37.0479
100143  -37.2109
100794  -37.2975
101235  -37.4501
105883  -37.3627
109612  -37.1857
113749  -37.1500
117818  -37.0615
123405  -36.9459
129267  -36.9560
134832  -36.8914
139971  -36.8005
143531  -36.8740
155917  -36.9829
464808  -36.4842
718260  -36.3157
956160  -35.9573
1182166  -35.5810
1414485  -35.3017
1631022  -35.2450
1846897  -35.0856
2065597  -34.8744
2277801  -34.8402
2483927  -34.7636
2556080  -34.6900
2629560  -34.6540
2703658  -34.6014
2772663  -34.5444
2845494  -34.4656
2920710  -34.4556
2990026  -34.4198
3061298  -34.3802
3130800  -34.3415
3204288  -34.3228
3275166  -34.2948
3352284  -34.2642
3426200  -34.2099
3495591  -34.1843
3566736  -34.1444
3636942  -34.1239
3712146  -34.1134
3781850  -34.0891
3855370  -34.0611
3924925  -34.0248
3995032  -33.9923
4069410  -33.9680
4139778  -33.9555
4211680  -33.9421
4286425  -33.9089
4359694  -33.8606
4433634  -33.8162
4504398  -33.7907
4575240  -33.7565
4648369  -33.7162
4725960  -33.6911
4798190  -33.6529
4873280  -33.6364
4942823  -33.6222
5022384  -33.6095
5097716  -33.5924
5169004  -33.5717
5241064  -33.5640
5312732  -33.5391
5384402  -33.5276
5459795  -33.5356
5532272  -33.5141
5609071  -33.5094
5679118  -33.4828
5752592  -33.4811
5829297  -33.4613
5896718  -33.4435
5968775  -33.4221
6043512  -33.3852
6117998  -33.3692
6188430  -33.3515
6260760  -33.3495
6335988  -33.3507
6407560  -33.3332
6481005  -33.3082
6556044  -33.2865
6630165  -33.2630
6708078  -33.2444
6781932  -33.2177
6855225  -33.2014
6931776  -33.1792
7004834  -33.1585
7076442  -33.1576
7145550  -33.1499
7224144  -33.1467
7296234  -33.1285
7376427  -33.1150
7453725  -33.0968
7527894  -33.0909
7604160  -33.0881
7677718  -33.0812
7746976  -33.0687
7826300  -33.0614
7903600  -33.0407
7977637  -33.0271
8055294  -33.0194
8132560  -33.0147
8208702  -33.0082
8279850  -33.0073
8357205  -32.9934
8437722  -32.9789
8513838  -32.9659
8592273  -32.9449
8669655  -32.9267
8748465  -32.9157
8823200  -32.9024
8896411  -32.8969
8972464  -32.8665
9051507  -32.8643
9127346  -32.8650
9203952  -32.8601
9278550  -32.8560
9355158  -32.8522
9432086  -32.8423
9508815  -32.8403
9580950  -32.8155
9657604  -32.8195
9734208  -32.8070
9812765  -32.7939
9888246  -32.7827
9964602  -32.7761
10039702  -32.7678
10117539  -32.7603
10191690  -32.7518
10268550  -32.7384
10345871  -32.7396
10421850  -32.7292
10503936  -32.7260
10580334  -32.7109
10662128  -32.7088
10742078  -32.6997
10821435  -32.6853
10904240  -32.6793
10979386  -32.6650
11054880  -32.6530
11134960  -32.6486
11212715  -32.6459
11287501  -32.6384
11366736  -32.6236
11441950  -32.6124
11517864  -32.6034
11595960  -32.5935
11673282  -32.5865
11749312  -32.5797
11826351  -32.5682
11904384  -32.5495
11978730  -32.5448
12057240  -32.5392
12133851  -32.5286
12213010  -32.5150
12284025  -32.4982
12360272  -32.4845
12438843  -32.4731
12517074  -32.4715
12594306  -32.4634
12669810  -32.4556
12749238  -32.4463
12829146  -32.4411
12910608  -32.4402
12985704  -32.4229
13063587  -32.4080
13142145  -32.4035
13218666  -32.3874
13298332  -32.3807
13371934  -32.3755
13448238  -32.3706
13527813  -32.3620
13604992  -32.3564
13682393  -32.3441
13766184  -32.3438
13845042  -32.3348
13922270  -32.3351
13999138  -32.3316
14074458  -32.3276
14154430  -32.3200
14231600  -32.3109
14308368  -32.3038
14386194  -32.2987
14463516  -32.2916
14542440  -32.2852
14624142  -32.2728
14704355  -32.2705
14782610  -32.2654
14863096  -32.2567
14941126  -32.2515
15017314  -32.2449
15094080  -32.2416
15176128  -32.2360
15257202  -32.2312
15335650  -32.2226
15415338  -32.2249
15494712  -32.2146
15576650  -32.2096
15655552  -32.2022
15737175  -32.2013
15820064  -32.1944
15898198  -32.1964
15979776  -32.1925
16058394  -32.1923
16141536  -32.1855
16222950  -32.1778
16304175  -32.1704
16382475  -32.1591
16464134  -32.1528
16546968  -32.1485
16629808  -32.1407
16709319  -32.1394
16786050  -32.1295
16864560  -32.1186
16945615  -32.1132
17021138  -32.1055
17105954  -32.0999
17182112  -32.0944
17262752  -32.0846
17348670  -32.0919
17434716  -32.0828
17513712  -32.0767
17591360  -32.0702
17677350  -32.0626
17760237  -32.0622
17839200  -32.0555
17919663  -32.0459
17998224  -32.0365
18082922  -32.0306
18165465  -32.0231
18248568  -32.0206
18332960  -32.0130
18413805  -32.0113
18492240  -32.0092
18577600  -32.0083
18659864  -32.0024
18742550  -31.9949
18829936  -31.9869
18913458  -31.9781
18988328  -31.9745
19066576  -31.9627
19146900  -31.9563
19226387  -31.9536
19305702  -31.9519
19388289  -31.9487
19467643  -31.9480
19553400  -31.9467
19638054  -31.9468
19722805  -31.9391
19803732  -31.9337
19884218  -31.9237
19964118  -31.9149
20046806  -31.9045
20129073  -31.9005
20209788  -31.8955
20288040  -31.8849
20368354  -31.8792
20452358  -31.8795
20532551  -31.8771
20619504  -31.8785
20697920  -31.8746
20782752  -31.8722
20867100  -31.8602
20952800  -31.8484
21037893  -31.8400
21122550  -31.8300
21204240  -31.8308
21285559  -31.8256
21367120  -31.8153
21449472  -31.8113
21532766  -31.8076
21619840  -31.8040
21705174  -31.7980
21788362  -31.7910
21871161  -31.7861
21950528  -31.7881
22032846  -31.7808
22120512  -31.7766
22204338  -31.7743
22284992  -31.7760
22372176  -31.7721
22454445  -31.7700
22536448  -31.7658
22623120  -31.7575
22704924  -31.7484
22785984  -31.7453
22873226  -31.7397
22954152  -31.7365
23038252  -31.7281
23122746  -31.7254
23214700  -31.7203
23299029  -31.7195
23383440  -31.7128
23467390  -31.7076
23551110  -31.7009
23637696  -31.6970
23720100  -31.6893
23805045  -31.6854
23887260  -31.6763
23973212  -31.6699
24057657  -31.6715
24144219  -31.6650
24229102  -31.6634
24314656  -31.6635
24398026  -31.6587
24481608  -31.6581
24566886  -31.6539
24649425  -31.6531
24733524  -31.6449
24814600  -31.6388
24890554  -31.6352
24970216  -31.6314
25058261  -31.6222
25148950  -31.6193
25235985  -31.6155
25327962  -31.6109
25418454  -31.6071
25511519  -31.6021
25599486  -31.6002
25685136  -31.5929
25774452  -31.5886
25866255  -31.5829
25957425  -31.5788
26047130  -31.5728
26136913  -31.5660
26227008  -31.5635
26316729  -31.5567
26404816  -31.5543
26491575  -31.5492
26584350  -31.5439
26675592  -31.5369
26768753  -31.5335
26856504  -31.5333
26945582  -31.5276
27035550  -31.5238
27127040  -31.5189
27215194  -31.5104
27305280  -31.5088
27392416  -31.5024
27481590  -31.4946
27569070  -31.4914
27659398  -31.4860
27752246  -31.4834
27837200  -31.4790
27924501  -31.4691
28015278  -31.4648
28104591  -31.4600
28187346  -31.4563
28277168  -31.4524
28371600  -31.4516
28461760  -31.4479
28551069  -31.4458
28643032  -31.4389
28731488  -31.4349
28822208  -31.4310
28911570  -31.4290
29005162  -31.4225
29098400  -31.4202
29185344  -31.4107
29276118  -31.4090
29367560  -31.4066
29458496  -31.4037
29551632  -31.3994
29646885  -31.4000
29735971  -31.3963
29831742  -31.3930
29922002  -31.3904
30012622  -31.3855
30105360  -31.3828
30194554  -31.3797
30288518  -31.3784
30388032  -31.3790
30479514  -31.3788
30574655  -31.3716
30662866  -31.3687
30756480  -31.3674
30846425  -31.3638
30935214  -31.3580
31030200  -31.3555
31126350  -31.3523
31215630  -31.3532
31305135  -31.3472
31387658  -31.3457
31480872  -31.3425
31573440  -31.3393
31666392  -31.3358
31760592  -31.3320
31852680  -31.3263
31939722  -31.3216
32025152  -31.3173
32116425  -31.3135
32204992  -31.3093
32297310  -31.3065
32393920  -31.3003
32486449  -31.2989
32579798  -31.2986
32674384  -31.2996
32761098  -31.2996
32852544  -31.2962
32948793  -31.2940
33037432  -31.2936
33126480  -31.2905
33220800  -31.2873
33310761  -31.2855
33406368  -31.2834
33498270  -31.2827
33588276  -31.2804
33680754  -31.2815
33774975  -31.2792
33863264  -31.2752
33957160  -31.2748
34051650  -31.2722
34144814  -31.2691
34242450  -31.2658
34338205  -31.2623
34433109  -31.2617
34522430  -31.2578
34615872  -31.2576
34704550  -31.2569
34805493  -31.2532
34894946  -31.2524
34988928  -31.2532
35075781  -31.2512
35170578  -31.2469
35265254  -31.2441
35356800  -31.2406
35453088  -31.2379
35539442  -31.2353
35632350  -31.2308
35727240  -31.2258
35830184  -31.2203
35918992  -31.2197
36010929  -31.2179
36105130  -31.2154
36199248  -31.2121
36291984  -31.2115
36385456  -31.2047
36482930  -31.2016
36575670  -31.1963
36670912  -31.1945
36764311  -31.1926
36861604  -31.1897
36956244  -31.1876
37046745  -31.1839
37141710  -31.1842
37235328  -31.1846
37334208  -31.1813
37425842  -31.1799
37521693  -31.1778
37616800  -31.1814
37705350  -31.1818
37798371  -31.1818
37896288  -31.1822
37981854  -31.1791
38077120  -31.1780
38171124  -31.1741
38266800  -31.1720
38358702  -31.1712
38453144  -31.1710
38549680  -31.1672
38640849  -31.1639
38739958  -31.1604
38840406  -31.1607
38933820  -31.1584
39027150  -31.1562
39121720  -31.1506
39216848  -31.1493
39311344  -31.1476
39411950  -31.1471
39510117  -31.1460
39606310  -31.1435
39698352  -31.1402
39791483  -31.1384
39888816  -31.1377
39981635  -31.1359
40075200  -31.1340
40172400  -31.1304
40265265  -31.1273
40357952  -31.1266
40450477  -31.1258
40550640  -31.1230
40643004  -31.1212
40740942  -31.1170
40837278  -31.1129
40933360  -31.1128
41027724  -31.1095
41128347  -31.1083
41222472  -31.1057
41316224  -31.1042
41409315  -31.0991
41505088  -31.0933
41597328  -31.0920
41695952  -31.0907
41795550  -31.0884
41894990  -31.0864
41989184  -31.0836
42090480  -31.0830
42183360  -31.0813
42283200  -31.0791
42379200  -31.0757
42482039  -31.0728
42579570  -31.0728
42672636  -31.0705
42775136  -31.0642
42870853  -31.0633
42963960  -31.0624
43063735  -31.0594
43158616  -31.0577
43254594  -31.0531
43347134  -31.0503
43442781  -31.0492
43542150  -31.0453
43645058  -31.0453
43740848  -31.0440
43836414  -31.0398
43934475  -31.0375
44034720  -31.0347
44133440  -31.0308
44226507  -31.0258
44323096  -31.0248
44423874  -31.0220
44521408  -31.0194
44621328  -31.0172
44718605  -31.0173
44817900  -31.0134
44905696  -31.0122
45004642  -31.0082
45095734  -31.0056
45194677  -31.0012
45295025  -30.9998
45388480  -30.9990
45485408  -30.9971
45589778  -30.9955
45692667  -30.9922
45789025  -30.9894
45887782  -30.9829
45982128  -30.9798
46078840  -30.9795
46179185  -30.9793
46280322  -30.9771
46378272  -30.9767
46470512  -30.9776
46569392  -30.9746
46666815  -30.9735
46761318  -30.9718
46860350  -30.9694
46962752  -30.9658
47064336  -30.9640
47163840  -30.9636
47262050  -30.9604
47362200  -30.9594
47454525  -30.9556
47549907  -30.9549
47651025  -30.9527
47752126  -30.9529
47849600  -30.9502
47951130  -30.9489
48051230  -30.9484
48152754  -30.9465
48247184  -30.9466
48346390  -30.9468
48447405  -30.9471
48549491  -30.9459
48646315  -30.9424
48746062  -30.9423
48845376  -30.9391
48944416  -30.9363
49045245  -30.9369
49143690  -30.9354
49244928  -30.9338
49344210  -30.9305
49444800  -30.9280
49544736  -30.9244
49646637  -30.9217
49744454  -30.9238
49846320  -30.9194
49941918  -30.9181
50038150  -30.9130
50141258  -30.9098
50250042  -30.9058
50352480  -30.9033
50451232  -30.9001
50562054  -30.8983
50664969  -30.8980
50766876  -30.8974
50869386  -30.8925
50971806  -30.8931
51076560  -30.8937
51185648  -30.8933
51288512  -30.8916
51396202  -30.8881
51499113  -30.8869
51597480  -30.8856
51705243  -30.8819
51805440  -30.8794
51907383  -30.8779
52005710  -30.8751
52112031  -30.8759
52224090  -30.8745
52329600  -30.8727
52433207  -30.8725
52536256  -30.8700
52640925  -30.8685
52748144  -30.8660
52856512  -30.8657
52958064  -30.8650
53062542  -30.8619
53165360  -30.8612
53271018  -30.8584
53376048  -30.8581
53485440  -30.8566
53589393  -30.8560
53697264  -30.8558
53806290  -30.8542
53911766  -30.8522
54016236  -30.8511
54123474  -30.8479
54225600  -30.8456
54335982  -30.8416
54439696  -30.8396
54546510  -30.8359
54648682  -30.8331
54755928  -30.8283
54859408  -30.8264
54961110  -30.8226
55066640  -30.8220
55174122  -30.8193
55276950  -30.8178
55387200  -30.8169
55493537  -30.8160
55605414  -30.8121
55711035  -30.8084
55818456  -30.8078
55924062  -30.8047
56031378  -30.8039
56140592  -30.8012
56240925  -30.8004
56350065  -30.8008
56451177  -30.7992
56559254  -30.7968
56667904  -30.7946
56770631  -30.7947
56876733  -30.7912
56984355  -30.7878
57086373  -30.7867
57194070  -30.7842
57305971  -30.7842
57410190  -30.7848
57512475  -30.7828
57610640  -30.7795
57720150  -30.7768
57827815  -30.7757
57927795  -30.7746
58036950  -30.7710
58138725  -30.7692
58250970  -30.7669
58351766  -30.7682
58460226  -30.7668
58570432  -30.7643
58681185  -30.7603
58795214  -30.7560
58896400  -30.7546
59011488  -30.7533
59118784  -30.7544
59226768  -30.7527
59337135  -30.7515
59442934  -30.7492
59539520  -30.7479
59647218  -30.7466
59753920  -30.7465
59864058  -30.7454
59974350  -30.7419
60086358  -30.7382
60194945  -30.7364
60306600  -30.7373
60417984  -30.7375
60523712  -30.7331
60635328  -30.7319
60742576  -30.7329
60848078  -30.7307
60954384  -30.7279
61062186  -30.7261
61168445  -30.7247
61274470  -30.7220
61386545  -30.7210
61488960  -30.7207
61606010  -30.7197
61719760  -30.7194
61824477  -30.7196
61936810  -30.7159
62043696  -30.7121
62149824  -30.7112
62261846  -30.7107
62365360  -30.7062
62471538  -30.7051
62583072  -30.7039
62691138  -30.7025
62799900  -30.7026
62906394  -30.7009
63018972  -30.7006
63125913  -30.7000
63231262  -30.6972
63341325  -30.6976
63448179  -30.6963
63554690  -30.6926
63660510  -30.6891
63768042  -30.6888
63873216  -30.6868
63979448  -30.6860
64086444  -30.6854
64197450  -30.6836
64312272  -30.6810
64428576  -30.6783
64538158  -30.6759
64647722  -30.6750
64757550  -30.6726
64871406  -30.6718
64984161  -30.6693
65096603  -30.6669
65212745  -30.6636
65323642  -30.6623
65431845  -30.6606
65534944  -30.6596
65642344  -30.6554
65749440  -30.6527
65862766  -30.6508
65968354  -30.6484
66077532  -30.6464
66185110  -30.6467
66293271  -30.6425
66397872  -30.6425
66514320  -30.6427
66634473  -30.6394
66742560  -30.6382
66853098  -30.6341
66961840  -30.6322
67073040  -30.6306
67180410  -30.6295
67289328  -30.6259
67395327  -30.6271
67512870  -30.6251
67626544  -30.6237
67737722  -30.6211
67844710  -30.6225
67958437  -30.6208
68070006  -30.6213
68184765  -30.6200
68292576  -30.6186
68405298  -30.6179
68510775  -30.6152
68618376  -30.6130
68725350  -30.6116
68835392  -30.6109
68951935  -30.6111
69062787  -30.6097
69178257  -30.6091
69289056  -30.6079
69406336  -30.6058
69517888  -30.6039
69629013  -30.6031
69735168  -30.6004
69845040  -30.5982
69955446  -30.5962
70065990  -30.5945
70172100  -30.5927
70283448  -30.5915
70391675  -30.5891
70506081  -30.5872
70618743  -30.5852
70731840  -30.5854
70843770  -30.5842
70957728  -30.5848
71072781  -30.5844
71187474  -30.5810
71291835  -30.5800
71406528  -30.5796
71519139  -30.5784
71625105  -30.5771
71736550  -30.5751
71850747  -30.5755
71956272  -30.5755
72063595  -30.5723
72171144  -30.5715
72281775  -30.5689
72393084  -30.5667
72506643  -30.5680
72619920  -30.5666
72733302  -30.5651
72843936  -30.5629
72955566  -30.5619
73065060  -30.5606
73177707  -30.5591
73289862  -30.5579
73407744  -30.5563
73519056  -30.5538
73629743  -30.5528
73739370  -30.5518
73852718  -30.5520
73962432  -30.5502
74081970  -30.5479
74196825  -30.5477
74311275  -30.5442
74425536  -30.5455
74541186  -30.5440
74650512  -30.5434
74763403  -30.5426
74880900  -30.5406
74999394  -30.5387
75112459  -30.5384
75225900  -30.5359
75331866  -30.5339
75442842  -30.5328
75558624  -30.5302
75671328  -30.5290
75784206  -30.5272
75897900  -30.5264
76013802  -30.5237
76126908  -30.5241
76248094  -30.5228
76363222  -30.5217
76475800  -30.5206
76579506  -30.5215
76691200  -30.5199
76805550  -30.5202
76913590  -30.5196
77025950  -30.5169
77139842  -30.5145
77253063  -30.5164
77367429  -30.5157
77476464  -30.5159
77588461  -30.5145
77705757  -30.5135
77817528  -30.5123
77931282  -30.5098
78046128  -30.5089
78157248  -30.5066
78271650  -30.5059
78383280  -30.5038
78494814  -30.5023
78614400  -30.5011
78724721  -30.5003
78840525  -30.5000
78954525  -30.4990
79066368  -30.4966
79177520  -30.4950
79293425  -30.4939
79405848  -30.4929
79520400  -30.4935
79630200  -30.4912
79744824  -30.4903
79853904  -30.4896
79964919  -30.4880
80074891  -30.4865
80192407  -30.4850
80306490  -30.4836
80422080  -30.4823
80532762  -30.4816
80652510  -30.4815
80764262  -30.4801
80876466  -30.4775
80993406  -30.4753
81107295  -30.4743
81220266  -30.4717
81336464  -30.4709
81454665  -30.4676
81566019  -30.4679
81679554  -30.4676
81789945  -30.4673
81905259  -30.4671
82018695  -30.4683
82130320  -30.4697
82243600  -30.4688
82359932  -30.4690
82474891  -30.4676
82589078  -30.4664
82699725  -30.4652
82812402  -30.4651
82925802  -30.4635
83041485  -30.4632
83161590  -30.4623
83274606  -30.4612
83390400  -30.4614
83493120  -30.4609
83618704  -30.4603
83733416  -30.4582
83844954  -30.4574
83959678  -30.4580
84072105  -30.4552
84185840  -30.4543
84294846  -30.4532
84411834  -30.4506
84525552  -30.4483
84637355  -30.4473
84752512  -30.4457
84864557  -30.4452
84979906  -30.4433
85091512  -30.4437
85205275  -30.4426
85319424  -30.4421
85439650  -30.4409
85552064  -30.4390
85663168  -30.4392
85775184  -30.4373
85895658  -30.4366
86005329  -30.4355
86121453  -30.4342
86238960  -30.4332
86359806  -30.4305
86477401  -30.4296
86595904  -30.4285
86718960  -30.4289
86835276  -30.4272
86954400  -30.4257
87065646  -30.4240
87177024  -30.4222
87290615  -30.4196
87406812  -30.4185
87520416  -30.4175
87634175  -30.4170
87744150  -30.4150
87868395  -30.4127
87977046  -30.4119
88090314  -30.4089
88206800  -30.4082
88326198  -30.4073
88437312  -30.4063
88554576  -30.4061
88663891  -30.4046
88776650  -30.4025
88891850  -30.4009
89014173  -30.3985
89132097  -30.3976
89245056  -30.3969
89359741  -30.3955
89478950  -30.3944
89596450  -30.3939
89711886  -30.3931
89829720  -30.3919
89947989  -30.3900
90064650  -30.3877
90179638  -30.3856
90296704  -30.3845
90419472  -30.3838
90532152  -30.3819
90649248  -30.3799
90766962  -30.3794
90881520  -30.3785
90997517  -30.3773
91114461  -30.3744
91235115  -30.3719
91344825  -30.3714
91462314  -30.3696
91575114  -30.3688
91687006  -30.3676
91805906  -30.3672
91919575  -30.3668
92032800  -30.3640
92150190  -30.3628
92268720  -30.3619
92388960  -30.3619
92512704  -30.3622
92625055  -30.3614
92739456  -30.3620
92853344  -30.3620
92965760  -30.3615
93086118  -30.3605
93205968  -30.3589
93320800  -30.3585
93441566  -30.3559
93551478  -30.3542
93669726  -30.3529
93785054  -30.3517
93907557  -30.3515
94027215  -30.3488
94147323  -30.3489
94260634  -30.3474
94371856  -30.3453
94486464  -30.3437
94595670  -30.3414
94719010  -30.3411
94833002  -30.3390
94953549  -30.3372
95079077  -30.3366
95191920  -30.3356
95312709  -30.3362
95426217  -30.3362
95537178  -30.3347
95651568  -30.3335
95770098  -30.3333
95892005  -30.3322
96012662  -30.3305
96125814  -30.3293
96245364  -30.3268
96369600  -30.3269
96485856  -30.3256
96606400  -30.3241
96725856  -30.3227
96846156  -30.3221
96965370  -30.3198
97080128  -30.3201
97190736  -30.3192
97307328  -30.3185
97418910  -30.3181
97535520  -30.3169
97650285  -30.3177
97766448  -30.3166
97879023  -30.3150
97990800  -30.3129
98107147  -30.3116
98220400  -30.3102
98338640  -30.3079
98461470  -30.3063
98578281  -30.3035
98691550  -30.3005
98812800  -30.3001
98926335  -30.2991
99044257  -30.2990
99163431  -30.2964
99280970  -30.2951
99407855  -30.2959
99527850  -30.2957
99639552  -30.2941
99762897  -30.2930
99884865  -30.2907


==> data/all_log_r3_p79.dat <==
5077  76.79228
11197  -17.5442
11642  7.028571
12279  2.917517
13766  -28.1618
16811  -5.63026
18097  -2.02493
18562  8.057051
18745  -3.77004
20888  -15.3293
21443  -21.1889
21858  -29.4155
22481  -34.8608
22696  -35.2364
24301  -40.2927
24546  -35.2474
24646  -42.6915
25071  -44.8217
25383  -51.5370
25451  -54.0324
25751  -54.3612
26171  -51.8902
26198  -53.1727
26284  -53.9254
26743  -50.5451
27262  -50.1723
27382  -52.0984
27448  -56.4428
27584  -60.1378
27746  -63.9307
27747  -59.8883
27773  -61.2142
28042  -62.7730
28498  -59.4183
28571  -59.4795
29157  -54.9716
30064  -54.6006
30148  -50.9924
30376  -49.4203
30446  -48.1848
30487  -50.0315
30767  -48.8403
30815  -48.6659
31478  -49.4430
31737  -49.2656
31814  -47.5184
32192  -50.0408
32244  -50.7285
32276  -49.0576
32336  -48.2841
33424  -48.1544
33914  -50.5573
35243  -51.7283
37544  -49.8721
39077  -48.7374
41107  -50.6946
42093  -50.7185
42526  -46.7792
43730  -44.5646
44755  -42.5787
45123  -42.8037
46307  -40.8865
47440  -42.2424
48434  -44.6937
49183  -45.7901
49831  -45.5172
50744  -43.9452
51317  -43.7647
52158  -44.6763
53122  -43.2951
53916  -44.5284
55783  -42.1918
56982  -40.0657
58939  -41.8317
59936  -40.5446
60803  -40.4565
61376  -41.2264
61805  -42.7868
62078  -42.2442
62546  -41.3917
63213  -40.2520
63574  -40.9389
64522  -40.9128
65283  -41.6069
65515  -41.6190
66531  -42.2707
67064  -41.0190
67418  -40.8094
68499  -40.6092
68802  -41.3233
69309  -41.8320
70397  -43.2202
71374  -43.7281
72578  -44.2820
73931  -43.7998
74864  -42.9040
76119  -44.5227
77063  -45.3080
78242  -46.1840
79555  -45.7878
80721  -46.4461
82093  -47.7903
82763  -48.4548
83876  -48.3428
85295  -48.2676
86802  -47.0354
87634  -47.5519
88337  -48.5858
88975  -48.3838
90312  -48.8121
91270  -48.3121
92096  -47.9586
93376  -47.3047
94715  -46.9877
96376  -46.6148
97506  -46.1427
101559  -44.7331
105883  -43.5482
109542  -42.4825
113072  -42.6675
116217  -42.1853
121168  -41.4335
125512  -41.0800
132458  -41.8160
135603  -42.7957
147908  -43.8635
418400  -51.2430
637898  -52.4078
837056  -53.6648
1024975  -54.0770
1206420  -54.6553
1388736  -55.1182
1565956  -54.8690
1734258  -55.4191
1910287  -55.3787
2083544  -55.4554
2153799  -55.5823
2234610  -55.4114
2309550  -55.4104
2380326  -55.4153
2456729  -55.4033
2533490  -55.4021
2609888  -55.3595
2687776  -55.2879
2763574  -55.2826
2842757  -55.3794
2920056  -55.4496
2994609  -55.5875
3071808  -55.5073
3144887  -55.5169
3223094  -55.4686
3303054  -55.4754
3382488  -55.4950
3457664  -55.3627
3532030  -55.2784
3609999  -55.2619
3681015  -55.1952
3758646  -55.0644
3837495  -55.0993
3906240  -55.0653
3980991  -55.0184
4060035  -55.1326
4134513  -55.2095
4203024  -55.2579
4279329  -55.3506
4356704  -55.3726
4429945  -55.3328
4507182  -55.3948
4580524  -55.3906
4658395  -55.4669
4737702  -55.4976
4812946  -55.5001
4888758  -55.4640
4961984  -55.4046
5041208  -55.3222
5118912  -55.2701
5191353  -55.2224
5268924  -55.2683
5345856  -55.2553
5422515  -55.1922
5494400  -55.2456
5573745  -55.2379
5649291  -55.2202
5721672  -55.2356
5798044  -55.2836
5872670  -55.3122
5948352  -55.3054
6020140  -55.3069
6096690  -55.2342
6172650  -55.2133
6245502  -55.1620
6324003  -55.2079
6403006  -55.2198
6475953  -55.2491
6552378  -55.2314
6630120  -55.2013
6709374  -55.1121
6782832  -55.1593
6859072  -55.1122
6938736  -55.2059
7012400  -55.1445
7086096  -55.1835
7163300  -55.1192
7242213  -55.1438
7315614  -55.1673
7394454  -55.1326
7473651  -55.1304
7547616  -55.1595
7626438  -55.1754
7703810  -55.1562
7778064  -55.1273
7859350  -55.1204
7936775  -55.1184
8012718  -55.1185
8085610  -55.1073
8163834  -55.1089
8243135  -55.1229
8316913  -55.1325
8395713  -55.1447
8476806  -55.1235
8556494  -55.1334
8633970  -55.1251
8713242  -55.0725
8789632  -55.0881
8864461  -55.0913
8944350  -55.0667
9022354  -55.0562
9096144  -55.0508
9175704  -55.0829
9253932  -55.0631
9332382  -55.0661
9407300  -55.0555
9484587  -55.0204
9564190  -55.0087
9637680  -54.9884
9716672  -54.9958
9793664  -55.0096
9874152  -54.9927
9949638  -54.9945
10027925  -55.0237
10106195  -55.0448
10180635  -55.0406
10259880  -55.0573
10338920  -55.0932
10417296  -55.1273
10497456  -55.1139
10578510  -55.1127
10661025  -55.1069
10739704  -55.0563
10819350  -55.0346
10903077  -55.0689
10977348  -55.0271
11056192  -55.0364
11135982  -55.0431
11213338  -55.0194
11286485  -55.0160
11369202  -55.0049
11450538  -54.9891
11527582  -54.9895
11609427  -55.0112
11688054  -54.9910
11766062  -55.0004
11848770  -54.9648
11927972  -54.9402
12006862  -54.9251
12082432  -54.9117
12158832  -54.8925
12240254  -54.9234
12313525  -54.9029
12390499  -54.8833
12472558  -54.8802
12554463  -54.8701
12631174  -54.8644
12710880  -54.8412
12788475  -54.8533
12868866  -54.8210
12948654  -54.7920
13030599  -54.7779
13107486  -54.7803
13188286  -54.8200
13270432  -54.8305
13348926  -54.8317
13424181  -54.8020
13507536  -54.7820
13587312  -54.7880
13662299  -54.7891
13746610  -54.7997
13827535  -54.7906
13907004  -54.7719
13981975  -54.7526
14059584  -54.7613
14137760  -54.7741
14217123  -54.7530
14295099  -54.7552
14375944  -54.7297
14452345  -54.7298
14533350  -54.7299
14614535  -54.7426
14695902  -54.7650
14774246  -54.7467
14856867  -54.7446
14938212  -54.7132
15016414  -54.6999
15095925  -54.6776
15176928  -54.6736
15259353  -54.6498
15337920  -54.6750
15422050  -54.6712
15507470  -54.6611
15582840  -54.6579
15666084  -54.6561
15750150  -54.6694
15828064  -54.6506
15910626  -54.6293
15990912  -54.6331
16072551  -54.6132
16153642  -54.6095
16239223  -54.5993
16320975  -54.6005
16396050  -54.5956
16476950  -54.5609
16560560  -54.5436
16646898  -54.5552
16728230  -54.5451
16810320  -54.5418
16891413  -54.5373
16970050  -54.5425
17050836  -54.5304
17136310  -54.5368
17214800  -54.5503
17293926  -54.5515
17380704  -54.5336
17464550  -54.5114
17542710  -54.5078
17625024  -54.5146
17712105  -54.5136
17789904  -54.5122
17868718  -54.5152
17954079  -54.4993
18037770  -54.5142
18116800  -54.5219
18203628  -54.5220
18289005  -54.5027
18370341  -54.5014
18452730  -54.5178
18537344  -54.5295
18616725  -54.5079
18699450  -54.5352
18784192  -54.5132
18869932  -54.4994
18953925  -54.5032
19038912  -54.4953
19119168  -54.4718
19196710  -54.4614
19278797  -54.4516
19364016  -54.4523
19449920  -54.4358
19527954  -54.4186
19614320  -54.4248
19699470  -54.4119
19779015  -54.4022
19865016  -54.3948
19946304  -54.4003
20025198  -54.3962
20111120  -54.4066
20192235  -54.4157
20274912  -54.3987
20356609  -54.3894
20438896  -54.3779
20523906  -54.3552
20607600  -54.3677
20690838  -54.3581
20777365  -54.3441
20861274  -54.3391
20943825  -54.3075
21029100  -54.3169
21114285  -54.3159
21192630  -54.2927
21274218  -54.2902
21357675  -54.2852
21441105  -54.2978
21524330  -54.2982
21607552  -54.2718
21690928  -54.2763
21774175  -54.2821
21860293  -54.2720
21941170  -54.2663
22021560  -54.2719
22106880  -54.2527
22193874  -54.2409
22281033  -54.2406
22365072  -54.2417
22453310  -54.2417
22539150  -54.2592
22620977  -54.2543
22703550  -54.2789
22786666  -54.2752
22869440  -54.2658
22953660  -54.2366
23040576  -54.2369
23127762  -54.2370
23214534  -54.2304
23299881  -54.2398
23387589  -54.2168
23468722  -54.2262
23554034  -54.2154
23640400  -54.2098
23725815  -54.2217
23811417  -54.2203
23896338  -54.2145
23984298  -54.2216
24064590  -54.2047
24151521  -54.2045
24237483  -54.1919
24322514  -54.1812
24410661  -54.1670
24497253  -54.1481
24584384  -54.1369
24663104  -54.1408
24750486  -54.1428
24832318  -54.1287
24913856  -54.1106
24998600  -54.1016
25084826  -54.0957
25176528  -54.0805
25263054  -54.0609
25355078  -54.0554
25445774  -54.0475
25535888  -54.0497
25626303  -54.0515
25719075  -54.0579
25807509  -54.0626
25896663  -54.0625
25990650  -54.0490
26078481  -54.0379
26166889  -54.0398
26260572  -54.0415
26351232  -54.0388
26438566  -54.0515
26532288  -54.0497
26622360  -54.0392
26716698  -54.0384
26804160  -54.0262
26893840  -54.0102
26985280  -53.9985
27069120  -53.9850
27162336  -53.9928
27253446  -53.9964
27342294  -54.0034
27435210  -53.9847
27526634  -53.9668
27619025  -53.9582
27708128  -53.9554
27803823  -53.9412
27890674  -53.9433
27980832  -53.9486
28073104  -53.9508
28162384  -53.9414
28254800  -53.9357
28343016  -53.9232
28434819  -53.9254
28527678  -53.9164
28615725  -53.9078
28708046  -53.8960
28799930  -53.8874
28887408  -53.8989
28979160  -53.8890
29079054  -53.8839
29168262  -53.8748
29256690  -53.8812
29347598  -53.8787
29441450  -53.8738
29528480  -53.8629
29619008  -53.8648
29715600  -53.8620
29812288  -53.8540
29899872  -53.8527
29991728  -53.8518
30085122  -53.8641
30176490  -53.8622
30266995  -53.8531
30365328  -53.8433
30460096  -53.8389
30553596  -53.8376
30647992  -53.8272
30743968  -53.8286
30835206  -53.8227
30927470  -53.8233
31022464  -53.8131
31111808  -53.8242
31204235  -53.8171
31297089  -53.8069
31390425  -53.8122
31482135  -53.8038
31575307  -53.7919
31672080  -53.7844
31762224  -53.7813
31857504  -53.7675
31946367  -53.7582
32032862  -53.7529
32123409  -53.7445
32217248  -53.7373
32313897  -53.7320
32407918  -53.7268
32503600  -53.7182
32597733  -53.7122
32687874  -53.7073
32777162  -53.7068
32871024  -53.7058
32963738  -53.6964
33053040  -53.7012
33145866  -53.6824
33239424  -53.6832
33326887  -53.6821
33419271  -53.6773
33515440  -53.6878
33603725  -53.6793
33696960  -53.6561
33793994  -53.6474
33887472  -53.6472
33981384  -53.6394
34076638  -53.6335
34170350  -53.6297
34260800  -53.6234
34357200  -53.6171
34453800  -53.6192
34547010  -53.6266
34636466  -53.6276
34733349  -53.6253
34832891  -53.6241
34923430  -53.6290
35018046  -53.6440
35111930  -53.6370
35203752  -53.6389
35296626  -53.6419
35393589  -53.6478
35487900  -53.6538
35574300  -53.6472
35671482  -53.6540
35766423  -53.6635
35860400  -53.6582
35948425  -53.6474
36044100  -53.6452
36137728  -53.6342
36233550  -53.6300
36331042  -53.6087
36429050  -53.6041
36520128  -53.6044
36617298  -53.5981
36712083  -53.5938
36804450  -53.5883
36899050  -53.5848
36996150  -53.5766
37093686  -53.5779
37182480  -53.5757
37280370  -53.5696
37377149  -53.5628
37466150  -53.5517
37564065  -53.5476
37660528  -53.5323
37752338  -53.5236
37847511  -53.5152
37946025  -53.5178
38036336  -53.5127
38128370  -53.4981
38225478  -53.5022
38318994  -53.5102
38411806  -53.4943
38507826  -53.4907
38607600  -53.4937
38704328  -53.4822
38795133  -53.4817
38890477  -53.4869
38986728  -53.4717
39077046  -53.4757
39173078  -53.4712
39269919  -53.4657
39369510  -53.4443
39464267  -53.4542
39563150  -53.4513
39658479  -53.4436
39748800  -53.4348
39842550  -53.4456
39940950  -53.4429
40032960  -53.4401
40130330  -53.4396
40228590  -53.4334
40323894  -53.4284
40414656  -53.4306
40516618  -53.4310
40616675  -53.4309
40708800  -53.4217
40808534  -53.4111
40904586  -53.4092
40998640  -53.4072
41094934  -53.4041
41189691  -53.4042
41284790  -53.4081
41379072  -53.4094
41471824  -53.4010
41570214  -53.3866
41663700  -53.3847
41765815  -53.3794
41861430  -53.3639
41956650  -53.3552
42050722  -53.3492
42149136  -53.3493
42245706  -53.3366
42340400  -53.3351
42434574  -53.3303
42535050  -53.3253
42634914  -53.3149
42730122  -53.3125
42827517  -53.3105
42924402  -53.3030
43017150  -53.2835
43115589  -53.2777
43211424  -53.2753
43304030  -53.2792
43403949  -53.2738
43498695  -53.2609
43603656  -53.2550
43695066  -53.2560
43793550  -53.2537
43888575  -53.2407
43984752  -53.2324
44084382  -53.2409
44181675  -53.2400
44278605  -53.2390
44372475  -53.2426
44474826  -53.2363
44571650  -53.2323
44666006  -53.2310
44763390  -53.2279
44863754  -53.2212
44964480  -53.2142
45057632  -53.2088
45154197  -53.2152
45250128  -53.2011
45342675  -53.1908
45440315  -53.1874
45542016  -53.1755
45638672  -53.1760
45743147  -53.1659
45842526  -53.1731
45943434  -53.1829
46037262  -53.1849
46138272  -53.1716
46243456  -53.1671
46338135  -53.1639
46437426  -53.1693
46538157  -53.1724
46638400  -53.1703
46733565  -53.1658
46832618  -53.1567
46933174  -53.1533
47026350  -53.1574
47125040  -53.1431
47227554  -53.1413
47324610  -53.1482
47424130  -53.1417
47521950  -53.1400
47620800  -53.1308
47717680  -53.1314
47820864  -53.1314
47921106  -53.1236
48017322  -53.1233
48116887  -53.1243
48221235  -53.1215
48317004  -53.1230
48413205  -53.1163
48513432  -53.1078
48613096  -53.1047
48707792  -53.0937
48808192  -53.0947
48907790  -53.0852
49003650  -53.0866
49104415  -53.0865
49204728  -53.0873
49304739  -53.0929
49399350  -53.0926
49504309  -53.0866
49604658  -53.0877
49699258  -53.0781
49798400  -53.0844
49895345  -53.0945
49996512  -53.0886
50090640  -53.0831
50196978  -53.0801
50308704  -53.0811
50404386  -53.0781
50508928  -53.0844
50617840  -53.0789
50717736  -53.0816
50825818  -53.0821
50933184  -53.0758
51035218  -53.0707
51136400  -53.0593
51243325  -53.0512
51349305  -53.0468
51449682  -53.0359
51551073  -53.0386
51658512  -53.0336
51764522  -53.0288
51866454  -53.0290
51970880  -53.0268
52075686  -53.0205
52179617  -53.0292
52286606  -53.0243
52390985  -53.0246
52489275  -53.0118
52598070  -52.9982
52704720  -52.9940
52809318  -52.9882
52908411  -52.9794
53013059  -52.9648
53118247  -52.9546
53223339  -52.9533
53326800  -52.9564
53435359  -52.9524
53544526  -52.9549
53647056  -52.9482
53755532  -52.9438
53864545  -52.9396
53968560  -52.9301
54071703  -52.9260
54175968  -52.9306
54280882  -52.9329
54387395  -52.9315
54494170  -52.9216
54596562  -52.9330
54704925  -52.9321
54812880  -52.9394
54920187  -52.9379
55018912  -52.9437
55129406  -52.9378
55235215  -52.9377
55343600  -52.9348
55448982  -52.9327
55555025  -52.9363
55662642  -52.9334
55764288  -52.9287
55871786  -52.9331
55977168  -52.9298
56079828  -52.9219
56187648  -52.9167
56287952  -52.9087
56393644  -52.9075
56493996  -52.9048
56605536  -52.8993
56711762  -52.9004
56812122  -52.9030
56917426  -52.8935
57021825  -52.8972
57128702  -52.8974
57236445  -52.8855
57347631  -52.8802
57447995  -52.8760
57550353  -52.8635
57653400  -52.8568
57760512  -52.8433
57865648  -52.8313
57971343  -52.8360
58077504  -52.8335
58181888  -52.8308
58290981  -52.8289
58393680  -52.8272
58499360  -52.8192
58603808  -52.8227
58713390  -52.8168
58822603  -52.8109
58932591  -52.8125
59035200  -52.8056
59142795  -52.8007
59252328  -52.8052
59354782  -52.8029
59465214  -52.7962
59571978  -52.7870
59670336  -52.7804
59775894  -52.7794
59886666  -52.7768
60004672  -52.7692
60108840  -52.7776
60220864  -52.7741
60328123  -52.7758
60437454  -52.7708
60545936  -52.7693
60654346  -52.7610
60763472  -52.7562
60869440  -52.7538
60977466  -52.7588
61086438  -52.7561
61194378  -52.7458
61309248  -52.7413
61416852  -52.7383
61519626  -52.7424
61633122  -52.7318
61741950  -52.7304
61850128  -52.7306
61955568  -52.7363
62064681  -52.7214
62172998  -52.7076
62278848  -52.7031
62385466  -52.7035
62493075  -52.6974
62603518  -52.6963
62709342  -52.6879
62818191  -52.6841
62926632  -52.6782
63032662  -52.6710
63143901  -52.6648
63250810  -52.6601
63354186  -52.6623
63458630  -52.6618
63568669  -52.6519
63676992  -52.6482
63781674  -52.6408
63892416  -52.6465
64004490  -52.6476
64108347  -52.6488
64219834  -52.6488
64331904  -52.6424
64447383  -52.6432
64555341  -52.6400
64664270  -52.6363
64775454  -52.6366
64882623  -52.6432
64996720  -52.6431
65115440  -52.6430
65223865  -52.6477
65337526  -52.6406
65447213  -52.6322
65555826  -52.6307
65659178  -52.6239
65769997  -52.6301
65879550  -52.6286
65984134  -52.6232
66097870  -52.6185
66209985  -52.6089
66319540  -52.6086
66423168  -52.6040
66541455  -52.5933
66659520  -52.5935
66764016  -52.5904
66879648  -52.5842
66988800  -52.5868
67092181  -52.5748
67204575  -52.5664
67319622  -52.5656
67432400  -52.5639
67539904  -52.5615
67654614  -52.5521
67763280  -52.5497
67871552  -52.5464
67985984  -52.5439
68105757  -52.5462
68218560  -52.5457
68325450  -52.5416
68437350  -52.5389
68545330  -52.5381
68650755  -52.5343
68760426  -52.5407
68870453  -52.5343
68981502  -52.5395
69096366  -52.5388
69208368  -52.5408
69319200  -52.5392
69428835  -52.5317
69537615  -52.5250
69649040  -52.5178
69753600  -52.5189
69866816  -52.5185
69973362  -52.5177
70089085  -52.5152
70192010  -52.5104
70310414  -52.5045
70420288  -52.5042
70523840  -52.5002
70638400  -52.5016
70748442  -52.4973
70857150  -52.4934
70973056  -52.4916
71089236  -52.4931
71199050  -52.4959
71304318  -52.4926
71420031  -52.4893
71534397  -52.4800
71637566  -52.4839
71752758  -52.4770
71866585  -52.4716
71978127  -52.4645
72079920  -52.4695
72189169  -52.4707
72304350  -52.4731
72414300  -52.4627
72528029  -52.4639
72643650  -52.4635
72753216  -52.4603
72866611  -52.4585
72978048  -52.4605
73089975  -52.4610
73196400  -52.4603
73313968  -52.4494
73429872  -52.4455
73537719  -52.4472
73647392  -52.4377
73757328  -52.4332
73872225  -52.4351
73980342  -52.4278
74095536  -52.4207
74214410  -52.4136
74323392  -52.4118
74439805  -52.4024
74553192  -52.3965
74661462  -52.3925
74776128  -52.3933
74893616  -52.3880
75009837  -52.3882
75120048  -52.3903
75229795  -52.3919
75344240  -52.3842
75448144  -52.3829
75564120  -52.3779
75677144  -52.3821
75792576  -52.3767
75904880  -52.3776
76020490  -52.3755
76135450  -52.3741
76250992  -52.3740
76365366  -52.3724
76476825  -52.3653
76576851  -52.3666
76687195  -52.3641
76804185  -52.3630
76914936  -52.3492
77025039  -52.3437
77139587  -52.3439
77253660  -52.3454
77365040  -52.3480
77476566  -52.3467
77589520  -52.3462
77699520  -52.3493
77804777  -52.3465
77918853  -52.3427
78035200  -52.3378
78143976  -52.3348
78256406  -52.3390
78373365  -52.3366
78482322  -52.3328
78597450  -52.3263
78709950  -52.3251
78826030  -52.3302
78930081  -52.3290
79042512  -52.3335
79154975  -52.3307
79264656  -52.3229
79377785  -52.3237
79493760  -52.3223
79608768  -52.3190
79720305  -52.3133
79830160  -52.3155
79944003  -52.3151
80050699  -52.3116
80162330  -52.3172
80274996  -52.3096
80386682  -52.3083
80508242  -52.3087
80624404  -52.3010
80737728  -52.2972
80842944  -52.2902
80959584  -52.2893
81072068  -52.2891
81182112  -52.2844
81304016  -52.2896
81415162  -52.2856
81530598  -52.2835
81640485  -52.2821
81754176  -52.2761
81868842  -52.2789
81975330  -52.2767
82091072  -52.2716
82203968  -52.2688
82314816  -52.2641
82428093  -52.2580
82538210  -52.2620
82651947  -52.2597
82761245  -52.2572
82872602  -52.2548
82984706  -52.2476
83098944  -52.2450
83218032  -52.2480
83334015  -52.2532
83446402  -52.2460
83563072  -52.2397
83677425  -52.2346
83795605  -52.2321
83909550  -52.2305
84025152  -52.2213
84137292  -52.2196
84248235  -52.2180
84364528  -52.2132
84477808  -52.2197
84592144  -52.2178
84699300  -52.2144
84814768  -52.2170
84930592  -52.2131
85039678  -52.2126
85155350  -52.2052
85273536  -52.1998
85392192  -52.2029
85510827  -52.2096
85623232  -52.2016
85733618  -52.1945
85845960  -52.1904
85961337  -52.1975
86074720  -52.1994
86190478  -52.1930
86314806  -52.1906
86430230  -52.1985
86550800  -52.1896
86663280  -52.1891
86777467  -52.1929
86898168  -52.1869
87008838  -52.1824
87124908  -52.1804
87239377  -52.1757
87354095  -52.1745
87462066  -52.1687
87571149  -52.1670
87689505  -52.1650
87806272  -52.1615
87925230  -52.1644
88038765  -52.1617
88148704  -52.1631
88264176  -52.1597
88375024  -52.1581
88488400  -52.1487
88597785  -52.1460
88714255  -52.1390
88829622  -52.1355
88939296  -52.1277
89056055  -52.1224
89171817  -52.1196
89289450  -52.1144
89410131  -52.1125
89528208  -52.1073
89642475  -52.0981
89755314  -52.0939
89875425  -52.0950
89990846  -52.0937
90104855  -52.0908
90227451  -52.0943
90344952  -52.0915
90456450  -52.0876
90563742  -52.0767
90680876  -52.0774
90798182  -52.0793
90913680  -52.0772
91027958  -52.0770
91147725  -52.0716
91267047  -52.0700
91375596  -52.0610
91496014  -52.0584
91609224  -52.0592
91723202  -52.0574
91838880  -52.0560
91954775  -52.0568
92073648  -52.0526
92188525  -52.0476
92311086  -52.0479
92430576  -52.0504
92545238  -52.0487
92663616  -52.0426
92779200  -52.0394
92887218  -52.0362
93008960  -52.0311
93124782  -52.0254
93237925  -52.0239
93349432  -52.0241
93465858  -52.0253
93576610  -52.0149
93693887  -52.0172
93810864  -52.0157
93927600  -52.0196
94040352  -52.0184
94157336  -52.0192
94271842  -52.0144
94389338  -52.0104
94499685  -52.0050
94616190  -52.0078
94733851  -52.0071
94844400  -52.0074
94964925  -52.0091
95089432  -52.0040
95204736  -52.0009
95314410  -51.9975
95430414  -51.9974
95542501  -51.9895
95654746  -51.9885
95777974  -51.9829
95904960  -51.9833
96019426  -51.9807
96134900  -51.9764
96256581  -51.9754
96376720  -51.9770
96490152  -51.9699
96614640  -51.9675
96734065  -51.9700
96849289  -51.9697
96970925  -51.9669
97084400  -51.9600
97197552  -51.9636
97310385  -51.9571
97425326  -51.9563
97547399  -51.9554
97657563  -51.9546
97774560  -51.9485
97889472  -51.9524
98005450  -51.9475
98119035  -51.9414
98234337  -51.9386
98354274  -51.9459
98472024  -51.9486
98590158  -51.9448
98709537  -51.9423
98823360  -51.9392
98940315  -51.9367
99056475  -51.9353
99175725  -51.9294
99285888  -51.9268
99412007  -51.9316
99530999  -51.9318
99640452  -51.9327
99762080  -51.9236
99884736  -51.9219


==> data/all_log_r4_p101.dat <==
234446  0.0
501029  -78.7465
545723  -114.143
556838  -125.297
602461  -76.2825
614066  -63.5687
709111  -54.4875
723211  -47.6765
773926  -42.3791
787882  -35.4258
797611  -29.7345
798107  -15.9316
812011  -31.4535
842596  -16.5371
887657  -28.2179
918154  -35.0356
926584  -37.0157
927747  -44.1196
953243  -49.7682
956087  -47.2798
961433  -42.4043
1000033  -46.7567
1064576  -53.7747
1064802  -59.6298
1099496  -63.3651
1104248  -70.0261
1109716  -74.6501
1112437  -75.4645
1119467  -79.1060
1122519  -71.8255
1129211  -76.2522
1142158  -76.4847
1162928  -76.2831
1175648  -71.5729
1181618  -75.1209
1184808  -78.0844
1186277  -75.9740
1195243  -72.8699
1195408  -69.5662
1202204  -63.9771
1217346  -67.2013
1241437  -71.6149
1265654  -69.2959
1268658  -70.9150
1281933  -74.9646
1282789  -75.7810
1298917  -75.9657
1299157  -78.7822
1314626  -81.4874
1321589  -82.6765
1337024  -83.8213
1369325  -87.1865
1468006  -89.1040
1535823  -93.3513
1591311  -96.6210
1649108  -94.4008
1671910  -88.2209
1722012  -89.0992
1738235  -82.4679
1770572  -75.7732
1814101  -78.5847
1825637  -81.8135
1854201  -79.2967
1891430  -84.5974
1967176  -83.9730
2000117  -84.5541
2035835  -84.2106
2054614  -82.0752
2078527  -81.8460
2129696  -77.1484
2174630  -76.2362
2189553  -78.8456
2215279  -83.2025
2251686  -82.8981
2277222  -83.7256
2307728  -82.8449
2322942  -80.5561
2371354  -81.3882
2378095  -82.4857
2419518  -80.4557
2448970  -82.2591
2476666  -80.9771
2515157  -80.9431
2540242  -81.2534
2548058  -78.4140
2609963  -78.0508
2659917  -78.3445
2681691  -76.8730
2714840  -78.7813
2750744  -80.3737
2802410  -81.9061
2862775  -82.2405
2892050  -82.2793
2945056  -82.1593
3001421  -80.9240
3069388  -79.9725
3112176  -80.3800
3160208  -81.9772
3220258  -81.1295
3248144  -82.2672
3280363  -80.1368
3340245  -80.1201
3388987  -79.8640
3425686  -79.0708
3465944  -80.0901
3522167  -80.5729
3575798  -79.4569
3637286  -78.8615
3673401  -78.9251
3727512  -78.0277
3761426  -77.0025
3788602  -77.1390
3812126  -75.2760
3878157  -74.5303
3956176  -74.1870
4030534  -74.4963
4194196  -76.7201
4405914  -80.3009
4529792  -81.2123
4731863  -82.1418
4872100  -83.3107
5014882  -83.1524
5187978  -85.0728
5334572  -82.6881
5514785  -82.3509
5724017  -82.0258
5956214  -81.0607
6165323  -80.6988
6312568  -80.7820
6439941  -80.2109
6627226  -80.7059
6771585  -80.8295
6921806  -81.0432
7056446  -81.7619
7182939  -82.1303
7317246  -83.4146
7455344  -83.2182
7593504  -83.3308
7730365  -84.0742
7871070  -84.8824
8005520  -85.0940
8138077  -85.1716
8265864  -85.6083
8434443  -86.1290
8554032  -85.3969
8715306  -84.7963
8854126  -85.6741
9019973  -86.1648
9167868  -86.1996
9338427  -85.5057
9494325  -85.0855
9628840  -84.4333
9769146  -84.2448
9934411  -84.2562
10084160  -84.2629
10209142  -84.7237
10288662  -84.7662
10423634  -84.6479
10543946  -84.4896
10693719  -85.3560
10811366  -85.8539
10963350  -85.1406
11084986  -85.6470
11230743  -85.0491
11326866  -85.1353
11444328  -85.0356
11553782  -85.2244
11669748  -85.2214
11778256  -85.3700
11905191  -85.4329
11996598  -85.2748
12110650  -85.3663
12205656  -85.2347
12347275  -85.1471
12466486  -85.0277
12584814  -84.8954
12704214  -84.5505
12820442  -84.3249
12945819  -84.0067
13065978  -83.6899
13176629  -83.3990
13298706  -83.2678
13424344  -83.2864
13538616  -83.1809
13666042  -83.4358
13823886  -83.2980
13937208  -83.5200
14071452  -83.5558
14195827  -83.8617
14322170  -83.8574
14408937  -83.8609
14529993  -83.9563
14627292  -84.1757
14718871  -84.0594
14837756  -84.0927
14927280  -84.0650
15020352  -84.2317
15111262  -84.2530
15212856  -84.0756
15303088  -83.9734
15416794  -84.4766
15530583  -84.2278
15630054  -84.0189
15749961  -84.2228
15851628  -84.0987
15991395  -84.2652
16113628  -84.1947
16205763  -84.0665
16288670  -84.0002
16379475  -84.0868
16482183  -84.5327
16585146  -84.3758
16678842  -84.4603
16798283  -84.2346
16909144  -83.9827
17023644  -84.0335
17135099  -84.0674
17224790  -84.2119
17310258  -84.6491
17430800  -84.6479
17546796  -84.6394
17636217  -84.8637
17725374  -85.1078
17830602  -84.9803
17935666  -84.7178
18022715  -84.6443
18118280  -84.7503
18240387  -84.5564
18359850  -84.6842
18469128  -84.8713
18589072  -84.8566
18673350  -85.0061
18757136  -85.0867
18845707  -85.2324
18934073  -85.0372
19028218  -84.8685
19137765  -84.9137
19221426  -84.7512
19323427  -84.6507
19429163  -84.5792
19532808  -84.4663
19618754  -84.7126
19715476  -84.4830
19801152  -84.4904
19907002  -84.5963
19997916  -84.7615
20094582  -84.7607
20192693  -84.8950
20281034  -84.6811
20385657  -84.6266
20490506  -84.7135
20616690  -84.6723
20726414  -84.5802
20821213  -84.6848
20918215  -84.9045
21001400  -84.8658
21073562  -84.8057
21163961  -84.8465
21252195  -85.0739
21377530  -85.1660
21454311  -85.0648
21561768  -85.3259
21663249  -85.5626
21763408  -85.7154
21855144  -86.0851
21963402  -85.9303
22063149  -85.7076
22151943  -85.7341
22259802  -85.9569
22376101  -86.0265
22493640  -86.1139
22569219  -86.5346
22668026  -86.4613
22747830  -86.3434
22838265  -86.3281
22940850  -86.2592
23038336  -86.5696
23125535  -86.5341
23228965  -86.5291
23330400  -86.5347
23434235  -86.6034
23515244  -86.8257
23596208  -86.9092
23695165  -86.9542
23771514  -87.1082
23872408  -87.0059
23966877  -87.0786
24081711  -87.0634
24177208  -87.0537
24288036  -87.1602
24406431  -87.1650
24498714  -87.1666
24584576  -87.0278
24683904  -86.8531
24765759  -86.8696
24838192  -86.8264
24908976  -86.8848
25020925  -86.9967
25095798  -86.9015
25178194  -87.0628
25259906  -87.1475
25348239  -87.1297
25469872  -87.1261
25561958  -87.1521
25658424  -87.2104
25771466  -87.2971
25871808  -87.1896
25969472  -87.0378
26071152  -87.1322
26168391  -86.9838
26272574  -86.9087
26399704  -86.7378
26521328  -86.8945
26608860  -86.8727
26690006  -86.9335
26786270  -86.9163
26891608  -86.8240
26974215  -86.9625
27081304  -86.8866
27167360  -86.7629
27268866  -86.8259
27354130  -86.7421
27450318  -86.8740
27535086  -87.0231
27619610  -86.8221
27710352  -86.8447
27814950  -86.7311
27908797  -86.8992
27983144  -87.0027
28090691  -86.9888
28194950  -86.7266
28292799  -86.8311
28380629  -86.8346
28449920  -86.9459
28519015  -86.9651
28613735  -87.0269
28700224  -87.0723
28809197  -87.0710
28899329  -87.0461
28982320  -87.1882
29082048  -87.2234
29170566  -87.2712
29269007  -87.4667
29384381  -87.4629
29473088  -87.4837
29584008  -87.7030
29689850  -87.7189
29769381  -87.6660
29868711  -87.6999
29967198  -87.6893
30067872  -87.6085
30184190  -87.6048
30272392  -87.4592
30356088  -87.4214
30463529  -87.5474
30560432  -87.4469
30654789  -87.4786
30753809  -87.5273
30836952  -87.4964
30939435  -87.4270
31045910  -87.5384
31120684  -87.5526
31229765  -87.6531
31299160  -87.6788
31419984  -87.5913
31526902  -87.3989
31597128  -87.3180
31690584  -87.3083
31750398  -87.1980
31850190  -87.3269
31952946  -87.3745
32035063  -87.3267
32118608  -87.2528
32211665  -87.3050
32306150  -87.3384
32423874  -87.3832
32511816  -87.3684
32593931  -87.2925
32674856  -87.1787
32782346  -87.2529
32876088  -87.3312
32951366  -87.4469
33071769  -87.3812
33174208  -87.2960
33275800  -87.2846
33356384  -87.3804
33466174  -87.5373
33585862  -87.5856
33695082  -87.5177
33789718  -87.5638
33871103  -87.5704
33974269  -87.6095
34068792  -87.7454
34168575  -87.6581
34296192  -87.6206
34384256  -87.6005
34477282  -87.4816
34570816  -87.3202
34681477  -87.3057
34793247  -87.2387
34906226  -87.2824
34994334  -87.3417
35091085  -87.5195
35196834  -87.5266
35299555  -87.4208
35426547  -87.5875
35518816  -87.4205
35640971  -87.4733
35729840  -87.5390
35819786  -87.6432
35905135  -87.6603
36022149  -87.6926
36106447  -87.5145
36176344  -87.5159
36257225  -87.4892
36365120  -87.5227
36454677  -87.3915
36563430  -87.3715
36658517  -87.3597
36737418  -87.3351
36840321  -87.4014
36949959  -87.3179
37025656  -87.2380
37135029  -87.3578
37226733  -87.3192
37305942  -87.3915
37405056  -87.4876
37511360  -87.4085
37613594  -87.3896
37692048  -87.3680
37785300  -87.3446
37884973  -87.3605
37992949  -87.4486
38082870  -87.6092
38147984  -87.6829
38248279  -87.7279
38376055  -87.6739
38460656  -87.7225
38552418  -87.8008
38647122  -87.7752
38736210  -87.9104
38817552  -87.9042
38899400  -87.9672
38995728  -87.9139
39081330  -87.8885
39180357  -87.8963
39267301  -87.9314
39351348  -88.0337
39426414  -88.1073
39528651  -88.2421
39617350  -88.2516
39710992  -88.1701
39801168  -88.1968
39873136  -88.2620
39958673  -88.3482
40041578  -88.3138
40126206  -88.3035
40220370  -88.3899
40309262  -88.3654
40383768  -88.5243
40478606  -88.5646
40571941  -88.6784
40659531  -88.6395
40747242  -88.5895
40835810  -88.5685
40936092  -88.5963
41034040  -88.5936
41107450  -88.6427
41198497  -88.6691
41285579  -88.6741
41369958  -88.7193
41484519  -88.7659
41588529  -88.8166
41674385  -88.8068
41771102  -88.9062
41860043  -88.7689
41939802  -88.7097
42032400  -88.7475
42103322  -88.7716
42196470  -88.7447
42270290  -88.6930
42367122  -88.7737
42443371  -88.8333
42514655  -88.8380
42604478  -88.7974
42681807  -88.9323
42771816  -88.9573
42830800  -89.0656
42912951  -89.0298
42996890  -89.0366
43083009  -88.9475
43166013  -88.9933
43248936  -88.8774
43342808  -88.8870
43419528  -88.8266
43494571  -88.8147
43599536  -88.8324
43681650  -88.7783
43768491  -88.6640
43849166  -88.6892
43954112  -88.7833
44048174  -88.8390
44144432  -88.8219
44248640  -88.8270
44331497  -88.8908
44425441  -88.8269
44514255  -88.8343
44624118  -88.7833
44708114  -88.8584
44805154  -88.8317
44883488  -88.9636
44953149  -88.9731
45031829  -89.0148
45110985  -89.0533
45193973  -89.0740
45272984  -89.0701
45352403  -89.0984
45449735  -89.0938
45553928  -89.0619
45646779  -89.1150
45744144  -89.1490
45815097  -89.0081
45892960  -89.0866
45978322  -89.1062
46071344  -89.0712
46166700  -89.0610
46252165  -89.0657
46333270  -89.1515
46429779  -89.2709
46539502  -89.2619
46637415  -89.2456
46711350  -89.3140
46792176  -89.3748
46894757  -89.3826
46965824  -89.4013
47060538  -89.3974
47148342  -89.3839
47236131  -89.3503
47341248  -89.3697
47440527  -89.2690
47539152  -89.2020
47645208  -89.2606
47735920  -89.2313
47818043  -89.3306
47895610  -89.3335
47977002  -89.3335
48080109  -89.3472
48167856  -89.3216
48250624  -89.3658
48333118  -89.3956
48405691  -89.4126
48507280  -89.4873
48579796  -89.4590
48656919  -89.4597
48735209  -89.4008
48831035  -89.3338
48895826  -89.3975
48991152  -89.3588
49084306  -89.3451
49165163  -89.3634
49251186  -89.3824
49336895  -89.3247
49416441  -89.3568
49490490  -89.3111
49569527  -89.3973
49660600  -89.3531
49758544  -89.3372
49838824  -89.3158
49903850  -89.3279
49971348  -89.2993
50064615  -89.2654
50156131  -89.3073
50250893  -89.3065
50348742  -89.2877
50450662  -89.2756
50526510  -89.3065
50623990  -89.3888
50704191  -89.3920
50802245  -89.4079
50898374  -89.4682
50988378  -89.4222
51082400  -89.4797
51177392  -89.4986
51258966  -89.5083
51364511  -89.6146
51465951  -89.6818
51551594  -89.6426
51650350  -89.6107
51745398  -89.6397
51821937  -89.6387
51905833  -89.6279
51992751  -89.6256
52102296  -89.6408
52186688  -89.6327
52261345  -89.6685
52367162  -89.6900
52488585  -89.7089
52585178  -89.7386
52670398  -89.6735
52763392  -89.6649
52839966  -89.6213
52921358  -89.6135
53029312  -89.6668
53121797  -89.5429
53200241  -89.5158
53283392  -89.5418
53399222  -89.5621
53516268  -89.5848
53617360  -89.5013
53699239  -89.4972
53796747  -89.5569
53881665  -89.6107
53983629  -89.5902
54091470  -89.5499
54181491  -89.6532
54277253  -89.6606
54362048  -89.6149
54444848  -89.5898
54548102  -89.6103
54643920  -89.5945
54753131  -89.5873
54835335  -89.6054
54910122  -89.6124
55019232  -89.5912
55106223  -89.5623
55188726  -89.6472
55260700  -89.6559
55348800  -89.6604
55435682  -89.6588
55539090  -89.6627
55636400  -89.6533
55726305  -89.6193
55807743  -89.6185
55905294  -89.5433
56000918  -89.5660
56106432  -89.4883
56198385  -89.3668
56272357  -89.3635
56384136  -89.3146
56473518  -89.2765
56558454  -89.2208
56632854  -89.2203
56707549  -89.2044
56766285  -89.1616
56865978  -89.1853
56952910  -89.2072
57035051  -89.2437
57137613  -89.2163
57221059  -89.1850
57325325  -89.1741
57422448  -89.1721
57526601  -89.1765
57627518  -89.1304
57716936  -89.1910
57794535  -89.2046
57880784  -89.1870
57979089  -89.2046
58054938  -89.1475
58127530  -89.1840
58217456  -89.1123
58322146  -89.1517
58399518  -89.1020
58509168  -89.0923
58603162  -89.0610
58695515  -89.0175
58808733  -88.9780
58892514  -89.0037
58982325  -89.0334
59123700  -89.0572
59218930  -89.0856
59304598  -89.0526
59376960  -89.0450
59467675  -89.0872
59551154  -89.0673
59643192  -89.0296
59745120  -88.9870
59838834  -89.0269
59946207  -89.0195
60032305  -89.0065
60124845  -88.9970
60217328  -88.9168
60301648  -88.9438
60392170  -88.9460
60480064  -88.9559
60585354  -88.9806
60654778  -88.9445
60740635  -88.9664
60835984  -88.9883
60931866  -88.9790
61024191  -88.9616
61114566  -88.9557
61195778  -88.9732
61268110  -88.9516
61349312  -88.9442
61444173  -88.9891
61536465  -89.0043
61639104  -89.0022
61714176  -88.9873
61812150  -88.9160
61936736  -88.9110
62001562  -88.9588
62087650  -89.0407
62186922  -89.0131
62266611  -89.0345
62363854  -89.1244
62467136  -89.1254
62575371  -89.1423
62665947  -89.2052
62749490  -89.1961
62843700  -89.2198
62951203  -89.1954
63024627  -89.1917
63125166  -89.1828
63218205  -89.1691
63325504  -89.1383
63412242  -89.1279
63477147  -89.1062
63570369  -89.0730
63660560  -89.0810
63757809  -89.0911
63857034  -89.0913
63933447  -89.1195
64040575  -89.1775
64122723  -89.1977
64210100  -89.1762
64287311  -89.1655
64370998  -89.2155
64447201  -89.2494
64539266  -89.3098
64645502  -89.3261
64718206  -89.3331
64796350  -89.3387
64875018  -89.3452
64956770  -89.3335
65027859  -89.3183
65115914  -89.3228
65233411  -89.3582
65312214  -89.4011
65388976  -89.4665
65471856  -89.4482
65551245  -89.4736
65630961  -89.4539
65717235  -89.4127
65791152  -89.4086
65882978  -89.3756
65973354  -89.3682
66043216  -89.3996
66138726  -89.3474
66228679  -89.3529
66304725  -89.3466
66386938  -89.3031
66475200  -89.2791
66578817  -89.3183
66659674  -89.3304
66752736  -89.3861
66845888  -89.3734
66938733  -89.3623
67004085  -89.4085
67094845  -89.4438
67197338  -89.4375
67282560  -89.4390
67366202  -89.4897
67435599  -89.5004
67522405  -89.4970
67622355  -89.5009
67725135  -89.4729
67820841  -89.4638
67912448  -89.5150
67993728  -89.5502
68069337  -89.5589
68158192  -89.5680
68236848  -89.5166
68305840  -89.5306
68390989  -89.5278
68477614  -89.4934
68584191  -89.4945
68657280  -89.5004
68731589  -89.4496
68805746  -89.4930
68895690  -89.4685
68994054  -89.4702
69107078  -89.4940
69185455  -89.4843
69269174  -89.4600
69359822  -89.4475
69444297  -89.3698
69524143  -89.3528
69617918  -89.3448
69673104  -89.2923
69744962  -89.2643
69837477  -89.2785
69917664  -89.2562
70003086  -89.2210
70092849  -89.1914
70186902  -89.2349
70274950  -89.2657
70374818  -89.2705
70451421  -89.2702
70542912  -89.3009
70639578  -89.3052
70726482  -89.2832
70822047  -89.2545
70908736  -89.2699
71010820  -89.2417
71105255  -89.2053
71200150  -89.2276
71291269  -89.2005
71361384  -89.1995
71443072  -89.2300
71539194  -89.2044
71635031  -89.1852
71719767  -89.1988
71799600  -89.1797
71870337  -89.2322
71972039  -89.1942
72069686  -89.2181
72152117  -89.2352
72221373  -89.2234
72312406  -89.2575
72410550  -89.2790
72496495  -89.2341
72590768  -89.2064
72677790  -89.1782
72780081  -89.1144
72860463  -89.1432
72957184  -89.1442
73047616  -89.1261
73128923  -89.1010
73212234  -89.1110
73302393  -89.1201
73387919  -89.1238
73486785  -89.1267
73595806  -89.1432
73688702  -89.0743
73758272  -89.0970
73829997  -89.0727
73926816  -89.1143
74019853  -89.1400
74100206  -89.1416
74187333  -89.1825
74260179  -89.1399
74348346  -89.1428
74428666  -89.1361
74502066  -89.1416
74589047  -89.1410
74673600  -89.1262
74774749  -89.1000
74881664  -89.0541
74975211  -89.0282
75055213  -88.9955
75148715  -89.0132
75235212  -89.0349
75311819  -88.9894
75403273  -88.9973
75484942  -89.0308
75581726  -89.0553
75674268  -89.0310
75781966  -89.0499
75877392  -89.0901
75967350  -89.0748
76072432  -89.0992
76159699  -89.1099
76249341  -89.1324
76332744  -89.0989
76422130  -89.1066
76510675  -89.0631
76602144  -89.0375
76683530  -89.0541
76762161  -89.0623
76857879  -89.0852
76972805  -89.0235
77048406  -89.0087
77163406  -89.0169
77242075  -88.9820
77315346  -88.9998
77395998  -88.9805
77497272  -89.0008
77571418  -88.9974
77647986  -88.9906
77747901  -88.9390
77843325  -88.9303
77942967  -88.9166
78038014  -88.9543
78113275  -88.9853
78194720  -88.9440
78282743  -88.9551
78383862  -88.9840
78476534  -88.9617
78578046  -88.9506
78680906  -88.9650
78769293  -88.9684
78862614  -88.9598
78959598  -88.9386
79055361  -88.9346
79160279  -88.9196
79257888  -88.9580
79355530  -88.9108
79452498  -88.9114
79534675  -88.9298
79634015  -88.9624
79720070  -88.9467
79826514  -88.9242
79893168  -88.9191
79984608  -88.8890
80057328  -88.8888
80135025  -88.8589
80227568  -88.8732
80302794  -88.9064
80393103  -88.9158
80474746  -88.9241
80570800  -88.8675
80653200  -88.8545
80740425  -88.8345
80829029  -88.8205
80908971  -88.7838
80975680  -88.7950
81070458  -88.7481
81171039  -88.7799
81277559  -88.7772
81373698  -88.8176
81455542  -88.7935
81532584  -88.7833
81625216  -88.7795
81718814  -88.7976
81807968  -88.8316
81890448  -88.8186
81976122  -88.8140
82096320  -88.8422
82184720  -88.9156
82278208  -88.8999
82358098  -88.8608
82452331  -88.8760
82557019  -88.9139
82655618  -88.9633
82748502  -88.9294
82805802  -88.9088
82881489  -88.8870
82955450  -88.9065
83042322  -88.9205
83128645  -88.9162
83224965  -88.9008
83293162  -88.9653
83380234  -88.9344
83473728  -88.9017
83558050  -88.9075
83661682  -88.8903
83750238  -88.8992
83838600  -88.9203
83913840  -88.9606
83989190  -88.9970
84070775  -88.9939
84152496  -88.9889
84248400  -88.9699
84341466  -88.9772
84426858  -88.9768
84511931  -89.0243
84592570  -89.0296
84684640  -89.0281
84761479  -89.0569
84847605  -89.0376
84952150  -89.0455
85027165  -88.9866
85093072  -88.9482
85173301  -88.9528
85249290  -89.0263
85332642  -89.0324
85431120  -89.0234
85518246  -89.0369
85622398  -88.9767
85710056  -89.0008
85786380  -88.9882
85861703  -88.9901
85922541  -89.0115
86013292  -89.0250
86094565  -89.0310
86183586  -89.0370
86274826  -89.0338
86358429  -89.0124
86444416  -88.9977
86536656  -89.0041
86633379  -88.9436
86741056  -88.8782
86822654  -88.8634
86894985  -88.8625
86980874  -88.8816
87069429  -88.9066
87159639  -88.8727
87246752  -88.8316
87328182  -88.8104
87395022  -88.8393
87463728  -88.8156
87529680  -88.8288
87622370  -88.8496
87682977  -88.8263
87769330  -88.8351
87879099  -88.8460
87964092  -88.8788
88074560  -88.8545
88164681  -88.9024
88241600  -88.8875
88332357  -88.8875
88428825  -88.9053
88545136  -88.9374
88621506  -88.9312
88707986  -88.9345
88812638  -88.9089
88896530  -88.8691
88996893  -88.9219
89082486  -88.9316
89178494  -88.9764
89269023  -88.9535
89347894  -88.9703
89444381  -88.9692
89532480  -89.0291
89612784  -89.0369
89712174  -89.0414
89798958  -89.0382
89909507  -89.0282
89996900  -89.0530
90072942  -89.0245
90146512  -89.0532
90233930  -89.0528
90304064  -89.0390
90395525  -89.0432
90487539  -89.0241
90600458  -89.0079
90699878  -89.0094
90783957  -89.0111
90892705  -89.0463
90974808  -89.0312
91064610  -89.0754
91159257  -89.0837
91244352  -89.0995
91333206  -89.1043
91410189  -89.1120
91490269  -89.0973
91572837  -89.1042
91669775  -89.1480
91754559  -89.1171
91837690  -89.1090
91933200  -89.1014
92009301  -89.1298
92088918  -89.1031
92174909  -89.0799
92253530  -89.0776
92330504  -89.0559
92419107  -89.0539
92490288  -89.0484
92562231  -89.0447
92648934  -89.0331
92716450  -89.0254
92811354  -89.0008
92893366  -88.9841
92975975  -88.9942
93059280  -88.9985
93150254  -89.0164
93239784  -89.0258
93339305  -89.0604
93429765  -89.0711
93513850  -89.0844
93600537  -89.0699
93700455  -89.0606
93797990  -89.0906
93886466  -89.0988
93974562  -89.1253
94051238  -89.1122
94143040  -89.1323
94217702  -89.1107
94301502  -89.0967
94379661  -89.1137
94499315  -89.0825
94571802  -89.0719
94659518  -89.1070
94733155  -89.0712
94826283  -89.1076
94920974  -89.0702
94995502  -89.0888
95084709  -89.0907
95167847  -89.0799
95271098  -89.0957
95362452  -89.1169
95483050  -89.1018
95579982  -89.1169
95650075  -89.1157
95724134  -89.1113
95803575  -89.1321
95879432  -89.1349
95968128  -89.1463
96038171  -89.1590
96112883  -89.1777
96187518  -89.1897
96274800  -89.1961
96367898  -89.1659
96450592  -89.1743
96537534  -89.1748
96619095  -89.1723
96730144  -89.1663
96828160  -89.1389
96913555  -89.1280
97017415  -89.1348
97096365  -89.1533
97154197  -89.1241
97233486  -89.0996
97332358  -89.1337
97427328  -89.1584
97507168  -89.1557
97582821  -89.1615
97662862  -89.1520
97747904  -89.1885
97819010  -89.1920
97913664  -89.2162
97992030  -89.2095
98069390  -89.2182
98141893  -89.2290
98240778  -89.2615
98325216  -89.2858
98409600  -89.3026
98518722  -89.3324
98609166  -89.3479
98699910  -89.3528
98778200  -89.3381
98866900  -89.3248
98943056  -89.2849
99027438  -89.2860
99097404  -89.3150
99176766  -89.3438
99260550  -89.3580
99335794  -89.3514
99402618  -89.3830
99476804  -89.3806
99554301  -89.3670
99630027  -89.3478
99725184  -89.3692
99807455  -89.3405
99893975  -89.3815


==> data/all_log_r4_p11.dat <==
234446  -74.1898
501029  -52.4976
545723  -52.6685
556838  -61.5724
602461  -59.4881
614066  -58.2527
709111  -62.0157
723211  -60.8657
773926  -63.4269
787882  -63.9223
797611  -65.6837
798107  -67.1252
812011  -67.2011
842596  -66.2300
887657  -64.4342
918154  -65.6307
926584  -66.6810
927747  -65.9916
953243  -63.8551
1000033  -64.8571
1064576  -65.7777
1064802  -66.6107
1099496  -66.1121
1104248  -66.8675
1109716  -66.9813
1112437  -66.5296
1119467  -67.1850
1122519  -66.7605
1129211  -66.3672
1142158  -66.9646
1162928  -67.5257
1175648  -68.0527
1181618  -66.8000
1184808  -66.8947
1186277  -66.9840
1195243  -67.4691
1195408  -67.5386
1202204  -67.2267
1217346  -67.6700
1241437  -68.0936
1265654  -68.4990
1268658  -68.8849
1281933  -68.9190
1282789  -67.9704
1298917  -66.4256
1299157  -65.8880
1314626  -66.2933
1321589  -66.0824
1337024  -66.4689
1352215  -66.2648
1365734  -66.6348
1389086  -67.0017
1517926  -66.6223
1549501  -66.9754
1611112  -67.2906
1665474  -67.1954
1717734  -67.1174
1734617  -67.5623
1764029  -67.4823
1798078  -67.1117
1822789  -67.2151
1848689  -66.7617
1890226  -67.2724
1944226  -67.8707
1991872  -67.8206
2029691  -67.8936
2043026  -68.0760
2060317  -67.4928
2128002  -67.9932
2167219  -67.4596
2187014  -67.0598
2215222  -67.3468
2251686  -67.0699
2277222  -67.1661
2307728  -66.9997
2356333  -66.8443
2373568  -66.8630
2389492  -66.9609
2445678  -67.2880
2467655  -67.4492
2501909  -67.5301
2529624  -67.8243
2544890  -67.8247
2586984  -68.0323
2659917  -67.8970
2697179  -68.2300
2725479  -68.3569
2752726  -68.5428
2803853  -68.4754
2839106  -68.5935
2863383  -68.7081
2900182  -68.6398
2967112  -68.5248
3031414  -68.2606
3077169  -67.9150
3133637  -67.9933
3204288  -68.6005
3234414  -68.5172
3258999  -68.6672
3304584  -68.4128
3384213  -68.2181
3421159  -68.2868
3465944  -68.3939
3527586  -68.2200
3601970  -68.0569
3651385  -68.0170
3710602  -68.1649
3744655  -68.2353
3782172  -68.1274
3806051  -68.1628
3854941  -68.1303
3932158  -67.9687
4028349  -68.0748
4068897  -68.0829
4110402  -67.9363
4148206  -67.9487
4338897  -68.0136
4488842  -68.3139
4705434  -68.2988
4841315  -68.5170
5000786  -68.3666
5178573  -68.4560
5333390  -68.6170
5524034  -68.6126
5779005  -68.6347
6016064  -68.3682
6243298  -68.3280
6369931  -68.5387
6537640  -68.4901
6709434  -68.4634
6897210  -68.4182
7018468  -68.3679
7148626  -68.3010
7296503  -68.3320
7428599  -68.3967
7555643  -68.3752
7693979  -68.4768
7848277  -68.4261
7966239  -68.4739
8106181  -68.4213
8227518  -68.5070
8387200  -68.5485
8514454  -68.5530
8669263  -68.4446
8799522  -68.3657
8955200  -68.4219
9126869  -68.3512
9283616  -68.3102
9430222  -68.2784
9587794  -68.3384
9716072  -68.3830
9887213  -68.3423
10046736  -68.3065
10188752  -68.3717
10274178  -68.2411
10382667  -68.1854
10512310  -68.2721
10630812  -68.1829
10762392  -68.2804
10888316  -68.3325
11011362  -68.3733
11151814  -68.3265
11272295  -68.3003
11365037  -68.1983
11469069  -68.1374
11587824  -68.0802
11700145  -67.9299
11830124  -67.8792
11927703  -67.9420
12020601  -67.9189
12130840  -67.8815
12253181  -67.8075
12369837  -67.7789
12500636  -67.7666
12628368  -67.6567
12743675  -67.6017
12851496  -67.6440
12983974  -67.6447
13100206  -67.5716
13223101  -67.4787
13340452  -67.4408
13453026  -67.3911
13578084  -67.3520
13700264  -67.3843
13841774  -67.3514
13977664  -67.2992
14088044  -67.3129
14225088  -67.2672
14333743  -67.1961
14429774  -67.1922
14541673  -67.2119
14650246  -67.3106
14734572  -67.2804
14847306  -67.2516
14932332  -67.2380
15022424  -67.2288
15112700  -67.2270
15212856  -67.2680
15301786  -67.2419
15406808  -67.2376
15528540  -67.2608
15613960  -67.2705
15732525  -67.2232
15843607  -67.2270
15972144  -67.2672
16090700  -67.2808
16189568  -67.2494
16271616  -67.2410
16345180  -67.1983
16450935  -67.2098
16544593  -67.1191
16644872  -67.1469
16754558  -67.1289
16856967  -67.2080
16974726  -67.2261
17081455  -67.2173
17190407  -67.2003
17276922  -67.1721
17366557  -67.1906
17506182  -67.1176
17601960  -67.1027
17690450  -67.0996
17774553  -67.0632
17886029  -67.0110
17983264  -67.0615
18066029  -67.0432
18159092  -67.0821
18290574  -67.0884
18405480  -67.0922
18537278  -67.0856
18628190  -67.0819
18701115  -67.0238
18785337  -67.0570
18880722  -67.0796
18962754  -67.0334
19053864  -67.0638
19166974  -67.0738
19238675  -67.0664
19336091  -67.0839
19444694  -67.1062
19548603  -67.1138
19631959  -67.0900
19734444  -67.1218
19833560  -67.1581
19933637  -67.1326
20014142  -67.1122
20123426  -67.1366
20225215  -67.0843
20311421  -67.0605
20402291  -67.0532
20524571  -67.0710
20640450  -67.0505
20739657  -67.0281
20839465  -67.0106
20929638  -66.9581
21010124  -66.9218
21078102  -66.9166
21172746  -66.8746
21264700  -66.8980
21383200  -66.8784
21456821  -66.8698
21564695  -66.8889
21657910  -66.8469
21751883  -66.8620
21851942  -66.8312
21956200  -66.8217
22058928  -66.7980
22142649  -66.8013
22245446  -66.8410
22367512  -66.8684
22490255  -66.8954
22568650  -66.8964
22659436  -66.8896
22740136  -66.9046
22827362  -66.9039
22930569  -66.9149
22995118  -66.9298
23105971  -66.9407
23188144  -66.9727
23291016  -66.9549
23406358  -66.9905
23497832  -67.0068
23576950  -67.0493
23657376  -67.0691
23739520  -67.0868
23832624  -67.0437
23936544  -67.0505
24030681  -67.0393
24140748  -67.0208
24242672  -67.0209
24369315  -66.9778
24453948  -66.9747
24551690  -66.9485
24644299  -66.9404
24740370  -66.9289
24806649  -66.8792
24872492  -66.8995
24962038  -66.8714
25062096  -66.8745
25130352  -66.9153
25228846  -66.9133
25309609  -66.8926
25404089  -66.8756
25506086  -66.9160
25599920  -66.8909
25696905  -66.9275
25815311  -66.9193
25913410  -66.9293
26002782  -66.9640
26112458  -66.9591
26199057  -66.9544
26306034  -66.9805
26431673  -67.0064
26530110  -66.9970
26614342  -66.9877
26707742  -67.0231
26790475  -66.9758
26893447  -66.9560
26974215  -66.9331
27080798  -66.9247
27166784  -66.9349
27273025  -66.9344
27352558  -66.9231
27444800  -66.9106
27530112  -66.9362
27610899  -66.9251
27698376  -66.9265
27806544  -66.9218
27895225  -66.9217
27974718  -66.9082
28074810  -66.9262
28156488  -66.9188
28275678  -66.9367
28361376  -66.9574
28422584  -66.9663
28499912  -66.9809
28583175  -67.0028
28662834  -67.0172
28756184  -66.9582
28860693  -66.9601
28939483  -66.9518
29021584  -66.9481
29125369  -66.9429
29223900  -66.9225
29320344  -66.9077
29429440  -66.9324
29522832  -66.9192
29645536  -66.9160
29724864  -66.9100
29821598  -66.9070
29915960  -66.8930
29999290  -66.9257
30109176  -66.9471
30213206  -66.9360
30305124  -66.9237
30385557  -66.9088
30497272  -66.8982
30583906  -66.8809
30674614  -66.8719
30777354  -66.8444
30859590  -66.8146
30960745  -66.7863
31077648  -66.7715
31165874  -66.7866
31257304  -66.7590
31363466  -66.7483
31465386  -66.7468
31560189  -66.7609
31640030  -66.7402
31713600  -66.7211
31791266  -66.7326
31879426  -66.7100
31969742  -66.6899
32058185  -66.6853
32143333  -66.6956
32233635  -66.7160
32332258  -66.6778
32450386  -66.6697
32525225  -66.6677
32609888  -66.6708
32692795  -66.6421
32803597  -66.6550
32911336  -66.6803
32979785  -66.6773
33095738  -66.6516
33211584  -66.6681
33301010  -66.6631
33408678  -66.6760
33495102  -66.6842
33621085  -66.6850
33724842  -66.6755
33805858  -66.6540
33903823  -66.6469
34001944  -66.6459
34091705  -66.6213
34218306  -66.6205
34321995  -66.5742
34399176  -66.5424
34490570  -66.5383
34578208  -66.5356
34681896  -66.5328
34788672  -66.5382
34887040  -66.5332
34989690  -66.5148
35085654  -66.5009
35186869  -66.5144
35284710  -66.5040
35419502  -66.5196
35501520  -66.5073
35614094  -66.5161
35718319  -66.5296
35803131  -66.5339
35884859  -66.5307
36006864  -66.5417
36092370  -66.5462
36164718  -66.5561
36246864  -66.5322
36343678  -66.5280
36437557  -66.5250
36542058  -66.5241
36647736  -66.4931
36722304  -66.4689
36820269  -66.4907
36948672  -66.4828
37017280  -66.4790
37125984  -66.4786
37216320  -66.4516
37301840  -66.4419
37395818  -66.4416
37503749  -66.4278
37611459  -66.4192
37685955  -66.4109
37783862  -66.4201
37875950  -66.4013
37969286  -66.4004
38064798  -66.3818
38134982  -66.3954
38215303  -66.3842
38357555  -66.3773
38447890  -66.3602
38536350  -66.3738
38630528  -66.3710
38720520  -66.3715
38815168  -66.3828
38892970  -66.3933
38990464  -66.4106
39064450  -66.4029
39166568  -66.4183
39265183  -66.3917
39341920  -66.3755
39411898  -66.3680
39497186  -66.3933
39589053  -66.4026
39697506  -66.4003
39777550  -66.3919
39859800  -66.3878
39929910  -66.3757
40012428  -66.3619
40099845  -66.3626
40203327  -66.3470
40287040  -66.3411
40359870  -66.3447
40443012  -66.3304
40542464  -66.3255
40633182  -66.3494
40716195  -66.3493
40808682  -66.3153
40896562  -66.3172
41000682  -66.3071
41071240  -66.2969
41146704  -66.2757
41247288  -66.2834
41328576  -66.2792
41412346  -66.2618
41521059  -66.2436
41627200  -66.2414
41730424  -66.2243
41804011  -66.2324
41896178  -66.2411
41980064  -66.2235
42070477  -66.2113
42144992  -66.2148
42225352  -66.2063
42312176  -66.2045
42388982  -66.1970
42461626  -66.2060
42538112  -66.1914
42631596  -66.1815
42709934  -66.1825
42798764  -66.1770
42865971  -66.1852
42939762  -66.1975
43030382  -66.1862
43112027  -66.1632
43188658  -66.1626
43276336  -66.1741
43362634  -66.1446
43445240  -66.1587
43528442  -66.1477
43626213  -66.1375
43708224  -66.1256
43785581  -66.1157
43871304  -66.1160
43974542  -66.1234
44076254  -66.1195
44153499  -66.1038
44252658  -66.0982
44338746  -66.0954
44428345  -66.0755
44514942  -66.0661
44622704  -66.0455
44709877  -66.0455
44796464  -66.0513
44877854  -66.0177
44944214  -66.0092
45012646  -66.0360
45099553  -66.0261
45174770  -66.0269
45259408  -66.0021
45336960  -66.0080
45426399  -65.9983
45517608  -65.9901
45618978  -65.9723
45715312  -65.9619
45799698  -65.9631
45868170  -65.9617
45964482  -65.9712
46048425  -65.9845
46142886  -65.9993
46226406  -66.0070
46309314  -66.0073
46395325  -65.9972
46514772  -65.9894
46624242  -65.9900
46706821  -65.9831
46780376  -65.9677
46883970  -65.9633
46958416  -65.9544
47044839  -65.9604
47141243  -65.9666
47220853  -65.9489
47334132  -65.9621
47423814  -65.9549
47518161  -65.9453
47634481  -65.9288
47711618  -65.9185
47799438  -65.9077
47888856  -65.9084
47966675  -65.9249
48064167  -65.9365
48156769  -65.9288
48238062  -65.9195
48316563  -65.9143
48388880  -65.8997
48502070  -65.8844
48588975  -65.8848
48651200  -65.8925
48732264  -65.8959
48829760  -65.9150
48893400  -65.9040
48981615  -65.9132
49075392  -65.9037
49155526  -65.9054
49235365  -65.8967
49324284  -65.8826
49416441  -65.8861
49486685  -65.8684
49563942  -65.8771
49658817  -65.8670
49751676  -65.8710
49833403  -65.8782
49892697  -65.8778
49960840  -65.8902
50055664  -65.8898
50152809  -65.8940
50251840  -65.8995
50342785  -65.8964
50450662  -65.8939
50531367  -65.8857
50629696  -65.8650
50712384  -65.8708
50813938  -65.8720
50911230  -65.8688
51005474  -65.8710
51091647  -65.8744
51181641  -65.8665
51258560  -65.8685
51368062  -65.8757
51465783  -65.8677
51551594  -65.8663
51652621  -65.8505
51746835  -65.8500
51829209  -65.8428
51912741  -65.8239
52001550  -65.8218
52112800  -65.8106
52195518  -65.7961
52273189  -65.7891
52379469  -65.7853
52509488  -65.7911
52607680  -65.7901
52683545  -65.7693
52787217  -65.7510
52858975  -65.7485
52945906  -65.7331
53049246  -65.7223
53126253  -65.7381
53217674  -65.7364
53291979  -65.7403
53406252  -65.7388
53520447  -65.7303
53625978  -65.7172
53704350  -65.7252
53800848  -65.7211
53888900  -65.7223
53987509  -65.7135
54106838  -65.7052
54197696  -65.7053
54287135  -65.7180
54365717  -65.7053
54447450  -65.6904
54558747  -65.6959
54651045  -65.6785
54757183  -65.6637
54851776  -65.6653
54926507  -65.6540
55043445  -65.6517
55114992  -65.6664
55191808  -65.6581
55271184  -65.6661
55356192  -65.6625
55448034  -65.6665
55548198  -65.6583
55641537  -65.6683
55738627  -65.6661
55805600  -65.6721
55893786  -65.6755
55993057  -65.6563
56096309  -65.6591
56184267  -65.6544
56266112  -65.6488
56362046  -65.6486
56470350  -65.6592
56556150  -65.6584
56630016  -65.6445
56707083  -65.6469
56766285  -65.6588
56865978  -65.6618
56953984  -65.6602
57038695  -65.6420
57140550  -65.6419
57220386  -65.6308
57325325  -65.6346
57422448  -65.6356
57528454  -65.6293
57628496  -65.6209
57720032  -65.6190
57792469  -65.6264
57875067  -65.6283
57972800  -65.6263
58048224  -65.6276
58127530  -65.6419
58231319  -65.6226
58335066  -65.6231
58411305  -65.6255
58521834  -65.6063
58608315  -65.6075
58695515  -65.6188
58808733  -65.6101
58898538  -65.6165
58988768  -65.6152
59128525  -65.6210
59218190  -65.5946
59304598  -65.5960
59376512  -65.5967
59475030  -65.5958
59557211  -65.5867
59647298  -65.5856
59748118  -65.5798
59847294  -65.5684
59947377  -65.5900
60032147  -65.5877
60117775  -65.6007
60213770  -65.5936
60297520  -65.5964
60389015  -65.5984
60480064  -65.6095
60583015  -65.6175
60654778  -65.6131
60740013  -65.6067
60836928  -65.5907
60932709  -65.5727
61020181  -65.5700
61113546  -65.5770
61193195  -65.5631
61266299  -65.5411
61355216  -65.5308
61454566  -65.5120
61564445  -65.4988
61652497  -65.4983
61733890  -65.5093
61844800  -65.5012
61956757  -65.4993
62022215  -65.5132
62127386  -65.5104
62208987  -65.5080
62287743  -65.4982
62398021  -65.4929
62513172  -65.4861
62603754  -65.4832
62703424  -65.4759
62801296  -65.4736
62901886  -65.4727
62977658  -65.4601
63072825  -65.4580
63170110  -65.4604
63258754  -65.4675
63369366  -65.4665
63454122  -65.4552
63530256  -65.4481
63624474  -65.4499
63719539  -65.4298
63820544  -65.4317
63908579  -65.4389
64017058  -65.4486
64091970  -65.4434
64187757  -65.4436
64263302  -65.4361
64356455  -65.4425
64425654  -65.4367
64510866  -65.4314
64616880  -65.4266
64692233  -65.4265
64775331  -65.4240
64855950  -65.4233
64926094  -65.4164
65003115  -65.4064
65104495  -65.4034
65217230  -65.3973
65306610  -65.3921
65392845  -65.3894
65471856  -65.3875
65551245  -65.3804
65634461  -65.3726
65722190  -65.3665
65798870  -65.3655
65883877  -65.3484
65975215  -65.3589
66043216  -65.3447
66138726  -65.3411
66230419  -65.3427
66306234  -65.3504
66382037  -65.3504
66476199  -65.3533
66572850  -65.3344
66653311  -65.3432
66752736  -65.3405
66845248  -65.3389
66940769  -65.3268
67004085  -65.3156
67094001  -65.3106
67195393  -65.3005
67282560  -65.2950
67366202  -65.2850
67435968  -65.2832
67522827  -65.2860
67623243  -65.2790
67724736  -65.2680
67816323  -65.2658
67912485  -65.2586
67992010  -65.2501
68058558  -65.2419
68150662  -65.2416
68234230  -65.2406
68303640  -65.2335
68384150  -65.2288
68458190  -65.2233
68562834  -65.2223
68637827  -65.2164
68723264  -65.2117
68786345  -65.2147
68873114  -65.2179
68971664  -65.2198
69076582  -65.2204
69159318  -65.2218
69240920  -65.2056
69319913  -65.2124
69410512  -65.2154
69489040  -65.2155
69572494  -65.1985
69653675  -65.1904
69722357  -65.1883
69814192  -65.1930
69895966  -65.1874
69986772  -65.1814
70080336  -65.1753
70170016  -65.1598
70262877  -65.1593
70355749  -65.1598
70434767  -65.1596
70515541  -65.1718
70615630  -65.1866
70701355  -65.1867
70792094  -65.1909
70878114  -65.1935
70984032  -65.1867
71068988  -65.1867
71176742  -65.1940
71256159  -65.1916
71341342  -65.2003
71400325  -65.1989
71506816  -65.2019
71598807  -65.2032
71694606  -65.2043
71775830  -65.2080
71847664  -65.2031
71945424  -65.1911
72022895  -65.2006
72109475  -65.2122
72190053  -65.2182
72287510  -65.2195
72370304  -65.2201
72474845  -65.2140
72555342  -65.2092
72649242  -65.2120
72740112  -65.2023
72819622  -65.1996
72918326  -65.1965
73008576  -65.1996
73098241  -65.1941
73191050  -65.1885
73282983  -65.1952
73369413  -65.1949
73449003  -65.1885
73576704  -65.1897
73682770  -65.1805
73756800  -65.1764
73828720  -65.1792
73924743  -65.1766
74009896  -65.1841
74094430  -65.1836
74178540  -65.1814
74253946  -65.1795
74336523  -65.1678
74422336  -65.1559
74490048  -65.1610
74587100  -65.1634
74659262  -65.1528
74770350  -65.1571
74873423  -65.1470
74970432  -65.1396
75050123  -65.1437
75144447  -65.1512
75231136  -65.1456
75309948  -65.1323
75400896  -65.1423
75483674  -65.1366
75581686  -65.1344
75678393  -65.1315
75782943  -65.1340
75879552  -65.1307
75967350  -65.1192
76071934  -65.1318
76170322  -65.1217
76263758  -65.1301
76345329  -65.1310
76438438  -65.1252
76529776  -65.1252
76615911  -65.1208
76699834  -65.1273
76783392  -65.1141
76878255  -65.1178
76992825  -65.1204
77075974  -65.1131
77183486  -65.1060
77262343  -65.1070
77336176  -65.1123
77413005  -65.1083
77514408  -65.1081
77597088  -65.1100
77670150  -65.1051
77771104  -65.1104
77881400  -65.0978
77976900  -65.0877
78063158  -65.0928
78139296  -65.0922
78214682  -65.0757
78313942  -65.0810
78416651  -65.0870
78518848  -65.0852
78614496  -65.0799
78717708  -65.0866
78791535  -65.0850
78888879  -65.0875
78987081  -65.0888
79100094  -65.0993
79215417  -65.0889
79309950  -65.0954
79401158  -65.0918
79485504  -65.0916
79588653  -65.0889
79666910  -65.0971
79768624  -65.1011
79852198  -65.1009
79928362  -65.1084
80023920  -65.1188
80087956  -65.1190
80185275  -65.1168
80263350  -65.1126
80351901  -65.1104
80434025  -65.1084
80529950  -65.1054
80619072  -65.1087
80701109  -65.1118
80814749  -65.1081
80897747  -65.1042
80956930  -65.1032
81052482  -65.1085
81157062  -65.1074
81244752  -65.1025
81359181  -65.0943
81448725  -65.0890
81522819  -65.0860
81601152  -65.0894
81701262  -65.0804
81794368  -65.0786
81882334  -65.0943
81961785  -65.0955
82076575  -65.0995
82168374  -65.1089
82252997  -65.1077
82344800  -65.1033
82433917  -65.1038
82525710  -65.1119
82633575  -65.1110
82731993  -65.1051
82788725  -65.1038
82867518  -65.1009
82944589  -65.0898
83036361  -65.0934
83120902  -65.0976
83217600  -65.0872
83283210  -65.0978
83369334  -65.1094
83461637  -65.1030
83559074  -65.0922
83660689  -65.0808
83760175  -65.0762
83839398  -65.0659
83914047  -65.0588
83992903  -65.0578
84073024  -65.0608
84157929  -65.0598
84249665  -65.0552
84348006  -65.0446
84425742  -65.0510
84508839  -65.0509
84588056  -65.0514
84675438  -65.0454
84750158  -65.0393
84835677  -65.0456
84933810  -65.0389
85022115  -65.0382
85081761  -65.0389
85164037  -65.0411
85234170  -65.0336
85327245  -65.0305
85426490  -65.0300
85518574  -65.0256
85622398  -65.0231
85710056  -65.0163
85794201  -65.0130
85869742  -65.0116
85934384  -65.0093
86030775  -65.0130
86105870  -65.0136
86219225  -65.0071
86313050  -65.0032
86389206  -64.9927
86483690  -64.9779
86562485  -64.9877
86648203  -64.9916
86755520  -64.9981
86837634  -65.0004
86918016  -64.9923
87005997  -64.9922
87092370  -64.9983
87185106  -64.9909
87268915  -64.9928
87339598  -64.9829
87405489  -64.9864
87478400  -64.9885
87547968  -64.9888
87636451  -64.9849
87696798  -64.9716
87795650  -64.9653
87899456  -64.9656
87985600  -64.9729
88093166  -64.9677
88191360  -64.9631
88262006  -64.9578
88357168  -64.9610
88451104  -64.9584
88562766  -64.9520
88649928  -64.9550
88742947  -64.9573
88840512  -64.9614
88938336  -64.9614
89031573  -64.9561
89116138  -64.9597
89219052  -64.9587
89295909  -64.9512
89372475  -64.9498
89464431  -64.9448
89551296  -64.9393
89642805  -64.9450
89731025  -64.9388
89819414  -64.9449
89930919  -64.9497
90011554  -64.9589
90085722  -64.9628
90161290  -64.9673
90254864  -64.9607
90327165  -64.9563
90422457  -64.9467
90529552  -64.9427
90649198  -64.9443
90725510  -64.9394
90833760  -64.9404
90917146  -64.9367
91017664  -64.9366
91102095  -64.9375
91193598  -64.9308
91279047  -64.9337
91369342  -64.9363
91440399  -64.9441
91534191  -64.9432
91613498  -64.9372
91704650  -64.9306
91794524  -64.9300
91884267  -64.9231
91956078  -64.9122
92039363  -64.9101
92134359  -64.9063
92212800  -64.9038
92281536  -64.8939
92384958  -64.8998
92448933  -64.9089
92516118  -64.9072
92588762  -64.8955
92681824  -64.8988
92772848  -64.8988
92854400  -64.9028
92936240  -64.9013
93026350  -64.8974
93115167  -64.8980
93191325  -64.8860
93283774  -64.8761
93396288  -64.8683
93479302  -64.8641
93559920  -64.8635
93655971  -64.8578
93742945  -64.8508
93838638  -64.8578
93935568  -64.8605
94016298  -64.8604
94112596  -64.8520
94194445  -64.8534
94274918  -64.8526
94348816  -64.8502
94460093  -64.8561
94536092  -64.8632
94617376  -64.8635
94696927  -64.8489
94792723  -64.8522
94905317  -64.8531
94965744  -64.8519
95051565  -64.8459
95141072  -64.8440
95225265  -64.8519
95331604  -64.8464
95441626  -64.8423
95550768  -64.8517
95621346  -64.8447
95692359  -64.8457
95768989  -64.8449
95850666  -64.8422
95931168  -64.8411
96004525  -64.8424
96080328  -64.8377
96172086  -64.8477
96250782  -64.8358
96337895  -64.8375
96417248  -64.8426
96513600  -64.8349
96596928  -64.8309
96687350  -64.8332
96791104  -64.8348
96895825  -64.8245
96991623  -64.8154
97076150  -64.8101
97150879  -64.8039
97225289  -64.7968
97311840  -64.7921
97394416  -64.7926
97489222  -64.7832
97558166  -64.7805
97641899  -64.7769
97733226  -64.7720
97809200  -64.7765
97901926  -64.7711
97984369  -64.7702
98059392  -64.7780
98134246  -64.7739
98224905  -64.7689
98304159  -64.7716
98392887  -64.7677
98500480  -64.7654
98592667  -64.7626
98697227  -64.7677
98778200  -64.7713
98863371  -64.7757
98940850  -64.7717
99026193  -64.7562
99090325  -64.7561
99169938  -64.7523
99251211  -64.7385
99329796  -64.7340
99394368  -64.7349
99471760  -64.7294
99550358  -64.7272
99629027  -64.7227
99710232  -64.7185
99804805  -64.7151
99891400  -64.7108


==> data/all_log_r4_p17.dat <==
234446  -74.1898
501029  -76.4681
545723  -68.5919
556838  -77.9040
602461  -78.2937
614066  -76.3513
709111  -76.9912
723211  -77.4859
773926  -77.9158
797611  -75.5600
798107  -72.3972
812011  -68.6320
842596  -70.6995
887657  -71.5194
918154  -72.2435
926584  -72.8805
927747  -73.4430
953243  -74.7169
956087  -73.6835
961433  -74.1322
1000033  -74.5494
1064576  -75.5765
1064802  -76.5144
1099496  -76.8039
1104248  -77.6279
1109716  -77.8544
1112437  -76.5178
1122519  -76.7702
1129211  -76.0453
1142158  -76.3002
1162928  -76.9926
1175648  -75.8969
1181618  -76.5630
1184808  -77.1904
1195243  -77.3839
1195408  -77.5667
1202204  -77.7405
1217346  -78.2759
1241437  -78.4276
1265654  -77.5207
1268658  -78.3721
1281933  -77.8455
1282789  -77.3435
1298917  -77.8252
1314626  -77.0350
1321589  -76.2796
1337024  -76.7575
1352215  -76.9230
1365734  -75.3532
1366771  -74.4112
1369272  -74.8915
1437509  -74.5234
1523237  -74.9431
1578436  -73.8018
1648313  -74.6437
1671910  -75.1987
1722012  -76.2259
1740197  -75.9707
1773184  -76.6969
1815789  -76.1542
1825906  -76.6662
1883304  -76.0457
1938802  -75.3556
1967176  -75.9783
2000117  -76.5552
2048576  -76.9751
2063533  -77.9211
2111574  -77.4098
2166552  -77.7671
2184811  -78.4025
2215222  -78.4176
2248492  -78.3406
2274282  -78.6342
2306624  -79.0883
2319812  -78.8325
2367194  -78.5931
2377862  -78.5308
2419518  -78.5519
2448970  -79.1136
2476666  -79.1982
2515157  -79.2069
2543956  -79.2171
2568799  -79.1580
2614763  -78.7617
2668876  -78.7198
2705097  -78.9433
2738586  -78.7739
2759360  -78.9898
2804954  -79.0140
2843754  -78.6763
2867906  -78.7674
2911906  -79.4541
2974518  -80.0400
3036728  -80.5357
3079922  -80.8990
3144305  -80.4467
3204288  -80.0738
3234414  -79.6332
3258999  -78.9486
3298262  -79.3613
3370048  -79.7108
3414492  -79.4606
3444854  -79.3063
3498555  -79.2406
3546754  -79.6044
3602354  -79.6136
3657762  -79.6247
3719270  -79.3497
3756666  -79.0888
3783686  -79.3901
3806080  -79.2759
3868616  -79.2005
3932768  -79.0978
4028349  -79.6024
4060866  -79.5924
4101999  -79.5230
4272853  -79.3908
4459640  -80.1658
4668437  -79.9653
4781938  -79.7865
4947232  -80.1542
5102132  -80.1011
5291224  -79.4466
5442628  -79.5435
5672064  -79.4763
5899226  -79.6594
6109767  -79.5678
6295052  -79.7903
6416149  -79.4951
6601087  -79.3600
6754890  -79.3160
6913632  -79.3163
7048412  -79.1220
7179546  -79.0236
7317955  -78.9786
7447556  -79.0240
7568529  -78.9777
7726778  -78.7598
7855535  -78.7595
7991063  -78.6225
8122699  -78.6227
8241406  -78.6159
8407570  -78.6293
8532496  -78.5364
8689025  -78.4511
8827072  -78.5366
8979988  -78.4061
9132354  -78.3283
9277849  -78.2641
9439264  -78.0684
9592298  -78.0800
9716072  -77.9482
9896745  -77.9317
10064727  -78.1195
10192930  -78.3342
10280322  -78.3768
10389574  -78.3703
10523928  -78.3341
10649440  -78.1888
10768112  -78.2527
10914368  -78.0880
11058413  -78.1706
11191200  -78.1806
11297378  -78.2770
11406430  -78.4516
11518559  -78.4631
11622986  -78.5428
11738886  -78.6046
11872672  -78.7509
11960913  -78.7157
12067035  -78.7507
12179944  -78.7608
12306579  -78.7712
12432698  -78.8384
12552022  -78.9172
12661953  -78.8604
12779088  -78.8538
12892330  -78.7789
13021230  -78.7619
13128806  -78.8319
13254030  -78.8158
13378952  -78.8802
13489667  -78.8364
13633342  -78.8194
13770566  -78.8026
13905600  -78.7010
14020945  -78.5394
14138944  -78.5023
14286850  -78.4886
14377931  -78.5066
14483417  -78.4716
14589048  -78.5122
14681478  -78.5804
14788479  -78.5980
14894219  -78.5936
14975799  -78.6289
15062129  -78.6144
15173916  -78.6082
15267642  -78.5135
15352805  -78.4084
15471318  -78.3416
15562699  -78.2906
15689127  -78.2987
15800490  -78.3306
15922754  -78.2750
16031721  -78.3008
16143568  -78.2817
16229456  -78.3254
16311962  -78.3416
16412342  -78.4147
16517209  -78.3821
16620432  -78.3077
16720383  -78.3128
16835575  -78.3436
16956200  -78.3546
17057615  -78.3361
17169115  -78.2305
17250358  -78.2054
17350872  -78.1959
17471883  -78.2416
17580096  -78.3649
17675550  -78.3760
17763450  -78.3799
17870867  -78.3777
17972730  -78.3205
18068418  -78.2505
18166176  -78.2352
18295770  -78.2690
18402344  -78.2491
18531924  -78.2571
18626999  -78.2381
18701318  -78.2869
18794818  -78.3033
18887104  -78.2592
18964328  -78.1798
19058940  -78.1866
19157717  -78.1069
19235553  -78.1603
19328472  -78.1397
19440150  -78.1354
19550563  -78.0378
19637824  -78.0699
19725475  -78.1489
19819113  -78.1869
19913487  -78.2062
20010678  -78.2489
20107998  -78.2836
20201706  -78.3255
20293168  -78.3082
20394158  -78.3452
20509025  -78.3679
20632264  -78.2689
20748368  -78.2228
20843006  -78.3076
20934132  -78.2685
21015520  -78.2841
21100354  -78.2861
21177279  -78.3205
21281140  -78.2849
21389552  -78.3191
21468555  -78.3131
21590277  -78.3143
21682170  -78.3535
21781528  -78.2493
21876566  -78.2163
21978536  -78.2046
22082571  -78.1308
22170942  -78.1259
22279048  -78.0890
22401216  -78.0711
22510224  -78.0178
22594392  -78.0529
22690983  -78.0389
22776448  -78.0565
22872039  -78.0657
22966848  -77.9983
23077270  -77.9817
23158629  -77.9419
23259156  -77.9260
23357120  -77.9694
23457014  -77.9105
23544903  -77.8845
23632218  -77.8432
23723328  -77.8144
23794210  -77.8191
23894756  -77.7570
24004776  -77.6911
24102381  -77.7048
24189547  -77.6981
24305486  -77.7012
24430160  -77.7747
24513803  -77.7587
24607934  -77.7333
24699312  -77.7264
24781163  -77.7272
24849531  -77.7340
24927888  -77.7029
25040146  -77.6782
25108526  -77.6862
25200945  -77.7482
25287288  -77.7790
25364864  -77.7793
25481727  -77.7984
25579642  -77.8053
25682576  -77.7773
25798617  -77.7635
25881858  -77.7346
25986026  -77.6878
26095046  -77.7089
26178574  -77.6691
26306034  -77.6322
26433617  -77.5589
26530975  -77.5464
26619565  -77.5473
26716050  -77.5436
26806536  -77.5593
26907190  -77.5894
27005345  -77.5820
27092656  -77.5649
27188316  -77.5849
27280542  -77.6192
27368405  -77.5821
27462080  -77.6103
27551352  -77.5634
27646416  -77.5782
27748766  -77.5893
27837393  -77.5938
27924634  -77.6253
28016139  -77.6123
28110134  -77.6522
28222286  -77.6221
28324063  -77.6331
28394193  -77.6292
28474485  -77.6544
28550298  -77.6717
28636438  -77.6614
28727525  -77.6324
28828458  -77.5988
28917794  -77.5843
28998099  -77.5845
29100786  -77.5814
29203881  -77.5914
29289760  -77.5624
29405151  -77.5452
29497322  -77.5493
29625946  -77.5339
29709270  -77.5314
29816328  -77.4895
29898336  -77.4887
29996322  -77.5152
30112176  -77.4786
30214674  -77.5071
30296393  -77.5031
30383446  -77.4646
30496849  -77.4688
30582406  -77.4413
30674232  -77.4689
30770038  -77.4494
30856721  -77.4551
30951822  -77.4270
31062795  -77.4430
31142464  -77.4470
31245632  -77.4212
31334934  -77.4228
31460160  -77.4326
31553357  -77.4192
31626775  -77.4216
31708293  -77.3898
31782582  -77.4060
31869350  -77.4066
31967808  -77.3748
32054464  -77.3597
32137488  -77.3674
32227219  -77.3745
32327191  -77.3931
32445209  -77.3988
32523007  -77.4077
32597200  -77.4314
32683570  -77.4259
32787870  -77.3960
32903358  -77.3871
32959776  -77.3576
33084984  -77.3514
33203232  -77.3435
33289437  -77.3153
33381749  -77.3379
33478475  -77.3198
33617368  -77.2562
33716352  -77.2560
33804504  -77.2299
33903823  -77.2241
34005109  -77.2247
34096778  -77.2520
34225014  -77.2934
34329257  -77.3170
34414824  -77.2927
34504640  -77.2736
34603214  -77.2552
34702549  -77.2275
34808976  -77.2429
34920389  -77.2676
35015287  -77.2806
35105245  -77.2665
35217572  -77.2488
35327843  -77.2318
35446243  -77.2308
35534854  -77.2400
35644280  -77.2499
35736387  -77.2484
35825292  -77.2410
35916530  -77.2385
36025272  -77.2442
36117936  -77.2535
36184390  -77.2878
36266210  -77.2895
36365910  -77.2824
36464646  -77.2495
36566288  -77.2426
36657344  -77.2572
36737455  -77.2493
36838050  -77.2285
36950366  -77.2379
37033560  -77.2014
37137851  -77.2089
37231737  -77.1932
37317843  -77.1526
37413714  -77.1424
37520678  -77.1430
37621318  -77.1127
37698822  -77.1205
37805733  -77.1349
37891295  -77.1618
38002333  -77.1079
38089600  -77.1317
38153439  -77.1661
38277687  -77.1449
38389851  -77.1007
38485473  -77.0898
38558178  -77.0777
38663514  -77.0906
38750986  -77.0678
38832057  -77.0592
38903184  -77.0591
39000143  -77.0303
39081330  -76.9973
39168466  -76.9901
39267301  -77.0203
39355270  -77.0429
39434464  -77.0334
39538117  -77.0589
39625552  -77.0723
39712137  -77.0804
39801399  -77.0787
39869938  -77.0754
39951048  -77.0549
40038560  -77.0499
40119613  -77.0408
40210600  -77.0771
40300561  -77.0731
40374930  -77.0929
40473378  -77.0945
40569083  -77.0930
40657483  -77.0836
40742058  -77.0950
40827264  -77.0875
40935390  -77.0834
41027917  -77.0651
41104763  -77.0438
41186424  -77.0511
41284496  -77.0554
41364184  -77.0293
41478003  -77.0166
41580662  -77.0222
41665557  -77.0598
41756575  -77.0430
41844461  -77.0715
41922513  -77.0566
42017265  -77.0512
42093816  -77.0604
42184218  -77.0357
42251385  -77.0519
42355329  -77.0643
42436910  -77.0664
42501025  -77.0734
42593675  -77.0677
42662208  -77.0626
42749344  -77.0995
42821785  -77.0883
42897006  -77.0715
42965584  -77.0760
43060866  -77.0773
43138291  -77.0570
43215218  -77.0422
43326338  -77.0437
43402680  -77.0144
43466432  -77.0100
43572687  -76.9945
43654190  -77.0004
43739600  -76.9917
43824729  -76.9867
43925270  -76.9714
44018459  -76.9724
44108694  -76.9607
44210755  -76.9551
44298578  -76.9484
44390514  -76.9628
44475183  -76.9529
44585007  -76.9376
44668987  -76.9180
44757312  -76.9078
44849598  -76.8999
44929275  -76.8972
44999025  -76.8771
45080992  -76.8883
45166944  -76.8603
45222819  -76.8562
45316881  -76.8566
45401355  -76.8679
45483138  -76.8659
45593134  -76.8771
45685691  -76.8544
45776848  -76.8593
45842934  -76.8567
45933238  -76.8560
46014094  -76.8708
46113984  -76.8638
46195206  -76.8353
46284510  -76.8088
46361307  -76.8099
46457624  -76.8177
46568989  -76.8329
46654706  -76.8453
46729242  -76.8309
46833245  -76.8046
46915281  -76.7949
46991016  -76.7859
47092716  -76.7725
47180673  -76.7605
47274337  -76.7664
47393888  -76.7683
47480387  -76.7430
47588571  -76.7335
47674172  -76.7464
47765432  -76.7499
47847443  -76.7385
47918106  -76.7715
48000784  -76.7270
48102662  -76.7200
48205818  -76.7277
48284312  -76.7230
48350394  -76.7008
48429887  -76.6672
48534446  -76.6504
48610325  -76.6646
48671366  -76.6782
48758640  -76.6864
48841632  -76.6874
48919062  -76.6625
49014118  -76.6357
49095888  -76.6448
49171623  -76.6364
49257694  -76.6316
49351062  -76.6241
49429746  -76.6150
49498998  -76.6373
49585114  -76.6371
49669911  -76.6216
49763830  -76.5963
49843386  -76.5931
49906642  -76.5795
49976704  -76.5893
50068722  -76.5765
50173904  -76.5421
50262306  -76.5245
50358670  -76.5138
50450810  -76.5041
50526510  -76.4922
50615070  -76.5080
50700543  -76.5151
50801469  -76.5140
50901408  -76.5036
50998394  -76.5005
51098322  -76.4986
51186350  -76.4997
51264145  -76.5027
51373478  -76.4857
51468175  -76.4922
51563134  -76.4761
51652641  -76.4543
51751194  -76.4439
51825904  -76.4340
51910142  -76.4463
51998214  -76.4659
52103042  -76.4734
52186752  -76.4581
52260150  -76.4370
52359296  -76.4450
52470816  -76.4328
52565072  -76.4361
52661136  -76.4375
52755414  -76.4370
52833856  -76.4295
52917975  -76.4202
53029312  -76.4249
53121797  -76.3990
53200241  -76.4097
53285403  -76.4206
53400093  -76.4153
53509952  -76.4329
53623894  -76.4396
53699239  -76.4345
53790400  -76.4306
53881665  -76.4210
53979450  -76.4126
54091470  -76.4156
54178450  -76.4020
54276714  -76.4149
54360816  -76.4059
54440131  -76.3966
54539616  -76.3760
54637936  -76.3668
54742104  -76.3704
54830025  -76.3664
54908854  -76.3655
55013328  -76.3422
55105305  -76.3472
55185792  -76.3363
55260700  -76.3374
55348573  -76.3272
55431829  -76.3105
55535006  -76.2985
55626813  -76.3049
55707066  -76.3101
55796814  -76.2955
55870200  -76.2862
55976931  -76.2919
56087458  -76.2833
56179350  -76.2710
56254879  -76.2705
56348424  -76.2727
56454725  -76.2653
56520400  -76.2919
56610126  -76.2796
56684649  -76.2787
56746752  -76.2913
56823630  -76.2910
56933910  -76.2844
57014325  -76.2773
57104621  -76.2782
57197738  -76.2718
57301014  -76.2524
57404666  -76.2387
57511378  -76.2409
57614806  -76.2249
57705102  -76.2162
57774736  -76.2174
57860800  -76.2428
57958884  -76.2379
58044705  -76.2353
58116160  -76.2189
58199201  -76.2151
58294368  -76.2230
58377808  -76.2145
58484400  -76.2092
58583776  -76.1977
58671718  -76.1763
58785538  -76.1888
58877594  -76.1872
58966776  -76.1837
59086886  -76.1821
59193315  -76.2036
59288824  -76.2014
59356378  -76.2052
59441600  -76.2040
59527017  -76.1860
59627584  -76.1808
59716846  -76.1687
59823808  -76.1706
59933787  -76.1751
60018435  -76.1653
60116013  -76.1680
60207312  -76.1776
60287550  -76.1942
60380083  -76.1915
60460288  -76.1902
60544960  -76.1747
60644583  -76.1636
60721936  -76.1604
60819126  -76.1516
60898976  -76.1519
60979203  -76.1461
61085205  -76.1591
61168943  -76.1430
61239312  -76.1537
61316288  -76.1388
61424290  -76.1295
61518315  -76.1244
61626720  -76.1220
61700721  -76.1118
61796675  -76.0942
61904421  -76.0971
61988320  -76.0847
62062352  -76.0730
62177166  -76.0713
62251600  -76.0710
62341488  -76.0475
62451246  -76.0444
62548056  -76.0295
62652960  -76.0364
62737472  -76.0400
62826615  -76.0430
62933722  -76.0672
63032215  -76.0563
63137007  -76.0577
63233226  -76.0468
63340560  -76.0284
63414648  -76.0281
63480311  -76.0345
63570369  -76.0194
63657529  -76.0116
63745760  -75.9993
63844603  -75.9784
63928200  -75.9526
64038064  -75.9559
64120434  -75.9716
64205705  -75.9787
64283518  -75.9704
64362800  -75.9639
64439472  -75.9465
64536650  -75.9509
64646418  -75.9509
64721629  -75.9262
64794246  -75.9349
64879632  -75.9291
64965056  -75.9232
65039418  -75.9325
65146998  -75.9400
65245598  -75.9338
65335100  -75.9291
65411601  -75.9245
65485478  -75.9139
65571408  -75.9227
65648893  -75.9239
65731482  -75.9146
65811207  -75.9000
65906112  -75.8960
65990006  -75.9063
66061230  -75.8891
66156189  -75.8916
66244774  -75.8892
66336192  -75.8853
66415590  -75.8804
66506850  -75.8833
66602041  -75.8831
66704704  -75.8674
66795253  -75.8609
66900495  -75.8551
66984986  -75.8456
67072704  -75.8228
67173898  -75.8222
67252938  -75.8212
67341145  -75.8227
67407251  -75.8392
67496034  -75.8365
67601805  -75.8237
67700650  -75.8283
67798045  -75.8253
67888015  -75.8273
67972580  -75.8335
68053192  -75.8243
68145672  -75.8279
68227962  -75.8279
68296482  -75.8280
68365206  -75.8179
68442786  -75.8059
68550720  -75.8034
68637827  -75.7905
68715136  -75.7876
68782050  -75.7898
68869646  -75.7734
68973846  -75.7580
69078807  -75.7383
69159616  -75.7330
69242407  -75.7373
69319995  -75.7301
69414480  -75.7175
69495594  -75.7342
69582852  -75.7320
69659915  -75.7165
69724992  -75.7139
69814192  -75.7231
69887941  -75.7131
69978496  -75.7016
70052480  -75.6947
70153010  -75.6994
70250109  -75.6901
70348421  -75.6836
70424022  -75.6836
70509920  -75.6870
70615630  -75.6704
70703200  -75.6728
70801510  -75.6606
70889024  -75.6543
70990839  -75.6413
71090434  -75.6365
71181081  -75.6381
71269803  -75.6391
71346429  -75.6421
71408826  -75.6586
71515724  -75.6568
71610639  -75.6525
71697345  -75.6416
71778105  -75.6388
71850368  -75.6366
71953364  -75.6292
72030475  -75.6288
72109475  -75.6166
72192225  -75.6177
72278583  -75.6047
72370304  -75.5882
72465635  -75.5909
72548988  -75.5930
72646700  -75.5853
72727616  -75.5713
72812688  -75.5679
72905577  -75.5757
73008039  -75.5521
73079366  -75.5501
73176048  -75.5702
73262816  -75.5630
73357782  -75.5676
73438530  -75.5628
73555563  -75.5609
73646226  -75.5426
73736978  -75.5249
73798304  -75.5309
73879502  -75.5448
73978365  -75.5396
74071562  -75.5429
74156816  -75.5405
74227334  -75.5364
74300186  -75.5355
74394173  -75.5374
74468289  -75.5419
74557912  -75.5530
74648006  -75.5411
74744821  -75.5521
74848629  -75.5471
74942150  -75.5440
75029694  -75.5440
75121518  -75.5459
75194007  -75.5528
75282688  -75.5601
75376138  -75.5598
75464634  -75.5798
75546102  -75.5740
75626815  -75.5685
75736614  -75.5700
75830550  -75.5651
75914679  -75.5787
76028886  -75.5788
76117716  -75.5640
76206078  -75.5700
76292550  -75.5553
76386768  -75.5626
76474550  -75.5511
76560062  -75.5458
76647177  -75.5255
76733115  -75.5234
76811328  -75.5321
76928334  -75.5189
77013285  -75.5228
77106474  -75.5154
77194272  -75.5006
77281171  -75.4986
77355754  -75.4985
77436346  -75.4948
77526600  -75.4832
77611833  -75.4702
77678352  -75.4776
77790630  -75.4775
77885916  -75.4708
77988351  -75.4751
78067971  -75.4720
78162035  -75.4837
78234650  -75.4810
78342300  -75.4901
78434451  -75.4778
78543630  -75.4869
78625874  -75.4647
78733930  -75.4642
78807402  -75.4421
78910866  -75.4356
79012682  -75.4235
79103232  -75.4378
79222897  -75.4456
79317855  -75.4534
79411912  -75.4526
79494453  -75.4436
79588653  -75.4376
79666910  -75.4266
79761363  -75.4078
79852198  -75.4011
79924065  -75.3901
80013546  -75.4090
80087422  -75.4147
80173366  -75.4140
80259846  -75.3945
80345131  -75.4045
80434025  -75.3911
80523651  -75.3802
80614600  -75.3601
80701109  -75.3616
80797783  -75.3741
80882165  -75.3937
80942992  -75.4124
81042615  -75.4030
81134226  -75.3931
81233838  -75.4005
81343854  -75.3931
81420138  -75.3938
81502990  -75.3915
81575321  -75.3846
81679550  -75.3661
81765399  -75.3727
81860295  -75.3659
81935275  -75.3711
82045923  -75.3698
82150272  -75.3630
82232216  -75.3721
82332414  -75.3558
82413606  -75.3529
82504224  -75.3639
82623670  -75.3639
82712691  -75.3662
82773456  -75.3452
82848926  -75.3390
82924361  -75.3156
83010690  -75.3086
83092880  -75.3070
83175878  -75.3021
83267718  -75.3201
83349962  -75.3238
83436016  -75.3141
83524518  -75.3104
83622222  -75.3076
83710049  -75.3028
83799178  -75.3106
83876240  -75.3009
83957274  -75.3018
84040225  -75.3023
84115018  -75.2842
84205836  -75.2746
84307170  -75.2671
84403872  -75.2704
84473648  -75.2573
84555899  -75.2623
84637062  -75.2428
84726213  -75.2466
84807566  -75.2612
84909852  -75.2602
84998462  -75.2544
85061967  -75.2450
85133961  -75.2524
85208243  -75.2610
85287735  -75.2632
85370418  -75.2670
85464765  -75.2695
85547949  -75.2610
85659558  -75.2604
85746894  -75.2722
85822347  -75.2672
85892782  -75.2631
85974640  -75.2499
86050699  -75.2333
86139888  -75.2418
86235225  -75.2484
86325717  -75.2494
86420295  -75.2489
86524527  -75.2355
86600450  -75.2385
86703657  -75.2415
86790256  -75.2411
86869968  -75.2523
86949184  -75.2565
87033550  -75.2591
87110592  -75.2575
87211072  -75.2589
87290558  -75.2616
87365106  -75.2595
87442450  -75.2591
87505158  -75.2652
87579802  -75.2679
87653520  -75.2663
87728350  -75.2708
87833546  -75.2527
87932378  -75.2557
88026354  -75.2614
88116393  -75.2552
88208825  -75.2483
88293966  -75.2502
88389744  -75.2533
88489494  -75.2536
88591825  -75.2559
88684077  -75.2441
88797056  -75.2392
88873126  -75.2228
88971318  -75.2206
89063645  -75.2149
89158662  -75.2207
89232077  -75.2272
89317760  -75.2382
89398736  -75.2356
89496999  -75.2361
89580880  -75.2373
89678405  -75.2340
89760864  -75.2351
89862675  -75.2266
89964656  -75.2206
90046346  -75.2200
90121406  -75.2224
90205410  -75.2172
90288798  -75.2271
90358667  -75.2272
90455024  -75.2161
90573516  -75.2230
90665676  -75.2328
90746048  -75.2266
90853664  -75.2338
90941370  -75.2466
91028634  -75.2315
91118531  -75.2253
91215850  -75.2244
91296850  -75.2256
91381369  -75.2262
91455952  -75.2171
91541446  -75.2058
91629760  -75.1898
91719150  -75.1801
91807165  -75.1807
91899225  -75.1784
91972178  -75.1749
92053035  -75.1891
92154084  -75.1915
92229525  -75.1940
92298492  -75.1927
92396658  -75.1897
92468275  -75.1830
92538926  -75.1884
92613950  -75.1915
92692470  -75.1867
92783859  -75.1895
92861615  -75.1858
92946744  -75.1875
93031409  -75.1864
93132725  -75.1859
93214754  -75.1945
93301345  -75.1800
93403101  -75.1734
93507141  -75.1770
93592489  -75.1687
93692736  -75.1578
93789399  -75.1643
93874112  -75.1546
93958294  -75.1424
94039258  -75.1334
94131923  -75.1360
94198064  -75.1346
94281525  -75.1342
94354101  -75.1268
94471211  -75.1236
94554128  -75.1244
94641540  -75.1169
94719141  -75.1042
94812119  -75.1103
94916847  -75.1058
94984540  -75.1098
95069232  -75.0982
95164569  -75.0785
95257314  -75.0783
95352331  -75.0791
95477148  -75.0814
95571021  -75.0825
95637609  -75.0824
95714955  -75.0825
95795297  -75.0798
95873215  -75.0863
95964501  -75.0822
96036304  -75.0761
96105594  -75.0745
96187106  -75.0768
96273424  -75.0703
96361186  -75.0785
96435510  -75.0829
96527024  -75.0730
96611202  -75.0826
96723090  -75.0786
96826646  -75.0850
96912128  -75.0810
97014830  -75.0885
97088019  -75.0752
97151712  -75.0733
97230763  -75.0767
97331925  -75.0814
97428219  -75.0768
97514110  -75.0670
97587567  -75.0604
97673280  -75.0699
97751886  -75.0540
97833600  -75.0642
97923523  -75.0566
98000832  -75.0527
98070746  -75.0492
98156438  -75.0498
98250402  -75.0419
98337610  -75.0541
98413691  -75.0681
98521968  -75.0659
98606533  -75.0717
98698732  -75.0607
98778200  -75.0651
98869825  -75.0589
98944138  -75.0575
99034195  -75.0636
99097404  -75.0534
99179712  -75.0588
99259725  -75.0500
99341190  -75.0422
99404523  -75.0540
99484758  -75.0593
99562103  -75.0546
99647461  -75.0563
99734256  -75.0600
99817138  -75.0522
99898271  -75.0465


==> data/all_log_r4_p197.dat <==
234446  -148.379
501029  -205.434
545723  -123.746
556838  -145.729
602461  -95.2897
614066  -126.055
709111  -133.066
723211  -141.729
773926  -159.126
787882  -156.791
797611  -169.716
798107  -165.765
812011  -149.874
842596  -145.016
887657  -140.827
918154  -120.011
926584  -106.486
927747  -114.311
953243  -124.236
956087  -126.975
961433  -112.400
1000033  -103.523
1064576  -105.056
1064802  -109.931
1099496  -106.647
1104248  -97.1936
1109716  -96.6870
1112437  -87.7646
1119467  -83.2973
1122519  -70.7690
1129211  -67.1374
1142158  -59.3728
1162928  -54.1878
1175648  -52.1829
1181618  -48.2950
1184808  -51.6152
1186277  -45.6841
1195243  -48.9010
1195408  -51.9529
1202204  -51.3541
1217346  -54.8862
1241437  -52.9112
1265654  -45.7989
1268658  -51.7847
1281933  -47.8212
1282789  -46.1701
1298917  -46.0863
1299157  -49.5253
1314626  -47.6519
1321589  -39.9336
1337024  -45.2355
1369325  -52.0413
1496974  -64.2745
1541619  -69.9795
1593520  -77.7140
1659361  -88.7923
1685692  -87.0269
1725194  -76.7965
1740197  -75.4192
1773184  -64.7479
1815789  -59.5452
1825906  -58.7762
1863166  -58.7290
1913243  -63.7994
1962066  -64.8742
1998899  -69.0908
2035835  -59.3622
2054614  -62.2024
2078527  -64.5350
2129696  -63.3213
2174630  -59.3889
2189553  -58.8892
2215279  -56.1526
2251686  -59.4818
2277222  -57.9139
2307728  -57.3494
2322942  -56.8994
2371354  -54.4215
2378095  -54.9951
2419518  -55.3912
2448970  -59.0626
2476666  -57.7003
2515157  -58.7071
2540242  -53.7995
2548058  -51.3809
2609963  -53.5758
2659917  -54.7181
2681691  -56.1931
2714840  -56.6251
2750744  -56.6790
2802410  -55.4312
2862775  -58.5423
2898772  -62.3086
2960261  -60.4628
3001834  -60.0247
3069388  -62.3448
3112176  -62.8384
3160208  -62.1394
3220258  -64.9234
3248144  -64.9097
3280363  -67.0773
3340245  -67.4231
3386237  -70.1842
3422458  -70.7107
3464112  -73.5218
3517738  -75.8211
3564482  -75.4809
3633669  -77.2746
3669021  -79.7591
3724780  -79.2872
3761366  -81.4891
3787301  -78.6045
3809961  -79.8629
3868616  -79.8097
3956176  -79.2050
4030534  -79.8082
4194112  -77.0196
4405914  -77.4510
4529792  -76.7952
4730609  -75.6755
4865829  -73.1369
5016022  -70.8628
5187978  -73.1063
5334572  -73.4815
5510343  -73.8876
5721022  -74.9305
5954973  -75.2209
6165323  -71.9896
6312568  -72.2058
6438160  -71.1825
6621969  -70.4948
6762805  -69.1982
6921734  -68.1057
7052946  -66.8341
7179546  -67.0755
7316930  -66.8091
7453107  -67.2470
7592492  -68.6579
7729074  -69.7771
7860355  -69.1655
8000672  -68.2834
8131485  -69.4246
8257870  -69.3865
8428534  -69.3122
8542678  -70.4162
8711613  -70.2907
8851662  -70.7972
9017195  -70.1959
9162550  -69.9551
9324703  -70.0481
9480416  -70.2752
9622962  -69.9739
9767456  -69.9154
9934411  -69.0581
10084160  -69.6497
10209142  -70.1012
10288662  -68.9731
10424663  -68.4843
10547511  -68.3822
10692223  -68.6644
10811366  -68.7711
10963350  -69.1083
11084650  -69.0075
11225472  -70.3726
11323120  -71.1909
11441874  -70.9595
11549848  -70.9901
11654162  -70.8641
11776640  -72.1624
11905854  -71.4356
11998928  -70.3179
12113616  -70.1123
12206660  -70.1033
12347403  -70.7718
12466782  -70.3379
12588024  -71.0625
12707728  -70.4844
12820442  -71.1751
12945819  -70.9730
13065978  -70.7731
13196091  -71.4657
13301554  -71.6615
13431168  -71.5990
13542064  -71.4998
13674007  -71.9047
13825469  -72.0015
13943061  -72.0182
14066977  -71.7291
14190720  -71.8735
14317440  -71.4179
14407983  -71.4143
14524046  -71.5937
14626144  -71.7798
14714745  -71.3373
14834682  -71.3804
14922360  -71.4295
15017398  -71.6171
15111262  -72.0634
15211800  -72.6981
15300760  -72.7286
15406808  -72.9684
15523134  -73.8606
15622160  -73.7354
15732551  -73.7426
15845450  -73.3857
15982373  -73.0409
16095562  -72.9783
16198592  -72.7545
16282478  -72.7582
16358622  -73.1683
16469348  -73.7719
16577506  -74.0823
16670797  -74.8723
16787066  -74.8875
16899162  -75.0578
17010126  -75.4146
17113556  -75.1585
17216454  -75.0476
17301067  -75.2515
17423032  -75.5023
17536646  -75.5363
17632654  -75.3016
17721153  -74.9809
17821550  -75.0295
17931999  -74.7958
18009723  -75.0496
18116776  -74.8735
18231612  -74.7861
18355185  -75.0910
18463432  -74.7768
18575300  -74.6470
18668405  -74.4019
18754517  -74.7488
18842787  -74.5424
18929071  -74.7567
19021935  -74.6769
19129936  -75.1065
19217246  -74.9844
19301994  -74.4777
19415946  -74.3242
19527159  -74.3570
19613498  -74.6429
19705202  -74.6665
19789902  -75.1722
19899632  -74.9719
19980981  -75.3108
20084223  -75.7395
20171154  -76.0108
20275641  -75.9631
20371136  -76.0433
20476158  -75.8835
20594315  -76.3318
20718354  -75.9520
20815912  -76.0626
20909960  -76.3102
20989008  -76.2617
21065080  -76.3504
21153407  -76.3044
21247362  -76.6435
21369925  -76.3524
21450790  -76.0790
21558078  -76.1006
21657815  -76.3153
21753562  -76.4237
21851942  -76.4814
21960809  -76.3223
22061100  -76.1371
22150176  -76.1059
22259142  -76.1945
22373850  -76.3246
22492418  -76.7440
22568650  -76.6738
22669254  -76.1819
22747830  -76.4125
22838265  -76.4968
22940850  -76.8375
23039670  -77.0428
23129961  -77.2476
23223491  -77.3905
23317650  -77.2769
23434235  -77.3297
23515554  -77.1903
23598304  -77.3754
23695641  -77.5790
23774357  -77.3083
23876550  -77.1793
23973862  -76.8267
24086696  -76.9224
24178653  -76.8577
24288838  -76.8071
24407618  -76.9413
24502010  -76.8532
24586877  -76.7044
24685800  -76.5525
24768064  -76.4473
24842550  -76.2640
24916368  -76.3177
25025821  -76.0650
25101526  -76.0863
25180995  -76.0949
25269866  -75.8833
25351240  -76.1650
25473882  -76.4547
25565589  -76.5616
25665498  -76.3705
25785550  -76.1357
25874717  -76.0564
25973536  -76.0655
26086318  -75.9920
26169370  -75.8925
26272776  -75.8727
26399704  -75.9229
26521328  -75.8563
26609975  -75.7889
26692656  -75.7296
26788888  -75.7319
26894861  -75.6981
26983184  -75.7001
27081304  -75.6569
27167360  -75.4087
27268866  -75.4754
27352558  -75.4029
27450318  -75.3833
27533259  -75.4423
27619610  -75.5581
27710352  -75.4188
27814950  -75.2296
27908126  -74.8728
27982784  -74.8332
28091087  -74.9305
28196493  -74.9345
28293482  -75.0956
28382822  -75.1354
28456986  -75.3224
28529661  -75.2448
28617066  -75.1107
28704722  -75.3447
28822987  -75.1521
28909128  -75.1240
28992331  -75.3787
29091557  -75.4628
29185530  -75.4690
29280466  -75.3809
29399069  -75.1520
29488578  -75.3787
29610426  -75.4045
29700185  -75.6436
29787403  -75.6784
29889293  -75.9222
29975742  -75.9217
30080389  -75.9601
30201198  -75.8349
30276216  -75.8710
30374014  -75.9278
30475653  -75.7454
30568653  -75.7913
30661248  -75.8822
30760746  -75.7484
30844224  -75.6036
30947829  -75.7234
31050840  -75.7219
31127186  -75.7852
31233744  -75.8517
31312881  -75.9327
31431111  -75.7457
31537968  -75.8365
31609003  -75.6962
31697150  -75.9343
31760241  -75.8810
31859134  -76.0330
31955894  -76.0750
32037027  -76.1917
32129778  -76.3099
32219986  -76.2473
32317472  -76.3371
32433408  -76.2351
32521232  -76.2893
32595864  -76.3307
32677232  -76.5689
32784880  -76.6550
32898816  -76.7485
32958826  -76.7800
33085274  -76.7380
33203232  -76.9996
33282312  -76.9551
33374509  -76.9181
33478475  -76.8676
33595864  -76.8438
33713113  -76.9126
33796400  -76.8357
33889147  -76.8578
33986218  -76.8485
34084981  -77.0636
34189778  -77.2526
34313217  -77.2283
34393407  -77.2371
34490570  -77.2809
34586316  -77.3603
34696934  -77.2929
34800211  -77.1601
34911040  -77.1922
35013800  -77.4075
35103662  -77.2954
35209174  -77.4076
35312214  -77.4614
35440400  -77.6609
35525480  -77.7679
35643066  -77.9314
35731558  -77.9203
35823158  -78.1646
35916530  -78.2505
36024675  -78.1603
36121490  -78.0959
36186358  -78.2556
36268968  -78.4052
36372075  -78.5679
36468400  -78.5150
36566713  -78.4180
36661347  -78.3482
36737889  -78.4364
36845123  -78.6182
36951084  -78.6523
37035945  -78.7271
37138574  -78.7266
37230288  -78.5828
37322790  -78.6002
37413714  -78.6196
37520678  -78.6167
37614774  -78.4885
37696041  -78.5329
37794501  -78.4714
37893257  -78.2922
37999544  -78.4174
38089536  -78.2230
38157838  -78.1595
38261934  -78.1894
38378856  -78.1546
38471528  -78.1349
38553907  -78.1851
38649680  -78.1924
38744016  -78.3162
38828979  -78.2384
38900334  -78.2878
39000143  -78.1913
39082651  -78.1438
39182323  -78.1631
39268923  -78.3242
39355270  -78.3746
39433877  -78.4556
39532410  -78.4351
39620265  -78.4598
39712119  -78.4386
39801168  -78.5642
39878386  -78.6453
39958673  -78.8021
40041578  -78.7324
40126206  -78.8505
40220370  -78.9125
40307546  -78.9214
40383150  -79.0109
40477992  -79.0212
40569083  -79.0211
40659312  -79.0697
40746114  -79.1007
40831990  -79.3184
40935420  -79.3822
41030616  -79.4328
41101678  -79.5175
41187470  -79.7095
41284496  -79.8272
41364184  -79.8013
41478003  -79.8078
41580957  -79.8126
41671926  -79.8132
41766104  -79.7725
41851971  -79.7204
41936904  -79.6002
42029469  -79.6232
42101478  -79.6536
42194598  -79.5749
42268146  -79.5763
42367072  -79.4380
42443371  -79.4645
42513618  -79.6374
42602335  -79.5714
42678355  -79.5844
42771050  -79.6944
42830021  -79.6346
42912890  -79.5661
42995934  -79.6746
43078136  -79.6267
43164982  -79.7273
43247481  -79.7968
43341808  -79.8196
43419528  -79.6886
43494571  -79.5168
43602075  -79.5067
43685411  -79.5070
43769037  -79.5406
43852328  -79.5886
43962081  -79.7055
44063168  -79.8477
44152656  -79.6896
44251440  -79.7021
44332850  -79.6927
44428345  -79.6296
44514255  -79.6150
44622704  -79.4781
44706312  -79.5344
44804918  -79.6614
44883264  -79.7063
44952186  -79.8700
45029440  -79.7724
45109831  -79.8733
45188443  -79.9165
45271002  -79.8127
45349774  -79.7512
45446850  -79.7181
45549627  -79.8361
45644672  -79.7924
45744144  -79.7391
45818361  -79.7926
45897488  -79.8238
45980242  -79.9082
46071344  -79.9960
46166826  -80.0797
46254006  -80.0532
46333872  -80.1867
46432425  -80.1027
46540608  -80.1250
46641190  -80.2377
46714688  -80.3125
46802314  -80.3204
46904442  -80.3662
46976826  -80.3033
47078064  -80.4333
47162123  -80.3771
47256458  -80.4659
47363286  -80.5622
47460627  -80.6235
47562075  -80.5438
47648725  -80.4659
47745472  -80.4033
47831073  -80.3554
47904580  -80.3988
47987136  -80.4765
48089392  -80.5741
48183949  -80.5984
48271944  -80.5747
48340386  -80.5327
48419136  -80.5029
48520819  -80.5335
48593826  -80.4906
48669126  -80.4918
48749832  -80.5488
48839775  -80.5055
48916800  -80.5546
49007320  -80.6472
49092821  -80.6758
49169696  -80.6829
49256731  -80.6481
49346480  -80.7850
49426677  -80.7817
49497520  -80.7599
49577801  -80.7975
49671280  -80.8602
49767492  -80.8350
49845089  -80.8062
49914342  -80.6331
49977078  -80.7733
50077914  -80.7641
50174955  -80.9270
50262306  -80.9175
50363814  -81.0313
50464640  -81.0818
50539456  -81.0201
50631850  -80.9327
50715514  -80.9539
50813938  -80.8942
50912044  -80.9247
51010650  -80.9241
51102736  -80.9361
51197746  -80.8809
51287472  -80.9441
51379046  -81.0214
51481270  -81.1102
51568942  -81.1178
51669807  -81.1502
51756930  -81.1655
51835714  -81.1127
51919450  -81.2778
52014426  -81.2256
52122145  -81.2723
52202034  -81.2886
52280418  -81.3420
52389522  -81.4023
52509488  -81.3339
52609438  -81.3232
52682309  -81.3597
52788307  -81.4138
52860400  -81.5801
52947468  -81.5639
53051200  -81.5321
53130224  -81.5723
53218332  -81.5355
53300385  -81.4650
53430756  -81.3339
53536527  -81.3630
53637062  -81.3908
53719126  -81.4421
53813970  -81.3800
53898408  -81.5182
53997376  -81.5598
54112932  -81.5674
54203650  -81.6514
54296235  -81.5691
54387300  -81.5550
54476693  -81.7006
54573786  -81.7064
54673163  -81.7160
54779153  -81.6326
54866847  -81.7155
54933627  -81.7591
55054729  -81.7631
55125552  -81.8513
55204884  -81.9568
55279563  -81.9235
55363639  -81.8892
55457024  -81.9399
55570470  -81.9207
55654907  -82.0689
55746366  -82.0813
55819315  -82.1594
55923965  -82.1251
56009700  -82.1053
56128338  -82.0613
56206806  -82.0826
56289658  -82.1613
56399232  -82.0889
56486304  -82.0428
56568810  -82.0087
56640240  -82.0052
56714608  -82.0194
56780752  -82.0681
56881390  -82.0067
56962413  -81.9333
57045321  -82.0204
57145003  -81.9798
57232880  -82.0672
57333621  -82.0893
57441310  -81.9545
57545494  -81.9935
57643647  -81.9967
57736886  -81.9762
57812193  -81.9777
57905200  -81.9665
57991703  -81.9646
58064448  -81.9427
58149540  -82.0443
58234224  -82.0332
58335664  -82.0693
58418657  -82.0837
58526544  -82.1264
58610738  -82.0728
58704483  -82.1301
58820187  -82.1314
58915935  -82.0815
59007200  -82.0105
59135642  -81.9733
59231277  -82.0270
59316534  -82.0420
59401894  -82.1255
59483442  -82.0957
59573395  -82.0894
59654233  -82.0120
59757312  -82.1134
59862582  -82.0993
59954546  -82.0815
60045018  -82.0869
60145475  -82.1820
60232944  -82.2059
60322689  -82.2541
60411461  -82.3392
60496262  -82.2829
60598539  -82.1809
60669075  -82.2320
60756165  -82.2300
60850971  -82.2205
60937123  -82.0755
61035206  -82.0029
61130942  -82.0431
61201728  -82.1425
61285350  -82.2469
61360402  -82.3586
61462123  -82.3045
61564445  -82.2645
61654522  -82.2150
61736064  -82.2539
61840559  -82.2606
61950618  -82.2711
62011730  -82.2315
62113536  -82.2500
62196322  -82.2801
62280718  -82.3657
62384734  -82.3672
62488640  -82.3690
62592516  -82.4351
62673825  -82.3258
62767145  -82.2742
62864022  -82.3527
62956512  -82.3279
63047088  -82.2368
63145766  -82.1956
63236450  -82.1780
63345056  -82.1770
63422217  -82.2790
63488592  -82.2447
63578574  -82.2246
63679320  -82.3529
63770927  -82.3068
63875776  -82.3104
63944781  -82.4246
64059642  -82.3859
64137849  -82.3581
64223775  -82.4323
64311856  -82.3303
64384847  -82.2851
64468567  -82.2643
64563360  -82.2858
64658349  -82.2757
64738880  -82.3037
64815662  -82.2689
64885185  -82.3555
64971643  -82.3515
65049975  -82.3677
65149972  -82.2937
65247360  -82.2717
65326742  -82.2232
65406576  -82.2511
65482415  -82.2158
65569889  -82.1661
65644798  -82.1530
65727202  -82.0847
65811207  -82.0708
65903497  -82.1876
65989248  -82.1781
66059559  -82.2082
66155550  -82.2502
66239523  -82.2569
66324873  -82.2140
66399582  -82.1115
66492086  -82.0802
66589394  -81.9811
66683261  -81.9839
66768546  -82.0405
66860078  -82.0192
66956977  -82.0141
67022527  -82.0192
67113936  -82.0220
67207133  -82.0456
67297114  -82.0948
67377472  -82.0970
67445270  -82.1068
67529223  -82.1205
67636098  -82.0604
67730361  -82.1045
67831407  -82.1452
67916335  -82.2202
67994918  -82.3498
68079638  -82.4152
68164992  -82.3921
68242225  -82.3795
68311614  -82.4005
68391612  -82.4237
68473536  -82.4753
68574414  -82.5325
68646531  -82.4975
68728488  -82.5498
68799874  -82.5844
68888825  -82.6619
68988831  -82.6619
69097464  -82.6623
69182120  -82.6774
69259824  -82.6440
69349470  -82.5696
69433704  -82.6221
69513012  -82.7115
69603520  -82.6111
69669675  -82.5870
69740775  -82.5834
69836211  -82.5887
69912687  -82.5522
70001782  -82.5506
70092279  -82.5837
70182512  -82.6652
70274950  -82.6614
70374818  -82.6182
70448726  -82.5838
70542912  -82.6158
70630070  -82.6256
70722192  -82.5392
70818800  -82.5303
70908736  -82.5686
71010800  -82.4585
71104096  -82.4995
71196006  -82.5277
71287806  -82.6026
71358954  -82.6020
71436159  -82.6023
71534304  -82.6456
71628984  -82.6928
71716159  -82.7156
71795966  -82.6932
71868592  -82.7105
71968359  -82.7620
72069249  -82.7796
72145645  -82.7582
72215300  -82.8467
72304080  -82.7497
72397629  -82.8325
72489597  -82.9570
72586845  -82.9872
72671205  -83.0101
72766263  -83.0420
72851419  -83.0147
72946864  -82.9778
73038670  -83.0033
73120550  -83.0540
73197243  -83.0869
73294725  -83.0673
73379702  -83.1521
73459475  -83.0652
73579203  -83.0518
73673446  -83.0635
73754586  -83.1352
73822222  -83.1218
73912491  -83.1155
74009896  -83.0668
74089530  -83.0419
74177142  -83.0796
74251969  -83.0923
74336523  -83.1407
74417610  -83.0864
74495592  -83.0607
74580712  -83.0200
74661910  -82.9466
74770350  -82.9489
74874342  -82.9584
74964843  -82.9276
75049023  -82.8878
75136018  -82.9038
75230859  -83.0154
75309146  -82.9418
75400087  -82.9843
75481920  -83.0002
75580687  -82.9602
75666173  -82.9106
75773786  -82.8955
75873325  -82.8936
75956430  -82.9354
76068666  -82.8624
76149490  -82.8614
76240202  -82.9424
76327265  -82.9740
76414086  -82.9653
76507792  -82.9740
76591117  -82.9683
76675225  -83.0327
76753488  -83.1012
76848117  -83.1648
76960576  -83.1736
77042105  -83.1155
77152038  -83.0255
77234782  -83.0677
77312138  -83.0758
77382333  -83.0534
77488230  -83.0528
77562624  -83.0264
77637390  -83.0548
77732418  -83.0711
77832742  -83.1398
77924742  -83.1786
78023330  -83.2582
78098734  -83.2441
78183504  -83.2803
78273090  -83.1839
78365472  -83.1877
78463514  -83.1828
78563277  -83.1943
78661593  -83.2201
78761615  -83.1949
78846255  -83.2243
78946840  -83.2736
79041312  -83.2687
79145184  -83.3113
79249761  -83.3368
79349920  -83.4453
79444155  -83.4310
79527536  -83.4138
79629504  -83.4270
79712192  -83.3926
79810277  -83.3466
79885341  -83.2770
79978191  -83.2847
80054914  -83.2875
80131670  -83.3264
80215775  -83.3801
80301930  -83.3676
80391744  -83.4368
80470662  -83.3789
80567538  -83.3928
80647512  -83.4242
80734005  -83.4372
80827782  -83.4149
80905456  -83.4581
80974752  -83.4152
81067905  -83.4053
81167470  -83.3852
81270672  -83.4084
81366204  -83.4368
81452700  -83.4324
81529408  -83.4198
81617543  -83.4312
81715835  -83.4151
81805200  -83.4994
81885177  -83.5196
81971370  -83.5262
82083714  -83.5819
82181350  -83.6090
82275642  -83.5928
82354414  -83.5678
82446704  -83.5332
82545088  -83.5832
82648763  -83.6412
82741822  -83.6445
82795882  -83.6486
82873201  -83.6940
82952016  -83.6439
83033616  -83.6565
83120272  -83.6825
83217438  -83.6403
83283210  -83.6333
83361771  -83.6488
83460578  -83.6947
83544202  -83.7140
83652546  -83.6469
83737744  -83.6872
83824762  -83.6493
83905295  -83.5760
83982400  -83.6996
84058837  -83.6630
84143535  -83.6313
84232494  -83.6343
84330563  -83.6141
84418171  -83.5699
84505791  -83.5767
84581897  -83.6541
84671126  -83.7027
84747878  -83.6894
84827514  -83.6912
84930318  -83.7031
85013696  -83.7368
85078850  -83.7231
85158682  -83.6465
85233195  -83.6020
85318786  -83.6027
85417536  -83.5348
85506050  -83.5550
85593517  -83.5302
85690110  -83.5913
85773809  -83.5951
85849574  -83.6096
85910832  -83.6015
86002313  -83.6120
86079039  -83.6394
86168425  -83.6043
86260032  -83.6559
86344452  -83.6670
86434146  -83.6803
86532912  -83.7189
86618944  -83.6593
86722200  -83.6626
86809861  -83.6803
86888418  -83.6627
86973606  -83.6606
87053665  -83.7074
87147313  -83.7389
87235341  -83.7863
87319008  -83.7673
87384450  -83.7370
87453450  -83.7715
87521382  -83.7817
87608594  -83.8187
87673478  -83.8490
87746922  -83.8696
87867681  -83.8712
87957200  -83.8556
88064027  -83.8742
88161509  -83.8986
88235760  -83.9112
88327653  -83.8776
88421047  -83.9120
88540318  -83.8577
88618518  -83.8651
88703200  -83.9091
88811338  -83.8818
88895808  -83.9118
88996893  -83.9116
89081499  -83.9262
89175285  -83.9335
89258792  -83.9427
89343975  -83.9408
89431701  -83.9613
89530752  -83.9558
89606270  -83.9635
89703801  -83.9729
89791272  -83.9568
89894352  -83.9447
89991051  -83.9750
90065339  -83.9879
90138285  -84.0283
90224496  -83.9796
90295513  -84.0390
90387850  -84.1228
90474474  -84.0966
90599030  -84.1374
90697834  -84.1448
90770784  -84.1425
90881680  -84.1625
90968850  -84.1507
91056677  -84.1536
91150961  -84.1505
91240494  -84.1785
91327850  -84.2335
91406208  -84.2262
91477826  -84.1919
91560755  -84.1587
91661050  -84.1605
91746305  -84.1157
91827900  -84.1325
91924320  -84.1592
91999785  -84.1293
92073987  -84.1267
92173264  -84.1104
92250065  -84.1519
92325240  -84.1480
92415024  -84.1022
92487402  -84.0905
92556296  -84.1390
92647585  -84.1867
92714752  -84.2118
92802542  -84.2331
92891095  -84.2345
92970700  -84.2067
93057055  -84.2075
93150254  -84.2032
93239784  -84.2275
93338526  -84.1673
93422800  -84.1918
93513850  -84.2435
93598010  -84.3042
93698420  -84.3171
93792421  -84.3215
93878982  -84.3603
93966435  -84.3664
94045783  -84.3496
94138646  -84.2996
94214251  -84.3190
94291841  -84.3113
94371130  -84.3409
94491225  -84.3139
94570048  -84.3638
94659098  -84.3816
94731153  -84.3830
94825506  -84.3463
94921086  -84.3694
94995605  -84.3578
95084709  -84.3599
95167847  -84.3816
95270882  -84.4344
95359296  -84.4371
95479883  -84.4089
95575878  -84.4149
95640762  -84.4104
95714955  -84.4441
95797696  -84.3903
95874089  -84.4010
95964498  -84.4198
96033531  -84.4100
96104970  -84.4101
96183648  -84.3722
96269814  -84.4278
96359330  -84.4170
96435510  -84.3896
96521200  -84.3816
96610633  -84.4085
96710297  -84.3939
96820306  -84.4231
96909479  -84.4248
97005231  -84.4317
97086378  -84.3827
97151115  -84.3351
97228228  -84.3431
97318998  -84.3693
97414976  -84.4167
97496944  -84.4208
97574587  -84.4018
97653280  -84.3903
97741593  -84.3324
97816243  -84.3404
97911792  -84.3690
97987968  -84.3714
98067211  -84.3450
98140065  -84.3588
98235550  -84.3719
98320232  -84.4080
98399245  -84.4364
98511732  -84.4257
98602112  -84.4687
98697227  -84.4132
98773312  -84.3952
98861205  -84.4117
98940850  -84.4699
99027438  -84.5197
99097404  -84.5605
99176766  -84.5825
99260550  -84.6859
99337152  -84.6789
99403525  -84.6374
99478842  -84.6513
99555246  -84.6924
99631737  -84.7079
99729612  -84.7365
99807465  -84.7361
99894871  -84.7146


==> data/all_log_r4_p2.dat <==
501029  -26.2488
545723  -26.3342
602461  -21.9924
709111  -23.2302
723211  -23.9807
797611  -24.5137
798107  -22.9532
812011  -23.4858
887657  -22.3981
927747  -22.9064
953243  -23.3272
956087  -23.6784
961433  -23.9764
1000033  -23.2506
1112437  -23.5568
1119467  -23.8256
1122519  -24.0630
1129211  -24.2747
1186277  -24.4693
1195243  -24.6453
1241437  -23.4717
1281933  -23.6833
1282789  -23.8766
1298917  -24.0548
1299157  -24.2188
1321589  -23.2873
1352215  -23.4705
1366771  -23.6415
1369325  -23.8007
1411825  -23.9514
1437509  -24.0935
1523237  -24.2303
1535823  -23.9277
1541619  -24.0621
1549501  -23.7819
1557449  -23.9134
1591311  -24.0390
1648313  -23.7831
1659361  -23.9077
1734617  -23.6692
1736437  -23.7927
1738235  -23.9104
1740197  -24.0227
1756885  -24.1304
1764029  -23.9138
1769695  -24.0194
1811621  -24.1215
1814101  -23.9192
1815789  -23.7252
1818759  -23.8272
1822789  -23.9254
1854201  -23.3348
2029691  -23.5617
2078527  -23.5387
2183553  -23.3179
2216309  -23.7056
2333441  -23.8694
2465313  -23.8485
2501909  -23.8325
2584865  -23.8205
2677489  -23.8124
2725479  -23.9467
2863383  -23.9389
2976311  -24.0622
3061691  -23.9315
3133637  -23.8120
3204979  -23.8172
3232405  -23.9332
3258999  -23.8290
3292599  -23.8350
3379931  -23.5433
3402819  -23.6562
3470707  -23.6694
3525883  -23.6828
3641491  -23.7849
3665629  -23.7103
3744655  -23.7239
3787301  -23.4933
3802735  -23.3542
3851623  -23.2224
3902373  -23.1732
4028349  -23.2012
4065273  -23.1561
4092701  -23.1134
4134519  -23.0729
4167915  -23.1020
4198419  -23.1959
4225973  -23.0923
4276175  -22.9300
4329905  -23.0228
4379007  -22.8687
4452167  -22.9892
4500475  -23.2145
4584765  -23.3157
4674129  -23.2002
4743897  -23.2464
4829015  -23.2408
4883953  -23.2362
4964515  -23.2325
5031193  -23.2749
5114209  -23.4037
5233609  -23.4406
5302675  -23.4344
5366539  -23.4292
5469563  -23.3455
5558675  -23.2667
5718189  -23.3816
5792501  -23.4548
5907273  -23.3806
6018943  -23.2749
6124183  -23.2091
6235811  -23.1127
6299559  -23.0872
6360753  -23.1281
6409197  -23.0401
6506571  -23.0497
7028049  -23.1275
7377843  -23.1737
7708465  -23.3397
7991317  -23.4413
8389279  -23.4701
8732457  -23.3403
9126869  -23.3419
9499685  -23.3644
9956103  -23.5740
10254201  -23.5405
10578515  -23.5276
10984983  -23.6798
11306509  -23.7508
11567051  -23.6551
11881661  -23.6334
12133725  -23.6649
12395325  -23.6106
12754489  -23.5731
13031109  -23.5619
13346475  -23.5306
13487703  -23.5604
13651417  -23.5577
13810833  -23.5341
13943061  -23.5008
14066977  -23.4891
14183555  -23.5492
14328095  -23.5476
14414609  -23.5119
14541673  -23.5603
14638599  -23.6077
14729323  -23.5771
14914359  -23.6045
15024183  -23.6314
15129503  -23.5832
15243765  -23.6285
15339697  -23.6050
15446075  -23.5588
15567929  -23.5675
15658539  -23.6205
15732525  -23.6021
15837723  -23.5842
15960267  -23.5840
16042419  -23.6095
16157595  -23.5718
16229989  -23.5468
16323251  -23.5224
16400653  -23.5314
16483149  -23.5403
16579197  -23.5329
16677727  -23.5098
16757629  -23.5188
16906975  -23.5088
17015931  -23.4633
17130331  -23.4573
17209635  -23.4592
17295087  -23.4459
17357825  -23.4631
17495957  -23.4800
17594811  -23.4745
17679687  -23.4661
17751451  -23.4390
17854407  -23.4341
17932653  -23.4365
18003691  -23.4461
18121005  -23.4273
18243843  -23.4229
18380865  -23.4395
18513801  -23.4601
18621935  -23.4695
18725825  -23.4788
18817173  -23.5083
18902805  -23.5173
18956891  -23.5195
19087371  -23.5019
19198819  -23.4978
19290803  -23.5107
19403137  -23.5067
19510663  -23.5156
19580541  -23.5053
19689813  -23.4825
19779805  -23.5168
19874927  -23.5131
19980981  -23.5095
20080157  -23.5158
20185455  -23.4940
20269751  -23.4542
20360165  -23.4331
20467323  -23.4364
20582809  -23.4457
20690445  -23.4667
20795319  -23.4699
20897331  -23.4883
20964025  -23.4448
21056147  -23.4366
21153407  -23.4286
21235949  -23.4092
21361005  -23.4072
21445239  -23.4165
21531239  -23.4033
21642611  -23.3882
21729039  -23.3366
21827399  -23.3408
21918323  -23.3614
22001797  -23.3709
22082571  -23.3586
22142649  -23.3358
22249391  -23.3133
22392013  -23.3156
22498689  -23.3412
22605755  -23.3559
22695019  -23.3287
22805885  -23.3383
22872039  -23.3374
22987215  -23.3160
23094547  -23.3102
23183915  -23.3128
23281951  -23.2920
23407299  -23.2865
23493787  -23.2662
23572761  -23.2709
23695641  -23.2757
23774357  -23.2755
23895103  -23.2606
24036041  -23.2734
24111487  -23.2975
24213495  -23.3166
24336897  -23.3404
24450951  -23.3305
24549385  -23.3302
24640267  -23.3395
24753205  -23.3486
24797933  -23.3560
24849093  -23.3789
24922865  -23.3785
25035057  -23.4012
25121735  -23.3687
25205257  -23.3821
25305245  -23.3818
25364069  -23.3951
25479051  -23.3976
25585569  -23.4018
25664705  -23.3926
25769841  -23.4057
25836937  -23.4098
25935985  -23.4271
26068905  -23.4093
26173985  -23.4092
26260369  -23.4031
26380411  -23.4073
26491257  -23.4029
26577833  -23.4028
26648803  -23.4028
26758701  -23.4324
26856415  -23.4238
26917237  -23.3902
27040611  -23.3888
27116205  -23.3890
27216993  -23.3767
27330709  -23.3605
27410191  -23.3567
27532707  -23.3571
27610899  -23.3575
27711075  -23.3255
27825523  -23.3448
27908797  -23.3453
28007531  -23.3379
28086011  -23.3464
28158109  -23.3469
28254615  -23.3435
28370857  -23.3363
28441881  -23.3252
28521471  -23.3167
28630475  -23.3020
28746215  -23.3067
28836965  -23.2883
28918765  -23.2815
28992335  -23.2825
29075323  -23.2835
29165285  -23.2655
29228127  -23.2879
29347215  -23.2851
29438393  -23.2861
29536695  -23.2946
29640627  -23.2882
29721043  -23.2930
29817657  -23.2903
29889293  -23.2804
29969531  -23.2912
30057599  -23.3031
30201381  -23.3114
30264567  -23.3161
30347141  -23.3099
30459443  -23.3002
30537825  -23.3085
30619913  -23.3060
30737781  -23.2882
30793225  -23.2752
30879355  -23.2554
30958157  -23.2637
31060083  -23.2650
31157869  -23.2594
31244115  -23.2677
31299225  -23.2794
31424771  -23.2829
31527039  -23.2602
31610877  -23.2548
31683933  -23.2664
31755979  -23.2813
31883325  -23.2928
31981095  -23.3076
32081389  -23.3055
32143333  -23.3022
32227219  -23.3035
32320955  -23.2949
32402475  -23.2962
32509539  -23.2943
32582451  -23.2759
32669097  -23.2904
32766921  -23.2886
32914449  -23.2953
33008247  -23.2870
33100431  -23.2820
33218361  -23.2803
33309549  -23.2689
33409649  -23.2768
33482775  -23.2879
33565225  -23.2640
33681695  -23.2645
33759431  -23.2692
33851209  -23.2645
33935787  -23.2535
34013141  -23.2583
34107469  -23.2537
34251517  -23.2584
34329379  -23.2632
34393407  -23.2730
34519319  -23.2746
34618131  -23.2762
34742075  -23.2534
34843707  -23.2490
34945109  -23.2507
35043445  -23.2403
35105245  -23.2541
35258955  -23.2699
35391681  -23.2835
35488663  -23.2852
35559251  -23.2779
35691211  -23.2796
35801631  -23.2812
35891209  -23.2770
36026587  -23.2846
36129293  -23.2794
36208475  -23.2870
36322209  -23.2770
36383925  -23.2846
36487213  -23.3008
36600835  -23.2995
36693905  -23.2840
36741525  -23.2713
36831413  -23.2636
36928275  -23.2682
37035945  -23.2501
37127313  -23.2605
37198095  -23.2566
37271377  -23.2359
37376547  -23.2406
37490301  -23.2482
37598341  -23.2407
37693593  -23.2482
37785777  -23.2251
37881843  -23.2298
37961705  -23.2263
38050119  -23.2145
38110641  -23.2192
38194345  -23.2267
38308149  -23.2278
38376459  -23.2325
38485473  -23.2182
38566191  -23.2283
38663615  -23.2276
38750733  -23.2349
38828979  -23.2262
38916109  -23.2228
39014015  -23.2213
39114117  -23.2153
39180357  -23.2174
39264777  -23.2194
39313925  -23.2188
39378857  -23.2103
39482045  -23.2045
39546765  -23.2118
39643513  -23.2078
39741107  -23.2151
39814789  -23.2198
39879675  -23.2218
39948883  -23.2239
40002675  -23.2259
40083317  -23.2279
40176855  -23.2300
40243341  -23.2337
40328583  -23.2306
40417503  -23.2326
40529545  -23.2448
40631775  -23.2468
40734355  -23.2488
40822695  -23.2432
40919075  -23.2302
41022945  -23.2340
41086073  -23.2335
41148377  -23.2206
41283063  -23.2028
41366061  -23.2099
41469255  -23.2170
41558373  -23.2142
41684203  -23.2113
41791107  -23.2078
41883139  -23.2172
41975925  -23.2169
42071475  -23.2142
42136283  -23.2090
42225733  -23.2184
42296587  -23.2181
42406205  -23.2154
42476199  -23.2024
42538719  -23.1950
42636691  -23.1900
42698759  -23.1850
42805325  -23.1849
42835001  -23.1847
42911649  -23.1845
43033885  -23.1938
43108681  -23.1953
43174025  -23.1998
43242605  -23.1973
43330975  -23.2065
43392205  -23.2016
43474977  -23.1992
43592765  -23.1990
43670715  -23.1966
43737547  -23.2073
43813349  -23.2002
43891329  -23.2024
43990099  -23.2046
44080755  -23.2113
44158715  -23.2135
44259917  -23.2065
44358075  -23.2064
44435477  -23.2011
44505333  -23.1965
44616527  -23.1987
44709877  -23.1919
44775895  -23.1829
44868861  -23.1918
44929275  -23.2008
44977807  -23.1807
45057157  -23.1778
45115675  -23.1844
45188443  -23.1845
45261717  -23.1845
45352779  -23.1823
45433053  -23.1758
45505817  -23.1758
45631509  -23.1912
45724845  -23.1905
45794295  -23.1928
45843657  -23.2058
45927447  -23.2080
46013721  -23.2059
46143969  -23.2145
46222857  -23.2059
46316175  -23.2081
46394075  -23.2011
46482361  -23.2054
46569447  -23.2119
46680487  -23.2162
46765987  -23.2247
46880679  -23.2269
46930839  -23.2248
47029925  -23.2354
47144713  -23.2285
47220853  -23.2306
47294663  -23.2411
47391971  -23.2495
47461267  -23.2412
47531275  -23.2412
47626761  -23.2517
47703023  -23.2579
47775877  -23.2573
47843153  -23.2552
47907377  -23.2511
48005275  -23.2512
48096823  -23.2471
48193963  -23.2390
48287889  -23.2452
48340461  -23.2555
48402677  -23.2529
48483957  -23.2570
48555947  -23.2490
48617837  -23.2470
48688761  -23.2411
48773923  -23.2432
48864179  -23.2433
48946845  -23.2494
49050225  -23.2529
49106391  -23.2610
49188947  -23.2591
49284165  -23.2692
49393591  -23.2573
49458357  -23.2614
49500145  -23.2754
49609917  -23.2656
49698523  -23.2572
49796425  -23.2455
49881075  -23.2418
49946701  -23.2321
50022765  -23.2441
50114045  -23.2442
50205777  -23.2405
50289915  -23.2368
50434197  -23.2306
50500397  -23.2231
50584041  -23.2118
50649469  -23.2140
50695791  -23.2104
50783577  -23.2087
50875191  -23.1994
50948379  -23.1998
51050739  -23.1957
51168309  -23.1941
51255525  -23.2020
51364511  -23.1910
51468175  -23.1970
51582657  -23.1841
51649967  -23.1864
51734349  -23.1867
51817661  -23.1865
51899417  -23.1906
51982297  -23.1891
52096277  -23.1820
52189627  -23.1750
52273189  -23.1754
52408359  -23.1721
52517499  -23.1688
52634143  -23.1706
52690331  -23.1710
52787217  -23.1696
52839385  -23.1848
52915325  -23.1944
53042727  -23.1984
53126397  -23.2025
53212131  -23.2029
53290845  -23.1991
53379113  -23.1922
53476695  -23.1872
53569701  -23.1985
53640531  -23.1935
53699239  -23.1903
53779713  -23.1980
53841325  -23.1948
53921859  -23.1929
54025475  -23.1952
54129267  -23.1920
54239471  -23.1836
54312925  -23.1912
54431007  -23.1952
54526677  -23.1957
54618265  -23.1997
54710865  -23.1961
54805107  -23.1895
54844861  -23.1864
54929581  -23.1922
55041259  -23.1874
55106223  -23.1896
55175997  -23.1901
55218657  -23.1871
55294035  -23.1889
55367979  -23.1876
55454377  -23.1881
55583651  -23.1800
55657035  -23.1788
55723095  -23.1793
55784175  -23.1764
55840021  -23.1631
55929637  -23.1546
55993057  -23.1569
56066261  -23.1575
56175225  -23.1546
56263847  -23.1518
56343997  -23.1558
56451201  -23.1615
56508315  -23.1621
56607675  -23.1758
56670757  -23.1712
56721405  -23.1634
56804515  -23.1589
56901645  -23.1595
56978945  -23.1551
57061827  -23.1422
57145003  -23.1429
57221059  -23.1430
57314961  -23.1387
57402479  -23.1293
57515425  -23.1183
57602169  -23.1157
57675725  -23.1065
57765645  -23.1039
57848905  -23.1046
57915667  -23.1032
57991703  -23.1072
58051963  -23.0997
58114199  -23.1021
58216775  -23.1045
58272849  -23.1085
58387623  -23.1010
58487633  -23.1018
58614687  -23.1004
58716581  -23.1012
58819041  -23.1052
58915935  -23.1059
58993675  -23.1034
59113299  -23.0977
59217169  -23.0985
59314387  -23.0977
59411585  -23.0980
59472687  -23.1116
59557211  -23.1171
59633097  -23.1179
59724677  -23.1202
59804171  -23.1178
59912775  -23.1281
59974371  -23.1256
60092817  -23.1291
60175653  -23.1330
60264207  -23.1353
60349797  -23.1345
60410445  -23.1384
60532443  -23.1407
60635425  -23.1461
60674499  -23.1390
60747203  -23.1487
60820695  -23.1478
60883987  -23.1532
60961247  -23.1570
61039505  -23.1500
61122579  -23.1554
61191891  -23.1607
61258173  -23.1614
61329277  -23.1570
61450983  -23.1578
61518315  -23.1631
61620409  -23.1530
61688299  -23.1553
61777801  -23.1560
61871719  -23.1506
61963945  -23.1407
62030781  -23.1425
62127585  -23.1372
62209835  -23.1364
62287455  -23.1281
62384777  -23.1258
62482277  -23.1221
62574743  -23.1213
62665947  -23.1161
62763367  -23.1105
62854701  -23.1083
62927135  -23.1061
62984705  -23.1084
63078075  -23.1032
63198069  -23.1071
63324811  -23.1124
63421677  -23.1117
63518873  -23.1136
63616605  -23.1026
63716895  -23.1093
63784047  -23.1013
63862387  -23.0947
63933447  -23.0912
64039465  -23.0861
64125225  -23.0914
64207291  -23.0978
64285209  -23.1016
64359725  -23.0995
64459019  -23.0960
64561005  -23.1042
64637775  -23.1021
64697283  -23.1001
64784147  -23.0980
64860897  -23.1028
64915515  -23.1066
64990405  -23.1075
65075337  -23.1026
65158683  -23.0991
65243145  -23.0971
65333661  -23.0994
65411957  -23.1017
65487349  -23.1036
65581977  -23.1045
65648893  -23.1025
65729737  -23.0977
65790903  -23.0943
65883877  -23.0937
65959825  -23.0946
66059559  -23.0941
66146325  -23.1003
66223521  -23.1040
66291209  -23.1006
66353535  -23.0930
66449229  -23.0925
66542717  -23.0949
66610269  -23.0887
66706353  -23.0868
66782667  -23.0859
66874275  -23.0854
66956977  -23.0836
67011845  -23.0887
67104399  -23.0882
67183489  -23.0863
67241161  -23.0789
67314883  -23.0659
67396713  -23.0651
67475325  -23.0674
67528847  -23.0726
67615431  -23.0776
67713423  -23.0744
67805481  -23.0754
67873267  -23.0750
67936329  -23.0787
68014367  -23.0751
68101383  -23.0802
68187317  -23.0770
68255831  -23.0807
68315515  -23.0816
68391459  -23.0771
68456025  -23.0794
68539925  -23.0708
68637045  -23.0646
68713711  -23.0602
68768955  -23.0611
68860561  -23.0608
68923909  -23.0604
69029823  -23.0546
69113033  -23.0408
69187047  -23.0391
69272775  -23.0317
69371113  -23.0314
69458197  -23.0324
69539221  -23.0307
69629775  -23.0264
69670947  -23.0208
69724305  -23.0218
69802491  -23.0162
69878627  -23.0262
69961265  -23.0246
70036789  -23.0336
70147335  -23.0346
70250109  -23.0435
70313255  -23.0419
70393089  -23.0469
70463615  -23.0413
70561147  -23.0433
70652811  -23.0482
70731723  -23.0493
70830591  -23.0516
70892565  -23.0513
71001229  -23.0457
71102493  -23.0468
71200713  -23.0504
71290191  -23.0536
71357019  -23.0612
71398341  -23.0648
71508515  -23.0593
71604111  -23.0564
71677397  -23.0496
71741031  -23.0481
71810307  -23.0465
71866839  -23.0472
71955475  -23.0456
72062499  -23.0505
72145645  -23.0515
72194957  -23.0525
72273663  -23.0497
72342845  -23.0482
72408537  -23.0518
72489597  -23.0512
72567425  -23.0560
72640255  -23.0608
72711663  -23.0593
72793591  -23.0578
72905577  -23.0575
73017699  -23.0623
73077037  -23.0633
73154675  -23.0615
73218385  -23.0612
73302393  -23.0522
73387919  -23.0482
73465259  -23.0517
73555675  -23.0452
73638371  -23.0475
73726221  -23.0448
73795135  -23.0517
73865347  -23.0490
73938685  -23.0538
74039847  -23.0523
74124555  -23.0484
74203397  -23.0482
74262657  -23.0480
74343789  -23.0589
74438923  -23.0609
74532051  -23.0619
74598307  -23.0617
74708421  -23.0639
74799765  -23.0612
74873423  -23.0623
74952883  -23.0572
75029649  -23.0521
75115237  -23.0491
75159295  -23.0477
75245605  -23.0475
75316495  -23.0522
75398713  -23.0569
75494597  -23.0567
75574955  -23.0590
75690789  -23.0588
75799775  -23.0546
75877963  -23.0520
75973895  -23.0543
76067385  -23.0529
76136697  -23.0503
76195139  -23.0466
76280965  -23.0440
76376475  -23.0415
76465007  -23.0410
76573899  -23.0409
76638437  -23.0383
76742607  -23.0322
76829691  -23.0297
76913817  -23.0224
77008091  -23.0223
77093871  -23.0186
77216697  -23.0182
77275709  -23.0158
77324747  -23.0157
77382333  -23.0144
77454315  -23.0179
77556659  -23.0201
77611833  -23.0236
77669255  -23.0306
77778575  -23.0337
77880627  -23.0383
77965719  -23.0405
78067971  -23.0404
78135807  -23.0450
78212911  -23.0449
78288851  -23.0413
78385851  -23.0435
78458065  -23.0490
78571387  -23.0523
78652655  -23.0511
78769293  -23.0475
78838503  -23.0451
78940647  -23.0496
79060641  -23.0565
79148219  -23.0540
79264011  -23.0560
79351165  -23.0535
79441929  -23.0592
79523897  -23.0488
79612159  -23.0544
79696695  -23.0555
79768227  -23.0531
79862769  -23.0530
79926987  -23.0503
80016643  -23.0514
80087205  -23.0628
80139219  -23.0615
80225219  -23.0671
80291565  -23.0739
80363921  -23.0795
80427403  -23.0760
80497083  -23.0722
80609905  -23.0709
80683199  -23.0663
80740425  -23.0651
80834991  -23.0628
80903097  -23.0650
80945921  -23.0615
81043825  -23.0637
81100275  -23.0633
81222425  -23.0632
81322801  -23.0688
81369005  -23.0710
81450615  -23.0698
81508203  -23.0663
81555807  -23.0674
81655705  -23.0651
81753777  -23.0625
81829575  -23.0602
81924945  -23.0602
81997755  -23.0579
82115863  -23.0645
82207803  -23.0645
82300643  -23.0666
82367607  -23.0655
82462503  -23.0662
82545081  -23.0607
82620519  -23.0628
82712691  -23.0628
82771765  -23.0639
82844691  -23.0660
82903381  -23.0638
82972287  -23.0659
83060525  -23.0601
83128645  -23.0601
83193595  -23.0568
83273929  -23.0633
83359007  -23.0720
83455675  -23.0720
83529663  -23.0698
83652947  -23.0665
83732301  -23.0640
83824425  -23.0640
83905295  -23.0596
83992903  -23.0596
84070775  -23.0563
84144357  -23.0563
84249665  -23.0520
84340413  -23.0563
84465433  -23.0582
84536711  -23.0593
84590181  -23.0636
84644529  -23.0657
84711365  -23.0753
84782553  -23.0807
84850995  -23.0764
84962967  -23.0731
85052919  -23.0718
85114055  -23.0675
85176837  -23.0643
85259459  -23.0696
85330845  -23.0707
85452725  -23.0728
85555895  -23.0654
85653615  -23.0675
85756917  -23.0641
85834015  -23.0662
85885219  -23.0599
85956633  -23.0620
86040075  -23.0610
86110755  -23.0620
86205425  -23.0631
86259351  -23.0621
86339319  -23.0650
86422149  -23.0650
86496677  -23.0629
86583509  -23.0671
86675975  -23.0598
86772465  -23.0567
86838829  -23.0609
86900553  -23.0610
87003215  -23.0607
87051629  -23.0566
87142671  -23.0608
87201107  -23.0671
87284103  -23.0671
87368007  -23.0630
87436619  -23.0703
87482265  -23.0724
87534709  -23.0680
87613245  -23.0660
87693615  -23.0660
87776709  -23.0660
87867681  -23.0681
87950905  -23.0671
88093269  -23.0641
88184757  -23.0601
88270227  -23.0547
88337565  -23.0558
88468295  -23.0569
88566055  -23.0580
88637365  -23.0580
88733611  -23.0601
88876185  -23.0571
88985451  -23.0542
89052423  -23.0560
89122757  -23.0571
89197275  -23.0572
89249799  -23.0522
89342511  -23.0512
89413917  -23.0543
89483655  -23.0544
89574297  -23.0515
89676603  -23.0563
89737755  -23.0544
89813707  -23.0545
89897565  -23.0586
89990633  -23.0556
90048475  -23.0567
90103383  -23.0588
90176765  -23.0569
90237335  -23.0567
90308971  -23.0568
90395525  -23.0569
90473473  -23.0620
90612925  -23.0650
90695645  -23.0631
90783957  -23.0672
90913013  -23.0663
91038035  -23.0701
91116315  -23.0652
91192425  -23.0633
91270575  -23.0614
91364105  -23.0585
91448531  -23.0557
91538459  -23.0578
91611821  -23.0588
91695215  -23.0616
91757977  -23.0598
91826073  -23.0569
91911617  -23.0551
91977639  -23.0522
92039363  -23.0504
92105727  -23.0515
92193371  -23.0516
92276961  -23.0544
92354691  -23.0604
92448921  -23.0614
92514929  -23.0596
92587967  -23.0597
92675121  -23.0589
92735577  -23.0590
92839153  -23.0591
92916715  -23.0561
92994187  -23.0562
93112853  -23.0544
93217825  -23.0555
93281535  -23.0527
93371967  -23.0538
93432797  -23.0529
93522361  -23.0531
93600537  -23.0520
93689475  -23.0521
93778225  -23.0580
93834767  -23.0553
93925161  -23.0564
94045161  -23.0555
94120425  -23.0547
94191003  -23.0558
94283317  -23.0605
94352153  -23.0625
94411251  -23.0664
94500807  -23.0685
94600785  -23.0695
94674563  -23.0630
94733155  -23.0575
94812119  -23.0567
94892105  -23.0603
94979901  -23.0605
95046309  -23.0616
95122573  -23.0645
95196899  -23.0666
95303695  -23.0676
95360507  -23.0659
95445829  -23.0642
95550885  -23.0678
95604903  -23.0708
95665197  -23.0709
95752699  -23.0673
95810185  -23.0684
95861775  -23.0666
95941599  -23.0612
96004845  -23.0595
96068229  -23.0585
96144797  -23.0642
96214239  -23.0643
96337895  -23.0608
96424551  -23.0554
96514855  -23.0537
96587465  -23.0566
96664209  -23.0512
96769467  -23.0558
96833565  -23.0569
96908775  -23.0607
96991623  -23.0627
97053385  -23.0656
97140823  -23.0612
97211093  -23.0586
97268335  -23.0588
97359759  -23.0587
97446835  -23.0543
97526655  -23.0554
97589247  -23.0564
97710591  -23.0548
97783331  -23.0504
97834777  -23.0451
97927175  -23.0425
98011559  -23.0398
98098033  -23.0381
98141893  -23.0374
98252839  -23.0376
98342871  -23.0396
98412779  -23.0398
98513623  -23.0409
98592667  -23.0348
98685135  -23.0311
98769303  -23.0313
98861205  -23.0324
98923027  -23.0317
99019609  -23.0328
99082971  -23.0330
99154587  -23.0306
99235175  -23.0272
99307473  -23.0254
99375003  -23.0283
99455963  -23.0303
99543747  -23.0287
99630027  -23.0316
99740631  -23.0354
99821717  -23.0356
99901167  -23.0394


==> data/all_log_r4_p223.dat <==
234446  86.55486
501029  43.27743
545723  -6.37469
556838  15.06402
602461  -25.2133
614066  -29.8963
709111  -64.1162
723211  -83.0846
773926  -67.8266
787882  -78.6942
797611  -101.189
798107  -93.8897
812011  -99.2280
842596  -78.4960
887657  -86.0462
918154  -87.5334
926584  -95.3154
927747  -73.9895
953243  -87.4860
956087  -84.4888
961433  -94.8977
1000033  -84.3044
1064576  -71.5880
1064802  -81.9052
1099496  -69.7264
1104248  -72.3964
1109716  -82.0880
1112437  -78.1619
1119467  -78.3484
1122519  -72.0218
1129211  -74.1943
1142158  -71.0040
1162928  -80.7027
1175648  -74.2181
1181618  -70.8991
1184808  -74.7568
1186277  -78.4065
1195243  -80.3940
1195408  -85.1502
1202204  -87.5713
1217346  -93.6377
1241437  -99.4264
1265654  -92.5394
1268658  -98.7405
1281933  -93.4210
1282789  -99.3396
1298917  -105.013
1299157  -106.344
1314626  -106.762
1321589  -99.5531
1337024  -91.2396
1369325  -95.7064
1468006  -89.0307
1535823  -89.1909
1591311  -81.9032
1649108  -75.3871
1671910  -79.9324
1722012  -76.1276
1738235  -73.3652
1770572  -74.4890
1814101  -75.9308
1825637  -79.0129
1854201  -78.1833
1891430  -85.7737
1944598  -88.6916
1997971  -90.5801
2033863  -83.3559
2048576  -71.1041
2063533  -71.4697
2111574  -74.5053
2166552  -75.0332
2184811  -73.5634
2209854  -71.3692
2235447  -70.4529
2271706  -68.9065
2287641  -65.6185
2316672  -66.0727
2362366  -69.2640
2375494  -67.9120
2389492  -63.9321
2445678  -58.9036
2467655  -60.9022
2501909  -62.3900
2529624  -60.8088
2544890  -62.0355
2584865  -59.6833
2622664  -58.0717
2674936  -61.7933
2710230  -60.5733
2742488  -56.8113
2769616  -58.9282
2849345  -62.2465
2887462  -60.6624
2942132  -63.2718
2980190  -61.0966
3056507  -63.0838
3100134  -62.1116
3150878  -63.5787
3206583  -64.0118
3237623  -67.0573
3261221  -68.0092
3305506  -71.9859
3375887  -71.4218
3418192  -70.4947
3446861  -68.6147
3502048  -67.3536
3552406  -67.1093
3604353  -68.4184
3657762  -67.1468
3718592  -65.7612
3744655  -66.0144
3782172  -62.8086
3802735  -62.5688
3851623  -62.8437
3902373  -62.3984
4010869  -63.0645
4185242  -63.2843
4389482  -63.5561
4514967  -61.1197
4725030  -59.3886
4856657  -58.3639
5011122  -62.2047
5178573  -60.2198
5329641  -58.5112
5481295  -58.8581
5712334  -57.9505
5925003  -57.3735
6150096  -57.7743
6302288  -60.1838
6424784  -62.3344
6604672  -61.3239
6754602  -60.9236
6911614  -61.5339
7032976  -63.4881
7154954  -62.5401
7296503  -65.2648
7433218  -65.9724
7564787  -65.0059
7717905  -63.9271
7851598  -64.3162
7979966  -64.6912
8121634  -65.2968
8242454  -65.6252
8398928  -66.9296
8534852  -67.5525
8696247  -67.1972
8844341  -67.4180
9005642  -68.0688
9160996  -67.9960
9314307  -67.5382
9464796  -67.4648
9622174  -68.6612
9767280  -67.8908
9930411  -68.1418
10083777  -67.3630
10209086  -68.7733
10288474  -68.4036
10419323  -68.0909
10543508  -68.5387
10686442  -68.7783
10803597  -68.7553
10959314  -68.3380
11079901  -68.4315
11218232  -68.6495
11320704  -69.4417
11438376  -69.9845
11546680  -70.6782
11653758  -70.2057
11773234  -69.4418
11896616  -69.3471
11991069  -69.2968
12103754  -68.4338
12205280  -69.3766
12347275  -68.7174
12466478  -69.1345
12584814  -68.4519
12707114  -68.3216
12815640  -68.0698
12936609  -66.8117
13068475  -66.3646
13196091  -66.1641
13298734  -65.5723
13426808  -65.4909
13542064  -66.3021
13671540  -66.7183
13825469  -66.3810
13943061  -66.2579
14066977  -66.2302
14195827  -66.6763
14320336  -67.2416
14408902  -67.2040
14527383  -67.0205
14627292  -67.4762
14717619  -67.4691
14835520  -67.3539
14923152  -67.7849
15020352  -67.8612
15111262  -67.7463
15211800  -67.2841
15301786  -67.1113
15408055  -67.0758
15523134  -67.1796
15622160  -67.3778
15732551  -67.7877
15845011  -67.4645
15982373  -67.8657
16095562  -68.0802
16195010  -67.5959
16281262  -67.9968
16355922  -68.6627
16469348  -69.1408
16574004  -68.8900
16669578  -68.6077
16782846  -68.8197
16895912  -68.9528
17010126  -69.2350
17113556  -69.3003
17218454  -69.1060
17302839  -69.2786
17423960  -69.2921
17537113  -69.2636
17633434  -69.5013
17723742  -69.1259
17825249  -68.8751
17934616  -69.0068
18018948  -69.2244
18118280  -69.4536
18240387  -69.1101
18357256  -69.0915
18466992  -68.7909
18583536  -69.1502
18673350  -69.0242
18760146  -69.1741
18845707  -69.2533
18933732  -69.0903
19024910  -68.9881
19134400  -69.2728
19217547  -69.3267
19308487  -69.2572
19415946  -70.0369
19527442  -70.1040
19616788  -70.4107
19707056  -70.3887
19795465  -70.4307
19900798  -70.2699
19990315  -70.6235
20088288  -70.5368
20175331  -70.7347
20276937  -70.5705
20375484  -70.5510
20480602  -70.5115
20599211  -70.4479
20721062  -70.5232
20815912  -70.8329
20909960  -70.8297
20989008  -70.8771
21065642  -70.5070
21159274  -70.3707
21248965  -70.2702
21376218  -70.3049
21454275  -70.7124
21559843  -70.9518
21658191  -70.7097
21759849  -70.9368
21854848  -70.9229
21958617  -70.5059
22061057  -70.7038
22146650  -70.8547
22259142  -70.9072
22373850  -70.9204
22492418  -70.9189
22568650  -70.9066
22668026  -71.0434
22746048  -70.8193
22837808  -70.5568
22940850  -70.3507
23039670  -70.3515
23129961  -70.6840
23222215  -70.6690
23311570  -70.5495
23426652  -70.7750
23510643  -70.8100
23592966  -70.8172
23689404  -70.8038
23765401  -70.9689
23870641  -71.3719
23965752  -71.3107
24077360  -71.1017
24176834  -71.1177
24279154  -71.4802
24403210  -71.3627
24492575  -71.4557
24584576  -71.5978
24681943  -71.6709
24765632  -71.6308
24838192  -71.5991
24908976  -71.4946
25019415  -71.4847
25093584  -71.5821
25175957  -71.4512
25259906  -71.7243
25349001  -71.8081
25471002  -72.0582
25562598  -72.3859
25658808  -72.6155
25775761  -72.8201
25870112  -73.0652
25968726  -72.9386
26068905  -73.1104
26165486  -73.3115
26270275  -73.2526
26386864  -73.2240
26518208  -73.3399
26606461  -73.0901
26687943  -73.2116
26779263  -73.1651
26891145  -73.3056
26966573  -73.4491
27076112  -73.5995
27164114  -73.7931
27265900  -73.8106
27351053  -74.0638
27444184  -74.1334
27530112  -73.9813
27615809  -73.7219
27707216  -73.8770
27813846  -74.0708
27907754  -74.0122
27982706  -74.2229
28088518  -74.2233
28194950  -74.1926
28293482  -74.2176
28381781  -74.1469
28453050  -74.1171
28521471  -74.2623
28615888  -74.1987
28704208  -74.2142
28809561  -74.3020
28903385  -74.2711
28985922  -74.4274
29083014  -74.4145
29173941  -74.4187
29271728  -74.3132
29388997  -74.1264
29477952  -74.1468
29600192  -73.9917
29695928  -74.0830
29770098  -74.2253
29878526  -74.3376
29967807  -74.2998
30067872  -74.5273
30183618  -74.6334
30273672  -74.5591
30358168  -74.4590
30463529  -74.3639
30557139  -74.1459
30654734  -74.0688
30753809  -73.9631
30832294  -74.2665
30935415  -74.3721
31038436  -74.7149
31114056  -74.8648
31222389  -74.7018
31296258  -74.7045
31418374  -74.6563
31526762  -74.7088
31596534  -74.8151
31685554  -75.0329
31749301  -75.1442
31848147  -75.0350
31945664  -75.3338
32024979  -75.5132
32116338  -75.6764
32207411  -75.9243
32289766  -76.1419
32407950  -76.0066
32503104  -76.0412
32587489  -76.1015
32666864  -76.0332
32773184  -76.2194
32867154  -76.0038
32947018  -76.1782
33064480  -76.0320
33154246  -75.9919
33269472  -75.9532
33351378  -76.1421
33459501  -76.0726
33573166  -76.2555
33693542  -76.4270
33789160  -76.6876
33865888  -76.6486
33968738  -76.5465
34064406  -76.5405
34163646  -76.5869
34294954  -76.3733
34380441  -76.3978
34475784  -76.5921
34560914  -76.6959
34677098  -76.8484
34781269  -76.7968
34881929  -77.0180
34986403  -76.9704
35085654  -76.9263
35186869  -76.9528
35294488  -76.9390
35425307  -76.8735
35513323  -77.1335
35632457  -76.9632
35724960  -76.9202
35809765  -77.0225
35898522  -77.0201
36015552  -77.0188
36101102  -77.1390
36172552  -77.1204
36253048  -77.0754
36355426  -77.1039
36445662  -77.0787
36554350  -76.9102
36650850  -76.9046
36720749  -76.8194
36829275  -76.8876
36939006  -76.9477
37013895  -76.9680
37125984  -77.0673
37212917  -76.9889
37296703  -77.0027
37396362  -76.9500
37495326  -76.9140
37604277  -76.6813
37685955  -76.6988
37779552  -76.7791
37879561  -76.9400
37984982  -76.8301
38074800  -76.6841
38141034  -76.8162
38239494  -76.6656
38369494  -76.6644
38453902  -76.7228
38548360  -76.7457
38640144  -76.6685
38730855  -76.7391
38815864  -76.8980
38892970  -77.0414
38990464  -76.9387
39071142  -77.0209
39166065  -76.9908
39261306  -76.9472
39343017  -76.9745
39418304  -77.1398
39524762  -77.2642
39604928  -77.5058
39705919  -77.5895
39785850  -77.7325
39866223  -77.7341
39944783  -77.8414
40021408  -77.9914
40107632  -78.0930
40207219  -78.0642
40296720  -78.1729
40368656  -78.2356
40458546  -78.3450
40552449  -78.5279
40644050  -78.4424
40732032  -78.5063
40820529  -78.3911
40923197  -78.5057
41020554  -78.4278
41088478  -78.4072
41169079  -78.4756
41279296  -78.4653
41356325  -78.2834
41458896  -78.4348
41560896  -78.3309
41658672  -78.3044
41754063  -78.1661
41843442  -77.8714
41928062  -77.7351
42020816  -77.8632
42095829  -77.7061
42187157  -77.6726
42259584  -77.7437
42348528  -77.9705
42431947  -78.1212
42497664  -78.0555
42593675  -78.1069
42664479  -78.1197
42753616  -78.0574
42825295  -78.0003
42901184  -78.0652
42975792  -78.1435
43068069  -78.1771
43142570  -78.2967
43230777  -78.4635
43329936  -78.5761
43407602  -78.6627
43480704  -78.7911
43583531  -78.7192
43666558  -78.7692
43751025  -78.8101
43836405  -78.8162
43939923  -78.6868
44030721  -78.6709
44132354  -78.6726
44229832  -78.7158
44312570  -78.5296
44404702  -78.5387
44498192  -78.5580
44600090  -78.6128
44688269  -78.5514
44773794  -78.5325
44867008  -78.5624
44940776  -78.5469
45009958  -78.5867
45093924  -78.5407
45174110  -78.6671
45246409  -78.8568
45336514  -78.7545
45421839  -78.7101
45512098  -78.6355
45620113  -78.6655
45715312  -78.6533
45801234  -78.7056
45868170  -78.6942
45960576  -78.6612
46045819  -78.6931
46140354  -78.5586
46221830  -78.4922
46313631  -78.5425
46401957  -78.5243
46512650  -78.5622
46612626  -78.6388
46695363  -78.6074
46764917  -78.4958
46880679  -78.4278
46944905  -78.4590
47033182  -78.4716
47129904  -78.3738
47214731  -78.4851
47324502  -78.4857
47422185  -78.5425
47520681  -78.6851
47628955  -78.7633
47711277  -78.8913
47797510  -78.8048
47882568  -78.7618
47954112  -78.8122
48050942  -78.8009
48149280  -78.7769
48228288  -78.7496
48313280  -78.7547
48378240  -78.7282
48477087  -78.7902
48556584  -78.8434
48631102  -78.9380
48718334  -78.7994
48798120  -78.8378
48875766  -78.7908
48957697  -78.8028
49055659  -78.8196
49143552  -78.7110
49218678  -78.7898
49308678  -78.8580
49390314  -78.8045
49468731  -78.8232
49538655  -78.8869
49631448  -78.9686
49725046  -79.0419
49814297  -79.0905
49881075  -79.1883
49949376  -79.2242
50037986  -79.2988
50131865  -79.3458
50225618  -79.2801
50306742  -79.3792
50421699  -79.3351
50514512  -79.1912
50599598  -79.2009
50683203  -79.1774
50779685  -79.0527
50880758  -79.0901
50964851  -79.1171
51065504  -79.2098
51156850  -79.3533
51242195  -79.3220
51352354  -79.1999
51439258  -79.3727
51529803  -79.4914
51637112  -79.6135
51734628  -79.6311
51810262  -79.6365
51897598  -79.7396
51978114  -79.7577
52089401  -79.7778
52168959  -79.7001
52245382  -79.7837
52351664  -79.7953
52468270  -79.7133
52563645  -79.6594
52657200  -79.6903
52748550  -79.6576
52832149  -79.7068
52911327  -79.6464
53014442  -79.5939
53106478  -79.6600
53188861  -79.6988
53273766  -79.6996
53386530  -79.6962
53505291  -79.8080
53611454  -79.7633
53696587  -79.6197
53790198  -79.6204
53874092  -79.7017
53977661  -79.6347
54083799  -79.5884
54178032  -79.6524
54276714  -79.6851
54359598  -79.7434
54442944  -79.6580
54546319  -79.6991
54643248  -79.7377
54753131  -79.8419
54837651  -79.8362
54913792  -79.8193
55024416  -79.9405
55108277  -79.9522
55186986  -79.8521
55255839  -79.8941
55348573  -79.8493
55434382  -79.8725
55538314  -79.8279
55636400  -79.8075
55726305  -79.8550
55807743  -79.8143
55904922  -79.7273
55995315  -79.6347
56097577  -79.5704
56193200  -79.5797
56267395  -79.6334
56368215  -79.6090
56470139  -79.6054
56548624  -79.6532
56626105  -79.5391
56706562  -79.5280
56763490  -79.5462
56854960  -79.4230
56945728  -79.4600
57029200  -79.4846
57125712  -79.5882
57213499  -79.5210
57314961  -79.5764
57415806  -79.5511
57519507  -79.6048
57623997  -79.6584
57713552  -79.6716
57786389  -79.7140
57867507  -79.8073
57963578  -79.9225
58046025  -80.0268
58120833  -80.0552
58208347  -80.0226
58313257  -79.8670
58389779  -79.8207
58496192  -79.8946
58594896  -79.8672
58684512  -79.8432
58799391  -79.9268
58887399  -80.0516
58977296  -80.1009
59105589  -80.1585
59200877  -80.1651
59298165  -80.1364
59362957  -80.1051
59454177  -80.2135
59533888  -80.2755
59634945  -80.2880
59728448  -80.2397
59826161  -80.2362
59928975  -80.3270
60004674  -80.4087
60111042  -80.3257
60195950  -80.3737
60287114  -80.4183
60372598  -80.4774
60463458  -80.4569
60554768  -80.4537
60644583  -80.5430
60725721  -80.5794
60819639  -80.6139
60905104  -80.6083
60984502  -80.7693
61087822  -80.8143
61175376  -80.7814
61255900  -80.7710
61328134  -80.8539
61428017  -80.8603
61518315  -80.8636
61625088  -80.8475
61696586  -80.9010
61793922  -80.9542
61901010  -81.0078
61979902  -81.0231
62061770  -81.0587
62174325  -80.9980
62250318  -81.0841
62339823  -81.2443
62451246  -81.2922
62557236  -81.3137
62653266  -81.3210
62737472  -81.3576
62829888  -81.5007
62932510  -81.4522
63016992  -81.4394
63121047  -81.4314
63207543  -81.5305
63307545  -81.4922
63407168  -81.5298
63473856  -81.4927
63548615  -81.4226
63652450  -81.4180
63742629  -81.4772
63844032  -81.5269
63922773  -81.5960
64033475  -81.6110
64113600  -81.6992
64203395  -81.6429
64280349  -81.6977
64362279  -81.7038
64433414  -81.6938
64519128  -81.8260
64626055  -81.8020
64707984  -81.9326
64784251  -81.8483
64861600  -81.8107
64947627  -81.6754
65009855  -81.6438
65107323  -81.6346
65224295  -81.5730
65306970  -81.5483
65383246  -81.4700
65465496  -81.5390
65539344  -81.5618
65623936  -81.6190
65710746  -81.7088
65783088  -81.7795
65866575  -81.8661
65958096  -81.7967
66036112  -81.8011
66133862  -81.7700
66210945  -81.8224
66294609  -81.8027
66373092  -81.6961
66458602  -81.6938
66563456  -81.7392
66647888  -81.6848
66743887  -81.6342
66832683  -81.5433
66919359  -81.4614
66995970  -81.4791
67086507  -81.4894
67187408  -81.4391
67275828  -81.4282
67350057  -81.4908
67428090  -81.5086
67506417  -81.4658
67606422  -81.4713
67710272  -81.4624
67807013  -81.4914
67901823  -81.4638
67975938  -81.4727
68056415  -81.4366
68146096  -81.4414
68227962  -81.4141
68296482  -81.3835
68367118  -81.3615
68444229  -81.3568
68550336  -81.3292
68630094  -81.2478
68710936  -81.2376
68780352  -81.2586
68867605  -81.2213
68970400  -81.1961
69073487  -81.2800
69155030  -81.2797
69241792  -81.3230
69318145  -81.3690
69415014  -81.3401
69494336  -81.3817
69582852  -81.3505
69659312  -81.4286
69724998  -81.3682
69815733  -81.4063
69893440  -81.3837
69980736  -81.3657
70068798  -81.3492
70163566  -81.3747
70254400  -81.3417
70355749  -81.3669
70434767  -81.3073
70522695  -81.2763
70615808  -81.2725
70703152  -81.3314
70804119  -81.2119
70884429  -81.2598
70993247  -81.2770
71088318  -81.2478
71184014  -81.2366
71270305  -81.3314
71348048  -81.3639
71416179  -81.4049
71519552  -81.4195
71612662  -81.4220
71702903  -81.5119
71783502  -81.5593
71855600  -81.6231
71962662  -81.5545
72054502  -81.5232
72126138  -81.5376
72201534  -81.4880
72293550  -81.4587
72379944  -81.3861
72483090  -81.3397
72570267  -81.2938
72661110  -81.2869
72756075  -81.3632
72831627  -81.3769
72931472  -81.2998
73022011  -81.2185
73103728  -81.2133
73191811  -81.2677
73278183  -81.2568
73368442  -81.2697
73445366  -81.2502
73568206  -81.2968
73657355  -81.2496
73746666  -81.1886
73812174  -81.1556
73896368  -81.1254
73994934  -81.0922
74081638  -81.1178
74168600  -81.1030
74244051  -81.0385
74321728  -81.0312
74412657  -81.0585
74484312  -81.0491
74572810  -81.0832
74655600  -81.1173
74761514  -81.0665
74855349  -81.0201
74956618  -81.0765
75042266  -81.0570
75133360  -81.0344
75224097  -81.0294
75301304  -81.0074
75392576  -81.1108
75476292  -81.1177
75574955  -81.0194
75654639  -81.0430
75761820  -80.9949
75864569  -81.0087
75948962  -81.0526
76056039  -81.0291
76139685  -80.9587
76227400  -80.9810
76315857  -80.9269
76394571  -80.9681
76498978  -80.9974
76576655  -80.9379
76663482  -80.9161
76744245  -80.9449
76842126  -80.9378
76954590  -80.9098
77033088  -80.9189
77140112  -80.9119
77225859  -80.8516
77308133  -80.9194
77377182  -80.8487
77482682  -80.8642
77560960  -80.8597
77634084  -80.7722
77722398  -80.8133
77825099  -80.8156
77920362  -80.8112
78021001  -80.8538
78098527  -80.8263
78182592  -80.8384
78267609  -80.9169
78362082  -80.8449
78461760  -80.8558
78561550  -80.8327
78659838  -80.8378
78753093  -80.8376
78841834  -80.8411
78938342  -80.7546
79031435  -80.6867
79141105  -80.6016
79244240  -80.6334
79346254  -80.6638
79441929  -80.6652
79525450  -80.6088
79622060  -80.5727
79701771  -80.5829
79800915  -80.6188
79876494  -80.6013
79976025  -80.6500
80044416  -80.6450
80127753  -80.6728
80204382  -80.6429
80292212  -80.6830
80382946  -80.7338
80469781  -80.6951
80566698  -80.7636
80643141  -80.7946
80729256  -80.7693
80826726  -80.7574
80903196  -80.6886
80968475  -80.7113
81060761  -80.7798
81164272  -80.7692
81269084  -80.7727
81364877  -80.8035
81452151  -80.8389
81527618  -80.8613
81612874  -80.8436
81715585  -80.8719
81805200  -80.8719
81885177  -80.9227
81971370  -80.8816
82094800  -80.8471
82181520  -80.8565
82276992  -80.8403
82355050  -80.8112
82446704  -80.8466
82545088  -80.9013
82648763  -80.8835
82741822  -80.9435
82796425  -81.0040
82875459  -81.0313
82952498  -81.0701
83035542  -81.0857
83120902  -81.1609
83217995  -81.1503
83287083  -81.1650
83368598  -81.1383
83469277  -81.1890
83547849  -81.1909
83658374  -81.1329
83740954  -81.1377
83828970  -81.1371
83905795  -81.1777
83983197  -81.1945
84060150  -81.1518
84144357  -81.0909
84233190  -81.1347
84333335  -81.1651
84420754  -81.1679
84506999  -81.2164
84582603  -81.2347
84670610  -81.2574
84747856  -81.3068
84827184  -81.3828
84929582  -81.3745
85013454  -81.4142
85078850  -81.4724
85158682  -81.5071
85232435  -81.5040
85318786  -81.4993
85417536  -81.5615
85506050  -81.5795
85591152  -81.5879
85687425  -81.6070
85773809  -81.6125
85850371  -81.5756
85911211  -81.5750
86002313  -81.5215
86079039  -81.5158
86168425  -81.5035
86259783  -81.5322
86343266  -81.4691
86432900  -81.4613
86532912  -81.4997
86622768  -81.5280
86724640  -81.5473
86810342  -81.6447
86888601  -81.6273
86974200  -81.6505
87056325  -81.6857
87147447  -81.5836
87236568  -81.5270
87320350  -81.5785
87388738  -81.5769
87455985  -81.5510
87524109  -81.5876
87608594  -81.6629
87673478  -81.6338
87746922  -81.7107
87867681  -81.7719
87957200  -81.7927
88064027  -81.8122
88161509  -81.7586
88235175  -81.7123
88324301  -81.7681
88419423  -81.7639
88533104  -81.8203
88613925  -81.7889
88696939  -81.8140
88806048  -81.8400
88893498  -81.8904
88996833  -81.9578
89081157  -81.9189
89173885  -81.8302
89253638  -81.8310
89341848  -81.8769
89430237  -81.9568
89525334  -82.0475
89605224  -82.0585
89703801  -82.0891
89791272  -82.0844
89894352  -82.1040
89991051  -82.0964
90065339  -82.1353
90138437  -82.1287
90224694  -82.0878
90298342  -82.1198
90387850  -82.0894
90474474  -82.0742
90597105  -82.1059
90697131  -82.0932
90769365  -82.0941
90880354  -82.0577
90968436  -82.0583
91053354  -81.9659
91152938  -81.9804
91240576  -82.0308
91327850  -82.0245
91406208  -82.0009
91477152  -82.0775
91556115  -82.0539
91655872  -82.0947
91746066  -82.1115
91827600  -82.0924
91924320  -82.0753
91999785  -82.0536
92073987  -82.0037
92174144  -82.0721
92250519  -82.1177
92326407  -82.1496
92416528  -82.1498
92487722  -82.1343
92557098  -82.0925
92648486  -82.0431
92715099  -82.0176
92805042  -82.0186
92891456  -82.0262
92968432  -82.0892
93055776  -82.0885
93149930  -82.0579
93233582  -82.1034
93336173  -82.1385
93420254  -82.1009
93513810  -82.0982
93597014  -82.1918
93698402  -82.2022
93789399  -82.2092
93878928  -82.2498
93967434  -82.2308
94049553  -82.2496
94140654  -82.3044
94215402  -82.2867
94295895  -82.3322
94369153  -82.2905
94491225  -82.2897
94567066  -82.3560
94658505  -82.3705
94731153  -82.3726
94825434  -82.3767
94919616  -82.4030
94994894  -82.4786
95081546  -82.5191
95166527  -82.5095
95261397  -82.4982
95355450  -82.4734
95477474  -82.5068
95572701  -82.4695
95638938  -82.4120
95713502  -82.4193
95792452  -82.4765
95869400  -82.4436
95951400  -82.4473
96029280  -82.4639
96098240  -82.5641
96179447  -82.5719
96266022  -82.5775
96358095  -82.5236
96430309  -82.4920
96518035  -82.4414
96608941  -82.4872
96708865  -82.5372
96818022  -82.5373
96902406  -82.5188
97001104  -82.5221
97076150  -82.5699
97150879  -82.6263
97228228  -82.5925
97318998  -82.6220
97414976  -82.5893
97502871  -82.5858
97580651  -82.6081
97657205  -82.6272
97745495  -82.6510
97817992  -82.6682
97912734  -82.6257
97993938  -82.6691
98070011  -82.6694
98142525  -82.7358
98243950  -82.7296
98326043  -82.7385
98409600  -82.8187
98519061  -82.8179
98610080  -82.8585
98704800  -82.9135
98780149  -82.9184
98870055  -82.9092
98945542  -82.8056
99034263  -82.8029
99101439  -82.7793
99184064  -82.7355
99261918  -82.7437
99341190  -82.7457
99404523  -82.8077
99479521  -82.8183
99555450  -82.8536
99632258  -82.9156
99729970  -82.9403
99807465  -82.8698
99894871  -82.8650


==> data/all_log_r4_p271.dat <==
234446  -284.394
501029  -76.5751
545723  -147.922
556838  -84.4817
602461  -67.5854
614066  -7.45238
709111  7.084006
723211  39.92714
773926  41.51712
787882  34.64998
797611  15.43981
798107  -22.0868
812011  -0.50029
842596  -11.1850
887657  -21.3964
918154  -16.6266
926584  -7.56667
927747  -31.5738
953243  -13.9706
956087  -18.7803
961433  -16.5740
1000033  -35.9160
1064576  -27.7170
1064802  -10.3708
1099496  -3.83546
1104248  -12.7860
1109716  -5.61041
1112437  4.534287
1119467  8.220239
1122519  1.445058
1129211  -7.59318
1142158  1.361867
1162928  -6.72069
1175648  -17.6226
1181618  -22.7121
1184808  -25.1890
1186277  -20.7281
1195243  -17.6048
1195408  -25.7651
1202204  -16.7212
1217346  -8.11112
1241437  -11.2589
1265654  -13.6112
1268658  -19.6898
1281933  -24.2527
1282789  -24.3370
1298917  -26.2153
1299157  -25.0826
1314626  -27.1585
1321589  -32.8168
1337024  -27.1948
1369325  -36.1202
1468006  -50.5857
1535823  -60.5523
1591311  -58.4934
1649108  -45.0572
1671910  -47.7601
1722012  -38.6437
1738235  -48.9920
1770572  -48.8318
1814101  -41.4215
1825637  -38.1077
1854201  -40.5496
1891430  -41.9157
1944598  -39.3457
1997971  -31.1077
2033863  -34.6831
2048576  -41.5276
2063533  -46.3444
2111574  -45.3515
2166552  -53.1174
2184811  -54.6890
2209854  -58.3426
2235447  -60.8112
2271706  -63.6531
2287641  -68.3334
2316672  -63.8556
2362366  -62.0599
2375494  -64.8930
2389492  -65.4104
2445678  -63.6363
2467655  -62.6638
2501909  -62.0842
2529624  -56.7583
2544890  -57.6095
2584865  -59.3396
2622664  -64.0032
2674936  -61.3943
2710230  -60.8569
2742488  -62.0906
2769616  -62.5673
2849345  -60.2272
2887462  -56.6332
2942132  -56.6325
2980190  -56.5303
3056507  -57.6256
3100134  -56.5899
3150878  -56.2728
3206583  -54.6203
3243162  -57.1942
3268032  -57.7434
3313898  -58.0147
3379931  -57.2208
3419503  -59.8632
3449966  -59.3713
3509779  -55.9748
3557792  -54.9798
3618062  -51.9169
3663145  -54.2529
3719270  -55.0116
3744737  -54.9663
3783686  -58.2082
3806080  -56.2970
3854941  -52.8257
3932158  -52.7393
4025963  -52.6877
4193052  -49.0409
4394011  -52.3305
4521502  -52.8266
4725429  -51.3791
4856697  -52.4437
5005843  -55.3073
5170630  -56.7734
5323302  -60.5094
5469563  -60.3430
5709702  -61.4900
5923898  -60.4166
6144456  -59.5463
6302288  -57.9240
6424784  -57.2471
6607061  -56.5531
6754890  -57.0724
6913208  -58.3377
7042597  -58.5046
7164016  -59.7288
7299186  -63.2318
7440832  -64.7856
7569226  -64.3712
7725560  -64.1302
7855535  -66.4206
7991317  -65.9468
8130008  -67.7116
8247506  -67.4901
8413990  -68.3803
8536899  -68.0294
8710739  -68.9173
8851662  -70.1283
9017195  -70.4885
9162550  -70.0044
9324703  -71.0518
9494325  -70.1852
9631458  -69.6246
9770432  -69.4249
9936194  -70.0951
10088835  -71.7728
10209816  -71.3666
10291569  -71.3846
10429248  -72.0824
10552640  -70.8671
10693929  -72.6264
10816735  -72.5617
10968128  -73.6564
11088160  -74.1257
11230743  -74.3385
11328165  -73.2021
11445494  -72.5814
11560287  -74.1565
11671120  -73.8984
11787064  -74.4139
11911648  -73.8018
12001850  -72.5860
12115895  -72.5230
12229483  -72.9409
12350424  -73.3137
12477786  -73.4767
12592384  -73.2946
12713422  -73.3224
12833687  -73.6144
12961088  -73.9029
13080639  -74.5104
13202089  -74.9449
13311382  -75.1314
13437525  -75.0413
13558430  -74.9734
13689052  -75.5115
13838716  -75.1085
13954038  -75.6328
14078253  -74.4551
14206509  -75.3157
14329864  -75.0226
14424384  -75.7629
14535486  -76.7316
14639400  -76.2976
14729373  -75.9975
14847964  -75.7419
14929424  -76.0021
15022923  -75.9861
15120912  -76.0876
15227502  -76.2649
15321277  -75.5278
15425541  -75.7336
15534142  -75.8694
15641899  -76.3944
15765358  -76.3254
15873397  -76.1200
16002264  -75.6778
16116133  -75.9795
16210833  -76.2221
16300047  -76.9610
16384811  -77.2390
16489532  -76.7135
16598198  -76.9931
16690103  -77.6359
16819064  -77.2979
16921646  -77.4120
17033120  -77.5160
17140374  -77.6973
17231328  -77.4688
17320363  -78.0918
17444966  -78.1236
17560692  -78.2416
17651385  -77.9391
17735040  -77.8097
17844610  -78.1634
17948179  -77.7709
18042762  -77.3424
18136050  -77.4884
18263104  -77.6289
18370529  -77.2740
18491328  -77.2953
18603921  -77.6812
18684936  -77.7663
18776848  -77.7503
18857856  -77.3511
18949673  -77.3578
19041550  -77.4830
19148890  -77.6665
19233366  -77.2774
19326830  -77.2329
19433550  -77.4463
19541107  -77.2605
19631675  -77.1319
19722362  -77.1875
19810342  -77.4374
19912686  -77.4316
20004283  -77.5146
20103828  -77.6265
20198365  -77.4560
20286996  -77.2953
20388476  -77.6883
20496681  -77.6486
20623623  -77.8850
20731167  -77.7028
20831596  -77.6581
20923377  -77.2851
21007045  -77.4701
21080775  -77.4612
21172746  -77.2844
21269452  -77.2663
21388173  -77.5161
21466156  -77.2842
21571282  -76.8748
21672911  -76.7003
21778938  -76.2205
21872771  -76.4413
21976066  -76.5137
22072243  -77.0275
22163528  -76.8936
22268398  -76.8153
22390827  -76.7086
22498689  -76.8642
22589958  -76.9568
22681589  -76.9512
22763123  -76.7492
22854393  -76.8924
22949562  -76.6183
23054063  -76.5249
23146487  -75.9901
23245418  -76.2130
23338312  -76.5442
23440494  -76.6359
23531676  -76.5662
23607198  -76.6621
23705570  -76.5779
23780865  -76.5168
23886997  -76.7163
23992984  -76.4095
24098603  -76.4191
24183555  -76.5764
24301602  -76.3837
24427878  -76.3706
24511252  -76.4247
24602310  -76.4084
24698416  -76.2947
24781163  -76.2489
24849531  -76.1973
24924618  -76.2100
25039850  -76.1039
25108328  -76.0352
25195470  -75.9531
25282599  -75.9453
25364864  -75.6080
25481727  -75.4632
25579642  -75.4275
25677297  -75.6523
25801231  -75.4259
25883562  -75.4487
25986026  -75.4700
26095051  -75.4694
26182414  -75.6323
26295966  -75.5545
26431673  -75.3815
26530975  -75.2602
26617723  -75.2193
26715294  -75.1292
26806527  -75.1751
26907190  -75.3096
27003344  -75.3313
27094944  -75.2971
27188316  -75.2704
27281242  -75.5801
27378478  -75.6725
27463149  -75.8273
27544267  -75.9159
27646416  -76.1226
27729288  -76.3290
27826775  -76.3845
27918864  -76.0491
28007531  -76.0835
28096069  -76.1614
28215374  -76.2671
28309402  -76.1309
28390150  -76.1741
28465727  -76.3228
28537395  -76.4263
28627334  -76.3708
28725183  -76.1202
28828458  -76.3472
28917794  -76.3612
28998099  -76.2897
29099829  -76.4028
29192343  -76.0785
29289760  -76.0743
29404486  -75.9700
29496525  -76.1532
29616765  -76.1159
29706100  -76.1633
29797727  -76.2755
29895213  -76.2961
29985920  -76.2050
30094855  -76.1023
30201925  -76.0141
30279162  -76.1906
30377243  -76.2214
30478815  -76.3227
30570080  -76.2303
30665568  -76.3864
30762771  -76.4587
30853673  -76.6043
30948544  -76.8007
31051462  -76.9908
31136046  -77.1311
31236030  -77.1230
31319146  -77.2682
31438552  -77.3888
31540382  -77.3682
31614210  -77.5416
31703082  -77.6412
31766934  -77.8182
31869350  -77.5634
31964812  -77.4606
32047301  -77.4992
32132661  -77.5100
32224655  -77.5048
32321400  -77.3844
32440959  -77.5878
32523007  -77.6023
32598243  -77.5271
32687086  -77.1791
32787870  -77.1855
32900800  -77.0803
32960314  -77.2808
33085274  -77.1417
33203232  -77.2821
33288950  -77.5885
33381749  -77.7067
33480650  -77.7727
33596829  -77.5865
33713113  -77.3223
33796400  -77.2484
33889147  -77.2301
33989286  -77.0223
34085031  -77.0360
34191680  -77.0369
34313217  -77.0475
34393407  -76.9583
34490094  -76.9881
34582838  -76.9567
34696934  -77.0159
34804974  -77.0292
34911040  -77.1202
35013800  -77.0983
35103662  -77.2777
35209174  -77.2792
35312214  -77.3478
35442001  -77.1694
35534854  -77.0799
35644352  -77.2608
35734400  -77.0887
35823762  -76.9714
35916624  -77.0652
36025272  -77.0255
36121490  -76.8042
36184574  -76.8987
36268415  -76.9753
36372075  -76.9066
36465475  -76.9455
36566400  -76.9239
36661347  -76.8384
36737889  -76.7692
36848063  -76.9267
36955509  -76.9413
37043278  -76.9835
37147534  -76.9992
37233862  -77.1107
37331392  -77.0894
37428582  -77.0990
37528638  -77.1288
37622937  -76.9786
37699986  -77.0778
37808841  -76.9772
37906050  -77.1388
38007618  -77.0444
38093562  -77.1748
38159616  -77.2584
38268568  -77.3115
38382776  -77.3332
38477360  -77.4287
38557730  -77.3483
38663514  -77.5183
38750733  -77.5811
38832057  -77.5820
38903184  -77.7334
39003057  -77.6615
39085458  -77.8699
39184778  -77.6562
39278247  -77.5734
39361230  -77.4731
39434464  -77.6125
39534075  -77.5982
39617039  -77.4826
39710992  -77.5999
39801168  -77.6251
39873136  -77.6093
39953742  -77.6893
40041071  -77.7522
40123881  -77.9806
40220032  -77.9754
40306322  -77.7658
40383150  -77.7085
40477992  -77.7478
40569083  -77.7862
40659312  -78.0665
40746114  -78.1410
40831990  -77.9500
40935420  -78.1166
41032158  -78.1342
41105242  -78.0143
41192877  -78.1085
41285088  -78.1410
41366061  -78.2387
41478003  -78.2377
41581462  -78.2256
41671927  -78.2517
41770776  -78.3377
41855149  -78.1210
41937738  -78.2207
42030575  -78.2574
42101992  -78.1225
42194598  -78.1063
42268146  -78.2060
42367072  -78.2685
42443371  -78.1243
42513618  -77.9645
42602335  -78.0891
42678338  -78.2049
42768011  -78.1766
42827895  -78.2346
42911649  -78.2843
42995934  -78.3932
43078136  -78.4778
43164336  -78.5249
43244974  -78.6433
43341129  -78.6265
43416350  -78.6506
43493541  -78.5399
43598058  -78.4906
43679553  -78.4991
43768491  -78.6341
43849166  -78.6856
43954112  -78.8007
44055749  -78.6662
44144432  -78.6186
44239426  -78.4884
44327638  -78.6408
44422448  -78.6380
44511514  -78.7385
44615577  -78.7580
44701786  -78.7836
44796464  -78.7451
44877954  -78.7614
44945904  -78.9613
45021762  -78.9473
45107958  -79.0805
45181047  -78.9574
45265280  -79.0908
45343816  -79.0448
45439587  -79.0830
45541296  -79.1247
45639265  -78.8311
45732867  -78.9236
45809046  -78.9378
45882792  -78.9475
45972432  -79.0026
46061786  -79.1103
46150878  -79.3162
46237216  -79.2579
46327626  -79.3082
46420821  -79.3450
46536425  -79.1860
46631518  -79.1481
46708811  -79.1822
46782200  -79.2293
46887130  -79.1792
46960846  -79.2766
47048946  -79.3218
47143696  -79.3334
47231370  -79.4353
47339702  -79.4719
47434958  -79.5917
47532528  -79.6730
47640912  -79.7869
47726539  -80.0014
47809480  -80.0699
47891991  -79.9695
47970938  -80.0499
48075489  -79.9848
48163081  -79.9518
48239749  -79.9492
48328654  -79.9667
48401418  -79.9649
48495400  -80.1431
48570016  -79.9431
48649382  -80.0216
48730160  -79.9982
48819216  -80.0256
48884802  -79.9711
48977018  -80.1094
49075110  -80.1709
49153932  -80.1653
49233175  -80.1736
49319614  -80.2072
49405334  -80.1018
49480893  -80.3361
49558862  -80.3688
49654741  -80.3739
49742016  -80.5262
49831773  -80.6413
49890264  -80.6930
49959574  -80.6779
50050160  -80.5586
50140017  -80.5243
50235306  -80.6627
50323200  -80.5803
50431094  -80.5423
50521181  -80.5497
50611231  -80.4734
50695791  -80.4618
50794963  -80.5230
50892918  -80.4614
50978258  -80.5402
51078240  -80.4543
51162577  -80.5578
51254758  -80.6576
51355581  -80.7942
51452019  -80.8142
51539401  -80.8908
51644934  -80.9888
51739968  -80.9526
51817661  -80.9579
51900513  -81.0032
51984278  -80.8853
52096277  -80.7737
52172392  -80.7807
52254336  -80.7598
52357613  -80.9043
52470816  -80.9449
52564350  -80.9242
52660899  -80.9347
52755414  -80.9318
52833856  -80.9797
52913758  -80.9800
53020512  -81.0664
53116200  -81.0029
53195976  -81.0070
53280010  -81.0455
53399222  -81.1084
53510700  -81.1660
53616062  -81.0300
53699600  -80.8998
53796747  -81.0179
53881665  -80.9500
53980650  -80.8620
54092149  -80.9338
54184038  -80.8782
54279232  -80.9263
54362048  -80.9527
54447040  -81.0658
54551628  -81.0056
54646554  -81.0116
54756846  -81.0798
54839595  -81.1661
54914830  -81.0739
55026775  -81.1053
55111311  -81.0575
55191711  -81.0508
55266486  -80.9988
55348800  -81.0259
55434382  -81.1028
55539090  -81.0181
55636400  -81.0307
55729562  -81.0713
55808880  -81.0745
55905294  -81.1632
56000918  -81.0751
56106432  -81.1273
56198240  -81.1467
56271568  -81.0479
56382974  -81.1123
56473518  -81.2009
56557581  -81.2984
56628687  -81.2757
56706689  -81.2449
56765419  -81.3085
56858194  -81.1680
56949839  -81.1621
57032698  -81.3204
57131317  -81.1258
57218880  -81.2916
57318339  -81.1745
57418128  -81.1537
57520400  -81.1186
57624138  -81.0542
57716794  -81.0712
57792469  -81.1606
57875067  -81.2443
57972800  -81.2082
58051922  -81.1849
58122432  -81.1297
58216775  -81.0964
58319100  -81.0444
58393298  -81.1304
58507447  -81.0675
58602733  -81.0763
58687638  -81.0598
58808016  -81.2059
58892310  -81.1207
58980176  -81.1390
59111800  -81.0323
59211551  -81.0012
59301216  -80.9443
59372518  -80.9723
59461990  -80.9952
59540118  -80.9552
59639088  -80.9798
59733461  -80.9085
59832430  -80.9717
59933968  -80.9479
60022590  -80.9514
60116013  -80.8818
60208422  -80.9057
60291082  -80.8967
60383974  -80.7931
60468800  -80.7620
60559811  -80.7563
60647349  -80.8429
60734400  -80.8206
60831774  -80.7815
60917328  -80.8189
60999150  -80.9022
61101578  -80.8745
61183296  -80.8675
61259414  -80.8800
61340042  -80.8934
61437850  -80.9363
61526126  -80.9918
61627558  -81.0322
61705488  -81.0672
61800096  -81.1377
61910067  -81.1184
61989600  -80.9885
62070615  -81.0806
62177166  -80.8479
62256400  -80.9653
62346688  -80.9494
62456982  -80.8999
62566115  -80.8389
62654301  -80.9003
62741800  -81.0304
62838630  -81.0381
62938195  -81.0087
63018239  -81.0160
63121047  -80.9685
63207543  -80.9565
63308410  -80.9200
63407862  -80.9569
63476110  -80.9824
63555664  -80.9772
63655371  -80.9484
63743481  -80.9140
63844603  -81.0860
63922864  -81.0361
64036976  -81.0317
64115938  -80.9806
64206115  -80.9132
64281486  -80.8904
64362800  -80.8820
64433889  -80.8966
64519128  -80.9594
64628892  -81.0131
64708613  -81.0649
64784902  -81.0422
64862061  -81.0403
64949824  -81.1277
65015238  -81.2883
65109090  -81.3840
65224719  -81.3716
65308228  -81.4110
65385728  -81.4456
65466032  -81.5576
65542478  -81.5500
65625185  -81.4856
65713274  -81.4413
65787694  -81.4398
65869374  -81.4007
65960002  -81.3357
66041073  -81.3657
66135006  -81.3298
66224030  -81.3666
66300288  -81.2127
66380326  -81.2039
66464640  -81.1916
66572382  -81.1385
66652027  -81.1552
66747350  -81.1397
66840430  -81.0974
66925906  -81.0806
66996700  -81.0492
67088830  -80.9737
67189506  -80.9106
67281865  -80.9681
67352200  -80.9308
67429603  -80.9676
67508080  -80.9777
67610560  -81.0408
67713423  -80.9580
67807962  -80.9921
67902192  -80.9981
67977446  -80.9890
68056686  -80.9598
68146096  -80.9074
68227599  -80.9433
68295093  -80.9710
68367118  -80.9858
68444229  -80.9256
68550720  -80.9753
68633085  -81.0062
68713090  -81.0648
68780410  -81.0516
68865758  -81.0719
68969062  -81.1410
69070707  -81.1804
69155030  -81.2462
69240920  -81.2735
69318145  -81.3233
69413710  -81.3604
69492890  -81.2681
69577158  -81.3517
69656640  -81.3858
69724592  -81.3552
69814192  -81.2706
69888896  -81.3454
69980714  -81.3655
70067574  -81.4340
70157325  -81.4248
70247872  -81.4506
70349110  -81.4672
70434306  -81.6030
70521646  -81.5868
70615630  -81.5793
70703122  -81.6299
70802529  -81.6357
70881451  -81.6642
70989670  -81.6267
71087800  -81.6806
71183079  -81.6266
71270079  -81.7440
71348048  -81.7758
71416179  -81.7809
71519552  -81.9004
71612662  -81.9599
71702903  -81.9783
71784080  -81.9167
71855600  -81.9517
71961624  -81.8910
72054309  -81.9510
72125244  -81.9250
72200952  -81.8950
72292590  -81.8914
72379840  -81.9432
72483184  -81.9688
72575550  -82.0697
72661305  -82.0895
72762432  -82.1691
72834850  -82.1223
72932954  -82.0198
73027358  -81.9433
73108550  -81.8998
73192656  -81.8131
73285557  -81.8133
73372182  -81.8307
73448280  -81.8774
73570882  -81.8004
73663450  -81.8506
73752202  -81.9964
73814130  -81.8643
73898895  -81.8514
73999824  -81.8751
74084694  -81.9088
74169025  -81.8034
74243735  -81.8332
74320309  -81.8695
74411270  -81.8574
74478428  -81.8399
74565900  -81.8333
74648511  -81.7444
74758206  -81.8171
74852770  -81.9627
74950054  -81.9775
75034983  -81.9733
75129474  -81.9098
75221922  -81.8977
75293248  -81.9723
75386406  -82.0445
75472431  -82.0897
75571244  -82.0506
75650688  -82.0044
75756213  -81.9228
75864400  -81.8256
75946630  -81.7549
76054700  -81.8125
76136214  -81.8395
76222469  -81.7944
76315486  -81.9452
76393215  -81.9068
76497827  -81.8889
76575303  -81.8569
76662942  -81.8913
76742607  -81.9030
76834775  -82.0099
76950256  -81.9534
77026832  -82.0709
77139274  -82.0354
77222451  -82.0498
77308054  -82.0587
77371974  -82.0938
77463232  -82.1631
77554400  -82.0978
77630022  -82.0376
77717909  -82.0239
77810667  -82.0466
77914160  -82.0324
78015293  -81.9747
78085695  -82.0610
78175827  -82.0592
78256509  -82.1705
78356702  -82.2124
78453975  -82.1971
78553440  -82.2617
78652655  -82.2198
78746528  -82.3213
78830384  -82.3103
78922492  -82.2383
79023672  -82.2571
79132014  -82.2908
79234492  -82.3323
79338027  -82.3364
79427340  -82.3961
79514510  -82.3993
79608630  -82.4170
79696325  -82.4422
79788141  -82.4767
79868997  -82.4466
79963275  -82.4301
80037873  -82.4760
80112399  -82.4763
80197325  -82.4646
80281488  -82.4186
80370373  -82.3699
80443566  -82.3684
80552370  -82.3726
80628717  -82.4131
80715679  -82.5313
80815963  -82.5672
80897747  -82.6137
80956930  -82.6609
81053038  -82.5260
81157062  -82.5777
81252405  -82.5433
81357520  -82.4657
81443367  -82.4935
81520114  -82.3883
81601152  -82.2833
81698064  -82.3430
81792864  -82.3667
81881406  -82.3994
81957973  -82.3289
82066624  -82.3770
82166448  -82.3234
82252997  -82.3022
82344144  -82.2694
82433917  -82.3388
82524022  -82.3705
82637430  -82.3146
82733931  -82.2688
82789203  -82.2448
82867518  -82.1853
82944589  -82.2486
83028825  -82.3032
83113675  -82.3161
83209408  -82.2970
83278832  -82.2766
83358562  -82.2654
83458582  -82.2524
83538160  -82.2398
83650514  -82.2394
83732370  -82.2383
83820801  -82.1831
83898905  -82.2431
83980369  -82.2017
84057879  -82.2264
84138912  -82.1404
84231216  -82.1883
84330563  -82.2520
84416838  -82.2505
84504630  -82.2772
84581778  -82.3515
84665480  -82.3944
84743310  -82.3736
84825450  -82.3227
84929008  -82.4530
85011600  -82.4375
85076025  -82.5044
85155936  -82.5519
85231505  -82.5591
85316496  -82.6260
85400741  -82.6085
85499238  -82.6254
85584994  -82.6347
85684521  -82.6299
85770590  -82.6235
85845978  -82.6610
85909568  -82.6173
86001408  -82.6296
86077962  -82.6231
86167526  -82.5862
86257765  -82.5805
86339319  -82.5585
86431569  -82.5239
86530702  -82.5355
86617800  -82.5126
86721984  -82.5356
86805630  -82.5179
86888064  -82.4918
86973426  -82.5535
87053665  -82.5364
87147447  -82.6358
87236568  -82.6848
87319343  -82.7169
87387534  -82.6882
87455985  -82.7105
87524338  -82.7421
87610567  -82.7298
87673618  -82.6819
87751792  -82.7059
87870527  -82.7060
87958866  -82.7184
88067808  -82.6644
88162221  -82.7240
88240818  -82.7205
88332283  -82.7994
88428150  -82.8389
88541362  -82.8199
88618518  -82.8307
88703200  -82.8571
88811338  -82.8314
88895808  -82.7836
88996893  -82.7815
89081562  -82.7899
89177195  -82.7658
89262192  -82.7869
89343975  -82.7923
89431701  -82.8133
89530752  -82.8772
89606270  -82.9268
89704128  -82.9262
89794112  -82.9357
89897172  -82.9631
89991504  -82.9239
90066509  -82.9482
90139023  -82.9918
90225447  -82.9970
90298342  -83.0011
90390334  -82.9784
90477814  -83.0035
90598528  -83.0189
90697131  -82.9932
90769365  -82.9705
90880354  -82.9422
90968436  -82.9544
91056677  -82.9344
91152938  -82.9629
91240576  -82.9080
91327850  -82.8862
91408150  -82.9158
91481728  -82.8462
91563742  -82.8636
91662821  -82.8759
91751538  -82.8599
91837690  -82.9249
91933686  -82.9139
92012270  -82.8944
92089632  -82.7594
92177792  -82.7871
92253530  -82.8231
92330782  -82.8800
92419107  -82.8349
92494050  -82.8129
92566746  -82.7789
92660016  -82.7235
92726450  -82.6901
92815488  -82.6342
92902541  -82.6006
92978820  -82.6172
93085395  -82.6622
93163504  -82.6606
93253803  -82.6485
93347067  -82.6404
93432797  -82.5776
93523508  -82.6555
93614561  -82.6957
93714650  -82.6495
93814041  -82.6351
93896829  -82.6962
93978976  -82.7172
94060928  -82.6850
94146336  -82.7267
94219040  -82.6862
94305801  -82.6559
94382283  -82.6153
94503450  -82.5573
94579334  -82.5732
94666833  -82.5745
94751496  -82.5727
94840634  -82.5676
94934592  -82.5571
95008144  -82.5155
95092784  -82.5706
95188864  -82.5911
95279221  -82.6056
95374832  -82.6012
95486300  -82.5832
95579982  -82.5881
95650075  -82.6348
95724134  -82.6334
95802282  -82.6000
95878998  -82.5914
95966351  -82.6686
96036304  -82.6869
96108882  -82.6467
96187106  -82.6569
96274150  -82.6483
96363936  -82.6793
96445262  -82.6648
96529440  -82.6076
96613890  -82.6356
96718571  -82.6157
96823474  -82.6163
96911550  -82.6034
97005825  -82.5891
97089222  -82.6112
97153216  -82.6280
97230763  -82.5483
97325744  -82.5451
97416950  -82.5322
97504406  -82.5839
97580798  -82.6640
97659584  -82.6755
97747904  -82.7103
97825371  -82.7521
97920495  -82.7774
97995114  -82.8061
98070491  -82.8394
98156438  -82.8172
98250402  -82.7741
98331712  -82.7570
98411930  -82.7074
98521689  -82.7587
98610080  -82.7456
98704800  -82.7857
98780149  -82.8463
98870055  -82.8375
98945542  -82.8402
99034195  -82.8254
99101175  -82.7837
99183344  -82.7795
99261195  -82.7522
99337358  -82.8050
99404058  -82.8152
99478842  -82.8833
99555246  -82.8752
99631737  -82.9183
99729612  -82.9521
99807455  -82.9421
99894871  -82.9026


==> data/all_log_r4_p3.dat <==
234446  -37.0949
501029  -26.2488
545723  -32.9392
556838  -30.7794
602461  -29.7390
614066  -31.7879
709111  -30.9805
723211  -30.4094
773926  -31.6929
787882  -31.1886
797611  -30.7876
798107  -30.4597
812011  -30.1892
842596  -31.0156
887657  -30.7569
918154  -29.6217
926584  -30.3465
953243  -30.9910
956087  -31.5644
961433  -31.3532
1000033  -31.1671
1064576  -31.0047
1099496  -31.4922
1104248  -31.3330
1109716  -31.7674
1112437  -32.1673
1119467  -32.0015
1129211  -32.3648
1142158  -32.7034
1162928  -33.0205
1175648  -33.3176
1181618  -33.5959
1186277  -33.4202
1195243  -33.2556
1195408  -33.5123
1202204  -33.7547
1241437  -33.2069
1265654  -33.4487
1282789  -33.6788
1298917  -33.1762
1299157  -33.0506
1314626  -33.2754
1321589  -33.1543
1337024  -33.3674
1352215  -33.5716
1365734  -33.4535
1366771  -33.6476
1369325  -33.5330
1375984  -33.4233
1389086  -33.3185
1411825  -33.2185
1518364  -33.0413
1593520  -33.3781
1659361  -33.6727
1721674  -33.5210
1738235  -33.2016
1770572  -33.1040
1814101  -33.0203
1848689  -32.4673
1913243  -32.7358
1967176  -32.8368
2000117  -32.3784
2035835  -32.4910
2057672  -32.7213
2084995  -32.8123
2174630  -32.8993
2209048  -32.9817
2261104  -32.8429
2319812  -33.1346
2371354  -33.3076
2378095  -33.2740
2431423  -33.2432
2476666  -33.3081
2515157  -33.0131
2543956  -32.9961
2584865  -33.1496
2628610  -33.1319
2697179  -33.1163
2752726  -33.4150
2803853  -33.3953
2849345  -33.1545
2873416  -33.1437
2892050  -33.2754
2929048  -33.3323
2973178  -33.1843
3001834  -33.2421
3056507  -33.1684
3069992  -33.2890
3128504  -33.2806
3150878  -33.2120
3205982  -33.1468
3248144  -32.9672
3292406  -32.8016
3386237  -32.7032
3429256  -32.6649
3509779  -32.5800
3564371  -32.5505
3637286  -32.6655
3692638  -32.6832
3761366  -32.7011
3802249  -32.8055
3851623  -32.7784
3979909  -32.7950
4058681  -32.7725
4127426  -32.7910
4185242  -32.7332
4225973  -32.5672
4268972  -32.4822
4343629  -32.5438
4416730  -32.4299
4448608  -32.4234
4486058  -32.4509
4529642  -32.5102
4592975  -32.4399
4669081  -32.4984
4716608  -32.6474
4947232  -32.9817
5207696  -32.9607
5409662  -33.0936
5718400  -33.1924
6033851  -33.1617
6312568  -32.9857
6515054  -33.0548
6721192  -33.1031
6996020  -33.1672
7207786  -33.2442
7423606  -33.3470
7616197  -33.4577
7813594  -33.3821
8019854  -33.2486
8215952  -33.1533
8431058  -33.2388
8613494  -33.1898
8824109  -33.0660
9046981  -32.9856
9238591  -32.9867
9391063  -32.9908
9506891  -32.9025
9637090  -32.9287
9755855  -32.9450
9880364  -32.9119
10014190  -32.9096
10185203  -32.8792
10256381  -32.9157
10365170  -32.9326
10470496  -32.8687
10568354  -32.8511
10694095  -32.7823
10856359  -32.7157
10982362  -32.7281
11079901  -32.7068
11197298  -32.7442
11303720  -32.7563
11420228  -32.7606
11518559  -32.7332
11615345  -32.6914
11715230  -32.7354
11810741  -32.7862
11913278  -32.7833
11990027  -32.8325
12094438  -32.8513
12165302  -32.8340
12307730  -32.8528
12411755  -32.8574
12525455  -32.9176
12621026  -32.9354
12737903  -32.9394
12840362  -32.9570
12962095  -32.9345
13065965  -32.9522
13192018  -32.9567
13298734  -32.9164
13406186  -32.9216
13526224  -32.9519
13626970  -32.9755
13748354  -32.9559
13866283  -32.9673
13978174  -32.9965
14065712  -33.0492
14195827  -33.0302
14317207  -33.0526
14400962  -33.0459
14498312  -33.0223
14582554  -33.0276
14688172  -32.9993
14810474  -32.9717
14896156  -32.9887
14971192  -32.9674
15045046  -32.9628
15170078  -32.9210
15262352  -32.8535
15334048  -32.8400
15408055  -32.8059
15518956  -32.8190
15613102  -32.8371
15719870  -32.8601
15821318  -32.8777
15925805  -32.8354
16021010  -32.8037
16134481  -32.7630
16215785  -32.7715
16284008  -32.7753
16357754  -32.7312
16468469  -32.6974
16544593  -32.6409
16651456  -32.6412
16756766  -32.6556
16837408  -32.6376
16926665  -32.6064
17028800  -32.6073
17135099  -32.6085
17208910  -32.6140
17289064  -32.6639
17377058  -32.6778
17471843  -32.6395
17564366  -32.6016
17656474  -32.6033
17771663  -32.5835
17866450  -32.5769
17948608  -32.5661
18040946  -32.6058
18133033  -32.6324
18273227  -32.6383
18369944  -32.6767
18497045  -32.6662
18603376  -32.6355
18670726  -32.6536
18779894  -32.6713
18898928  -32.6772
18949673  -32.6829
19035086  -32.6770
19129936  -32.6788
19200605  -32.6578
19272635  -32.6675
19365260  -32.6318
19457123  -32.6265
19550377  -32.6176
19631986  -32.6501
19709555  -32.6117
19790740  -32.5961
19880530  -32.5842
19972634  -32.5836
20055632  -32.5756
20163200  -32.5393
20258602  -32.5426
20351656  -32.5212
20413178  -32.5070
20564339  -32.5283
20659288  -32.5177
20790503  -32.5215
20851238  -32.5010
20941664  -32.4741
21012160  -32.5052
21122671  -32.5126
21180853  -32.5096
21272578  -32.4801
21360352  -32.5073
21431228  -32.5047
21506921  -32.4954
21608807  -32.4668
21680672  -32.4481
21776279  -32.4493
21856741  -32.4310
21960809  -32.4196
22037602  -32.4527
22116598  -32.4572
22201082  -32.4646
22309360  -32.4629
22398958  -32.4547
22495264  -32.4652
22587052  -32.4759
22659436  -32.4833
22741159  -32.4664
22825280  -32.4433
22929934  -32.4329
22994051  -32.4073
23087584  -32.4153
23167840  -32.4050
23253559  -32.3833
23311570  -32.4029
23426800  -32.3785
23503226  -32.3864
23577520  -32.4002
23662520  -32.3992
23754230  -32.3870
23834408  -32.4148
23906600  -32.4227
23999770  -32.4217
24092110  -32.4296
24182237  -32.4230
24288838  -32.4001
24403210  -32.4022
24487639  -32.4045
24549385  -32.4205
24616708  -32.4091
24698416  -32.4057
24775880  -32.3700
24839242  -32.3669
24892045  -32.3723
24963059  -32.3693
25045895  -32.3933
25108328  -32.3903
25218230  -32.3767
25305479  -32.3847
25396840  -32.3897
25504789  -32.3845
25580560  -32.3765
25673765  -32.3611
25807024  -32.3482
25874717  -32.3434
25963994  -32.3512
26059010  -32.3567
26158496  -32.3391
26236768  -32.3143
26343650  -32.3273
26451722  -32.3455
26536516  -32.3458
26619565  -32.3538
26718976  -32.3442
26811155  -32.3276
26907190  -32.3355
26970416  -32.3386
27075575  -32.3269
27151300  -32.3205
27251326  -32.3283
27335608  -32.3388
27434230  -32.3442
27508960  -32.3498
27566326  -32.3385
27675590  -32.3607
27778426  -32.3235
27867722  -32.3151
27940976  -32.3206
28035829  -32.3286
28128248  -32.3341
28225775  -32.3490
28309402  -32.3567
28391314  -32.3620
28473305  -32.3562
28563896  -32.3569
28658440  -32.3557
28746215  -32.3520
28842574  -32.3734
28933100  -32.3697
29021584  -32.3573
29118478  -32.3493
29260574  -32.3438
29377100  -32.3426
29446330  -32.3240
29520661  -32.3229
29636200  -32.3418
29707517  -32.3254
29818048  -32.3268
29911987  -32.2975
29999290  -32.3034
30115862  -32.2982
30209168  -32.3063
30277688  -32.3033
30350410  -32.2985
30450640  -32.3062
30538963  -32.3078
30627286  -32.3155
30709601  -32.3045
30795713  -32.3164
30898942  -32.3159
31037318  -32.3006
31116838  -32.3003
31229765  -32.3018
31329742  -32.3076
31439947  -32.3050
31529182  -32.3127
31605424  -32.3246
31685801  -32.3383
31753136  -32.3481
31842013  -32.3394
31935254  -32.3512
32010368  -32.3546
32083570  -32.3463
32181430  -32.3378
32258198  -32.3276
32354647  -32.3331
32488670  -32.3290
32568976  -32.3207
32652592  -32.3285
32725465  -32.3223
32810386  -32.3183
32905858  -32.3219
32948182  -32.3083
33049688  -32.2984
33147814  -32.3100
33252650  -32.3175
33316330  -32.3195
33421430  -32.3212
33514559  -32.3193
33623849  -32.3135
33726403  -32.2928
33803891  -32.2833
33897394  -32.2761
33980368  -32.2668
34048439  -32.2540
34142048  -32.2430
34286183  -32.2341
34373600  -32.2325
34453960  -32.2365
34524698  -32.2462
34607030  -32.2391
34711901  -32.2122
34810646  -32.2253
34921450  -32.2314
35005502  -32.2208
35088298  -32.2269
35185078  -32.2201
35282536  -32.2118
35400083  -32.2140
35488741  -32.2112
35596414  -32.2045
35696648  -32.2035
35793632  -32.1970
35866285  -32.1837
35986654  -32.1913
36073720  -32.1940
36160216  -32.1928
36227593  -32.1815
36325090  -32.1804
36423874  -32.1918
36516184  -32.1907
36616448  -32.1917
36689167  -32.1992
36760061  -32.1899
36887554  -32.1872
36985792  -32.1864
37094386  -32.1889
37173376  -32.2018
37260032  -32.2042
37348952  -32.2187
37442050  -32.2043
37535606  -32.2151
37614194  -32.1859
37684688  -32.1884
37773557  -32.1878
37860793  -32.1737
37960400  -32.1682
38036698  -32.1807
38128897  -32.2016
38185600  -32.2008
38315053  -32.2019
38394065  -32.1946
38490368  -32.1957
38571299  -32.1917
38682017  -32.2010
38762179  -32.2100
38840536  -32.2208
38942740  -32.2169
39014015  -32.2132
39083800  -32.2109
39166568  -32.2024
39258824  -32.2050
39346981  -32.2030
39418304  -32.2198
39495935  -32.2210
39594080  -32.2219
39693088  -32.2357
39778352  -32.2334
39858752  -32.2267
39918193  -32.2230
39997195  -32.2289
40078264  -32.2236
40187462  -32.2155
40264966  -32.2397
40354570  -32.2376
40441922  -32.2372
40536550  -32.2367
40623088  -32.2471
40707872  -32.2434
40804160  -32.2401
40884025  -32.2365
40984567  -32.2271
41052358  -32.2327
41109950  -32.2461
41204890  -32.2380
41280650  -32.2363
41360992  -32.2313
41466070  -32.2192
41589632  -32.2113
41674385  -32.2201
41759554  -32.2257
41855149  -32.2167
41929024  -32.2193
42025016  -32.2236
42111110  -32.2395
42206752  -32.2393
42270790  -32.2287
42363314  -32.2228
42431822  -32.2181
42493570  -32.2239
42596342  -32.2236
42659168  -32.2279
42747520  -32.2334
42821168  -32.2290
42889280  -32.2173
42965584  -32.2159
43055920  -32.2228
43131805  -32.2354
43200706  -32.2382
43300171  -32.2423
43367185  -32.2337
43445240  -32.2321
43548637  -32.2378
43630235  -32.2432
43716425  -32.2517
43813349  -32.2612
43890433  -32.2528
43994650  -32.2526
44100871  -32.2415
44193934  -32.2483
44286089  -32.2512
44370794  -32.2386
44452024  -32.2400
44545099  -32.2385
44643296  -32.2414
44703760  -32.2509
44804195  -32.2483
44871182  -32.2386
44943589  -32.2442
45015661  -32.2373
45081317  -32.2456
45159163  -32.2591
45221215  -32.2484
45297286  -32.2416
45391982  -32.2404
45496238  -32.2471
45608326  -32.2379
45683170  -32.2366
45762419  -32.2408
45862126  -32.2355
45957146  -32.2238
46035578  -32.2199
46114546  -32.2265
46219093  -32.2202
46296515  -32.2203
46387136  -32.2259
46489991  -32.2299
46601390  -32.2446
46693570  -32.2525
46762406  -32.2605
46883287  -32.2554
46944905  -32.2531
47042288  -32.2441
47159746  -32.2509
47252681  -32.2522
47349478  -32.2616
47452864  -32.2578
47561848  -32.2607
47643200  -32.2582
47714018  -32.2573
47810458  -32.2638
47894672  -32.2794
47987909  -32.2718
48086264  -32.2760
48188608  -32.2774
48282235  -32.2777
48334169  -32.2677
48405070  -32.2631
48502070  -32.2632
48557650  -32.2549
48626921  -32.2426
48703243  -32.2468
48773923  -32.2544
48873920  -32.2487
48962978  -32.2575
49060541  -32.2602
49139024  -32.2520
49214096  -32.2486
49304864  -32.2417
49393591  -32.2346
49473299  -32.2253
49550390  -32.2244
49628675  -32.2188
49711700  -32.2155
49810826  -32.2051
49873424  -32.2055
49959110  -32.1976
50050160  -32.1823
50150926  -32.1770
50222443  -32.1690
50301800  -32.1733
50418304  -32.1642
50502160  -32.1589
50566883  -32.1558
50647190  -32.1637
50729021  -32.1595
50823424  -32.1578
50942213  -32.1631
51038126  -32.1603
51122950  -32.1561
51222746  -32.1604
51335152  -32.1598
51412711  -32.1453
51496990  -32.1447
51599855  -32.1432
51684800  -32.1379
51790198  -32.1388
51886603  -32.1301
51967120  -32.1342
52099786  -32.1339
52182001  -32.1299
52251776  -32.1331
52363300  -32.1372
52515167  -32.1393
52607680  -32.1434
52675697  -32.1396
52788506  -32.1334
52860400  -32.1252
52957474  -32.1179
53066870  -32.1052
53137184  -32.1059
53236510  -32.1081
53304874  -32.1111
53446438  -32.1177
53571067  -32.1173
53645837  -32.1284
53707798  -32.1179
53829097  -32.1166
53913935  -32.1129
54034705  -32.1139
54122131  -32.1091
54218350  -32.1157
54317255  -32.1098
54405824  -32.1141
54499850  -32.1083
54581354  -32.1016
54667070  -32.0991
54779153  -32.1023
54878002  -32.1032
54929581  -32.1108
55061558  -32.1062
55137088  -32.1103
55207403  -32.1070
55289728  -32.1023
55382249  -32.0990
55470016  -32.0988
55591232  -32.0956
55685011  -32.0932
55770416  -32.0813
55843675  -32.0811
55940015  -32.0790
56032700  -32.0821
56136074  -32.0800
56211106  -32.0799
56272357  -32.0789
56362046  -32.0755
56460736  -32.0714
56542066  -32.0755
56611450  -32.0862
56686487  -32.0861
56743685  -32.0851
56804515  -32.0956
56888465  -32.0957
56954711  -32.0924
57030128  -32.0798
57118432  -32.0724
57195350  -32.0736
57271550  -32.0704
57374030  -32.0695
57474110  -32.0663
57586969  -32.0727
57662215  -32.0706
57736133  -32.0780
57809950  -32.0831
57898241  -32.0810
57972800  -32.0781
58051922  -32.0791
58119157  -32.0731
58217456  -32.0844
58326050  -32.0814
58386602  -32.0763
58465958  -32.0693
58570582  -32.0703
58642879  -32.0716
58757398  -32.0777
58859785  -32.0881
58956733  -32.0830
59073040  -32.0923
59200877  -32.0974
59297384  -32.0986
59351776  -32.0895
59440486  -32.0897
59536957  -32.0877
59623357  -32.0819
59707600  -32.0800
59792818  -32.0832
59913545  -32.0813
59997248  -32.0785
60120038  -32.0776
60213362  -32.0759
60306626  -32.0789
60405728  -32.0752
60499082  -32.0763
60607118  -32.0806
60679702  -32.0767
60792448  -32.0790
60881689  -32.0850
60960851  -32.0851
61071472  -32.0805
61165918  -32.0717
61234240  -32.0779
61305557  -32.0790
61368275  -32.0852
61452394  -32.0824
61528642  -32.0827
61626224  -32.0819
61706939  -32.0822
61815563  -32.0775
61902890  -32.0788
61987136  -32.0877
62082118  -32.0928
62185463  -32.0901
62251600  -32.0914
62332480  -32.0963
62424421  -32.0928
62514562  -32.0891
62594944  -32.0914
62681216  -32.0868
62746706  -32.0814
62823646  -32.0816
62933722  -32.0829
63003226  -32.0926
63094294  -32.0920
63221110  -32.0988
63341255  -32.0916
63438016  -32.0871
63509014  -32.0922
63584002  -32.0943
63686650  -32.0966
63803413  -32.0977
63892619  -32.0943
64001390  -32.0908
64067902  -32.0863
64140721  -32.0877
64235251  -32.0926
64316362  -32.0939
64384847  -32.0913
64459019  -32.0899
64582157  -32.1003
64692233  -32.0970
64769330  -32.1037
64861600  -32.1051
64951970  -32.1053
65001050  -32.1002
65086045  -32.1050
65206705  -32.1128
65297449  -32.1176
65367029  -32.1171
65450258  -32.1228
65526098  -32.1196
65610560  -32.1152
65702746  -32.1175
65787694  -32.1268
65883877  -32.1308
65969350  -32.1238
66016918  -32.1197
66154267  -32.1227
66248506  -32.1141
66337856  -32.1090
66402926  -32.1130
66495152  -32.1070
66607846  -32.1057
66713009  -32.1069
66825206  -32.1109
66882928  -32.1085
66978496  -32.1079
67054546  -32.1164
67166669  -32.1158
67226578  -32.1172
67318118  -32.1095
67406851  -32.1109
67496768  -32.1103
67610560  -32.1055
67704721  -32.1049
67794736  -32.1116
67915675  -32.1049
67998718  -32.1081
68081600  -32.1049
68187317  -32.1010
68275360  -32.0961
68348834  -32.0958
68433773  -32.0866
68535008  -32.0880
68604848  -32.0875
68689168  -32.0863
68742650  -32.0945
68808970  -32.0933
68909483  -32.0868
69003842  -32.0839
69120323  -32.0834
69226720  -32.0918
69314686  -32.0836
69410512  -32.0816
69483584  -32.0760
69562922  -32.0766
69644282  -32.0796
69701408  -32.0776
69778135  -32.0780
69888896  -32.0768
69974518  -32.0774
70038526  -32.0702
70169047  -32.0657
70271831  -32.0670
70355966  -32.0642
70437994  -32.0698
70503800  -32.0738
70608377  -32.0734
70695877  -32.0774
70785730  -32.0728
70868095  -32.0718
70989670  -32.0672
71058368  -32.0687
71164687  -32.0725
71255536  -32.0790
71328590  -32.0812
71439368  -32.0826
71533021  -32.0789
71626504  -32.0738
71699050  -32.0618
71777950  -32.0683
71850631  -32.0597
71955475  -32.0537
72028445  -32.0509
72129728  -32.0525
72206267  -32.0439
72301232  -32.0373
72373175  -32.0419
72483470  -32.0410
72563008  -32.0432
72660016  -32.0513
72762962  -32.0510
72851008  -32.0540
72944893  -32.0490
73029725  -32.0430
73108934  -32.0381
73192174  -32.0362
73287440  -32.0280
73379776  -32.0262
73477550  -32.0277
73566085  -32.0307
73640686  -32.0299
73738855  -32.0273
73813120  -32.0240
73929787  -32.0198
74018518  -32.0125
74095345  -32.0123
74171300  -32.0091
74250788  -32.0170
74357680  -32.0178
74429225  -32.0200
74503078  -32.0240
74598307  -32.0254
74695504  -32.0254
74796992  -32.0308
74903794  -32.0300
74989366  -32.0242
75115237  -32.0227
75172150  -32.0186
75274624  -32.0210
75359536  -32.0208
75455825  -32.0232
75550762  -32.0207
75626815  -32.0152
75769618  -32.0064
75868595  -32.0063
75944561  -32.0119
76035700  -32.0149
76119265  -32.0157
76197704  -32.0148
76269272  -32.0086
76373794  -32.0093
76474550  -32.0055
76560010  -32.0170
76628350  -32.0109
76709056  -32.0162
76798100  -32.0155
76904998  -32.0154
77001886  -32.0155
77105728  -32.0123
77204176  -32.0116
77288896  -32.0139
77362690  -32.0086
77463232  -32.0047
77563163  -31.9994
77656270  -31.9994
77756759  -32.0010
77852078  -32.0055
77972986  -32.0095
78054646  -32.0086
78152128  -32.0072
78225650  -32.0087
78351856  -32.0073
78450338  -32.0133
78561949  -32.0157
78640558  -32.0142
78733930  -32.0128
78814330  -32.0112
78914150  -32.0082
79011614  -32.0068
79090382  -32.0083
79190690  -32.0009
79280816  -32.0054
79395050  -32.0048
79505296  -32.0071
79590430  -32.0110
79663061  -32.0094
79768715  -32.0081
79852234  -32.0081
79928362  -32.0053
80005795  -32.0053
80087956  -32.0062
80174905  -32.0099
80254843  -32.0138
80356627  -32.0131
80441825  -32.0110
80545210  -32.0118
80632468  -32.0171
80747290  -32.0119
80847515  -32.0085
80920121  -32.0136
80997958  -32.0116
81075650  -32.0160
81181504  -32.0140
81276977  -32.0162
81362330  -32.0208
81455542  -32.0252
81540011  -32.0239
81628246  -32.0225
81715585  -32.0140
81799642  -32.0089
81892342  -32.0113
81994198  -32.0113
82125011  -32.0121
82209757  -32.0145
82337120  -32.0116
82418608  -32.0082
82498610  -32.0097
82613470  -31.9999
82719056  -31.9971
82771765  -31.9988
82853561  -31.9960
82935899  -31.9905
83012909  -31.9805
83092880  -31.9822
83165005  -31.9802
83275826  -31.9826
83345152  -31.9877
83413385  -31.9873
83508832  -31.9867
83588032  -31.9855
83677600  -31.9814
83760175  -31.9902
83846062  -31.9860
83933950  -31.9842
84005600  -31.9857
84086864  -31.9860
84179206  -31.9819
84273569  -31.9836
84389312  -31.9873
84495901  -31.9875
84570371  -31.9835
84652480  -31.9753
84747856  -31.9685
84828242  -31.9723
84941186  -31.9780
85029440  -31.9775
85122736  -31.9771
85210550  -31.9801
85282037  -31.9832
85378814  -31.9805
85480598  -31.9788
85586288  -31.9734
85703104  -31.9779
85773809  -31.9801
85850371  -31.9784
85908538  -31.9778
86003840  -31.9775
86088701  -31.9776
86171840  -31.9725
86256064  -31.9747
86334806  -31.9675
86415200  -31.9718
86506400  -31.9756
86596475  -31.9758
86712706  -31.9713
86801590  -31.9797
86895040  -31.9746
86974322  -31.9769
87053665  -31.9704
87148741  -31.9658
87246752  -31.9614
87315904  -31.9596
87384374  -31.9579
87459665  -31.9622
87524338  -31.9585
87603733  -31.9540
87672998  -31.9619
87748624  -31.9587
87847538  -31.9623
87954631  -31.9600
88078198  -31.9548
88171538  -31.9539
88300682  -31.9561
88403174  -31.9539
88499054  -31.9527
88597591  -31.9498
88670045  -31.9514
88740874  -31.9518
88846021  -31.9454
88964171  -31.9465
89046775  -31.9461
89151718  -31.9518
89228390  -31.9514
89315240  -31.9485
89401870  -31.9421
89541547  -31.9393
89622533  -31.9409
89720939  -31.9420
89811050  -31.9442
89912450  -31.9447
89988118  -31.9410
90065339  -31.9335
90136465  -31.9338
90233189  -31.9382
90304064  -31.9313
90395525  -31.9271
90501740  -31.9281
90599030  -31.9305
90669286  -31.9295
90743888  -31.9352
90860314  -31.9297
90944446  -31.9365
91031920  -31.9343
91152938  -31.9353
91247335  -31.9299
91341877  -31.9296
91397135  -31.9262
91454434  -31.9284
91532230  -31.9322
91611821  -31.9305
91695215  -31.9323
91788455  -31.9333
91902838  -31.9318
92014624  -31.9296
92096290  -31.9307
92215184  -31.9330
92293358  -31.9315
92375938  -31.9370
92456938  -31.9356
92557616  -31.9359
92642282  -31.9428
92747114  -31.9450
92852698  -31.9417
92930810  -31.9458
93018311  -31.9483
93127162  -31.9467
93214754  -31.9433
93298865  -31.9417
93395666  -31.9372
93521981  -31.9343
93612200  -31.9367
93716762  -31.9320
93834767  -31.9306
93949552  -31.9278
94026158  -31.9320
94143445  -31.9331
94221910  -31.9316
94331734  -31.9308
94428575  -31.9262
94530094  -31.9286
94616314  -31.9296
94700288  -31.9307
94778902  -31.9255
94881565  -31.9279
94975030  -31.9270
95057653  -31.9294
95149214  -31.9254
95258270  -31.9278
95354311  -31.9276
95483050  -31.9319
95586800  -31.9360
95672255  -31.9377
95749562  -31.9387
95829685  -31.9387
95905549  -31.9365
95997430  -31.9408
96073846  -31.9406
96181184  -31.9473
96274150  -31.9507
96368987  -31.9482
96445318  -31.9529
96541798  -31.9553
96625991  -31.9519
96735730  -31.9537
96865325  -31.9528
96968647  -31.9583
97049131  -31.9611
97140823  -31.9602
97216162  -31.9553
97302032  -31.9556
97384720  -31.9550
97480855  -31.9584
97567450  -31.9559
97644595  -31.9593
97745495  -31.9586
97817992  -31.9572
97923586  -31.9668
98006272  -31.9648
98077150  -31.9593
98158400  -31.9633
98243950  -31.9596
98338736  -31.9612
98418803  -31.9660
98532287  -31.9682
98617169  -31.9645
98725396  -31.9655
98794192  -31.9612
98903311  -31.9622
99010550  -31.9633
99070690  -31.9637
99158336  -31.9625
99243595  -31.9641
99340571  -31.9574
99416374  -31.9572
99499670  -31.9536
99567205  -31.9558
99658816  -31.9612
99753901  -31.9639
99841538  -31.9597
99898271  -31.9637


==> data/all_log_r4_p43.dat <==
234446  -49.4599
501029  -50.9787
545723  -69.2121
556838  -48.6016
602461  -44.2048
614066  -61.2717
709111  -48.6695
723211  -61.1366
773926  -66.3963
787882  -54.3258
797611  -59.2703
798107  -67.9211
812011  -72.1168
842596  -78.6606
887657  -78.8951
918154  -70.5317
926584  -67.9991
927747  -67.2748
953243  -64.4587
956087  -65.3669
961433  -68.1583
1000033  -67.5721
1064576  -67.6511
1064802  -68.3019
1099496  -68.3519
1104248  -72.1451
1109716  -75.1441
1112437  -75.4436
1119467  -77.1647
1122519  -78.3075
1129211  -77.5798
1142158  -79.0784
1162928  -80.0679
1175648  -79.7685
1181618  -81.4843
1184808  -82.3287
1186277  -83.1276
1195243  -83.8862
1195408  -86.0411
1202204  -84.5900
1217346  -86.6280
1241437  -82.5609
1265654  -83.2550
1268658  -81.0434
1281933  -82.6803
1282789  -79.3542
1298917  -78.5643
1299157  -78.1007
1314626  -78.8070
1321589  -80.0497
1337024  -80.6928
1369325  -84.5876
1468006  -84.6181
1535823  -81.0122
1591311  -75.1096
1649108  -77.1340
1671910  -78.0325
1722012  -81.6727
1738235  -85.5520
1770572  -85.1415
1814101  -85.4897
1825637  -84.7208
1854201  -86.1039
1891430  -87.7481
1944598  -88.1901
1997971  -87.5662
2033863  -88.9878
2053754  -90.7376
2064838  -91.3347
2128002  -92.3948
2167219  -93.1988
2187014  -93.4863
2215222  -93.3047
2248492  -92.5198
2274282  -93.6650
2306624  -93.6665
2319812  -93.8317
2367194  -94.6221
2377862  -93.8360
2414714  -93.7649
2446008  -93.0422
2468866  -93.0698
2503034  -93.7266
2534926  -93.6727
2545143  -93.0883
2586984  -93.1837
2628610  -93.0219
2677489  -93.3712
2712097  -93.3391
2748918  -93.1290
2790764  -93.2830
2854660  -92.7257
2890991  -93.8589
2945007  -94.1211
2981464  -93.4991
3068677  -93.6154
3112176  -92.8640
3160208  -92.8609
3220258  -93.1788
3248144  -92.7760
3280363  -93.1664
3340245  -93.4136
3388987  -93.4076
3425686  -94.2723
3465944  -94.7872
3522167  -94.3398
3575798  -93.0720
3637286  -92.8338
3682270  -92.6434
3730854  -92.9440
3767990  -92.4608
3798309  -91.4736
3833159  -92.0732
3887394  -92.0826
3981514  -91.5372
4036069  -91.7741
4199719  -90.5511
4415829  -90.3911
4551398  -90.2237
4743897  -90.5566
4883953  -90.6747
5031193  -91.0204
5211678  -91.7545
5360768  -91.8866
5546765  -91.6553
5776514  -91.2558
5989954  -91.4088
6197032  -91.8125
6331289  -91.4140
6479427  -91.3662
6640394  -91.3161
6817512  -91.1905
6934014  -90.7992
7087414  -90.4279
7212867  -89.9331
7355330  -89.8641
7492066  -89.9411
7617088  -89.8230
7756948  -90.3336
7896117  -90.2722
8038690  -90.3066
8178478  -90.0910
8293714  -90.7994
8456684  -90.3331
8591528  -90.5321
8746796  -90.4647
8889450  -90.4588
9053988  -90.1240
9186293  -89.6713
9365966  -90.1143
9523192  -89.8041
9668868  -89.4766
9809419  -89.1128
9988928  -89.2682
10135808  -89.5638
10228278  -89.4326
10321545  -89.2080
10470496  -89.0589
10580517  -89.0041
10721225  -88.7876
10861182  -88.5751
10992534  -88.5693
11126595  -89.0175
11257424  -89.2762
11357797  -89.5789
11465700  -89.9514
11587743  -90.0782
11706201  -90.0237
11822733  -90.0838
11927098  -90.4159
12020601  -90.4647
12141808  -89.9742
12266862  -89.9616
12388851  -89.9005
12514383  -90.2794
12628422  -90.0026
12758421  -89.8380
12867978  -89.5854
12993279  -89.5209
13109227  -89.6286
13231157  -89.4932
13347039  -89.4951
13467200  -89.5571
13591015  -89.7046
13734072  -89.6259
13866283  -89.5636
13989352  -89.5715
14115630  -89.5910
14251198  -89.7805
14357670  -89.7690
14460480  -89.5926
14571713  -89.4813
14665104  -89.4717
14759192  -89.2087
14873950  -89.0981
14950358  -89.2169
15040915  -89.1013
15144732  -88.9486
15258467  -89.0994
15340742  -89.0973
15461742  -88.9701
15552690  -89.0405
15658539  -89.1509
15774531  -89.3137
15910560  -89.4818
16021782  -89.3925
16139085  -89.4693
16220339  -89.6080
16311962  -89.5717
16410200  -89.6395
16513960  -89.7472
16618782  -89.8445
16709097  -89.8171
16830856  -89.9563
16941979  -90.1203
17048936  -90.2399
17159394  -90.4100
17248042  -90.3282
17336763  -90.4570
17466560  -90.4521
17571536  -90.4689
17675865  -90.4910
17764754  -90.3714
17875166  -90.3305
17973896  -90.3747
18058578  -90.2981
18152016  -90.3804
18295325  -90.3685
18394942  -90.2322
18531924  -90.2248
18626999  -90.2472
18705630  -90.1549
18794378  -90.0642
18887104  -90.0889
18968850  -90.1483
19061226  -90.2069
19176528  -90.2320
19245400  -90.3571
19354864  -90.4250
19465494  -90.4279
19560787  -90.3899
19653984  -90.4929
19742675  -90.4787
19836279  -90.4217
19935306  -90.5162
20032374  -90.6425
20125896  -90.5031
20228865  -90.5349
20311421  -90.5944
20404964  -90.5486
20545832  -90.4759
20660526  -90.5479
20756062  -90.6409
20846298  -90.6550
20940642  -90.7104
21017152  -90.7221
21103617  -90.6379
21179368  -90.7597
21284851  -90.7330
21397888  -90.7108
21470437  -90.6334
21588318  -90.5947
21680672  -90.4650
21791808  -90.4868
21880645  -90.5841
21986217  -90.6456
22093264  -90.5628
22180160  -90.4316
22291397  -90.4423
22418491  -90.3495
22525848  -90.3441
22599850  -90.4046
22694334  -90.3770
22782914  -90.4234
22882237  -90.4602
22965094  -90.4949
23072422  -90.5691
23156883  -90.6551
23259156  -90.6367
23359842  -90.5439
23458140  -90.4171
23547519  -90.4575
23629256  -90.3136
23723328  -90.3260
23801955  -90.3349
23908218  -90.3318
24012478  -90.3511
24116098  -90.3601
24193518  -90.2914
24311451  -90.3699
24437702  -90.4359
24527639  -90.3321
24615089  -90.2754
24714225  -90.2095
24793580  -90.1869
24860798  -90.1224
24940713  -90.2126
25054718  -90.0552
25114062  -90.0423
25217346  -90.0745
25305479  -90.1874
25392091  -90.2191
25504789  -90.2265
25599920  -90.1980
25696905  -90.1246
25815592  -90.1343
25908880  -89.9927
26002782  -89.9586
26113465  -89.9188
26206025  -89.9237
26318814  -89.8699
26451815  -89.9355
26545688  -89.9510
26631888  -89.9590
26731642  -89.9789
26829450  -89.9247
26917237  -89.8888
27023296  -89.8475
27106848  -89.8636
27202860  -89.8752
27294683  -89.8582
27389824  -89.9175
27476974  -89.9218
27555899  -89.9874
27654230  -89.9844
27750595  -89.9278
27839952  -89.9013
27930008  -89.9635
28016139  -89.9526
28107522  -89.9766
28217482  -89.9980
28309402  -89.9130
28390150  -89.7890
28466018  -89.8491
28543215  -89.8503
28637814  -89.8177
28738278  -89.8744
28831554  -89.9120
28921090  -89.8664
28998215  -89.8975
29106603  -89.9705
29199209  -89.9597
29290426  -89.9544
29405151  -89.9754
29510046  -89.8685
29626048  -89.8924
29714144  -89.8813
29816328  -89.9580
29902048  -89.9982
29996040  -89.9835
30107663  -89.9330
30211582  -89.8665
30292974  -89.7955
30381840  -89.8259
30495648  -89.8097
30575793  -89.9235
30670970  -90.0416
30770038  -90.0398
30856878  -90.0664
30953435  -90.0821
31061952  -90.1183
31142464  -90.1763
31237970  -90.1889
31325397  -90.2341
31441420  -90.2538
31547118  -90.3094
31626775  -90.3647
31708293  -90.3122
31786432  -90.3279
31870550  -90.3497
31967808  -90.3428
32054464  -90.2667
32139774  -90.2896
32232930  -90.2411
32337040  -90.2071
32451438  -90.3263
32539675  -90.3489
32617792  -90.3208
32692795  -90.3309
32804674  -90.3569
32905858  -90.3246
32965032  -90.3856
33091482  -90.3603
33208835  -90.4198
33295552  -90.4295
33398544  -90.3653
33495102  -90.3351
33623849  -90.3552
33721456  -90.3090
33799212  -90.3524
33901861  -90.3459
33995936  -90.3758
34091705  -90.2995
34211455  -90.2325
34321995  -90.2213
34401946  -90.1833
34500118  -90.1811
34598624  -90.1608
34702966  -90.1172
34808976  -90.1187
34921450  -90.1244
35024290  -90.1090
35111880  -90.0609
35222211  -90.0764
35343414  -90.1161
35460138  -90.0299
35542224  -90.0173
35650824  -89.9562
35742325  -89.9887
35828208  -89.9011
35927278  -89.9687
36031214  -89.9743
36122463  -90.0157
36189765  -90.0426
36268968  -90.0908
36366421  -90.1265
36458494  -90.1590
36564752  -90.2419
36658710  -90.2437
36737889  -90.2717
36845123  -90.2315
36955104  -90.2086
37043278  -90.1928
37154799  -90.1633
37233862  -90.1143
37331392  -90.0951
37429120  -90.1017
37537185  -90.1690
37629354  -90.2242
37707718  -90.1759
37815732  -90.1202
37917397  -90.1712
38027078  -90.1815
38104935  -90.1860
38173757  -90.1895
38283150  -90.2322
38392368  -90.2044
38490726  -90.1063
38569730  -90.1434
38674386  -90.1755
38758600  -90.1821
38840314  -90.2384
38926556  -90.1840
39012131  -90.1803
39114117  -90.1562
39195264  -90.1304
39295530  -90.1521
39369733  -90.1312
39453205  -90.0818
39543516  -89.9961
39634511  -89.9951
39721931  -90.0270
39814914  -90.0369
39890198  -90.0514
39973440  -90.0748
40059042  -90.1198
40134025  -90.1035
40226886  -90.1590
40311765  -90.1524
40388158  -90.1379
40480272  -90.1154
40578874  -90.1394
40669794  -90.1162
40751658  -90.1171
40846126  -90.1145
40951800  -90.1224
41042238  -90.1174
41115590  -90.1734
41213830  -90.1795
41304183  -90.2378
41393439  -90.2958
41508454  -90.3059
41608587  -90.2901
41705019  -90.2771
41789225  -90.2341
41883139  -90.1923
41961359  -90.1455
42048011  -90.1817
42125643  -90.1616
42212949  -90.1331
42286674  -90.1386
42377777  -90.1130
42455472  -90.1085
42528464  -90.0748
42624550  -90.0805
42698759  -90.0021
42793920  -89.9856
42851088  -89.9584
42932160  -89.9736
43025814  -90.0391
43106427  -90.0532
43186113  -89.9884
43274226  -90.0346
43361443  -90.0880
43445240  -90.0734
43530769  -90.1095
43633400  -90.1363
43716425  -90.1129
43809072  -90.0897
43887936  -90.0802
43994295  -90.0275
44091670  -89.9694
44187202  -89.9389
44270466  -89.9930
44368053  -90.0192
44454645  -90.0460
44551599  -90.0521
44650291  -90.0036
44733114  -90.0311
44821550  -90.0443
44909466  -90.0567
44974138  -90.0957
45060149  -90.0884
45136870  -90.0734
45206278  -90.1037
45290095  -90.1454
45384702  -90.1528
45468720  -90.1842
45574640  -90.1770
45671787  -90.1982
45762419  -90.2040
45838716  -90.2573
45925850  -90.2180
46003536  -90.2329
46095662  -90.2168
46186872  -90.2363
46274095  -90.2512
46361286  -90.2140
46463760  -90.1792
46573812  -90.1995
46659888  -90.1425
46741616  -90.1859
46849472  -90.1949
46921786  -90.2046
46999584  -90.1743
47101578  -90.1678
47188958  -90.1502
47277552  -90.1887
47393888  -90.1632
47483109  -90.1656
47597364  -90.1761
47677403  -90.1720
47770082  -90.2263
47857062  -90.2142
47922882  -90.1476
48009970  -90.1046
48114938  -90.0921
48207686  -90.0494
48285285  -90.0436
48351177  -90.0845
48430294  -90.1196
48534578  -90.1287
48611385  -90.1536
48679475  -90.1328
48771200  -90.1391
48864179  -90.1306
48941113  -90.1369
49039042  -90.1531
49114710  -90.1748
49205256  -90.1572
49295547  -90.1298
49373305  -90.1347
49457994  -90.1229
49520585  -90.0994
49619206  -90.0613
49704789  -90.0734
49796425  -90.1027
49861154  -90.0573
49938059  -90.0591
50021045  -90.0649
50110722  -90.0673
50208798  -90.0670
50289481  -90.0237
50403277  -90.0317
50494345  -90.0247
50575100  -90.0041
50658307  -89.9973
50755230  -89.9668
50856990  -89.9783
50945518  -89.9406
51049810  -89.9380
51130152  -89.9281
51224592  -89.9123
51319446  -89.9212
51414278  -89.8928
51510192  -89.9084
51616475  -89.8841
51708096  -89.8387
51790032  -89.8214
51867594  -89.8199
51946857  -89.7756
52065114  -89.7888
52147344  -89.7665
52226982  -89.7640
52328907  -89.7517
52425351  -89.7688
52536183  -89.8172
52643550  -89.7931
52719386  -89.8160
52810331  -89.7973
52889712  -89.8032
52978845  -89.7718
53078223  -89.8075
53168004  -89.7909
53263778  -89.7725
53353445  -89.7734
53476695  -89.7974
53572287  -89.7906
53664896  -89.7648
53766306  -89.7614
53850832  -89.7700
53945894  -89.7856
54058485  -89.7690
54147138  -89.7252
54244950  -89.7446
54332930  -89.7307
54425343  -89.7118
54524838  -89.7268
54619216  -89.6818
54727217  -89.6519
54823320  -89.6496
54895525  -89.6665
54993249  -89.6760
55089002  -89.6520
55176643  -89.6318
55240722  -89.6117
55325041  -89.6262
55423424  -89.6357
55526306  -89.6274
55625680  -89.6014
55707829  -89.5951
55795791  -89.5913
55880083  -89.6252
55976450  -89.6232
56074770  -89.6321
56174774  -89.5895
56248614  -89.6203
56344618  -89.5815
56451992  -89.5767
56514606  -89.5736
56607675  -89.5718
56686487  -89.5671
56751120  -89.5892
56824110  -89.6042
56933648  -89.5833
57007363  -89.5643
57101766  -89.5733
57189815  -89.5521
57279266  -89.5362
57375968  -89.5506
57478776  -89.5248
57594384  -89.5504
57682190  -89.5342
57764016  -89.5391
57846699  -89.5446
57949517  -89.5309
58026677  -89.5621
58110528  -89.5286
58192597  -89.5760
58279860  -89.5926
58374992  -89.5777
58468198  -89.5954
58571648  -89.6101
58660599  -89.5434
58780970  -89.5577
58875128  -89.5471
58966560  -89.4930
59093216  -89.4895
59192997  -89.4855
59288824  -89.4861
59356378  -89.4912
59440486  -89.4702
59526269  -89.4623
59621312  -89.4346
59705214  -89.4557
59802930  -89.4570
59912775  -89.4588
59979996  -89.4578
60075537  -89.4681
60173296  -89.4817
60269265  -89.4970
60352342  -89.5033
60436179  -89.4995
60526053  -89.4835
60623328  -89.4653
60692658  -89.4684
60787710  -89.4431
60887595  -89.4517
60964896  -89.4293
61070107  -89.4324
61162176  -89.4582
61234240  -89.4546
61313026  -89.4396
61400450  -89.4252
61491670  -89.4168
61588590  -89.4162
61680751  -89.4253
61778030  -89.4160
61879602  -89.3735
61972313  -89.3724
62048322  -89.3432
62154290  -89.3395
62232066  -89.3212
62323470  -89.3608
62425258  -89.3355
62538063  -89.3411
62635648  -89.3069
62726830  -89.3232
62811072  -89.3555
62912862  -89.3514
62987839  -89.3164
63091518  -89.3263
63196020  -89.3451
63286065  -89.3528
63383831  -89.3478
63454144  -89.3252
63530498  -89.3557
63628839  -89.3406
63717456  -89.3441
63814570  -89.3497
63905122  -89.3558
64012871  -89.3151
64090746  -89.3077
64181577  -89.3144
64259181  -89.3075
64340182  -89.2938
64418190  -89.3011
64502352  -89.3400
64593221  -89.3393
64687428  -89.3579
64767466  -89.3366
64840270  -89.3417
64914880  -89.3550
64993458  -89.3503
65081840  -89.3425
65202702  -89.3594
65280514  -89.3578
65363378  -89.3598
65445018  -89.3720
65504259  -89.3705
65604285  -89.3144
65683890  -89.3058
65750517  -89.3094
65847353  -89.3070
65937077  -89.2944
66010960  -89.2824
66101994  -89.2892
66191598  -89.3105
66269307  -89.2975
66352842  -89.2997
66439067  -89.2813
66542717  -89.2585
66618960  -89.2462
66717963  -89.2525
66810513  -89.2413
66898757  -89.2302
66981968  -89.2693
67070290  -89.2825
67169808  -89.3007
67242666  -89.3089
67328910  -89.3235
67405641  -89.3035
67483269  -89.2840
67578164  -89.3233
67671488  -89.3284
67781834  -89.3444
67863360  -89.3241
67937967  -89.3425
68026723  -89.3315
68118486  -89.3260
68202087  -89.3434
68269728  -89.3466
68338269  -89.3217
68418800  -89.3366
68518990  -89.3141
68600371  -89.2734
68677182  -89.2762
68744342  -89.2921
68826640  -89.2690
68912462  -89.2540
69016322  -89.2598
69118545  -89.2868
69203600  -89.3016
69281809  -89.2672
69377686  -89.2749
69460947  -89.2854
69535674  -89.3121
69626935  -89.2983
69692775  -89.2632
69766101  -89.2301
69863808  -89.2303
69950629  -89.2337
70023083  -89.2405
70123920  -89.2322
70216477  -89.2267
70313255  -89.2279
70396426  -89.2248
70475840  -89.2513
70578077  -89.2365
70671426  -89.2335
70750446  -89.2501
70846300  -89.2680
70943945  -89.2151
71036770  -89.2140
71129079  -89.2273
71225907  -89.2731
71310029  -89.2659
71376291  -89.2921
71472330  -89.2789
71569908  -89.2529
71664894  -89.2297
71748544  -89.2673
71824514  -89.2662
71925159  -89.2771
72000350  -89.2558
72090656  -89.2644
72171722  -89.2377
72249039  -89.2536
72342845  -89.2412
72434164  -89.2653
72526272  -89.2411
72625995  -89.2592
72711663  -89.2351
72796234  -89.2265
72880704  -89.2451
72976510  -89.2206
73069918  -89.2247
73154995  -89.2288
73232367  -89.2459
73326351  -89.2266
73413774  -89.2406
73509673  -89.2554
73613628  -89.2679
73717159  -89.2738
73778397  -89.2948
73856582  -89.2698
73938685  -89.2587
74038305  -89.2401
74118939  -89.2210
74202080  -89.2394
74272824  -89.2514
74364384  -89.2414
74439312  -89.2238
74512438  -89.2350
74600783  -89.2223
74702064  -89.2110
74796992  -89.2117
74892474  -89.2290
74988918  -89.2125
75066240  -89.2132
75155609  -89.2169
75250130  -89.1778
75325051  -89.1768
75415888  -89.1631
75509001  -89.1569
75595791  -89.1798
75698144  -89.2175
75794841  -89.1961
75892406  -89.2254
75986448  -89.2205
76086050  -89.2039
76171914  -89.1982
76263070  -89.1727
76343760  -89.1748
76435530  -89.1966
76524050  -89.2047
76617351  -89.2312
76694739  -89.1943
76778970  -89.2053
76870906  -89.1839
76983424  -89.1954
77064447  -89.1924
77173354  -89.1856
77250834  -89.1966
77327028  -89.1571
77406698  -89.1648
77506368  -89.1653
77580048  -89.1730
77656270  -89.2038
77752311  -89.1845
77852078  -89.1694
77947926  -89.1589
78039600  -89.1136
78115713  -89.1096
78202298  -89.0951
78288570  -89.1003
78385851  -89.0897
78487570  -89.0828
78581737  -89.1051
78680906  -89.1062
78768064  -89.1380
78858432  -89.0946
78955698  -89.1181
79044372  -89.1133
79145920  -89.1003
79252416  -89.0940
79353280  -89.0938
79451427  -89.0974
79532643  -89.0986
79630096  -89.0816
79712825  -89.0659
79815600  -89.0703
79890378  -89.0641
79981760  -89.0530
80055715  -89.0702
80133265  -89.0542
80218981  -89.0652
80301930  -89.0705
80390850  -89.0583
80468544  -89.0595
80564003  -89.0725
80642106  -89.0514
80726118  -89.0571
80826726  -89.0510
80905456  -89.0547
80975680  -89.0657
81068995  -89.0976
81171039  -89.1113
81276977  -89.1205
81373698  -89.0928
81453699  -89.0892
81531216  -89.1009
81618982  -89.1193
81716400  -89.1337
81806558  -89.1294
81892315  -89.1162
81976263  -89.1067
82097931  -89.1215
82188148  -89.0973
82285376  -89.0807
82359975  -89.0673
82452331  -89.0762
82557957  -89.0953
82652544  -89.1258
82746480  -89.1271
82801272  -89.1284
82881018  -89.1226
82957350  -89.1219
83042322  -89.1181
83128768  -89.1155
83233234  -89.1199
83295600  -89.1365
83380234  -89.1311
83476569  -89.1125
83559574  -89.0830
83660689  -89.1089
83743725  -89.0705
83836992  -89.0700
83910155  -89.0710
83989190  -89.0514
84072105  -89.0614
84152496  -89.0268
84249665  -89.0344
84341712  -89.0429
84426912  -89.0293
84511162  -89.0331
84590181  -89.0353
84678070  -89.0287
84757056  -89.0314
84843470  -89.0202
84933810  -89.0443
85019150  -89.0258
85085098  -89.0358
85169592  -88.9937
85236626  -88.9621
85320880  -88.9709
85422144  -88.9653
85507590  -88.9353
85591152  -88.9134
85690912  -88.9219
85773984  -88.9288
85849574  -88.9229
85910832  -88.9003
86001408  -88.8911
86078398  -88.9045
86168425  -88.8987
86260317  -88.9057
86344452  -88.9028
86434146  -88.9140
86532702  -88.9037
86617800  -88.9080
86724640  -88.9097
86810342  -88.9279
86892686  -88.9326
86974322  -88.9440
87062600  -88.9274
87150681  -88.9265
87239299  -88.9450
87322443  -88.9274
87392898  -88.9139
87458883  -88.9033
87529680  -88.8784
87617325  -88.9087
87683889  -88.9267
87773170  -88.9063
87882390  -88.8992
87972498  -88.9069
88079266  -88.9138
88170975  -88.8991
88247550  -88.8979
88338850  -88.8861
88446784  -88.8817
88551558  -88.8769
88641370  -88.8776
88721820  -88.8641
88819958  -88.8850
88915194  -88.8737
89009145  -88.8919
89092110  -88.8890
89185850  -88.9090
89278512  -88.9010
89351600  -88.8876
89451326  -88.8761
89542550  -88.8783
89622533  -88.8798
89715922  -88.8850
89801999  -88.8717
89912450  -88.8826
90001062  -88.9017
90073454  -88.8705
90145464  -88.8411
90232912  -88.8333
90301104  -88.8371
90392796  -88.8501
90487539  -88.8481
90607644  -88.8515
90700269  -88.8481
90786886  -88.8579
90894543  -88.8698
90978723  -88.8578
91064610  -88.8501
91161329  -88.8400
91251399  -88.8551
91341877  -88.8699
91413778  -88.8757
91493568  -88.8437
91574707  -88.8216
91672710  -88.8063
91757862  -88.8118
91846752  -88.8100
91936772  -88.8381
92015138  -88.8313
92096290  -88.8203
92184333  -88.8248
92256441  -88.8471
92348654  -88.8596
92425010  -88.8469
92502144  -88.8444
92576073  -88.8439
92667600  -88.8452
92734042  -88.8434
92822475  -88.8461
92910141  -88.8370
92981118  -88.8134
93085776  -88.8074
93170690  -88.7915
93261177  -88.8223
93359325  -88.8154
93437622  -88.8056
93525011  -88.8119
93615712  -88.8119
93724704  -88.8029
93819996  -88.8074
93904848  -88.8164
93986386  -88.8381
94076521  -88.8161
94155426  -88.8138
94226576  -88.8141
94311171  -88.7803
94398015  -88.7650
94506640  -88.7890
94583825  -88.7873
94674563  -88.7683
94756925  -88.7719
94847144  -88.7621
94935632  -88.7707
95008485  -88.7834
95099095  -88.7804
95190912  -88.7646
95285542  -88.7604
95376699  -88.7568
95490112  -88.7421
95586765  -88.7464
95654550  -88.7793
95725504  -88.7949
95809410  -88.7981
95880096  -88.8184
95968766  -88.8151
96038114  -88.8072
96110803  -88.8241
96187106  -88.8001
96274800  -88.8127
96364986  -88.7971
96445262  -88.7949
96528208  -88.8088
96611202  -88.8213
96710297  -88.8201
96819121  -88.8262
96905501  -88.8204
97000763  -88.8265
97076150  -88.8061
97150879  -88.8319
97228432  -88.8330
97323480  -88.8474
97416800  -88.8664
97504218  -88.8781
97577718  -88.8730
97653280  -88.8708
97745495  -88.8723
97817216  -88.8935
97912008  -88.8963
97994481  -88.8869
98070011  -88.8716
98144704  -88.8771
98248816  -88.8867
98326043  -88.8813
98409600  -88.8942
98519061  -88.9025
98610080  -88.8867
98709282  -88.8732
98780149  -88.8868
98870055  -88.8906
98947550  -88.8810
99034195  -88.8575
99101175  -88.8649
99187641  -88.8496
99262608  -88.8579
99340571  -88.8639
99404058  -88.8800
99478842  -88.9006
99555246  -88.9140
99632258  -88.9168
99729970  -88.9086
99807455  -88.9159
99895168  -88.8962


==> data/all_log_r4_p5.dat <==
234446  -49.4599
501029  -39.3732
545723  -46.1063
556838  -43.9676
602461  -42.9572
614066  -45.0281
709111  -42.0140
723211  -41.7940
773926  -43.3494
787882  -44.5670
797611  -44.1871
798107  -45.1119
812011  -44.7544
842596  -44.4604
887657  -43.2413
918154  -44.0199
926584  -44.7035
927747  -45.3069
953243  -45.8494
956087  -45.6105
961433  -46.0852
1000033  -46.5222
1064576  -46.3001
1064802  -46.7006
1099496  -47.0732
1104248  -46.8600
1109716  -46.6638
1112437  -45.9668
1119467  -44.8225
1122519  -44.2377
1129211  -44.1568
1142158  -44.0822
1162928  -44.0140
1175648  -43.5274
1181618  -43.0696
1184808  -43.4374
1186277  -43.3963
1195243  -43.7363
1195408  -44.0584
1202204  -44.0056
1217346  -44.3067
1241437  -44.5950
1265654  -44.8714
1268658  -45.1351
1281933  -45.3879
1282789  -45.3169
1298917  -44.9438
1299157  -44.8861
1314626  -45.1250
1321589  -44.7794
1337024  -45.0123
1389086  -46.0594
1518364  -45.5374
1557449  -45.5416
1649108  -45.7604
1685692  -46.1483
1725194  -46.3147
1764029  -45.9571
1811621  -45.9635
1824082  -45.6685
1848689  -45.4042
1890226  -45.3058
1944598  -45.3520
1997971  -45.3974
2033863  -45.5621
2053754  -45.5995
2064838  -45.4113
2165463  -45.4562
2184811  -45.5005
2209854  -45.6437
2235447  -45.6811
2271706  -45.9065
2306624  -46.2107
2322942  -46.4091
2371354  -46.5115
2383078  -46.4410
2431423  -46.4574
2468866  -46.3949
2515157  -46.4919
2542557  -46.4340
2568799  -46.2322
2659917  -46.4022
2681691  -46.3544
2738586  -46.1722
2769616  -46.2012
2811463  -46.2303
2867906  -46.3238
2887462  -46.4141
2913266  -46.5632
2945007  -46.5247
2973792  -46.4884
3036728  -46.2492
3086323  -46.1960
3148167  -46.1484
3206583  -46.0026
3243162  -46.1178
3268032  -46.0329
3340072  -46.0484
3386237  -45.8827
3422458  -46.1258
3464112  -46.1410
3522167  -46.2403
3575798  -46.1319
3641491  -46.1498
3710602  -46.1294
3756666  -46.1112
3788602  -46.0947
3833159  -46.0074
3887394  -45.9956
3981514  -46.0890
4036069  -46.1800
4077611  -46.2347
4125433  -46.3525
4162864  -46.3391
4194196  -46.2958
4230064  -46.0410
4452167  -46.0527
4669281  -45.9193
4826393  -45.9108
4999038  -45.8447
5207696  -46.0007
5373001  -46.0673
5637546  -46.0595
5896931  -46.1989
6142253  -46.1007
6303478  -46.0172
6468864  -45.9597
6692069  -45.8976
6911459  -45.8177
7049904  -45.7995
7185712  -45.7221
7363216  -45.7015
7497549  -45.7902
7635429  -45.7840
7778161  -45.6162
7949226  -45.5989
8059432  -45.6970
8181584  -45.6204
8276032  -45.6184
8436397  -45.6451
8556402  -45.6450
8711613  -45.7448
8823632  -45.7788
8961813  -45.7873
9085598  -45.8718
9234434  -45.8215
9405144  -45.8630
9540718  -45.7997
9674021  -45.8429
9796208  -45.8302
9941579  -45.7370
10090269  -45.6396
10207568  -45.6712
10284612  -45.6939
10388898  -45.6390
10497321  -45.6429
10608098  -45.5649
10727556  -45.6243
10856421  -45.6810
10973826  -45.7364
11092669  -45.6776
11230174  -45.7199
11329997  -45.6888
11434686  -45.5551
11534467  -45.5271
11633723  -45.5074
11758656  -45.4702
11872672  -45.4641
11940738  -45.4405
12057102  -45.4578
12148773  -45.4247
12269777  -45.4305
12383903  -45.4537
12485979  -45.4282
12588664  -45.4670
12699246  -45.4784
12787624  -45.4645
12887488  -45.4922
12997984  -45.4692
13109227  -45.5017
13223101  -45.5278
13324432  -45.5392
13437143  -45.5706
13542064  -45.5539
13668731  -45.4885
13814829  -45.5010
13922048  -45.4832
14024472  -45.5005
14143954  -45.4474
14273787  -45.4532
14377952  -45.4452
14479761  -45.4216
14576062  -45.4146
14668788  -45.3953
14752926  -45.4313
14855016  -45.4453
14932332  -45.4360
15020352  -45.4780
15107654  -45.4321
15195072  -45.4550
15277242  -45.4728
15371392  -45.4644
15481944  -45.4554
15562699  -45.4137
15696746  -45.3495
15804971  -45.3089
15926206  -45.3071
16032764  -45.2826
16148368  -45.2597
16243926  -45.2113
16323251  -45.2314
16420502  -45.1994
16517209  -45.1811
16619142  -45.1747
16700268  -45.1366
16799672  -45.1061
16903533  -45.0907
17013362  -45.0748
17113556  -45.1133
17218454  -45.0780
17296872  -45.0737
17418112  -45.0491
17529321  -45.0766
17620578  -45.1047
17711643  -45.1125
17813944  -45.1401
17909859  -45.0855
17997072  -45.1091
18091704  -45.1057
18214167  -45.1290
18333402  -45.1500
18441894  -45.1760
18560448  -45.1778
18656446  -45.1244
18738174  -45.0944
18818862  -45.1067
18901692  -45.0717
18981834  -45.0497
19089101  -45.0472
19198553  -45.0505
19264926  -45.0378
19374571  -45.0189
19478077  -45.0263
19558398  -45.0134
19646101  -45.0200
19730879  -45.0466
19824011  -45.0882
19913487  -45.0926
20007744  -45.0881
20089039  -45.0865
20162673  -45.0857
20253636  -45.0711
20349014  -45.0628
20425376  -45.0875
20560704  -45.0769
20668224  -45.0758
20758281  -45.1028
20849662  -45.1126
20929653  -45.1141
21010124  -45.0915
21077352  -45.0758
21159274  -45.0802
21254574  -45.0706
21367131  -45.0775
21445239  -45.1045
21531333  -45.1305
21613632  -45.1299
21716377  -45.1421
21812019  -45.1061
21902289  -45.0948
21999872  -45.1018
22093264  -45.0978
22178382  -45.0516
22270668  -45.0266
22397022  -44.9959
22497512  -44.9899
22587052  -44.9644
22669254  -44.9835
22741159  -44.9890
22827627  -45.0064
22935079  -44.9985
23021509  -45.0070
23114142  -45.0059
23223491  -45.0005
23333487  -44.9939
23443729  -45.0017
23522282  -44.9995
23597608  -45.0052
23695614  -44.9967
23776654  -45.0025
23879493  -45.0187
23965589  -45.0252
24065008  -45.0204
24151954  -45.0248
24251666  -45.0264
24372308  -44.9870
24476526  -44.9733
24552241  -44.9570
24647888  -44.9538
24739966  -44.9559
24811312  -44.9481
24884762  -44.9092
24963292  -44.9216
25065902  -44.9209
25140846  -44.8978
25244326  -44.8972
25325248  -44.8999
25423296  -44.9336
25537134  -44.9060
25628871  -44.9088
25739816  -44.9027
25837418  -44.9036
25927856  -44.9065
26020768  -44.9044
26126244  -44.8904
26217791  -44.8941
26329638  -44.9009
26460224  -44.9077
26546007  -44.8800
26632382  -44.8593
26733567  -44.8743
26816662  -44.8995
26917237  -44.9142
27023568  -44.9282
27101213  -44.9116
27188316  -44.8994
27295854  -44.8866
27386562  -44.8871
27469872  -44.8958
27537858  -44.9080
27637329  -44.9033
27707216  -44.8962
27811942  -44.9020
27901553  -44.8916
27976062  -44.8934
28079984  -44.9010
28158109  -44.8771
28279504  -44.8661
28359426  -44.8528
28422584  -44.8589
28499912  -44.8677
28572573  -44.8580
28652022  -44.8625
28750912  -44.8596
28833738  -44.8674
28920816  -44.8646
28994643  -44.8766
29083014  -44.8827
29167461  -44.8832
29279088  -44.8698
29391197  -44.8737
29487558  -44.8566
29600192  -44.8676
29696973  -44.8876
29776512  -44.8714
29868711  -44.8483
29967198  -44.8499
30067531  -44.8350
30177874  -44.8188
30271199  -44.8142
30354919  -44.8170
30459672  -44.8327
30535989  -44.8354
30634208  -44.8165
30749317  -44.8168
30815518  -44.8120
30901026  -44.8017
31006896  -44.7879
31099516  -44.7848
31191672  -44.7823
31271991  -44.7824
31376412  -44.7845
31506838  -44.7786
31571206  -44.7912
31647554  -44.7809
31725862  -44.7560
31823114  -44.7745
31910362  -44.7674
31992576  -44.7814
32062869  -44.7904
32143333  -44.7747
32236656  -44.7510
32337569  -44.7254
32451438  -44.7309
32525162  -44.7214
32595864  -44.7240
32683296  -44.7160
32787728  -44.7195
32894046  -44.7251
32941922  -44.7130
33049688  -44.7003
33147814  -44.7249
33255528  -44.7215
33327248  -44.7006
33432698  -44.7042
33531182  -44.7084
33656666  -44.7121
33744129  -44.7047
33832527  -44.7008
33935787  -44.6963
34027306  -44.6870
34108623  -44.6826
34247264  -44.6978
34333274  -44.6881
34439041  -44.6825
34535749  -44.6789
34640456  -44.6534
34747299  -44.6566
34845426  -44.6407
34950592  -44.6460
35050288  -44.6651
35146653  -44.6757
35258706  -44.6802
35400336  -44.6724
35488741  -44.6686
35578896  -44.6628
35674352  -44.6707
35766288  -44.6637
35848319  -44.6510
35962493  -44.6569
36051952  -44.6469
36131958  -44.6587
36196566  -44.6672
36298891  -44.6764
36376821  -44.6607
36478592  -44.6686
36566713  -44.6589
36674176  -44.6611
36748737  -44.6402
36857322  -44.6425
36966546  -44.6567
37066456  -44.6584
37155662  -44.6618
37235853  -44.6623
37322883  -44.6609
37404864  -44.6676
37528638  -44.6747
37614194  -44.6667
37688437  -44.6575
37783909  -44.6696
37879561  -44.6653
37988734  -44.6520
38072934  -44.6502
38135872  -44.6473
38223503  -44.6510
38360392  -44.6350
38440406  -44.6339
38530018  -44.6371
38616768  -44.6461
38708416  -44.6510
38797023  -44.6494
38889142  -44.6578
38987267  -44.6598
39062592  -44.6634
39156288  -44.6712
39250607  -44.6743
39323839  -44.6641
39409488  -44.6684
39497952  -44.6652
39601449  -44.6729
39700944  -44.6681
39782322  -44.6797
39858752  -44.6704
39942058  -44.6604
40007224  -44.6523
40086336  -44.6544
40195023  -44.6311
40267541  -44.6389
40347978  -44.6371
40431033  -44.6203
40524094  -44.6275
40619394  -44.6186
40703552  -44.6120
40785887  -44.6093
40883642  -44.5983
41006088  -44.5979
41084937  -44.5871
41169079  -44.5763
41271342  -44.5814
41337777  -44.5915
41433624  -44.5933
41537682  -44.5914
41630184  -44.5971
41734743  -44.6000
41803143  -44.5970
41886456  -44.5828
41956736  -44.5745
42035472  -44.5679
42110742  -44.5651
42212949  -44.5634
42286357  -44.5569
42374443  -44.5563
42454627  -44.5478
42521874  -44.5409
42622352  -44.5383
42698759  -44.5425
42794269  -44.5315
42860624  -44.5347
42926658  -44.5405
43010966  -44.5411
43105472  -44.5473
43180319  -44.5490
43263686  -44.5459
43352096  -44.5321
43443792  -44.5292
43526808  -44.5278
43634397  -44.5234
43714333  -44.5327
43795818  -44.5426
43872434  -44.5286
43970304  -44.5263
44066577  -44.5189
44147232  -44.5162
44248656  -44.5099
44331497  -44.5062
44415936  -44.4911
44502406  -44.4860
44615577  -44.4794
44694038  -44.4744
44784121  -44.4738
44856184  -44.4679
44937664  -44.4811
45004736  -44.4782
45096827  -44.4713
45176384  -44.4698
45246409  -44.4601
45332317  -44.4655
45399886  -44.4549
45501803  -44.4434
45599526  -44.4498
45693104  -44.4538
45788119  -44.4650
45850969  -44.4622
45939993  -44.4681
46014094  -44.4649
46100066  -44.4708
46188538  -44.4762
46286973  -44.4782
46374178  -44.4874
46481989  -44.4980
46570929  -44.5028
46654528  -44.5006
46724358  -44.4979
46802314  -44.5004
46904442  -44.4903
46973889  -44.4867
47048946  -44.4837
47144713  -44.4783
47256458  -44.4744
47363136  -44.4774
47459872  -44.4888
47540182  -44.4840
47642621  -44.4760
47731563  -44.4804
47811259  -44.4863
47891339  -44.4815
47964279  -44.4910
48064167  -44.5022
48156769  -44.5057
48231971  -44.5069
48315721  -44.5140
48377699  -44.5062
48466412  -44.5056
48560049  -44.4992
48637208  -44.4933
48727312  -44.5057
48834174  -44.5025
48919062  -44.5101
49020317  -44.5064
49095362  -44.5024
49167777  -44.5014
49251186  -44.4930
49339026  -44.4956
49426904  -44.4899
49501926  -44.4833
49601674  -44.4798
49679482  -44.4751
49768092  -44.4822
49849008  -44.4862
49918158  -44.4867
49977612  -44.4920
50079132  -44.4942
50179782  -44.5021
50252922  -44.5070
50351774  -44.4911
50426443  -44.4886
50518303  -44.4892
50599598  -44.4790
50697648  -44.4796
50801469  -44.4772
50893638  -44.4889
50984007  -44.4955
51074504  -44.4922
51168309  -44.4894
51257742  -44.4947
51341654  -44.4869
51428922  -44.4732
51522304  -44.4701
51625881  -44.4590
51732099  -44.4593
51793536  -44.4567
51865424  -44.4658
51946857  -44.4553
52061202  -44.4410
52140928  -44.4439
52214134  -44.4513
52313776  -44.4534
52410846  -44.4599
52539086  -44.4706
52647381  -44.4702
52732512  -44.4668
52824038  -44.4672
52909386  -44.4729
53000594  -44.4835
53089648  -44.4896
53171136  -44.4912
53263778  -44.4891
53355449  -44.4753
53491491  -44.4721
53576721  -44.4612
53672694  -44.4589
53763578  -44.4537
53844598  -44.4490
53946183  -44.4527
54066864  -44.4512
54162289  -44.4513
54270096  -44.4623
54359598  -44.4664
54434158  -44.4724
54536282  -44.4718
54627872  -44.4727
54737952  -44.4708
54826296  -44.4686
54904134  -44.4715
54993131  -44.4709
55078691  -44.4667
55153237  -44.4559
55215962  -44.4561
55291131  -44.4575
55365951  -44.4593
55459962  -44.4545
55572438  -44.4531
55660986  -44.4417
55762362  -44.4478
55844027  -44.4550
55944386  -44.4580
56049419  -44.4513
56144382  -44.4562
56237792  -44.4485
56315062  -44.4518
56444366  -44.4571
56514606  -44.4589
56616214  -44.4550
56687424  -44.4523
56746752  -44.4526
56845482  -44.4481
56943462  -44.4454
57030128  -44.4438
57125712  -44.4374
57219536  -44.4325
57321639  -44.4393
57422043  -44.4367
57533131  -44.4315
57624833  -44.4267
57720032  -44.4301
57804864  -44.4295
57888171  -44.4240
57979089  -44.4211
58052423  -44.4149
58141944  -44.4106
58226082  -44.4177
58334656  -44.4108
58404338  -44.4036
58509696  -44.3924
58603146  -44.3918
58687638  -44.3975
58805184  -44.3966
58891392  -44.3822
58980176  -44.3857
59115186  -44.3889
59211551  -44.3895
59305674  -44.3916
59395842  -44.3875
59456222  -44.3910
59537001  -44.3898
59635058  -44.3919
59737762  -44.3828
59837041  -44.3805
59933968  -44.3798
60038784  -44.3787
60146454  -44.3743
60236624  -44.3682
60327162  -44.3604
60413833  -44.3618
60496773  -44.3572
60598539  -44.3594
60671034  -44.3619
60761811  -44.3626
60869398  -44.3577
60950676  -44.3574
61059441  -44.3525
61151566  -44.3530
61214162  -44.3566
61298002  -44.3486
61374586  -44.3543
61478046  -44.3579
61574094  -44.3520
61675842  -44.3466
61768896  -44.3498
61862294  -44.3479
61961238  -44.3480
62028462  -44.3554
62145576  -44.3514
62223714  -44.3546
62301258  -44.3513
62404998  -44.3467
62502231  -44.3410
62598368  -44.3391
62692656  -44.3479
62777378  -44.3440
62868826  -44.3418
62959872  -44.3454
63047088  -44.3497
63143616  -44.3434
63220829  -44.3355
63345056  -44.3354
63419294  -44.3350
63482328  -44.3433
63576896  -44.3446
63668878  -44.3475
63765841  -44.3555
63867968  -44.3571
63944781  -44.3640
64067902  -44.3639
64148049  -44.3628
64244843  -44.3594
64331267  -44.3650
64398864  -44.3510
64471571  -44.3472
64558798  -44.3422
64673982  -44.3455
64745328  -44.3432
64819053  -44.3524
64880943  -44.3441
64976731  -44.3405
65058846  -44.3411
65177062  -44.3428
65277157  -44.3382
65361127  -44.3353
65430592  -44.3206
65492298  -44.3226
65591353  -44.3171
65670786  -44.3120
65738814  -44.3137
65817762  -44.3242
65903497  -44.3252
65994944  -44.3236
66072406  -44.3341
66156189  -44.3332
66248506  -44.3300
66340941  -44.3324
66417088  -44.3328
66506582  -44.3277
66594806  -44.3384
66686699  -44.3455
66771162  -44.3427
66865437  -44.3495
66968304  -44.3490
67044678  -44.3577
67158553  -44.3470
67218514  -44.3448
67310016  -44.3475
67388152  -44.3410
67455727  -44.3427
67542134  -44.3435
67639411  -44.3464
67754494  -44.3447
67844812  -44.3539
67925317  -44.3424
68008938  -44.3351
68086431  -44.3356
68171566  -44.3345
68248557  -44.3412
68323167  -44.3417
68410711  -44.3419
68493624  -44.3331
68590202  -44.3395
68671834  -44.3313
68731351  -44.3254
68824656  -44.3283
68916672  -44.3270
69016322  -44.3242
69119296  -44.3210
69217449  -44.3188
69294868  -44.3139
69378112  -44.3095
69475523  -44.3049
69560443  -44.3006
69649778  -44.2960
69722357  -44.2948
69809686  -44.2851
69883702  -44.2812
69978496  -44.2891
70074438  -44.2973
70172322  -44.2961
70271714  -44.3013
70364686  -44.2995
70434767  -44.2923
70542912  -44.2932
70670448  -44.2963
70757939  -44.2961
70850638  -44.2949
70943914  -44.2860
71054676  -44.2732
71148528  -44.2787
71245326  -44.2702
71324514  -44.2715
71377787  -44.2591
71461234  -44.2566
71552448  -44.2537
71651398  -44.2530
71740273  -44.2514
71816556  -44.2584
71886512  -44.2503
71995584  -44.2545
72090656  -44.2433
72171211  -44.2493
72259904  -44.2451
72345472  -44.2465
72440246  -44.2431
72563008  -44.2413
72659754  -44.2450
72764681  -44.2461
72842112  -44.2492
72935808  -44.2465
73021047  -44.2506
73103728  -44.2531
73195734  -44.2519
73299664  -44.2480
73379831  -44.2399
73492738  -44.2442
73609466  -44.2490
73700103  -44.2484
73767131  -44.2539
73844154  -44.2550
73931904  -44.2569
74021868  -44.2635
74114338  -44.2634
74203397  -44.2551
74287689  -44.2580
74377006  -44.2520
74457219  -44.2579
74538048  -44.2534
74635904  -44.2468
74744192  -44.2451
74842092  -44.2483
74933022  -44.2523
75026304  -44.2503
75112703  -44.2545
75223243  -44.2517
75289842  -44.2577
75390462  -44.2571
75474757  -44.2563
75566171  -44.2583
75653648  -44.2555
75773328  -44.2637
75870989  -44.2665
75954258  -44.2635
76071998  -44.2643
76165012  -44.2711
76263138  -44.2725
76358088  -44.2759
76456881  -44.2734
76560062  -44.2751
76643056  -44.2733
76724638  -44.2697
76809578  -44.2725
76927154  -44.2674
77024961  -44.2702
77119622  -44.2738
77203791  -44.2714
77288896  -44.2721
77361444  -44.2637
77444578  -44.2649
77546319  -44.2762
77624193  -44.2790
77706813  -44.2761
77807952  -44.2781
77911986  -44.2733
78015003  -44.2747
78090144  -44.2716
78182592  -44.2742
78280064  -44.2740
78382528  -44.2779
78476343  -44.2734
78579362  -44.2698
78676749  -44.2659
78760098  -44.2695
78848706  -44.2734
78964578  -44.2738
79068253  -44.2799
79179378  -44.2792
79267379  -44.2730
79378966  -44.2707
79476654  -44.2717
79593282  -44.2761
79684391  -44.2734
79773781  -44.2720
79865808  -44.2719
79937219  -44.2739
80030976  -44.2683
80107521  -44.2671
80202024  -44.2599
80302138  -44.2641
80390133  -44.2672
80469781  -44.2679
80563554  -44.2715
80636717  -44.2670
80715679  -44.2622
80822592  -44.2662
80905456  -44.2630
80973376  -44.2624
81077249  -44.2579
81194139  -44.2636
81318447  -44.2618
81402128  -44.2633
81481051  -44.2581
81560258  -44.2651
81651168  -44.2599
81753543  -44.2566
81836112  -44.2555
81928197  -44.2550
82060994  -44.2579
82168374  -44.2558
82275642  -44.2530
82360843  -44.2582
82452331  -44.2559
82550382  -44.2549
82652544  -44.2498
82741822  -44.2435
82802262  -44.2440
82875459  -44.2433
82952768  -44.2418
83033616  -44.2363
83120902  -44.2433
83236622  -44.2362
83302882  -44.2294
83378986  -44.2325
83461637  -44.2276
83544202  -44.2294
83652546  -44.2331
83732301  -44.2334
83817637  -44.2300
83898674  -44.2233
83984359  -44.2259
84076918  -44.2230
84176838  -44.2149
84273569  -44.2150
84361014  -44.2184
84437696  -44.2225
84536711  -44.2212
84609216  -44.2251
84712376  -44.2207
84800177  -44.2241
84916559  -44.2223
85005498  -44.2219
85077441  -44.2159
85155936  -44.2170
85235494  -44.2169
85319126  -44.2131
85426398  -44.2116
85519309  -44.2098
85626144  -44.2070
85719424  -44.2069
85794201  -44.2052
85868526  -44.2027
85932976  -44.2058
86013292  -44.2025
86099958  -44.2035
86195536  -44.2027
86278678  -44.1944
86366358  -44.1936
86473469  -44.1938
86583509  -44.1934
86691248  -44.1945
86788497  -44.1897
86875488  -44.1948
86970722  -44.1841
87051629  -44.1853
87142671  -44.1831
87226816  -44.1740
87304912  -44.1680
87378662  -44.1627
87456446  -44.1678
87526551  -44.1637
87610957  -44.1580
87678528  -44.1617
87751792  -44.1685
87873501  -44.1688
87972498  -44.1643
88072656  -44.1634
88151088  -44.1704
88223334  -44.1681
88319888  -44.1622
88427904  -44.1537
88551558  -44.1497
88641663  -44.1495
88740874  -44.1497
88837002  -44.1457
88938862  -44.1435
89041056  -44.1405
89151718  -44.1356
89235801  -44.1344
89324454  -44.1390
89413917  -44.1349
89511441  -44.1286
89606474  -44.1248
89709744  -44.1217
89812117  -44.1178
89930919  -44.1091
90025962  -44.1123
90092187  -44.1139
90169957  -44.1157
90255744  -44.1189
90316611  -44.1214
90414734  -44.1204
90507991  -44.1220
90646366  -44.1187
90716872  -44.1201
90814927  -44.1235
90912942  -44.1276
90996399  -44.1325
91097392  -44.1324
91178354  -44.1324
91267404  -44.1321
91367264  -44.1311
91431864  -44.1351
91526001  -44.1295
91602477  -44.1278
91712358  -44.1324
91814224  -44.1310
91923494  -44.1207
92000197  -44.1188
92097806  -44.1255
92179446  -44.1263
92251712  -44.1254
92319394  -44.1293
92415024  -44.1334
92487402  -44.1350
92569521  -44.1300
92666919  -44.1295
92735952  -44.1279
92834626  -44.1284
92921474  -44.1300
93007894  -44.1291
93120678  -44.1303
93197886  -44.1321
93286858  -44.1298
93396862  -44.1233
93480579  -44.1301
93560458  -44.1276
93661506  -44.1254
93754551  -44.1299
93838858  -44.1342
93927456  -44.1338
94007127  -44.1372
94098144  -44.1368
94164094  -44.1386
94246456  -44.1384
94316114  -44.1362
94410607  -44.1312
94530094  -44.1249
94616856  -44.1203
94696927  -44.1266
94792723  -44.1302
94886421  -44.1248
94951728  -44.1208
95038617  -44.1171
95121152  -44.1185
95214294  -44.1217
95317248  -44.1185
95406129  -44.1088
95524923  -44.1105
95591373  -44.1145
95659104  -44.1137
95737063  -44.1097
95807082  -44.1093
95892534  -44.1079
95975664  -44.1032
96049773  -44.1018
96116769  -44.1058
96190106  -44.1072
96278602  -44.1041
96367898  -44.1025
96446232  -44.0980
96537699  -44.0977
96615338  -44.0987
96744786  -44.0904
96838614  -44.0909
96928504  -44.0896
97034121  -44.0858
97107156  -44.0825
97168104  -44.0786
97244654  -44.0779
97346438  -44.0688
97462044  -44.0676
97544962  -44.0642
97627376  -44.0661
97710182  -44.0632
97785831  -44.0688
97877066  -44.0686
97972272  -44.0643
98046354  -44.0636
98116623  -44.0604
98217904  -44.0630
98307856  -44.0606
98392887  -44.0598
98505626  -44.0591
98592667  -44.0508
98696752  -44.0529
98770973  -44.0514
98875763  -44.0536
98953338  -44.0534
99029184  -44.0513
99099994  -44.0465
99183344  -44.0450
99261911  -44.0412
99335223  -44.0334
99404058  -44.0272
99471211  -44.0308
99545439  -44.0251
99618912  -44.0202
99696992  -44.0268
99785568  -44.0289
99882384  -44.0279


==> data/all_log_r4_p7.dat <==
234446  -61.8249
501029  -65.6220
545723  -65.8357
556838  -61.5305
602461  -56.1294
614066  -55.5658
709111  -57.5313
723211  -55.0946
773926  -56.6823
787882  -57.9271
797611  -58.9291
798107  -58.5137
812011  -58.1733
842596  -57.8967
887657  -56.6961
918154  -55.6624
926584  -55.6183
927747  -55.5797
953243  -55.5514
956087  -54.8019
961433  -54.8171
1000033  -54.1804
1064576  -54.2409
1064802  -54.2962
1099496  -54.3523
1104248  -53.8480
1109716  -53.9184
1112437  -54.4995
1119467  -54.5429
1122519  -55.0640
1129211  -54.6223
1142158  -54.2101
1162928  -54.6983
1175648  -54.7350
1181618  -55.1814
1184808  -55.6026
1186277  -55.6121
1195408  -56.0002
1202204  -56.0001
1217346  -56.0014
1241437  -55.6537
1265654  -55.6672
1268658  -55.6802
1281933  -56.0206
1282789  -56.3457
1298917  -56.6577
1299157  -56.9561
1314626  -56.9433
1321589  -56.9315
1337024  -56.9212
1352215  -57.1945
1389086  -56.8771
1517926  -56.3958
1549501  -55.3446
1611112  -55.4705
1662838  -55.2080
1691488  -55.5194
1732474  -55.9702
1756885  -55.7347
1798078  -55.5286
1824082  -55.3466
1848689  -55.5956
1890226  -55.5636
1944226  -55.5390
1991872  -55.5195
2035835  -55.3901
2054614  -55.4955
2084995  -55.2714
2163640  -55.3790
2181862  -55.5825
2208251  -55.4818
2216309  -55.6715
2257161  -55.5769
2278580  -55.7557
2309205  -55.7528
2333441  -55.7512
2373568  -55.5073
2387950  -55.2769
2445678  -55.1378
2467655  -55.2332
2501909  -54.7358
2529624  -54.4793
2544890  -54.3058
2584865  -54.5527
2622664  -54.6560
2677489  -54.4277
2712097  -54.5322
2750744  -54.6965
2802410  -54.7315
2836338  -54.7055
2862775  -54.8005
2911906  -55.0384
2973178  -55.2067
3031072  -55.2586
3077169  -55.0009
3146538  -54.9118
3205982  -54.7825
3234432  -54.7097
3259408  -54.6421
3304584  -54.8002
3379931  -54.8229
3428888  -54.7625
3470707  -54.6658
3542002  -54.6947
3604353  -54.7239
3669021  -54.6025
3730854  -54.6726
3774669  -54.6324
3798895  -54.5595
3838312  -54.5250
3902153  -54.4932
4014099  -54.3986
4058681  -54.4064
4093542  -54.5414
4132817  -54.5162
4164513  -54.7059
4378254  -54.6174
4527048  -54.7861
4732589  -54.9886
4897678  -54.7756
5087142  -54.6609
5265849  -54.5488
5421188  -54.5476
5672064  -54.5884
5923898  -54.4039
6170656  -54.3231
6334390  -54.3447
6512652  -54.4394
6709434  -54.5715
6890322  -54.6838
7018432  -54.8530
7149708  -55.0245
7305877  -55.0455
7453525  -55.1242
7589346  -55.1888
7720425  -55.1455
7843762  -55.1317
7961175  -55.1753
8099792  -55.2904
8219398  -55.3304
8387200  -55.3742
8510906  -55.3685
8641132  -55.3858
8795313  -55.2469
8943325  -55.1447
9086815  -55.0289
9224830  -54.9832
9382153  -54.9828
9527600  -54.9653
9665310  -54.9676
9791066  -55.0114
9963190  -54.8651
10118923  -54.7929
10229006  -54.7820
10312661  -54.8299
10434826  -54.8528
10563321  -54.9120
10697369  -54.8427
10817364  -54.7977
10968752  -54.7835
11080346  -54.6701
11218232  -54.7015
11299488  -54.7462
11420228  -54.7935
11519229  -54.7741
11631194  -54.8483
11738886  -54.8570
11872174  -54.8371
11944638  -54.7970
12040832  -54.8179
12151792  -54.8471
12286584  -54.8575
12395325  -54.8612
12516178  -54.8720
12630421  -54.8714
12752336  -54.8633
12857976  -54.8210
12981889  -54.8568
13101624  -54.8119
13224048  -54.8142
13327276  -54.8093
13437525  -54.8257
13543599  -54.8347
13666042  -54.7555
13806420  -54.7186
13924152  -54.7453
14038929  -54.7563
14175198  -54.6873
14299416  -54.7568
14383804  -54.6778
14494082  -54.6689
14588496  -54.6143
14675233  -54.6539
14777307  -54.6166
14883255  -54.6328
14961964  -54.6615
15051987  -54.6773
15142478  -54.6830
15242925  -54.6178
15321277  -54.6463
15425237  -54.6120
15528540  -54.6143
15612582  -54.5401
15724935  -54.5961
15833680  -54.6244
15962535  -54.6103
16060854  -54.6146
16163325  -54.6012
16243926  -54.5926
16329622  -54.6495
16431182  -54.6278
16522928  -54.6025
16626355  -54.5810
16710714  -54.5929
16831026  -54.5944
16941979  -54.6158
17052255  -54.6144
17157306  -54.5800
17256185  -54.5824
17339425  -54.5947
17470524  -54.5912
17570725  -54.6305
17656474  -54.6389
17728194  -54.6355
17837692  -54.6535
17943616  -54.6561
18022715  -54.6367
18126893  -54.6767
18240387  -54.7113
18355326  -54.7000
18460440  -54.7064
18570100  -54.7232
18659422  -54.7214
18742860  -54.7191
18830127  -54.6710
18922545  -54.6459
19003960  -54.6418
19094207  -54.6202
19196687  -54.6271
19258128  -54.5956
19364486  -54.6028
19458528  -54.5876
19558218  -54.5798
19637337  -54.5930
19721910  -54.6105
19807481  -54.5929
19903922  -54.6011
19992554  -54.5890
20094582  -54.5655
20192320  -54.5516
20281034  -54.4951
20386364  -54.4796
20490107  -54.4889
20609835  -54.4668
20723706  -54.4857
20820525  -54.5109
20915562  -54.5173
20986116  -54.4873
21061743  -54.5008
21135095  -54.4714
21238996  -54.4918
21365584  -54.4878
21443717  -54.4297
21530979  -54.4218
21623284  -54.4270
21729039  -54.4084
21836313  -54.3919
21940508  -54.3669
22041087  -54.3515
22130167  -54.3573
22231278  -54.3572
22330855  -54.3823
22453218  -54.3442
22544964  -54.3188
22624549  -54.2922
22711418  -54.3028
22805885  -54.2891
22920358  -54.2710
22989619  -54.2226
23100242  -54.2240
23187366  -54.2149
23291407  -54.1743
23393007  -54.1538
23477208  -54.1379
23562446  -54.1278
23644146  -54.1183
23741811  -54.0988
23827520  -54.1032
23917634  -54.0919
24030681  -54.0730
24128313  -54.0222
24227190  -54.0269
24330207  -54.0301
24439829  -54.0160
24518274  -54.0080
24614992  -53.9981
24714225  -54.0146
24797138  -54.0233
24871792  -54.0249
24962038  -54.0098
25061105  -53.9949
25128975  -54.0077
25222377  -54.0345
25304686  -54.0399
25389639  -54.0307
25509560  -54.0113
25606314  -54.0113
25717913  -54.0011
25827624  -53.9907
25915896  -53.9963
26011912  -53.9760
26126165  -53.9990
26213800  -54.0221
26331159  -54.0465
26479842  -54.0385
26570331  -54.0067
26648803  -53.9873
26745150  -53.9763
26849216  -53.9958
26938145  -54.0083
27043456  -54.0075
27127152  -53.9756
27215460  -53.9832
27317328  -54.0190
27423678  -54.0297
27508960  -54.0472
27578960  -54.0319
27679626  -54.0203
27784474  -54.0359
27881738  -54.0436
27968194  -54.0607
28069950  -54.0633
28152970  -54.0647
28259145  -54.0406
28347324  -54.0750
28404051  -54.0840
28485824  -54.0652
28560496  -54.0680
28658440  -54.0803
28746999  -54.0678
28842651  -54.0587
28936718  -54.0419
29016129  -54.0238
29111445  -54.0061
29206785  -53.9898
29289745  -53.9724
29404486  -53.9342
29487718  -53.9187
29603773  -53.9210
29695928  -53.8911
29770098  -53.8803
29866761  -53.8567
29977128  -53.8317
30067872  -53.8200
30174528  -53.7898
30273856  -53.7914
30358446  -53.7802
30464254  -53.7805
30560846  -53.7767
30661248  -53.7529
30758944  -53.7508
30848576  -53.7499
30941097  -53.7590
31041558  -53.7414
31127186  -53.7421
31232399  -53.7263
31309602  -53.7229
31427247  -53.7101
31530512  -53.7138
31604886  -53.7395
31696120  -53.7240
31766219  -53.7197
31858150  -53.7058
31948998  -53.7124
32041458  -53.7001
32128686  -53.6852
32220150  -53.6532
32317472  -53.6626
32443554  -53.6482
32521232  -53.6444
32598243  -53.6553
32688609  -53.6672
32803597  -53.6440
32908816  -53.6600
32973361  -53.6629
33091945  -53.6477
33214016  -53.6365
33306531  -53.6306
33423552  -53.6401
33525734  -53.6331
33654798  -53.6426
33743340  -53.6432
33813506  -53.6539
33907281  -53.6383
34009802  -53.6239
34101745  -53.5897
34218621  -53.5706
34326615  -53.5654
34398715  -53.5715
34502025  -53.5503
34588062  -53.5663
34694616  -53.5698
34793247  -53.5564
34903599  -53.5368
34986403  -53.5309
35091085  -53.5140
35192502  -53.5349
35299200  -53.5290
35426682  -53.5076
35520595  -53.5152
35632522  -53.5024
35731554  -53.5029
35820425  -53.5175
35916624  -53.5274
36023408  -53.5337
36106426  -53.5224
36174202  -53.5018
36249111  -53.5094
36338786  -53.5216
36430945  -53.5163
36543552  -53.5123
36650128  -53.4979
36716042  -53.5021
36811961  -53.4959
36922077  -53.5092
37001227  -53.5065
37112569  -53.5152
37206752  -53.5296
37290168  -53.5303
37390950  -53.5220
37488520  -53.5228
37587616  -53.5203
37678896  -53.5245
37771386  -53.5086
37867464  -53.4940
37967715  -53.4928
38066885  -53.4805
38134982  -53.4915
38212848  -53.4849
38345346  -53.4707
38426349  -53.4467
38515977  -53.4686
38601312  -53.4644
38701942  -53.4504
38781504  -53.4474
38868150  -53.4562
38950560  -53.4597
39038886  -53.4642
39140695  -53.4591
39231366  -53.4498
39320481  -53.4512
39409488  -53.4494
39497186  -53.4265
39594080  -53.4491
39699987  -53.4463
39773807  -53.4573
39851386  -53.4817
39917456  -53.4956
39995909  -53.4845
40078264  -53.4953
40174032  -53.5070
40255120  -53.5280
40347978  -53.5190
40425752  -53.5163
40525740  -53.5248
40614935  -53.5181
40707872  -53.5134
40795085  -53.5189
40872815  -53.5042
40984917  -53.5309
41067657  -53.5314
41146704  -53.5308
41256773  -53.5263
41327554  -53.5328
41417920  -53.5293
41523600  -53.5130
41620160  -53.5225
41720590  -53.5162
41795358  -53.5188
41893830  -53.5243
41966714  -53.5269
42048011  -53.5266
42130015  -53.5165
42218658  -53.5230
42290679  -53.5198
42386690  -53.5021
42455169  -53.4923
42528464  -53.4941
42621903  -53.4911
42688830  -53.4823
42781443  -53.4717
42833895  -53.4554
42918955  -53.4650
42989502  -53.4432
43078136  -53.4442
43162165  -53.4556
43240200  -53.4472
43336819  -53.4445
43407752  -53.4390
43484724  -53.4363
43583531  -53.4346
43663950  -53.4321
43755384  -53.4369
43838360  -53.4353
43933599  -53.4318
44028792  -53.4394
44136629  -53.4425
44228938  -53.4418
44308272  -53.4412
44403008  -53.4333
44498192  -53.4382
44602300  -53.4449
44694038  -53.4489
44785568  -53.4537
44859594  -53.4496
44938133  -53.4508
45006224  -53.4395
45080992  -53.4426
45169666  -53.4412
45222819  -53.4515
45316881  -53.4537
45401355  -53.4408
45478562  -53.4430
45593134  -53.4303
45701594  -53.4246
45797181  -53.4296
45868170  -53.4354
45959290  -53.4307
46042635  -53.4356
46133922  -53.4284
46208734  -53.4246
46290962  -53.4261
46378869  -53.4163
46501458  -53.4110
46603275  -53.4203
46699630  -53.4253
46765902  -53.4285
46881278  -53.4361
46955147  -53.4351
47047759  -53.4409
47143696  -53.4356
47231007  -53.4347
47334275  -53.4439
47434126  -53.4285
47525067  -53.4242
47634481  -53.4234
47710882  -53.4191
47796165  -53.4258
47880641  -53.4275
47966675  -53.4400
48069096  -53.4475
48158487  -53.4425
48238720  -53.4408
48318022  -53.4342
48384830  -53.4359
48486559  -53.4376
48560049  -53.4237
48631102  -53.4197
48717504  -53.4190
48796821  -53.4265
48874225  -53.4299
48951830  -53.4414
49042325  -53.4586
49114710  -53.4530
49206546  -53.4491
49292856  -53.4468
49369560  -53.4477
49455100  -53.4382
49524330  -53.4240
49621760  -53.4242
49715248  -53.4276
49811274  -53.4223
49881075  -53.4138
49947936  -53.4149
50039952  -53.4160
50129136  -53.4131
50224176  -53.4174
50301800  -53.4193
50407974  -53.4149
50489849  -53.4208
50566883  -53.4086
50664032  -53.4066
50756882  -53.4055
50869419  -53.4051
50950071  -53.4071
51059248  -53.4098
51130152  -53.4157
51232554  -53.4138
51335838  -53.4119
51421206  -53.4078
51522304  -53.4083
51628326  -53.4057
51720834  -53.3932
51793536  -53.3861
51886603  -53.3905
51968320  -53.3941
52072368  -53.3826
52153758  -53.3854
52230050  -53.3921
52334895  -53.3927
52442694  -53.3986
52545818  -53.3939
52648959  -53.3885
52724425  -53.3870
52816146  -53.3816
52889712  -53.3898
52978314  -53.3890
53072622  -53.3733
53164791  -53.3681
53262882  -53.3629
53353683  -53.3629
53474559  -53.3467
53571314  -53.3461
53664896  -53.3322
53763597  -53.3206
53849717  -53.3171
53948382  -53.3129
54064450  -53.3182
54156608  -53.3068
54264618  -53.3084
54354320  -53.2956
54437696  -53.2937
54531086  -53.2933
54626496  -53.2806
54733104  -53.2788
54828211  -53.2813
54904050  -53.2766
55007136  -53.2784
55101069  -53.2659
55176811  -53.2534
55240722  -53.2468
55322032  -53.2458
55425935  -53.2462
55522994  -53.2368
55625680  -53.2352
55711795  -53.2385
55798880  -53.2284
55888389  -53.2212
55975744  -53.2302
56087922  -53.2168
56178485  -53.2061
56249768  -53.2200
56336562  -53.2178
56439872  -53.2289
56510982  -53.2288
56602362  -53.2294
56677969  -53.2141
56733458  -53.2154
56813262  -53.2250
56910656  -53.2222
56993808  -53.2263
57087897  -53.2159
57182184  -53.2152
57275958  -53.2220
57363504  -53.2227
57474110  -53.2139
57582650  -53.2091
57675006  -53.2017
57761819  -53.1990
57836892  -53.1971
57920645  -53.1864
58003392  -53.1865
58074846  -53.1920
58166973  -53.2009
58249822  -53.1963
58354370  -53.1796
58445987  -53.1805
58549450  -53.1860
58625794  -53.1842
58734499  -53.1777
58855453  -53.1739
58943754  -53.1648
59047024  -53.1664
59179578  -53.1667
59272686  -53.1663
59342975  -53.1665
59424224  -53.1714
59513904  -53.1697
59623478  -53.1674
59705214  -53.1683
59798416  -53.1680
59912775  -53.1670
59975073  -53.1634
60074226  -53.1735
60172365  -53.1686
60261031  -53.1702
60352825  -53.1764
60435024  -53.1767
60527538  -53.1757
60627134  -53.1684
60697010  -53.1675
60791793  -53.1569
60893690  -53.1516
60976318  -53.1533
61082025  -53.1614
61169616  -53.1618
61244339  -53.1597
61315955  -53.1550
61422378  -53.1574
61502590  -53.1660
61615257  -53.1772
61688602  -53.1796
61777801  -53.1825
61879726  -53.1943
61972313  -53.1897
62045502  -53.1813
62150161  -53.1818
62232066  -53.1847
62313717  -53.1970
62424944  -53.2000
62533894  -53.2011
62631627  -53.1978
62724477  -53.1914
62809475  -53.1808
62908857  -53.1862
62987839  -53.1818
63086726  -53.1823
63190149  -53.1742
63288846  -53.1785
63387558  -53.1698
63454122  -53.1734
63530256  -53.1679
63628839  -53.1587
63718464  -53.1550
63811968  -53.1507
63899175  -53.1508
64001390  -53.1514
64088254  -53.1569
64185088  -53.1533
64260016  -53.1636
64340182  -53.1624
64418918  -53.1793
64503189  -53.1775
64616490  -53.1733
64691696  -53.1686
64774995  -53.1650
64848764  -53.1693
64913550  -53.1634
64992366  -53.1575
65068394  -53.1611
65180734  -53.1630
65262354  -53.1785
65341714  -53.1703
65430592  -53.1580
65496681  -53.1528
65599456  -53.1388
65673333  -53.1419
65735779  -53.1409
65835531  -53.1445
65924590  -53.1441
65997878  -53.1419
66085366  -53.1451
66177075  -53.1295
66260800  -53.1303
66352094  -53.1369
66441420  -53.1295
66549526  -53.1373
66639942  -53.1265
66718338  -53.1326
66816417  -53.1397
66900117  -53.1383
66978496  -53.1541
67063270  -53.1485
67153545  -53.1551
67234806  -53.1479
67331925  -53.1412
67406851  -53.1324
67481787  -53.1304
67568421  -53.1352
67661102  -53.1332
67777100  -53.1381
67859430  -53.1390
67935600  -53.1404
68015978  -53.1475
68098890  -53.1467
68193165  -53.1453
68258426  -53.1552
68329280  -53.1538
68410863  -53.1491
68500321  -53.1370
68598891  -53.1318
68676912  -53.1343
68759202  -53.1353
68839965  -53.1390
68940285  -53.1349
69026256  -53.1313
69119630  -53.1289
69211710  -53.1288
69286800  -53.1303
69384050  -53.1224
69463638  -53.1311
69539424  -53.1282
69634260  -53.1225
69705792  -53.1142
69787462  -53.1151
69880767  -53.1178
69974666  -53.1051
70052480  -53.1105
70145007  -53.1055
70230845  -53.0999
70335547  -53.0972
70413662  -53.0998
70482570  -53.0966
70599531  -53.0965
70694720  -53.1003
70768560  -53.1008
70858209  -53.1067
70957839  -53.1110
71048835  -53.1094
71156706  -53.1062
71250390  -53.0986
71334825  -53.0895
71399190  -53.0836
71511290  -53.0842
71604415  -53.0842
71701265  -53.0805
71786054  -53.0784
71859952  -53.0695
71958366  -53.0722
72055440  -53.0643
72143697  -53.0634
72214965  -53.0693
72303990  -53.0726
72411166  -53.0711
72498410  -53.0681
72608443  -53.0719
72710214  -53.0789
72795535  -53.0858
72876606  -53.0880
72973200  -53.0829
73066202  -53.0877
73154440  -53.0900
73232267  -53.0817
73323489  -53.0829
73406800  -53.0825
73491808  -53.0728
73595806  -53.0766
73699925  -53.0742
73758080  -53.0749
73825328  -53.0854
73923607  -53.0830
74018254  -53.0734
74101904  -53.0612
74199136  -53.0603
74272140  -53.0554
74362496  -53.0618
74438923  -53.0631
74509800  -53.0689
74598063  -53.0733
74676346  -53.0633
74780928  -53.0732
74874342  -53.0785
74970432  -53.0732
75043965  -53.0760
75146368  -53.0625
75228975  -53.0592
75304310  -53.0478
75400896  -53.0446
75492672  -53.0358
75589050  -53.0391
75692555  -53.0369
75786688  -53.0312
75883328  -53.0199
75978214  -53.0233
76087098  -53.0192
76183371  -53.0215
76277605  -53.0284
76362862  -53.0288
76450832  -53.0207
76538783  -53.0146
76628350  -53.0030
76717506  -53.0044
76811078  -52.9994
76913817  -52.9928
77016678  -52.9928
77125213  -52.9932
77213902  -52.9902
77298230  -52.9833
77366916  -52.9842
77482275  -52.9793
77560960  -52.9817
77634110  -52.9866
77730110  -52.9841
77840570  -52.9802
77926115  -52.9748
78025296  -52.9763
78090144  -52.9607
78178711  -52.9617
78264506  -52.9608
78357345  -52.9594
78462666  -52.9624
78561550  -52.9634
78658792  -52.9635
78760098  -52.9649
78842467  -52.9631
78931179  -52.9675
79058754  -52.9686
79161800  -52.9793
79255350  -52.9774
79353280  -52.9741
79452498  -52.9650
79540043  -52.9709
79638866  -52.9619
79719551  -52.9615
79810277  -52.9525
79882738  -52.9403
79977808  -52.9366
80055410  -52.9377
80131315  -52.9355
80218981  -52.9485
80299274  -52.9458
80390133  -52.9469
80477616  -52.9395
80570800  -52.9382
80653200  -52.9379
80739567  -52.9376
80829248  -52.9383
80911457  -52.9371
80975680  -52.9307
81074685  -52.9276
81181504  -52.9255
81277677  -52.9210
81378755  -52.9198
81460800  -52.9238
81541725  -52.9203
81651168  -52.9224
81737477  -52.9296
81827694  -52.9332
81907470  -52.9283
82002789  -52.9308
82126656  -52.9260
82215771  -52.9272
82329984  -52.9224
82407744  -52.9171
82519515  -52.9178
82646208  -52.9052
82743536  -52.9060
82794645  -52.9021
82875459  -52.8974
82951053  -52.8922
83036266  -52.8870
83128645  -52.8846
83224965  -52.8818
83295882  -52.8707
83383017  -52.8683
83484686  -52.8696
83572840  -52.8713
83684800  -52.8663
83761950  -52.8576
83845575  -52.8516
83916825  -52.8611
83996450  -52.8611
84072105  -52.8610
84151475  -52.8578
84243709  -52.8582
84330714  -52.8600
84421296  -52.8636
84508586  -52.8698
84592570  -52.8675
84677325  -52.8648
84761028  -52.8688
84843760  -52.8630
84933810  -52.8706
85013696  -52.8733
85077441  -52.8719
85172568  -52.8630
85250033  -52.8687
85329736  -52.8607
85426398  -52.8625
85519309  -52.8643
85626144  -52.8607
85710850  -52.8687
85786482  -52.8635
85861703  -52.8577
85925248  -52.8525
86027616  -52.8529
86110755  -52.8424
86211235  -52.8341
86298903  -52.8338
86384350  -52.8316
86489104  -52.8330
86573610  -52.8344
86679574  -52.8301
86772800  -52.8285
86860363  -52.8369
86945730  -52.8379
87020505  -52.8392
87106770  -52.8411
87201790  -52.8442
87290394  -52.8469
87360030  -52.8461
87421722  -52.8385
87485831  -52.8390
87561899  -52.8421
87642945  -52.8384
87713757  -52.8393
87812944  -52.8485
87907215  -52.8607
88019762  -52.8608
88114354  -52.8630
88208825  -52.8606
88276871  -52.8671
88380550  -52.8702
88475427  -52.8669
88566055  -52.8747
88650830  -52.8727
88728490  -52.8754
88840021  -52.8725
88930896  -52.8769
89013114  -52.8779
89102394  -52.8724
89197894  -52.8650
89285066  -52.8621
89377985  -52.8589
89467353  -52.8594
89557154  -52.8706
89661287  -52.8657
89733075  -52.8574
89821504  -52.8610
89929664  -52.8645
90011554  -52.8626
90082458  -52.8682
90158400  -52.8667
90242046  -52.8627
90310166  -52.8499
90414734  -52.8480
90519246  -52.8499
90647135  -52.8442
90725510  -52.8373
90838296  -52.8393
90915684  -52.8370
90996399  -52.8318
91098846  -52.8291
91192392  -52.8257
91270272  -52.8263
91359470  -52.8224
91425046  -52.8256
91513424  -52.8267
91604736  -52.8269
91696287  -52.8284
91794524  -52.8287
91896642  -52.8269
91961721  -52.8264
92046746  -52.8217
92138145  -52.8187
92215184  -52.8198
92288304  -52.8140
92387136  -52.8114
92458480  -52.8064
92530600  -52.8047
92602891  -52.7997
92690880  -52.8020
92782944  -52.8040
92863224  -52.8027
92941739  -52.8062
93030720  -52.8066
93128295  -52.8065
93213392  -52.8084
93298865  -52.8095
93398678  -52.8147
93495825  -52.8183
93586261  -52.8154
93681515  -52.8137
93778225  -52.8189
93860805  -52.8164
93951842  -52.8123
94036032  -52.8075
94129947  -52.8022
94202985  -52.7994
94284258  -52.7893
94359448  -52.7889
94473342  -52.7841
94555197  -52.7833
94645458  -52.7877
94722650  -52.7825
94823241  -52.7773
94924677  -52.7773
95003350  -52.7650
95092398  -52.7662
95188851  -52.7699
95292982  -52.7742
95376975  -52.7679
95512176  -52.7636
95586957  -52.7617
95655344  -52.7622
95739470  -52.7602
95824745  -52.7583
95897856  -52.7544
95990247  -52.7553
96062475  -52.7487
96145621  -52.7562
96224978  -52.7508
96321518  -52.7493
96399815  -52.7475
96487941  -52.7389
96576320  -52.7301
96673320  -52.7267
96782355  -52.7369
96875748  -52.7308
96975544  -52.7297
97055424  -52.7298
97126758  -52.7238
97202242  -52.7262
97298973  -52.7213
97385600  -52.7254
97476422  -52.7208
97548928  -52.7229
97640575  -52.7304
97715007  -52.7290
97786282  -52.7249
97874816  -52.7224
97957705  -52.7198
98030946  -52.7135
98095408  -52.7190
98186825  -52.7123
98277600  -52.7071
98369910  -52.7027
98463391  -52.7006
98567370  -52.7007
98654912  -52.7078
98731286  -52.7099
98821440  -52.7101
98908791  -52.7087
98986704  -52.7207
99054736  -52.7194
99140425  -52.7154
99243595  -52.7126
99327726  -52.7150
99393795  -52.7194
99471150  -52.7192
99553437  -52.7175
99626586  -52.7136
99729612  -52.7195
99807048  -52.7166
99895168  -52.7187


==> data/all_log_r4_p79.dat <==
234446  123.6498
501029  29.01385
545723  -55.5133
556838  -94.5551
602461  -118.232
614066  -102.969
709111  -105.580
723211  -85.6370
773926  -76.1218
787882  -73.9405
797611  -78.3372
798107  -80.8691
812011  -64.1812
842596  -61.5460
887657  -67.4870
918154  -76.9991
926584  -75.7025
927747  -82.1839
953243  -82.9307
956087  -76.7186
961433  -67.8173
1000033  -58.4549
1064576  -62.5507
1064802  -65.1488
1099496  -64.7685
1104248  -56.9256
1109716  -49.6618
1112437  -49.3798
1119467  -48.6376
1122519  -54.4463
1129211  -58.0849
1142158  -63.2440
1162928  -62.5972
1175648  -66.1004
1181618  -69.0058
1184808  -66.7004
1186277  -65.2757
1195243  -67.2406
1195408  -71.2576
1202204  -72.2761
1217346  -67.0956
1241437  -70.8435
1265654  -74.4243
1268658  -74.9686
1282789  -73.9278
1298917  -75.9929
1299157  -78.5693
1314626  -72.8231
1321589  -75.3639
1337024  -75.2672
1352215  -71.5769
1375984  -70.7374
1496974  -79.5863
1541619  -75.2816
1593520  -72.5954
1659361  -75.3521
1685692  -74.2392
1725194  -72.2640
1740197  -72.7138
1773184  -76.2678
1815789  -73.4907
1825906  -71.1121
1863166  -70.8979
1913243  -65.2248
1962066  -65.2820
1998899  -63.7271
2035162  -62.0680
2053754  -61.3883
2064838  -64.8825
2128002  -63.9592
2167219  -68.1199
2187014  -68.7432
2215222  -70.0553
2248492  -73.0525
2274282  -73.5694
2306624  -75.6395
2319812  -77.4363
2371354  -78.9037
2378095  -78.1448
2427459  -79.1489
2465313  -78.6441
2489075  -80.2363
2521072  -81.4072
2542557  -83.4138
2568799  -82.8616
2614763  -83.2507
2668876  -83.5616
2705097  -82.7318
2738586  -81.0160
2759360  -81.7203
2804954  -79.9741
2867906  -80.1549
2900182  -80.8744
2967112  -81.0175
3016011  -81.4607
3069992  -83.0206
3131786  -82.6581
3197585  -81.5753
3224917  -83.0489
3251489  -83.2513
3292406  -82.9304
3346938  -82.2135
3390018  -83.3193
3428888  -83.9356
3467666  -84.0222
3527586  -82.3779
3588422  -81.6214
3643883  -81.7992
3683392  -83.0227
3742827  -83.8848
3774669  -83.1326
3798309  -83.2349
3838312  -83.5915
3890158  -84.6602
4001734  -84.9460
4056789  -85.4967
4215989  -85.9797
4419988  -87.0123
4555690  -84.4460
4746134  -86.0252
4883953  -85.5221
5040056  -85.6107
5221175  -86.6079
5364878  -87.2141
5546765  -87.6360
5776514  -88.1053
5989419  -86.3908
6195616  -86.4405
6326398  -85.2420
6460644  -85.0467
6635792  -84.9854
6813048  -85.3562
6931238  -86.4745
7079152  -87.3712
7201235  -87.4491
7340662  -87.2829
7471080  -87.1408
7606441  -86.7811
7748078  -86.1682
7879957  -86.2557
8021658  -85.1031
8165211  -85.3049
8285421  -85.6625
8451949  -86.1281
8580793  -86.3452
8738496  -86.3061
8867294  -86.4473
9043274  -86.9187
9181055  -87.2760
9356757  -87.3625
9513574  -87.1777
9663600  -87.6142
9796331  -87.0238
9973456  -87.3372
10114678  -87.5166
10224137  -87.5526
10316217  -87.6385
10459306  -87.7669
10568354  -87.6376
10716894  -87.3700
10856359  -87.3392
10992081  -87.6490
11126448  -87.3617
11251264  -87.1051
11352094  -87.2842
11462697  -87.4154
11585691  -87.5481
11700145  -87.6938
11818796  -87.5196
11927098  -88.0369
12020601  -87.8240
12137577  -87.7274
12258846  -87.4637
12383072  -87.4934
12512715  -87.8358
12627450  -88.1401
12743675  -88.1908
12854290  -88.0862
12990478  -87.7839
13100206  -87.6919
13221808  -88.0055
13341818  -87.9823
13456971  -88.2954
13586654  -88.8281
13722014  -88.6237
13857818  -88.5294
13983136  -89.0437
14108286  -89.0423
14233056  -88.9770
14348331  -88.9740
14443312  -89.3086
14565964  -88.8472
14657621  -88.9589
14752926  -89.1802
14865990  -89.3579
14944016  -88.9925
15030251  -89.0105
15139974  -88.9315
15243385  -88.8004
15332506  -88.8295
15450438  -88.5326
15541191  -88.5975
15654164  -88.5822
15771660  -88.6078
15879720  -88.5823
16013196  -88.4748
16131520  -88.5691
16216142  -88.8604
16306288  -89.0165
16398958  -88.6074
16502976  -88.5815
16601102  -88.4829
16699611  -88.4905
16826432  -88.3072
16928232  -88.4126
17039124  -88.3278
17150780  -88.3488
17234800  -88.5252
17325562  -88.8913
17451150  -88.8524
17562424  -89.0699
17656092  -89.0508
17738220  -89.0721
17848690  -89.0177
17950392  -89.1969
18046360  -89.1918
18138670  -89.0607
18263872  -89.2716
18375717  -89.3253
18494506  -89.2509
18604456  -89.3904
18685644  -89.4596
18776848  -89.4328
18856640  -89.5984
18949477  -89.5894
19040442  -89.5043
19148709  -89.6128
19232614  -89.7198
19324266  -89.6957
19432544  -89.6941
19533248  -89.7815
19621352  -89.5895
19716498  -89.6360
19802683  -89.8328
19909162  -90.0086
19997916  -89.9371
20094862  -89.7991
20192693  -89.9142
20283192  -89.9391
20385657  -89.9483
20490107  -90.0374
20609835  -90.1847
20724663  -90.1387
20820525  -90.2240
20916772  -90.1767
20999488  -90.1159
21071865  -89.9578
21163421  -90.2266
21251850  -90.2009
21376218  -90.2973
21454311  -90.1715
21561768  -89.8800
21662284  -90.0114
21763098  -89.9019
21854850  -89.6794
21960809  -89.7625
22058928  -89.8453
22144064  -90.0002
22255088  -90.0521
22362950  -90.1563
22481572  -90.2922
22563044  -90.3234
22658348  -90.2142
22741932  -90.3696
22829738  -90.4750
22937618  -90.7027
23037434  -90.7277
23123768  -90.6145
23214260  -90.6683
23307606  -90.7081
23425072  -90.7540
23507472  -90.6623
23591728  -90.6292
23688693  -90.7010
23765401  -90.7720
23867838  -90.6186
23965752  -90.6811
24074167  -90.7083
24176796  -90.7398
24288838  -90.7412
24407618  -90.7068
24502510  -90.7382
24589666  -90.7498
24688055  -90.7065
24769105  -90.6956
24842550  -90.7096
24916368  -90.7648
25025821  -90.8322
25101526  -90.8504
25182762  -90.9485
25273233  -90.6721
25355583  -90.8063
25476192  -90.7245
25573925  -90.8130
25676665  -90.6983
25798617  -90.8685
25881858  -90.8607
25986026  -90.9603
26094947  -91.0596
26178329  -91.0342
26293410  -91.0825
26420675  -91.1145
26528745  -91.3328
26613435  -91.3512
26707742  -91.4391
26796519  -91.3780
26902512  -91.1652
26996619  -91.2091
27089311  -91.2267
27171633  -91.1786
27274082  -91.1735
27354646  -91.1718
27451369  -91.0465
27535784  -91.0211
27629082  -90.8407
27711797  -90.8321
27824999  -90.8375
27915110  -90.9460
27998238  -91.0214
28092915  -91.0184
28206288  -90.9767
28298831  -90.8320
28383064  -90.6511
28456214  -90.6469
28522152  -90.6191
28615888  -90.6219
28702678  -90.6395
28809561  -90.6241
28903385  -90.5902
28985922  -90.6145
29085275  -90.6783
29173941  -90.6225
29271667  -90.5793
29388997  -90.5518
29477504  -90.5916
29600192  -90.5788
29696270  -90.5915
29774329  -90.5647
29874608  -90.6273
29967198  -90.6676
30067029  -90.6677
30180894  -90.6388
30271199  -90.7900
30349778  -90.8023
30459672  -90.7981
30544553  -90.8585
30643290  -90.9207
30747726  -91.0768
30823059  -91.2088
30911913  -91.3007
31022850  -91.3725
31107616  -91.4357
31211409  -91.5330
31281921  -91.5761
31392753  -91.5983
31511682  -91.7202
31581874  -91.7161
31675269  -91.7353
31740102  -91.8054
31838155  -91.8008
31928016  -91.6854
32014017  -91.5969
32098149  -91.6895
32185334  -91.7075
32274483  -91.6960
32377824  -91.7048
32485821  -91.7494
32573597  -91.8253
32655144  -91.9460
32743960  -91.9002
32845208  -91.7688
32934512  -91.6979
33033206  -91.6961
33135322  -91.7486
33255528  -91.6868
33330286  -91.6494
33449230  -91.5915
33550810  -91.5189
33678813  -91.5321
33769088  -91.4691
33851209  -91.6390
33951850  -91.6767
34043066  -91.6248
34142048  -91.7259
34277805  -91.7330
34356627  -91.7383
34457934  -91.7358
34538838  -91.7752
34654390  -91.8055
34760264  -91.8505
34854768  -91.7324
34967170  -91.6663
35066475  -91.6686
35162157  -91.7838
35265843  -91.8429
35400336  -91.7664
35491510  -91.6994
35590824  -91.6586
35695261  -91.6021
35787849  -91.6397
35871366  -91.6427
35993448  -91.6120
36072144  -91.5531
36157296  -91.5394
36230255  -91.5104
36330609  -91.4917
36416982  -91.4554
36523464  -91.4191
36624952  -91.4371
36704417  -91.4041
36807486  -91.3685
36914240  -91.3954
36995442  -91.3817
37104378  -91.3625
37201517  -91.5520
37285020  -91.6412
37379235  -91.6331
37486760  -91.7573
37592531  -91.6601
37680624  -91.7261
37771386  -91.8213
37871408  -91.7604
37978326  -91.8103
38069697  -91.8332
38135872  -91.8639
38231232  -91.9235
38367384  -91.9271
38448798  -91.9076
38538848  -91.8000
38630528  -91.7111
38719334  -91.6932
38807344  -91.6235
38889114  -91.5942
38977434  -91.5834
39060357  -91.6033
39152855  -91.7118
39250607  -91.6103
39326480  -91.6072
39411898  -91.6231
39508845  -91.6062
39594080  -91.5833
39697506  -91.6462
39777573  -91.6441
39856851  -91.5853
39929910  -91.5815
40005925  -91.5726
40097947  -91.6249
40195023  -91.6568
40278690  -91.6184
40358016  -91.6041
40445856  -91.6139
40539440  -91.6735
40628318  -91.7214
40712400  -91.7789
40808120  -91.8202
40902008  -91.8737
41006088  -91.8236
41078481  -91.8128
41155485  -91.8384
41274349  -91.8207
41347805  -91.7801
41453282  -91.7758
41560749  -91.7262
41658069  -91.8181
41749826  -91.8815
41840969  -91.9818
41920168  -91.9940
42013650  -92.0590
42093816  -92.0593
42184083  -92.1556
42250672  -92.1580
42341721  -92.1722
42419412  -92.2244
42493570  -92.2150
42583494  -92.1878
42659168  -92.2479
42747520  -92.2396
42821168  -92.2354
42891993  -92.1894
42961725  -92.2663
43059726  -92.3117
43135808  -92.3553
43211038  -92.3835
43323827  -92.3160
43388616  -92.2911
43465242  -92.3593
43570350  -92.3566
43658082  -92.3358
43741098  -92.3588
43824080  -92.3239
43925270  -92.2540
44026182  -92.2676
44117937  -92.2924
44223822  -92.2799
44308710  -92.2620
44397626  -92.2217
44495338  -92.0758
44599680  -92.0806
44676401  -92.1204
44767824  -92.0667
44858920  -92.0639
44937664  -92.0431
45002052  -92.0813
45084321  -92.0237
45173065  -92.0302
45242144  -92.0169
45335002  -91.9699
45419055  -92.0359
45511614  -92.0752
45621814  -92.0641
45715312  -92.0412
45801234  -92.0258
45868170  -92.0300
45959290  -92.0495
46037246  -92.0057
46135281  -91.9809
46219302  -92.0011
46308097  -92.0167
46395325  -91.9944
46506920  -91.9885
46611430  -92.0011
46693056  -92.1422
46763328  -92.1964
46875568  -92.0808
46943206  -92.0734
47028912  -92.0119
47119571  -92.1034
47209255  -92.0618
47315070  -92.1003
47416091  -92.1621
47515155  -92.2466
47617787  -92.2298
47705478  -92.2425
47796165  -92.2660
47875745  -92.2450
47953594  -92.2641
48040006  -92.1777
48141456  -92.2040
48224309  -92.2373
48312062  -92.1636
48377699  -92.1778
48470592  -92.1758
48555947  -92.2162
48628501  -92.2640
48714887  -92.2346
48795570  -92.2549
48874225  -92.2905
48957697  -92.2362
49060002  -92.2572
49143552  -92.2405
49214322  -92.2408
49308678  -92.2333
49388229  -92.2425
49468731  -92.3219
49539652  -92.3308
49631350  -92.3158
49725046  -92.3747
49813480  -92.3024
49880726  -92.2937
49947936  -92.3054
50032954  -92.2996
50130150  -92.2672
50224338  -92.2783
50306742  -92.2113
50421699  -92.1996
50508775  -92.2512
50595705  -92.2469
50683203  -92.2065
50777963  -92.1905
50879120  -92.2057
50964851  -92.1557
51064200  -92.1983
51156850  -92.2552
51240390  -92.2770
51341600  -92.3441
51434928  -92.3596
51524622  -92.3423
51635840  -92.2923
51732099  -92.3119
51804544  -92.3294
51890400  -92.3507
51971076  -92.3565
52082198  -92.3050
52165589  -92.3095
52244475  -92.2921
52345685  -92.2940
52456853  -92.2768
52554938  -92.2544
52655378  -92.2731
52747230  -92.2605
52829408  -92.2760
52909386  -92.2814
53011531  -92.2981
53103040  -92.3764
53178590  -92.4051
53272119  -92.3848
53381277  -92.4789
53501481  -92.4284
53599376  -92.3862
53691893  -92.4405
53780502  -92.5063
53870669  -92.5343
53966390  -92.5380
54077360  -92.4574
54170450  -92.4711
54270336  -92.4713
54355626  -92.5035
54435306  -92.5123
54536096  -92.5172
54634704  -92.5203
54742104  -92.4946
54830205  -92.5057
54904357  -92.4881
55009042  -92.5005
55101069  -92.4805
55183527  -92.5393
55249249  -92.5825
55338166  -92.5728
55428290  -92.5208
55532918  -92.5107
55629510  -92.4947
55716255  -92.4786
55800752  -92.4934
55893781  -92.4919
55990550  -92.4958
56091858  -92.5189
56183474  -92.5163
56263847  -92.5243
56354998  -92.4955
56458042  -92.5387
56532168  -92.4797
56611690  -92.4991
56692630  -92.5261
56753889  -92.4935
56840016  -92.4728
56939851  -92.4938
57019629  -92.5067
57118432  -92.5394
57202471  -92.5860
57301014  -92.5940
57402912  -92.6427
57505359  -92.6587
57611377  -92.7310
57698064  -92.7050
57773167  -92.7262
57856863  -92.7506
57950615  -92.7208
58033872  -92.6698
58112065  -92.6804
58192597  -92.6751
58291679  -92.6903
58377808  -92.6426
58471146  -92.6254
58577278  -92.6088
58663854  -92.6208
58784094  -92.6536
58875128  -92.6694
58970394  -92.7010
59098882  -92.7206
59198736  -92.7013
59292294  -92.6849
59361811  -92.6994
59448384  -92.6282
59530562  -92.6153
59629075  -92.5992
59716846  -92.6351
59822640  -92.6268
59925136  -92.5920
60002199  -92.5910
60108035  -92.5884
60195294  -92.6220
60286850  -92.6359
60372598  -92.6300
60461200  -92.6352
60546402  -92.6689
60640295  -92.5758
60721936  -92.5663
60819376  -92.6120
60903663  -92.6277
60984274  -92.6476
61085205  -92.6174
61171668  -92.6476
61244339  -92.6592
61319280  -92.7213
61422378  -92.7015
61508928  -92.7411
61615257  -92.7575
61694302  -92.7905
61783104  -92.8084
61891950  -92.8363
61977534  -92.7887
62050880  -92.7686
62157304  -92.7154
62235243  -92.6932
62323470  -92.7027
62430159  -92.6531
62536976  -92.6711
62626938  -92.6604
62725518  -92.6566
62813338  -92.6407
62918576  -92.5922
62993929  -92.6144
63094294  -92.5882
63196946  -92.6334
63286065  -92.5879
63383831  -92.5912
63455214  -92.6258
63530256  -92.6442
63628848  -92.5885
63720969  -92.5997
63820544  -92.5624
63909312  -92.5746
64013906  -92.6033
64091046  -92.5715
64185088  -92.5790
64259300  -92.5324
64340871  -92.5086
64418918  -92.5711
64503462  -92.5058
64609146  -92.5277
64692233  -92.5793
64774995  -92.6107
64848699  -92.6049
64926094  -92.6642
65003115  -92.6964
65088945  -92.6657
65216304  -92.6381
65295582  -92.6864
65371503  -92.6640
65451071  -92.6652
65517900  -92.6419
65616416  -92.7055
65702746  -92.7444
65767611  -92.7166
65861696  -92.7178
65941328  -92.7461
66018561  -92.7498
66117607  -92.7440
66195990  -92.6940
66279717  -92.6730
66365050  -92.6728
66444799  -92.6604
66547737  -92.6089
66634054  -92.5670
66724230  -92.5956
66822293  -92.5700
66908466  -92.5835
66985152  -92.5875
67075776  -92.5420
67177482  -92.5280
67257904  -92.5091
67341744  -92.4933
67410800  -92.4867
67494183  -92.4729
67584345  -92.5097
67684251  -92.4954
67789152  -92.5108
67870830  -92.5057
67949205  -92.4877
68032383  -92.4611
68135626  -92.4456
68215350  -92.3897
68285145  -92.4268
68349754  -92.4128
68436352  -92.4187
68536249  -92.4263
68617211  -92.4421
68696208  -92.4345
68766011  -92.4964
68851100  -92.4631
68954109  -92.4835
69059152  -92.4726
69148158  -92.5285
69234786  -92.5006
69312261  -92.5024
69401538  -92.5388
69486465  -92.5481
69565707  -92.5570
69651618  -92.5649
69715910  -92.5719
69787135  -92.6248
69881163  -92.6466
69976496  -92.6506
70060205  -92.5993
70152912  -92.5983
70241142  -92.6299
70343961  -92.6005
70421032  -92.5838
70500464  -92.5097
70607230  -92.4951
70699850  -92.5243
70788496  -92.4880
70876662  -92.4886
70982190  -92.4613
71064222  -92.4670
71164687  -92.4929
71253654  -92.4890
71332850  -92.4910
71391667  -92.4648
71501818  -92.4861
71601534  -92.4590
71695226  -92.4734
71775830  -92.4287
71848983  -92.4390
71948891  -92.4566
72031663  -92.4565
72111242  -92.4338
72192225  -92.4108
72286869  -92.3706
72373175  -92.3694
72474845  -92.3595
72561040  -92.3668
72653040  -92.3691
72750105  -92.3374
72826082  -92.3045
72920798  -92.3395
73013358  -92.3592
73092544  -92.3469
73185664  -92.3564
73267885  -92.3472
73359630  -92.3057
73443402  -92.3174
73557200  -92.3128
73646615  -92.3082
73739664  -92.2970
73806084  -92.3616
73883715  -92.3627
73988449  -92.3576
74078320  -92.3776
74163350  -92.3992
74241376  -92.3885
74316342  -92.3581
74404242  -92.3034
74468364  -92.3202
74555034  -92.2831
74646086  -92.3205
74744192  -92.2735
74845710  -92.3077
74942150  -92.2851
75029694  -92.2617
75122496  -92.2877
75207030  -92.2492
75287538  -92.2781
75380880  -92.2438
75462262  -92.2258
75553200  -92.1903
75633231  -92.1720
75743070  -92.1546
75841616  -92.1471
75925354  -92.1636
76042827  -92.1676
76124645  -92.1675
76206970  -92.1541
76295817  -92.1463
76386768  -92.1393
76479120  -92.1333
76564926  -92.1412
76651485  -92.1107
76733962  -92.1414
76817074  -92.1413
76932352  -92.1677
77017267  -92.1946
77118606  -92.2389
77213902  -92.2052
77299641  -92.2000
77367274  -92.1877
77455686  -92.1785
77550705  -92.2092
77624406  -92.2354
77704336  -92.2419
77807200  -92.2185
77907138  -92.1743
78013585  -92.1183
78082902  -92.1734
78167556  -92.1846
78248358  -92.1941
78351856  -92.1841
78450338  -92.1577
78548900  -92.1425
78642321  -92.1080
78741942  -92.1036
78828587  -92.0848
78922393  -92.0595
79021790  -92.0614
79132014  -92.0562
79233826  -92.0663
79335232  -92.0742
79417026  -92.0479
79507455  -92.0612
79607211  -92.0427
79685450  -92.0121
79778587  -92.0530
79866668  -92.0881
79953830  -92.0636
80033766  -92.0906
80107536  -92.1106
80197325  -92.1370
80282002  -92.1299
80370373  -92.0843
80443566  -92.1002
80552370  -92.0961
80628646  -92.0995
80714662  -92.0718
80814965  -92.1053
80897216  -92.0880
80956224  -92.0636
81052482  -92.0328
81153015  -92.0535
81242055  -92.0614
81353775  -92.1174
81430701  -92.1295
81514281  -92.1667
81592740  -92.1673
81695794  -92.1640
81786303  -92.1742
81873194  -92.1890
81947299  -92.2164
82055097  -92.2280
82158160  -92.2239
82244295  -92.2053
82337120  -92.2072
82421675  -92.2211
82517985  -92.1991
82629666  -92.2201
82729170  -92.2242
82784328  -92.2206
82857445  -92.1804
82940682  -92.1936
83024922  -92.2187
83110501  -92.1644
83202112  -92.1461
83278672  -92.1453
83355312  -92.1639
83454624  -92.1628
83534581  -92.1470
83640870  -92.2009
83721920  -92.1874
83807478  -92.1951
83891350  -92.2162
83971008  -92.2307
84051792  -92.2273
84130702  -92.2444
84222687  -92.2715
84324288  -92.2707
84411468  -92.2977
84495648  -92.2801
84573504  -92.2561
84660624  -92.2690
84733834  -92.2523
84822965  -92.2067
84928320  -92.2314
85011322  -92.2269
85077441  -92.2141
85157838  -92.2315
85232435  -92.2417
85316737  -92.2538
85402911  -92.2287
85499946  -92.3012
85584994  -92.2934
85684356  -92.2577
85769834  -92.2226
85843954  -92.2159
85909101  -92.2090
85998406  -92.1759
86077962  -92.2096
86168960  -92.2172
86260317  -92.2445
86346200  -92.2304
86434146  -92.2566
86532912  -92.2411
86618944  -92.2164
86721984  -92.2421
86805630  -92.2197
86888335  -92.2512
86973426  -92.2536
87063558  -92.2121
87150681  -92.2700
87239299  -92.2654
87322226  -92.2652
87388738  -92.2683
87458883  -92.2695
87526100  -92.2715
87610957  -92.2519
87673618  -92.2134
87761925  -92.1862
87874128  -92.1665
87962048  -92.1657
88072526  -92.1714
88162866  -92.1852
88241600  -92.1735
88332283  -92.1832
88428825  -92.2263
88544923  -92.2233
88621506  -92.2181
88707986  -92.1837
88812710  -92.2180
88900050  -92.2273
89002224  -92.2117
89087726  -92.2437
89181675  -92.2041
89273345  -92.2001
89348334  -92.2137
89445312  -92.1883
89541547  -92.1704
89622533  -92.1462
89719135  -92.1527
89801999  -92.1352
89912450  -92.1232
89997315  -92.1358
90074090  -92.1341
90146512  -92.1009
90237335  -92.1067
90306730  -92.1355
90401473  -92.1547
90499168  -92.1297
90612816  -92.1352
90702710  -92.1491
90786886  -92.1446
90895942  -92.1539
90982522  -92.1224
91075089  -92.1306
91165056  -92.1487
91255725  -92.1138
91348710  -92.1199
91414941  -92.1551
91501190  -92.1364
91577776  -92.0902
91678788  -92.1316
91758995  -92.1419
91850955  -92.1295
91940598  -92.1443
92018475  -92.1199
92097806  -92.0962
92187958  -92.0975
92256441  -92.0915
92348955  -92.1219
92422566  -92.1142
92498850  -92.1127
92570638  -92.1495
92663616  -92.1529
92731130  -92.1541
92820048  -92.1602
92905359  -92.1587
92978820  -92.1645
93071700  -92.1376
93157248  -92.1687
93246595  -92.1560
93342878  -92.1678
93432686  -92.1869
93523161  -92.2042
93608946  -92.2006
93713454  -92.1832
93809894  -92.1678
93892141  -92.2024
93976977  -92.1789
94053774  -92.1785
94145040  -92.2082
94217446  -92.2217
94301502  -92.2415
94379664  -92.2289
94499985  -92.2315
94575824  -92.2409
94662344  -92.2445
94733155  -92.2434
94827778  -92.2493
94924677  -92.2425
94998218  -92.2448
95086094  -92.2622
95169610  -92.2520
95271098  -92.2807
95360507  -92.3097
95479883  -92.2939
95573544  -92.3148
95639477  -92.3383
95714955  -92.3425
95797135  -92.3520
95870686  -92.3748
95955083  -92.3693
96031595  -92.3794
96098358  -92.4015
96180122  -92.3705
96266382  -92.3773
96358095  -92.3848
96430309  -92.4071
96516100  -92.4082
96607546  -92.4199
96708160  -92.4290
96812542  -92.4521
96900912  -92.4588
96994683  -92.4613
97072272  -92.4542
97148970  -92.4553
97226130  -92.4365
97318410  -92.4227
97403760  -92.4562
97496944  -92.4628
97574587  -92.4777
97651746  -92.4912
97741218  -92.4760
97816905  -92.4704
97912008  -92.4926
97987968  -92.4671
98068358  -92.4534
98140065  -92.4462
98235550  -92.4263
98320232  -92.4220
98407515  -92.3933
98511732  -92.4158
98606439  -92.4080
98699910  -92.4202
98778106  -92.4047
98863371  -92.3982
98940850  -92.4046
99027438  -92.4424
99097404  -92.4449
99176592  -92.4359
99259725  -92.4349
99335223  -92.4400
99400640  -92.4361
99476804  -92.4507
99554301  -92.4637
99630027  -92.4634
99725184  -92.4592
99807048  -92.4528
99893975  -92.4753


==> data/all_loglog_r0_p11.dat <==
14  0.0
15  -1.99245
17  -1.32830
19  -0.18629
20  -0.14903
21  0.618035
24  1.190470
26  1.927518
26  1.450873
27  1.305786
30  1.187078
32  1.088155
34  1.586112
35  1.201007
36  1.120940
37  1.291624
38  0.759886
38  0.861150
39  1.089181
40  1.295787
42  0.982947
45  1.181313
46  1.246692
48  0.969152
49  1.147806
50  0.946269
50  0.759660
51  0.585840
52  0.470878
54  0.316828
54  0.440499
56  0.252656
56  0.245000
57  0.114530
57  0.111257
58  -0.00860
62  -0.00837
63  -0.15778
64  -0.15373
67  -0.29351
69  -0.14555
70  -0.00432
72  -0.13940
73  -0.20243
75  -0.13292
75  -0.25722
75  -0.18951
76  -0.03288
78  -0.15235
80  -0.26750
80  -0.26225
90  -0.23801
96  -0.41637
102  -0.38563
106  -0.35836
113  -0.23278
116  -0.19921
118  -0.20567
126  -0.09022
130  -0.11843
138  -0.08089
141  0.028413
144  0.041539
150  0.122823
153  0.211120
158  0.228366
162  0.318885
170  0.331224
174  0.412523
178  0.364658
182  0.265282
184  0.341446
189  0.485094
194  0.550513
196  0.534399
202  0.576103
205  0.671022
210  0.635034
213  0.583262
221  0.628604
222  0.554244
228  0.606406
234  0.744765
238  0.719667
240  0.749586
246  0.740547
252  0.783716
258  0.839670
259  0.879168
270  0.938167
272  0.898891
294  0.944258
304  1.050703
312  1.063018
320  1.086600
325  1.161198
336  1.248295
342  1.187488
350  1.236985
360  1.346102
368  1.358318
378  1.379819
384  1.381078
390  1.429178
400  1.442947
406  1.460581
417  1.508077
428  1.485041
435  1.484052
442  1.507724
448  1.526399
459  1.505026
466  1.523159
472  1.548162
485  1.516602
490  1.566380
546  1.663667
585  1.712675
630  1.729375
675  1.752697
708  1.750967
755  1.752307
798  1.740690
833  1.764495
882  1.760056
994  1.784215
4947  1.757376
9030  1.722344
13120  1.660452
17406  1.603290
21684  1.575131
25984  1.554881
30317  1.528709
34730  1.509691
39465  1.531258
44050  1.526290
73712  1.460905
104200  1.442202
136458  1.429393
170256  1.429220
204888  1.416907
240414  1.392676
276368  1.397071
313725  1.386901
351390  1.377763
389550  1.371605
428643  1.367493
468846  1.363221
508950  1.356014
549792  1.354477
590940  1.350900
632880  1.346559
675792  1.344373
718725  1.342811
762048  1.340091
805248  1.337092
849170  1.336367
893850  1.338717
939456  1.336131
984762  1.336977
1029882  1.333189
1076400  1.334583
1123776  1.334871
1170480  1.333634
1217550  1.331999
1265344  1.328876
1313030  1.326892
1361600  1.323464
1410774  1.320372
1460116  1.317020
1508784  1.316029
1558296  1.314791
1608334  1.316298
1659290  1.314284
1709766  1.311448
1760304  1.308676
1812510  1.308827
1863264  1.307791
1915200  1.305902
1967175  1.306259
2019192  1.306944
2072094  1.305324
2124838  1.304196
2178400  1.302741
2232405  1.299286
2284968  1.297835
2338496  1.296804
2392404  1.296892
2446325  1.296146
2500862  1.295197
2555462  1.294459
2611014  1.293041
2665862  1.292655
2721485  1.292757
2776725  1.290805
2832690  1.289446
2890560  1.288344
2946006  1.287692
3002075  1.287892
3057894  1.287436
3115350  1.286751
3172640  1.284868
3230100  1.283906
3288276  1.283208
3346800  1.281210
3404565  1.277084
3462390  1.275652
3521050  1.274030
3579387  1.272307
3637725  1.270776
3697120  1.270293
3756832  1.268373
3817328  1.268039
3877294  1.267421
3938181  1.266797
3998320  1.267117
4057930  1.265995
4119440  1.264637
4179253  1.264241
4240233  1.264123
4302240  1.263721
4364015  1.263861
4426464  1.263701
4488080  1.263014
4548816  1.262287
4610752  1.262350
4673088  1.261572
4735827  1.261088
4796866  1.259462
4859200  1.258273
4921560  1.257574
4983903  1.256545
5047610  1.256545
5111456  1.255005
5174280  1.255073
5238116  1.253966
5303025  1.253637
5367348  1.252420
5430800  1.251302
5494944  1.250593
5560128  1.250018
5625795  1.249756
5691042  1.249929
5755547  1.248518
5821975  1.248005
5887440  1.247506
5953550  1.245822
6018150  1.245512
6084400  1.244777
6150586  1.244248
6217050  1.244354
6284070  1.243386
6350400  1.242580
6416394  1.241245
6483120  1.239995
6550400  1.240074
6617205  1.239840
6685512  1.239075
6752739  1.238754
6820800  1.238540
6887448  1.237920
6956094  1.237303
7025328  1.236733
7092180  1.236226
7161280  1.235873
7232106  1.234829
7300560  1.234267
7367157  1.233488
7436133  1.232972
7504848  1.232431
7573950  1.231583
7642992  1.230819
7713198  1.230432
7785005  1.229711
7855974  1.229807
7926570  1.229100
7995390  1.228200
8065438  1.227723
8135442  1.226623
8205330  1.225941
8276286  1.225772
8347200  1.225309
8418068  1.225050
8488675  1.224683
8559260  1.224050
8631168  1.224116
8703234  1.223683
8774118  1.223062
8845212  1.222547
8917440  1.222061
8988800  1.221853
9060100  1.221469
9132456  1.221003
9204053  1.220428
9275450  1.220406
9349200  1.220488
9420974  1.219793
9494550  1.219124
9567378  1.218716
9641040  1.218679
9713318  1.218787
9787903  1.218351
9860164  1.218267
9935402  1.218117
10007760  1.217108
10080434  1.216531
10154835  1.215853
10229008  1.215694
10302642  1.215574
10377360  1.215918
10451346  1.215119
10526400  1.214771
10600818  1.214802
10674794  1.214680
10749914  1.214922
10824156  1.214597
10899792  1.214684
10975960  1.214323
11048808  1.214155
11126700  1.213735
11200725  1.213644
11276202  1.213571
11352075  1.213045
11428624  1.213182
11504430  1.213595
11581200  1.213690
11658024  1.213280
11731955  1.212643
11808784  1.212735
11883456  1.212567
11960130  1.212515
12035576  1.212333
12112192  1.212149
12190260  1.211922
12267720  1.211962
12343872  1.211592
12420160  1.211334
12496661  1.211018
12572812  1.210644
12649801  1.210238
12728256  1.209921
12804435  1.209926
12882200  1.209452
12961200  1.209295
13041216  1.209309
13119792  1.209016
13197300  1.208903
13274944  1.208026
13353600  1.207355
13431120  1.206847
13509975  1.207104
13588950  1.206604
13668066  1.206345
13747365  1.205859
13826592  1.205340
13905658  1.205135
13986215  1.204843
14065180  1.204570
14144850  1.204300
14225150  1.204004
14306400  1.203929
14383296  1.203888
14464800  1.203352
14545296  1.202652
14624700  1.202213
14704974  1.201559
14785641  1.201450
14867775  1.201349
14947712  1.201349
15028194  1.201095
15110016  1.200673
15191488  1.200609
15272784  1.200808
15354018  1.200945
15434480  1.200524
15516144  1.200232
15595541  1.200064
15677784  1.199860
15758640  1.199362
15840840  1.199109
15923180  1.198746
16004667  1.198735
16087419  1.198595
16169200  1.198123
16250220  1.198080
16334458  1.197561
16417254  1.197714
16498810  1.197832
16581650  1.197729
16666104  1.197444
16748848  1.196862
16833430  1.196666
16916544  1.196105
16997850  1.195583
17081920  1.194943
17163930  1.194736
17246775  1.194646
17331610  1.194327
17415787  1.193928
17499825  1.193881
17584080  1.193561
17668296  1.193585
17752896  1.193617
17835129  1.193296
17919054  1.192738
18002880  1.192696
18088850  1.192690
18171830  1.192376
18257400  1.192233
18343767  1.192082
18429254  1.192010
18515315  1.191842
18600400  1.191555
18686214  1.191066
18772284  1.190868
18856075  1.190450
18940835  1.190573
19025328  1.190296
19111872  1.190211
19197900  1.190379
19283166  1.190417
19370115  1.190369
19456704  1.190342
19543070  1.190277
19628570  1.189748
19714089  1.189222
19798695  1.189164
19885725  1.188925
19972325  1.188948
20058942  1.188958
20144658  1.188804
20233738  1.188369
20321436  1.187891
20407176  1.187337
20491760  1.187267
20578480  1.186794
20666048  1.186364
20753600  1.186452
20841102  1.186496
20929200  1.186232
21018256  1.186043
21106064  1.185912
21192810  1.185584
21280221  1.185567
21367044  1.185243
21456560  1.185053
21546720  1.184878
21633300  1.184692
21722425  1.184335
21812154  1.184518
21898950  1.184130
21986298  1.184124
22076470  1.184111
22165882  1.183971
22255038  1.183856
22343949  1.183794
22433589  1.183672
22521600  1.183391
22611708  1.183388
22698949  1.183459
22789398  1.183274
22877274  1.183053
22966245  1.182868
23056272  1.182696
23145378  1.182490
23235150  1.182534
23327088  1.182377
23417568  1.182073
23505950  1.181955
23596992  1.181508
23685687  1.181337
23775150  1.181163
23865025  1.181063
23953034  1.180966
24043400  1.180840
24135024  1.180868
24223984  1.180675
24313989  1.180425
24403768  1.180180
24492223  1.179727
24583635  1.179506
24674775  1.179166
24764544  1.178910
24855280  1.178672
24946480  1.178526
25038960  1.178355
25132583  1.178067
25223760  1.177769
25316950  1.177411
25410310  1.177066
25504320  1.176919
25595638  1.176877
25688810  1.176844
25781350  1.176569
25875450  1.176319
25971600  1.176204
26065728  1.176142
26157214  1.175857
26251113  1.175644
26343675  1.175362
26436441  1.175087
26531280  1.174907
26625570  1.174755
26720064  1.174547
26812800  1.174223
26907370  1.174227
27002070  1.173913
27096528  1.173569
27190770  1.173328
27286896  1.172945
27380589  1.172633
27475695  1.172582
27569556  1.172314
27664070  1.172177
27759429  1.171938
27856557  1.171637
27951966  1.171553
28048698  1.171370
28140880  1.170958
28236740  1.170918
28329885  1.170816
28426432  1.170847
28521699  1.170680
28619136  1.170523
28715200  1.170518
28809798  1.170584
28908730  1.170352
29002850  1.170007
29101686  1.169850
29196400  1.169946
29292900  1.169994
29387946  1.169654
29484910  1.169521
29582319  1.169091
29680448  1.169113
29778570  1.168731
29871576  1.168551
29966922  1.168377
30064680  1.168198
30162675  1.167949
30258267  1.167540
30354744  1.167382
30453201  1.167044
30552150  1.166946
30648784  1.166638
30744606  1.166553
30841298  1.166136
30939410  1.165857
31037760  1.165756
31137156  1.165790
31233816  1.165745
31332354  1.165556
31432240  1.165341
31529221  1.165460
31627286  1.165091
31726275  1.165042
31823290  1.164966
31921344  1.164829
32020209  1.164782
32119325  1.164694
32217720  1.164422
32316081  1.164463
32414832  1.164418
32513600  1.164200
32612928  1.164087
32711616  1.164049
32812850  1.164008
32911398  1.163881
33010022  1.163850
33109086  1.163699
33208800  1.163639
33308496  1.163362
33410400  1.163212
33509440  1.163128
33609762  1.163042
33709760  1.163072
33809958  1.162978
33908432  1.162742
34009520  1.162635
34108043  1.162538
34209378  1.162556
34309696  1.162442
34409781  1.162096
34510512  1.161943
34611996  1.161797
34713974  1.161311
34815615  1.161107
34917086  1.161034
35016384  1.160739
35115570  1.160477
35214650  1.160456
35316225  1.160231
35418096  1.160034
35519040  1.159808
35617856  1.159457
35721021  1.159460
35822784  1.159366
35924300  1.159509
36022350  1.159167
36124378  1.158996
36228150  1.158689
36330176  1.158454
36430225  1.158377
36531921  1.158258
36634150  1.157948
36734400  1.157660
36836870  1.157690
36940218  1.157637
37040565  1.157515
37141550  1.157177
37243973  1.157014
37346640  1.156996
37449024  1.156728
37551744  1.156611
37653490  1.156375
37755328  1.156082
37856880  1.156053
37959978  1.155916
38062176  1.155762
38165925  1.155717
38268432  1.155632
38370798  1.155584
38473560  1.155524
38576965  1.155423
38679714  1.155181
38781950  1.155088
38887037  1.155029
38989710  1.154690
39094146  1.154524
39196800  1.154336
39299904  1.154035
39404224  1.153887
39507230  1.153808
39610800  1.153550
39716950  1.153422
39818646  1.153251
39921984  1.153298
40025706  1.153259
40129728  1.153062
40230450  1.152833
40334400  1.152626
40439525  1.152384
40543986  1.152248
40647850  1.152243
40752573  1.152030
40853892  1.151984
40959522  1.151916
41066316  1.151792
41169552  1.151714
41274623  1.151535
41378550  1.151399
41483760  1.151187
41588946  1.151042
41693760  1.150793
41800416  1.150674
41905200  1.150451
42011502  1.150334
42115970  1.150268
42222552  1.150216
42329050  1.150170
42434391  1.150182
42539328  1.149979
42645276  1.150018
42750296  1.149961
42857586  1.149989
42963588  1.150054
43067466  1.149982
43174179  1.149860
43282252  1.149469
43388352  1.149244
43496768  1.149243
43602650  1.149006
43709013  1.148876
43814064  1.148686
43920018  1.148741
44027490  1.148630
44133136  1.148471
44238835  1.148522
44348758  1.148393
44456535  1.148397
44564800  1.148064
44674774  1.147852
44780805  1.147560
44885372  1.147282
44992098  1.147268
45098688  1.147199
45205482  1.147107
45313728  1.147098
45420480  1.146877
45528352  1.146682
45635373  1.146528
45743680  1.146350
45851584  1.146151
45959174  1.146017
46064943  1.145804
46171104  1.145622
46277952  1.145484
46386127  1.145337
46494992  1.145248
46604055  1.145174
46710720  1.144837
46817550  1.144749
46925712  1.144828
47034728  1.144620
47145042  1.144415
47252032  1.144307
47358528  1.144194
47463374  1.144106
47572416  1.143991
47682368  1.143965
47791344  1.143848
47899712  1.143682
48006672  1.143633
48112752  1.143567
48224912  1.143517
48333600  1.143426
48441702  1.143209
48552868  1.143078
48662082  1.142915
48769344  1.142789
48878382  1.142675
48987200  1.142481
49097016  1.142352
49206976  1.142282
49313600  1.142290
49423335  1.142102
49532240  1.142047
49643866  1.141831
49753424  1.141755
49862336  1.141641
49971330  1.141317
50082146  1.141193
50192112  1.140913
50305392  1.140910
50416050  1.140827
50529290  1.140673
50643999  1.140775
50756160  1.140556
50871639  1.140515
50980384  1.140396
51096225  1.140445
51206103  1.140341
51319584  1.140267
51431184  1.140318
51541416  1.140161
51655266  1.140051
51767926  1.140006
51883014  1.140120
51993864  1.140002
52106925  1.139891
52219350  1.139766
52333200  1.139602
52448146  1.139542
52561359  1.139455
52674416  1.139286
52788800  1.139284
52903104  1.139169
53018496  1.139030
53133353  1.138881
53248288  1.138942
53360196  1.138884
53475138  1.138820
53587989  1.138756
53703216  1.138724
53817264  1.138660
53932800  1.138633
54048200  1.138483
54159300  1.138340
54275724  1.138150
54391800  1.138110
54507600  1.138047
54620608  1.137979
54735726  1.137835
54850800  1.137777
54964336  1.137733
55079825  1.137582
55193518  1.137418
55309696  1.137472
55426670  1.137269
55542852  1.137191
55658718  1.136926
55771659  1.136684
55887552  1.136554
56000576  1.136339
56117150  1.136220
56232324  1.136213
56346570  1.136071
56461626  1.135929
56576832  1.135739
56690325  1.135567
56805516  1.135390
56921340  1.135144
57036480  1.134923
57153856  1.134963
57272200  1.134957
57388800  1.134955
57505353  1.134694
57622032  1.134611
57738809  1.134512
57856428  1.134454
57972030  1.134362
58089485  1.134223
58206528  1.134167
58322745  1.133952
58436886  1.133902
58555120  1.133701
58667687  1.133575
58783806  1.133405
58900800  1.133143
59016688  1.133026
59133170  1.133052
59249746  1.132956
59362650  1.132859
59479686  1.132792
59599977  1.132745
59714395  1.132674
59830225  1.132494
59949050  1.132292
60066158  1.132124
60182880  1.131911
60299200  1.131831
60415992  1.131835
60535663  1.131709
60655140  1.131700
60770550  1.131634
60889104  1.131591
61007058  1.131431
61124144  1.131240
61242330  1.130998
61362450  1.130965
61478288  1.130882
61597120  1.130798
61714800  1.130813
61832770  1.130663
61951680  1.130665
62072388  1.130618
62191350  1.130398
62312400  1.130195
62429760  1.129932
62546526  1.129805
62666688  1.129787
62785952  1.129820
62905586  1.129794
63023450  1.129792
63139550  1.129569
63259200  1.129471
63376207  1.129309
63495636  1.129327
63615230  1.129273
63732879  1.129050
63852432  1.129005
63969854  1.128902
64087968  1.128810
64208832  1.128756
64329552  1.128566
64449090  1.128556
64568304  1.128486
64690192  1.128290
64807950  1.128115
64927080  1.127963
65047878  1.127920
65167088  1.127807
65286640  1.127694
65406294  1.127587
65528784  1.127496
65646270  1.127336
65765289  1.127180
65885634  1.127141
66003480  1.126986
66123648  1.126791
66246075  1.126584
66367682  1.126538
66489575  1.126460
66610800  1.126319
66730944  1.126060
66852800  1.126017
66973248  1.126058
67096512  1.125994
67217088  1.125827
67337180  1.125733
67457394  1.125799
67577292  1.125792
67696510  1.125781
67818088  1.125680
67938795  1.125621
68055600  1.125533
68177616  1.125386
68298345  1.125328
68420706  1.125038
68540025  1.124970
68659968  1.124800
68779440  1.124606
68900650  1.124511
69022436  1.124348
69146860  1.124205
69268605  1.124124
69391230  1.123984
69513150  1.123982
69634880  1.123774
69758400  1.123586
69881650  1.123312
70003566  1.123343
70125120  1.123303
70249050  1.123323
70368704  1.123267
70489517  1.123200
70612662  1.123094
70736106  1.122973
70858550  1.122966
70982535  1.122931
71104425  1.122784
71225784  1.122610
71348400  1.122435
71472450  1.122307
71595792  1.122142
71716950  1.122065
71836758  1.121940
71959232  1.121894
72080100  1.121762
72204489  1.121639
72329600  1.121560
72452331  1.121523
72577872  1.121460
72697320  1.121350
72821504  1.121281
72945045  1.121184
73066650  1.120975
73189488  1.120826
73313216  1.120574
73435586  1.120475
73558890  1.120310
73681923  1.120202
73806642  1.120170
73929330  1.120061
74054400  1.119942
74177760  1.119866
74299440  1.119840
74423552  1.119758
74547081  1.119672
74670400  1.119581
74793600  1.119522
74917962  1.119388
75044800  1.119305
75170214  1.119097
75293065  1.118937
75414822  1.118940
75536097  1.118804
75661008  1.118826
75786570  1.118796
75908546  1.118645
76033398  1.118510
76160170  1.118466
76285254  1.118332
76409050  1.118148
76534850  1.118070
76661322  1.117939
76786275  1.117855
76911570  1.117768
77034752  1.117683
77158272  1.117600
77284179  1.117444
77410950  1.117461
77537600  1.117278
77664825  1.117177
77791168  1.117160
77919120  1.117030
78044400  1.117035
78168720  1.116953
78296050  1.116903
78420030  1.116773
78543900  1.116766
78670893  1.116798
78798384  1.116716
78925008  1.116512
79049592  1.116318
79172800  1.116233
79297956  1.116148
79427712  1.116067
79551696  1.115941
79680096  1.115870
79805222  1.115773
79927952  1.115676
80054528  1.115601
80182242  1.115520
80310321  1.115491
80438037  1.115414
80562402  1.115474
80689600  1.115369
80816062  1.115250
80942413  1.115170
81066600  1.115150
81192384  1.115013
81321292  1.114925
81447600  1.114794
81573225  1.114702
81702117  1.114632
81829904  1.114607
81953616  1.114601
82081600  1.114490
82205955  1.114446
82335024  1.114285
82461861  1.114220
82588800  1.114022
82718700  1.113878
82845888  1.113820
82974150  1.113741
83102922  1.113708
83231760  1.113611
83359680  1.113512
83490624  1.113439
83615819  1.113411
83745488  1.113315
83873594  1.113181
84004650  1.113027
84133640  1.113015
84263400  1.112926
84392640  1.112809
84520100  1.112675
84649222  1.112595
84774480  1.112519
84906080  1.112350
85029378  1.112231
85159776  1.112217
85291344  1.112189
85421728  1.112140
85550746  1.112084
85681008  1.112077
85809600  1.112018
85936050  1.111833
86064696  1.111832
86195952  1.111779
86325200  1.111656
86454800  1.111530
86584860  1.111487
86715510  1.111504
86843520  1.111512
86973600  1.111415
87103552  1.111353
87233484  1.111231
87364350  1.111180
87490624  1.111104
87621550  1.111128
87750072  1.110901
87880150  1.110844
88011048  1.110786
88137882  1.110600
88267200  1.110505
88393968  1.110479
88525059  1.110437
88657728  1.110480
88786242  1.110377
88917075  1.110276
89045424  1.110221
89175675  1.110129
89306944  1.110026
89434800  1.109849
89565435  1.109740
89694976  1.109605
89825424  1.109463
89955824  1.109353
90083232  1.109342
90216567  1.109350
90349376  1.109338
90479727  1.109360
90610200  1.109265
90737766  1.109179
90869866  1.109083
91002873  1.108958
91132650  1.108836
91263600  1.108724
91395675  1.108568
91530432  1.108432
91664482  1.108295
91793454  1.108155
91923600  1.108069
92052190  1.108087
92184384  1.107954
92315370  1.107864
92445228  1.107828
92576314  1.107707
92707200  1.107634
92841255  1.107561
92970857  1.107451
93103677  1.107470
93237200  1.107381
93366138  1.107258
93497760  1.107189
93630212  1.107175
93761600  1.107116
93890690  1.106943
94023552  1.106885
94156736  1.106820
94290975  1.106728
94421488  1.106632
94553749  1.106552
94682961  1.106368
94813200  1.106251
94943862  1.106171
95073552  1.106012
95209200  1.105880
95345158  1.105723
95477220  1.105585
95611104  1.105504
95739840  1.105416
95872100  1.105311
96004800  1.105296
96134103  1.105287
96267056  1.105191
96398840  1.105202
96531120  1.105209
96664192  1.105115
96796710  1.104992
96927280  1.104858
97060080  1.104822
97191770  1.104748
97325040  1.104678
97455850  1.104630
97589754  1.104499
97721682  1.104445
97855200  1.104420
97989024  1.104338
98121070  1.104248
98255096  1.104104
98391462  1.104035
98525880  1.103957
98658240  1.103825
98791632  1.103787
98922690  1.103715
99054864  1.103556
99188450  1.103499
99323712  1.103442
99460288  1.103421
99594282  1.103390
99731072  1.103286
99863400  1.103235


==> data/all_loglog_r0_p5.dat <==
11  0.874591
14  0.437295
17  -0.40274
19  0.507880
21  -0.03903
24  -0.41795
26  -0.86444
26  -0.90403
27  -0.80358
32  -0.97181
33  -1.11105
34  -1.01847
36  -0.94012
37  -0.87297
38  -0.81477
38  -1.08668
39  -0.87000
42  -0.96816
44  -1.12734
46  -0.80247
48  -0.89317
49  -0.85257
51  -0.63692
52  -0.49588
54  -0.31002
54  -0.45773
56  -0.33762
56  -0.52451
57  -0.45825
57  -0.53611
58  -0.47361
62  -0.54741
63  -0.44467
64  -0.34776
66  -0.33782
66  -0.24885
66  -0.39700
67  -0.31096
69  -0.30299
72  -0.22275
73  -0.14628
76  -0.17769
77  -0.07109
77  -0.13624
78  -0.06780
84  0.063112
84  0.061769
89  -0.00208
92  -0.00203
94  -0.00199
96  0.057581
96  0.114868
98  0.112701
99  0.167095
99  0.274966
99  0.242824
102  0.238564
102  0.181641
104  0.152534
106  0.175655
106  0.248501
106  0.244493
108  0.240612
109  0.309308
112  0.352287
112  0.346950
113  0.388141
114  0.382433
114  0.421969
114  0.415941
116  0.475952
116  0.534296
116  0.484267
118  0.519952
118  0.533853
118  0.485710
121  0.499763
121  0.513455
121  0.526800
124  0.539875
126  0.572127
126  0.565150
128  0.596399
128  0.551694
128  0.582366
129  0.612362
132  0.641776
132  0.670523
136  0.662989
138  0.655622
138  0.683468
139  0.658688
141  0.651605
141  0.678698
141  0.654720
142  0.681245
142  0.707224
142  0.700007
144  0.692936
144  0.718075
147  0.742797
153  0.753481
158  0.836250
162  0.842341
171  0.915676
176  0.957488
182  1.034174
184  0.971896
187  1.007820
192  1.064025
198  1.171961
203  1.134386
208  1.151123
216  1.156903
222  1.280765
231  1.244353
234  1.247455
238  1.323504
246  1.297834
252  1.282146
258  1.284312
259  1.303085
267  1.337400
278  1.330413
286  1.347332
291  1.340533
294  1.341605
304  1.350024
307  1.416118
312  1.415734
318  1.436343
323  1.387730
328  1.374594
336  1.414887
338  1.427774
342  1.446611
348  1.427141
354  1.439308
361  1.438943
366  1.444598
368  1.438303
372  1.449656
378  1.426350
384  1.443243
387  1.442987
396  1.453707
402  1.480422
408  1.511755
418  1.526476
426  1.540847
432  1.518864
434  1.522850
438  1.541744
442  1.550300
448  1.539151
456  1.576451
459  1.565274
464  1.573183
466  1.571631
468  1.570133
483  1.559657
494  1.562886
501  1.534976
504  1.481374
516  1.502890
522  1.511044
522  1.502024
528  1.497417
537  1.501252
539  1.480296
544  1.500605
546  1.520478
552  1.535955
558  1.547181
568  1.538595
574  1.549620
576  1.518132
579  1.532960
583  1.524892
588  1.513252
594  1.490748
612  1.504780
646  1.559362
672  1.537084
699  1.516494
708  1.525468
738  1.509695
756  1.530375
782  1.535601
798  1.521143
819  1.556391
847  1.592504
864  1.577875
888  1.606796
906  1.587745
921  1.605615
944  1.603967
966  1.618485
984  1.587609
1008  1.584433
1017  1.581464
1044  1.578652
1062  1.573950
1083  1.577579
1101  1.569220
1232  1.566470
3363  1.410680
5712  1.404801
8024  1.378423
10288  1.357197
12642  1.310255
15048  1.320544
17472  1.336997
19954  1.330467
22473  1.325005
24843  1.303494
27472  1.296759
30058  1.272488
32688  1.266624
35322  1.252181
37952  1.251820
40692  1.236685
43308  1.242764
45963  1.256539
48672  1.256812
51528  1.265763
54099  1.266936
56802  1.269384
59724  1.262627
62436  1.260121
65296  1.260852
68442  1.258525
71159  1.251755
73968  1.248429
76893  1.243586
79968  1.243395
82752  1.243727
85568  1.241735
88412  1.243674
91324  1.236071
94299  1.232182
97236  1.232415
100188  1.231595
103194  1.226253
105966  1.220403
108969  1.221540
112001  1.219376
115258  1.218957
118358  1.215960
121363  1.211932
124414  1.214071
127449  1.214449
130682  1.213795
133644  1.208514
136702  1.210710
139814  1.211496
156772  1.206188
173808  1.200979
191088  1.193853
209088  1.185979
226512  1.183062
244608  1.181655
262698  1.183401
281344  1.180197
299376  1.179834
318416  1.173871
337233  1.171820
356384  1.166520
374832  1.168592
394128  1.167293
413649  1.167950
433698  1.166288
453696  1.166499
473536  1.163855
493392  1.161631
513558  1.163757
534198  1.162593
554636  1.164310
575168  1.162417
595692  1.158942
617136  1.155741
638202  1.154538
659736  1.151459
680904  1.151016
702754  1.150396
723987  1.147013
745728  1.146497
767178  1.141598
788592  1.140088
811197  1.136905
833896  1.136124
855491  1.134845
877851  1.135299
901056  1.135903
923454  1.136617
945904  1.135849
968338  1.135432
991314  1.134067
1014366  1.132514
1037376  1.131508
1060752  1.130491
1083849  1.128257
1107696  1.126355
1131243  1.124091
1154622  1.123749
1178304  1.124943
1201774  1.124013
1225254  1.123625
1248912  1.123026
1272912  1.122344
1296336  1.120632
1320441  1.119570
1345023  1.119150
1370064  1.118003
1394378  1.117207
1419147  1.117282
1444128  1.116908
1468569  1.115073
1493226  1.114541
1518456  1.113889
1543158  1.111229
1568448  1.110369
1593088  1.110314
1618008  1.108517
1643994  1.106812
1669136  1.105299
1694448  1.103928
1719744  1.102895
1745456  1.101909
1771026  1.102088
1796928  1.102183
1822944  1.100774
1848964  1.100742
1874136  1.099145
1899644  1.098871
1926056  1.098875
1952904  1.099695
1978494  1.099612
2005056  1.099422
2031807  1.099886
2057484  1.099128
2084506  1.098130
2110797  1.096476
2137527  1.097340
2164526  1.096807
2191842  1.096102
2219274  1.095769
2245824  1.095742
2271738  1.094405
2298582  1.094692
2325294  1.094578
2351934  1.093169
2378978  1.092617
2406138  1.092702
2434293  1.091927
2460777  1.091395
2488608  1.091221
2515788  1.091182
2542806  1.089891
2570197  1.089673
2598074  1.090085
2625742  1.090106
2653354  1.089745
2681862  1.089809
2709472  1.088222
2736928  1.087830
2764874  1.087344
2793474  1.087483
2820728  1.087296
2849234  1.086629
2877868  1.086858
2906538  1.086907
2934486  1.085974
2962752  1.085429
2990697  1.085581
3018962  1.084888
3047616  1.085086
3075898  1.084900
3104448  1.083983
3133322  1.083292
3162304  1.082880
3190528  1.082471
3218544  1.081974
3247888  1.081657
3277248  1.080871
3306536  1.080671
3335676  1.080738
3364974  1.079807
3393936  1.079506
3422016  1.079728
3451968  1.079124
3481597  1.078435
3510667  1.077175
3539811  1.076596
3568951  1.075659
3598416  1.075306
3627783  1.075510
3657648  1.075305
3686928  1.074604
3717484  1.074203
3746307  1.074646
3776136  1.074497
3805571  1.074161
3836184  1.074010
3866688  1.073305
3896346  1.073193
3926358  1.072882
3956953  1.072375
3986544  1.071771
4016922  1.071702
4047631  1.071177
4079016  1.070939
4109567  1.070455
4138686  1.070345
4168494  1.069959
4199184  1.069552
4229568  1.069445
4260354  1.068679
4290624  1.068420
4320624  1.068157
4351494  1.067276
4381954  1.066605
4412736  1.066236
4444224  1.065401
4474638  1.065219
4505016  1.065309
4536091  1.065024
4567104  1.064578
4597752  1.064548
4628742  1.064022
4660559  1.064040
4691412  1.063933
4722499  1.064407
4753728  1.063982
4784184  1.063523
4816418  1.063570
4846992  1.063594
4878412  1.063123
4909696  1.063481
4940208  1.062995
4971294  1.062653
5002704  1.062079
5034304  1.061785
5066688  1.061475
5098983  1.061341
5130944  1.061381
5162058  1.060530
5194584  1.060411
5226958  1.060214
5259072  1.059980
5290416  1.059539
5323392  1.059226
5354778  1.058917
5387464  1.058409
5418864  1.057722
5451072  1.058048
5483709  1.058163
5515632  1.057523
5547984  1.057415
5580518  1.056761
5613504  1.057045
5646144  1.056848
5679168  1.056747
5711922  1.056789
5744574  1.056674
5777586  1.056798
5810722  1.056660
5843673  1.056336
5876349  1.055854
5909814  1.055692
5943168  1.055636
5976738  1.055072
6010092  1.054912
6041792  1.054522
6075846  1.054567
6108768  1.054308
6141296  1.054250
6173904  1.054285
6207093  1.054149
6240418  1.054287
6274058  1.054080
6306926  1.053072
6339264  1.052931
6372466  1.052473
6406519  1.052285
6438894  1.052340
6472512  1.052219
6505292  1.051786
6539101  1.051201
6573402  1.050807
6607066  1.050694
6641424  1.050680
6676699  1.050337
6710002  1.050143
6743802  1.049903
6776778  1.049927
6810944  1.049670
6844244  1.049313
6877248  1.048357
6911424  1.048367
6946044  1.048254
6980112  1.047369
7014128  1.047254
7047612  1.046867
7081569  1.046594
7115913  1.046098
7150182  1.045741
7184576  1.045430
7219827  1.045169
7255104  1.045344
7290549  1.045016
7325456  1.044679
7359373  1.044385
7393344  1.044143
7428091  1.044079
7462116  1.043655
7496028  1.043903
7530099  1.043985
7563474  1.043690
7598496  1.043584
7633926  1.043307
7668496  1.043167
7703154  1.042852
7738881  1.042881
7774368  1.042769
7810626  1.042730
7844823  1.042308
7880004  1.042318
7914816  1.042181
7951167  1.041898
7986264  1.041755
8021816  1.041490
8057518  1.041552
8093602  1.041724
8128827  1.041451
8162448  1.041097
8197849  1.041193
8232666  1.041664
8267721  1.041669
8303724  1.041818
8340096  1.041670
8376269  1.041434
8409856  1.041168
8445248  1.040926
8480928  1.041018
8517312  1.040960
8552394  1.040933
8588416  1.040801
8623936  1.040471
8660412  1.040384
8695872  1.040359
8731296  1.040304
8767368  1.039880
8802552  1.039511
8836569  1.039480
8873418  1.039444
8908848  1.039148
8944986  1.038930
8980542  1.038825
9015644  1.038356
9050964  1.038320
9086896  1.038191
9124192  1.038083
9160404  1.037806
9197344  1.037590
9232618  1.037614
9268346  1.037492
9304071  1.037445
9340176  1.037409
9376713  1.037274
9412386  1.037028
9448318  1.036815
9485632  1.036457
9523072  1.036318
9558289  1.036124
9594816  1.035866
9631503  1.035749
9667917  1.035289
9705552  1.035454
9743283  1.035350
9780358  1.035179
9817523  1.035049
9852336  1.035013
9889056  1.034839
9927026  1.034611
9963317  1.034424
10000704  1.034234
10038336  1.033977
10073826  1.033697
10110784  1.033496
10148268  1.033354
10185032  1.033299
10222656  1.033498
10258368  1.033133
10294848  1.033061
10332432  1.032995
10369968  1.033015
10407618  1.032982
10444496  1.032830
10481163  1.032465
10518462  1.032485
10555776  1.032133
10593006  1.031778
10630746  1.031616
10666227  1.031880
10703163  1.031877
10740569  1.031555
10778672  1.031541
10815882  1.031404
10854872  1.031440
10892014  1.031204
10929744  1.030821
10966794  1.030766
11004318  1.030453
11040501  1.030062
11078713  1.030185
11116981  1.029948
11154798  1.029722
11192824  1.029702
11228689  1.029460
11266722  1.029124
11304957  1.028695
11342133  1.028458
11379123  1.028558
11417106  1.028496
11455502  1.028575
11492694  1.028491
11531142  1.028233
11569488  1.027975
11607488  1.027728
11645286  1.027695
11683152  1.027588
11720826  1.027647
11758964  1.027438
11794464  1.027310
11832552  1.027095
11869221  1.026962
11906496  1.026600
11945411  1.026445
11984094  1.026306
12022629  1.026193
12060288  1.025949
12098592  1.025767
12138048  1.025861
12177234  1.025828
12215994  1.025629
12254501  1.025470
12291696  1.025480
12330768  1.025350
12368349  1.025111
12406842  1.025190
12444572  1.025046
12482928  1.025051
12522411  1.024918
12560453  1.024938
12599181  1.025048
12636927  1.024994
12676209  1.024929
12715563  1.025003
12753882  1.025112
12793088  1.024749
12831336  1.024590
12870099  1.024386
12909234  1.024077
12947664  1.023782
12986748  1.023642
13026522  1.023513
13066624  1.023523
13104848  1.023656
13143024  1.023635
13181392  1.023579
13221469  1.023205
13260738  1.023143
13298904  1.022844
13338822  1.022763
13377256  1.022555
13416774  1.022534
13456527  1.022559
13496368  1.022326
13535424  1.022054
13574898  1.021775
13615626  1.022082
13654608  1.021864
13694296  1.022002
13733504  1.022127
13773369  1.022166
13813884  1.022219
13852864  1.022337
13891722  1.022236
13932006  1.022032
13972512  1.021962
14012784  1.021933
14052416  1.021783
14092494  1.021817
14132066  1.021800
14171829  1.021776
14211018  1.021600
14250768  1.021480
14291112  1.021395
14328608  1.021311
14368336  1.021455
14409234  1.021342
14449221  1.021136
14489244  1.021076
14529088  1.020798
14568898  1.020525
14608744  1.020434
14648928  1.020535
14687959  1.020489
14728126  1.020485
14768649  1.020697
14809518  1.020454
14849568  1.020398
14891526  1.020154
14930496  1.019688
14969922  1.019338
15010072  1.019242
15049408  1.019254
15091244  1.019184
15130962  1.019168
15170832  1.019121
15211332  1.019217
15252416  1.019139
15292886  1.019081
15333032  1.019207
15374268  1.018916
15414453  1.018934
15455114  1.018832
15494752  1.018755
15535548  1.018884
15575478  1.018858
15616016  1.018632
15656354  1.018722
15697017  1.018871
15737328  1.018879
15777392  1.019191
15818572  1.019286
15858314  1.019394
15899056  1.019240
15939792  1.019086
15980337  1.019060
16020288  1.018861
16060352  1.018697
16101306  1.018684
16141452  1.018518
16183104  1.018324
16223083  1.018123
16263744  1.018017
16307439  1.018239
16347926  1.018048
16389296  1.017892
16429896  1.017891
16471056  1.017769
16513112  1.017636
16554072  1.017651
16594098  1.017453
16636088  1.017499
16678368  1.017523
16719216  1.017396
16761528  1.017525
16802038  1.017422
16844109  1.017283
16886688  1.017353
16928142  1.017310
16969353  1.017163
17010864  1.017216
17052224  1.017051
17094408  1.016923
17136084  1.016775
17176752  1.016870
17218796  1.016685
17260198  1.016677
17302896  1.016527
17344976  1.016380
17386551  1.016167
17427354  1.016000
17470638  1.016068
17511094  1.015880
17552704  1.015727
17594928  1.015672
17636802  1.015735
17678928  1.015620
17721216  1.015459
17762784  1.015173
17804352  1.015234
17845872  1.015346
17887624  1.015258
17930178  1.015323
17971404  1.014884
18013968  1.014780
18054768  1.014502
18097728  1.014426
18139374  1.014243
18182724  1.014224
18225746  1.014103
18267536  1.014043
18309312  1.013894
18352186  1.013892
18394896  1.013749
18436631  1.013798
18479664  1.013574
18522544  1.013319
18565674  1.013274
18608832  1.013206
18652378  1.013196
18694746  1.013085
18737712  1.012989
18779904  1.012809
18821862  1.012732
18864747  1.012542
18907082  1.012324
18948816  1.012226
18990192  1.012211
19031472  1.012190
19076013  1.011989
19119984  1.012136
19163046  1.011897
19205784  1.011604
19248787  1.011461
19290546  1.011274
19334697  1.011197
19377837  1.011202
19420863  1.010987
19464417  1.010718
19508112  1.010553
19550097  1.010523
19592686  1.010401
19636498  1.010366
19679182  1.010295
19722024  1.010178
19763382  1.010158
19806462  1.009983
19849008  1.009814
19892522  1.009795
19935552  1.009720
19979456  1.009754
20022951  1.009707
20065059  1.009580
20109144  1.009517
20150208  1.009434
20194818  1.009467
20237382  1.009476
20280414  1.009408
20324661  1.009236
20366262  1.008990
20408571  1.008943
20451674  1.008949
20493514  1.008840
20536929  1.008816
20580498  1.008891
20623299  1.008720
20667006  1.008622
20711754  1.008482
20754162  1.008378
20797416  1.008272
20840768  1.008139
20885256  1.008128
20929392  1.008099
20974096  1.007846
21017697  1.007785
21060273  1.007636
21103746  1.007397
21148976  1.007419
21192798  1.007399
21237264  1.007275
21280984  1.007206
21325048  1.007098
21368204  1.007033
21412872  1.006928
21456396  1.006736
21499584  1.006552
21544704  1.006495
21588048  1.006498
21630294  1.006479
21673718  1.006358
21718697  1.006605
21762468  1.006518
21807024  1.006543
21851064  1.006555
21894594  1.006456
21939776  1.006353
21984136  1.006332
22027956  1.006159
22072512  1.006209
22118208  1.006165
22161318  1.006049
22206224  1.006136
22250646  1.005846
22295534  1.005866
22339618  1.005986
22384011  1.005960
22427834  1.005694
22472027  1.005513
22514112  1.005426
22558528  1.005301
22603779  1.005211
22648137  1.005175
22691358  1.005136
22736551  1.005088
22781561  1.005098
22824794  1.004961
22869502  1.004917
22915392  1.004860
22958406  1.004736
23003001  1.004733
23048997  1.004576
23091822  1.004525
23135978  1.004428
23180352  1.004285
23224992  1.004209
23270184  1.004213
23315589  1.004042
23359854  1.003867
23404968  1.003811
23449936  1.003835
23494032  1.003718
23539962  1.003775
23584144  1.003641
23628258  1.003561
23673976  1.003348
23717694  1.003235
23761934  1.002960
23806503  1.002774
23851814  1.002490
23896872  1.002387
23942184  1.002186
23988816  1.002178
24033696  1.002095
24079296  1.002035
24124812  1.001945
24172212  1.001914
24217362  1.001915
24263073  1.001932
24308646  1.001920
24353728  1.001814
24398528  1.001706
24444306  1.001678
24486128  1.001528
24531264  1.001517
24576288  1.001547
24621333  1.001423
24666078  1.001295
24710848  1.001279
24756992  1.001243
24800976  1.001124
24846497  1.000928
24891672  1.000747
24936462  1.000673
24983022  1.000551
25029648  1.000430
25075697  1.000445
25123194  1.000356
25168014  1.000164
25213734  1.000144
25260444  0.999996
25306974  0.999833
25353024  0.999616
25400592  0.999489
25446288  0.999322
25493472  0.999513
25540902  0.999310
25587618  0.999184
25634427  0.998905
25680704  0.998844
25726322  0.998740
25773216  0.998612
25821812  0.998503
25868326  0.998303
25915107  0.998284
25962304  0.998127
26008944  0.998042
26055232  0.997884
26101296  0.997788
26146578  0.997692
26193312  0.997512
26239122  0.997341
26284478  0.997138
26331968  0.996993
26378526  0.996835
26425827  0.996847
26470976  0.996791
26517456  0.996855
26564928  0.996954
26611794  0.996916
26659578  0.996781
26706672  0.996837
26753376  0.996744
26800704  0.996698
26847808  0.996737
26894784  0.996672
26941584  0.996655
26989082  0.996701
27033984  0.996604
27081186  0.996507
27126528  0.996224
27174221  0.996104
27222336  0.995986
27269802  0.995932
27316656  0.995931
27363608  0.995905
27411264  0.995667
27457542  0.995723
27504611  0.995614
27552762  0.995673
27600768  0.995543
27647388  0.995483
27696324  0.995344
27743511  0.995356
27790464  0.995263
27837684  0.995181
27884939  0.995107
27932736  0.994904
27979686  0.994722
28026432  0.994746
28074438  0.994596
28121178  0.994411
28168272  0.994282
28215293  0.994223
28263896  0.994016
28312128  0.994004
28359552  0.993812
28407939  0.993743
28454301  0.993608
28501383  0.993448
28551094  0.993447
28598958  0.993491
28645698  0.993502
28692832  0.993393
28741248  0.993456
28786869  0.993301
28835594  0.993334
28884768  0.993210
28931793  0.992895
28979049  0.992766
29027817  0.992666
29077248  0.992678
29124342  0.992528
29171997  0.992545
29221431  0.992451
29269053  0.992412
29316694  0.992471
29363312  0.992412
29412199  0.992427
29461068  0.992207
29509104  0.992090
29557134  0.991951
29606544  0.991749
29654976  0.991768
29704176  0.991843
29753136  0.991733
29800788  0.991675
29849904  0.991790
29897298  0.991727
29944434  0.991845
29991717  0.991776
30038976  0.991736
30087906  0.991664
30136512  0.991494
30184752  0.991450
30231971  0.991354
30279899  0.991253
30328353  0.991153
30375794  0.991090
30424614  0.991055
30472512  0.991116
30522904  0.991094
30569094  0.990936
30618702  0.990713
30666471  0.990640
30714166  0.990645
30760128  0.990491
30809712  0.990513
30856358  0.990353
30906304  0.990426
30955282  0.990231
31003922  0.990081
31053581  0.989913
31103696  0.989781
31153122  0.989729
31200576  0.989880
31250176  0.989791
31297689  0.989692
31347288  0.989658
31396689  0.989588
31445946  0.989496
31494544  0.989469
31543974  0.989377
31591312  0.989369
31640832  0.989329
31689792  0.989224
31739664  0.989286
31789542  0.989404
31836736  0.989248
31886533  0.989264
31935456  0.989185
31983168  0.989084
32032008  0.989021
32081734  0.988971
32131438  0.988867
32180544  0.988711
32228672  0.988667
32277519  0.988617
32329024  0.988509
32377971  0.988340
32427629  0.988283
32477616  0.988134
32527824  0.988099
32577264  0.988010
32625984  0.987838
32674626  0.987783
32723301  0.987717
32771267  0.987718
32822118  0.987636
32870131  0.987387
32919744  0.987252
32970564  0.987165
33020562  0.987144
33070147  0.987104
33118128  0.987005
33166966  0.986836
33216912  0.986716
33267178  0.986660
33315984  0.986488
33366942  0.986379
33416658  0.986440
33466176  0.986431
33517504  0.986346
33566382  0.986243
33616191  0.986092
33666464  0.985993
33717543  0.985899
33767267  0.985719
33816813  0.985634
33864768  0.985587
33914241  0.985562
33964623  0.985477
34013562  0.985486
34063272  0.985412
34111656  0.985232
34162752  0.984977
34211712  0.984921
34261383  0.984788
34311474  0.984668
34360128  0.984662
34410054  0.984553
34459776  0.984472
34509921  0.984490
34560288  0.984440
34610411  0.984350
34661354  0.984331
34713276  0.984315
34762728  0.984261
34812234  0.984159
34862814  0.984200
34914366  0.984169
34964784  0.984115
35013296  0.984117
35064144  0.984070
35115066  0.984064
35163024  0.983995
35213904  0.983841
35263536  0.983764
35313462  0.983641
35360208  0.983543
35410928  0.983446
35459786  0.983271
35511021  0.983284
35562506  0.983167
35611968  0.983131
35662059  0.983130
35713056  0.983061
35764421  0.983078
35815872  0.982967
35865232  0.982927
35915328  0.982976
35965314  0.982894
36016137  0.982868
36069002  0.982925
36117738  0.982690
36168566  0.982712
36219792  0.982605
36269694  0.982459
36321786  0.982280
36371826  0.982247
36423744  0.982223
36473872  0.982175
36526278  0.981997
36576144  0.981848
36627554  0.981744
36678962  0.981621
36729792  0.981710
36780086  0.981561
36831977  0.981560
36881424  0.981462
36933027  0.981465
36982608  0.981352
37032534  0.981302
37083072  0.981234
37135587  0.981257
37185771  0.981245
37236773  0.981211
37286546  0.981233
37336842  0.981149
37387098  0.980968
37438917  0.980801
37489439  0.980695
37542256  0.980641
37594368  0.980519
37643679  0.980415
37695042  0.980313
37747584  0.980317
37798416  0.980292
37849763  0.980230
37900432  0.980121
37950966  0.979979
38002832  0.980017
38054184  0.979883
38106054  0.979895
38158172  0.979769
38208508  0.979748
38260392  0.979579
38310888  0.979510
38363584  0.979461
38415202  0.979350
38466144  0.979414
38517822  0.979390
38567589  0.979279
38619308  0.979101
38668206  0.979090
38718329  0.979069
38770272  0.979050
38822139  0.978980
38873222  0.978952
38924993  0.978935
38976224  0.978915
39028819  0.978849
39079332  0.978911
39131928  0.978840
39182528  0.978734
39235896  0.978796
39286656  0.978769
39337792  0.978749
39388552  0.978654
39439136  0.978656
39491501  0.978578
39544668  0.978537
39596362  0.978540
39647664  0.978532
39699648  0.978528
39751616  0.978600
39803072  0.978582
39854067  0.978471
39907432  0.978291
39957456  0.978166
40010128  0.978188
40061567  0.978182
40112721  0.978123
40163347  0.978079
40214592  0.978057
40266306  0.977959
40319104  0.977963
40371648  0.977890
40423824  0.977844
40474949  0.977972
40526322  0.977941
40578566  0.977810
40631088  0.977655
40683357  0.977596
40734423  0.977510
40787019  0.977511
40838208  0.977546
40891032  0.977440
40942042  0.977412
40995486  0.977403
41049008  0.977347
41099268  0.977194
41150048  0.977229
41203458  0.977277
41254848  0.977342
41307786  0.977288
41361936  0.977246
41414064  0.977145
41465709  0.977101
41518272  0.976953
41569686  0.976841
41623299  0.976778
41675382  0.976689
41728518  0.976708
41782026  0.976567
41833113  0.976560
41886768  0.976699
41939637  0.976612
41992082  0.976574
42046106  0.976524
42098896  0.976452
42149352  0.976379
42201396  0.976485
42251928  0.976303
42305216  0.976219
42357168  0.976118
42412352  0.976045
42465983  0.976120
42517842  0.976074
42569136  0.975923
42621246  0.975767
42673456  0.975627
42725808  0.975511
42778704  0.975393
42832431  0.975418
42886858  0.975392
42937614  0.975434
42989039  0.975239
43042752  0.975270
43096102  0.975296
43148682  0.975304
43204272  0.975342
43257984  0.975262
43310844  0.975239
43363688  0.975237
43416387  0.975103
43471242  0.975090
43524446  0.975087
43575744  0.975025
43629012  0.974971
43681344  0.974907
43733808  0.974855
43786106  0.974700
43839418  0.974601
43891992  0.974549
43946232  0.974493
44000523  0.974566
44050992  0.974406
44104112  0.974379
44155056  0.974274
44209008  0.974236
44261424  0.974223
44314326  0.974283
44368328  0.974301
44419279  0.974321
44471616  0.974307
44526006  0.974209
44580528  0.974111
44635266  0.974052
44687781  0.973925
44742178  0.973949
44792688  0.973843
44846109  0.973788
44898112  0.973690
44950542  0.973678
45004224  0.973767
45056232  0.973784
45110576  0.973800
45162766  0.973742
45217074  0.973689
45269568  0.973657
45322728  0.973678
45375568  0.973651
45430176  0.973657
45482448  0.973688
45533839  0.973619
45587514  0.973504
45640593  0.973468
45695166  0.973372
45749701  0.973318
45802113  0.973190
45854313  0.973199
45908458  0.973180
45959872  0.973115
46013886  0.973036
46067728  0.972976
46119976  0.972808
46172592  0.972726
46226739  0.972688
46280694  0.972508
46335168  0.972458
46388741  0.972352
46442016  0.972326
46495187  0.972281
46548738  0.972312
46604194  0.972384
46656442  0.972296
46709936  0.972173
46763568  0.972043
46818863  0.972060
46872963  0.972041
46926099  0.972102
46981984  0.972069
47036736  0.971924
47091793  0.971851
47145792  0.971818
47199118  0.971807
47251974  0.971670
47306556  0.971518
47359279  0.971382
47412848  0.971300
47465154  0.971255
47519296  0.971121
47573136  0.971124
47626416  0.971088
47681344  0.971089
47736336  0.971029
47789523  0.971087
47842994  0.971024
47896168  0.971057
47949603  0.971053
48002418  0.971045
48055488  0.971040
48108402  0.970876
48162042  0.970847
48218176  0.970838
48272616  0.970781
48327512  0.970686
48379968  0.970630
48434496  0.970530
48489742  0.970489
48544888  0.970520
48600508  0.970553
48653297  0.970476
48706476  0.970418
48761064  0.970342
48815522  0.970333
48870976  0.970171
48925678  0.969968
48979392  0.969854
49032896  0.969835
49087152  0.969821
49142208  0.969894
49196736  0.969864
49250208  0.969850
49302099  0.969717
49358874  0.969657
49413312  0.969675
49467876  0.969724
49524574  0.969695
49579266  0.969668
49634171  0.969579
49688122  0.969586
49740336  0.969577
49794132  0.969530
49849808  0.969500
49902272  0.969496
49956932  0.969334
50012588  0.969336
50067264  0.969296
50121792  0.969248
50176826  0.969187
50233392  0.969094
50290758  0.968976
50345438  0.968957
50400736  0.968957
50456256  0.968879
50512914  0.968893
50569467  0.968847
50624928  0.968778
50680602  0.968709
50737856  0.968669
50795184  0.968746
50850696  0.968707
50907573  0.968571
50964153  0.968544
51021152  0.968502
51080128  0.968522
51136317  0.968441
51193648  0.968401
51252576  0.968403
51308208  0.968385
51362863  0.968391
51418224  0.968358
51474368  0.968319
51529673  0.968168
51586661  0.968138
51644627  0.968072
51698736  0.967973
51754176  0.967964
51811326  0.967968
51867284  0.967884
51923307  0.967773
51978672  0.967707
52033917  0.967777
52090721  0.967838
52146094  0.967795
52201152  0.967700
52258944  0.967681
52315879  0.967545
52373632  0.967524
52431312  0.967464
52485264  0.967389
52542438  0.967351
52599344  0.967253
52655847  0.967230
52713024  0.967199
52770512  0.967148
52828533  0.967136
52884751  0.967170
52942094  0.967153
53001792  0.967060
53057862  0.966938
53115328  0.966896
53172966  0.966826
53228294  0.966848
53285922  0.966824
53341187  0.966772
53398752  0.966669
53456832  0.966623
53512461  0.966517
53570184  0.966436
53627728  0.966403
53684928  0.966339
53742411  0.966321
53799238  0.966362
53855424  0.966333
53911152  0.966390
53969571  0.966423
54027621  0.966294
54084674  0.966180
54139446  0.966195
54197648  0.966178
54254849  0.966158
54311868  0.966099
54367908  0.966006
54426426  0.965990
54484848  0.965890
54542016  0.965799
54597456  0.965658
54655328  0.965531
54712512  0.965515
54767862  0.965417
54825318  0.965391
54880192  0.965277
54937494  0.965262
54996117  0.965160
55055224  0.965111
55110944  0.965041
55168128  0.965037
55225152  0.965035
55282698  0.964993
55341016  0.964957
55398744  0.964894
55456336  0.964847
55515042  0.964769
55571979  0.964738
55629504  0.964719
55687128  0.964718
55745232  0.964697
55804608  0.964704
55861182  0.964610
55919088  0.964584
55977072  0.964474
56032578  0.964423
56090086  0.964388
56146701  0.964358
56204736  0.964293
56261128  0.964236
56318229  0.964177
56374864  0.964148
56432922  0.964112
56489008  0.964095
56547648  0.964053
56606466  0.963990
56664384  0.963949
56722088  0.963812
56777184  0.963844
56836032  0.963859
56893854  0.963765
56951952  0.963700
57008182  0.963644
57067398  0.963595
57125491  0.963516
57182697  0.963470
57240768  0.963476
57298843  0.963428
57356847  0.963409
57413466  0.963368
57471648  0.963328
57530304  0.963288
57588256  0.963335
57645504  0.963209
57705108  0.963190
57763248  0.963115
57821379  0.963020
57877398  0.962976
57936529  0.963022
57993808  0.962958
58055298  0.962897
58111326  0.962798
58168896  0.962803
58226896  0.962759
58286208  0.962651
58342914  0.962666
58401114  0.962633
58458006  0.962539
58516536  0.962516
58575024  0.962476
58630694  0.962409
58689652  0.962388
58744272  0.962264
58803381  0.962210
58859712  0.962169
58918647  0.962117
58977531  0.962087
59036716  0.962052
59094294  0.961979
59152852  0.961981
59212998  0.961997
59271616  0.961882
59329628  0.961783
59387804  0.961795
59447394  0.961756
59506656  0.961695
59565501  0.961644
59623641  0.961597
59680873  0.961507
59739771  0.961532
59797101  0.961536
59854818  0.961475
59912937  0.961435
59970414  0.961451
60027989  0.961399
60087664  0.961465
60144792  0.961429
60201792  0.961385
60259056  0.961440
60318126  0.961522
60373872  0.961460
60431126  0.961294
60489184  0.961253
60547968  0.961232
60607344  0.961168
60665408  0.961143
60722368  0.960993
60780336  0.960962
60837322  0.960953
60895008  0.960857
60953496  0.960747
61011776  0.960686
61070856  0.960710
61130514  0.960609
61188702  0.960623
61246912  0.960567
61307218  0.960540
61366032  0.960443
61424496  0.960436
61483097  0.960455
61541428  0.960384
61601526  0.960313
61658938  0.960213
61719488  0.960151
61777953  0.960114
61837182  0.960156
61894584  0.960098
61954368  0.960073
62013888  0.960035
62072744  0.960065
62132458  0.960034
62190576  0.960037
62251168  0.960044
62311488  0.959970
62368784  0.959945
62427456  0.959948
62487856  0.959924
62545717  0.959924
62605092  0.959887
62665074  0.959800
62722998  0.959783
62782272  0.959814
62841792  0.959691
62902464  0.959698
62960512  0.959655
63020663  0.959574
63079488  0.959480
63137088  0.959436
63195072  0.959416
63253718  0.959366
63312018  0.959339
63370906  0.959226
63431406  0.959124
63489429  0.959042
63548616  0.958981
63607536  0.958953
63667662  0.958951
63726016  0.958885
63785616  0.958822
63846464  0.958735
63905538  0.958737
63964992  0.958709
64025516  0.958734
64085366  0.958656
64141471  0.958590
64199317  0.958482
64259371  0.958480
64317528  0.958368
64376848  0.958332
64434816  0.958232
64492608  0.958234
64552208  0.958221
64614634  0.958135
64673482  0.958033
64733832  0.957974
64793706  0.957893
64852748  0.957898
64907661  0.957792
64967994  0.957692
65027802  0.957626
65089026  0.957598
65147728  0.957580
65207142  0.957527
65267906  0.957451
65327058  0.957372
65387904  0.957343
65447856  0.957256
65508678  0.957218
65567088  0.957122
65626659  0.957062
65684742  0.957063
65744064  0.957027
65802624  0.956994
65863872  0.956965
65923029  0.956988
65982752  0.956921
66044524  0.956861
66102392  0.956813
66162816  0.956823
66222864  0.956778
66283952  0.956732
66344554  0.956682
66403312  0.956609
66463061  0.956612
66524612  0.956597
66587254  0.956543
66646702  0.956580
66706816  0.956509
66766266  0.956538
66825759  0.956485
66885426  0.956458
66948336  0.956434
67006891  0.956405
67067602  0.956427
67128138  0.956406
67187232  0.956391
67247872  0.956360
67307298  0.956394
67366711  0.956327
67427166  0.956312
67484864  0.956201
67542814  0.956156
67603248  0.956205
67663758  0.956176
67722776  0.956162
67781296  0.956208
67842848  0.956224
67902912  0.956138
67961424  0.956152
68021184  0.956075
68081976  0.956114
68141686  0.956113
68202267  0.956072
68262848  0.955985
68323248  0.955913
68382162  0.955931
68440464  0.955889
68500432  0.955840
68561676  0.955892
68622246  0.955823
68682647  0.955724
68744546  0.955734
68803968  0.955726
68863328  0.955678
68924784  0.955636
68983866  0.955615
69044778  0.955536
69107238  0.955461
69167808  0.955437
69228348  0.955369
69289152  0.955315
69350112  0.955345
69409194  0.955287
69468458  0.955212
69529536  0.955257
69588672  0.955271
69649146  0.955182
69710864  0.955189
69773904  0.955198
69833673  0.955096
69894384  0.955089
69956367  0.955060
70014468  0.955050
70075328  0.955026
70136512  0.955007
70196178  0.954993
70259739  0.954925
70319316  0.954801
70377858  0.954788
70439488  0.954766
70499646  0.954741
70562833  0.954672
70622088  0.954653
70681122  0.954547
70742592  0.954537
70803504  0.954479
70863766  0.954385
70924464  0.954282
70986749  0.954236
71047792  0.954199
71109846  0.954255
71168652  0.954153
71228196  0.954156
71289954  0.954100
71350983  0.954014
71411417  0.954002
71471817  0.953952
71534478  0.953928
71597232  0.953958
71657926  0.953889
71719872  0.953876
71777926  0.953830
71840151  0.953838
71899482  0.953771
71960672  0.953790
72021058  0.953788
72082368  0.953710
72144072  0.953662
72204183  0.953574
72265488  0.953498
72326046  0.953418
72388576  0.953463
72451008  0.953454
72513216  0.953449
72574309  0.953366
72635746  0.953371
72696148  0.953323
72757593  0.953261
72820566  0.953232
72882162  0.953224
72944856  0.953192
73005296  0.953130
73065664  0.953161
73128337  0.953070
73187766  0.953034
73250384  0.952953
73314197  0.952885
73375046  0.952813
73434894  0.952717
73496979  0.952663
73559289  0.952663
73620464  0.952625
73681398  0.952610
73742071  0.952609
73804242  0.952563
73866304  0.952515
73926816  0.952428
73988598  0.952420
74050752  0.952428
74112813  0.952371
74174586  0.952299
74235328  0.952224
74295312  0.952148
74356686  0.952029
74419191  0.951974
74479537  0.951945
74540592  0.951927
74601532  0.951789
74666592  0.951825
74727744  0.951850
74787426  0.951784
74851776  0.951792
74914224  0.951762
74977344  0.951743
75041442  0.951715
75103168  0.951722
75164726  0.951697
75225024  0.951697
75286523  0.951675
75349017  0.951659
75409594  0.951578
75472662  0.951558
75531456  0.951502
75594603  0.951492
75654036  0.951456
75718512  0.951398
75780224  0.951388
75842736  0.951329
75902568  0.951298
75964704  0.951246
76027344  0.951246
76090287  0.951178
76152076  0.951126
76215843  0.951094
76277952  0.951012
76340808  0.950980
76403088  0.951007
76465684  0.950941
76528336  0.950948
76591116  0.950894
76655358  0.950791
76717696  0.950666
76780056  0.950623
76842112  0.950586
76906333  0.950472
76966848  0.950485
77030046  0.950476
77091844  0.950508
77152772  0.950442
77214816  0.950463
77277312  0.950382
77340157  0.950290
77403303  0.950301
77465994  0.950293
77529987  0.950298
77589369  0.950311
77652554  0.950297
77715846  0.950280
77780128  0.950215
77842443  0.950230
77904816  0.950147
77967402  0.950124
78030246  0.950099
78091398  0.950043
78152256  0.949967
78215616  0.949953
78277896  0.949901
78341809  0.949852
78403392  0.949863
78465602  0.949858
78530328  0.949818
78587712  0.949738
78652299  0.949694
78717144  0.949697
78778672  0.949676
78842262  0.949650
78904896  0.949555
78966846  0.949530
79028698  0.949492
79091208  0.949495
79154586  0.949482
79218279  0.949432
79281216  0.949386
79341948  0.949349
79405921  0.949291
79469812  0.949241
79530048  0.949137
79593549  0.949144
79657136  0.949100
79720072  0.949044
79783592  0.949005
79846733  0.948975
79908402  0.948955
79970352  0.948884
80033488  0.948850
80096382  0.948760
80158989  0.948717
80222016  0.948722
80284864  0.948725
80348352  0.948714
80411696  0.948702
80475101  0.948665
80539798  0.948634
80603504  0.948637
80666299  0.948640
80727696  0.948623
80789463  0.948581
80852544  0.948532
80914914  0.948527
80979066  0.948489
81039672  0.948464
81100432  0.948419
81162928  0.948345
81225584  0.948301
81290352  0.948273
81353717  0.948266
81416322  0.948230
81479002  0.948192
81543084  0.948177
81605858  0.948225
81667291  0.948210
81733056  0.948194
81793114  0.948168
81857538  0.948188
81919963  0.948135
81984314  0.948104
82047168  0.948084
82110903  0.947992
82173819  0.947926
82237632  0.947924
82299336  0.947896
82362078  0.947850
82426563  0.947873
82487174  0.947841
82550293  0.947760
82615482  0.947665
82677768  0.947642
82742688  0.947596
82808222  0.947530
82870416  0.947478
82933184  0.947420
82997523  0.947362
83062461  0.947316
83124288  0.947225
83187658  0.947252
83252391  0.947137
83317676  0.947160
83379642  0.947195
83444526  0.947178
83508882  0.947128
83572851  0.947068
83634278  0.946973
83699424  0.946983
83763682  0.946999
83826789  0.946931
83890752  0.946889
83957188  0.946834
84021136  0.946729
84084558  0.946717
84146571  0.946699
84213232  0.946616
84276582  0.946626
84338982  0.946582
84400816  0.946592
84464601  0.946528
84530237  0.946512
84594384  0.946444
84656832  0.946381
84718792  0.946392
84783891  0.946373
84850362  0.946373
84916128  0.946397
84979284  0.946371
85042866  0.946331
85105909  0.946302
85171212  0.946303
85237712  0.946209
85301502  0.946194
85365126  0.946115
85429488  0.946126
85492983  0.946087
85559152  0.946065
85624176  0.946083
85689338  0.946077
85753626  0.945987
85817718  0.945916
85881393  0.945898
85945358  0.945874
86008494  0.945830
86069808  0.945783
86135378  0.945744
86199633  0.945725
86262418  0.945662
86326688  0.945610
86389952  0.945558
86454996  0.945540
86519282  0.945479
86583222  0.945464
86649273  0.945455
86712581  0.945405
86776434  0.945395
86841702  0.945421
86906691  0.945338
86971456  0.945297
87035648  0.945203
87101168  0.945166
87166983  0.945086
87232272  0.944994
87294656  0.944942
87359142  0.944928
87423567  0.944850
87486768  0.944810
87550848  0.944755
87615552  0.944717
87679894  0.944663
87744576  0.944659
87809334  0.944686
87874368  0.944646
87938136  0.944566
88001649  0.944565
88065504  0.944515
88129014  0.944414
88193264  0.944348
88258368  0.944337
88323873  0.944322
88388289  0.944329
88452459  0.944297
88518388  0.944240
88583616  0.944248
88646463  0.944190
88711413  0.944140
88775904  0.944058
88842131  0.944060
88906928  0.944046
88971168  0.943984
89036214  0.943992
89100882  0.943953
89167104  0.943917
89231931  0.943925
89296816  0.943942
89361486  0.943892
89426979  0.943801
89492538  0.943777
89558721  0.943766
89622918  0.943704
89688016  0.943642
89751056  0.943610
89814168  0.943525
89879352  0.943469
89945154  0.943409
90009864  0.943348
90073152  0.943289
90137368  0.943233
90204048  0.943154
90268992  0.943116
90334002  0.943014
90400534  0.942980
90465942  0.942933
90531272  0.942889
90595674  0.942870
90657666  0.942821
90723554  0.942767
90789552  0.942785
90853056  0.942746
90920817  0.942708
90984582  0.942675
91049574  0.942692
91114694  0.942652
91178486  0.942566
91244322  0.942581
91308864  0.942561
91373338  0.942563
91441134  0.942511
91509732  0.942549
91572576  0.942472
91640437  0.942447
91702464  0.942396
91768173  0.942368
91833461  0.942381
91898739  0.942350
91962877  0.942326
92027424  0.942228
92094184  0.942189
92159914  0.942177
92222362  0.942123
92286726  0.942128
92351762  0.942042
92418561  0.941962
92482838  0.941911
92546496  0.941917
92611152  0.941864
92677402  0.941811
92743959  0.941772
92810234  0.941713
92875011  0.941694
92940858  0.941682
93006144  0.941678
93070656  0.941692
93136732  0.941640
93198789  0.941565
93265767  0.941510
93330816  0.941464
93395299  0.941430
93462336  0.941434
93528891  0.941394
93592647  0.941385
93658914  0.941336
93725632  0.941352
93789216  0.941352
93852864  0.941270
93919698  0.941217
93986193  0.941216
94051776  0.941197
94119298  0.941164
94184664  0.941092
94249872  0.941067
94316112  0.941046
94382343  0.940976
94450004  0.940925
94515099  0.940873
94577497  0.940867
94644962  0.940835
94711554  0.940775
94774832  0.940693
94840704  0.940675
94905168  0.940668
94969776  0.940662
95032896  0.940591
95098692  0.940567
95164662  0.940607
95230872  0.940608
95297454  0.940610
95363299  0.940566
95426262  0.940457
95493952  0.940440
95559728  0.940436
95625264  0.940392
95689152  0.940338
95755392  0.940276
95820123  0.940307
95884608  0.940314
95949249  0.940283
96016137  0.940325
96081097  0.940298
96146128  0.940290
96210282  0.940266
96276229  0.940232
96345144  0.940190
96409872  0.940167
96476448  0.940093
96543454  0.940070
96611103  0.940001
96675498  0.939970
96741568  0.939891
96808173  0.939902
96875856  0.939902
96941453  0.939821
97007778  0.939787
97073856  0.939741
97138832  0.939713
97204808  0.939619
97271174  0.939577
97337376  0.939514
97403906  0.939442
97470016  0.939365
97537323  0.939329
97603992  0.939307
97669952  0.939231
97736967  0.939260
97802574  0.939210
97869753  0.939128
97935453  0.939053
98003376  0.939016
98068834  0.939014
98134941  0.938981
98202182  0.938968
98267886  0.938862
98335062  0.938812
98400624  0.938775
98467017  0.938697
98532288  0.938694
98596974  0.938728
98663427  0.938694
98728619  0.938643
98793594  0.938651
98860953  0.938603
98927301  0.938558
98995443  0.938548
99059727  0.938526
99125712  0.938505
99193167  0.938470
99261738  0.938452
99330752  0.938442
99394629  0.938433
99462031  0.938350
99530466  0.938321
99596853  0.938260
99664704  0.938259
99732801  0.938246
99800738  0.938212
99867456  0.938232
99933336  0.938226


==> data/all_loglog_r0_p7.dat <==
11  -1.74918
15  -0.87459
17  0.805487
19  0.334136
20  0.706184
24  0.588487
26  0.335682
26  0.441365
27  0.259806
30  -0.25582
32  -0.23256
33  0.204067
34  -0.19940
36  -0.54983
37  -0.59877
38  -0.64205
38  -0.37640
39  -0.64403
40  -0.88494
44  -0.70761
45  -0.67392
46  -0.88738
48  -0.84879
50  -0.69976
50  -0.78089
51  -0.96149
52  -1.02766
54  -1.04037
54  -1.05220
55  -1.01713
57  -0.84912
57  -0.82259
58  -0.88259
62  -0.85663
64  -0.83215
66  -0.72945
66  -0.86461
66  -0.91726
67  -0.96739
69  -1.01536
72  -0.99060
73  -0.89766
75  -0.77474
75  -0.75713
75  -0.83782
76  -0.91519
78  -0.77047
80  -0.63129
80  -0.67871
85  -0.72479
89  -0.65169
94  -0.53962
99  -0.49539
106  -0.38805
110  -0.14285
114  -0.01087
116  0.009204
120  0.027001
128  0.181249
130  0.105868
138  0.084969
141  0.141224
144  0.134964
153  0.282172
158  0.350874
162  0.362734
171  0.448812
174  0.384104
178  0.382057
186  0.391713
190  0.291087
195  0.281707
198  0.262631
200  0.375209
205  0.413145
212  0.429924
216  0.483042
222  0.460988
225  0.537343
234  0.618820
236  0.561211
243  0.638501
246  0.688042
256  0.688016
258  0.718993
264  0.748721
270  0.747452
272  0.819234
286  0.830949
288  0.849297
300  0.832415
307  0.880636
318  0.919097
324  1.017349
333  0.994420
342  1.066780
353  1.146039
360  1.143486
368  1.119702
381  1.133731
390  1.101408
398  1.135252
405  1.143282
417  1.150982
432  1.195240
438  1.151919
446  1.176637
459  1.217551
466  1.214542
472  1.265270
486  1.233149
503  1.289557
516  1.304893
522  1.327301
537  1.311480
544  1.311001
582  1.322795
627  1.413547
678  1.485876
720  1.470997
768  1.521491
816  1.473993
867  1.524184
912  1.569291
948  1.555497
1074  1.666549
5687  1.459269
10336  1.411776
15210  1.344316
20212  1.332375
25296  1.312749
30270  1.295469
35520  1.260547
41067  1.239344
46464  1.253030
52152  1.246172
82008  1.263351
112866  1.260029
145350  1.264900
179546  1.277004
214275  1.268305
250260  1.247658
286656  1.239433
324032  1.236203
362034  1.227709
400192  1.228524
439566  1.225554
479520  1.221905
519840  1.221612
560817  1.221700
602048  1.221838
644248  1.221834
687030  1.221855
730335  1.219331
773870  1.216453
817650  1.211402
861645  1.209483
906440  1.205887
951863  1.203417
997254  1.201572
1042840  1.199446
1089455  1.196638
1136356  1.193736
1183680  1.188586
1231010  1.188189
1279122  1.185892
1326819  1.183036
1376152  1.181852
1425294  1.178971
1474002  1.176557
1523394  1.173980
1572912  1.171907
1623360  1.169826
1674360  1.168284
1725776  1.166842
1775232  1.165511
1826775  1.165481
1877552  1.163630
1930518  1.164634
1983078  1.162491
2035904  1.159996
2089152  1.158705
2142540  1.157090
2196400  1.156055
2249280  1.154469
2302616  1.155400
2356054  1.155117
2410816  1.154065
2465192  1.153795
2519425  1.153086
2574150  1.152387
2628879  1.152638
2684592  1.150947
2740688  1.149688
2796378  1.149202
2853504  1.149431
2909874  1.148032
2965638  1.147128
3022301  1.145581
3078070  1.144491
3135984  1.142799
3192950  1.141944
3251295  1.140134
3309072  1.140240
3367344  1.139762
3425904  1.139933
3484800  1.139982
3543930  1.139833
3602736  1.139142
3661360  1.139171
3721075  1.139480
3780863  1.138975
3842043  1.138426
3901992  1.138027
3962850  1.137739
4022848  1.137133
4084398  1.137074
4145210  1.136763
4204800  1.136172
4266320  1.135643
4327104  1.135560
4389345  1.135550
4452800  1.135325
4513119  1.134370
4575040  1.133112
4635585  1.132744
4698436  1.131671
4760862  1.131227
4824304  1.130413
4886222  1.129173
4948416  1.128528
5010928  1.127851
5075475  1.127620
5138496  1.127569
5202032  1.126841
5264395  1.126490
5328945  1.125861
5393264  1.125251
5457600  1.124265
5521906  1.124179
5587485  1.124050
5653296  1.122875
5718166  1.122629
5784582  1.122408
5850630  1.121706
5916270  1.121985
5981226  1.121563
6046422  1.121594
6112608  1.120293
6178976  1.120168
6245657  1.119975
6312237  1.119849
6379200  1.118579
6446415  1.118476
6513754  1.118000
6580800  1.117457
6648402  1.116741
6715385  1.116504
6783450  1.116002
6852800  1.115904
6920037  1.115873
6989034  1.116159
7057584  1.116491
7125648  1.116584
7194644  1.116342
7265508  1.116421
7332600  1.116133
7401600  1.115753
7469550  1.115203
7537728  1.114562
7607017  1.114383
7676304  1.113815
7746135  1.113668
7817400  1.113162
7888176  1.112881
7958925  1.112637
8029260  1.111990
8099531  1.111226
8169459  1.111141
8239850  1.111191
8311302  1.110902
8382189  1.110362
8451811  1.109891
8523540  1.110089
8593995  1.109694
8666556  1.109512
8737164  1.109058
8807850  1.108605
8878890  1.108023
8950400  1.107468
9021690  1.107373
9093150  1.106871
9165596  1.106000
9236880  1.105022
9310128  1.104497
9381424  1.104237
9454650  1.103743
9528800  1.103397
9600795  1.103129
9673968  1.102817
9748566  1.101886
9822784  1.101452
9893763  1.101313
9968376  1.100828
10042800  1.100352
10115680  1.100269
10190870  1.099888
10266157  1.099438
10340070  1.098848
10414016  1.098211
10488046  1.097892
10563225  1.097503
10638499  1.097414
10711518  1.097506
10787150  1.097412
10862784  1.097391
10938525  1.097011
11012800  1.097123
11087310  1.096656
11163840  1.096374
11238027  1.096313
11313600  1.096008
11389104  1.095872
11464722  1.096005
11540505  1.095962
11616435  1.095646
11693287  1.095300
11768112  1.094734
11842974  1.094150
11919168  1.093693
11996225  1.093125
12072912  1.092900
12149975  1.092483
12227490  1.092367
12303936  1.092094
12381248  1.092073
12457710  1.091792
12533040  1.091743
12609960  1.091784
12686490  1.091869
12763971  1.091462
12843867  1.091036
12921606  1.090887
12999675  1.090750
13078739  1.090666
13155896  1.090350
13235262  1.089823
13313025  1.089512
13391312  1.088962
13469600  1.089066
13548992  1.088867
13627840  1.088417
13708574  1.088174
13787528  1.087976
13864640  1.087642
13946400  1.087542
14024592  1.086899
14105025  1.086905
14185756  1.086772
14264496  1.086638
14343027  1.086510
14423805  1.086842
14504373  1.086622
14584680  1.086431
14664639  1.086407
14745256  1.086106
14825600  1.085948
14907993  1.085806
14988364  1.085632
15070896  1.085637
15152259  1.085565
15233472  1.085167
15314112  1.085349
15394776  1.085049
15476256  1.084922
15556482  1.084605
15636456  1.084672
15718736  1.084394
15798834  1.084102
15881400  1.083804
15962176  1.083546
16044600  1.083313
16126176  1.082720
16209600  1.082537
16292160  1.082335
16376214  1.082143
16456086  1.082225
16539424  1.082092
16623568  1.081610
16706160  1.081500
16788629  1.081078
16873200  1.080763
16956304  1.080289
17038086  1.080058
17121728  1.079765
17205840  1.079741
17290095  1.079821
17375254  1.079521
17459697  1.079490
17543388  1.079134
17627607  1.078961
17711462  1.078512
17795107  1.078425
17878696  1.078078
17962218  1.077829
18045820  1.077681
18130800  1.077270
18215650  1.077052
18301200  1.076730
18385600  1.076628
18470295  1.076574
18557100  1.076413
18642427  1.076423
18728151  1.076611
18812400  1.076426
18897680  1.076324
18982002  1.075983
19067344  1.076107
19154091  1.075691
19241552  1.075552
19328175  1.075411
19416051  1.075314
19503495  1.075223
19587978  1.074933
19672672  1.074558
19757790  1.074295
19844400  1.073888
19929150  1.073702
20015344  1.073331
20101406  1.073082
20187609  1.072858
20276148  1.072822
20363745  1.072673
20450922  1.072588
20535814  1.072259
20622720  1.072349
20710350  1.072251
20796756  1.072050
20886657  1.071736
20975301  1.071538
21062096  1.071217
21151290  1.071016
21239856  1.071025
21325770  1.070763
21413898  1.070655
21501080  1.070378
21591344  1.070418
21679318  1.070332
21768300  1.070129
21857100  1.070088
21944736  1.070032
22033600  1.069871
22123275  1.069883
22214202  1.069527
22302138  1.069298
22391361  1.069174
22479739  1.069047
22567872  1.068940
22655440  1.068612
22745365  1.068341
22834188  1.068293
22921440  1.068049
23011886  1.068015
23100506  1.067850
23189200  1.067721
23279168  1.067678
23371135  1.067703
23460512  1.067480
23549760  1.067317
23638725  1.067091
23729310  1.066706
23818800  1.066557
23909940  1.066456
24000458  1.066278
24092202  1.066201
24181648  1.066081
24272268  1.066253
24361440  1.066126
24451440  1.066111
24541920  1.065816
24633180  1.065501
24724800  1.065543
24814680  1.065259
24905430  1.064983
24995350  1.064846
25088768  1.064787
25178319  1.064586
25272936  1.064381
25365456  1.064240
25458784  1.064200
25552650  1.063962
25643775  1.063910
25736208  1.063670
25829960  1.063433
25923825  1.063427
26018670  1.063279
26111301  1.063007
26203200  1.062724
26295240  1.062422
26389011  1.062330
26482238  1.062161
26576133  1.062086
26668400  1.061999
26763440  1.061929
26856216  1.061719
26951412  1.061502
27047520  1.061370
27142401  1.061192
27237468  1.061126
27329868  1.060892
27426240  1.060669
27520650  1.060432
27614600  1.060118
27710528  1.059979
27807936  1.059746
27904350  1.059736
27998262  1.059619
28090560  1.059380
28185014  1.059267
28282158  1.059315
28378320  1.059185
28473147  1.059381
28569937  1.059215
28664176  1.059207
28759950  1.059238
28856154  1.059120
28952536  1.058988
29051475  1.058684
29147715  1.058637
29242800  1.058614
29339550  1.058493
29436301  1.058621
29531200  1.058392
29626350  1.058150
29724096  1.057834
29821410  1.057730
29917197  1.057701
30013857  1.057522
30110729  1.057467
30207078  1.057382
30305118  1.057297
30401641  1.057054
30498655  1.056935
30596784  1.056959
30695040  1.056889
30790848  1.056748
30889053  1.056647
30984480  1.056565
31082480  1.056419
31181634  1.056435
31277888  1.056378
31376202  1.056347
31473200  1.056338
31570450  1.056181
31670150  1.056097
31769358  1.055897
31867600  1.055746
31965063  1.055829
32063823  1.055679
32162490  1.055698
32260800  1.055789
32361885  1.055721
32460480  1.055857
32560834  1.055860
32659110  1.055871
32756950  1.055613
32855961  1.055608
32956515  1.055478
33055888  1.055422
33151616  1.055325
33253392  1.055211
33353408  1.055226
33452082  1.055025
33554670  1.054900
33652800  1.054824
33753120  1.054698
33852825  1.054439
33953230  1.054352
34052960  1.054227
34152640  1.054198
34252766  1.054010
34351808  1.053826
34451682  1.053656
34552262  1.053500
34654400  1.053450
34755008  1.053246
34856600  1.053058
34957802  1.053035
35058470  1.052783
35156658  1.052552
35257794  1.052407
35357450  1.052378
35457552  1.052228
35558193  1.052096
35659630  1.052129
35761472  1.051910
35862576  1.051942
35962883  1.051951
36064152  1.052086
36165705  1.052237
36267738  1.052173
36367552  1.052061
36469194  1.051906
36572175  1.051950
36673550  1.051829
36775650  1.051733
36875925  1.051665
36977652  1.051763
37078800  1.051595
37180026  1.051532
37282032  1.051328
37386746  1.051312
37488576  1.051190
37592640  1.051223
37694190  1.051104
37797680  1.050995
37899360  1.050862
38000664  1.050683
38104272  1.050358
38204595  1.050242
38308800  1.050234
38413392  1.050121
38517232  1.049972
38621318  1.050048
38725282  1.049967
38828640  1.050031
38930688  1.050009
39035376  1.050065
39136176  1.049843
39241050  1.049725
39345350  1.049669
39446580  1.049543
39550720  1.049473
39654592  1.049326
39758400  1.049095
39861741  1.049000
39965775  1.048893
40071928  1.048729
40172784  1.048652
40275330  1.048619
40380525  1.048545
40483950  1.048431
40587200  1.048209
40693896  1.048180
40797328  1.047994
40900528  1.048018
41004960  1.047817
41111642  1.047668
41215040  1.047520
41319512  1.047380
41423850  1.047380
41529408  1.047246
41635800  1.047093
41742016  1.047115
41848510  1.046892
41953908  1.046752
42057333  1.046496
42162426  1.046355
42268848  1.046162
42374302  1.046052
42480882  1.046085
42585210  1.046059
42689713  1.046017
42794928  1.045938
42903360  1.045958
43005184  1.045723
43114304  1.045576
43220112  1.045428
43328400  1.045319
43434570  1.045124
43542525  1.044959
43647040  1.044814
43754304  1.044727
43859507  1.044588
43964160  1.044456
44070755  1.044388
44179278  1.044322
44285872  1.044203
44392933  1.043998
44497200  1.043863
44606400  1.043841
44715138  1.043627
44821696  1.043482
44929530  1.043444
45034176  1.043361
45140976  1.043145
45250005  1.043033
45355752  1.042955
45463680  1.042947
45569472  1.042816
45678546  1.042839
45782280  1.042776
45889600  1.042763
45995808  1.042636
46103616  1.042633
46210758  1.042546
46318822  1.042471
46427456  1.042470
46535232  1.042412
46643155  1.042296
46751601  1.042245
46858295  1.042156
46964950  1.041970
47070400  1.041922
47179800  1.041771
47285205  1.041480
47393046  1.041371
47498971  1.041218
47607597  1.041013
47715866  1.040896
47825406  1.040754
47930310  1.040597
48038330  1.040491
48146634  1.040367
48254400  1.040301
48364200  1.040252
48471795  1.040092
48581170  1.040106
48690944  1.040066
48800448  1.039993
48908695  1.039778
49018322  1.039673
49126464  1.039529
49235264  1.039395
49343152  1.039213
49451946  1.038933
49561959  1.039043
49671609  1.039014
49779600  1.038910
49888800  1.038883
49998894  1.038921
50110600  1.038685
50223227  1.038478
50332871  1.038282
50444336  1.038234
50556606  1.038227
50670425  1.038256
50780592  1.038181
50894350  1.038084
51006944  1.038031
51120522  1.037850
51234209  1.037726
51346560  1.037615
51458920  1.037473
51572730  1.037443
51685350  1.037482
51799194  1.037361
51914930  1.037352
52027200  1.037175
52139142  1.037105
52250990  1.037001
52365200  1.036932
52478400  1.036677
52592768  1.036569
52706778  1.036469
52822080  1.036436
52935947  1.036425
53051344  1.036219
53166035  1.036064
53281248  1.036032
53393400  1.035921
53508438  1.035892
53622144  1.035795
53735616  1.035666
53853304  1.035601
53967936  1.035434
54079050  1.035339
54191280  1.035215
54304816  1.035071
54419762  1.035051
54535200  1.034933
54647450  1.034869
54761920  1.034778
54877885  1.034727
54992464  1.034627
55108318  1.034482
55222149  1.034418
55336425  1.034228
55452650  1.034138
55569414  1.034065
55684079  1.033950
55800571  1.033848
55915964  1.033756
56024982  1.033666
56142774  1.033583
56256182  1.033606
56370240  1.033550
56487678  1.033428
56606220  1.033501
56720088  1.033370
56835776  1.033275
56950400  1.033187
57064506  1.033103
57181902  1.033012
57297712  1.032796
57414240  1.032659
57529872  1.032673
57645360  1.032651
57763857  1.032475
57881025  1.032373
57997024  1.032351
58116400  1.032330
58232801  1.032299
58349720  1.032222
58465350  1.032197
58580800  1.032079
58695600  1.031932
58811376  1.031865
58925403  1.031723
59040080  1.031545
59155050  1.031506
59270777  1.031415
59384380  1.031365
59503950  1.031370
59620910  1.031310
59736402  1.031208
59854626  1.031074
59968656  1.030992
60085296  1.031017
60201024  1.030841
60318297  1.030859
60433440  1.030657
60549808  1.030508
60669400  1.030407
60785370  1.030264
60903104  1.030082
61022350  1.030055
61138800  1.029925
61256889  1.029802
61376282  1.029674
61491904  1.029538
61611828  1.029437
61732386  1.029330
61849775  1.029235
61967958  1.029129
62088609  1.029002
62207088  1.028915
62327600  1.028816
62446016  1.028736
62563776  1.028638
62684550  1.028600
62803392  1.028448
62923872  1.028492
63042450  1.028294
63158400  1.028099
63279049  1.027992
63396544  1.027959
63517200  1.027947
63637200  1.027852
63756864  1.027874
63874800  1.027761
63992871  1.027763
64112400  1.027746
64232176  1.027709
64350675  1.027599
64468800  1.027407
64589760  1.027378
64709348  1.027251
64829638  1.027225
64948350  1.027179
65070070  1.027145
65188800  1.027085
65310050  1.027099
65428605  1.026919
65549314  1.026752
65670270  1.026741
65785824  1.026641
65909173  1.026677
66027328  1.026534
66146496  1.026471
66267410  1.026462
66386496  1.026440
66507534  1.026360
66629480  1.026338
66747600  1.026196
66869109  1.026135
66989285  1.026007
67111616  1.026020
67231824  1.025949
67353162  1.025822
67473900  1.025684
67589824  1.025536
67713050  1.025543
67831895  1.025394
67953600  1.025207
68073525  1.025237
68192400  1.025163
68313230  1.025186
68433957  1.025167
68556807  1.025115
68673600  1.025005
68796450  1.024875
68919231  1.024708
69042576  1.024680
69165504  1.024651
69286842  1.024521
69406938  1.024432
69530163  1.024314
69649896  1.024236
69774080  1.024070
69892992  1.024051
70015950  1.023919
70139050  1.023922
70261056  1.023768
70382208  1.023708
70504800  1.023642
70626141  1.023629
70748989  1.023489
70871744  1.023518
70993616  1.023532
71117360  1.023453
71239428  1.023281
71364651  1.023261
71486832  1.023233
71609666  1.023172
71731440  1.023044
71853009  1.023029
71974734  1.022832
72097870  1.022796
72221712  1.022822
72345936  1.022812
72471087  1.022721
72592906  1.022733
72713880  1.022650
72835650  1.022515
72959850  1.022477
73080944  1.022467
73205136  1.022297
73327392  1.022294
73448076  1.022276
73572950  1.022225
73692726  1.022252
73817664  1.022186
73940880  1.022084
74065776  1.022006
74189520  1.021952
74312370  1.021825
74436466  1.021737
74560146  1.021636
74685798  1.021607
74810850  1.021488
74933118  1.021445
75059930  1.021426
75183679  1.021358
75310155  1.021340
75434550  1.021259
75554550  1.021197
75680190  1.021121
75805150  1.021013
75928422  1.020959
76050558  1.020900
76176320  1.020852
76302936  1.020658
76425794  1.020603
76553118  1.020662
76680050  1.020614
76804720  1.020494
76929210  1.020401
77052246  1.020390
77177725  1.020283
77304050  1.020196
77429439  1.019979
77557686  1.019849
77683166  1.019810
77807400  1.019768
77935680  1.019681
78060560  1.019511
78183666  1.019540
78311025  1.019450
78437074  1.019342
78561615  1.019199
78687510  1.019118
78813549  1.019116
78941675  1.018923
79067664  1.018750
79191360  1.018648
79317666  1.018668
79445091  1.018530
79570160  1.018468
79698480  1.018446
79823770  1.018324
79947450  1.018200
80075670  1.018104
80202672  1.017988
80327403  1.017892
80457170  1.017861
80584752  1.017749
80710128  1.017716
80835138  1.017608
80963136  1.017557
81086832  1.017442
81213518  1.017299
81340730  1.017237
81469350  1.017151
81595723  1.017097
81722553  1.017061
81848467  1.017004
81972336  1.016896
82102400  1.016879
82228775  1.016761
82357440  1.016569
82483047  1.016466
82609264  1.016389
82739834  1.016331
82865856  1.016267
82992351  1.016209
83122800  1.016093
83251935  1.016130
83382336  1.016095
83511360  1.016033
83638080  1.015933
83767800  1.015869
83892446  1.015800
84020150  1.015671
84148049  1.015568
84278202  1.015541
84405360  1.015534
84537675  1.015441
84664494  1.015331
84795664  1.015406
84924528  1.015327
85052151  1.015297
85181787  1.015199
85312800  1.015176
85439391  1.015146
85567296  1.015079
85698992  1.014960
85826810  1.015000
85955088  1.014922
86081458  1.014731
86212368  1.014638
86340150  1.014635
86468192  1.014568
86596800  1.014534
86728154  1.014458
86855835  1.014444
86986968  1.014404
87117964  1.014283
87249895  1.014317
87379002  1.014291
87508688  1.014252
87639600  1.014161
87766272  1.014191
87895638  1.014134
88025200  1.014038
88154755  1.014005
88286134  1.013911
88414638  1.013843
88542945  1.013813
88673100  1.013745
88802512  1.013760
88931496  1.013718
89058730  1.013712
89189400  1.013681
89322718  1.013563
89453232  1.013459
89584758  1.013337
89715600  1.013252
89845680  1.013236
89974462  1.013116
90104464  1.013048
90235070  1.013009
90365400  1.012960
90497760  1.012855
90626859  1.012776
90760176  1.012656
90892098  1.012550
91021842  1.012523
91151577  1.012439
91282950  1.012327
91412800  1.012145
91545696  1.012186
91677091  1.012013
91809355  1.011929
91938470  1.011867
92072418  1.011813
92204736  1.011700
92336018  1.011669
92465136  1.011642
92594270  1.011578
92727289  1.011547
92856696  1.011542
92986380  1.011451
93117970  1.011404
93250800  1.011371
93379600  1.011381
93512770  1.011259
93644122  1.011185
93774810  1.011100
93905075  1.011074
94036800  1.010943
94167642  1.010955
94302800  1.010916
94431740  1.010837
94562950  1.010834
94692105  1.010853
94823088  1.010758
94953840  1.010669
95086688  1.010477
95221962  1.010414
95356866  1.010360
95486400  1.010344
95619186  1.010284
95746923  1.010295
95879600  1.010232
96010744  1.010186
96145072  1.010249
96276800  1.010278
96410050  1.010214
96541212  1.010105
96674490  1.009952
96807425  1.009844
96939330  1.009742
97071447  1.009675
97201890  1.009602
97335900  1.009580
97467200  1.009550
97603288  1.009507
97731360  1.009450
97865526  1.009372
98000901  1.009325
98136729  1.009233
98263616  1.009157
98398262  1.009114
98532450  1.009034
98664072  1.008986
98798291  1.008969
98930887  1.008934
99063630  1.008878
99195072  1.008833
99327100  1.008756
99463344  1.008656
99598728  1.008577
99734400  1.008529
99867840  1.008438


==> data/all_loglog_r1_p11.dat <==
37  -6.41981
43  -1.22279
53  -0.81519
57  -0.26214
58  -0.48997
61  -1.58634
65  -0.95144
79  -1.20117
82  -1.39729
83  -0.81180
89  -1.01101
91  -1.68000
91  -1.55077
92  -1.22444
101  -1.34672
102  -1.26255
106  -1.55058
112  -1.46444
117  -1.71593
118  -1.78638
122  -1.92552
123  -2.05225
123  -1.62146
124  -1.94711
128  -1.74287
129  -1.97988
130  -2.25824
131  -2.17758
135  -2.21217
136  -2.45680
138  -2.68621
141  -2.85213
141  -2.91108
142  -2.91961
142  -2.83619
145  -3.02487
148  -2.72570
152  -2.78141
153  -2.83436
153  -2.64234
155  -2.49896
155  -2.59357
156  -2.68389
158  -2.47545
158  -2.49252
160  -2.57958
162  -2.52470
163  -2.67560
166  -2.78749
170  -2.79719
171  -2.83866
184  -3.02584
189  -3.10359
197  -3.04425
203  -3.27640
210  -3.32533
215  -3.32754
219  -3.31026
228  -3.40698
236  -3.49451
244  -3.47301
248  -3.40573
254  -3.40629
262  -3.37757
272  -3.39433
277  -3.38283
285  -3.50460
290  -3.42670
298  -3.40371
303  -3.45420
306  -3.53614
314  -3.51244
320  -3.53385
325  -3.62816
328  -3.63499
335  -3.58171
339  -3.56062
344  -3.49333
348  -3.54981
354  -3.55854
359  -3.57578
364  -3.61812
368  -3.58286
371  -3.59041
378  -3.54942
384  -3.63651
392  -3.54232
400  -3.51273
405  -3.52162
406  -3.52292
414  -3.48133
425  -3.43066
431  -3.51683
438  -3.47511
446  -3.43642
458  -3.42449
465  -3.39023
472  -3.31860
482  -3.32822
493  -3.39102
504  -3.34122
514  -3.37031
525  -3.38820
544  -3.41502
552  -3.37480
560  -3.34584
574  -3.33636
576  -3.33617
585  -3.32318
592  -3.35285
603  -3.37720
610  -3.33216
618  -3.33643
624  -3.29801
633  -3.29153
640  -3.32263
675  -3.19078
714  -3.21296
756  -3.17194
798  -3.10525
840  -3.03279
874  -2.97702
905  -2.93492
936  -2.88499
975  -2.86086
1091  -2.82383
4386  -1.38221
7350  -1.05296
10550  -0.82012
13617  -0.67398
16762  -0.59763
19872  -0.53786
22960  -0.48362
26194  -0.45275
29456  -0.40581
32730  -0.36990
63280  -0.20309
95325  -0.11526
128960  -0.08382
162786  -0.03614
198240  -0.00918
234086  0.015715
271264  0.023275
309300  0.033717
347643  0.058380
386541  0.069009
426240  0.078571
466368  0.088324
507600  0.099555
549405  0.106113
590751  0.112773
632570  0.118158
675465  0.123936
718900  0.130779
763200  0.134026
807120  0.137088
851568  0.141054
896640  0.145223
942538  0.150448
989040  0.149072
1035200  0.152679
1082016  0.155147
1129968  0.155647
1177302  0.156326
1225184  0.159123
1273090  0.161627
1321104  0.162442
1369550  0.163575
1418400  0.166059
1467648  0.166455
1516736  0.165873
1566882  0.168798
1616712  0.171997
1667520  0.175447
1718040  0.178571
1769072  0.179628
1821232  0.180359
1872030  0.181195
1923579  0.182384
1976475  0.183581
2027898  0.183474
2080890  0.183548
2133855  0.184122
2187432  0.184793
2240570  0.187447
2293512  0.188467
2347526  0.190260
2401175  0.191567
2455450  0.192306
2509630  0.193013
2564649  0.193697
2620275  0.195059
2675088  0.195910
2730357  0.196160
2785635  0.196969
2841156  0.197368
2898135  0.197715
2953762  0.198789
3010138  0.199423
3066255  0.201356
3123600  0.202315
3181752  0.203241
3239523  0.203523
3297600  0.205184
3356150  0.206196
3414320  0.206394
3472122  0.207981
3531696  0.209660
3589950  0.210029
3649528  0.210826
3708432  0.211296
3767400  0.212136
3827016  0.212260
3887085  0.213214
3946194  0.213663
4005950  0.213603
4066317  0.213824
4127760  0.214154
4188015  0.214094
4248900  0.214378
4310766  0.214684
4372864  0.215316
4435086  0.215550
4496064  0.216539
4558050  0.217449
4619717  0.217616
4681980  0.218584
4744551  0.218118
4806510  0.218351
4868333  0.219179
4931040  0.220225
4994464  0.220256
5057810  0.220153
5121448  0.220777
5184534  0.220303
5247840  0.220256
5312400  0.220857
5375552  0.221059
5439128  0.221310
5503680  0.221490
5567664  0.221574
5632432  0.221528
5696730  0.221455
5760960  0.222152
5826600  0.222393
5891920  0.222804
5957856  0.223653
6022760  0.223688
6088354  0.224703
6153628  0.224770
6219864  0.225247
6285776  0.225965
6351327  0.226460
6418112  0.226561
6484878  0.227036
6552144  0.227398
6619032  0.227573
6686560  0.228192
6753600  0.228784
6820464  0.229259
6886576  0.229611
6955200  0.229652
7023040  0.229893
7089630  0.229942
7157871  0.230573
7226496  0.230963
7294635  0.231515
7362640  0.232058
7430976  0.232446
7500535  0.233273
7568910  0.233751
7637175  0.234010
7706400  0.234153
7776990  0.234724
7846840  0.235567
7917264  0.236305
7985385  0.236268
8055152  0.236747
8125200  0.237282
8195886  0.237377
8265712  0.237766
8335782  0.238602
8406819  0.238554
8477514  0.238942
8547925  0.239051
8619840  0.239234
8692110  0.239318
8763600  0.240108
8834475  0.240720
8906534  0.240555
8977785  0.240642
9049802  0.240769
9121335  0.241316
9193226  0.241517
9263940  0.241517
9336555  0.241523
9408126  0.241997
9481360  0.242146
9553364  0.242057
9627400  0.241631
9700670  0.242143
9773150  0.242504
9846109  0.242644
9919344  0.242728
9991776  0.242791
10064400  0.242984
10137744  0.243441
10211334  0.243230
10284950  0.243202
10359202  0.243168
10433325  0.243410
10508526  0.243470
10583136  0.243718
10657206  0.243643
10731942  0.243216
10805560  0.242884
10880695  0.243008
10955325  0.243437
11029708  0.243423
11106072  0.243547
11181834  0.243814
11256966  0.244054
11332016  0.244479
11408004  0.244333
11485440  0.244554
11562160  0.244517
11637696  0.245014
11713390  0.245208
11789792  0.244874
11864538  0.245073
11940800  0.245399
12016200  0.245439
12094425  0.245465
12170366  0.245657
12247872  0.245924
12324915  0.246212
12401802  0.246542
12478731  0.246473
12555275  0.246968
12632190  0.247225
12710205  0.247313
12787686  0.247399
12866433  0.247547
12945254  0.247707
13023360  0.247961
13101326  0.248262
13180230  0.248293
13258932  0.248667
13337350  0.248731
13415558  0.248935
13494672  0.249196
13574080  0.249210
13652349  0.249326
13731456  0.249737
13809891  0.249572
13889559  0.249454
13970184  0.249656
14049984  0.249819
14128764  0.249769
14208960  0.249839
14288841  0.250074
14367596  0.250159
14447808  0.250367
14527860  0.250397
14607312  0.250699
14687670  0.250830
14767424  0.250986
14848116  0.251007
14928472  0.250695
15006784  0.250744
15087680  0.250999
15168860  0.251192
15248718  0.251320
15330384  0.251457
15411392  0.251404
15493194  0.251452
15574862  0.251378
15656225  0.251388
15737292  0.251541
15817095  0.251818
15899751  0.252037
15980830  0.252325
16063365  0.252696
16145460  0.252765
16228800  0.253113
16310175  0.253504
16393200  0.253881
16474560  0.254377
16557120  0.254604
16640694  0.254721
16721964  0.254824
16806582  0.254973
16890157  0.255026
16973600  0.255046
17055552  0.255089
17138867  0.255161
17221408  0.255515
17305344  0.255547
17389836  0.255274
17473086  0.255360
17555520  0.255585
17639505  0.255475
17723952  0.255549
17806752  0.255624
17889606  0.255619
17973900  0.255509
18057536  0.255679
18141417  0.255850
18224612  0.255941
18308192  0.255966
18393579  0.256124
18478908  0.256239
18563544  0.256183
18648624  0.256324
18733680  0.256167
18819234  0.256117
18902700  0.256312
18988560  0.256452
19073446  0.256163
19158638  0.256290
19244420  0.256496
19328740  0.256717
19413940  0.256802
19500234  0.257035
19585006  0.257026
19670890  0.257383
19756944  0.257579
19843026  0.257721
19928910  0.257961
20014118  0.258007
20100210  0.258299
20186640  0.258237
20273760  0.258341
20360302  0.258603
20446101  0.258685
20531355  0.258722
20617720  0.258748
20705076  0.258851
20792850  0.258865
20879550  0.258983
20966478  0.258905
21053088  0.259319
21141306  0.259602
21227200  0.259728
21314448  0.259832
21400650  0.260097
21490248  0.260269
21579345  0.260595
21666640  0.260816
21755416  0.260897
21844800  0.260996
21929846  0.261036
22018366  0.261015
22108164  0.261022
22197168  0.261014
22284621  0.261262
22374952  0.261346
22463847  0.261332
22551753  0.261588
22641994  0.261438
22730428  0.261442
22818810  0.261756
22907520  0.261771
22996640  0.261876
23086720  0.261931
23176278  0.262082
23268042  0.262095
23358600  0.262169
23447728  0.262295
23537043  0.262422
23626861  0.262206
23716224  0.262438
23804848  0.262400
23892400  0.262464
23982157  0.262672
24070802  0.262844
24161505  0.262641
24250590  0.262863
24341400  0.262743
24431400  0.262614
24521280  0.262590
24612600  0.262849
24703575  0.262961
24792780  0.262991
24884143  0.263120
24973650  0.263283
25066048  0.263327
25159488  0.263404
25251837  0.263288
25343856  0.263356
25437810  0.263361
25531850  0.263457
25624240  0.263394
25716531  0.263577
25809680  0.263494
25904490  0.263730
25999211  0.263832
26093600  0.263824
26183378  0.263736
26276560  0.263869
26368960  0.263818
26462222  0.264061
26556705  0.264095
26650512  0.264124
26745442  0.264199
26839617  0.264246
26934102  0.264383
27028575  0.264466
27123066  0.264542
27217152  0.264603
27311424  0.264638
27406392  0.264670
27500865  0.264843
27595527  0.265141
27689460  0.265082
27784351  0.265158
27880263  0.265187
27975987  0.265272
28071672  0.265379
28165389  0.265563
28259952  0.265645
28354368  0.265698
28450418  0.265775
28545477  0.265993
28641600  0.265977
28737296  0.265848
28833070  0.265941
28929600  0.266054
29024928  0.266077
29123712  0.266136
29217263  0.266076
29313270  0.266013
29409018  0.265908
29504832  0.265982
29601600  0.265926
29698320  0.265983
29796312  0.266001
29889846  0.266065
29987550  0.266186
30084456  0.266328
30181731  0.266234
30278514  0.266403
30375696  0.266538
30473100  0.266560
30570090  0.266688
30666720  0.266741
30763200  0.266885
30860480  0.267221
30959232  0.267274
31057229  0.267094
31155150  0.267068
31252654  0.267016
31349870  0.267020
31448592  0.267101
31546440  0.267003
31645221  0.267043
31743792  0.267126
31841728  0.267180
31938648  0.267465
32036550  0.267439
32136054  0.267439
32234195  0.267505
32333760  0.267558
32433065  0.267666
32531100  0.267783
32629800  0.267695
32729550  0.267767
32829504  0.267711
32928222  0.267676
33027010  0.267665
33126363  0.267574
33226394  0.267472
33327225  0.267453
33425742  0.267619
33526089  0.267558
33625398  0.267530
33726640  0.267457
33826960  0.267554
33926400  0.267572
34026416  0.267716
34125120  0.267744
34225582  0.267653
34325325  0.267694
34424768  0.267773
34525856  0.267810
34627218  0.267739
34727760  0.267857
34830306  0.267885
34932406  0.267694
35032248  0.267635
35130560  0.267578
35229824  0.267597
35332224  0.267807
35432592  0.267853
35534016  0.267742
35633200  0.267774
35735301  0.267841
35836032  0.267953
35936550  0.267943
36035607  0.267980
36137528  0.267975
36240429  0.268005
36341450  0.268004
36443150  0.267933
36544635  0.267913
36648570  0.268025
36750490  0.268069
36853440  0.268227
36956556  0.268285
37057353  0.268231
37158914  0.268348
37260766  0.268243
37363680  0.268308
37464606  0.268244
37568079  0.268115
37668600  0.268225
37770600  0.268310
37872832  0.268318
37976299  0.268261
38077975  0.268296
38180368  0.268379
38283112  0.268506
38386004  0.268543
38489820  0.268597
38593854  0.268724
38696640  0.268773
38799696  0.268802
38903715  0.268702
39007197  0.268677
39111800  0.268652
39214350  0.268623
39318110  0.268840
39421200  0.268889
39524589  0.269064
39628136  0.269100
39732672  0.269199
39832624  0.269185
39935640  0.269237
40039370  0.269223
40143922  0.269235
40244624  0.269303
40348310  0.269272
40451520  0.269363
40556574  0.269295
40661734  0.269341
40764704  0.269292
40868919  0.269241
40972480  0.269278
41078100  0.269247
41181244  0.269392
41285686  0.269366
41390972  0.269344
41497299  0.269441
41603120  0.269481
41708191  0.269501
41813550  0.269339
41918400  0.269366
42024654  0.269369
42130048  0.269521
42235200  0.269502
42341586  0.269383
42445970  0.269505
42552482  0.269611
42656688  0.269637
42761715  0.269793
42867453  0.269899
42973440  0.269961
43077975  0.269870
43184400  0.269825
43291200  0.269904
43397172  0.269901
43504800  0.269939
43610175  0.270030
43717376  0.270168
43823856  0.270129
43929333  0.270130
44035901  0.270210
44140480  0.270293
44247098  0.270290
44354800  0.270300
44462648  0.270340
44571550  0.270372
44679972  0.270176
44786091  0.270171
44891838  0.270210
44997264  0.270186
45103362  0.270016
45211096  0.270106
45319104  0.270245
45427050  0.270277
45535104  0.270306
45642450  0.270351
45751050  0.270271
45860150  0.270221
45966705  0.270233
46074416  0.270267
46181961  0.270310
46288827  0.270304
46397141  0.270379
46506186  0.270247
46614600  0.270205
46720290  0.270337
46827118  0.270352
46935168  0.270495
47042320  0.270639
47151696  0.270737
47259954  0.270588
47366862  0.270608
47472114  0.270626
47581555  0.270601
47691210  0.270509
47799495  0.270656
47906160  0.270610
48014742  0.270577
48122234  0.270674
48232633  0.270661
48340656  0.270742
48448995  0.270684
48559662  0.270711
48667968  0.270747
48775674  0.270633
48886176  0.270613
48993825  0.270576
49104075  0.270667
49212656  0.270630
49320257  0.270604
49429452  0.270620
49537610  0.270682
49649075  0.270611
49758210  0.270679
49867490  0.270602
49977771  0.270599
50089200  0.270615
50199273  0.270612
50311984  0.270592
50424243  0.270561
50536284  0.270639
50650528  0.270630
50762520  0.270659
50877022  0.270767
50984784  0.270795
51099430  0.270747
51210774  0.270629
51324624  0.270683
51435216  0.270719
51545424  0.270742
51659328  0.270673
51772800  0.270610
51887862  0.270575
52000535  0.270486
52115950  0.270494
52228800  0.270491
52343391  0.270535
52457799  0.270418
52570800  0.270459
52685775  0.270492
52798550  0.270480
52912954  0.270451
53026550  0.270458
53142489  0.270527
53257680  0.270565
53371200  0.270588
53484782  0.270657
53597376  0.270672
53713450  0.270658
53827058  0.270721
53941824  0.270714
54057024  0.270826
54170319  0.270880
54286200  0.270894
54401280  0.270749
54517230  0.270709
54631440  0.270782
54747504  0.270803
54861630  0.270711
54976560  0.270765
55091118  0.270688
55205244  0.270686
55321536  0.270777
55438344  0.270858
55554408  0.270888
55671135  0.270888
55785399  0.270797
55901757  0.270880
56014430  0.270810
56131008  0.270678
56244552  0.270734
56359406  0.270796
56475450  0.270878
56589936  0.270862
56705415  0.270724
56821078  0.270679
56936896  0.270723
57052224  0.270739
57170544  0.270647
57287616  0.270697
57402540  0.270662
57520960  0.270598
57637314  0.270625
57753744  0.270680
57869210  0.270798
57986240  0.270807
58101870  0.270828
58219350  0.270786
58336460  0.270721
58451040  0.270673
58567180  0.270738
58683366  0.270704
58799706  0.270736
58915952  0.270863
59033665  0.270839
59149440  0.270855
59266728  0.270912
59380650  0.270988
59498511  0.271074
59615262  0.270984
59730035  0.270922
59847776  0.270945
59965425  0.271011
60083586  0.270931
60200816  0.270981
60318864  0.271033
60435522  0.271004
60554170  0.271020
60674615  0.271029
60792400  0.270924
60910272  0.270923
61027344  0.270878
61143831  0.270839
61262208  0.270871
61382577  0.270794
61499200  0.270761
61617989  0.270829
61736562  0.270859
61856928  0.270856
61975085  0.270917
62094960  0.270965
62212583  0.270999
62334288  0.270998
62450286  0.271039
62569350  0.271023
62687808  0.270975
62805450  0.270938
62924736  0.270899
63043276  0.270931
63160368  0.270955
63279552  0.270872
63397777  0.270839
63516848  0.270890
63635203  0.270874
63752822  0.270833
63872400  0.270868
63990486  0.270920
64110154  0.270963
64231699  0.270957
64352169  0.270946
64470819  0.270912
64593305  0.270942
64713520  0.270937
64832704  0.270894
64951488  0.270917
65072112  0.270967
65192736  0.271046
65314167  0.271070
65434800  0.271136
65554920  0.271122
65674770  0.271096
65792622  0.271146
65914304  0.271098
66033413  0.271081
66154350  0.270968
66276800  0.270961
66397040  0.270876
66519573  0.270912
66641666  0.270903
66763112  0.270917
66881828  0.270829
67005120  0.270872
67127186  0.270893
67250320  0.270921
67370730  0.270915
67492160  0.270897
67611600  0.270881
67733190  0.270895
67855840  0.270847
67972800  0.270716
68094706  0.270885
68221075  0.270866
68341632  0.270902
68460550  0.271062
68581701  0.271162
68702346  0.271131
68822208  0.271089
68945571  0.271077
69070400  0.271131
69193775  0.271215
69316035  0.271266
69439470  0.271313
69561024  0.271318
69684836  0.271322
69808944  0.271330
69932646  0.271395
70053986  0.271393
70176960  0.271324
70299216  0.271365
70419600  0.271424
70541100  0.271384
70662304  0.271341
70786800  0.271285
70910483  0.271300
71034672  0.271243
71154675  0.271166
71275800  0.271172
71399762  0.271140
71524032  0.271169
71643780  0.271222
71766394  0.271292
71889650  0.271257
72012096  0.271329
72136725  0.271359
72261296  0.271403
72386176  0.271455
72510245  0.271497
72632418  0.271402
72756190  0.271402
72879186  0.271411
73004400  0.271611
73128256  0.271639
73251360  0.271719
73374899  0.271692
73498800  0.271630
73622325  0.271720
73745450  0.271760
73869264  0.271704
73993725  0.271698
74118336  0.271762
74240624  0.271818
74365663  0.271873
74488869  0.271903
74612925  0.271937
74735465  0.271841
74858880  0.271797
74984274  0.271910
75111600  0.271857
75236256  0.271865
75358900  0.271904
75483024  0.271930
75607098  0.271993
75733824  0.272000
75856464  0.272012
75979792  0.272049
76104056  0.272146
76229440  0.272194
76356689  0.272193
76480752  0.272288
76607024  0.272333
76733265  0.272322
76859550  0.272396
76982850  0.272326
77108800  0.272350
77233446  0.272393
77360994  0.272380
77488650  0.272324
77615038  0.272221
77744016  0.272298
77869680  0.272322
77994748  0.272289
78121260  0.272395
78246887  0.272336
78371664  0.272428
78495936  0.272444
78622656  0.272424
78747624  0.272377
78872976  0.272427
78998192  0.272508
79121280  0.272487
79249779  0.272483
79375779  0.272469
79502304  0.272464
79629548  0.272490
79755200  0.272438
79880976  0.272492
80007304  0.272467
80134848  0.272482
80262576  0.272376
80388672  0.272422
80514608  0.272411
80640760  0.272319
80768950  0.272363
80897505  0.272316
81022725  0.272299
81149600  0.272357
81278354  0.272410
81403968  0.272471
81533712  0.272537
81661050  0.272603
81789525  0.272636
81915008  0.272635
82043640  0.272686
82168540  0.272695
82296774  0.272646
82424640  0.272634
82555058  0.272666
82683600  0.272649
82812270  0.272613
82939578  0.272704
83068096  0.272687
83196642  0.272641
83326656  0.272689
83454768  0.272728
83582528  0.272748
83710200  0.272846
83838846  0.272913
83970467  0.272959
84098833  0.272847
84228222  0.272817
84357312  0.272863
84483411  0.272908
84612672  0.272973
84740325  0.273010
84868416  0.272954
84995136  0.272970
85124016  0.273050
85256112  0.273072
85385331  0.273038
85513570  0.273088
85644160  0.273106
85772752  0.273076
85901166  0.273110
86029112  0.273019
86158992  0.273052
86290379  0.273000
86419216  0.273023
86551584  0.272967
86683320  0.273021
86810032  0.272928
86940200  0.272893
87069129  0.272887
87198150  0.272827
87330345  0.272799
87458400  0.272721
87586240  0.272739
87716787  0.272773
87846864  0.272812
87977682  0.272843
88106886  0.272792
88237425  0.272805
88366320  0.272843
88496352  0.272840
88628544  0.272910
88756983  0.272910
88889175  0.272895
89021261  0.272948
89152728  0.272953
89284848  0.272939
89415254  0.273005
89542032  0.273055
89671536  0.273078
89803280  0.273081
89931942  0.273209
90060930  0.273236
90192340  0.273270
90326208  0.273292
90457920  0.273325
90586398  0.273340
90715520  0.273430
90847206  0.273416
90980946  0.273385
91111002  0.273338
91244154  0.273368
91375936  0.273375
91508528  0.273370
91640286  0.273446
91769226  0.273418
91900300  0.273379
92026509  0.273323
92160768  0.273291
92292480  0.273279
92426100  0.273296
92557120  0.273251
92689848  0.273172
92824944  0.273188
92956846  0.273231
93088080  0.273190
93220686  0.273128
93352203  0.273135
93484524  0.273137
93616526  0.273157
93749490  0.273169
93878736  0.273145
94012549  0.273104
94147520  0.273064
94279824  0.273083
94412100  0.272986
94545600  0.273084
94675248  0.273080
94806468  0.272997
94938455  0.273004
95067350  0.273019
95204160  0.273068
95340845  0.273093
95470521  0.272993
95603264  0.272972
95733190  0.272960
95865552  0.272903
95999126  0.272941
96129280  0.272977
96261854  0.273060
96394378  0.273122
96528600  0.273092
96661775  0.273105
96794180  0.273082
96927355  0.273131
97060718  0.273154
97194550  0.273191
97327632  0.273207
97458918  0.273179
97594688  0.273178
97726338  0.273203
97860963  0.273278
97995600  0.273260
98127134  0.273207
98260160  0.273178
98397360  0.273156
98531540  0.273178
98665749  0.273195
98798509  0.273173
98930145  0.273187
99062550  0.273177
99197550  0.273168
99329589  0.273214
99465120  0.273275
99598590  0.273173
99733221  0.273197
99864528  0.273199


==> data/all_loglog_r1_p5.dat <==
37  -2.56792
43  -3.93343
53  -2.62229
57  -3.01446
58  -3.25235
61  -3.41710
77  -3.13877
79  -3.29941
82  -3.26239
83  -3.23333
88  -3.34822
89  -3.19433
91  -3.29626
91  -3.38363
92  -3.35924
99  -3.53054
101  -3.41282
102  -3.56355
106  -3.70015
112  -3.82544
117  -3.79191
118  -3.83262
121  -3.87047
122  -3.64381
123  -3.74944
123  -3.72609
124  -3.76284
128  -3.74127
129  -3.72130
131  -3.70286
136  -3.68611
138  -3.67060
141  -3.70474
141  -3.64281
142  -3.63019
142  -3.70719
143  -3.65030
148  -3.72359
152  -3.66950
153  -3.61815
153  -3.64811
154  -3.71524
156  -3.77947
158  -3.73044
158  -3.75566
162  -3.78011
163  -3.83824
166  -3.82626
171  -3.84842
172  -3.77145
176  -3.79415
184  -3.84822
184  -3.83794
189  -3.79754
189  -3.81886
192  -3.80994
196  -3.83065
197  -3.76461
198  -3.75726
201  -3.69464
201  -3.66142
201  -3.68309
203  -3.59812
207  -3.54190
208  -3.56470
208  -3.53607
209  -3.55832
212  -3.55535
214  -3.52818
214  -3.57378
214  -3.59443
216  -3.63794
218  -3.65729
219  -3.63063
219  -3.64960
219  -3.69023
224  -3.64230
226  -3.68228
228  -3.69992
229  -3.71714
232  -3.73403
234  -3.72987
236  -3.70540
238  -3.70175
238  -3.73819
242  -3.75412
243  -3.71097
244  -3.72690
246  -3.72335
248  -3.66301
248  -3.67904
249  -3.62049
249  -3.59992
252  -3.63439
254  -3.61415
254  -3.62999
256  -3.59257
256  -3.62582
258  -3.57188
258  -3.58759
262  -3.55207
273  -3.44947
278  -3.37178
288  -3.43555
296  -3.35109
298  -3.32858
304  -3.32126
309  -3.27611
318  -3.20953
326  -3.23171
333  -3.13628
338  -3.05830
342  -3.06185
348  -3.06537
354  -3.01712
359  -2.99174
364  -2.89930
368  -2.90725
372  -2.85905
378  -2.84061
387  -2.81429
396  -2.78936
404  -2.74873
414  -2.77644
423  -2.77056
427  -2.72520
431  -2.68960
434  -2.67847
438  -2.67534
442  -2.67971
446  -2.66954
456  -2.65981
459  -2.65052
464  -2.64161
469  -2.62637
474  -2.59854
484  -2.60413
492  -2.60959
496  -2.58985
504  -2.57081
506  -2.55848
513  -2.54656
517  -2.55862
522  -2.54716
534  -2.54179
546  -2.50846
551  -2.48727
556  -2.47220
558  -2.47922
566  -2.47540
574  -2.46120
576  -2.48377
586  -2.46989
592  -2.44627
594  -2.47327
603  -2.46505
608  -2.46195
612  -2.44451
616  -2.43704
618  -2.42506
624  -2.45980
629  -2.43868
637  -2.39541
644  -2.38007
648  -2.37398
654  -2.37682
658  -2.36226
663  -2.36949
666  -2.37658
672  -2.37095
678  -2.36543
682  -2.35183
688  -2.36296
696  -2.35776
702  -2.35269
704  -2.35958
706  -2.34287
713  -2.33812
722  -2.32581
723  -2.30996
728  -2.31325
747  -2.27880
774  -2.28200
786  -2.27163
804  -2.25226
822  -2.22796
843  -2.19303
862  -2.20205
874  -2.16144
894  -2.15701
906  -2.12007
918  -2.11450
939  -2.09115
966  -2.08934
984  -2.08771
1003  -2.08622
1017  -2.10372
1038  -2.10205
1062  -2.10279
1078  -2.11018
1089  -2.10003
1106  -2.06711
1128  -2.02317
1143  -2.00340
1157  -1.98046
1269  -1.86432
3108  -1.30962
4818  -0.92601
6384  -0.79017
8048  -0.69312
9864  -0.61139
11568  -0.54426
13289  -0.49949
15056  -0.47819
16833  -0.47150
18612  -0.44961
20394  -0.41130
22144  -0.39207
23902  -0.37267
25773  -0.34363
27636  -0.31228
29484  -0.28321
31296  -0.27593
33147  -0.26042
34947  -0.25081
36771  -0.23649
38709  -0.22923
40614  -0.21823
42427  -0.21479
44352  -0.21361
46248  -0.21282
48192  -0.20950
50162  -0.20475
52134  -0.20062
54026  -0.20131
55952  -0.19530
57918  -0.19609
59994  -0.19139
62084  -0.18529
64011  -0.18292
65968  -0.17754
68106  -0.17535
70044  -0.16846
72136  -0.16153
74152  -0.15518
76248  -0.14769
78324  -0.14428
80496  -0.14220
82467  -0.14239
84672  -0.13837
86592  -0.13000
88704  -0.12760
90816  -0.12031
92778  -0.11675
94794  -0.11796
97083  -0.11280
113328  -0.08365
130291  -0.07080
147288  -0.06704
164188  -0.05382
181944  -0.04168
199824  -0.02676
217364  -0.02354
235422  -0.01611
254016  -0.01107
272832  -0.00782
291768  0.001593
310678  0.006356
329706  0.011955
348992  0.015092
368174  0.019325
387926  0.024369
407628  0.029373
427331  0.032373
447534  0.032764
467858  0.036051
488136  0.038846
508986  0.042766
529984  0.044934
550718  0.047595
571448  0.050632
592116  0.057274
613512  0.063156
634414  0.065347
656064  0.067865
677598  0.070512
699258  0.072775
721123  0.076117
743466  0.077791
765044  0.080891
787176  0.082877
809613  0.084017
832352  0.083185
854454  0.084240
877032  0.083386
900146  0.083104
922928  0.084040
945624  0.085354
968688  0.086148
992016  0.088234
1015216  0.089027
1038321  0.091380
1061634  0.092798
1085007  0.093363
1108941  0.093789
1132703  0.093933
1156323  0.095741
1179504  0.097027
1203264  0.097189
1227259  0.096450
1251187  0.096378
1275312  0.097888
1299366  0.097765
1323111  0.099168
1347408  0.101665
1371834  0.102764
1396822  0.102993
1421136  0.103974
1445742  0.105485
1470432  0.107104
1495357  0.107916
1520064  0.108895
1545102  0.108656
1570624  0.109218
1595408  0.110509
1620801  0.110892
1646483  0.111386
1671488  0.112975
1696632  0.114134
1722048  0.115492
1748103  0.116446
1773882  0.116950
1799658  0.118447
1825642  0.119573
1851318  0.120876
1877043  0.121448
1902313  0.121960
1928881  0.122869
1955354  0.123093
1981266  0.123826
2007747  0.123696
2034222  0.123555
2060091  0.123591
2086578  0.124285
2113516  0.124805
2140416  0.125589
2167257  0.126504
2194209  0.127214
2221254  0.127770
2247661  0.127830
2273826  0.128472
2300406  0.128930
2327094  0.128636
2353502  0.128893
2379712  0.129685
2406558  0.130157
2434728  0.130432
2461716  0.131249
2489058  0.132042
2516272  0.132597
2543376  0.132475
2570808  0.132553
2598448  0.133451
2625766  0.133471
2653122  0.134054
2681746  0.134906
2709702  0.135140
2736216  0.135754
2764134  0.135900
2792592  0.136871
2819934  0.137013
2848031  0.137568
2876059  0.137548
2904462  0.137599
2932178  0.138211
2960001  0.138523
2988496  0.138840
3016634  0.139266
3045224  0.140286
3073328  0.141113
3101952  0.141438
3131214  0.142453
3160102  0.142560
3188598  0.142590
3216702  0.142832
3246357  0.143203
3275328  0.143801
3303744  0.144013
3333904  0.144597
3363136  0.145336
3391878  0.145791
3420648  0.145830
3450128  0.146002
3479622  0.146156
3508704  0.146494
3537828  0.146622
3567024  0.147135
3596289  0.147507
3626784  0.147997
3656512  0.148627
3686386  0.149623
3715866  0.149629
3744972  0.150115
3774603  0.150178
3803514  0.150618
3833706  0.150775
3864222  0.150647
3893952  0.151266
3924042  0.151162
3953856  0.151376
3983226  0.151311
4013632  0.151489
4043658  0.151940
4075032  0.152240
4105269  0.152156
4135104  0.152394
4165136  0.152841
4196559  0.153437
4226928  0.153285
4257954  0.153265
4287808  0.153466
4318974  0.153812
4349938  0.154032
4380441  0.154481
4410882  0.154843
4442219  0.154784
4472883  0.155295
4503522  0.155139
4534383  0.155553
4565584  0.155569
4596672  0.155947
4627524  0.156479
4659018  0.156970
4690518  0.157162
4721728  0.157479
4752759  0.157521
4783376  0.157496
4814481  0.157970
4845342  0.158184
4877376  0.158729
4908576  0.158492
4939712  0.158908
4970963  0.159261
5002011  0.159307
5033632  0.159640
5065992  0.159993
5097536  0.160479
5129478  0.160978
5160629  0.161101
5192187  0.161070
5224457  0.161290
5256672  0.161461
5288157  0.161502
5320942  0.161508
5352124  0.161708
5384106  0.162082
5415342  0.162455
5447376  0.162526
5479929  0.162473
5512206  0.162659
5543958  0.162330
5576728  0.162482
5609346  0.162695
5641272  0.162529
5673492  0.162713
5705947  0.163001
5738176  0.163091
5770242  0.163421
5803632  0.163756
5836194  0.163526
5868928  0.163926
5901748  0.164076
5934606  0.163838
5967984  0.164286
6000632  0.164349
6033216  0.164738
6067008  0.165162
6100416  0.165122
6133026  0.165408
6166056  0.165709
6198912  0.166126
6231654  0.166252
6264232  0.166666
6297234  0.167242
6329799  0.167291
6363087  0.167719
6397347  0.167687
6429774  0.167930
6463359  0.168408
6496608  0.168459
6529488  0.168538
6563266  0.168946
6596544  0.169162
6630288  0.169373
6664287  0.169629
6697664  0.169878
6731406  0.170008
6764373  0.170088
6796882  0.170355
6830208  0.170654
6863411  0.170835
6897088  0.171355
6931392  0.171392
6965448  0.171330
6999296  0.171346
7033104  0.171465
7066224  0.171776
7099659  0.171739
7133352  0.172225
7166892  0.172643
7201404  0.172651
7235558  0.172517
7270272  0.172840
7304474  0.173211
7338816  0.173298
7372968  0.173391
7407282  0.173652
7442121  0.173858
7477302  0.173829
7510928  0.173781
7544662  0.173957
7578744  0.174169
7613344  0.174568
7647552  0.174736
7683008  0.175035
7717056  0.175100
7751568  0.175389
7786797  0.175507
7820954  0.175545
7856098  0.175792
7890916  0.175832
7925652  0.176049
7959844  0.176031
7994896  0.175884
8029872  0.176050
8064896  0.176122
8100477  0.176158
8136414  0.176329
8170608  0.176482
8205189  0.176338
8239689  0.176821
8274914  0.177129
8310152  0.177269
8345727  0.177018
8381646  0.176999
8415792  0.177277
8451289  0.177355
8486208  0.177330
8521986  0.177324
8556744  0.177336
8593226  0.177437
8629176  0.177469
8665536  0.177437
8701376  0.177517
8737198  0.177761
8772656  0.178073
8808072  0.178150
8842638  0.178282
8878047  0.178205
8913762  0.178110
8949392  0.178035
8984556  0.177917
9019504  0.178066
9054528  0.178568
9090774  0.178589
9126837  0.178703
9162549  0.178403
9198966  0.178552
9233424  0.178791
9269181  0.178623
9305001  0.178516
9341034  0.178599
9377148  0.178944
9412416  0.178925
9448656  0.178985
9485632  0.179430
9522458  0.179621
9558108  0.179626
9594384  0.179744
9631608  0.179786
9667986  0.179998
9705294  0.180189
9742239  0.180241
9779129  0.180382
9815616  0.180392
9850986  0.180422
9887296  0.180487
9924299  0.180612
9961482  0.180459
9997698  0.180563
10034496  0.180993
10070256  0.180977
10107132  0.181181
10144176  0.181316
10180904  0.181127
10217792  0.181120
10253952  0.181101
10290462  0.181120
10328084  0.181294
10365173  0.181156
10402112  0.181246
10439184  0.181639
10476822  0.181710
10514339  0.181772
10551222  0.181932
10589031  0.181887
10626624  0.182059
10662366  0.182119
10699986  0.182339
10737072  0.182478
10774696  0.182645
10811359  0.182951
10849356  0.183122
10887024  0.183264
10923991  0.183307
10961424  0.183343
10999278  0.183175
11036429  0.183045
11075246  0.183063
11113024  0.183125
11151048  0.183119
11189312  0.183182
11226138  0.183368
11264064  0.183368
11302032  0.183351
11339523  0.183543
11376668  0.183614
11414592  0.183453
11453136  0.183580
11491128  0.183784
11529441  0.184044
11567712  0.184200
11605212  0.184498
11643086  0.184450
11680816  0.184385
11719446  0.184299
11757942  0.184427
11794118  0.184391
11832768  0.184164
11870592  0.184300
11908236  0.184567
11947428  0.184663
11986192  0.184774
12024768  0.184880
12062856  0.184932
12101824  0.184815
12139734  0.184968
12177974  0.185197
12216752  0.185246
12255228  0.185204
12292938  0.185156
12331584  0.185234
12369984  0.185242
12408858  0.184927
12446204  0.185015
12484416  0.185144
12523014  0.185037
12561848  0.185069
12600512  0.184984
12639072  0.185015
12677952  0.184911
12717666  0.184850
12756224  0.184951
12795861  0.184964
12834574  0.185051
12872844  0.185201
12912354  0.185304
12951312  0.185188
12990402  0.185244
13030048  0.185229
13069562  0.185296
13108494  0.185173
13147502  0.185018
13186872  0.185072
13226688  0.185011
13266162  0.184975
13304924  0.185106
13343808  0.185024
13383162  0.184950
13423248  0.185039
13463318  0.185106
13502411  0.185219
13541976  0.185356
13579872  0.185343
13620366  0.185489
13660262  0.185587
13700406  0.185671
13740048  0.185776
13780074  0.185739
13820274  0.185914
13859622  0.185941
13900224  0.186115
13939692  0.186265
13980582  0.186343
14020311  0.186366
14060466  0.186384
14100534  0.186212
14139549  0.186346
14179326  0.186503
14218288  0.186654
14257936  0.186788
14297794  0.186866
14336454  0.187035
14375918  0.186913
14415777  0.186760
14456358  0.186896
14496002  0.186815
14535609  0.186928
14576448  0.187004
14615872  0.187197
14655504  0.187316
14695821  0.187301
14735574  0.187231
14775376  0.187193
14815836  0.187141
14855983  0.187266
14896506  0.187353
14936094  0.187408
14975558  0.187444
15014848  0.187515
15054144  0.187582
15094354  0.187465
15134746  0.187516
15174848  0.187511
15215138  0.187436
15256173  0.187576
15297498  0.187466
15337542  0.187823
15378302  0.188000
15419051  0.188035
15459472  0.188087
15499968  0.188262
15541449  0.188224
15580962  0.188366
15621952  0.188308
15663511  0.188176
15703848  0.188021
15744078  0.188166
15783984  0.188252
15823899  0.188150
15864624  0.188384
15905274  0.188378
15946048  0.188443
15985934  0.188651
16026234  0.188806
16067337  0.188919
16108488  0.189004
16150057  0.189180
16191747  0.189273
16232706  0.189319
16273709  0.189390
16314581  0.189405
16355553  0.189329
16396848  0.189339
16437621  0.189347
16478154  0.189440
16518638  0.189360
16559424  0.189425
16600233  0.189532
16642558  0.189580
16683777  0.189603
16724048  0.189606
16765991  0.189795
16806834  0.189847
16848369  0.189965
16889664  0.189918
16931376  0.189864
16973182  0.189862
17015362  0.189749
17057664  0.189860
17099478  0.189866
17140981  0.189887
17182818  0.189835
17224896  0.189871
17265444  0.189968
17307486  0.190069
17350698  0.190098
17392454  0.190155
17432379  0.190324
17474723  0.190211
17515264  0.190338
17556837  0.190426
17598131  0.190422
17640442  0.190527
17681712  0.190533
17723706  0.190682
17765583  0.190724
17807041  0.190854
17849268  0.190835
17891568  0.190776
17933664  0.190739
17975477  0.190785
18017967  0.190913
18059184  0.190950
18100316  0.190955
18142488  0.191004
18184264  0.191014
18227121  0.191041
18268007  0.191195
18310464  0.191295
18353088  0.191217
18395142  0.191470
18436548  0.191407
18479439  0.191404
18521664  0.191438
18565071  0.191692
18606896  0.191665
18649488  0.191472
18691138  0.191458
18734022  0.191347
18776104  0.191252
18818817  0.191325
18861528  0.191407
18903104  0.191444
18945888  0.191507
18987624  0.191668
19028856  0.191747
19071294  0.191836
19115217  0.191893
19158412  0.191818
19201248  0.191992
19243584  0.191811
19285717  0.191761
19327504  0.191795
19370736  0.191712
19412382  0.191521
19455568  0.191579
19498374  0.191651
19540299  0.191669
19583124  0.191727
19626042  0.191677
19668207  0.191734
19711989  0.191797
19755232  0.191719
19797981  0.191874
19841338  0.191962
19883826  0.191985
19927104  0.191988
19969587  0.192069
20011494  0.192051
20054272  0.192094
20097792  0.192068
20140848  0.192118
20182742  0.192233
20226052  0.192340
20269398  0.192328
20312181  0.192342
20354257  0.192464
20396448  0.192427
20439441  0.192431
20482359  0.192404
20525472  0.192601
20568256  0.192630
20612032  0.192815
20654897  0.193005
20698909  0.193099
20741742  0.193123
20785446  0.193133
20829536  0.193087
20872176  0.193187
20915736  0.193304
20959263  0.193296
21003216  0.193477
21046432  0.193450
21089328  0.193556
21132336  0.193510
21175488  0.193705
21219792  0.193640
21263856  0.193768
21306586  0.193779
21349168  0.193784
21393216  0.193867
21437104  0.193833
21480822  0.193918
21526494  0.193956
21569922  0.194008
21613698  0.193943
21655506  0.193959
21699656  0.194120
21743103  0.194290
21787008  0.194296
21831647  0.194338
21875523  0.194390
21919788  0.194453
21963962  0.194502
22008357  0.194546
22052464  0.194545
22096752  0.194501
22140352  0.194611
22184808  0.194612
22229658  0.194529
22273488  0.194489
22318887  0.194383
22363274  0.194524
22407699  0.194620
22451664  0.194526
22496049  0.194507
22539456  0.194506
22583616  0.194629
22627934  0.194576
22671642  0.194679
22716617  0.194783
22760718  0.194804
22804551  0.194848
22848801  0.194920
22892736  0.194941
22936704  0.194850
22981221  0.194854
23027032  0.194788
23070528  0.194950
23115554  0.195099
23160348  0.195071
23205816  0.194987
23250051  0.194967
23295552  0.195061
23340352  0.194936
23385536  0.194875
23430288  0.194847
23473032  0.194916
23519089  0.194857
23563246  0.194922
23608592  0.194927
23652531  0.194898
23697336  0.194947
23740289  0.194915
23785776  0.194953
23830014  0.195128
23874417  0.195160
23918827  0.195141
23964136  0.195209
24009792  0.195232
24054549  0.195218
24099376  0.195191
24144849  0.195171
24190014  0.195218
24236049  0.195176
24281376  0.195254
24326706  0.195316
24372288  0.195457
24416832  0.195496
24461064  0.195629
24504384  0.195767
24549952  0.195841
24594864  0.195873
24639776  0.195932
24684894  0.196018
24729024  0.196026
24773424  0.196016
24819264  0.195994
24864854  0.195963
24909504  0.195867
24954384  0.195886
25001664  0.195953
25047624  0.195949
25093458  0.196093
25140578  0.196137
25185887  0.196246
25231824  0.196244
25278368  0.196313
25323298  0.196326
25369488  0.196375
25415952  0.196491
25462528  0.196501
25509312  0.196592
25557026  0.196567
25602777  0.196498
25649096  0.196566
25695098  0.196530
25741632  0.196530
25788294  0.196570
25835988  0.196652
25881718  0.196592
25928298  0.196653
25973952  0.196709
26021168  0.196722
26067416  0.196778
26113912  0.196871
26159346  0.196883
26205134  0.196946
26251686  0.196928
26297514  0.197007
26344336  0.196981
26390331  0.196979
26436564  0.197030
26483094  0.197045
26529426  0.197194
26576688  0.197300
26623753  0.197355
26671746  0.197414
26718917  0.197491
26764557  0.197397
26811344  0.197380
26859093  0.197427
26905968  0.197551
26952156  0.197720
26998426  0.197716
27044472  0.197697
27090993  0.197680
27136062  0.197771
27183552  0.197885
27231477  0.197802
27278238  0.197839
27325168  0.197927
27372576  0.197886
27419766  0.197856
27466866  0.197892
27512392  0.197977
27560488  0.198055
27608451  0.198042
27654336  0.198081
27702384  0.198114
27749046  0.198159
27796158  0.198220
27844272  0.198323
27891927  0.198398
27938497  0.198477
27986816  0.198434
28034106  0.198419
28081088  0.198445
28127772  0.198594
28175112  0.198644
28221648  0.198668
28268424  0.198786
28317296  0.198831
28364976  0.198925
28413207  0.198984
28460034  0.199143
28507008  0.199292
28555712  0.199399
28603584  0.199437
28650882  0.199460
28697338  0.199337
28745213  0.199342
28793322  0.199340
28840896  0.199306
28890106  0.199352
28936944  0.199483
28985473  0.199520
29032969  0.199582
29082521  0.199639
29129928  0.199633
29177148  0.199708
29225272  0.199792
29272698  0.199853
29320816  0.199896
29367312  0.199879
29414784  0.200012
29463746  0.200113
29511376  0.200153
29558243  0.200226
29607776  0.200294
29655714  0.200352
29704584  0.200459
29753696  0.200474
29801136  0.200527
29850414  0.200568
29897856  0.200510
29945421  0.200527
29993802  0.200622
30042096  0.200595
30090414  0.200671
30139606  0.200824
30187782  0.200982
30235086  0.201077
30283194  0.201053
30331206  0.201107
30379349  0.201155
30428352  0.201194
30476432  0.201349
30525579  0.201411
30572864  0.201433
30621521  0.201397
30670016  0.201489
30719129  0.201466
30765276  0.201418
30814238  0.201376
30861766  0.201396
30911808  0.201376
30960217  0.201328
31008921  0.201346
31057859  0.201400
31107846  0.201538
31157042  0.201606
31205344  0.201529
31255326  0.201468
31304232  0.201473
31352843  0.201473
31401536  0.201468
31450941  0.201494
31500336  0.201597
31548946  0.201717
31597608  0.201868
31647168  0.201850
31695264  0.201962
31744668  0.201932
31794154  0.201939
31842839  0.201934
31891849  0.201898
31939501  0.201956
31988058  0.201917
32035896  0.201934
32085046  0.201974
32135232  0.202022
32184128  0.202055
32232327  0.202183
32281536  0.202242
32332506  0.202287
32382144  0.202269
32431473  0.202281
32481684  0.202274
32530974  0.202338
32581423  0.202379
32630792  0.202444
32679906  0.202485
32729427  0.202470
32778018  0.202467
32826816  0.202497
32876064  0.202552
32924736  0.202524
32974869  0.202516
33023808  0.202567
33073413  0.202652
33122496  0.202566
33172464  0.202612
33221397  0.202664
33271614  0.202698
33321706  0.202769
33372352  0.202795
33420528  0.202804
33470336  0.202902
33520576  0.202918
33568941  0.202933
33618368  0.203025
33668544  0.203026
33719104  0.203107
33769918  0.203155
33819604  0.203148
33868224  0.203214
33918312  0.203315
33968466  0.203316
34018257  0.203353
34068128  0.203414
34117056  0.203364
34166464  0.203354
34215897  0.203415
34264512  0.203385
34314208  0.203324
34362954  0.203337
34413588  0.203467
34463609  0.203487
34513974  0.203511
34564288  0.203581
34613952  0.203533
34663616  0.203492
34714746  0.203607
34764864  0.203604
34814466  0.203620
34865136  0.203689
34916616  0.203725
34967457  0.203789
35016576  0.203729
35066746  0.203745
35117152  0.203767
35165024  0.203788
35214872  0.203817
35264838  0.203946
35315547  0.203932
35364437  0.203904
35415216  0.203907
35464338  0.204022
35515347  0.204057
35566016  0.204047
35613936  0.204051
35663056  0.204000
35713944  0.204008
35764904  0.204073
35816256  0.204131
35865487  0.204127
35915579  0.204169
35965104  0.204189
36016088  0.203990
36066586  0.203963
36116592  0.204001
36166032  0.203970
36218007  0.203995
36267846  0.203998
36319602  0.204016
36370389  0.204075
36422092  0.204128
36472566  0.204189
36523986  0.204147
36574096  0.204179
36625344  0.204192
36676374  0.204146
36727526  0.204192
36779003  0.204191
36829254  0.204148
36880101  0.204213
36931888  0.204314
36981819  0.204296
37031877  0.204349
37082808  0.204359
37135344  0.204389
37185306  0.204449
37235002  0.204506
37286488  0.204555
37336449  0.204579
37386432  0.204695
37437707  0.204725
37487898  0.204733
37539264  0.204777
37591104  0.204834
37641024  0.204857
37691486  0.204823
37744384  0.204831
37795317  0.204888
37846419  0.204922
37898047  0.204930
37949202  0.205036
38000502  0.205002
38052469  0.204968
38103813  0.204983
38155168  0.205027
38206138  0.204958
38257808  0.204955
38309313  0.204999
38360848  0.204996
38412798  0.205035
38465098  0.205098
38516436  0.205127
38566546  0.205215
38617446  0.205181
38667504  0.205126
38718438  0.205203
38770312  0.205205
38821524  0.205180
38874087  0.205250
38925299  0.205253
38977018  0.205338
39029382  0.205322
39079656  0.205352
39132198  0.205439
39181974  0.205365
39235328  0.205407
39286464  0.205463
39337174  0.205499
39387572  0.205542
39439066  0.205543
39490579  0.205543
39542976  0.205505
39594841  0.205505
39646529  0.205447
39699648  0.205550
39750336  0.205535
39801528  0.205548
39852957  0.205599
39905553  0.205591
39956202  0.205584
40008762  0.205611
40059852  0.205657
40113324  0.205622
40164642  0.205615
40215744  0.205605
40266582  0.205635
40318614  0.205747
40370541  0.205780
40422576  0.205821
40473872  0.205869
40525952  0.205869
40578201  0.205813
40630062  0.205778
40681896  0.205807
40733568  0.205865
40785856  0.205929
40838848  0.205868
40891968  0.205867
40942192  0.205960
40994352  0.205928
41047638  0.205973
41098416  0.205904
41149252  0.206004
41202413  0.205990
41253786  0.205936
41306752  0.205934
41360704  0.205946
41413702  0.205899
41465627  0.205944
41518816  0.205969
41569968  0.205999
41623191  0.206003
41675823  0.205974
41729576  0.205988
41782656  0.205958
41834877  0.205945
41887552  0.205906
41941072  0.205925
41993796  0.205942
42046472  0.205942
42099264  0.205985
42149952  0.206012
42203456  0.206086
42254822  0.206091
42307188  0.206075
42359317  0.206028
42413319  0.206031
42466848  0.206052
42520401  0.206025
42571584  0.206076
42621783  0.206125
42674752  0.206115
42726726  0.206067
42778919  0.206125
42831357  0.206160
42884672  0.206201
42936768  0.206189
42987978  0.206159
43041024  0.206156
43094392  0.206145
43146207  0.206238
43200294  0.206196
43253568  0.206216
43305231  0.206162
43358058  0.206173
43410951  0.206149
43464033  0.206154
43516467  0.206122
43568262  0.206182
43621092  0.206194
43674141  0.206200
43728048  0.206290
43781144  0.206299
43835571  0.206365
43887402  0.206370
43942522  0.206431
43993664  0.206494
44046198  0.206468
44099136  0.206510
44151246  0.206473
44203928  0.206448
44257984  0.206383
44310608  0.206364
44363789  0.206380
44415597  0.206358
44469306  0.206301
44523454  0.206281
44577648  0.206358
44632224  0.206487
44686278  0.206562
44740332  0.206587
44791488  0.206555
44844736  0.206695
44897688  0.206757
44950248  0.206748
45003186  0.206763
45055062  0.206791
45109264  0.206800
45162486  0.206898
45215961  0.206873
45268944  0.206854
45322541  0.206862
45374691  0.206798
45429504  0.206831
45482519  0.206848
45534483  0.206837
45587392  0.206955
45641223  0.207043
45696924  0.207037
45751696  0.207145
45805104  0.207235
45857952  0.207217
45912471  0.207306
45964456  0.207308
46018539  0.207319
46072782  0.207397
46126819  0.207421
46180099  0.207440
46234272  0.207516
46287499  0.207467
46342096  0.207554
46396119  0.207536
46450544  0.207512
46504302  0.207536
46558086  0.207529
46612681  0.207572
46664618  0.207552
46717872  0.207625
46769946  0.207616
46825117  0.207599
46879168  0.207660
46932444  0.207660
46986816  0.207648
47039104  0.207659
47094222  0.207625
47148582  0.207651
47202451  0.207553
47255898  0.207512
47310552  0.207458
47364226  0.207446
47418048  0.207484
47470434  0.207492
47524463  0.207578
47577442  0.207598
47631771  0.207576
47686914  0.207561
47741202  0.207533
47793936  0.207465
47847888  0.207501
47902041  0.207468
47955136  0.207413
48009726  0.207347
48061944  0.207319
48113714  0.207350
48168384  0.207278
48223646  0.207215
48277059  0.207254
48330944  0.207294
48384207  0.207355
48439657  0.207384
48495048  0.207382
48550848  0.207371
48604434  0.207393
48658603  0.207426
48712272  0.207342
48766329  0.207337
48821607  0.207367
48877703  0.207398
48930624  0.207456
48983982  0.207536
49037982  0.207505
49092534  0.207497
49147262  0.207498
49201383  0.207498
49255374  0.207538
49307452  0.207580
49362664  0.207602
49417818  0.207647
49471968  0.207647
49528008  0.207660
49583198  0.207703
49637882  0.207725
49692591  0.207754
49744512  0.207759
49798336  0.207718
49853504  0.207701
49907988  0.207693
49963536  0.207714
50018787  0.207717
50074176  0.207768
50129574  0.207734
50184542  0.207672
50240859  0.207626
50298266  0.207625
50353303  0.207638
50408841  0.207627
50465446  0.207623
50521824  0.207599
50578722  0.207599
50633946  0.207606
50689621  0.207605
50746624  0.207641
50804424  0.207628
50860352  0.207685
50916184  0.207691
50973538  0.207736
51028962  0.207814
51086179  0.207884
51142091  0.207909
51200358  0.207848
51257136  0.207865
51313548  0.207827
51368778  0.207785
51424672  0.207790
51479813  0.207716
51535638  0.207719
51592593  0.207788
51649638  0.207796
51705888  0.207800
51761288  0.207844
51818166  0.207859
51875118  0.207832
51931734  0.207774
51987869  0.207747
52044498  0.207809
52101809  0.207848
52158912  0.207924
52214112  0.207975
52271758  0.208002
52329061  0.208047
52387008  0.208055
52443538  0.208064
52497728  0.208078
52554733  0.208062
52611441  0.208076
52668496  0.208054
52725024  0.208042
52782741  0.208100
52840216  0.208184
52896831  0.208283
52954944  0.208351
53013711  0.208323
53070144  0.208318
53126502  0.208334
53183424  0.208387
53241166  0.208368
53298966  0.208394
53356048  0.208452
53414802  0.208487
53470858  0.208497
53526894  0.208472
53583554  0.208582
53640848  0.208593
53697564  0.208507
53754869  0.208492
53812272  0.208460
53868186  0.208468
53925207  0.208486
53983777  0.208534
54041904  0.208507
54098877  0.208524
54153933  0.208551
54212082  0.208580
54270179  0.208630
54324876  0.208620
54382853  0.208646
54442024  0.208596
54501168  0.208578
54557106  0.208648
54613624  0.208645
54671092  0.208625
54730251  0.208650
54786608  0.208696
54843018  0.208670
54899171  0.208677
54956752  0.208574
55014246  0.208574
55070512  0.208602
55128573  0.208522
55186158  0.208530
55245696  0.208488
55302336  0.208468
55359729  0.208540
55418707  0.208500
55476702  0.208539
55534752  0.208549
55591686  0.208578
55650133  0.208604
55708128  0.208665
55765143  0.208670
55823187  0.208661
55881078  0.208639
55939059  0.208628
55995632  0.208628
56051982  0.208696
56109781  0.208653
56167616  0.208717
56224354  0.208717
56280224  0.208784
56338603  0.208734
56396208  0.208721
56453962  0.208699
56511264  0.208720
56568384  0.208715
56627664  0.208687
56685888  0.208709
56743589  0.208751
56799477  0.208714
56859264  0.208714
56916538  0.208723
56974089  0.208721
57031754  0.208713
57089264  0.208761
57147536  0.208763
57205254  0.208774
57263062  0.208784
57321341  0.208827
57379008  0.208840
57437016  0.208861
57495258  0.208893
57554928  0.208943
57612864  0.208952
57669766  0.208983
57729636  0.209017
57787264  0.209034
57845529  0.208991
57902856  0.208998
57961642  0.208938
58018989  0.208975
58074996  0.209051
58133349  0.209027
58191936  0.209018
58251066  0.208991
58309232  0.208986
58367232  0.208956
58424702  0.209004
58482288  0.209015
58540482  0.209035
58598784  0.209035
58655616  0.208989
58713312  0.208942
58770768  0.208947
58828484  0.209014
58888334  0.209036
58945392  0.209024
59005639  0.209051
59063488  0.209070
59122344  0.209025
59181318  0.209007
59241861  0.208978
59299254  0.208997
59357898  0.209014
59416752  0.209044
59474688  0.209073
59532837  0.209095
59590464  0.209122
59648899  0.209121
59708376  0.209152
59766174  0.209162
59823552  0.209179
59882344  0.209189
59940496  0.209211
59998939  0.209217
60057184  0.209225
60114624  0.209161
60173568  0.209173
60231888  0.209199
60290496  0.209222
60348008  0.209178
60407248  0.209193
60463424  0.209180
60522258  0.209185
60582479  0.209133
60641763  0.209130
60700343  0.209166
60757874  0.209147
60816114  0.209158
60873618  0.209159
60933338  0.209169
60992157  0.209174
61050672  0.209123
61110441  0.209132
61168926  0.209129
61228288  0.209093
61288416  0.209057
61348144  0.209057
61406898  0.209078
61466832  0.209047
61524416  0.208960
61584662  0.208964
61644306  0.209049
61704208  0.209041
61762569  0.209034
61822864  0.209037
61880688  0.209008
61942317  0.208975
62001072  0.208978
62059776  0.208991
62120808  0.208919
62177804  0.208935
62238528  0.208968
62299024  0.208962
62356184  0.208933
62415456  0.208865
62476524  0.208888
62534976  0.208894
62594616  0.208951
62654517  0.208943
62712969  0.208950
62772062  0.209003
62832418  0.209066
62891752  0.209106
62949712  0.209066
63010662  0.209096
63068608  0.209061
63128256  0.209055
63186903  0.209093
63245632  0.209111
63304416  0.209154
63362618  0.209159
63422342  0.209133
63480672  0.209086
63539502  0.209091
63598962  0.209118
63659538  0.209173
63719084  0.209239
63779774  0.209298
63839307  0.209370
63897936  0.209368
63957216  0.209386
64017378  0.209389
64077728  0.209423
64135764  0.209381
64195248  0.209340
64255168  0.209328
64314432  0.209319
64374201  0.209351
64431882  0.209373
64492143  0.209401
64551872  0.209337
64614062  0.209367
64672538  0.209331
64734429  0.209277
64793664  0.209258
64854342  0.209263
64910447  0.209250
64970379  0.209243
65030187  0.209243
65092347  0.209230
65151603  0.209187
65211822  0.209186
65273634  0.209147
65332336  0.209083
65393136  0.209045
65452194  0.209061
65512512  0.209045
65571831  0.209059
65633437  0.209085
65692224  0.209066
65752512  0.209096
65812656  0.209078
65872334  0.209100
65933616  0.209105
65994207  0.209157
66053626  0.209203
66113104  0.209171
66174192  0.209123
66234432  0.209156
66296256  0.209212
66358383  0.209278
66417502  0.209266
66477222  0.209249
66538944  0.209226
66599446  0.209250
66658967  0.209245
66720286  0.209229
66779454  0.209229
66838464  0.209220
66899469  0.209317
66960509  0.209305
67020822  0.209276
67081014  0.209254
67142048  0.209238
67202821  0.209293
67263168  0.209333
67323816  0.209334
67383792  0.209376
67443264  0.209374
67502928  0.209358
67563496  0.209366
67625862  0.209290
67687074  0.209286
67745772  0.209231
67806336  0.209241
67866448  0.209266
67929103  0.209280
67987446  0.209255
68047512  0.209196
68108688  0.209203
68170794  0.209261
68233272  0.209268
68294016  0.209258
68355027  0.209251
68413891  0.209226
68473296  0.209284
68532948  0.209271
68594994  0.209301
68656086  0.209300
68717376  0.209327
68777037  0.209360
68838016  0.209339
68900832  0.209331
68960736  0.209323
69022912  0.209280
69085822  0.209313
69148206  0.209327
69208128  0.209284
69270624  0.209229
69330896  0.209268
69391197  0.209285
69451542  0.209281
69512282  0.209280
69573064  0.209248
69633846  0.209284
69694293  0.209230
69756742  0.209230
69818512  0.209202
69880176  0.209151
69942306  0.209156
70003554  0.209139
70064463  0.209145
70125152  0.209176
70185024  0.209206
70247947  0.209252
70306866  0.209296
70367808  0.209366
70428722  0.209360
70489233  0.209331
70550694  0.209341
70611331  0.209375
70672512  0.209301
70733151  0.209286
70793424  0.209282
70854758  0.209325
70916544  0.209367
70977753  0.209342
71039808  0.209352
71100432  0.209364
71160768  0.209293
71218949  0.209283
71282211  0.209266
71344618  0.209266
71405367  0.209256
71466426  0.209279
71528574  0.209331
71590128  0.209333
71650206  0.209329
71711094  0.209347
71771427  0.209312
71833608  0.209348
71894363  0.209343
71956038  0.209375
72017712  0.209360
72079579  0.209379
72142308  0.209447
72203478  0.209446
72265552  0.209522
72326654  0.209572
72388701  0.209619
72452016  0.209580
72513936  0.209606
72574058  0.209621
72636816  0.209690
72699318  0.209643
72761031  0.209634
72823104  0.209639
72884856  0.209672
72948717  0.209748
73010368  0.209736
73072022  0.209745
73133784  0.209792
73195404  0.209798
73256728  0.209812
73320192  0.209843
73381914  0.209870
73443008  0.209886
73504704  0.209898
73567872  0.209921
73628984  0.209883
73689949  0.209847
73750248  0.209822
73812778  0.209835
73873839  0.209800
73935114  0.209819
73998606  0.209813
74060874  0.209766
74122803  0.209772
74184864  0.209788
74247294  0.209761
74309121  0.209755
74371392  0.209722
74431968  0.209708
74493234  0.209664
74554688  0.209693
74615712  0.209676
74680326  0.209642
74741488  0.209626
74802898  0.209648
74864514  0.209629
74928384  0.209647
74991384  0.209672
75055552  0.209669
75117744  0.209648
75179709  0.209685
75242181  0.209708
75302682  0.209727
75364842  0.209772
75426666  0.209723
75488016  0.209756
75551184  0.209716
75613464  0.209701
75674368  0.209687
75737988  0.209674
75801438  0.209682
75862254  0.209723
75924912  0.209749
75986121  0.209721
76048512  0.209761
76112064  0.209773
76174144  0.209783
76236048  0.209794
76298211  0.209849
76360656  0.209780
76423466  0.209736
76485609  0.209745
76548416  0.209757
76612666  0.209756
76675872  0.209781
76738128  0.209829
76801712  0.209900
76863474  0.209917
76927266  0.209967
76989104  0.210045
77052393  0.210062
77115612  0.210021
77176617  0.210025
77238838  0.210044
77302909  0.210063
77366208  0.210040
77429568  0.210048
77494144  0.210094
77556024  0.210096
77619042  0.210126
77681856  0.210112
77746977  0.210103
77808549  0.210145
77871798  0.210157
77934976  0.210143
77997744  0.210161
78060528  0.210174
78123136  0.210171
78186161  0.210160
78248688  0.210142
78311457  0.210179
78374166  0.210208
78436368  0.210224
78500416  0.210210
78560704  0.210228
78622912  0.210249
78686992  0.210324
78750188  0.210359
78812034  0.210378
78872778  0.210382
78936552  0.210427
78997653  0.210421
79062032  0.210384
79124337  0.210328
79188288  0.210330
79252032  0.210272
79312138  0.210304
79377216  0.210336
79440192  0.210410
79504893  0.210438
79565832  0.210437
79630474  0.210431
79692657  0.210445
79756677  0.210464
79820064  0.210453
79881659  0.210462
79943972  0.210494
80007642  0.210561
80070646  0.210581
80134392  0.210572
80197308  0.210589
80260502  0.210611
80324658  0.210604
80387216  0.210590
80450898  0.210607
80515008  0.210579
80579376  0.210583
80642496  0.210578
80706402  0.210538
80769102  0.210549
80831919  0.210594
80893904  0.210592
80958426  0.210520
81020736  0.210505
81085086  0.210531
81145152  0.210565
81208048  0.210599
81271512  0.210611
81336498  0.210586
81397338  0.210610
81461952  0.210624
81526314  0.210646
81589344  0.210660
81652608  0.210652
81717651  0.210647
81779674  0.210617
81844672  0.210618
81906743  0.210624
81972302  0.210607
82036262  0.210602
82100458  0.210588
82163598  0.210599
82227904  0.210650
82288896  0.210629
82353179  0.210650
82417296  0.210628
82478016  0.210630
82541214  0.210630
82607714  0.210646
82671856  0.210652
82735948  0.210662
82801524  0.210662
82865112  0.210657
82926272  0.210641
82991168  0.210603
83056272  0.210578
83119239  0.210611
83181504  0.210621
83246198  0.210631
83311907  0.210638
83375118  0.210689
83438784  0.210644
83503422  0.210607
83567224  0.210601
83629284  0.210605
83693272  0.210581
83758176  0.210561
83821647  0.210532
83886784  0.210557
83951601  0.210588
84016512  0.210648
84079296  0.210634
84141552  0.210620
84207968  0.210602
84270836  0.210599
84334824  0.210661
84398571  0.210672
84462144  0.210605
84525462  0.210598
84589336  0.210576
84651578  0.210529
84713992  0.210529
84779592  0.210496
84846096  0.210479
84910546  0.210441
84974928  0.210476
85038604  0.210475
85103277  0.210476
85168326  0.210508
85232784  0.210479
85297194  0.210475
85360401  0.210411
85424346  0.210380
85489654  0.210408
85554144  0.210394
85620581  0.210385
85685047  0.210382
85749568  0.210425
85814288  0.210409
85878117  0.210456
85941882  0.210471
86005584  0.210486
86068272  0.210499
86133376  0.210503
86197778  0.210472
86261763  0.210504
86326148  0.210527
86391392  0.210564
86457312  0.210547
86521398  0.210544
86586423  0.210538
86652546  0.210547
86716102  0.210550
86781321  0.210528
86846448  0.210479
86911461  0.210524
86975379  0.210530
87040044  0.210535
87104082  0.210556
87169971  0.210575
87234434  0.210568
87297856  0.210584
87362926  0.210590
87428094  0.210578
87491362  0.210587
87555696  0.210618
87620463  0.210598
87685312  0.210648
87751552  0.210678
87816058  0.210639
87879606  0.210661
87944978  0.210656
88009758  0.210639
88072992  0.210658
88138064  0.210638
88205418  0.210694
88269553  0.210732
88334253  0.210712
88399333  0.210687
88464816  0.210709
88530234  0.210731
88595136  0.210724
88661034  0.210739
88725022  0.210757
88790634  0.210759
88856694  0.210787
88921574  0.210752
88987272  0.210740
89054064  0.210770
89119296  0.210813
89185858  0.210809
89251164  0.210819
89314512  0.210834
89380764  0.210857
89444576  0.210798
89509986  0.210799
89575332  0.210841
89639543  0.210834
89706862  0.210817
89768512  0.210844
89832336  0.210856
89898498  0.210856
89963712  0.210883
90028068  0.210882
90092352  0.210871
90156438  0.210867
90223479  0.210873
90288288  0.210841
90351933  0.210814
90419968  0.210845
90484596  0.210833
90549246  0.210837
90614608  0.210817
90676656  0.210798
90742917  0.210782
90808016  0.210790
90871974  0.210808
90938496  0.210814
91004016  0.210789
91069859  0.210814
91134378  0.210875
91199152  0.210867
91264954  0.210856
91328462  0.210832
91394688  0.210827
91462096  0.210804
91527984  0.210829
91593152  0.210857
91658622  0.210874
91721664  0.210902
91787696  0.210927
91854077  0.210962
91920192  0.210935
91985094  0.210935
92050112  0.210956
92115786  0.210973
92182426  0.210985
92245608  0.211046
92310582  0.211067
92376432  0.211105
92442662  0.211101
92509024  0.211095
92573173  0.211076
92640528  0.211099
92708343  0.211150
92775837  0.211108
92840904  0.211097
92905171  0.211099
92971394  0.211106
93038778  0.211127
93103776  0.211144
93168723  0.211181
93236237  0.211210
93302639  0.211212
93367932  0.211164
93434376  0.211141
93501264  0.211176
93564702  0.211148
93632319  0.211173
93697962  0.211186
93763824  0.211176
93827646  0.211194
93895056  0.211200
93961472  0.211226
94028352  0.211239
94095504  0.211263
94163634  0.211254
94230136  0.211303
94295376  0.211331
94362048  0.211336
94429044  0.211323
94494981  0.211309
94559808  0.211332
94625872  0.211378
94692176  0.211404
94757886  0.211377
94822923  0.211374
94888304  0.211388
94952304  0.211327
95019262  0.211331
95084096  0.211312
95150928  0.211320
95217408  0.211359
95285376  0.211365
95352543  0.211312
95415936  0.211358
95482296  0.211334
95549146  0.211358
95615373  0.211355
95679216  0.211384
95745122  0.211406
95810778  0.211360
95874576  0.211380
95940654  0.211424
96007023  0.211408
96073596  0.211408
96138729  0.211426
96204138  0.211465
96271743  0.211491
96338746  0.211509
96405102  0.211499
96471696  0.211499
96537402  0.211509
96604186  0.211512
96670566  0.211512
96736407  0.211542
96802576  0.211566
96871104  0.211574
96936442  0.211611
97003584  0.211588
97069938  0.211611
97136277  0.211657
97202547  0.211673
97269282  0.211658
97335266  0.211659
97401981  0.211670
97469877  0.211656
97537146  0.211624
97604366  0.211619
97670097  0.211623
97737039  0.211613
97804784  0.211654
97872876  0.211619
97939296  0.211643
98005968  0.211608
98071296  0.211568
98137371  0.211606
98204274  0.211606
98269254  0.211606
98337347  0.211616
98403858  0.211649
98470998  0.211680
98537883  0.211672
98602992  0.211686
98669298  0.211709
98735602  0.211761
98800314  0.211730
98868186  0.211771
98933634  0.211816
99001197  0.211842
99065664  0.211832
99132096  0.211844
99199584  0.211859
99266544  0.211881
99333114  0.211913
99398544  0.211860
99464904  0.211833
99533179  0.211823
99600488  0.211841
99667107  0.211823
99733914  0.211844
99801474  0.211851
99866848  0.211820
99933296  0.211845


==> data/all_loglog_r1_p7.dat <==
37  -1.28396
43  -0.64198
53  -2.26644
57  -3.44607
58  -3.31738
61  -2.52887
65  -2.98416
79  -2.79547
82  -3.14403
83  -3.27539
88  -3.25018
89  -3.47984
92  -3.67644
99  -3.63170
101  -3.59349
102  -3.56033
106  -3.35090
117  -3.51156
118  -3.40898
121  -3.23853
122  -3.45799
123  -3.44364
123  -3.56716
124  -3.48407
128  -3.59741
129  -3.58066
130  -3.68250
131  -3.60756
135  -3.64768
136  -3.63221
138  -3.61793
141  -3.65479
141  -3.68941
142  -3.62798
142  -3.66151
143  -3.64880
145  -3.63693
148  -3.66824
152  -3.69835
153  -3.68667
153  -3.75436
155  -3.74202
155  -3.65500
156  -3.64553
158  -3.67265
158  -3.69858
160  -3.68901
162  -3.74772
163  -3.60479
166  -3.50006
170  -3.49560
184  -3.44743
190  -3.59881
201  -3.65389
208  -3.70231
214  -3.65707
219  -3.65963
225  -3.72157
234  -3.46133
243  -3.49377
249  -3.43907
256  -3.40589
265  -3.46880
274  -3.46784
282  -3.51023
288  -3.48093
296  -3.44069
298  -3.41648
303  -3.44355
306  -3.40924
314  -3.49312
320  -3.48224
326  -3.42861
333  -3.43123
338  -3.45444
342  -3.44643
346  -3.50724
352  -3.45091
356  -3.45319
362  -3.41033
368  -3.39612
372  -3.40856
380  -3.43739
387  -3.45693
400  -3.42731
405  -3.42284
410  -3.41864
422  -3.43759
425  -3.38867
428  -3.36372
430  -3.31826
438  -3.39157
450  -3.35315
460  -3.34352
470  -3.34719
480  -3.24206
492  -3.21401
505  -3.18783
513  -3.13576
522  -3.12984
540  -3.16624
550  -3.19070
557  -3.17422
570  -3.13446
576  -3.12049
585  -3.08422
593  -3.04071
603  -3.02581
610  -3.00732
618  -2.97288
624  -2.93583
639  -2.88829
648  -2.89040
657  -2.86526
666  -2.86786
674  -2.86295
711  -2.74302
758  -2.72201
804  -2.65565
850  -2.54498
886  -2.52318
916  -2.45424
954  -2.38687
996  -2.34430
1035  -2.27598
1152  -2.17478
4848  -1.21269
8280  -0.88434
11895  -0.73840
15576  -0.62161
19122  -0.52026
22842  -0.46484
26580  -0.42076
30300  -0.40321
34122  -0.35729
37868  -0.31791
68400  -0.17854
100608  -0.11644
133836  -0.07409
167508  -0.04142
202882  -0.02441
238400  -0.00327
275712  0.014193
313725  0.027517
351872  0.039569
390720  0.047828
430704  0.057332
470710  0.063006
512110  0.068586
553982  0.071200
595344  0.075597
637200  0.078921
680208  0.083539
724544  0.086674
768622  0.088413
812682  0.093286
857352  0.097293
902620  0.100387
948546  0.102786
994752  0.106828
1040912  0.110217
1087911  0.113578
1135425  0.115666
1182960  0.116126
1231040  0.118057
1279344  0.119617
1327296  0.121249
1375998  0.122029
1424830  0.124689
1473175  0.125298
1523043  0.128290
1572930  0.131581
1623185  0.133750
1673808  0.136419
1724654  0.137081
1774800  0.139180
1826253  0.139594
1877650  0.140614
1929792  0.141331
1982032  0.142484
2034450  0.142880
2087654  0.145031
2141730  0.147424
2195040  0.149351
2248182  0.150740
2301525  0.151616
2355102  0.153899
2409030  0.154225
2463350  0.155500
2517390  0.155595
2572730  0.155585
2628258  0.156481
2683920  0.157940
2739456  0.159499
2794776  0.160461
2850608  0.161147
2906319  0.161055
2962243  0.161900
3018950  0.163413
3075102  0.164631
3133286  0.165786
3190781  0.166379
3248785  0.168005
3306600  0.168333
3365388  0.169011
3424194  0.169426
3482496  0.169926
3541050  0.170498
3599508  0.172062
3658720  0.172735
3717396  0.173072
3777264  0.174083
3837483  0.174915
3897672  0.175074
3957005  0.176086
4017200  0.177232
4078800  0.176744
4139040  0.177011
4200384  0.177495
4261253  0.178023
4322702  0.178099
4384545  0.179154
4447182  0.179707
4508386  0.180772
4570074  0.181331
4630912  0.181249
4693824  0.181354
4755900  0.181307
4819008  0.182264
4881595  0.182845
4944075  0.183027
5007120  0.183774
5071860  0.183512
5134877  0.184202
5197760  0.184902
5259770  0.185160
5324610  0.185314
5387712  0.185687
5452830  0.186232
5517018  0.187147
5582016  0.187563
5645952  0.188166
5711394  0.189117
5775506  0.189792
5841576  0.190276
5906736  0.190967
5971536  0.190765
6036420  0.191190
6102720  0.191181
6168717  0.191676
6234675  0.192779
6300191  0.193260
6366819  0.193926
6433977  0.194311
6501456  0.194466
6568480  0.194736
6635150  0.194470
6701498  0.194519
6768498  0.194719
6836040  0.195166
6903558  0.195922
6971200  0.196598
7039198  0.196757
7106646  0.197216
7174298  0.197586
7242591  0.197581
7310400  0.198060
7379488  0.198303
7447458  0.198672
7516800  0.198597
7584667  0.198466
7652880  0.198845
7722528  0.199264
7792560  0.199520
7862832  0.199730
7933635  0.199856
8002098  0.200056
8071829  0.200488
8142816  0.200800
8212706  0.200943
8281845  0.201149
8352744  0.201631
8423766  0.202240
8494327  0.202318
8565510  0.202792
8637525  0.203414
8709376  0.203715
8780200  0.204004
8850624  0.203971
8923200  0.203873
8992962  0.204336
9065160  0.204484
9136816  0.204661
9208128  0.204708
9279350  0.205436
9351900  0.205747
9423297  0.205888
9496080  0.206358
9568816  0.206416
9642105  0.206830
9715705  0.206932
9789526  0.207217
9861480  0.207585
9935168  0.208263
10008592  0.208708
10081800  0.209089
10156014  0.209475
10230768  0.209428
10304487  0.209865
10377900  0.210615
10452222  0.210419
10526400  0.210659
10602845  0.210599
10675748  0.210950
10749905  0.211217
10825026  0.211120
10900650  0.211080
10975632  0.211186
11050650  0.211325
11127339  0.211232
11202900  0.211302
11276906  0.211472
11353536  0.211496
11429550  0.211668
11505184  0.211870
11581343  0.212502
11658096  0.212142
11733606  0.212229
11808450  0.212120
11884325  0.212513
11960248  0.212553
12036784  0.212936
12113002  0.212910
12190698  0.212917
12268224  0.212943
12344904  0.213166
12422325  0.213115
12498642  0.213232
12576960  0.213278
12653640  0.213537
12731374  0.213632
12810688  0.213608
12889458  0.213736
12967680  0.214111
13046192  0.214253
13125200  0.214462
13203840  0.214742
13282814  0.215057
13360698  0.215341
13439430  0.215531
13517550  0.215855
13596120  0.216203
13676490  0.216488
13755456  0.216532
13834560  0.216726
13914891  0.216682
13994305  0.216897
14074272  0.216914
14154400  0.216909
14233488  0.216696
14313024  0.216722
14392080  0.216850
14472810  0.216932
14552110  0.216772
14632560  0.216560
14712225  0.216500
14791200  0.216594
14870754  0.216801
14951415  0.216974
15031094  0.217174
15112032  0.217165
15193048  0.217468
15273864  0.217753
15354680  0.218009
15435200  0.218035
15517203  0.218177
15597054  0.218423
15680304  0.218753
15760270  0.218715
15841776  0.218749
15924480  0.218894
16004595  0.219006
16085882  0.219194
16169242  0.219189
16252350  0.219157
16334784  0.219276
16416675  0.219516
16498779  0.219314
16581450  0.219218
16664698  0.219598
16747134  0.219658
16830486  0.219611
16911756  0.219484
16994550  0.219565
17079675  0.219744
17162210  0.219864
17245929  0.219939
17330560  0.219751
17414350  0.219898
17497584  0.220096
17581239  0.220277
17664659  0.220586
17748288  0.220819
17831550  0.220856
17915194  0.220979
17999414  0.220950
18082800  0.221058
18165600  0.220985
18250560  0.221068
18334550  0.221019
18418950  0.221010
18503502  0.220959
18587855  0.220854
18672321  0.220911
18757414  0.221142
18842808  0.221048
18927738  0.221150
19012611  0.221208
19097349  0.221211
19184334  0.221392
19269549  0.221648
19354540  0.221662
19440720  0.221710
19526406  0.221921
19612184  0.222003
19696960  0.222123
19782050  0.222217
19869056  0.222263
19954506  0.222477
20038405  0.222933
20124976  0.223115
20211255  0.223273
20298331  0.223498
20384949  0.223903
20471380  0.224042
20556972  0.224471
20643466  0.224555
20730240  0.224433
20818346  0.224762
20906798  0.224793
20992752  0.224866
21078975  0.224896
21167280  0.225128
21255550  0.225159
21340638  0.225319
21428352  0.225419
21517002  0.225485
21605760  0.225558
21693426  0.225571
21782241  0.225419
21871432  0.225353
21958800  0.225352
22047568  0.225443
22136103  0.225504
22224050  0.225599
22312498  0.225811
22402815  0.225876
22490863  0.225883
22579392  0.225968
22666688  0.226035
22756716  0.226135
22845660  0.226281
22931920  0.226251
23023008  0.226396
23112452  0.226402
23202240  0.226331
23293080  0.226542
23382990  0.226759
23471610  0.226909
23560797  0.227033
23650860  0.227179
23739480  0.227156
23828766  0.227208
23917725  0.227385
24007450  0.227641
24097200  0.227808
24187200  0.227785
24277770  0.227917
24367825  0.227888
24457600  0.227963
24547150  0.227899
24637968  0.228076
24727480  0.228254
24818112  0.228243
24907746  0.228262
24998422  0.228574
25091568  0.228616
25183360  0.228770
25277283  0.228855
25369664  0.228706
25463446  0.228669
25557570  0.228899
25648215  0.229021
25741386  0.228960
25835840  0.228857
25929900  0.228814
26024034  0.228751
26117429  0.228680
26208694  0.228712
26300880  0.228825
26395182  0.228690
26486946  0.228789
26581330  0.228754
26675298  0.228738
26769600  0.228519
26863252  0.228619
26957580  0.228447
27051165  0.228556
27146730  0.228388
27240624  0.228371
27333696  0.228348
27429795  0.228196
27523520  0.228124
27618016  0.228318
27712966  0.228421
27809230  0.228431
27905280  0.228466
27999075  0.228513
28092735  0.228553
28188346  0.228489
28284863  0.228597
28381386  0.228507
28475148  0.228365
28570400  0.228514
28665216  0.228409
28761216  0.228470
28856535  0.228582
28952955  0.228606
29051200  0.228604
29147638  0.228695
29242344  0.228878
29340291  0.228865
29435040  0.228914
29530104  0.228848
29625024  0.228980
29722283  0.229090
29819582  0.229120
29915850  0.229090
30012812  0.229123
30109936  0.229031
30206016  0.229090
30304800  0.229118
30400800  0.229173
30498208  0.229028
30595800  0.229015
30693933  0.229056
30789456  0.229040
30887792  0.229042
30984768  0.228960
31081923  0.229003
31180130  0.228876
31277255  0.228686
31375784  0.228608
31474398  0.228525
31573060  0.228548
31673853  0.228315
31773531  0.228406
31871097  0.228471
31968192  0.228517
32065844  0.228458
32164544  0.228445
32263710  0.228484
32364558  0.228537
32462937  0.228619
32562552  0.228688
32661885  0.228521
32759847  0.228585
32858850  0.228500
32958490  0.228582
33058050  0.228692
33156525  0.228723
33257619  0.228675
33358145  0.228587
33454656  0.228486
33555309  0.228545
33653142  0.228559
33754794  0.228687
33854400  0.228634
33955025  0.228743
34055190  0.228793
34153488  0.228756
34252944  0.228795
34351340  0.228585
34451208  0.228419
34551520  0.228540
34652976  0.228588
34753470  0.228528
34855425  0.228563
34957575  0.228396
35057296  0.228406
35155520  0.228438
35256670  0.228403
35359011  0.228404
35458566  0.228375
35560242  0.228445
35660560  0.228432
35761856  0.228492
35862501  0.228542
35962470  0.228547
36063171  0.228652
36164304  0.228518
36268140  0.228509
36367760  0.228470
36470137  0.228452
36571840  0.228424
36674160  0.228429
36777827  0.228504
36878880  0.228404
36981278  0.228358
37083640  0.228439
37185408  0.228308
37287471  0.228278
37391178  0.228343
37492186  0.228525
37594800  0.228415
37696320  0.228553
37799166  0.228529
37902528  0.228502
38003158  0.228544
38104344  0.228585
38205744  0.228654
38309931  0.228644
38414272  0.228573
38518623  0.228610
38621232  0.228797
38725776  0.228724
38828570  0.228789
38930923  0.228766
39035867  0.228754
39138399  0.228725
39241697  0.228821
39346560  0.228855
39447378  0.228844
39550650  0.228891
39655470  0.228927
39758400  0.228970
39860544  0.228935
39964896  0.228873
40070867  0.228981
40172990  0.229086
40274816  0.228998
40377600  0.229089
40481920  0.229231
40586592  0.229339
40693200  0.229281
40796352  0.229137
40901400  0.229288
41004608  0.229291
41110610  0.229301
41214528  0.229416
41318320  0.229521
41423175  0.229664
41527760  0.229681
41633645  0.229783
41741170  0.229826
41847360  0.229712
41952150  0.229796
42056556  0.229796
42162450  0.229632
42268301  0.229599
42373818  0.229500
42479998  0.229477
42584040  0.229424
42688320  0.229326
42792570  0.229245
42899190  0.229199
43003200  0.229256
43112640  0.229373
43217912  0.229446
43325022  0.229564
43432080  0.229685
43538400  0.229765
43643063  0.229839
43751616  0.229877
43857486  0.229905
43962522  0.229906
44068320  0.229910
44174016  0.229966
44281600  0.230057
44387850  0.230005
44493648  0.230156
44602288  0.230212
44710325  0.230147
44816890  0.230180
44923338  0.230188
45028800  0.230091
45135600  0.230124
45243990  0.230171
45350565  0.230250
45458544  0.230299
45564880  0.230353
45674768  0.230353
45780880  0.230378
45886800  0.230407
45993840  0.230452
46101830  0.230547
46210656  0.230719
46317450  0.230727
46425984  0.230670
46532912  0.230728
46641648  0.230659
46748560  0.230795
46855350  0.230794
46961440  0.230631
47065850  0.230577
47175838  0.230600
47281856  0.230570
47390712  0.230727
47497362  0.230710
47607624  0.230842
47716742  0.230819
47824320  0.230826
47930476  0.230856
48038832  0.230871
48146627  0.230983
48253950  0.230954
48362325  0.231017
48470336  0.231092
48580026  0.231118
48688695  0.231069
48797650  0.231082
48906275  0.231250
49014480  0.231309
49123437  0.231261
49231962  0.231248
49339413  0.231394
49448282  0.231469
49559025  0.231495
49668698  0.231563
49778283  0.231649
49887840  0.231760
49997490  0.231786
50109840  0.231813
50223107  0.231889
50333760  0.231905
50446427  0.231932
50558400  0.231952
50670379  0.232047
50780736  0.232061
50894730  0.232059
51007344  0.232143
51119829  0.232245
51233226  0.232242
51346395  0.232330
51458800  0.232396
51570350  0.232507
51685113  0.232400
51797835  0.232351
51913958  0.232309
52027376  0.232419
52142416  0.232447
52255185  0.232435
52370253  0.232523
52483540  0.232615
52597109  0.232615
52711776  0.232637
52826175  0.232617
52940553  0.232645
53053488  0.232728
53169369  0.232842
53283582  0.232790
53396720  0.232864
53511408  0.232870
53623770  0.232922
53737552  0.232863
53853705  0.232877
53970186  0.232746
54082758  0.232850
54196050  0.232905
54309923  0.232763
54425775  0.232794
54540300  0.232745
54653706  0.232811
54768720  0.232904
54884160  0.232866
54998544  0.232966
55113447  0.232872
55228608  0.232857
55343706  0.232967
55459689  0.232921
55575680  0.232904
55691514  0.232978
55807634  0.232991
55923300  0.233007
56033568  0.233058
56149536  0.233009
56263104  0.233043
56378806  0.233127
56495585  0.233095
56612055  0.233091
56727600  0.233203
56843470  0.233241
56956570  0.233200
57071856  0.233212
57186600  0.233214
57304182  0.233255
57420464  0.233224
57538800  0.233324
57653310  0.233329
57771698  0.233336
57886830  0.233289
58004466  0.233260
58120656  0.233271
58237698  0.233338
58353724  0.233341
58469312  0.233269
58585536  0.233366
58702095  0.233337
58817616  0.233241
58932900  0.233216
59047902  0.233198
59164704  0.233223
59281113  0.233348
59397525  0.233413
59514915  0.233308
59629300  0.233323
59746923  0.233260
59864325  0.233369
59979711  0.233423
60095440  0.233502
60214800  0.233465
60332294  0.233509
60448212  0.233497
60564880  0.233533
60684336  0.233486
60802842  0.233459
60921635  0.233501
61040200  0.233557
61156160  0.233580
61274905  0.233645
61393200  0.233668
61510572  0.233702
61628718  0.233743
61749050  0.233701
61867439  0.233744
61985258  0.233775
62104410  0.233756
62222400  0.233740
62342439  0.233751
62459696  0.233725
62578368  0.233730
62697675  0.233805
62817392  0.233706
62936100  0.233753
63053435  0.233683
63170675  0.233758
63290286  0.233773
63409302  0.233687
63527178  0.233658
63647298  0.233669
63766669  0.233725
63885184  0.233767
64003776  0.233788
64123824  0.233880
64245456  0.233852
64364688  0.233956
64483200  0.233906
64607723  0.234003
64725936  0.234014
64846470  0.234035
64964642  0.234023
65085936  0.234047
65207202  0.234016
65327940  0.234030
65448198  0.234050
65569152  0.234007
65690416  0.234039
65807235  0.234052
65930140  0.234133
66050270  0.234181
66169776  0.234227
66291216  0.234211
66412979  0.234230
66535344  0.234260
66654891  0.234296
66775488  0.234291
66896832  0.234312
67017942  0.234262
67139550  0.234322
67262120  0.234375
67382180  0.234428
67503040  0.234332
67622976  0.234266
67743504  0.234231
67865025  0.234223
67984269  0.234172
68105120  0.234123
68229243  0.234215
68350238  0.234270
68470848  0.234273
68590800  0.234328
68710675  0.234344
68833320  0.234297
68956960  0.234395
69082359  0.234436
69205950  0.234411
69327743  0.234422
69448950  0.234446
69571136  0.234538
69692600  0.234464
69815850  0.234486
69936992  0.234467
70060050  0.234397
70181450  0.234448
70304832  0.234505
70425534  0.234473
70549047  0.234511
70671488  0.234587
70793349  0.234717
70915987  0.234755
71039205  0.234734
71159616  0.234754
71283566  0.234756
71408493  0.234760
71530560  0.234821
71652160  0.234870
71772480  0.234874
71894720  0.234930
72018721  0.234933
72143838  0.234850
72268326  0.234896
72391488  0.234895
72517184  0.234839
72637314  0.234856
72762066  0.234882
72884208  0.234942
73009184  0.234973
73131120  0.235059
73253850  0.235114
73377648  0.235063
73501376  0.235093
73623150  0.235142
73746112  0.235169
73869675  0.235231
73994976  0.235154
74119830  0.235103
74242800  0.235144
74366643  0.235130
74490603  0.235100
74613440  0.235103
74739600  0.235121
74863440  0.235169
74987763  0.235119
75114166  0.235155
75239280  0.235224
75362530  0.235136
75485709  0.235120
75611736  0.235141
75736896  0.235165
75860580  0.235110
75984080  0.235083
76108176  0.235091
76233984  0.235158
76361825  0.235220
76487490  0.235224
76613118  0.235127
76738675  0.235090
76864982  0.235048
76989376  0.235051
77115474  0.235094
77240530  0.235031
77369716  0.235138
77497200  0.235176
77624700  0.235164
77751232  0.235140
77875614  0.235110
78002496  0.235091
78128320  0.235074
78251346  0.235104
78377988  0.235056
78504635  0.235097
78630560  0.235076
78754752  0.235112
78880570  0.235028
79006950  0.235073
79130832  0.235110
79259088  0.235110
79384426  0.235113
79511520  0.235123
79638614  0.235066
79764525  0.235093
79890525  0.235073
80016144  0.235111
80143920  0.235103
80269650  0.235126
80394416  0.235151
80522343  0.235098
80649504  0.235121
80776656  0.235113
80903248  0.235152
81030576  0.235045
81157056  0.235055
81284400  0.235031
81412560  0.235031
81541008  0.235142
81667990  0.235081
81795696  0.235102
81920935  0.235124
82049616  0.235115
82175808  0.235118
82304242  0.235097
82430316  0.235093
82558206  0.235105
82688499  0.235119
82816534  0.235158
82942896  0.235091
83072499  0.235008
83201760  0.235090
83332925  0.235152
83462292  0.235216
83589360  0.235316
83716854  0.235285
83843665  0.235274
83972970  0.235270
84099280  0.235303
84229344  0.235306
84359028  0.235289
84485645  0.235318
84613850  0.235413
84743247  0.235391
84875520  0.235340
85003200  0.235377
85133725  0.235351
85263552  0.235387
85392527  0.235341
85519058  0.235379
85649978  0.235385
85779126  0.235365
85909538  0.235343
86036754  0.235315
86166840  0.235402
86297157  0.235394
86426640  0.235334
86557498  0.235316
86689888  0.235380
86817984  0.235383
86948502  0.235410
87077650  0.235444
87208640  0.235470
87337680  0.235450
87468800  0.235417
87597075  0.235354
87725968  0.235387
87856320  0.235370
87988689  0.235390
88117200  0.235390
88248550  0.235401
88377092  0.235426
88506990  0.235456
88640298  0.235444
88766886  0.235436
88896400  0.235522
89029200  0.235469
89159580  0.235418
89290422  0.235433
89420880  0.235497
89553168  0.235429
89683030  0.235405
89815050  0.235431
89943150  0.235401
90071850  0.235357
90203403  0.235427
90334714  0.235401
90466757  0.235395
90595824  0.235452
90725538  0.235493
90858861  0.235453
90991958  0.235450
91121670  0.235456
91252240  0.235440
91383300  0.235427
91515339  0.235427
91645758  0.235457
91776618  0.235492
91908720  0.235528
92039376  0.235572
92174130  0.235618
92304600  0.235627
92437488  0.235548
92569216  0.235576
92704512  0.235617
92835009  0.235641
92963520  0.235699
93095536  0.235737
93229632  0.235782
93361150  0.235780
93492675  0.235831
93623535  0.235788
93754350  0.235791
93885504  0.235777
94017600  0.235774
94152160  0.235774
94285169  0.235679
94417530  0.235724
94549155  0.235664
94678650  0.235671
94811040  0.235674
94942336  0.235661
95074320  0.235635
95210566  0.235675
95345536  0.235679
95475836  0.235727
95609622  0.235812
95737200  0.235782
95869392  0.235827
96004150  0.235790
96137280  0.235719
96271290  0.235762
96403325  0.235742
96537618  0.235800
96671850  0.235768
96804882  0.235864
96937025  0.235829
97069760  0.235779
97201365  0.235797
97334400  0.235762
97465680  0.235806
97602768  0.235794
97732275  0.235763
97867445  0.235797
98002640  0.235786
98137152  0.235837
98266944  0.235820
98402832  0.235845
98536659  0.235874
98670405  0.235933
98804152  0.235917
98937616  0.235899
99069490  0.235889
99202800  0.235799
99332400  0.235834
99468050  0.235888
99602240  0.235836
99736920  0.235882
99868210  0.235851


==> data/all_loglog_r2_p11.dat <==
389  -7.14268
433  -7.17830
446  -7.79943
563  -7.69539
571  -7.26514
643  -7.92086
655  -7.85756
664  -7.57719
681  -7.77718
707  -7.75192
709  -7.21825
718  -7.55848
794  -6.97706
817  -7.15832
916  -7.06507
944  -7.34510
997  -7.14036
997  -6.95836
1028  -7.10177
1058  -7.32891
1070  -7.44239
1073  -7.36903
1077  -7.21762
1088  -7.07895
1094  -7.02926
1102  -7.13325
1126  -6.86906
1132  -6.83271
1137  -6.86621
1141  -6.70239
1143  -6.86395
1147  -6.83248
1171  -6.80319
1246  -6.60309
1324  -6.52714
1325  -6.61980
1431  -6.60169
1436  -6.63677
1443  -6.56836
1446  -6.60262
1466  -6.73229
1477  -6.80862
1480  -6.78896
1483  -6.90578
1525  -6.75231
1531  -6.82210
1534  -6.67695
1570  -6.70417
1576  -6.64884
1591  -6.71563
1594  -6.74065
1621  -6.78153
1662  -6.98059
1696  -6.99866
1745  -6.90167
1856  -7.08321
1907  -6.92040
1922  -6.94139
1964  -6.87153
2023  -6.74615
2045  -6.83438
2089  -6.56953
2152  -6.62212
2224  -6.67090
2259  -6.63169
2284  -6.72557
2366  -6.84430
2424  -6.87934
2439  -6.98496
2455  -6.91463
2466  -6.98510
2492  -7.03803
2537  -7.02404
2598  -7.08557
2623  -7.09554
2666  -7.04649
2678  -7.00021
2718  -7.05651
2736  -7.05587
2768  -7.01312
2792  -6.99320
2836  -7.00452
2862  -6.93682
2900  -7.01644
2955  -7.07389
3004  -6.98180
3050  -6.96587
3134  -6.95076
3200  -6.97109
3262  -6.99931
3298  -7.03486
3380  -7.01398
3448  -7.01043
3496  -7.02979
3561  -6.96868
3661  -6.96073
3687  -6.90615
3752  -6.95354
3799  -6.97279
3852  -6.97872
3924  -6.97242
3956  -6.94909
3994  -7.02969
4046  -6.96737
4098  -6.92458
4144  -6.88930
4233  -6.91265
4350  -6.92504
4414  -6.92225
4490  -6.95835
4515  -6.85601
4569  -6.79973
4593  -6.80925
4630  -6.76522
4662  -6.79256
4758  -6.75078
5088  -6.60832
5392  -6.59818
5662  -6.68367
5854  -6.63186
6088  -6.66264
6321  -6.58497
6546  -6.62164
6705  -6.60413
6894  -6.49276
7617  -6.44352
24440  -5.86015
39280  -5.41994
53325  -5.15902
66674  -4.97681
79686  -4.81256
92658  -4.68607
105905  -4.57340
119252  -4.49264
132432  -4.42846
145704  -4.37741
189819  -4.17973
233928  -4.07069
277936  -3.95475
322672  -3.87131
366972  -3.79877
412542  -3.73698
459015  -3.67402
505150  -3.62987
552006  -3.58864
598912  -3.55713
646068  -3.52147
694071  -3.48626
742205  -3.45062
789246  -3.41232
838425  -3.38467
887157  -3.35526
936126  -3.33027
985524  -3.30874
1034730  -3.28704
1085175  -3.26098
1136064  -3.23660
1185733  -3.21825
1236900  -3.20623
1289045  -3.19421
1340892  -3.17866
1392878  -3.16486
1445040  -3.14828
1498091  -3.13027
1550850  -3.11685
1603356  -3.10445
1657098  -3.09227
1711152  -3.08001
1765176  -3.07004
1819725  -3.06077
1874794  -3.04874
1929834  -3.03960
1984011  -3.02992
2038200  -3.01995
2093892  -3.00986
2149056  -3.00128
2205546  -2.99193
2261110  -2.98335
2317280  -2.97557
2373707  -2.96477
2431296  -2.95701
2487534  -2.94854
2545680  -2.94028
2602936  -2.93153
2659465  -2.92566
2717001  -2.91702
2775822  -2.90891
2833850  -2.90122
2892870  -2.89481
2950260  -2.88603
3008439  -2.87648
3067272  -2.87002
3125808  -2.86470
3184350  -2.85877
3244474  -2.85427
3302752  -2.84720
3361632  -2.84059
3421152  -2.83437
3480960  -2.82896
3540915  -2.82183
3600774  -2.81407
3662400  -2.80688
3723070  -2.80091
3782744  -2.79679
3843975  -2.79163
3905775  -2.78627
3967566  -2.78023
4027659  -2.77528
4089201  -2.77158
4151823  -2.76678
4214160  -2.76207
4275925  -2.75891
4337865  -2.75356
4400784  -2.74827
4463088  -2.74373
4524408  -2.74001
4586400  -2.73570
4649592  -2.73179
4713080  -2.72734
4775680  -2.72453
4838974  -2.72089
4903548  -2.71638
4967802  -2.71221
5031150  -2.70844
5095678  -2.70560
5159470  -2.70142
5224444  -2.69706
5288157  -2.69277
5352984  -2.68937
5417600  -2.68568
5483072  -2.68260
5548864  -2.68024
5614722  -2.67623
5679216  -2.67266
5745852  -2.66957
5812368  -2.66594
5878600  -2.66320
5945408  -2.66104
6010200  -2.65900
6076170  -2.65576
6143270  -2.65207
6209595  -2.64906
6276400  -2.64601
6342720  -2.64350
6410256  -2.64075
6477730  -2.63761
6545040  -2.63459
6613536  -2.63253
6681304  -2.63002
6749757  -2.62811
6816960  -2.62551
6883782  -2.62180
6953126  -2.61943
7021490  -2.61662
7089150  -2.61387
7156562  -2.61207
7226496  -2.60955
7295540  -2.60708
7364400  -2.60546
7432070  -2.60305
7502526  -2.60067
7570752  -2.59897
7639818  -2.59616
7710168  -2.59360
7782450  -2.59170
7852443  -2.58994
7922670  -2.58732
7992497  -2.58501
8061775  -2.58437
8131986  -2.58252
8201456  -2.58010
8272800  -2.57766
8343851  -2.57610
8415144  -2.57484
8486226  -2.57284
8558512  -2.57052
8630650  -2.56857
8702334  -2.56652
8772243  -2.56516
8842068  -2.56287
8914188  -2.56121
8985443  -2.55967
9057715  -2.55691
9130419  -2.55461
9203360  -2.55302
9274382  -2.55148
9346848  -2.54967
9418976  -2.54832
9492850  -2.54611
9565440  -2.54404
9638326  -2.54316
9711486  -2.54132
9784620  -2.53965
9857088  -2.53815
9931365  -2.53621
10003671  -2.53432
10076976  -2.53244
10150812  -2.52978
10224340  -2.52751
10296989  -2.52561
10372150  -2.52413
10447024  -2.52200
10520292  -2.52048
10593906  -2.51827
10668112  -2.51617
10741622  -2.51402
10816260  -2.51227
10890736  -2.51068
10965600  -2.50870
11039800  -2.50660
11116224  -2.50452
11191374  -2.50296
11265033  -2.50101
11340573  -2.49934
11415168  -2.49733
11490003  -2.49636
11566386  -2.49416
11642550  -2.49208
11716731  -2.49004
11791822  -2.48846
11864970  -2.48684
11940075  -2.48574
12015708  -2.48458
12092007  -2.48340
12168072  -2.48168
12245296  -2.47993
12321414  -2.47824
12396740  -2.47678
12473214  -2.47559
12550165  -2.47374
12627342  -2.47279
12704706  -2.47095
12782168  -2.46905
12859035  -2.46834
12935616  -2.46650
13011754  -2.46423
13089475  -2.46265
13168366  -2.46139
13248498  -2.46019
13326816  -2.45864
13403869  -2.45748
13480950  -2.45633
13558678  -2.45482
13637178  -2.45376
13715136  -2.45260
13792600  -2.45134
13869278  -2.44994
13948510  -2.44854
14026880  -2.44768
14105640  -2.44639
14183709  -2.44444
14262480  -2.44288
14341565  -2.44177
14421595  -2.44043
14500800  -2.43872
14578863  -2.43750
14657472  -2.43663
14735615  -2.43533
14815395  -2.43398
14895392  -2.43327
14975010  -2.43220
15054741  -2.43064
15135936  -2.42957
15216285  -2.42838
15297178  -2.42753
15376465  -2.42681
15457025  -2.42556
15537200  -2.42426
15616115  -2.42260
15696168  -2.42164
15775362  -2.42043
15857550  -2.41967
15938622  -2.41874
16017906  -2.41763
16099546  -2.41655
16180290  -2.41556
16260384  -2.41420
16340922  -2.41314
16422014  -2.41227
16501975  -2.41140
16584350  -2.40952
16666176  -2.40836
16748550  -2.40736
16831533  -2.40596
16913964  -2.40497
16995200  -2.40419
17077920  -2.40306
17160450  -2.40199
17242944  -2.40103
17325518  -2.40028
17407650  -2.39895
17491292  -2.39812
17574438  -2.39710
17656800  -2.39579
17739112  -2.39513
17821800  -2.39387
17906129  -2.39248
17988180  -2.39139
18071360  -2.39016
18155487  -2.38913
18238448  -2.38798
18322175  -2.38670
18405502  -2.38587
18489318  -2.38460
18572330  -2.38355
18657225  -2.38274
18740346  -2.38184
18824112  -2.38098
18909170  -2.38033
18993408  -2.37965
19076928  -2.37861
19160934  -2.37808
19246290  -2.37703
19330022  -2.37614
19414080  -2.37562
19499440  -2.37518
19582656  -2.37428
19666950  -2.37353
19751184  -2.37252
19834614  -2.37194
19919085  -2.37083
20002482  -2.36967
20087304  -2.36886
20172426  -2.36791
20258085  -2.36707
20343232  -2.36608
20429129  -2.36502
20515824  -2.36437
20601168  -2.36367
20685600  -2.36300
20773062  -2.36207
20857896  -2.36123
20945350  -2.36042
21031020  -2.35985
21117430  -2.35933
21202200  -2.35850
21287766  -2.35741
21372300  -2.35661
21460928  -2.35542
21547233  -2.35438
21633600  -2.35349
21720672  -2.35294
21807450  -2.35222
21892005  -2.35154
21976880  -2.35085
22064406  -2.35017
22151850  -2.34939
22239328  -2.34855
22326450  -2.34804
22414144  -2.34747
22501491  -2.34658
22588672  -2.34572
22675626  -2.34500
22764300  -2.34445
22850856  -2.34360
22937850  -2.34261
23026024  -2.34178
23115096  -2.34086
23203232  -2.33988
23290656  -2.33903
23379336  -2.33851
23467600  -2.33811
23556660  -2.33743
23644816  -2.33658
23732862  -2.33585
23821720  -2.33496
23909837  -2.33435
23997670  -2.33356
24085362  -2.33266
24175147  -2.33189
24264016  -2.33144
24352266  -2.33072
24439905  -2.33014
24528635  -2.32931
24618816  -2.32837
24707600  -2.32773
24797304  -2.32703
24887574  -2.32637
24975657  -2.32599
25066416  -2.32544
25158975  -2.32463
25250193  -2.32394
25342096  -2.32358
25434720  -2.32300
25528240  -2.32250
25619136  -2.32165
25711922  -2.32070
25803540  -2.32011
25897560  -2.31965
25991034  -2.31882
26083742  -2.31806
26175152  -2.31757
26268456  -2.31687
26360440  -2.31638
26453360  -2.31547
26545687  -2.31484
26638536  -2.31428
26732169  -2.31383
26824560  -2.31325
26918700  -2.31262
27011553  -2.31180
27104850  -2.31120
27196336  -2.31065
27291600  -2.31022
27384624  -2.30947
27477020  -2.30879
27571800  -2.30809
27663920  -2.30785
27759861  -2.30714
27853934  -2.30649
27948240  -2.30584
28042210  -2.30509
28133928  -2.30403
28227897  -2.30343
28320400  -2.30292
28416115  -2.30228
28509579  -2.30159
28603835  -2.30108
28696754  -2.30022
28792518  -2.29944
28889224  -2.29855
28984254  -2.29751
29080107  -2.29690
29173938  -2.29628
29268288  -2.29571
29364177  -2.29526
29458310  -2.29476
29555990  -2.29396
29652115  -2.29307
29748285  -2.29238
29844648  -2.29184
29939600  -2.29113
30034305  -2.29076
30131586  -2.29013
30225552  -2.28970
30322240  -2.28916
30418325  -2.28867
30515616  -2.28765
30611830  -2.28707
30710880  -2.28661
30805900  -2.28596
30902400  -2.28524
30999120  -2.28473
31095675  -2.28415
31191825  -2.28387
31288665  -2.28358
31386978  -2.28291
31484510  -2.28238
31581150  -2.28207
31678272  -2.28155
31777296  -2.28098
31874976  -2.28036
31970736  -2.27964
32068128  -2.27903
32165822  -2.27855
32261424  -2.27822
32359381  -2.27741
32457078  -2.27703
32553936  -2.27652
32651712  -2.27591
32749590  -2.27540
32846318  -2.27504
32944320  -2.27438
33043712  -2.27371
33143130  -2.27301
33241698  -2.27251
33340580  -2.27179
33438528  -2.27091
33537888  -2.27066
33635088  -2.26997
33733550  -2.26924
33831704  -2.26872
33929648  -2.26806
34027914  -2.26752
34125670  -2.26714
34224606  -2.26644
34323218  -2.26608
34421142  -2.26567
34519450  -2.26520
34618451  -2.26444
34719680  -2.26380
34823046  -2.26334
34921822  -2.26282
35021245  -2.26227
35118702  -2.26181
35215550  -2.26149
35314496  -2.26120
35415216  -2.26078
35514800  -2.26003
35614488  -2.25957
35714770  -2.25906
35815668  -2.25892
35916349  -2.25841
36014350  -2.25767
36112702  -2.25718
36211968  -2.25671
36311727  -2.25606
36411456  -2.25573
36514800  -2.25540
36615600  -2.25511
36716077  -2.25450
36816096  -2.25390
36917070  -2.25311
37016854  -2.25270
37117392  -2.25202
37218832  -2.25129
37319950  -2.25080
37419760  -2.25021
37519920  -2.24964
37621773  -2.24920
37722214  -2.24886
37823167  -2.24821
37923672  -2.24795
38025600  -2.24740
38125710  -2.24693
38226608  -2.24639
38327260  -2.24623
38428219  -2.24575
38530260  -2.24519
38632075  -2.24466
38735566  -2.24421
38838006  -2.24363
38940070  -2.24335
39040704  -2.24280
39143600  -2.24255
39245544  -2.24200
39345678  -2.24158
39445392  -2.24117
39548430  -2.24082
39649050  -2.24037
39749850  -2.23968
39850488  -2.23919
39952656  -2.23884
40054755  -2.23845
40157322  -2.23787
40258400  -2.23743
40360618  -2.23693
40462695  -2.23648
40563810  -2.23595
40669105  -2.23533
40770912  -2.23525
40874256  -2.23483
40977410  -2.23452
41082600  -2.23404
41184364  -2.23377
41288384  -2.23334
41392705  -2.23272
41496160  -2.23248
41600760  -2.23200
41703192  -2.23150
41807952  -2.23124
41913558  -2.23088
42017160  -2.23053
42119818  -2.23001
42224064  -2.22956
42327920  -2.22896
42429058  -2.22842
42532928  -2.22784
42637203  -2.22760
42741808  -2.22724
42845760  -2.22688
42951408  -2.22667
43053768  -2.22625
43161120  -2.22563
43264885  -2.22507
43368626  -2.22454
43475145  -2.22415
43578990  -2.22373
43683402  -2.22313
43786800  -2.22258
43892577  -2.22229
43998400  -2.22195
44102760  -2.22160
44207442  -2.22123
44312931  -2.22085
44417082  -2.22080
44522576  -2.22026
44629347  -2.21999
44736150  -2.21955
44840016  -2.21901
44945808  -2.21847
45049122  -2.21796
45155280  -2.21751
45261888  -2.21692
45368784  -2.21636
45474422  -2.21614
45581200  -2.21565
45686928  -2.21515
45793784  -2.21488
45901520  -2.21477
46007550  -2.21437
46112624  -2.21397
46217440  -2.21376
46322874  -2.21327
46430206  -2.21264
46535598  -2.21224
46641630  -2.21201
46744890  -2.21154
46850391  -2.21132
46956315  -2.21068
47060928  -2.21017
47169150  -2.20979
47274902  -2.20922
47378313  -2.20902
47483289  -2.20848
47591838  -2.20808
47698560  -2.20753
47805746  -2.20724
47911920  -2.20687
48017550  -2.20640
48122907  -2.20595
48229965  -2.20582
48334789  -2.20518
48444930  -2.20489
48553935  -2.20449
48659850  -2.20414
48767450  -2.20368
48874840  -2.20331
48982850  -2.20276
49090405  -2.20242
49198352  -2.20205
49306392  -2.20159
49413552  -2.20119
49518800  -2.20096
49627570  -2.20062
49735490  -2.20005
49842198  -2.19971
49947200  -2.19949
50057280  -2.19917
50167410  -2.19880
50280720  -2.19853
50390686  -2.19828
50502592  -2.19802
50615178  -2.19752
50727696  -2.19710
50839650  -2.19687
50953662  -2.19668
51065280  -2.19637
51176538  -2.19615
51287150  -2.19579
51401550  -2.19555
51509800  -2.19530
51622147  -2.19494
51734158  -2.19448
51846966  -2.19403
51959100  -2.19365
52070039  -2.19316
52181945  -2.19275
52292800  -2.19224
52407120  -2.19185
52517952  -2.19160
52627560  -2.19131
52742131  -2.19076
52856568  -2.19037
52968384  -2.19001
53081280  -2.18939
53195376  -2.18907
53307420  -2.18879
53419653  -2.18839
53532648  -2.18807
53645632  -2.18780
53761008  -2.18730
53874792  -2.18719
53989977  -2.18674
54103365  -2.18629
54216400  -2.18596
54331344  -2.18552
54447120  -2.18504
54562025  -2.18464
54676170  -2.18463
54790623  -2.18441
54903925  -2.18397
55018450  -2.18383
55134140  -2.18349
55246600  -2.18315
55360908  -2.18310
55475440  -2.18270
55589459  -2.18234
55707840  -2.18198
55821075  -2.18173
55934584  -2.18130
56048781  -2.18107
56162400  -2.18079
56275776  -2.18045
56389175  -2.18024
56503488  -2.17992
56617910  -2.17961
56731024  -2.17936
56845376  -2.17890
56959515  -2.17846
57072170  -2.17793
57188272  -2.17748
57303490  -2.17711
57418047  -2.17673
57534624  -2.17634
57648368  -2.17603
57765018  -2.17587
57879984  -2.17552
57998272  -2.17535
58113216  -2.17496
58229136  -2.17467
58344186  -2.17427
58457792  -2.17396
58572144  -2.17359
58687943  -2.17322
58805200  -2.17303
58920834  -2.17272
59036150  -2.17234
59151575  -2.17212
59268576  -2.17180
59381984  -2.17139
59499423  -2.17105
59616012  -2.17068
59731200  -2.17050
59848896  -2.17022
59964856  -2.17001
60081840  -2.16962
60198352  -2.16927
60315568  -2.16892
60432474  -2.16852
60548544  -2.16829
60666984  -2.16766
60782610  -2.16710
60897600  -2.16674
61014175  -2.16628
61128720  -2.16566
61246512  -2.16545
61365110  -2.16509
61483504  -2.16483
61603200  -2.16449
61721504  -2.16436
61841682  -2.16391
61960950  -2.16369
62079450  -2.16360
62196036  -2.16329
62315200  -2.16292
62430876  -2.16258
62546845  -2.16227
62668242  -2.16212
62787350  -2.16185
62904840  -2.16147
63022284  -2.16113
63140150  -2.16082
63258858  -2.16039
63377760  -2.16012
63495462  -2.15994
63614960  -2.15978
63734496  -2.15939
63850397  -2.15898
63967680  -2.15872
64084446  -2.15845
64203564  -2.15815
64322370  -2.15791
64440128  -2.15762
64556400  -2.15734
64674120  -2.15698
64792800  -2.15678
64914358  -2.15653
65031159  -2.15639
65148558  -2.15614
65270010  -2.15590
65387574  -2.15567
65507760  -2.15539
65626145  -2.15496
65745162  -2.15466
65863350  -2.15441
65982960  -2.15421
66102912  -2.15393
66224550  -2.15363
66344144  -2.15324
66464309  -2.15298
66583800  -2.15275
66704976  -2.15227
66823254  -2.15204
66941136  -2.15176
67061856  -2.15159
67182768  -2.15126
67303800  -2.15088
67422162  -2.15067
67540800  -2.15063
67663104  -2.15043
67780170  -2.15019
67901529  -2.14992
68018496  -2.14938
68138175  -2.14931
68257566  -2.14901
68377344  -2.14875
68497497  -2.14847
68616415  -2.14828
68733593  -2.14798
68852160  -2.14782
68975789  -2.14752
69095775  -2.14748
69217154  -2.14745
69338826  -2.14728
69459600  -2.14712
69582606  -2.14694
69704307  -2.14667
69825600  -2.14643
69946944  -2.14615
70066647  -2.14586
70186268  -2.14549
70307214  -2.14513
70427700  -2.14497
70549371  -2.14480
70668780  -2.14452
70789140  -2.14425
70911183  -2.14389
71031360  -2.14361
71151680  -2.14313
71270736  -2.14278
71393165  -2.14255
71515632  -2.14216
71637296  -2.14174
71757504  -2.14144
71880816  -2.14117
72002784  -2.14085
72124914  -2.14043
72247192  -2.14019
72369783  -2.14000
72493200  -2.13978
72618475  -2.13951
72740652  -2.13925
72862380  -2.13893
72984520  -2.13877
73106622  -2.13854
73233328  -2.13835
73356430  -2.13793
73480896  -2.13777
73604790  -2.13768
73727639  -2.13744
73850464  -2.13711
73972600  -2.13683
74095200  -2.13659
74218095  -2.13627
74340048  -2.13619
74462304  -2.13600
74585683  -2.13578
74706606  -2.13557
74828010  -2.13534
74950950  -2.13504
75074112  -2.13486
75197565  -2.13449
75323010  -2.13422
75446670  -2.13399
75571230  -2.13377
75695277  -2.13349
75819456  -2.13326
75941082  -2.13308
76066240  -2.13281
76189833  -2.13262
76314168  -2.13227
76434902  -2.13204
76559408  -2.13181
76683026  -2.13155
76808592  -2.13132
76933408  -2.13113
77057934  -2.13102
77182746  -2.13083
77308959  -2.13040
77434320  -2.13016
77561677  -2.12989
77686910  -2.12984
77812672  -2.12961
77936400  -2.12944
78062271  -2.12923
78186474  -2.12890
78311182  -2.12864
78433473  -2.12843
78557445  -2.12823
78680535  -2.12804
78806856  -2.12789
78932160  -2.12761
79057914  -2.12731
79181136  -2.12698
79307765  -2.12672
79434056  -2.12663
79562952  -2.12638
79687725  -2.12600
79814575  -2.12579
79938042  -2.12559
80062896  -2.12522
80188465  -2.12501
80313870  -2.12473
80440659  -2.12453
80567568  -2.12424
80693571  -2.12408
80819790  -2.12378
80945358  -2.12386
81070130  -2.12372
81194890  -2.12346
81320589  -2.12321
81447104  -2.12303
81573200  -2.12285
81701568  -2.12261
81829301  -2.12240
81955150  -2.12212
82081168  -2.12198
82206656  -2.12171
82334448  -2.12141
82461072  -2.12102
82589504  -2.12075
82717929  -2.12053
82844100  -2.12026
82970550  -2.11995
83099568  -2.11985
83228184  -2.11953
83351952  -2.11920
83480472  -2.11882
83606759  -2.11862
83734848  -2.11837
83865504  -2.11814
83994167  -2.11789
84118720  -2.11755
84245200  -2.11735
84372300  -2.11697
84496560  -2.11666
84624970  -2.11662
84750400  -2.11627
84878613  -2.11600
85006257  -2.11586
85134525  -2.11565
85262400  -2.11549
85391664  -2.11528
85519552  -2.11512
85647600  -2.11491
85774941  -2.11473
85903056  -2.11442
86033520  -2.11432
86163975  -2.11416
86292654  -2.11396
86421718  -2.11343
86551346  -2.11316
86680100  -2.11304
86809392  -2.11287
86938839  -2.11261
87067512  -2.11244
87195696  -2.11224
87325680  -2.11212
87453450  -2.11187
87579264  -2.11168
87706417  -2.11147
87836193  -2.11128
87965787  -2.11113
88094790  -2.11101
88222950  -2.11075
88352400  -2.11054
88481094  -2.11034
88611870  -2.11020
88738404  -2.10995
88869978  -2.10974
88998785  -2.10965
89127920  -2.10952
89258883  -2.10921
89388720  -2.10894
89516160  -2.10863
89644912  -2.10839
89773605  -2.10823
89904150  -2.10807
90032880  -2.10787
90160833  -2.10786
90291879  -2.10768
90423951  -2.10741
90552705  -2.10716
90684180  -2.10712
90814600  -2.10673
90945931  -2.10654
91076544  -2.10616
91205467  -2.10590
91333430  -2.10577
91466398  -2.10546
91595112  -2.10534
91725426  -2.10515
91856646  -2.10492
91983780  -2.10480
92115075  -2.10473
92244400  -2.10459
92373814  -2.10439
92503233  -2.10414
92633598  -2.10408
92765364  -2.10389
92896160  -2.10373
93028656  -2.10354
93158025  -2.10340
93289920  -2.10312
93421456  -2.10294
93552114  -2.10275
93682459  -2.10257
93811941  -2.10240
93942864  -2.10208
94073400  -2.10181
94204656  -2.10160
94336832  -2.10135
94468800  -2.10109
94599498  -2.10077
94729376  -2.10082
94859088  -2.10065
94990784  -2.10038
95120704  -2.10010
95256839  -2.09997
95387825  -2.09973
95518746  -2.09951
95648490  -2.09925
95777882  -2.09909
95911025  -2.09875
96038325  -2.09846
96167400  -2.09826
96299136  -2.09816
96432075  -2.09790
96562970  -2.09781
96692544  -2.09758
96826482  -2.09742
96958260  -2.09723
97089486  -2.09712
97220380  -2.09697
97350609  -2.09669
97483200  -2.09647
97614400  -2.09620
97746896  -2.09606
97878608  -2.09577
98012015  -2.09575
98140224  -2.09564
98271792  -2.09540
98407178  -2.09512
98542064  -2.09486
98673885  -2.09472
98805350  -2.09458
98935200  -2.09445
99070560  -2.09428
99205520  -2.09422
99337946  -2.09396
99470826  -2.09384
99605403  -2.09375
99736350  -2.09341
99866718  -2.09323


==> data/all_loglog_r2_p5.dat <==
389  -5.35701
433  -6.28546
446  -6.60143
563  -6.79689
571  -6.17673
643  -5.76946
664  -6.01470
681  -6.20058
707  -6.13867
709  -6.08928
718  -6.04939
794  -6.17817
817  -5.99568
916  -5.97882
944  -5.96508
997  -5.83379
997  -5.94527
1001  -5.93710
1028  -6.03234
1034  -5.92447
1058  -5.91960
1073  -6.00376
1077  -5.99621
1088  -6.07050
1094  -5.98332
1102  -5.97780
1126  -5.90082
1132  -5.96871
1137  -5.96473
1141  -5.96106
1143  -5.95765
1147  -5.89349
1171  -5.77415
1246  -5.77762
1309  -5.78148
1324  -5.78525
1431  -5.78970
1436  -5.79394
1443  -5.74714
1446  -5.75231
1466  -5.80582
1477  -5.71491
1483  -5.58201
1531  -5.59099
1534  -5.51103
1576  -5.47803
1591  -5.44648
1594  -5.49951
1608  -5.55047
1611  -5.55943
1613  -5.45042
1621  -5.46100
1627  -5.35796
1639  -5.33288
1641  -5.30871
1642  -5.28541
1653  -5.29810
1662  -5.34493
1664  -5.35623
1674  -5.40060
1688  -5.41070
1696  -5.38815
1696  -5.43002
1701  -5.47059
1712  -5.50997
1717  -5.48734
1732  -5.46541
1738  -5.47370
1746  -5.51090
1748  -5.54706
1752  -5.58221
1793  -5.56061
1832  -5.56732
1856  -5.57391
1862  -5.58034
1873  -5.56007
1887  -5.56658
1888  -5.57293
1907  -5.55358
1909  -5.55999
1913  -5.59122
1917  -5.57237
1918  -5.55397
1922  -5.56010
1933  -5.54231
1952  -5.54850
1957  -5.48473
1957  -5.51446
1964  -5.49803
2006  -5.45948
2007  -5.46637
2021  -5.40695
2023  -5.43611
2027  -5.37828
2031  -5.40715
2032  -5.37198
2038  -5.40034
2051  -5.40743
2056  -5.39385
2059  -5.36024
2089  -5.36758
2152  -5.26810
2253  -5.23312
2282  -5.23668
2384  -5.27427
2429  -5.27672
2446  -5.26346
2458  -5.20594
2492  -5.19632
2537  -5.18754
2554  -5.22037
2601  -5.22483
2648  -5.20355
2674  -5.17124
2688  -5.20127
2728  -5.21801
2766  -5.25678
2792  -5.22680
2836  -5.22017
2862  -5.20339
2913  -5.22882
2986  -5.26331
3032  -5.27663
3086  -5.25092
3176  -5.21702
3278  -5.21258
3324  -5.19938
3336  -5.18679
3403  -5.14870
3442  -5.13781
3479  -5.16920
3496  -5.13382
3536  -5.09179
3573  -5.07508
3661  -5.05906
3664  -5.05130
3686  -5.02885
3714  -5.00722
3742  -4.98634
3776  -4.95196
3786  -4.93976
3806  -4.94176
3834  -4.89624
3858  -4.91229
3886  -4.89499
3928  -4.91065
3954  -4.91950
3972  -4.87147
3994  -4.86827
4006  -4.88352
4064  -4.86823
4081  -4.88313
4118  -4.86831
4136  -4.85392
4178  -4.86279
4233  -4.87712
4296  -4.90787
4357  -4.90485
4407  -4.89108
4448  -4.92066
4504  -4.92302
4514  -4.92535
4528  -4.91726
4564  -4.89402
4584  -4.90172
4592  -4.90925
4623  -4.92651
4656  -4.91894
4669  -4.90188
4739  -4.88523
4776  -4.87845
4839  -4.87184
4864  -4.87931
4912  -4.87286
4942  -4.88021
4968  -4.86944
4989  -4.87225
5042  -4.87944
5056  -4.87340
5097  -4.87182
5143  -4.86173
5302  -4.84817
5414  -4.83584
5576  -4.81697
5673  -4.80700
5727  -4.78703
5814  -4.76844
5922  -4.77137
6034  -4.75789
6138  -4.76758
6246  -4.75211
6351  -4.73161
6447  -4.73864
6538  -4.75970
6598  -4.76305
6691  -4.76631
6784  -4.75890
6848  -4.73377
6912  -4.73010
7051  -4.71677
7147  -4.69684
7266  -4.67075
7366  -4.62258
7514  -4.62202
7598  -4.60590
8048  -4.56229
16798  -4.22636
24896  -4.01239
32442  -3.93759
40146  -3.83395
47838  -3.73265
55026  -3.64998
62082  -3.58544
69108  -3.52374
75856  -3.48996
83118  -3.42869
90192  -3.40039
96954  -3.37186
104192  -3.33485
111438  -3.31765
118892  -3.28218
126078  -3.25123
133128  -3.21898
140433  -3.19286
147732  -3.17726
155144  -3.15359
162798  -3.13964
170148  -3.11851
177729  -3.09549
185226  -3.07820
192444  -3.06905
200361  -3.05874
207688  -3.04441
215169  -3.03615
222576  -3.02222
230151  -3.01428
237582  -3.00227
245046  -2.99568
252658  -2.98758
259918  -2.98136
267614  -2.97078
275418  -2.95742
283024  -2.94678
290166  -2.93741
297714  -2.92894
305766  -2.91798
313664  -2.91278
321174  -2.90534
328482  -2.89715
336042  -2.89299
343448  -2.88427
350987  -2.87515
358896  -2.86888
366661  -2.86033
374286  -2.85513
382217  -2.84887
403777  -2.83235
425936  -2.81645
448552  -2.79814
471606  -2.77861
493986  -2.76078
516933  -2.74340
539226  -2.72953
562424  -2.71694
585333  -2.70688
608049  -2.69244
630469  -2.67798
654528  -2.66620
678294  -2.65648
701316  -2.64736
724214  -2.63762
747184  -2.62555
770688  -2.61767
793962  -2.60698
818772  -2.60052
842688  -2.59241
866022  -2.58252
890082  -2.57457
913614  -2.56736
937776  -2.55981
961752  -2.55208
986068  -2.54497
1010496  -2.53793
1034816  -2.53020
1059938  -2.52324
1084154  -2.51708
1109358  -2.51098
1133314  -2.50654
1157734  -2.50011
1181466  -2.49403
1206846  -2.48644
1232343  -2.48117
1257634  -2.47482
1283184  -2.46868
1308362  -2.46356
1334166  -2.46005
1358958  -2.45470
1385552  -2.45048
1411518  -2.44503
1438032  -2.44101
1464463  -2.43764
1490426  -2.43267
1517082  -2.42863
1542334  -2.42585
1568141  -2.42248
1593838  -2.41916
1620736  -2.41672
1647954  -2.41385
1674624  -2.41009
1701441  -2.40652
1727756  -2.40437
1754577  -2.40265
1780782  -2.39929
1808496  -2.39443
1835448  -2.39075
1863037  -2.38685
1890522  -2.38346
1916862  -2.38053
1945149  -2.37706
1971376  -2.37524
1998269  -2.37213
2025104  -2.36890
2051904  -2.36496
2078343  -2.36205
2105502  -2.35732
2132928  -2.35460
2160576  -2.35130
2188908  -2.34763
2216256  -2.34485
2243773  -2.34159
2270184  -2.33846
2297592  -2.33532
2325354  -2.33207
2353614  -2.32935
2381414  -2.32582
2408976  -2.32255
2438064  -2.32114
2465664  -2.31814
2494344  -2.31528
2522238  -2.31381
2551026  -2.31000
2579136  -2.30676
2607792  -2.30397
2636136  -2.30174
2664816  -2.29905
2693912  -2.29617
2722608  -2.29301
2751808  -2.29041
2780822  -2.28744
2810048  -2.28521
2838864  -2.28355
2867536  -2.27991
2896852  -2.27790
2925962  -2.27655
2954448  -2.27421
2982714  -2.27292
3012021  -2.26958
3041216  -2.26657
3070144  -2.26409
3099602  -2.26122
3128309  -2.26036
3157542  -2.25904
3186029  -2.25720
3215693  -2.25509
3244864  -2.25263
3274484  -2.24899
3303384  -2.24708
3333204  -2.24547
3362742  -2.24280
3391672  -2.24068
3421376  -2.23879
3450734  -2.23744
3480657  -2.23541
3510288  -2.23370
3539809  -2.23061
3569067  -2.22845
3599293  -2.22721
3629136  -2.22551
3659313  -2.22394
3689334  -2.22124
3719583  -2.21925
3748926  -2.21793
3778758  -2.21561
3808731  -2.21388
3839157  -2.21158
3869824  -2.20983
3899646  -2.20757
3930606  -2.20605
3961152  -2.20423
3991221  -2.20211
4021392  -2.20026
4051179  -2.19860
4082782  -2.19649
4113746  -2.19455
4143981  -2.19327
4174758  -2.19202
4205904  -2.19063
4237044  -2.18926
4268242  -2.18807
4298868  -2.18608
4329752  -2.18434
4360338  -2.18285
4390848  -2.18080
4422177  -2.17930
4452756  -2.17758
4482471  -2.17592
4513872  -2.17390
4543752  -2.17179
4574592  -2.17001
4605648  -2.16789
4635774  -2.16623
4667642  -2.16545
4698816  -2.16453
4730112  -2.16305
4760383  -2.16175
4791216  -2.16059
4822576  -2.15847
4854546  -2.15701
4886002  -2.15584
4917561  -2.15479
4949152  -2.15368
4980534  -2.15241
5011838  -2.15089
5043068  -2.14943
5075136  -2.14844
5106706  -2.14780
5139218  -2.14601
5170788  -2.14470
5202561  -2.14402
5235376  -2.14286
5267163  -2.14201
5298608  -2.14140
5330624  -2.13986
5363002  -2.13832
5394456  -2.13778
5427136  -2.13649
5459058  -2.13511
5491858  -2.13404
5524032  -2.13304
5557104  -2.13163
5589756  -2.13048
5622848  -2.12925
5655238  -2.12802
5687846  -2.12729
5721288  -2.12553
5753664  -2.12417
5785584  -2.12340
5819072  -2.12211
5851704  -2.12108
5885184  -2.11971
5917912  -2.11913
5951264  -2.11779
5983936  -2.11692
6016698  -2.11569
6050266  -2.11505
6083654  -2.11408
6116279  -2.11322
6148032  -2.11182
6180928  -2.11089
6214076  -2.11030
6247534  -2.10928
6280174  -2.10917
6312996  -2.10832
6346151  -2.10783
6379492  -2.10640
6413616  -2.10590
6446352  -2.10509
6480432  -2.10359
6514308  -2.10255
6548751  -2.10138
6582544  -2.10111
6616764  -2.10020
6649808  -2.09957
6683456  -2.09864
6717372  -2.09775
6751056  -2.09651
6783714  -2.09536
6817752  -2.09398
6850914  -2.09318
6883776  -2.09190
6917894  -2.09128
6952212  -2.09019
6985984  -2.08936
7019616  -2.08850
7052276  -2.08814
7085856  -2.08693
7119582  -2.08644
7153872  -2.08559
7188027  -2.08450
7222442  -2.08317
7256648  -2.08244
7290448  -2.08141
7324416  -2.08056
7357838  -2.08010
7392042  -2.07945
7426342  -2.07834
7461056  -2.07732
7495488  -2.07644
7528752  -2.07536
7562544  -2.07466
7596336  -2.07393
7631491  -2.07350
7665559  -2.07211
7701186  -2.07162
7736256  -2.07094
7771456  -2.07020
7808151  -2.06947
7841472  -2.06854
7877178  -2.06761
7912128  -2.06648
7947099  -2.06558
7981648  -2.06504
8017088  -2.06407
8051351  -2.06338
8086898  -2.06258
8122488  -2.06206
8156187  -2.06118
8190102  -2.06011
8224704  -2.05960
8259454  -2.05864
8294112  -2.05804
8330003  -2.05734
8364804  -2.05698
8399934  -2.05569
8434842  -2.05519
8469804  -2.05500
8505266  -2.05416
8540406  -2.05333
8576259  -2.05232
8612694  -2.05207
8647663  -2.05126
8683893  -2.05063
8719109  -2.04994
8754528  -2.04986
8789242  -2.04922
8823888  -2.04842
8857496  -2.04758
8893584  -2.04675
8929206  -2.04561
8964774  -2.04495
9001278  -2.04431
9036454  -2.04353
9072224  -2.04293
9107672  -2.04271
9143057  -2.04159
9178816  -2.04106
9215881  -2.04059
9250923  -2.03981
9287443  -2.03909
9324538  -2.03844
9359622  -2.03793
9395781  -2.03741
9431316  -2.03696
9468603  -2.03620
9504378  -2.03567
9540162  -2.03499
9576168  -2.03459
9612884  -2.03380
9649178  -2.03333
9685728  -2.03282
9722034  -2.03200
9757317  -2.03127
9793728  -2.03070
9830106  -2.03009
9865401  -2.02943
9903047  -2.02875
9938676  -2.02761
9975882  -2.02713
10011568  -2.02642
10048468  -2.02589
10083744  -2.02500
10120742  -2.02441
10156238  -2.02397
10192902  -2.02326
10229877  -2.02222
10265439  -2.02165
10302221  -2.02086
10338913  -2.02013
10376118  -2.01994
10413216  -2.01904
10449612  -2.01834
10484592  -2.01748
10523296  -2.01689
10559484  -2.01651
10596096  -2.01580
10634496  -2.01544
10670637  -2.01499
10708032  -2.01403
10743837  -2.01295
10781319  -2.01221
10817911  -2.01160
10855782  -2.01075
10893318  -2.01002
10930496  -2.00954
10967997  -2.00901
11005596  -2.00836
11041238  -2.00727
11078802  -2.00682
11116387  -2.00587
11153436  -2.00545
11191986  -2.00486
11229154  -2.00422
11265646  -2.00363
11303586  -2.00277
11340702  -2.00262
11377944  -2.00216
11413593  -2.00176
11451216  -2.00106
11487168  -2.00008
11525514  -1.99944
11563552  -1.99919
11601072  -1.99863
11638284  -1.99805
11675036  -1.99746
11713707  -1.99676
11750406  -1.99645
11786698  -1.99588
11823728  -1.99531
11860449  -1.99457
11897592  -1.99416
11934954  -1.99357
11973078  -1.99309
12010224  -1.99245
12048192  -1.99204
12085938  -1.99130
12122853  -1.99097
12160258  -1.99031
12197871  -1.99002
12236991  -1.98976
12273612  -1.98949
12311152  -1.98891
12347736  -1.98823
12386214  -1.98765
12423532  -1.98736
12461867  -1.98670
12500592  -1.98616
12538718  -1.98559
12576879  -1.98516
12615144  -1.98453
12653859  -1.98416
12692664  -1.98364
12732579  -1.98307
12771018  -1.98290
12809181  -1.98224
12847296  -1.98184
12884211  -1.98145
12923838  -1.98081
12960688  -1.98024
12998938  -1.97988
13037538  -1.97950
13075986  -1.97897
13114416  -1.97854
13153497  -1.97802
13193112  -1.97758
13232898  -1.97723
13273221  -1.97649
13311438  -1.97604
13350051  -1.97540
13388616  -1.97491
13427952  -1.97461
13465536  -1.97401
13505001  -1.97368
13543998  -1.97351
13581504  -1.97316
13622336  -1.97283
13660416  -1.97262
13699833  -1.97235
13736994  -1.97182
13775874  -1.97126
13815936  -1.97091
13852386  -1.97041
13891262  -1.97004
13930686  -1.96947
13970447  -1.96907
14008659  -1.96847
14048228  -1.96772
14085648  -1.96736
14125664  -1.96681
14164304  -1.96631
14202591  -1.96590
14242656  -1.96550
14280432  -1.96542
14319431  -1.96502
14358571  -1.96483
14397872  -1.96449
14436992  -1.96403
14476746  -1.96384
14515632  -1.96368
14554764  -1.96355
14594712  -1.96272
14634297  -1.96235
14673672  -1.96182
14712262  -1.96134
14751558  -1.96092
14790336  -1.96071
14829816  -1.96028
14869533  -1.95967
14910192  -1.95914
14948744  -1.95866
14987416  -1.95848
15027711  -1.95785
15067147  -1.95747
15107904  -1.95675
15146738  -1.95640
15186384  -1.95610
15227536  -1.95567
15267312  -1.95551
15307344  -1.95531
15345232  -1.95497
15384726  -1.95454
15425008  -1.95418
15464904  -1.95366
15504336  -1.95336
15542608  -1.95297
15582832  -1.95231
15621053  -1.95186
15661206  -1.95148
15699294  -1.95110
15740292  -1.95077
15779136  -1.95020
15820433  -1.94972
15861909  -1.94938
15900876  -1.94876
15940896  -1.94817
15979938  -1.94818
16019451  -1.94765
16059456  -1.94718
16100739  -1.94673
16139914  -1.94646
16180176  -1.94602
16220529  -1.94543
16259804  -1.94509
16301086  -1.94488
16339589  -1.94443
16379748  -1.94394
16421056  -1.94374
16460864  -1.94342
16499502  -1.94296
16540992  -1.94262
16581942  -1.94217
16622862  -1.94181
16662596  -1.94134
16701941  -1.94090
16743492  -1.94054
16784194  -1.94032
16825092  -1.94003
16865559  -1.93968
16906816  -1.93923
16947639  -1.93886
16988274  -1.93843
17029808  -1.93804
17069862  -1.93781
17110458  -1.93736
17150658  -1.93705
17192383  -1.93669
17234112  -1.93641
17273546  -1.93605
17315586  -1.93578
17356266  -1.93540
17397198  -1.93495
17438278  -1.93467
17480736  -1.93431
17521182  -1.93425
17561492  -1.93377
17603544  -1.93345
17644328  -1.93314
17685864  -1.93283
17726896  -1.93249
17768768  -1.93231
17809452  -1.93196
17850366  -1.93174
17892432  -1.93121
17933826  -1.93070
17975403  -1.93025
18016236  -1.92991
18057366  -1.92978
18098304  -1.92963
18139858  -1.92926
18180288  -1.92892
18222463  -1.92854
18262416  -1.92826
18303558  -1.92788
18346224  -1.92787
18387672  -1.92744
18429632  -1.92690
18470592  -1.92662
18513236  -1.92614
18554526  -1.92593
18595674  -1.92537
18638073  -1.92518
18680094  -1.92493
18721298  -1.92497
18761758  -1.92474
18803512  -1.92430
18844048  -1.92378
18887096  -1.92318
18927572  -1.92257
18970248  -1.92213
19011536  -1.92188
19052691  -1.92162
19095742  -1.92123
19137624  -1.92087
19179562  -1.92030
19221426  -1.91989
19263048  -1.91955
19304406  -1.91917
19347224  -1.91881
19388937  -1.91863
19430644  -1.91812
19472556  -1.91795
19514592  -1.91768
19555998  -1.91740
19597794  -1.91733
19639786  -1.91717
19680444  -1.91666
19723968  -1.91635
19765767  -1.91598
19806654  -1.91577
19849353  -1.91549
19890053  -1.91529
19932906  -1.91491
19973184  -1.91472
20015454  -1.91458
20056928  -1.91439
20099646  -1.91406
20142144  -1.91381
20184534  -1.91341
20227728  -1.91296
20269166  -1.91266
20311821  -1.91234
20353344  -1.91201
20394512  -1.91181
20437654  -1.91161
20480971  -1.91150
20525072  -1.91128
20566624  -1.91073
20609767  -1.91043
20651358  -1.91029
20693571  -1.91009
20736576  -1.90964
20780224  -1.90962
20821872  -1.90932
20863688  -1.90893
20909042  -1.90860
20951028  -1.90851
20994492  -1.90826
21036141  -1.90800
21078534  -1.90762
21121728  -1.90712
21165076  -1.90683
21207442  -1.90659
21249714  -1.90623
21291852  -1.90588
21334698  -1.90563
21377496  -1.90545
21420796  -1.90529
21463704  -1.90494
21505068  -1.90465
21548949  -1.90434
21592816  -1.90403
21635184  -1.90402
21678683  -1.90366
21722827  -1.90346
21765654  -1.90322
21807552  -1.90276
21850506  -1.90271
21891312  -1.90238
21935001  -1.90187
21977984  -1.90175
22020744  -1.90149
22064864  -1.90112
22108092  -1.90083
22151937  -1.90049
22194907  -1.90019
22238912  -1.89989
22281666  -1.89960
22326336  -1.89904
22369662  -1.89876
22412608  -1.89858
22456161  -1.89834
22498497  -1.89794
22541904  -1.89782
22584816  -1.89769
22629219  -1.89739
22671958  -1.89713
22715466  -1.89673
22759632  -1.89630
22802932  -1.89609
22846404  -1.89580
22888512  -1.89564
22931382  -1.89549
22974336  -1.89526
23019282  -1.89486
23063184  -1.89467
23106249  -1.89431
23149917  -1.89390
23193558  -1.89389
23237888  -1.89359
23281011  -1.89335
23325318  -1.89293
23368846  -1.89260
23412599  -1.89242
23456862  -1.89199
23501592  -1.89178
23547264  -1.89149
23591032  -1.89121
23635317  -1.89096
23678016  -1.89080
23722272  -1.89052
23765456  -1.89033
23809968  -1.89018
23854896  -1.89003
23898688  -1.88969
23943264  -1.88940
23987376  -1.88923
24030902  -1.88882
24074816  -1.88849
24119952  -1.88826
24164082  -1.88810
24208626  -1.88798
24254946  -1.88782
24297596  -1.88743
24342192  -1.88717
24384948  -1.88692
24429456  -1.88653
24471997  -1.88607
24516402  -1.88595
24559056  -1.88571
24604524  -1.88536
24649344  -1.88512
24692031  -1.88478
24736992  -1.88458
24780472  -1.88432
24825666  -1.88406
24870546  -1.88384
24914907  -1.88368
24958346  -1.88343
25003728  -1.88322
25049918  -1.88294
25093266  -1.88293
25138672  -1.88286
25184874  -1.88256
25230867  -1.88241
25277304  -1.88223
25324272  -1.88195
25369344  -1.88166
25415559  -1.88138
25461608  -1.88108
25507836  -1.88107
25553982  -1.88068
25599184  -1.88027
25644993  -1.88000
25690562  -1.87961
25737642  -1.87947
25785806  -1.87909
25832787  -1.87896
25877808  -1.87881
25923744  -1.87865
25970544  -1.87833
26015517  -1.87813
26061072  -1.87803
26108224  -1.87784
26153728  -1.87763
26198193  -1.87750
26243946  -1.87737
26291968  -1.87715
26338312  -1.87694
26384693  -1.87689
26431632  -1.87661
26477856  -1.87642
26523264  -1.87627
26568854  -1.87606
26616282  -1.87581
26661984  -1.87568
26709056  -1.87560
26755686  -1.87557
26802191  -1.87533
26848624  -1.87502
26895414  -1.87475
26941376  -1.87457
26988096  -1.87452
27035456  -1.87436
27081792  -1.87407
27126792  -1.87365
27172272  -1.87330
27221282  -1.87298
27269173  -1.87272
27316064  -1.87257
27361984  -1.87237
27407424  -1.87211
27453573  -1.87199
27499536  -1.87173
27547689  -1.87139
27594546  -1.87106
27639714  -1.87086
27686064  -1.87065
27733689  -1.87059
27781147  -1.87058
27827718  -1.87040
27874938  -1.87010
27921792  -1.86983
27969813  -1.86959
28016217  -1.86959
28061631  -1.86946
28106913  -1.86917
28153152  -1.86875
28199584  -1.86847
28244601  -1.86830
28290416  -1.86809
28338219  -1.86797
28385126  -1.86784
28432152  -1.86760
28478912  -1.86744
28525791  -1.86740
28573104  -1.86723
28620657  -1.86701
28665792  -1.86691
28711116  -1.86698
28757289  -1.86672
28805293  -1.86638
28851746  -1.86606
28901824  -1.86588
28948744  -1.86551
28996251  -1.86541
29043858  -1.86529
29089278  -1.86510
29135187  -1.86477
29181758  -1.86466
29228928  -1.86442
29276163  -1.86435
29323118  -1.86406
29371389  -1.86400
29418669  -1.86390
29466888  -1.86359
29514176  -1.86331
29562651  -1.86310
29611314  -1.86290
29658862  -1.86286
29705984  -1.86282
29753486  -1.86253
29800784  -1.86244
29849171  -1.86209
29896623  -1.86211
29943168  -1.86198
29990166  -1.86172
30037553  -1.86147
30084792  -1.86136
30132576  -1.86118
30179112  -1.86110
30225366  -1.86102
30270942  -1.86084
30320416  -1.86062
30367152  -1.86063
30416082  -1.86035
30463936  -1.86012
30513672  -1.85994
30561006  -1.85977
30608829  -1.85971
30657126  -1.85949
30705536  -1.85936
30752571  -1.85915
30799952  -1.85896
30848064  -1.85882
30896208  -1.85859
30945388  -1.85840
30992598  -1.85839
31041032  -1.85830
31090059  -1.85800
31139397  -1.85783
31187126  -1.85762
31236389  -1.85744
31283097  -1.85722
31331834  -1.85699
31379221  -1.85687
31429458  -1.85659
31476789  -1.85637
31524768  -1.85611
31572978  -1.85587
31621771  -1.85574
31668698  -1.85550
31718088  -1.85525
31764789  -1.85506
31813348  -1.85488
31860261  -1.85463
31909222  -1.85452
31955904  -1.85424
32003464  -1.85402
32051952  -1.85375
32099184  -1.85346
32149542  -1.85323
32197018  -1.85320
32245499  -1.85308
32294226  -1.85301
32343136  -1.85265
32391942  -1.85259
32440194  -1.85250
32489223  -1.85253
32537314  -1.85233
32586722  -1.85207
32635152  -1.85199
32682342  -1.85168
32731306  -1.85153
32779334  -1.85139
32829069  -1.85126
32876274  -1.85111
32924267  -1.85088
32973248  -1.85064
33023277  -1.85039
33072011  -1.85010
33121368  -1.84994
33171128  -1.84980
33221149  -1.84947
33271362  -1.84929
33319464  -1.84909
33368962  -1.84875
33416532  -1.84859
33466086  -1.84848
33515418  -1.84839
33563502  -1.84799
33611808  -1.84776
33660912  -1.84754
33708717  -1.84751
33757938  -1.84739
33807381  -1.84730
33854184  -1.84729
33904971  -1.84705
33955728  -1.84691
34005096  -1.84675
34054713  -1.84667
34102236  -1.84657
34151616  -1.84634
34199768  -1.84600
34247952  -1.84581
34295568  -1.84572
34344814  -1.84557
34394338  -1.84545
34442898  -1.84541
34491688  -1.84544
34540416  -1.84506
34589808  -1.84488
34639376  -1.84478
34691472  -1.84464
34741938  -1.84455
34791354  -1.84433
34841466  -1.84418
34890788  -1.84425
34940544  -1.84413
34990704  -1.84405
35040372  -1.84405
35087376  -1.84386
35136909  -1.84351
35184899  -1.84339
35234784  -1.84330
35283792  -1.84318
35332794  -1.84299
35381303  -1.84274
35430264  -1.84246
35479584  -1.84236
35529716  -1.84207
35580171  -1.84178
35628957  -1.84154
35678352  -1.84120
35728926  -1.84094
35779554  -1.84080
35831018  -1.84056
35879512  -1.84053
35929498  -1.84036
35979426  -1.84027
36028408  -1.84010
36077679  -1.83986
36125504  -1.83970
36174762  -1.83952
36224064  -1.83923
36272976  -1.83904
36322272  -1.83874
36371412  -1.83848
36420249  -1.83828
36469329  -1.83799
36521576  -1.83774
36571248  -1.83766
36620928  -1.83745
36670418  -1.83727
36719568  -1.83707
36767619  -1.83683
36817648  -1.83676
36867688  -1.83658
36917874  -1.83658
36966642  -1.83632
37016854  -1.83620
37066536  -1.83611
37116832  -1.83603
37168359  -1.83574
37217664  -1.83562
37268032  -1.83544
37318432  -1.83523
37369056  -1.83500
37419642  -1.83476
37467499  -1.83456
37517904  -1.83431
37569198  -1.83415
37619472  -1.83397
37668192  -1.83379
37719509  -1.83372
37769283  -1.83351
37820182  -1.83341
37870572  -1.83324
37918944  -1.83314
37968723  -1.83296
38020896  -1.83284
38071542  -1.83269
38119896  -1.83250
38170944  -1.83230
38221443  -1.83210
38271114  -1.83194
38321216  -1.83168
38370834  -1.83139
38422386  -1.83119
38471793  -1.83106
38523776  -1.83077
38573282  -1.83065
38624514  -1.83048
38675646  -1.83036
38726562  -1.83026
38776056  -1.83014
38826544  -1.82998
38878119  -1.82992
38926982  -1.82966
38976762  -1.82941
39025946  -1.82915
39077706  -1.82906
39129552  -1.82894
39179391  -1.82885
39231104  -1.82875
39281238  -1.82856
39331458  -1.82841
39378984  -1.82817
39428928  -1.82801
39479418  -1.82789
39531696  -1.82769
39580632  -1.82752
39631298  -1.82739
39682383  -1.82728
39733182  -1.82706
39783744  -1.82673
39834304  -1.82654
39885363  -1.82643
39936372  -1.82624
39987332  -1.82596
40039432  -1.82586
40089792  -1.82564
40140898  -1.82562
40190664  -1.82557
40243086  -1.82539
40292694  -1.82515
40343566  -1.82491
40395717  -1.82457
40445972  -1.82448
40496334  -1.82437
40547598  -1.82414
40600896  -1.82401
40652688  -1.82382
40704587  -1.82369
40755456  -1.82345
40807312  -1.82347
40859814  -1.82324
40912064  -1.82314
40963392  -1.82300
41016928  -1.82289
41068178  -1.82274
41118142  -1.82261
41168658  -1.82245
41219904  -1.82243
41272128  -1.82228
41324778  -1.82207
41376302  -1.82192
41428016  -1.82166
41477738  -1.82147
41531637  -1.82129
41581422  -1.82122
41634492  -1.82114
41684544  -1.82105
41737086  -1.82091
41789392  -1.82080
41840448  -1.82056
41892406  -1.82037
41944287  -1.82014
41996496  -1.81992
42048531  -1.81968
42100996  -1.81952
42150402  -1.81936
42202512  -1.81914
42253614  -1.81903
42305142  -1.81898
42356427  -1.81894
42407289  -1.81865
42460287  -1.81856
42511777  -1.81839
42562896  -1.81826
42611184  -1.81801
42664464  -1.81787
42717024  -1.81775
42767808  -1.81770
42820368  -1.81756
42871744  -1.81748
42924024  -1.81730
42974064  -1.81722
43027488  -1.81703
43080877  -1.81691
43132587  -1.81676
43185712  -1.81652
43237656  -1.81625
43289136  -1.81614
43340216  -1.81598
43392096  -1.81597
43445712  -1.81588
43498233  -1.81564
43549698  -1.81554
43600986  -1.81538
43652672  -1.81524
43703698  -1.81519
43755952  -1.81497
43807896  -1.81472
43859034  -1.81454
43911527  -1.81437
43964381  -1.81426
44018464  -1.81397
44069826  -1.81397
44123446  -1.81378
44174299  -1.81373
44226936  -1.81348
44278767  -1.81333
44330598  -1.81310
44382366  -1.81301
44434866  -1.81290
44487504  -1.81283
44540118  -1.81279
44593344  -1.81260
44645913  -1.81254
44697744  -1.81243
44749926  -1.81221
44802072  -1.81209
44854368  -1.81193
44906999  -1.81182
44959131  -1.81173
45010486  -1.81162
45061086  -1.81145
45112384  -1.81138
45165456  -1.81117
45218943  -1.81097
45270444  -1.81080
45323848  -1.81066
45377007  -1.81054
45429506  -1.81037
45481644  -1.81014
45534132  -1.80999
45584598  -1.80984
45638496  -1.80970
45691986  -1.80962
45746498  -1.80948
45797406  -1.80921
45850329  -1.80910
45903026  -1.80879
45954223  -1.80872
46008207  -1.80863
46059854  -1.80851
46112968  -1.80831
46163588  -1.80820
46217624  -1.80809
46270614  -1.80784
46322922  -1.80772
46376577  -1.80755
46428932  -1.80738
46480338  -1.80723
46532112  -1.80722
46585089  -1.80714
46638048  -1.80704
46689664  -1.80694
46743648  -1.80690
46796712  -1.80683
46850496  -1.80662
46902889  -1.80647
46954932  -1.80631
47008542  -1.80618
47061264  -1.80599
47114496  -1.80597
47167608  -1.80562
47221488  -1.80550
47274408  -1.80527
47326512  -1.80505
47377624  -1.80491
47430936  -1.80474
47483853  -1.80462
47537798  -1.80463
47591472  -1.80442
47645248  -1.80429
47698102  -1.80412
47751021  -1.80399
47804559  -1.80397
47856126  -1.80388
47909456  -1.80388
47960976  -1.80385
48014254  -1.80377
48065499  -1.80366
48118704  -1.80356
48171837  -1.80341
48223962  -1.80323
48276739  -1.80318
48328994  -1.80304
48384197  -1.80298
48437909  -1.80290
48492096  -1.80289
48545721  -1.80281
48596234  -1.80274
48651552  -1.80261
48706224  -1.80245
48759494  -1.80234
48812992  -1.80217
48867876  -1.80195
48920514  -1.80179
48974208  -1.80157
49027643  -1.80140
49079472  -1.80126
49133178  -1.80116
49187008  -1.80111
49241664  -1.80099
49292496  -1.80079
49345584  -1.80059
49396954  -1.80045
49451004  -1.80027
49504648  -1.80021
49557249  -1.80006
49611942  -1.79991
49663492  -1.79973
49716158  -1.79953
49769547  -1.79939
49824832  -1.79931
49875408  -1.79936
49928714  -1.79926
49981641  -1.79922
50036133  -1.79905
50092056  -1.79899
50147136  -1.79892
50204169  -1.79883
50259993  -1.79877
50315958  -1.79865
50369466  -1.79863
50424192  -1.79857
50480694  -1.79836
50535856  -1.79829
50592168  -1.79817
50648384  -1.79803
50705088  -1.79790
50760831  -1.79781
50817856  -1.79775
50874624  -1.79752
50931264  -1.79733
50986534  -1.79721
51042892  -1.79700
51097842  -1.79673
51153113  -1.79653
51210848  -1.79644
51266264  -1.79626
51321213  -1.79598
51377469  -1.79569
51432368  -1.79554
51487557  -1.79544
51542608  -1.79532
51599808  -1.79526
51656368  -1.79523
51711888  -1.79509
51767408  -1.79496
51823808  -1.79479
51878898  -1.79461
51935247  -1.79450
51990372  -1.79429
52046214  -1.79423
52103093  -1.79409
52157658  -1.79398
52212336  -1.79388
52268074  -1.79380
52324633  -1.79367
52383087  -1.79349
52438848  -1.79347
52493338  -1.79330
52548368  -1.79317
52604832  -1.79312
52660377  -1.79302
52717346  -1.79282
52774328  -1.79263
52831989  -1.79254
52889011  -1.79249
52944962  -1.79245
53002166  -1.79222
53058274  -1.79202
53117376  -1.79182
53171419  -1.79168
53228829  -1.79151
53284816  -1.79134
53341008  -1.79120
53399357  -1.79116
53454982  -1.79111
53512338  -1.79104
53568462  -1.79086
53624256  -1.79065
53680712  -1.79048
53739972  -1.79041
53797968  -1.79024
53854482  -1.79008
53911872  -1.78996
53969748  -1.78973
54027198  -1.78966
54083344  -1.78968
54138306  -1.78952
54194832  -1.78940
54254016  -1.78930
54311013  -1.78920
54367104  -1.78908
54427257  -1.78899
54486072  -1.78869
54543321  -1.78852
54600879  -1.78840
54658672  -1.78829
54715184  -1.78808
54771702  -1.78799
54827913  -1.78790
54882022  -1.78793
54939159  -1.78784
54995983  -1.78774
55054022  -1.78752
55111914  -1.78735
55168821  -1.78717
55226496  -1.78703
55282752  -1.78698
55341936  -1.78683
55398512  -1.78677
55455808  -1.78670
55513458  -1.78654
55571634  -1.78650
55628334  -1.78639
55685952  -1.78626
55743819  -1.78620
55800981  -1.78600
55858102  -1.78588
55915474  -1.78571
55973632  -1.78558
56030016  -1.78551
56085568  -1.78540
56142784  -1.78524
56199024  -1.78503
56256711  -1.78495
56313081  -1.78480
56371154  -1.78461
56427714  -1.78447
56484918  -1.78434
56541993  -1.78418
56600963  -1.78420
56657098  -1.78413
56714658  -1.78403
56769328  -1.78388
56825202  -1.78371
56882826  -1.78364
56939818  -1.78343
56996466  -1.78335
57052398  -1.78324
57109986  -1.78309
57164616  -1.78304
57222816  -1.78299
57279677  -1.78288
57336048  -1.78278
57393936  -1.78265
57449889  -1.78240
57508308  -1.78230
57565116  -1.78212
57622383  -1.78199
57678117  -1.78186
57737403  -1.78170
57794958  -1.78164
57852756  -1.78156
57908664  -1.78150
57966678  -1.78144
58025072  -1.78128
58082576  -1.78129
58140357  -1.78120
58198464  -1.78105
58257472  -1.78089
58315878  -1.78083
58371642  -1.78082
58428864  -1.78077
58486336  -1.78070
58545024  -1.78068
58603104  -1.78052
58660528  -1.78043
58720302  -1.78027
58776774  -1.78009
58836192  -1.77999
58895229  -1.77981
58954146  -1.77980
59010112  -1.77972
59067063  -1.77954
59125473  -1.77936
59184514  -1.77929
59244498  -1.77914
59300944  -1.77905
59358201  -1.77884
59414976  -1.77876
59473593  -1.77870
59531518  -1.77857
59589096  -1.77846
59646144  -1.77833
59705646  -1.77825
59763722  -1.77815
59821266  -1.77804
59878287  -1.77791
59934464  -1.77783
59993192  -1.77775
60050284  -1.77762
60108032  -1.77747
60165776  -1.77732
60223338  -1.77713
60283328  -1.77701
60340038  -1.77682
60399664  -1.77661
60456624  -1.77655
60515953  -1.77641
60574158  -1.77630
60633579  -1.77621
60688923  -1.77611
60746448  -1.77602
60805206  -1.77608
60859778  -1.77590
60920064  -1.77587
60977289  -1.77575
61035312  -1.77569
61092122  -1.77546
61151418  -1.77531
61210512  -1.77515
61268561  -1.77496
61327392  -1.77480
61387034  -1.77469
61447244  -1.77451
61505928  -1.77440
61565504  -1.77432
61625683  -1.77423
61684959  -1.77415
61745513  -1.77394
61804138  -1.77389
61863741  -1.77378
61922952  -1.77372
61982542  -1.77354
62039523  -1.77341
62101072  -1.77331
62158558  -1.77331
62217777  -1.77325
62278854  -1.77311
62338181  -1.77302
62395962  -1.77286
62455008  -1.77281
62513766  -1.77271
62572419  -1.77262
62633267  -1.77247
62693148  -1.77245
62751888  -1.77240
62811651  -1.77235
62869312  -1.77227
62926976  -1.77222
62987142  -1.77214
63045312  -1.77197
63103248  -1.77184
63163647  -1.77175
63222397  -1.77162
63280377  -1.77161
63341164  -1.77149
63399112  -1.77139
63458626  -1.77137
63516426  -1.77125
63576297  -1.77118
63634914  -1.77105
63694998  -1.77095
63754992  -1.77092
63814752  -1.77080
63873216  -1.77079
63932946  -1.77068
63991872  -1.77062
64049952  -1.77052
64109754  -1.77045
64167534  -1.77027
64225434  -1.77015
64284858  -1.77008
64342671  -1.77001
64402128  -1.76976
64458621  -1.76971
64518096  -1.76961
64574743  -1.76959
64634884  -1.76951
64691739  -1.76946
64753984  -1.76937
64813936  -1.76929
64873152  -1.76912
64933632  -1.76899
64991234  -1.76894
65051064  -1.76885
65109616  -1.76882
65168568  -1.76873
65226528  -1.76855
65287174  -1.76845
65346624  -1.76836
65404836  -1.76824
65464482  -1.76810
65522496  -1.76810
65581614  -1.76801
65640978  -1.76790
65700602  -1.76784
65759478  -1.76779
65817388  -1.76767
65877208  -1.76759
65936832  -1.76743
65996883  -1.76739
66055758  -1.76724
66116353  -1.76718
66175798  -1.76712
66236246  -1.76704
66297517  -1.76700
66356878  -1.76694
66416272  -1.76683
66475356  -1.76671
66536766  -1.76651
66596208  -1.76636
66656446  -1.76629
66716342  -1.76631
66775632  -1.76617
66833572  -1.76607
66891328  -1.76600
66953414  -1.76603
67012432  -1.76593
67071166  -1.76582
67130784  -1.76576
67190816  -1.76564
67250304  -1.76548
67310848  -1.76542
67371062  -1.76524
67429449  -1.76512
67487616  -1.76505
67547502  -1.76496
67610151  -1.76495
67670336  -1.76491
67730832  -1.76476
67787968  -1.76465
67848768  -1.76455
67907568  -1.76443
67964533  -1.76437
68024256  -1.76427
68082742  -1.76418
68141934  -1.76406
68202018  -1.76391
68262592  -1.76369
68324368  -1.76361
68381118  -1.76352
68440402  -1.76338
68499674  -1.76333
68560501  -1.76326
68620032  -1.76320
68681088  -1.76302
68740749  -1.76291
68799546  -1.76283
68859776  -1.76270
68921874  -1.76261
68983984  -1.76254
69043119  -1.76235
69104382  -1.76214
69164088  -1.76207
69223744  -1.76202
69283746  -1.76192
69345504  -1.76192
69406209  -1.76177
69464556  -1.76165
69526962  -1.76155
69587217  -1.76145
69649584  -1.76136
69709184  -1.76128
69769483  -1.76123
69829731  -1.76104
69890313  -1.76095
69952923  -1.76090
70011984  -1.76085
70072334  -1.76075
70132608  -1.76063
70192254  -1.76055
70252663  -1.76036
70312878  -1.76035
70372224  -1.76019
70433482  -1.76004
70495053  -1.76001
70555584  -1.75995
70616076  -1.75986
70675272  -1.75983
70735184  -1.75972
70794269  -1.75967
70856188  -1.75959
70916571  -1.75943
70976616  -1.75930
71037162  -1.75918
71095806  -1.75894
71156624  -1.75890
71214656  -1.75882
71275968  -1.75871
71335374  -1.75861
71396118  -1.75855
71458023  -1.75841
71519742  -1.75825
71581601  -1.75822
71641184  -1.75820
71701968  -1.75814
71760606  -1.75798
71822618  -1.75791
71883558  -1.75778
71945856  -1.75773
72006214  -1.75759
72066661  -1.75753
72128772  -1.75741
72188202  -1.75737
72251156  -1.75724
72311616  -1.75724
72372672  -1.75713
72434022  -1.75699
72495456  -1.75686
72556932  -1.75686
72618143  -1.75672
72681993  -1.75666
72741357  -1.75657
72802256  -1.75644
72862164  -1.75631
72925002  -1.75627
72986176  -1.75621
73047936  -1.75610
73110474  -1.75603
73170504  -1.75596
73234368  -1.75586
73294552  -1.75575
73358784  -1.75567
73418796  -1.75550
73482126  -1.75547
73543134  -1.75546
73605504  -1.75533
73667286  -1.75512
73726056  -1.75510
73786752  -1.75503
73848957  -1.75495
73909334  -1.75486
73970368  -1.75483
74032938  -1.75473
74093978  -1.75455
74153371  -1.75444
74215824  -1.75439
74277614  -1.75428
74338368  -1.75417
74399003  -1.75415
74459844  -1.75413
74520621  -1.75399
74582032  -1.75387
74642204  -1.75377
74703402  -1.75365
74763144  -1.75351
74824434  -1.75343
74886361  -1.75340
74948667  -1.75334
75010248  -1.75323
75072448  -1.75317
75133344  -1.75312
75194721  -1.75298
75256293  -1.75296
75319402  -1.75290
75380346  -1.75277
75443706  -1.75270
75505584  -1.75266
75568439  -1.75258
75628626  -1.75242
75690307  -1.75229
75752638  -1.75221
75815474  -1.75223
75874856  -1.75219
75937248  -1.75215
75998462  -1.75200
76061332  -1.75197
76123739  -1.75185
76184464  -1.75176
76247152  -1.75170
76308624  -1.75168
76368294  -1.75163
76431494  -1.75144
76490769  -1.75131
76552689  -1.75117
76614819  -1.75113
76675653  -1.75098
76737808  -1.75097
76801032  -1.75088
76864164  -1.75079
76926096  -1.75065
76987183  -1.75063
77049714  -1.75054
77112512  -1.75041
77171872  -1.75024
77234608  -1.75016
77297923  -1.75006
77361809  -1.75000
77424887  -1.74991
77488506  -1.74990
77550768  -1.74982
77612526  -1.74973
77674107  -1.74958
77735918  -1.74952
77796928  -1.74939
77860944  -1.74933
77920928  -1.74930
77983497  -1.74925
78045552  -1.74918
78110013  -1.74908
78169651  -1.74893
78232458  -1.74881
78293376  -1.74867
78357726  -1.74852
78420218  -1.74851
78480558  -1.74839
78545354  -1.74829
78604683  -1.74813
78667824  -1.74807
78728896  -1.74801
78791463  -1.74793
78853898  -1.74786
78919968  -1.74775
78982489  -1.74771
79045362  -1.74763
79107168  -1.74763
79168448  -1.74760
79232448  -1.74757
79293478  -1.74751
79356497  -1.74735
79420224  -1.74728
79485056  -1.74721
79550144  -1.74713
79613534  -1.74707
79675128  -1.74697
79738238  -1.74687
79803666  -1.74677
79864666  -1.74669
79927074  -1.74660
79989632  -1.74653
80052261  -1.74645
80115408  -1.74640
80176896  -1.74632
80240016  -1.74622
80301199  -1.74613
80365668  -1.74605
80429354  -1.74598
80492318  -1.74595
80556098  -1.74586
80617152  -1.74579
80679654  -1.74570
80741871  -1.74571
80804706  -1.74555
80865386  -1.74549
80928043  -1.74542
80990424  -1.74537
81053262  -1.74530
81116632  -1.74518
81178944  -1.74508
81241606  -1.74502
81305216  -1.74499
81366766  -1.74492
81429164  -1.74484
81493188  -1.74473
81554304  -1.74458
81618983  -1.74457
81682198  -1.74450
81745728  -1.74438
81809182  -1.74436
81871697  -1.74435
81937247  -1.74428
81998091  -1.74414
82061967  -1.74399
82123344  -1.74389
82187309  -1.74375
82249552  -1.74368
82312926  -1.74354
82376289  -1.74340
82439104  -1.74335
82501272  -1.74331
82565507  -1.74327
82630089  -1.74317
82692544  -1.74324
82755504  -1.74318
82821312  -1.74314
82883658  -1.74308
82947648  -1.74297
83010654  -1.74292
83073978  -1.74291
83138418  -1.74288
83203596  -1.74283
83265552  -1.74272
83328276  -1.74254
83391721  -1.74248
83455654  -1.74236
83517087  -1.74228
83580408  -1.74228
83644688  -1.74224
83709632  -1.74220
83773536  -1.74213
83839616  -1.74207
83904368  -1.74191
83969706  -1.74188
84031114  -1.74177
84093894  -1.74164
84155274  -1.74160
84219926  -1.74158
84281786  -1.74151
84345488  -1.74136
84408192  -1.74125
84470336  -1.74116
84535152  -1.74111
84597872  -1.74105
84662081  -1.74104
84722526  -1.74094
84785939  -1.74081
84851232  -1.74077
84917168  -1.74062
84981696  -1.74049
85045824  -1.74044
85110883  -1.74037
85173732  -1.74032
85237038  -1.74022
85299672  -1.74016
85364703  -1.74001
85428767  -1.73998
85491184  -1.73985
85555423  -1.73977
85619326  -1.73973
85681984  -1.73967
85744566  -1.73954
85808826  -1.73951
85874733  -1.73942
85938048  -1.73943
86004432  -1.73939
86067216  -1.73935
86132974  -1.73923
86196978  -1.73916
86260923  -1.73908
86325056  -1.73893
86389503  -1.73886
86453478  -1.73882
86519439  -1.73871
86582496  -1.73869
86649327  -1.73861
86712512  -1.73856
86776272  -1.73847
86841384  -1.73843
86905152  -1.73838
86967936  -1.73823
87033408  -1.73818
87097218  -1.73812
87162642  -1.73806
87225632  -1.73799
87288896  -1.73783
87352704  -1.73776
87417687  -1.73768
87480218  -1.73756
87542496  -1.73747
87607254  -1.73742
87670791  -1.73736
87736019  -1.73736
87801186  -1.73734
87866982  -1.73736
87930018  -1.73728
87994004  -1.73714
88059456  -1.73712
88124238  -1.73703
88189248  -1.73696
88253626  -1.73685
88317814  -1.73680
88382528  -1.73677
88447176  -1.73674
88512352  -1.73675
88577658  -1.73672
88641294  -1.73672
88705054  -1.73658
88769034  -1.73653
88835173  -1.73654
88899776  -1.73642
88962086  -1.73636
89026932  -1.73626
89089392  -1.73616
89154738  -1.73618
89218989  -1.73620
89285168  -1.73615
89350027  -1.73604
89413953  -1.73599
89478704  -1.73601
89542728  -1.73589
89608368  -1.73584
89673038  -1.73583
89736934  -1.73574
89801118  -1.73566
89866392  -1.73558
89931984  -1.73551
89995616  -1.73546
90059757  -1.73544
90123054  -1.73543
90187072  -1.73537
90254186  -1.73528
90318514  -1.73511
90382072  -1.73505
90448218  -1.73502
90514368  -1.73490
90577872  -1.73479
90642094  -1.73480
90707953  -1.73470
90772416  -1.73462
90835407  -1.73455
90902208  -1.73447
90965758  -1.73436
91029268  -1.73429
91094858  -1.73430
91159416  -1.73429
91225089  -1.73422
91288032  -1.73412
91354032  -1.73414
91419184  -1.73402
91483408  -1.73393
91547792  -1.73391
91614144  -1.73382
91678608  -1.73370
91742016  -1.73364
91808266  -1.73357
91871538  -1.73345
91937616  -1.73342
92002599  -1.73336
92066576  -1.73335
92132608  -1.73328
92195904  -1.73325
92259648  -1.73318
92324106  -1.73316
92389696  -1.73306
92452272  -1.73298
92517184  -1.73291
92580488  -1.73280
92646549  -1.73274
92714192  -1.73270
92778384  -1.73261
92844752  -1.73257
92909184  -1.73243
92973398  -1.73236
93040499  -1.73235
93107001  -1.73225
93169728  -1.73213
93237126  -1.73199
93303504  -1.73191
93367872  -1.73189
93434073  -1.73185
93498517  -1.73180
93563034  -1.73181
93628832  -1.73170
93694272  -1.73162
93758784  -1.73153
93823344  -1.73148
93887424  -1.73151
93952594  -1.73149
94020597  -1.73138
94084416  -1.73131
94152464  -1.73126
94216993  -1.73113
94282146  -1.73104
94350672  -1.73106
94415574  -1.73101
94482608  -1.73107
94546368  -1.73101
94612359  -1.73090
94675872  -1.73087
94742802  -1.73081
94808098  -1.73079
94873554  -1.73078
94938662  -1.73066
95003174  -1.73058
95067754  -1.73050
95132012  -1.73039
95199518  -1.73027
95266194  -1.73018
95330714  -1.73017
95395552  -1.73005
95460512  -1.72998
95526774  -1.72994
95591552  -1.72987
95657998  -1.72979
95722704  -1.72979
95785992  -1.72980
95849456  -1.72972
95914896  -1.72971
95977966  -1.72966
96044203  -1.72957
96108344  -1.72955
96173573  -1.72950
96240726  -1.72941
96307888  -1.72938
96376176  -1.72931
96440869  -1.72926
96506091  -1.72924
96571758  -1.72919
96638654  -1.72915
96703582  -1.72910
96768171  -1.72905
96835392  -1.72896
96900804  -1.72897
96967374  -1.72898
97033761  -1.72887
97097472  -1.72883
97165854  -1.72867
97230192  -1.72853
97295597  -1.72852
97359046  -1.72840
97425666  -1.72832
97491888  -1.72828
97558011  -1.72823
97622847  -1.72815
97688362  -1.72808
97755939  -1.72806
97821087  -1.72797
97886781  -1.72793
97953126  -1.72781
98020559  -1.72769
98082693  -1.72759
98148429  -1.72759
98215216  -1.72752
98280567  -1.72738
98348016  -1.72738
98413366  -1.72732
98480304  -1.72719
98544336  -1.72710
98611443  -1.72700
98676672  -1.72697
98743158  -1.72683
98809314  -1.72676
98875008  -1.72666
98941968  -1.72658
99009756  -1.72646
99073923  -1.72639
99140239  -1.72633
99209266  -1.72630
99275052  -1.72622
99340869  -1.72610
99407994  -1.72605
99471798  -1.72600
99539874  -1.72594
99606682  -1.72586
99671616  -1.72582
99735206  -1.72574
99802674  -1.72568
99867057  -1.72562
99934128  -1.72557


==> data/all_loglog_r2_p7.dat <==
389  -8.92835
433  -7.16939
446  -7.19071
563  -7.70031
571  -7.63868
643  -7.29886
655  -7.05735
664  -7.34489
681  -7.15393
709  -7.19117
718  -7.39356
794  -7.25210
817  -7.27977
916  -7.30832
944  -7.20595
997  -7.23863
997  -7.04015
1028  -7.07939
1034  -7.21665
1058  -7.04990
1070  -7.08417
1073  -6.85047
1077  -6.80610
1088  -6.84664
1094  -6.88406
1102  -6.91877
1126  -6.87915
1132  -6.84244
1137  -6.74105
1143  -6.77659
1147  -6.87288
1171  -6.71920
1324  -6.75468
1325  -6.73006
1431  -6.76443
1436  -6.74184
1443  -6.77415
1446  -6.85702
1466  -6.88495
1480  -6.96131
1483  -6.93699
1525  -6.96153
1531  -6.98498
1534  -7.05268
1570  -7.02902
1576  -7.09321
1591  -7.11231
1594  -7.13063
1608  -7.14831
1611  -7.16529
1613  -7.18162
1641  -7.00483
1674  -6.85763
1717  -6.67254
1748  -6.71218
1873  -6.74808
1913  -6.63100
1957  -6.50438
2015  -6.50361
2035  -6.56669
2080  -6.56348
2130  -6.46513
2181  -6.46777
2253  -6.43550
2271  -6.49060
2350  -6.46058
2406  -6.51147
2439  -6.54385
2455  -6.51581
2466  -6.46158
2493  -6.47912
2552  -6.49584
2601  -6.48612
2648  -6.46478
2678  -6.39654
2718  -6.34402
2728  -6.39729
2757  -6.44779
2785  -6.41991
2834  -6.43584
2859  -6.37893
2899  -6.33489
2953  -6.27334
3026  -6.25326
3054  -6.24368
3145  -6.21626
3264  -6.25355
3298  -6.23627
3328  -6.23715
3365  -6.21251
3403  -6.24736
3454  -6.25706
3497  -6.25073
3561  -6.22263
3634  -6.21831
3687  -6.20756
3774  -6.20444
3806  -6.18854
3879  -6.20563
3933  -6.17234
3967  -6.20128
4006  -6.17012
4077  -6.13504
4136  -6.13528
4215  -6.06518
4299  -5.98276
4400  -5.99237
4490  -5.98144
4514  -5.95137
4569  -5.97103
4617  -5.94736
4659  -5.94330
4761  -5.93953
4862  -5.96716
4960  -5.91537
5002  -5.91698
5302  -5.89024
5629  -5.88005
5805  -5.85602
6040  -5.89162
6309  -5.85709
6546  -5.82212
6704  -5.83009
6894  -5.81832
7146  -5.78306
7832  -5.66039
26245  -4.81550
42386  -4.56743
58056  -4.35471
72872  -4.17937
88050  -4.05911
102780  -3.97928
118206  -3.91792
133152  -3.85277
148672  -3.78477
164340  -3.72601
207658  -3.59652
251430  -3.49810
294300  -3.40873
338220  -3.34485
382602  -3.28602
427470  -3.24253
473450  -3.20851
519571  -3.16969
566280  -3.12628
612315  -3.09533
659340  -3.06195
706350  -3.02921
753610  -3.01029
801330  -2.98784
849710  -2.96361
897915  -2.93876
947430  -2.92035
995424  -2.90196
1044359  -2.88640
1094050  -2.86989
1144204  -2.85228
1193649  -2.83987
1245050  -2.82562
1296112  -2.81318
1348065  -2.79789
1400400  -2.78627
1451967  -2.77501
1504350  -2.76362
1556808  -2.75413
1609920  -2.74301
1663491  -2.73019
1716864  -2.71957
1770285  -2.70932
1825344  -2.69880
1879515  -2.69059
1935104  -2.68142
1988298  -2.67257
2043536  -2.66612
2098034  -2.65873
2153112  -2.65113
2209339  -2.64287
2265111  -2.63580
2320945  -2.62609
2375817  -2.61865
2433021  -2.61177
2489418  -2.60352
2546960  -2.59707
2603870  -2.59114
2660472  -2.58567
2718096  -2.57940
2776721  -2.57528
2834368  -2.56870
2892336  -2.56209
2949417  -2.55531
3007810  -2.54992
3065877  -2.54390
3123801  -2.53996
3181992  -2.53407
3241260  -2.52876
3299712  -2.52329
3358512  -2.51836
3418575  -2.51352
3478024  -2.50951
3538064  -2.50669
3597535  -2.50275
3658650  -2.49927
3719760  -2.49535
3779642  -2.49145
3840885  -2.48637
3901950  -2.48256
3964350  -2.47898
4023855  -2.47580
4085268  -2.47161
4147190  -2.46627
4209507  -2.46321
4271340  -2.46026
4332894  -2.45676
4394688  -2.45327
4457380  -2.45059
4519056  -2.44873
4580067  -2.44513
4642410  -2.44124
4705521  -2.43859
4768110  -2.43582
4831396  -2.43292
4895010  -2.43040
4958031  -2.42756
5021550  -2.42395
5085900  -2.41984
5149440  -2.41669
5213286  -2.41334
5277525  -2.40992
5341920  -2.40783
5407632  -2.40507
5473380  -2.40234
5539920  -2.39981
5606016  -2.39728
5670572  -2.39448
5736411  -2.39223
5803550  -2.38952
5868690  -2.38770
5935584  -2.38569
6001034  -2.38262
6066240  -2.38062
6133824  -2.37798
6199794  -2.37525
6266839  -2.37306
6333056  -2.37057
6401408  -2.36763
6468360  -2.36546
6536520  -2.36306
6604632  -2.35993
6671967  -2.35802
6739800  -2.35606
6807658  -2.35367
6874992  -2.35032
6942562  -2.34864
7010832  -2.34617
7077906  -2.34410
7145136  -2.34192
7214400  -2.34041
7283820  -2.33851
7352304  -2.33664
7419456  -2.33434
7490034  -2.33193
7557405  -2.32946
7626930  -2.32694
7695792  -2.32499
7767054  -2.32297
7838182  -2.32074
7908560  -2.31855
7977560  -2.31637
8047699  -2.31412
8118522  -2.31166
8187600  -2.30927
8257245  -2.30775
8327904  -2.30607
8398800  -2.30427
8469744  -2.30219
8541065  -2.30068
8612425  -2.29885
8683050  -2.29733
8753502  -2.29601
8822592  -2.29430
8893770  -2.29232
8965440  -2.29030
9037584  -2.28887
9109566  -2.28720
9180345  -2.28576
9252210  -2.28378
9325376  -2.28247
9396480  -2.28080
9470550  -2.27897
9542598  -2.27723
9614847  -2.27516
9688368  -2.27379
9760640  -2.27173
9834304  -2.27031
9907008  -2.26891
9979712  -2.26701
10053065  -2.26521
10125819  -2.26382
10200494  -2.26252
10273793  -2.26110
10346880  -2.26007
10421672  -2.25921
10494552  -2.25778
10569102  -2.25606
10643904  -2.25459
10716768  -2.25320
10791832  -2.25124
10866570  -2.25025
10941120  -2.24928
11015896  -2.24759
11089728  -2.24620
11166048  -2.24488
11240022  -2.24362
11314725  -2.24258
11388936  -2.24156
11463399  -2.24054
11538073  -2.23926
11614800  -2.23762
11689746  -2.23612
11764288  -2.23436
11839256  -2.23243
11912778  -2.23105
11987697  -2.23002
12064245  -2.22840
12142094  -2.22731
12218672  -2.22645
12293472  -2.22525
12369600  -2.22426
12446025  -2.22314
12522169  -2.22192
12597894  -2.22093
12675700  -2.21928
12753575  -2.21806
12829392  -2.21694
12905720  -2.21604
12982188  -2.21503
13059468  -2.21384
13137718  -2.21313
13216380  -2.21221
13295700  -2.21095
13373872  -2.20945
13451453  -2.20879
13528044  -2.20772
13607046  -2.20659
13684374  -2.20520
13761200  -2.20397
13837986  -2.20273
13915350  -2.20141
13994350  -2.20007
14071440  -2.19924
14151300  -2.19789
14228800  -2.19723
14308794  -2.19605
14387350  -2.19510
14467242  -2.19431
14545040  -2.19323
14624865  -2.19241
14704091  -2.19110
14782115  -2.19011
14860560  -2.18922
14941950  -2.18857
15021555  -2.18777
15102190  -2.18640
15182819  -2.18485
15263100  -2.18404
15341552  -2.18295
15421120  -2.18185
15500592  -2.18054
15580224  -2.17930
15659600  -2.17842
15738297  -2.17737
15819240  -2.17624
15899453  -2.17519
15979770  -2.17390
16060959  -2.17274
16141200  -2.17177
16221864  -2.17093
16303360  -2.16980
16383600  -2.16858
16464300  -2.16820
16545600  -2.16705
16629184  -2.16605
16710342  -2.16535
16792446  -2.16451
16875116  -2.16354
16957889  -2.16303
17039712  -2.16182
17121168  -2.16084
17202505  -2.16014
17284243  -2.15929
17369024  -2.15812
17452292  -2.15716
17535006  -2.15648
17617104  -2.15589
17700968  -2.15508
17782848  -2.15446
17865114  -2.15371
17947590  -2.15311
18031072  -2.15257
18114426  -2.15183
18197085  -2.15066
18279927  -2.14997
18364896  -2.14897
18448015  -2.14831
18531600  -2.14765
18614640  -2.14690
18697025  -2.14599
18780480  -2.14540
18865244  -2.14435
18948402  -2.14378
19031846  -2.14346
19115300  -2.14239
19200528  -2.14175
19284705  -2.14107
19369152  -2.14069
19455384  -2.13973
19539720  -2.13959
19623147  -2.13890
19707318  -2.13820
19789904  -2.13742
19874880  -2.13704
19958829  -2.13634
20041530  -2.13545
20127258  -2.13483
20213136  -2.13422
20297331  -2.13373
20382323  -2.13318
20470838  -2.13243
20556525  -2.13179
20640513  -2.13114
20726144  -2.13016
20813376  -2.12880
20901150  -2.12822
20985498  -2.12781
21070200  -2.12700
21156630  -2.12663
21242400  -2.12583
21326650  -2.12512
21412332  -2.12418
21498016  -2.12368
21586704  -2.12292
21673278  -2.12239
21759104  -2.12149
21844016  -2.12091
21930516  -2.12013
22017171  -2.11914
22104032  -2.11823
22189410  -2.11747
22276980  -2.11683
22364928  -2.11602
22452408  -2.11523
22538892  -2.11438
22627266  -2.11340
22713181  -2.11305
22802025  -2.11258
22888800  -2.11202
22976932  -2.11146
23064912  -2.11094
23151739  -2.11052
23240010  -2.10985
23328544  -2.10911
23416290  -2.10846
23504976  -2.10761
23593790  -2.10692
23681740  -2.10633
23770910  -2.10568
23859840  -2.10490
23946064  -2.10452
24034905  -2.10381
24124326  -2.10332
24212416  -2.10285
24303600  -2.10198
24390452  -2.10155
24480105  -2.10117
24567220  -2.10041
24655616  -2.09988
24744975  -2.09945
24834680  -2.09906
24923600  -2.09849
25011974  -2.09777
25103850  -2.09705
25196256  -2.09638
25286720  -2.09573
25379679  -2.09528
25472050  -2.09450
25564800  -2.09421
25656366  -2.09350
25748930  -2.09281
25842960  -2.09229
25936473  -2.09146
26030166  -2.09077
26123700  -2.09036
26214135  -2.08981
26308026  -2.08937
26402025  -2.08892
26495040  -2.08859
26587256  -2.08806
26679078  -2.08765
26772731  -2.08697
26867654  -2.08645
26959860  -2.08585
27052680  -2.08510
27145616  -2.08462
27239922  -2.08416
27332800  -2.08350
27426253  -2.08292
27520389  -2.08236
27612978  -2.08177
27707586  -2.08113
27802725  -2.08061
27898365  -2.08002
27992262  -2.07924
28083934  -2.07875
28176480  -2.07818
28270248  -2.07770
28365248  -2.07677
28460240  -2.07621
28553374  -2.07574
28647440  -2.07535
28742950  -2.07481
28838426  -2.07397
28934496  -2.07328
29030760  -2.07273
29125421  -2.07220
29218885  -2.07172
29314671  -2.07101
29409600  -2.07009
29505043  -2.06938
29603376  -2.06896
29697600  -2.06847
29793350  -2.06794
29890110  -2.06724
29984575  -2.06643
30080048  -2.06601
30176115  -2.06543
30271562  -2.06478
30368418  -2.06419
30464029  -2.06357
30560900  -2.06308
30657600  -2.06274
30756657  -2.06224
30852793  -2.06141
30948672  -2.06092
31042800  -2.06037
31140374  -2.05966
31238443  -2.05907
31334978  -2.05877
31433280  -2.05827
31530992  -2.05794
31628484  -2.05757
31725731  -2.05720
31821361  -2.05704
31918605  -2.05656
32013504  -2.05594
32109520  -2.05521
32208030  -2.05468
32306237  -2.05418
32404192  -2.05393
32500942  -2.05329
32599104  -2.05285
32697613  -2.05252
32795466  -2.05224
32892525  -2.05155
32989104  -2.05106
33088275  -2.05072
33189246  -2.05029
33289040  -2.04976
33386961  -2.04922
33484470  -2.04868
33582525  -2.04857
33679152  -2.04809
33776160  -2.04777
33874368  -2.04705
33974950  -2.04665
34073091  -2.04604
34170730  -2.04539
34269450  -2.04502
34366392  -2.04457
34464840  -2.04417
34564050  -2.04368
34664640  -2.04337
34767230  -2.04292
34867440  -2.04239
34967493  -2.04194
35066210  -2.04156
35162264  -2.04092
35260196  -2.04065
35359104  -2.04001
35457728  -2.03951
35557416  -2.03903
35658675  -2.03856
35760062  -2.03824
35859144  -2.03768
35958716  -2.03720
36057200  -2.03701
36155438  -2.03647
36253800  -2.03600
36353984  -2.03537
36456234  -2.03483
36558850  -2.03467
36658838  -2.03406
36758097  -2.03365
36858825  -2.03308
36958064  -2.03269
37057884  -2.03232
37159200  -2.03191
37259274  -2.03151
37361358  -2.03128
37461456  -2.03104
37563432  -2.03064
37664667  -2.03021
37764354  -2.02997
37866246  -2.02959
37964560  -2.02942
38066880  -2.02902
38168640  -2.02869
38268513  -2.02828
38369360  -2.02781
38470080  -2.02725
38572600  -2.02675
38676020  -2.02628
38776845  -2.02593
38879544  -2.02530
38981268  -2.02511
39083512  -2.02472
39185200  -2.02447
39287358  -2.02419
39386650  -2.02391
39487248  -2.02336
39587868  -2.02288
39690144  -2.02230
39791610  -2.02204
39893388  -2.02168
39994655  -2.02117
40096764  -2.02072
40200960  -2.02034
40301424  -2.01976
40403515  -2.01925
40505950  -2.01883
40609638  -2.01835
40714575  -2.01817
40817344  -2.01797
40920435  -2.01758
41025525  -2.01716
41129776  -2.01656
41232204  -2.01597
41336325  -2.01551
41438048  -2.01547
41543074  -2.01502
41646320  -2.01486
41749147  -2.01462
41853760  -2.01419
41958080  -2.01370
42061872  -2.01320
42164800  -2.01310
42268950  -2.01271
42371298  -2.01233
42474360  -2.01184
42578448  -2.01136
42681200  -2.01105
42785431  -2.01054
42890877  -2.01026
42994325  -2.00980
43100717  -2.00952
43205895  -2.00916
43310016  -2.00872
43414800  -2.00822
43521360  -2.00795
43624444  -2.00747
43729450  -2.00716
43832976  -2.00673
43938096  -2.00629
44043712  -2.00601
44148672  -2.00540
44252736  -2.00494
44356568  -2.00464
44461245  -2.00424
44566920  -2.00376
44674256  -2.00355
44779104  -2.00314
44883753  -2.00282
44988613  -2.00241
45093336  -2.00196
45199736  -2.00161
45305650  -2.00123
45412434  -2.00100
45518400  -2.00068
45624528  -2.00028
45731958  -1.99977
45836508  -1.99962
45943872  -1.99914
46050240  -1.99867
46155330  -1.99831
46262082  -1.99799
46368075  -1.99772
46472851  -1.99729
46578708  -1.99693
46683675  -1.99650
46788960  -1.99613
46894905  -1.99578
47002320  -1.99546
47106900  -1.99513
47213388  -1.99484
47318531  -1.99462
47424066  -1.99429
47530288  -1.99387
47638734  -1.99348
47746045  -1.99321
47852640  -1.99278
47957382  -1.99239
48063600  -1.99209
48170334  -1.99181
48274470  -1.99144
48383010  -1.99117
48490200  -1.99063
48597795  -1.99034
48706922  -1.98986
48813693  -1.98975
48920220  -1.98943
49028370  -1.98910
49134691  -1.98865
49241562  -1.98825
49347489  -1.98794
49455120  -1.98766
49562735  -1.98732
49670064  -1.98694
49777584  -1.98649
49883850  -1.98608
49991859  -1.98551
50102658  -1.98517
50216346  -1.98512
50327415  -1.98495
50438592  -1.98460
50549949  -1.98427
50661956  -1.98397
50775488  -1.98354
50889600  -1.98309
51001600  -1.98278
51114050  -1.98230
51227061  -1.98197
51339686  -1.98174
51451179  -1.98150
51562640  -1.98106
51674976  -1.98065
51787329  -1.98020
51900834  -1.97985
52011510  -1.97948
52123380  -1.97918
52234842  -1.97894
52349868  -1.97869
52461890  -1.97816
52574496  -1.97793
52688854  -1.97769
52803722  -1.97739
52918512  -1.97714
53031952  -1.97692
53146560  -1.97660
53256972  -1.97630
53369811  -1.97610
53481789  -1.97573
53594190  -1.97547
53709666  -1.97506
53823552  -1.97491
53937728  -1.97461
54051426  -1.97438
54163684  -1.97410
54278418  -1.97373
54393702  -1.97350
54508800  -1.97312
54622850  -1.97288
54735414  -1.97282
54850720  -1.97271
54964416  -1.97271
55080544  -1.97236
55195200  -1.97196
55308877  -1.97185
55422207  -1.97145
55536595  -1.97118
55652400  -1.97087
55767951  -1.97068
55881856  -1.97064
55996075  -1.97036
56111556  -1.97003
56225550  -1.96975
56340160  -1.96944
56456086  -1.96916
56570410  -1.96874
56685766  -1.96841
56799450  -1.96808
56912512  -1.96783
57029302  -1.96771
57141810  -1.96740
57255822  -1.96734
57372054  -1.96712
57487936  -1.96692
57602304  -1.96654
57716373  -1.96653
57834337  -1.96631
57949982  -1.96609
58066965  -1.96577
58182610  -1.96528
58301874  -1.96500
58415400  -1.96482
58530825  -1.96461
58646382  -1.96439
58761792  -1.96399
58877450  -1.96369
58992480  -1.96325
59107392  -1.96283
59223762  -1.96248
59338350  -1.96215
59454720  -1.96194
59571278  -1.96171
59685504  -1.96147
59801664  -1.96132
59917974  -1.96081
60032082  -1.96054
60150592  -1.96036
60266700  -1.96011
60384168  -1.95986
60500850  -1.95969
60619904  -1.95946
60736539  -1.95914
60850357  -1.95884
60968050  -1.95858
61084188  -1.95840
61200754  -1.95805
61317696  -1.95782
61438131  -1.95751
61555554  -1.95725
61674922  -1.95688
61796442  -1.95640
61914333  -1.95600
62033127  -1.95568
62150016  -1.95545
62268057  -1.95525
62386350  -1.95502
62504523  -1.95471
62622540  -1.95437
62741846  -1.95406
62861184  -1.95374
62978880  -1.95349
63095721  -1.95315
63213660  -1.95296
63333360  -1.95282
63451243  -1.95266
63568584  -1.95240
63686022  -1.95215
63806496  -1.95196
63922086  -1.95181
64038360  -1.95174
64156416  -1.95129
64275138  -1.95105
64392282  -1.95090
64510491  -1.95062
64629478  -1.95054
64748358  -1.95018
64867968  -1.94979
64985925  -1.94955
65102200  -1.94919
65223184  -1.94896
65343027  -1.94882
65461968  -1.94860
65579877  -1.94853
65700765  -1.94835
65817630  -1.94820
65937111  -1.94808
66056238  -1.94786
66175825  -1.94758
66296362  -1.94745
66416775  -1.94733
66536552  -1.94719
66654144  -1.94694
66774355  -1.94676
66893453  -1.94651
67013594  -1.94603
67132872  -1.94587
67255455  -1.94565
67373438  -1.94545
67492240  -1.94517
67611934  -1.94475
67733632  -1.94455
67853120  -1.94436
67970496  -1.94405
68089725  -1.94393
68210928  -1.94359
68332041  -1.94351
68451760  -1.94337
68571312  -1.94294
68689626  -1.94272
68811574  -1.94259
68932720  -1.94237
69054240  -1.94218
69174512  -1.94204
69296749  -1.94188
69417165  -1.94165
69540368  -1.94150
69661629  -1.94121
69784738  -1.94109
69903878  -1.94078
70024515  -1.94059
70146792  -1.94037
70267710  -1.94007
70386213  -1.93992
70507313  -1.93962
70628550  -1.93952
70752075  -1.93931
70872288  -1.93910
70992147  -1.93890
71114437  -1.93873
71236050  -1.93847
71357382  -1.93829
71479782  -1.93813
71602959  -1.93806
71722800  -1.93783
71843904  -1.93769
71966400  -1.93767
72088544  -1.93746
72210030  -1.93716
72332928  -1.93689
72455966  -1.93666
72579200  -1.93645
72703264  -1.93610
72825422  -1.93595
72947136  -1.93575
73068144  -1.93554
73193644  -1.93541
73319103  -1.93527
73442016  -1.93499
73565838  -1.93492
73687104  -1.93482
73811088  -1.93452
73933392  -1.93442
74057024  -1.93428
74178486  -1.93404
74301600  -1.93386
74424202  -1.93364
74547056  -1.93348
74669330  -1.93320
74791278  -1.93297
74916446  -1.93265
75040416  -1.93244
75163059  -1.93237
75287025  -1.93210
75413785  -1.93194
75539578  -1.93167
75663090  -1.93142
75786656  -1.93117
75909465  -1.93098
76032126  -1.93086
76156784  -1.93064
76281462  -1.93041
76405879  -1.93017
76527425  -1.92991
76651130  -1.92962
76777038  -1.92941
76903248  -1.92916
77026819  -1.92888
77152725  -1.92868
77278311  -1.92847
77405376  -1.92828
77531680  -1.92809
77656258  -1.92778
77781440  -1.92741
77905200  -1.92709
78030144  -1.92679
78154161  -1.92645
78277068  -1.92633
78402624  -1.92617
78529086  -1.92608
78651936  -1.92594
78776144  -1.92581
78902928  -1.92546
79029632  -1.92524
79152498  -1.92509
79279590  -1.92503
79405560  -1.92487
79535234  -1.92470
79660800  -1.92448
79786930  -1.92432
79911680  -1.92414
80037477  -1.92399
80163288  -1.92377
80286624  -1.92351
80412278  -1.92335
80541297  -1.92319
80667891  -1.92297
80792294  -1.92275
80916975  -1.92254
81044673  -1.92237
81171360  -1.92218
81297018  -1.92191
81424800  -1.92160
81550775  -1.92149
81678930  -1.92122
81806400  -1.92100
81931515  -1.92073
82058770  -1.92053
82186218  -1.92040
82312446  -1.92029
82438009  -1.92016
82566093  -1.92008
82695258  -1.91981
82822080  -1.91970
82946880  -1.91956
83074368  -1.91934
83204811  -1.91928
83330256  -1.91905
83456469  -1.91885
83582265  -1.91858
83712480  -1.91847
83840350  -1.91818
83968578  -1.91795
84093075  -1.91777
84220286  -1.91755
84347850  -1.91751
84474630  -1.91739
84603046  -1.91723
84728400  -1.91703
84858786  -1.91669
84987834  -1.91658
85117692  -1.91642
85244256  -1.91630
85372816  -1.91612
85499025  -1.91609
85628745  -1.91588
85756176  -1.91574
85885570  -1.91553
86015205  -1.91540
86145600  -1.91523
86272950  -1.91497
86402832  -1.91482
86532918  -1.91470
86662971  -1.91464
86792592  -1.91447
86922144  -1.91425
87051366  -1.91408
87178800  -1.91396
87305382  -1.91378
87434640  -1.91358
87560640  -1.91338
87688016  -1.91326
87817950  -1.91319
87949055  -1.91292
88080144  -1.91275
88209811  -1.91259
88338576  -1.91239
88466457  -1.91224
88596374  -1.91207
88724493  -1.91194
88855600  -1.91173
88983642  -1.91151
89112672  -1.91144
89243600  -1.91127
89374650  -1.91099
89503342  -1.91075
89636032  -1.91071
89764163  -1.91045
89893872  -1.91034
90023600  -1.91011
90152450  -1.90993
90282093  -1.90970
90413150  -1.90958
90542160  -1.90945
90672762  -1.90928
90805156  -1.90915
90936098  -1.90900
91066686  -1.90877
91194885  -1.90854
91324560  -1.90845
91457525  -1.90817
91585770  -1.90809
91717200  -1.90785
91848384  -1.90782
91977664  -1.90773
92109888  -1.90762
92239752  -1.90751
92369205  -1.90734
92501139  -1.90718
92630592  -1.90705
92762351  -1.90690
92892960  -1.90651
93024755  -1.90626
93154752  -1.90612
93286527  -1.90594
93417584  -1.90572
93548134  -1.90549
93678768  -1.90530
93809088  -1.90511
93936048  -1.90498
94069440  -1.90476
94201146  -1.90461
94334610  -1.90436
94465850  -1.90422
94597427  -1.90401
94729664  -1.90390
94860669  -1.90378
94990324  -1.90358
95122368  -1.90338
95257425  -1.90331
95388345  -1.90303
95516608  -1.90288
95647670  -1.90279
95776704  -1.90258
95908800  -1.90234
96037056  -1.90216
96167730  -1.90209
96298354  -1.90196
96431536  -1.90178
96562840  -1.90156
96694800  -1.90129
96826516  -1.90102
96957072  -1.90094
97089210  -1.90075
97219786  -1.90054
97351722  -1.90042
97482800  -1.90016
97614400  -1.90004
97748160  -1.89977
97882656  -1.89952
98015910  -1.89947
98146400  -1.89923
98276853  -1.89896
98410800  -1.89883
98543230  -1.89870
98674425  -1.89856
98808368  -1.89846
98940399  -1.89821
99073440  -1.89810
99208128  -1.89779
99340176  -1.89759
99474624  -1.89759
99607350  -1.89738
99737460  -1.89721
99867840  -1.89698


==> data/all_loglog_r3_p11.dat <==
5077  -12.8632
11197  -10.8966
11642  -11.7378
12279  -11.6063
13766  -10.6377
16811  -10.3815
18097  -10.8551
18562  -11.2122
18745  -11.4906
20888  -11.7199
21443  -11.9089
21858  -11.6838
22481  -11.6714
22696  -11.8259
24301  -11.8082
24546  -11.7932
24646  -11.6439
25071  -11.7688
25383  -11.6371
25451  -11.4028
26171  -11.1912
26198  -11.1043
26284  -11.2267
26743  -10.8557
27262  -10.8862
27382  -11.0038
27448  -10.9406
27584  -10.9650
27746  -10.9878
27747  -11.0867
27773  -11.0291
28042  -11.1206
28498  -11.2069
28571  -11.2882
29157  -11.3651
30064  -11.4383
30148  -11.2553
30376  -11.3277
30446  -11.2168
30487  -10.9947
30815  -10.9544
31478  -10.8049
31737  -10.8255
31814  -10.6858
32192  -10.6043
32244  -10.5773
32276  -10.6510
32336  -10.5266
33424  -10.5987
33428  -10.4805
33509  -10.5047
34862  -10.5301
36094  -10.5910
38600  -10.6093
39883  -10.3604
41775  -10.5805
42190  -10.7158
43556  -10.8633
44233  -10.7871
44860  -10.7440
46462  -10.6116
47453  -10.6489
48746  -10.6407
49626  -10.4897
50360  -10.4893
51052  -10.4891
51822  -10.4527
52396  -10.3841
53238  -10.2698
53957  -10.2289
55846  -10.1593
58739  -10.1252
59614  -10.1531
60215  -10.1507
61075  -10.2327
61651  -10.1466
61995  -10.0918
62576  -10.0529
63298  -10.0664
63936  -10.0794
64763  -10.1397
65481  -10.2323
66170  -10.2065
67037  -10.2712
67244  -10.3221
67926  -10.3389
68751  -10.2925
69158  -10.3196
69402  -10.3256
70363  -10.3020
70535  -10.2506
72098  -10.2185
73136  -10.2158
74434  -10.1704
75772  -10.1118
76784  -10.1456
77790  -10.1697
79317  -10.1850
80965  -10.1410
82296  -10.1068
83350  -10.1161
84650  -10.1319
86487  -10.0815
87228  -10.0211
88024  -10.0011
88765  -10.0248
89687  -10.0414
90953  -9.99954
91963  -9.92012
92869  -9.90513
94715  -9.91254
96544  -9.87747
97668  -9.89062
99153  -9.90838
100336  -9.90066
100915  -9.87866
104865  -9.85226
109304  -9.88442
112771  -9.92759
116628  -9.87098
121763  -9.81288
126944  -9.80284
133335  -9.69927
137784  -9.67080
142148  -9.59389
153669  -9.52837
450640  -9.01944
682410  -8.76481
909688  -8.59412
1116724  -8.47518
1320931  -8.32552
1522296  -8.23964
1720017  -8.13629
1918474  -8.03732
2115534  -7.95477
2304036  -7.88562
2373076  -7.87502
2445482  -7.85400
2522891  -7.83186
2594991  -7.82515
2673245  -7.81460
2744420  -7.78913
2819282  -7.77442
2891077  -7.75781
2967582  -7.74710
3036621  -7.73503
3113509  -7.72021
3187018  -7.70306
3264850  -7.69580
3337935  -7.68220
3418428  -7.67592
3488988  -7.65784
3567392  -7.65552
3635748  -7.63914
3714900  -7.62959
3786007  -7.61903
3863678  -7.60625
3932919  -7.59073
4007546  -7.57500
4079568  -7.56592
4153970  -7.55475
4225872  -7.54667
4303215  -7.53354
4375080  -7.51687
4453840  -7.50653
4527392  -7.49568
4603310  -7.48463
4675322  -7.46907
4752640  -7.46068
4826268  -7.45235
4903050  -7.44561
4975320  -7.43486
5050695  -7.42667
5129088  -7.41991
5203728  -7.41524
5277790  -7.40372
5351730  -7.39357
5429718  -7.38377
5503908  -7.37692
5580318  -7.36676
5652044  -7.35569
5728548  -7.35063
5803476  -7.34166
5875094  -7.33528
5947200  -7.32703
6022974  -7.31276
6095810  -7.30507
6170451  -7.29700
6244335  -7.28726
6323104  -7.27761
6396736  -7.26841
6476480  -7.26129
6548928  -7.25566
6627200  -7.25004
6703308  -7.24113
6779800  -7.23428
6853254  -7.22519
6932432  -7.21542
7003840  -7.21060
7077646  -7.20269
7150245  -7.19571
7229175  -7.18859
7303005  -7.18148
7380672  -7.17351
7457409  -7.16448
7532721  -7.15684
7607475  -7.15112
7680540  -7.14709
7757484  -7.14210
7835730  -7.13634
7914814  -7.12749
7986433  -7.11947
8064318  -7.11663
8138736  -7.11446
8218808  -7.10900
8290688  -7.10619
8370222  -7.10048
8449560  -7.09597
8528464  -7.09098
8607960  -7.08589
8685695  -7.07830
8760672  -7.07467
8839880  -7.06961
8916759  -7.06463
8993056  -7.06006
9069440  -7.05274
9146570  -7.04812
9223086  -7.04384
9303777  -7.03939
9374400  -7.03634
9454377  -7.03161
9529450  -7.02611
9607815  -7.02056
9682719  -7.01586
9761735  -7.01102
9838155  -7.00676
9915714  -7.00117
9985742  -6.99624
10064160  -6.99226
10136854  -6.98756
10218650  -6.98226
10290099  -6.97917
10372521  -6.97552
10452768  -6.97280
10531542  -6.97134
10608187  -6.96918
10686512  -6.96479
10769144  -6.95949
10846400  -6.95511
10928611  -6.94998
11003930  -6.94529
11081076  -6.94392
11157346  -6.93829
11234782  -6.93418
11312184  -6.92958
11390931  -6.92454
11465408  -6.92043
11547472  -6.91641
11627864  -6.91267
11708122  -6.90919
11785239  -6.90663
11866958  -6.90309
11943456  -6.90039
12022440  -6.89559
12099174  -6.88976
12177234  -6.88630
12253380  -6.88330
12330936  -6.87953
12407592  -6.87615
12488086  -6.87227
12567030  -6.86947
12647145  -6.86462
12723600  -6.86044
12803643  -6.85547
12882880  -6.85246
12963712  -6.84851
13038984  -6.84581
13120320  -6.84277
13197632  -6.83823
13278018  -6.83447
13356480  -6.82954
13431600  -6.82640
13516224  -6.82334
13593045  -6.81994
13671819  -6.81472
13754211  -6.81048
13836672  -6.80564
13911350  -6.80330
13990969  -6.80013
14063700  -6.79674
14143200  -6.79272
14219850  -6.78722
14298590  -6.78307
14375024  -6.77812
14454279  -6.77579
14533534  -6.77095
14616950  -6.76830
14694033  -6.76562
14778030  -6.76279
14855925  -6.75902
14939762  -6.75624
15019068  -6.75422
15098494  -6.75051
15175856  -6.74827
15260248  -6.74544
15339063  -6.74262
15421690  -6.73950
15499969  -6.73683
15580032  -6.73412
15657072  -6.73086
15742279  -6.72706
15820518  -6.72439
15903787  -6.72155
15979377  -6.71820
16055221  -6.71554
16139754  -6.71303
16220384  -6.71153
16304076  -6.70765
16380451  -6.70375
16461666  -6.70116
16541814  -6.69842
16626162  -6.69593
16704374  -6.69484
16782400  -6.69171
16858954  -6.68896
16944628  -6.68626
17019450  -6.68343
17104940  -6.68015
17181306  -6.67771
17263350  -6.67522
17347224  -6.67358
17433423  -6.67288
17512300  -6.67047
17593536  -6.66708
17674842  -6.66607
17761050  -6.66377
17839200  -6.66157
17924669  -6.65918
18003552  -6.65718
18088597  -6.65490
18172152  -6.65351
18258398  -6.65101
18342156  -6.64879
18423376  -6.64724
18503094  -6.64415
18588403  -6.64268
18670650  -6.63946
18754800  -6.63633
18837997  -6.63351
18923358  -6.62998
19004307  -6.62726
19081086  -6.62506
19161673  -6.62293
19240416  -6.62125
19320678  -6.61835
19399230  -6.61600
19482575  -6.61380
19562926  -6.61141
19650450  -6.60910
19733376  -6.60617
19820736  -6.60330
19897150  -6.60116
19979482  -6.59863
20061359  -6.59596
20150175  -6.59427
20229784  -6.59248
20311488  -6.59050
20386737  -6.58858
20471904  -6.58757
20553512  -6.58623
20643505  -6.58436
20724443  -6.58208
20813400  -6.58030
20891280  -6.57889
20982213  -6.57788
21063104  -6.57519
21150080  -6.57286
21226800  -6.57047
21311784  -6.56870
21390724  -6.56660
21477072  -6.56527
21557058  -6.56343
21643033  -6.56176
21726462  -6.56072
21811440  -6.55842
21891330  -6.55676
21966688  -6.55469
22055776  -6.55179
22139104  -6.54987
22229600  -6.54822
22307985  -6.54553
22396095  -6.54305
22478946  -6.54237
22567362  -6.53994
22648403  -6.53819
22733826  -6.53542
22817282  -6.53282
22904284  -6.53074
22984011  -6.52808
23072128  -6.52609
23154753  -6.52472
23241729  -6.52249
23326400  -6.51993
23416295  -6.51810
23496480  -6.51676
23585211  -6.51468
23666970  -6.51327
23755900  -6.51008
23840999  -6.50820
23926550  -6.50562
24007600  -6.50459
24091200  -6.50383
24174400  -6.50282
24265694  -6.50087
24346110  -6.49922
24436112  -6.49818
24516336  -6.49550
24603830  -6.49365
24681015  -6.49188
24765850  -6.49040
24846420  -6.48931
24927696  -6.48830
25018200  -6.48595
25099350  -6.48545
25188798  -6.48365
25278144  -6.48287
25367888  -6.48098
25456886  -6.47887
25548850  -6.47696
25634349  -6.47537
25727325  -6.47325
25813440  -6.47004
25905218  -6.46881
25991544  -6.46687
26082759  -6.46604
26172650  -6.46528
26267008  -6.46313
26354534  -6.46242
26444640  -6.45948
26533200  -6.45816
26626418  -6.45666
26715195  -6.45511
26804880  -6.45261
26890095  -6.45135
26981050  -6.44991
27067734  -6.44785
27159402  -6.44546
27246150  -6.44389
27338800  -6.44291
27431362  -6.44096
27521586  -6.43901
27609408  -6.43740
27698103  -6.43585
27787662  -6.43414
27878144  -6.43247
27970128  -6.43000
28061985  -6.42819
28146021  -6.42719
28230706  -6.42537
28326240  -6.42366
28413432  -6.42214
28503600  -6.42038
28591619  -6.41809
28687808  -6.41675
28778225  -6.41548
28874727  -6.41352
28964736  -6.41182
29061925  -6.40955
29153600  -6.40845
29246432  -6.40635
29332200  -6.40434
29423934  -6.40308
29514190  -6.40176
29608978  -6.40072
29697430  -6.40003
29793800  -6.39825
29883990  -6.39636
29980314  -6.39444
30069936  -6.39276
30166745  -6.39092
30255461  -6.38923
30352591  -6.38782
30444336  -6.38659
30542727  -6.38467
30631224  -6.38297
30727142  -6.38228
30818432  -6.38075
30908690  -6.37928
31003845  -6.37757
31096576  -6.37626
31185690  -6.37603
31279680  -6.37397
31366690  -6.37272
31457760  -6.37133
31554469  -6.37043
31646592  -6.36926
31743570  -6.36764
31832384  -6.36630
31927095  -6.36523
32012008  -6.36401
32104766  -6.36235
32189182  -6.36044
32283600  -6.35886
32379280  -6.35811
32473194  -6.35664
32566302  -6.35553
32661008  -6.35407
32750400  -6.35251
32845288  -6.35148
32932720  -6.35037
33023880  -6.34910
33113171  -6.34771
33209424  -6.34636
33296266  -6.34495
33392597  -6.34368
33485322  -6.34211
33575199  -6.34036
33665040  -6.33847
33761700  -6.33685
33851650  -6.33500
33945408  -6.33369
34037325  -6.33252
34131400  -6.33067
34225814  -6.32899
34319404  -6.32751
34410385  -6.32597
34504209  -6.32438
34592167  -6.32301
34682850  -6.32208
34784100  -6.32030
34874671  -6.31913
34969350  -6.31801
35058153  -6.31763
35155665  -6.31633
35247600  -6.31523
35339629  -6.31466
35437308  -6.31396
35529606  -6.31275
35618850  -6.31203
35718080  -6.31029
35810028  -6.30938
35908494  -6.30844
35993811  -6.30735
36085086  -6.30649
36183655  -6.30497
36280974  -6.30402
36374450  -6.30262
36471014  -6.30087
36560880  -6.29996
36662822  -6.29858
36754848  -6.29799
36852699  -6.29687
36944775  -6.29583
37040724  -6.29458
37132050  -6.29306
37226130  -6.29226
37317794  -6.29110
37413280  -6.29083
37505088  -6.28964
37604355  -6.28804
37692400  -6.28733
37789062  -6.28656
37885926  -6.28541
37981330  -6.28357
38070720  -6.28205
38162705  -6.27994
38264639  -6.27852
38355678  -6.27698
38455767  -6.27520
38547548  -6.27433
38644888  -6.27313
38738146  -6.27111
38832930  -6.26944
38923442  -6.26790
39018930  -6.26691
39110201  -6.26570
39210558  -6.26414
39299664  -6.26313
39405776  -6.26151
39498368  -6.26059
39596179  -6.25986
39690160  -6.25869
39786848  -6.25691
39881800  -6.25583
39981614  -6.25464
40075174  -6.25357
40178142  -6.25249
40269954  -6.25151
40366976  -6.25039
40456197  -6.24887
40559408  -6.24739
40653744  -6.24590
40756200  -6.24456
40847232  -6.24317
40943841  -6.24167
41033673  -6.24057
41132736  -6.23938
41223310  -6.23787
41318610  -6.23750
41412880  -6.23642
41504565  -6.23533
41604408  -6.23402
41697981  -6.23258
41798970  -6.23161
41890949  -6.23000
41987771  -6.22890
42083121  -6.22813
42179856  -6.22678
42276288  -6.22599
42371325  -6.22507
42466905  -6.22381
42565200  -6.22307
42658534  -6.22212
42760530  -6.22106
42857280  -6.21983
42958686  -6.21894
43050928  -6.21699
43145601  -6.21605
43238835  -6.21535
43338390  -6.21432
43434966  -6.21274
43535350  -6.21117
43634160  -6.20981
43734912  -6.20876
43825950  -6.20761
43925796  -6.20649
44021628  -6.20541
44120061  -6.20440
44214105  -6.20329
44314400  -6.20219
44410002  -6.20101
44513701  -6.19962
44610714  -6.19842
44711680  -6.19798
44805600  -6.19715
44905380  -6.19579
45004176  -6.19510
45095141  -6.19480
45194331  -6.19401
45287775  -6.19284
45384594  -6.19171
45481518  -6.19038
45587624  -6.18922
45685800  -6.18837
45789870  -6.18664
45882108  -6.18530
45983222  -6.18427
46077374  -6.18311
46180953  -6.18203
46280200  -6.18127
46379382  -6.17943
46472742  -6.17818
46574388  -6.17674
46668090  -6.17536
46767360  -6.17441
46862184  -6.17343
46962864  -6.17241
47060438  -6.17143
47160675  -6.17089
47256325  -6.16999
47358900  -6.16886
47451775  -6.16817
47555320  -6.16756
47648606  -6.16657
47750578  -6.16611
47849088  -6.16563
47948352  -6.16467
48044763  -6.16392
48145110  -6.16315
48240941  -6.16251
48340272  -6.16120
48435887  -6.16053
48534543  -6.15987
48636450  -6.15878
48729078  -6.15799
48829347  -6.15739
48923597  -6.15604
49028928  -6.15509
49123257  -6.15433
49225185  -6.15320
49321080  -6.15226
49424910  -6.15148
49519387  -6.15073
49620096  -6.14976
49721453  -6.14912
49824704  -6.14847
49915458  -6.14675
50014050  -6.14585
50115489  -6.14516
50221669  -6.14484
50323905  -6.14410
50430289  -6.14307
50532210  -6.14208
50641728  -6.14086
50743753  -6.14014
50851728  -6.13960
50952276  -6.13870
51059715  -6.13778
51166272  -6.13708
51272550  -6.13602
51372128  -6.13543
51476950  -6.13448
51574080  -6.13272
51682176  -6.13190
51782464  -6.13091
51886530  -6.13011
51992950  -6.12951
52096320  -6.12848
52210350  -6.12745
52315200  -6.12700
52418160  -6.12655
52521728  -6.12580
52629200  -6.12524
52729920  -6.12442
52835456  -6.12336
52935984  -6.12237
53041958  -6.12149
53140325  -6.12065
53250768  -6.11974
53351856  -6.11856
53463299  -6.11791
53567110  -6.11754
53677218  -6.11636
53779950  -6.11605
53890772  -6.11489
53995770  -6.11350
54104554  -6.11316
54205674  -6.11225
54315213  -6.11173
54419516  -6.11115
54527270  -6.11031
54625360  -6.10962
54736014  -6.10852
54842398  -6.10831
54948882  -6.10771
55048575  -6.10718
55161450  -6.10667
55262349  -6.10591
55371040  -6.10490
55476560  -6.10395
55585296  -6.10336
55694640  -6.10274
55805570  -6.10194
55910539  -6.10093
56005599  -6.10024
56117762  -6.09941
56214174  -6.09859
56322480  -6.09806
56419200  -6.09717
56525760  -6.09694
56632413  -6.09669
56739434  -6.09580
56839032  -6.09432
56952898  -6.09335
57049950  -6.09257
57162749  -6.09169
57264298  -6.09126
57375552  -6.09018
57471120  -6.08943
57577440  -6.08829
57679198  -6.08694
57793691  -6.08589
57893200  -6.08524
58005744  -6.08457
58105413  -6.08392
58218264  -6.08251
58326480  -6.08120
58431696  -6.08049
58532533  -6.07997
58641632  -6.07910
58747374  -6.07798
58856112  -6.07689
58961790  -6.07548
59075408  -6.07485
59178842  -6.07432
59293248  -6.07360
59395994  -6.07252
59509962  -6.07190
59615850  -6.07129
59715058  -6.07050
59828508  -6.06954
59930286  -6.06875
60041800  -6.06819
60147990  -6.06768
60260095  -6.06693
60366432  -6.06604
60479384  -6.06504
60588794  -6.06455
60704775  -6.06413
60810560  -6.06350
60920925  -6.06259
61026150  -6.06227
61140045  -6.06133
61250238  -6.06048
61367910  -6.05932
61475022  -6.05827
61584672  -6.05752
61691280  -6.05685
61804800  -6.05564
61910656  -6.05423
62021710  -6.05376
62126950  -6.05350
62239975  -6.05270
62341008  -6.05220
62448282  -6.05148
62554149  -6.05046
62661312  -6.04957
62771410  -6.04873
62880200  -6.04752
62988608  -6.04686
63098304  -6.04601
63205443  -6.04543
63314563  -6.04478
63421338  -6.04399
63526368  -6.04344
63634542  -6.04215
63736138  -6.04150
63849216  -6.04050
63955354  -6.03996
64064592  -6.03974
64170033  -6.03907
64286285  -6.03835
64393248  -6.03757
64511296  -6.03663
64616643  -6.03552
64727248  -6.03457
64832704  -6.03377
64950080  -6.03324
65060142  -6.03250
65170526  -6.03133
65278509  -6.03107
65391168  -6.03044
65497408  -6.03002
65611170  -6.02962
65715328  -6.02835
65826160  -6.02724
65926731  -6.02675
66039680  -6.02590
66150295  -6.02540
66259800  -6.02478
66366419  -6.02412
66479760  -6.02340
66592827  -6.02267
66711232  -6.02211
66817693  -6.02118
66931146  -6.01981
67037706  -6.01913
67147290  -6.01838
67253168  -6.01764
67369120  -6.01699
67476099  -6.01577
67583181  -6.01430
67705134  -6.01346
67811835  -6.01262
67927909  -6.01181
68032320  -6.01135
68146326  -6.01057
68251824  -6.00974
68366790  -6.00906
68470519  -6.00824
68579360  -6.00753
68684300  -6.00673
68798352  -6.00639
68912199  -6.00510
69028493  -6.00418
69139827  -6.00366
69254928  -6.00291
69362406  -6.00225
69475572  -6.00145
69582989  -6.00074
69695310  -5.99992
69804600  -5.99929
69917202  -5.99870
70024942  -5.99771
70136543  -5.99754
70244731  -5.99709
70360100  -5.99707
70467825  -5.99651
70576865  -5.99554
70680738  -5.99485
70794222  -5.99400
70905150  -5.99348
71023281  -5.99234
71132048  -5.99136
71243343  -5.99054
71350678  -5.98970
71464034  -5.98909
71578778  -5.98856
71689022  -5.98810
71805402  -5.98712
71910832  -5.98630
72016150  -5.98540
72120195  -5.98459
72235502  -5.98396
72344688  -5.98310
72462557  -5.98256
72574224  -5.98158
72691592  -5.98121
72805083  -5.98048
72922992  -5.97977
73031175  -5.97938
73139456  -5.97849
73249100  -5.97820
73366992  -5.97765
73478736  -5.97716
73593600  -5.97618
73699002  -5.97528
73817471  -5.97443
73928352  -5.97368
74042410  -5.97277
74150970  -5.97235
74268752  -5.97163
74379440  -5.97117
74498538  -5.97070
74610736  -5.97000
74722185  -5.96916
74835550  -5.96865
74951296  -5.96776
75061050  -5.96696
75177600  -5.96631
75292224  -5.96591
75405278  -5.96518
75523293  -5.96460
75634013  -5.96446
75751351  -5.96380
75862584  -5.96281
75981622  -5.96233
76089414  -5.96208
76212640  -5.96132
76320855  -5.96070
76430610  -5.96007
76537215  -5.95923
76644662  -5.95873
76757821  -5.95818
76873472  -5.95748
76978285  -5.95685
77090434  -5.95641
77205408  -5.95559
77321920  -5.95494
77430640  -5.95413
77547600  -5.95335
77654759  -5.95245
77766912  -5.95156
77869350  -5.95119
77983157  -5.95068
78099136  -5.95065
78216510  -5.94990
78329664  -5.94934
78445632  -5.94914
78557778  -5.94863
78671877  -5.94810
78778224  -5.94749
78893118  -5.94684
79005150  -5.94621
79123534  -5.94535
79235215  -5.94467
79351314  -5.94421
79463664  -5.94372
79577415  -5.94304
79691184  -5.94240
79804737  -5.94212
79916046  -5.94155
80026776  -5.94067
80138609  -5.93995
80248411  -5.93943
80362394  -5.93908
80475308  -5.93867
80590401  -5.93802
80705774  -5.93731
80817216  -5.93686
80928900  -5.93638
81045265  -5.93598
81151938  -5.93539
81269440  -5.93488
81375182  -5.93419
81491870  -5.93375
81606213  -5.93325
81722529  -5.93262
81835200  -5.93202
81950949  -5.93141
82055946  -5.93070
82171349  -5.93001
82277120  -5.92942
82392975  -5.92890
82506025  -5.92865
82617240  -5.92846
82729400  -5.92781
82838600  -5.92754
82950696  -5.92703
83068032  -5.92651
83183310  -5.92582
83305600  -5.92530
83416155  -5.92449
83529168  -5.92378
83650770  -5.92349
83758794  -5.92278
83882643  -5.92239
83991586  -5.92140
84112617  -5.92075
84222720  -5.92030
84340020  -5.91976
84450800  -5.91942
84566224  -5.91867
84676822  -5.91836
84788294  -5.91768
84905454  -5.91714
85023360  -5.91677
85134528  -5.91633
85251425  -5.91585
85366800  -5.91523
85489535  -5.91458
85599018  -5.91375
85709776  -5.91321
85823442  -5.91262
85938944  -5.91230
86043399  -5.91144
86167382  -5.91076
86282112  -5.91014
86399862  -5.90946
86511851  -5.90914
86628672  -5.90855
86739239  -5.90766
86861968  -5.90691
86977100  -5.90666
87091317  -5.90601
87205185  -5.90521
87323169  -5.90461
87432282  -5.90401
87538800  -5.90341
87657024  -5.90307
87769472  -5.90220
87887968  -5.90187
87999055  -5.90113
88117659  -5.90074
88222793  -5.89990
88337811  -5.89918
88444122  -5.89829
88563150  -5.89773
88672400  -5.89686
88788925  -5.89633
88905475  -5.89616
89023746  -5.89576
89138928  -5.89531
89256993  -5.89455
89373825  -5.89437
89494755  -5.89402
89610560  -5.89324
89730241  -5.89279
89845152  -5.89249
89963064  -5.89198
90075582  -5.89136
90192242  -5.89053
90311498  -5.88996
90427696  -5.88949
90541490  -5.88889
90659296  -5.88844
90768360  -5.88813
90889316  -5.88762
91005336  -5.88689
91124800  -5.88656
91242486  -5.88609
91358319  -5.88546
91476490  -5.88526
91592711  -5.88479
91705104  -5.88456
91817280  -5.88410
91933800  -5.88373
92054144  -5.88332
92175102  -5.88281
92288070  -5.88224
92406510  -5.88203
92515626  -5.88133
92638512  -5.88083
92750400  -5.88040
92866800  -5.87980
92977290  -5.87939
93096177  -5.87906
93217050  -5.87879
93335073  -5.87841
93448600  -5.87771
93561984  -5.87737
93683382  -5.87712
93805326  -5.87676
93918762  -5.87636
94041040  -5.87597
94156900  -5.87540
94272960  -5.87484
94387408  -5.87433
94507335  -5.87381
94612140  -5.87318
94732542  -5.87279
94845491  -5.87242
94964160  -5.87189
95085335  -5.87138
95205420  -5.87086
95322308  -5.87043
95440176  -5.86974
95551248  -5.86944
95667600  -5.86903
95785794  -5.86884
95905600  -5.86833
96022656  -5.86792
96127710  -5.86745
96245040  -5.86681
96360480  -5.86635
96481350  -5.86584
96594192  -5.86536
96716736  -5.86486
96829200  -5.86407
96953103  -5.86359
97063365  -5.86328
97179312  -5.86261
97292715  -5.86241
97410112  -5.86172
97525218  -5.86114
97645623  -5.86085
97759146  -5.86062
97875183  -5.86032
97986400  -5.85996
98105826  -5.85950
98218200  -5.85912
98340608  -5.85868
98459631  -5.85819
98581022  -5.85794
98696496  -5.85753
98817435  -5.85703
98929488  -5.85664
99049248  -5.85630
99165120  -5.85567
99282582  -5.85512
99396216  -5.85492
99523995  -5.85440
99636880  -5.85386
99760137  -5.85333
99878464  -5.85274


==> data/all_loglog_r3_p5.dat <==
5077  -8.57551
11197  -6.52028
11642  -6.58355
12279  -7.18004
13766  -7.54758
16811  -7.04805
18097  -7.34560
18562  -7.28440
20888  -7.49603
21443  -7.66638
21858  -7.80646
22481  -7.73208
22696  -7.84671
24301  -7.61657
24546  -7.57147
24646  -7.67669
25071  -7.49753
25383  -7.46711
25451  -7.31799
25751  -7.18390
26171  -7.17319
26198  -7.16347
26284  -7.05376
26743  -6.95334
27262  -7.04700
27382  -7.04413
27448  -7.04149
27584  -7.03910
27746  -6.95675
27747  -7.03491
27773  -6.95801
27808  -6.95860
28042  -7.02972
28498  -6.95991
28571  -6.89410
29157  -6.96151
30064  -6.96254
30148  -7.02495
30376  -7.08423
30446  -7.08221
30487  -6.96641
30767  -6.91176
31478  -6.91411
31737  -6.86326
31814  -6.91863
32192  -6.97169
32244  -7.02250
32276  -7.02246
32336  -7.02242
33424  -7.02258
33428  -7.06868
33509  -7.06796
33609  -7.06728
33709  -6.97981
33914  -7.02344
34862  -7.06570
35003  -7.06531
35083  -7.02447
35234  -6.98502
35243  -6.98603
35882  -7.02561
36094  -7.06396
36739  -7.02652
37229  -6.99028
37544  -6.99141
38439  -7.02831
38601  -7.06414
39023  -7.02961
39077  -7.06445
39289  -7.06462
39883  -7.03161
40331  -7.03233
40929  -7.03310
41001  -7.00192
41107  -7.00308
41406  -7.00424
41933  -7.03614
42093  -7.00658
42153  -6.94783
42264  -6.97927
42384  -7.00994
42526  -7.03989
42528  -7.06911
42584  -7.04129
43556  -7.01419
43669  -7.01526
43976  -6.98909
44012  -7.01738
44233  -7.01842
44409  -7.04578
44794  -7.07258
44869  -7.07303
45123  -7.09899
45352  -7.09918
46024  -7.12440
46222  -7.12438
46307  -7.09989
46462  -7.12436
46672  -7.14835
46896  -7.14813
47087  -7.12441
48434  -7.10235
49183  -7.12534
49831  -7.06448
50862  -7.14662
51536  -7.14678
52277  -7.16532
53237  -7.20022
53926  -7.21585
55783  -7.23062
56982  -7.27639
59111  -7.25822
60296  -7.25622
61504  -7.29788
61839  -7.29507
62282  -7.27884
62823  -7.25027
63437  -7.24915
63936  -7.22297
64763  -7.21047
65428  -7.22259
66531  -7.21084
67064  -7.17692
67418  -7.17803
68594  -7.16829
68811  -7.13768
69359  -7.15019
70022  -7.13154
70449  -7.08369
71642  -7.04764
72379  -7.03230
72701  -7.01760
73397  -7.01275
74179  -7.02631
74864  -7.02157
75729  -7.04333
76136  -7.04715
76644  -7.06780
77336  -7.07113
78242  -7.09074
79077  -7.07757
80222  -7.08865
80721  -7.08382
81328  -7.07150
82146  -7.08983
82539  -7.08529
83016  -7.10291
83798  -7.09114
84341  -7.07261
85318  -7.06168
86534  -7.03033
87116  -7.04085
87398  -7.03763
87914  -7.03452
88337  -7.01840
88754  -6.99624
89428  -6.92997
89992  -6.92218
90644  -6.92706
91388  -6.91340
91963  -6.88795
92553  -6.84513
93376  -6.82708
94064  -6.82121
95134  -6.80971
96153  -6.80423
96544  -6.81022
97408  -6.81050
97782  -6.78864
98231  -6.77276
99248  -6.77349
99966  -6.74744
100269  -6.73787
100794  -6.74948
101066  -6.75567
101507  -6.75661
101726  -6.76770
102307  -6.76852
102914  -6.75438
103794  -6.75041
104081  -6.73676
106037  -6.71775
108258  -6.69578
109542  -6.69735
110988  -6.69470
113032  -6.68417
114501  -6.69025
116121  -6.66924
117818  -6.66073
119822  -6.67809
121907  -6.64898
124066  -6.68644
126078  -6.71202
128481  -6.69752
132561  -6.71233
134301  -6.73578
135539  -6.72207
138412  -6.71202
140056  -6.70827
141507  -6.71035
142792  -6.73161
144776  -6.71977
146687  -6.71901
149147  -6.72610
150464  -6.71274
160992  -6.65869
306509  -6.35613
436761  -6.20521
556074  -6.13038
669026  -6.02679
781456  -5.96115
891882  -5.90053
998542  -5.82325
1105706  -5.80182
1209554  -5.77704
1310144  -5.73763
1421352  -5.69928
1523106  -5.66738
1622512  -5.64224
1719351  -5.61151
1815184  -5.59107
1918072  -5.57823
2020142  -5.54923
2120052  -5.53337
2216648  -5.51897
2315896  -5.49758
2409048  -5.47370
2505349  -5.45500
2605658  -5.44051
2708973  -5.42472
2805702  -5.41150
2904912  -5.39941
3004462  -5.38045
3103983  -5.36315
3199742  -5.35741
3304626  -5.34211
3405584  -5.32433
3499793  -5.32051
3593898  -5.30904
3695856  -5.30450
3797462  -5.29612
3894514  -5.28872
3990819  -5.27513
4092512  -5.27002
4188513  -5.26191
4286443  -5.25308
4387572  -5.24711
4486528  -5.23978
4584222  -5.23216
4689822  -5.22626
4792128  -5.21885
4891988  -5.21342
4991138  -5.20459
5093569  -5.19862
5193298  -5.18965
5292776  -5.17791
5325716  -5.17498
5359672  -5.17514
5395176  -5.17474
5433456  -5.17278
5467592  -5.16945
5504951  -5.16769
5538966  -5.16507
5572962  -5.16262
5605824  -5.16190
5640448  -5.16022
5674504  -5.15736
5709048  -5.15521
5744523  -5.15359
5776736  -5.15168
5814432  -5.14989
5847168  -5.14706
5880479  -5.14691
5915776  -5.14548
5947728  -5.14210
5980608  -5.14100
6015772  -5.13917
6049186  -5.13602
6086394  -5.13273
6125104  -5.13041
6159184  -5.12904
6188078  -5.12820
6224334  -5.12587
6259438  -5.12439
6297194  -5.12236
6336386  -5.12041
6369532  -5.11990
6409104  -5.11658
6444976  -5.11497
6479844  -5.11341
6513373  -5.11230
6547482  -5.11064
6582862  -5.10896
6619998  -5.10725
6654441  -5.10475
6691898  -5.10319
6728048  -5.10102
6765384  -5.10030
6799914  -5.09778
6829088  -5.09748
6862662  -5.09534
6898584  -5.09391
6936957  -5.09159
6971328  -5.08886
7009938  -5.08853
7043082  -5.08716
7077414  -5.08604
7105287  -5.08543
7140789  -5.08600
7175514  -5.08544
7215936  -5.08359
7250398  -5.08216
7288702  -5.08003
7324416  -5.07860
7360922  -5.07663
7398336  -5.07450
7431312  -5.07284
7464369  -5.07050
7499012  -5.06847
7532811  -5.06614
7565961  -5.06470
7604858  -5.06396
7640374  -5.06330
7676716  -5.06096
7711008  -5.05983
7744384  -5.05848
7781424  -5.05776
7820086  -5.05593
7859654  -5.05401
7892874  -5.05180
7929688  -5.04970
7965897  -5.04676
8004822  -5.04444
8034156  -5.04283
8070014  -5.04109
8105571  -5.03869
8141904  -5.03528
8174727  -5.03322
8214483  -5.03115
8250196  -5.03090
8287101  -5.02968
8325312  -5.02804
8357184  -5.02731
8394218  -5.02563
8429958  -5.02301
8466577  -5.02093
8505474  -5.01938
8544456  -5.01873
8581118  -5.01592
8619858  -5.01463
8649688  -5.01333
8687142  -5.01107
8724864  -5.00911
8759366  -5.00845
8793621  -5.00742
8830827  -5.00554
8865064  -5.00374
8904818  -5.00271
8940261  -5.00174
8969121  -5.00060
9009728  -4.99991
9046224  -4.99959
9080737  -4.99782
9120853  -4.99612
9157771  -4.99577
9190833  -4.99416
9229504  -4.99387
9266088  -4.99295
9296904  -4.99096
9335382  -4.98919
9369432  -4.98686
9405504  -4.98581
9440929  -4.98438
9478858  -4.98276
9514224  -4.98147
9548571  -4.97966
9578074  -4.97841
9616398  -4.97738
9652008  -4.97610
9689784  -4.97524
9729684  -4.97351
9766602  -4.97287
9805149  -4.97265
9840576  -4.97147
9876097  -4.97073
9905616  -4.97029
9940998  -4.96903
9976078  -4.96753
10016696  -4.96611
10050831  -4.96482
10085264  -4.96332
10120698  -4.96204
10154992  -4.96110
10186961  -4.96026
10226422  -4.95868
10263366  -4.95599
10298572  -4.95534
10339318  -4.95470
10376218  -4.95285
10416138  -4.95167
10452366  -4.94998
10489184  -4.94864
10526691  -4.94663
10561984  -4.94544
10597214  -4.94375
10640016  -4.94118
10676144  -4.93985
10717381  -4.93913
10754962  -4.93713
10791143  -4.93540
10831176  -4.93485
10863349  -4.93406
10904793  -4.93326
10941896  -4.93251
10977408  -4.93197
11015104  -4.93115
11050842  -4.93026
11089002  -4.92991
11124864  -4.92952
11155827  -4.92789
11191854  -4.92789
11229722  -4.92716
11266867  -4.92575
11306311  -4.92460
11341473  -4.92431
11378298  -4.92234
11415702  -4.92121
11451998  -4.92006
11482686  -4.91916
11520522  -4.91863
11559744  -4.91714
11597868  -4.91499
11637423  -4.91330
11670936  -4.91192
11711502  -4.91106
11748258  -4.90994
11786264  -4.90903
11820878  -4.90910
11859903  -4.90735
11894192  -4.90750
11932884  -4.90575
11968704  -4.90493
12005952  -4.90409
12042072  -4.90333
12078224  -4.90245
12110033  -4.90128
12145221  -4.90045
12180892  -4.89950
12220754  -4.89908
12256398  -4.89831
12289728  -4.89684
12325248  -4.89556
12360768  -4.89418
12396208  -4.89289
12431304  -4.89226
12469743  -4.89180
12509904  -4.89052
12546729  -4.88967
12583234  -4.88949
12622272  -4.88863
12659244  -4.88744
12693546  -4.88636
12726378  -4.88543
12762384  -4.88453
12799614  -4.88378
12839808  -4.88340
12875424  -4.88264
12917576  -4.88183
12954006  -4.88076
12991932  -4.87964
13031909  -4.87788
13064128  -4.87700
13099536  -4.87643
13137208  -4.87501
13175536  -4.87405
13216502  -4.87381
13253106  -4.87366
13291122  -4.87240
13329216  -4.87097
13365182  -4.86955
13396299  -4.86889
13435763  -4.86763
13471344  -4.86702
13512397  -4.86573
13550686  -4.86458
13586328  -4.86349
13627497  -4.86200
13663428  -4.86119
13698146  -4.86035
13738816  -4.86079
13777062  -4.85952
13816041  -4.85888
13854933  -4.85829
13891968  -4.85708
13930846  -4.85634
13967397  -4.85520
14004676  -4.85498
14035708  -4.85363
14071409  -4.85287
14110296  -4.85251
14147496  -4.85125
14183793  -4.85098
14221221  -4.85063
14258502  -4.84950
14295656  -4.84892
14336666  -4.84811
14371254  -4.84712
14410278  -4.84655
14448294  -4.84591
14486493  -4.84480
14526099  -4.84396
14561446  -4.84285
14598368  -4.84217
14638416  -4.84142
14671929  -4.84116
14710134  -4.84018
14747976  -4.83933
14785824  -4.83812
14828982  -4.83774
14862879  -4.83681
14905488  -4.83548
14942592  -4.83414
14980917  -4.83318
15014406  -4.83259
15052211  -4.83223
15086832  -4.83114
15125178  -4.83050
15160983  -4.83026
15199844  -4.82907
15238744  -4.82733
15275232  -4.82658
15310642  -4.82644
15348037  -4.82573
15384512  -4.82518
15429008  -4.82474
15467424  -4.82306
15511258  -4.82215
15548923  -4.82141
15587278  -4.82021
15626709  -4.81956
15658614  -4.81888
15693794  -4.81851
15731487  -4.81798
15772003  -4.81743
15810678  -4.81650
15847047  -4.81572
15885327  -4.81488
15928752  -4.81460
15965262  -4.81391
15994226  -4.81300
16031598  -4.81166
16068393  -4.81166
16112646  -4.81041
16149442  -4.81029
16189698  -4.80924
16231567  -4.80881
16267889  -4.80790
16303966  -4.80686
16343912  -4.80620
16381846  -4.80542
16421394  -4.80498
16456914  -4.80436
16492371  -4.80331
16534506  -4.80196
16573752  -4.80146
16617069  -4.80042
16650276  -4.79983
16687846  -4.79930
16725024  -4.79839
16763738  -4.79767
16799856  -4.79687
16837614  -4.79607
16877133  -4.79568
16915522  -4.79540
16949184  -4.79533
16984624  -4.79486
17020332  -4.79447
17058514  -4.79377
17097318  -4.79321
17138496  -4.79246
17177811  -4.79146
17216823  -4.79137
17252676  -4.79105
17283014  -4.79026
17323674  -4.78965
17365453  -4.78978
17405203  -4.78897
17445824  -4.78867
17484984  -4.78788
17522596  -4.78731
17562721  -4.78689
17599802  -4.78664
17633594  -4.78548
17673906  -4.78489
17717973  -4.78449
17756064  -4.78378
17793226  -4.78269
17832038  -4.78206
17869014  -4.78170
17911248  -4.78082
17945114  -4.78011
17982688  -4.77970
18022536  -4.77908
18061743  -4.77849
18104904  -4.77765
18144504  -4.77748
18182649  -4.77680
18222417  -4.77643
18263322  -4.77520
18297936  -4.77439
18338382  -4.77309
18376512  -4.77251
18421452  -4.77115
18460642  -4.77013
18499921  -4.76920
18541576  -4.76819
18579008  -4.76717
18622512  -4.76579
18657616  -4.76530
18692704  -4.76443
18732912  -4.76351
18771376  -4.76353
18816749  -4.76284
18855954  -4.76218
18893322  -4.76184
18941313  -4.76091
18975128  -4.76060
19015776  -4.75988
19052768  -4.75939
19091392  -4.75855
19133907  -4.75823
19173054  -4.75840
19215924  -4.75810
19252602  -4.75682
19288368  -4.75614
19321974  -4.75579
19362596  -4.75507
19404726  -4.75410
19442736  -4.75284
19480713  -4.75217
19521588  -4.75128
19563648  -4.75058
19605096  -4.74962
19639984  -4.74963
19680192  -4.74923
19722506  -4.74904
19762881  -4.74843
19804554  -4.74796
19844496  -4.74750
19883702  -4.74674
19923048  -4.74612
19960928  -4.74496
19992294  -4.74469
20035008  -4.74436
20070798  -4.74341
20111168  -4.74246
20149794  -4.74227
20186487  -4.74173
20226258  -4.74136
20262966  -4.74052
20304987  -4.74011
20338703  -4.73946
20374782  -4.73864
20416039  -4.73786
20457696  -4.73713
20497894  -4.73658
20538432  -4.73600
20581374  -4.73544
20622994  -4.73486
20657448  -4.73412
20694084  -4.73413
20739366  -4.73406
20779722  -4.73279
20823302  -4.73175
20860512  -4.73106
20906136  -4.73068
20946968  -4.72998
20989198  -4.72924
21021856  -4.72853
21061986  -4.72744
21105344  -4.72695
21142656  -4.72623
21183411  -4.72565
21226192  -4.72526
21267666  -4.72481
21305232  -4.72376
21344736  -4.72324
21378384  -4.72274
21417552  -4.72217
21458073  -4.72159
21496517  -4.72100
21537222  -4.72047
21578424  -4.71974
21617464  -4.71920
21655008  -4.71902
21688497  -4.71851
21729176  -4.71833
21769206  -4.71811
21810288  -4.71737
21848632  -4.71657
21886928  -4.71588
21925344  -4.71537
21961408  -4.71476
22005696  -4.71382
22040368  -4.71365
22081624  -4.71334
22124214  -4.71313
22163493  -4.71293
22205862  -4.71311
22244976  -4.71224
22285252  -4.71150
22329846  -4.71135
22364946  -4.71042
22405542  -4.70971
22447054  -4.70936
22488018  -4.70887
22526658  -4.70883
22568067  -4.70812
22612096  -4.70763
22648073  -4.70649
22688127  -4.70605
22722486  -4.70587
22760643  -4.70497
22799034  -4.70433
22838848  -4.70394
22878334  -4.70325
22921746  -4.70236
22961556  -4.70174
23006112  -4.70155
23047828  -4.70117
23080198  -4.70077
23121728  -4.69997
23161641  -4.69901
23206302  -4.69868
23246234  -4.69853
23286856  -4.69817
23329143  -4.69770
23370304  -4.69711
23405376  -4.69678
23443719  -4.69680
23482584  -4.69678
23528323  -4.69636
23567236  -4.69577
23611368  -4.69492
23650638  -4.69461
23689344  -4.69427
23730147  -4.69387
23765467  -4.69343
23806448  -4.69257
23847354  -4.69197
23888069  -4.69179
23930672  -4.69126
23969232  -4.69036
24011584  -4.68967
24049776  -4.68945
24089444  -4.68914
24129812  -4.68913
24167776  -4.68824
24212427  -4.68782
24251199  -4.68738
24292609  -4.68707
24333264  -4.68657
24374846  -4.68613
24417456  -4.68554
24451136  -4.68522
24490736  -4.68513
24533216  -4.68436
24572514  -4.68360
24616947  -4.68300
24657354  -4.68267
24696654  -4.68236
24736448  -4.68170
24774309  -4.68095
24811524  -4.68030
24851694  -4.67991
24892112  -4.67953
24934336  -4.67876
24973782  -4.67814
25017792  -4.67786
25057147  -4.67802
25098888  -4.67749
25137723  -4.67698
25179336  -4.67651
25222432  -4.67617
25266759  -4.67601
25311246  -4.67519
25356069  -4.67456
25399728  -4.67405
25439779  -4.67348
25481512  -4.67273
25519448  -4.67189
25561566  -4.67129
25605517  -4.67091
25646406  -4.66999
25689249  -4.66934
25735846  -4.66886
25778896  -4.66817
25823578  -4.66785
25867686  -4.66745
25906374  -4.66696
25948752  -4.66641
25989294  -4.66591
26037552  -4.66531
26078562  -4.66489
26126504  -4.66470
26165502  -4.66441
26212952  -4.66404
26250273  -4.66369
26296128  -4.66310
26343504  -4.66235
26385373  -4.66213
26429568  -4.66176
26471744  -4.66127
26520172  -4.66079
26562857  -4.66002
26611776  -4.65976
26647677  -4.65938
26689512  -4.65855
26730834  -4.65793
26774672  -4.65719
26817343  -4.65657
26861758  -4.65601
26906382  -4.65603
26946648  -4.65579
26980944  -4.65553
27025713  -4.65494
27066117  -4.65441
27113856  -4.65378
27153966  -4.65309
27193472  -4.65312
27236519  -4.65302
27280248  -4.65254
27325683  -4.65216
27360102  -4.65181
27405714  -4.65159
27445479  -4.65093
27487206  -4.65070
27530727  -4.64996
27573567  -4.64957
27617664  -4.64885
27657342  -4.64787
27705986  -4.64731
27744326  -4.64707
27788352  -4.64656
27827744  -4.64613
27869922  -4.64620
27912434  -4.64546
27955774  -4.64474
28006146  -4.64435
28048592  -4.64389
28084406  -4.64405
28129134  -4.64360
28168238  -4.64351
28211904  -4.64311
28253538  -4.64241
28295171  -4.64205
28343133  -4.64192
28385664  -4.64143
28431504  -4.64100
28466018  -4.64077
28512192  -4.63998
28554729  -4.63955
28605731  -4.63913
28646976  -4.63910
28689542  -4.63863
28737177  -4.63813
28782341  -4.63825
28831674  -4.63828
28866312  -4.63800
28912984  -4.63730
28955829  -4.63702
28997856  -4.63611
29045384  -4.63566
29089872  -4.63504
29136306  -4.63450
29176452  -4.63398
29212158  -4.63360
29256769  -4.63275
29298896  -4.63229
29342988  -4.63174
29384608  -4.63117
29433456  -4.63096
29474496  -4.63072
29517992  -4.63011
29560456  -4.62953
29598699  -4.62906
29643377  -4.62888
29688678  -4.62853
29729232  -4.62792
29775294  -4.62716
29824902  -4.62711
29868778  -4.62709
29912322  -4.62693
29950416  -4.62647
29989568  -4.62617
30038363  -4.62560
30080736  -4.62517
30123774  -4.62462
30168432  -4.62389
30212736  -4.62348
30253032  -4.62338
30297944  -4.62288
30338266  -4.62271
30383757  -4.62243
30430359  -4.62236
30474158  -4.62213
30518534  -4.62183
30563059  -4.62139
30605568  -4.62044
30650688  -4.61984
30694088  -4.61934
30736832  -4.61942
30780828  -4.61900
30824283  -4.61868
30866276  -4.61864
30912074  -4.61816
30954994  -4.61768
31004919  -4.61752
31048007  -4.61749
31086384  -4.61728
31129731  -4.61681
31171002  -4.61673
31218302  -4.61652
31265472  -4.61629
31312541  -4.61563
31355632  -4.61535
31397616  -4.61478
31446656  -4.61421
31484124  -4.61391
31530816  -4.61359
31572928  -4.61321
31617832  -4.61290
31661938  -4.61255
31706918  -4.61202
31752738  -4.61159
31795904  -4.61083
31843974  -4.61062
31881954  -4.61034
31930272  -4.60979
31970496  -4.60951
32016798  -4.60941
32056772  -4.60935
32107494  -4.60920
32150958  -4.60888
32192746  -4.60863
32232384  -4.60826
32274777  -4.60788
32319702  -4.60778
32367446  -4.60758
32412024  -4.60715
32456896  -4.60674
32505024  -4.60644
32548632  -4.60602
32592898  -4.60564
32633664  -4.60496
32676139  -4.60424
32718448  -4.60380
32761407  -4.60355
32805752  -4.60311
32850078  -4.60299
32892912  -4.60266
32936959  -4.60212
32974494  -4.60208
33018231  -4.60200
33063667  -4.60180
33105242  -4.60107
33149908  -4.60048
33195246  -4.59995
33243947  -4.59916
33286578  -4.59879
33330624  -4.59840
33370472  -4.59799
33418418  -4.59772
33461568  -4.59767
33506452  -4.59707
33548634  -4.59653
33592824  -4.59609
33637626  -4.59598
33681769  -4.59560
33731793  -4.59495
33772184  -4.59471
33819981  -4.59412
33862233  -4.59371
33911773  -4.59321
33956008  -4.59272
34005933  -4.59226
34050288  -4.59173
34097008  -4.59121
34135728  -4.59100
34180421  -4.59065
34225932  -4.59005
34268608  -4.58969
34319223  -4.58973
34363476  -4.58938
34413162  -4.58913
34457006  -4.58892
34498248  -4.58858
34536816  -4.58795
34580448  -4.58774
34633746  -4.58761
34678021  -4.58717
34725462  -4.58670
34772456  -4.58594
34818567  -4.58589
34863759  -4.58559
34906571  -4.58499
34941962  -4.58467
34987456  -4.58420
35036091  -4.58385
35080214  -4.58305
35125794  -4.58257
35170523  -4.58206
35218558  -4.58153
35263839  -4.58129
35298981  -4.58064
35340032  -4.57984
35383483  -4.57936
35431011  -4.57914
35473458  -4.57885
35517614  -4.57864
35557858  -4.57802
35605294  -4.57742
35652162  -4.57688
35690182  -4.57676
35740002  -4.57629
35785333  -4.57595
35831232  -4.57584
35876298  -4.57522
35924056  -4.57497
35966528  -4.57481
36011718  -4.57431
36048408  -4.57412
36091152  -4.57346
36138798  -4.57304
36184224  -4.57285
36232896  -4.57278
36278946  -4.57242
36324162  -4.57211
36368704  -4.57199
36418064  -4.57149
36457064  -4.57075
36505424  -4.57028
36550147  -4.57006
36596698  -4.56967
36643368  -4.56953
36686964  -4.56951
36734896  -4.56917
36781038  -4.56866
36826317  -4.56850
36866076  -4.56814
36913398  -4.56771
36960849  -4.56718
37006434  -4.56666
37050877  -4.56629
37096452  -4.56626
37144561  -4.56587
37189229  -4.56514
37228464  -4.56462
37273392  -4.56441
37318432  -4.56422
37365216  -4.56409
37412661  -4.56338
37453248  -4.56290
37498648  -4.56257
37547766  -4.56234
37591484  -4.56210
37633806  -4.56184
37677984  -4.56162
37723742  -4.56136
37767792  -4.56104
37820266  -4.56100
37865728  -4.56084
37913736  -4.56077
37956976  -4.56016
37993054  -4.55970
38040688  -4.55958
38085992  -4.55894
38138361  -4.55834
38184426  -4.55803
38233664  -4.55788
38279304  -4.55753
38325672  -4.55703
38372672  -4.55669
38417701  -4.55634
38461291  -4.55614
38506608  -4.55559
38551488  -4.55544
38598096  -4.55507
38643646  -4.55501
38691686  -4.55472
38740274  -4.55445
38784384  -4.55393
38828336  -4.55407
38873751  -4.55389
38925941  -4.55349
38970048  -4.55295
39019662  -4.55244
39065406  -4.55211
39115134  -4.55158
39157878  -4.55149
39197326  -4.55133
39246867  -4.55086
39293406  -4.55064
39348839  -4.55073
39395776  -4.55035
39448344  -4.55005
39495496  -4.54960
39546384  -4.54953
39590082  -4.54906
39632703  -4.54896
39677096  -4.54862
39718976  -4.54836
39761802  -4.54787
39806417  -4.54779
39852162  -4.54716
39897711  -4.54651
39944784  -4.54652
39988368  -4.54660
40032917  -4.54609
40076368  -4.54547
40126339  -4.54520
40174008  -4.54498
40218816  -4.54493
40260692  -4.54480
40312256  -4.54436
40356446  -4.54405
40393242  -4.54368
40437366  -4.54313
40483768  -4.54290
40533622  -4.54255
40579136  -4.54221
40627137  -4.54193
40675368  -4.54198
40726592  -4.54154
40775189  -4.54083
40818877  -4.54069
40863573  -4.54054
40912677  -4.53999
40955992  -4.53971
41005552  -4.53966
41055274  -4.53926
41105696  -4.53904
41151621  -4.53886
41189974  -4.53884
41236816  -4.53887
41282906  -4.53852
41332144  -4.53846
41378604  -4.53815
41422944  -4.53808
41468798  -4.53774
41518488  -4.53722
41563122  -4.53701
41606358  -4.53697
41652666  -4.53660
41697432  -4.53621
41749656  -4.53600
41793981  -4.53556
41848002  -4.53544
41893042  -4.53460
41939238  -4.53446
41982728  -4.53432
42025424  -4.53428
42072291  -4.53401
42126016  -4.53384
42167836  -4.53340
42212808  -4.53326
42257586  -4.53310
42306561  -4.53272
42349426  -4.53246
42386918  -4.53216
42436272  -4.53189
42483584  -4.53139
42533751  -4.53119
42583606  -4.53084
42630866  -4.53064
42675018  -4.53013
42725608  -4.52974
42772672  -4.52968
42812742  -4.52934
42857353  -4.52912
42906904  -4.52860
42952112  -4.52809
42995244  -4.52785
43047144  -4.52729
43093546  -4.52684
43136072  -4.52664
43184448  -4.52624
43225299  -4.52587
43271541  -4.52543
43319262  -4.52527
43364613  -4.52518
43413461  -4.52500
43454934  -4.52469
43499592  -4.52445
43546688  -4.52402
43587327  -4.52364
43641327  -4.52316
43686531  -4.52296
43741376  -4.52250
43786831  -4.52211
43829793  -4.52191
43876934  -4.52164
43927632  -4.52121
43974798  -4.52068
44021304  -4.52033
44066499  -4.51978
44113456  -4.51966
44158251  -4.51962
44206272  -4.51915
44251797  -4.51874
44294211  -4.51831
44346912  -4.51791
44386176  -4.51780
44436438  -4.51752
44482832  -4.51703
44532646  -4.51662
44577594  -4.51663
44625186  -4.51623
44669264  -4.51608
44721984  -4.51584
44765658  -4.51547
44806798  -4.51533
44854149  -4.51504
44899077  -4.51506
44950106  -4.51478
44997198  -4.51443
45045814  -4.51428
45086958  -4.51403
45139891  -4.51360
45182848  -4.51341
45226368  -4.51320
45270822  -4.51291
45321192  -4.51279
45366839  -4.51249
45415073  -4.51231
45461394  -4.51221
45505278  -4.51199
45556528  -4.51146
45595137  -4.51123
45646272  -4.51062
45696981  -4.51057
45747198  -4.51027
45795111  -4.50988
45845888  -4.50967
45889176  -4.50966
45940368  -4.50942
45985233  -4.50921
46032704  -4.50898
46079526  -4.50908
46126786  -4.50878
46175714  -4.50877
46225968  -4.50867
46272961  -4.50792
46320906  -4.50777
46368192  -4.50754
46419462  -4.50727
46458294  -4.50714
46505322  -4.50694
46553289  -4.50699
46599366  -4.50663
46646424  -4.50630
46690567  -4.50605
46739392  -4.50603
46785888  -4.50573
46825632  -4.50562
46875712  -4.50538
46924689  -4.50514
46970748  -4.50482
47020944  -4.50480
47068399  -4.50448
47119916  -4.50385
47167152  -4.50332
47214042  -4.50314
47253986  -4.50290
47306987  -4.50296
47353228  -4.50274
47399403  -4.50258
47445696  -4.50237
47491578  -4.50171
47540861  -4.50133
47588996  -4.50103
47633313  -4.50085
47682089  -4.50073
47736234  -4.50038
47782046  -4.50016
47831784  -4.50005
47879623  -4.49993
47927872  -4.49962
47972718  -4.49958
48020497  -4.49931
48059672  -4.49911
48107367  -4.49892
48156206  -4.49848
48207096  -4.49822
48254256  -4.49767
48298448  -4.49740
48348114  -4.49702
48395899  -4.49664
48448299  -4.49640
48488088  -4.49636
48541248  -4.49577
48585939  -4.49552
48635094  -4.49537
48682008  -4.49522
48725424  -4.49493
48773907  -4.49474
48827568  -4.49461
48867588  -4.49444
48920022  -4.49440
48968266  -4.49429
49021107  -4.49414
49069998  -4.49378
49118256  -4.49346
49167843  -4.49297
49218939  -4.49277
49264306  -4.49273
49307526  -4.49234
49356112  -4.49226
49406048  -4.49171
49453152  -4.49180
49506624  -4.49143
49551354  -4.49094
49597092  -4.49078
49647342  -4.49036
49687929  -4.49019
49738994  -4.48991
49785008  -4.48959
49833504  -4.48931
49879144  -4.48904
49929066  -4.48878
49976576  -4.48863
50027458  -4.48852
50072994  -4.48841
50120903  -4.48806
50168607  -4.48777
50221638  -4.48739
50271952  -4.48707
50325874  -4.48670
50374506  -4.48654
50425032  -4.48635
50474921  -4.48621
50530167  -4.48588
50571906  -4.48582
50627024  -4.48567
50675361  -4.48522
50726592  -4.48488
50776093  -4.48480
50828269  -4.48491
50875056  -4.48450
50929866  -4.48437
50970992  -4.48438
51020463  -4.48435
51067158  -4.48379
51120866  -4.48385
51171826  -4.48372
51221232  -4.48346
51273534  -4.48318
51324336  -4.48312
51373677  -4.48297
51421023  -4.48283
51473808  -4.48273
51525486  -4.48261
51575232  -4.48228
51628752  -4.48213
51679677  -4.48196
51735579  -4.48185
51782544  -4.48175
51832407  -4.48144
51874678  -4.48133
51930546  -4.48109
51980919  -4.48083
52034976  -4.48048
52083318  -4.48014
52136532  -4.48011
52187152  -4.47977
52243408  -4.47954
52284858  -4.47933
52334534  -4.47894
52385622  -4.47878
52439296  -4.47857
52488513  -4.47842
52544979  -4.47826
52596287  -4.47833
52649646  -4.47804
52697694  -4.47764
52739904  -4.47753
52789669  -4.47744
52844398  -4.47705
52893702  -4.47660
52949958  -4.47619
52997438  -4.47584
53052237  -4.47562
53099856  -4.47552
53140858  -4.47532
53191882  -4.47477
53241288  -4.47448
53288046  -4.47425
53340414  -4.47371
53393739  -4.47346
53448413  -4.47316
53507518  -4.47312
53555418  -4.47282
53598264  -4.47255
53649294  -4.47227
53699008  -4.47217
53751467  -4.47176
53807363  -4.47150
53857116  -4.47133
53907402  -4.47103
53956833  -4.47108
54012992  -4.47058
54056304  -4.47033
54105792  -4.47050
54156672  -4.47047
54208258  -4.47036
54260667  -4.47019
54312922  -4.47011
54362976  -4.47026
54420672  -4.46990
54462016  -4.46950
54514368  -4.46951
54563127  -4.46914
54613126  -4.46862
54664942  -4.46839
54721386  -4.46816
54774798  -4.46807
54829983  -4.46799
54880976  -4.46768
54927042  -4.46763
54973888  -4.46734
55030576  -4.46696
55078181  -4.46675
55138494  -4.46672
55189068  -4.46669
55241127  -4.46635
55292166  -4.46622
55343552  -4.46559
55389474  -4.46553
55442304  -4.46544
55493136  -4.46498
55553744  -4.46453
55607482  -4.46412
55661376  -4.46410
55713552  -4.46410
55763488  -4.46380
55807642  -4.46364
55851771  -4.46327
55905984  -4.46314
55952442  -4.46289
56007807  -4.46255
56061018  -4.46238
56116486  -4.46201
56167287  -4.46180
56213388  -4.46149
56255206  -4.46121
56306586  -4.46100
56357824  -4.46089
56405872  -4.46079
56452266  -4.46057
56507721  -4.46029
56556969  -4.45976
56615823  -4.45961
56659174  -4.45932
56713193  -4.45907
56762082  -4.45870
56814471  -4.45841
56867466  -4.45836
56919616  -4.45818
56972278  -4.45801
57027888  -4.45763
57080251  -4.45737
57130086  -4.45711
57184509  -4.45669
57237047  -4.45648
57290688  -4.45653
57343728  -4.45649
57391286  -4.45620
57440774  -4.45603
57486121  -4.45585
57542074  -4.45580
57583539  -4.45580
57635298  -4.45562
57684286  -4.45541
57736632  -4.45507
57790404  -4.45486
57842587  -4.45479
57893342  -4.45478
57948003  -4.45458
57991059  -4.45438
58042944  -4.45412
58091922  -4.45372
58139928  -4.45339
58193289  -4.45328
58255488  -4.45334
58308333  -4.45300
58357434  -4.45303
58415436  -4.45290
58457392  -4.45266
58515678  -4.45248
58567854  -4.45221
58620411  -4.45196
58669074  -4.45166
58722011  -4.45155
58774657  -4.45168
58828224  -4.45152
58878106  -4.45157
58920706  -4.45141
58974087  -4.45123
59026851  -4.45099
59078434  -4.45081
59137424  -4.45072
59187458  -4.45037
59244316  -4.45028
59296206  -4.45025
59345566  -4.44997
59398038  -4.45003
59451898  -4.44986
59507391  -4.44959
59555691  -4.44923
59607646  -4.44895
59657169  -4.44874
59713758  -4.44859
59763924  -4.44839
59806656  -4.44815
59860162  -4.44787
59912272  -4.44760
59969216  -4.44720
60022032  -4.44707
60075221  -4.44681
60128567  -4.44636
60180642  -4.44633
60231642  -4.44621
60283584  -4.44613
60337552  -4.44603
60394806  -4.44584
60450519  -4.44533
60507942  -4.44514
60557311  -4.44476
60614073  -4.44456
60665553  -4.44434
60714567  -4.44395
60763402  -4.44354
60821334  -4.44350
60874368  -4.44319
60928819  -4.44273
60978891  -4.44276
61037322  -4.44251
61087023  -4.44222
61145856  -4.44208
61189056  -4.44166
61245197  -4.44127
61297011  -4.44088
61352793  -4.44077
61407104  -4.44039
61455504  -4.44009
61514856  -4.43989
61568871  -4.43958
61614429  -4.43930
61667676  -4.43894
61721762  -4.43885
61774218  -4.43860
61827514  -4.43847
61878843  -4.43825
61937078  -4.43803
61989659  -4.43790
62044306  -4.43754
62088768  -4.43712
62144181  -4.43699
62194194  -4.43658
62252472  -4.43627
62307378  -4.43580
62357622  -4.43554
62408052  -4.43489
62458938  -4.43466
62506738  -4.43448
62559144  -4.43429
62614272  -4.43396
62665152  -4.43378
62723006  -4.43327
62774586  -4.43312
62829178  -4.43266
62880459  -4.43260
62935488  -4.43209
62983568  -4.43190
63037611  -4.43155
63089856  -4.43132
63145269  -4.43122
63196848  -4.43110
63251528  -4.43081
63306432  -4.43062
63356456  -4.43037
63415206  -4.43035
63455184  -4.43048
63507312  -4.43023
63555324  -4.42999
63613818  -4.42980
63663936  -4.42954
63721086  -4.42919
63772449  -4.42908
63828256  -4.42887
63873054  -4.42859
63930094  -4.42834
63981589  -4.42808
64036336  -4.42763
64087243  -4.42727
64144786  -4.42698
64195681  -4.42686
64251502  -4.42680
64306368  -4.42669
64349168  -4.42617
64407369  -4.42589
64456309  -4.42578
64515024  -4.42553
64564128  -4.42528
64622736  -4.42482
64676027  -4.42466
64730442  -4.42425
64779764  -4.42406
64829664  -4.42383
64881232  -4.42375
64939558  -4.42328
64992032  -4.42305
65043099  -4.42272
65096658  -4.42249
65151456  -4.42234
65207747  -4.42206
65253936  -4.42182
65308608  -4.42132
65356743  -4.42132
65414689  -4.42114
65464817  -4.42088
65523216  -4.42063
65571754  -4.42036
65630457  -4.42013
65679822  -4.41996
65729088  -4.41993
65780352  -4.41976
65835792  -4.41973
65886154  -4.41970
65936066  -4.41959
65988828  -4.41950
66043866  -4.41924
66098468  -4.41940
66145749  -4.41910
66197682  -4.41893
66253782  -4.41887
66307506  -4.41878
66361482  -4.41867
66414064  -4.41840
66467904  -4.41819
66523374  -4.41798
66579632  -4.41771
66631968  -4.41765
66683936  -4.41761
66737314  -4.41729
66786434  -4.41733
66846393  -4.41731
66898757  -4.41698
66950387  -4.41686
67007941  -4.41663
67057716  -4.41646
67107744  -4.41619
67158498  -4.41592
67215842  -4.41566
67267683  -4.41542
67323376  -4.41534
67376078  -4.41508
67437504  -4.41489
67491306  -4.41466
67537251  -4.41442
67588578  -4.41421
67647256  -4.41417
67707283  -4.41385
67756483  -4.41369
67815419  -4.41349
67867749  -4.41331
67922142  -4.41291
67974192  -4.41268
68021433  -4.41254
68075312  -4.41244
68130526  -4.41213
68183154  -4.41196
68238144  -4.41167
68286627  -4.41153
68344738  -4.41119
68398218  -4.41107
68449472  -4.41095
68493744  -4.41057
68549728  -4.41029
68607936  -4.40982
68656704  -4.40975
68713168  -4.40955
68763851  -4.40914
68820954  -4.40898
68871894  -4.40889
68924354  -4.40892
68976513  -4.40889
69029751  -4.40900
69083166  -4.40896
69137478  -4.40880
69187536  -4.40871
69243362  -4.40848
69295938  -4.40830
69353008  -4.40816
69399138  -4.40820
69453946  -4.40800
69506826  -4.40775
69561088  -4.40750
69614784  -4.40739
69664392  -4.40722
69714603  -4.40716
69764927  -4.40701
69815954  -4.40683
69866712  -4.40698
69923491  -4.40665
69973362  -4.40617
70033482  -4.40594
70086582  -4.40573
70135616  -4.40552
70187968  -4.40551
70246167  -4.40534
70291584  -4.40526
70345616  -4.40517
70395872  -4.40485
70454208  -4.40490
70507846  -4.40471
70561757  -4.40444
70614039  -4.40419
70668522  -4.40402
70723216  -4.40368
70767141  -4.40358
70822542  -4.40331
70875756  -4.40314
70932173  -4.40305
70984256  -4.40295
71037824  -4.40273
71091174  -4.40264
71144466  -4.40236
71189568  -4.40213
71243866  -4.40189
71297296  -4.40163
71355368  -4.40135
71407896  -4.40110
71463756  -4.40079
71522787  -4.40073
71574864  -4.40056
71630229  -4.40043
71675658  -4.40030
71729414  -4.40022
71785296  -4.39987
71842419  -4.39948
71893664  -4.39920
71952507  -4.39903
72007104  -4.39862
72057312  -4.39840
72113951  -4.39836
72158912  -4.39831
72215958  -4.39838
72269919  -4.39809
72320688  -4.39808
72379026  -4.39815
72440162  -4.39786
72494169  -4.39753
72551472  -4.39723
72599154  -4.39705
72652272  -4.39678
72708502  -4.39662
72761778  -4.39650
72821697  -4.39606
72876246  -4.39577
72930474  -4.39566
72982674  -4.39535
73038498  -4.39517
73080696  -4.39496
73137792  -4.39486
73190976  -4.39459
73245744  -4.39451
73308037  -4.39409
73362912  -4.39404
73424832  -4.39387
73477824  -4.39378
73523269  -4.39375
73575552  -4.39352
73629294  -4.39348
73684656  -4.39337
73736812  -4.39323
73789312  -4.39302
73846152  -4.39296
73907008  -4.39258
73959042  -4.39223
74008599  -4.39219
74062558  -4.39214
74124864  -4.39212
74178528  -4.39190
74239653  -4.39178
74293706  -4.39148
74354928  -4.39142
74415083  -4.39118
74469024  -4.39109
74523456  -4.39097
74577728  -4.39056
74639152  -4.39025
74689912  -4.39019
74744384  -4.39015
74797392  -4.38998
74859458  -4.38967
74916048  -4.38950
74962904  -4.38933
75023838  -4.38919
75075039  -4.38899
75129264  -4.38888
75179286  -4.38870
75240342  -4.38859
75292224  -4.38842
75345021  -4.38848
75396339  -4.38856
75444642  -4.38855
75496842  -4.38851
75553728  -4.38839
75617913  -4.38827
75670954  -4.38832
75728554  -4.38824
75783442  -4.38819
75837866  -4.38797
75883568  -4.38782
75950784  -4.38765
76008048  -4.38755
76065003  -4.38719
76123278  -4.38674
76175886  -4.38643
76241322  -4.38634
76293568  -4.38621
76351702  -4.38590
76398766  -4.38579
76450779  -4.38565
76507008  -4.38563
76556144  -4.38539
76614541  -4.38504
76667546  -4.38478
76721562  -4.38458
76778784  -4.38435
76834032  -4.38405
76881294  -4.38398
76937406  -4.38393
76991439  -4.38366
77047626  -4.38344
77098491  -4.38315
77154962  -4.38308
77215768  -4.38291
77270694  -4.38270
77315894  -4.38273
77370048  -4.38226
77429568  -4.38215
77484618  -4.38203
77541919  -4.38196
77595158  -4.38167
77653641  -4.38164
77706828  -4.38140
77761939  -4.38109
77807394  -4.38091
77856848  -4.38075
77914706  -4.38048
77967336  -4.38034
78032952  -4.38016
78086022  -4.38007
78146136  -4.38004
78198981  -4.37974
78253278  -4.37983
78299431  -4.37982
78354094  -4.37974
78416602  -4.37955
78469903  -4.37950
78521198  -4.37922
78576971  -4.37905
78630398  -4.37888
78681296  -4.37866
78733163  -4.37845
78784039  -4.37822
78840688  -4.37786
78891106  -4.37774
78949296  -4.37751
79006528  -4.37745
79057392  -4.37733
79114848  -4.37704
79166784  -4.37673
79215066  -4.37670
79270416  -4.37648
79325118  -4.37628
79380882  -4.37620
79437653  -4.37628
79492528  -4.37616
79555126  -4.37586
79614612  -4.37548
79658439  -4.37546
79723958  -4.37523
79779582  -4.37518
79833728  -4.37501
79885952  -4.37467
79946496  -4.37460
80006976  -4.37471
80060528  -4.37450
80122752  -4.37441
80169728  -4.37420
80229776  -4.37403
80281102  -4.37396
80339016  -4.37378
80392096  -4.37357
80450457  -4.37337
80514399  -4.37312
80569943  -4.37303
80632336  -4.37295
80677904  -4.37279
80736656  -4.37254
80789808  -4.37235
80845933  -4.37223
80897232  -4.37212
80953218  -4.37194
81007428  -4.37179
81062814  -4.37169
81115902  -4.37143
81171921  -4.37114
81230832  -4.37108
81289102  -4.37094
81340784  -4.37082
81391744  -4.37060
81456806  -4.37056
81516042  -4.37032
81570699  -4.37034
81622242  -4.37037
81680454  -4.37018
81739786  -4.36995
81789888  -4.36976
81845456  -4.36964
81898614  -4.36962
81953088  -4.36939
82006694  -4.36927
82061184  -4.36889
82106928  -4.36877
82158267  -4.36838
82215558  -4.36819
82270134  -4.36810
82321869  -4.36795
82379024  -4.36762
82437773  -4.36745
82492746  -4.36720
82546184  -4.36711
82597221  -4.36695
82654272  -4.36670
82706994  -4.36662
82760466  -4.36621
82813044  -4.36602
82866609  -4.36599
82924438  -4.36572
82978054  -4.36546
83032691  -4.36525
83089113  -4.36500
83149297  -4.36486
83207808  -4.36454
83261358  -4.36440
83320876  -4.36443
83379186  -4.36421
83437376  -4.36413
83483946  -4.36386
83540334  -4.36378
83598003  -4.36359
83653568  -4.36337
83707344  -4.36321
83762577  -4.36277
83824374  -4.36261
83878336  -4.36232
83938554  -4.36220
83982768  -4.36204
84039472  -4.36192
84094227  -4.36195
84151513  -4.36180
84215448  -4.36174
84269922  -4.36165
84325992  -4.36141
84377994  -4.36121
84436429  -4.36101
84486226  -4.36090
84544973  -4.36067
84599272  -4.36041
84652616  -4.36027
84707394  -4.36023
84760192  -4.36009
84815913  -4.35991
84869748  -4.35995
84926064  -4.35981
84980544  -4.35978
85037904  -4.35951
85089088  -4.35922
85144554  -4.35909
85198784  -4.35885
85255467  -4.35864
85314312  -4.35835
85373288  -4.35818
85425968  -4.35803
85484364  -4.35803
85539263  -4.35766
85594368  -4.35764
85653216  -4.35744
85707078  -4.35733
85759344  -4.35725
85824129  -4.35714
85881957  -4.35685
85931496  -4.35667
85979038  -4.35652
86036544  -4.35637
86091138  -4.35615
86150926  -4.35605
86216601  -4.35589
86269807  -4.35572
86331504  -4.35562
86376681  -4.35557
86432238  -4.35556
86487832  -4.35518
86548176  -4.35498
86608254  -4.35495
86663664  -4.35463
86722374  -4.35438
86774208  -4.35428
86832672  -4.35409
86881509  -4.35411
86943216  -4.35396
86996529  -4.35375
87053439  -4.35359
87116788  -4.35342
87168666  -4.35326
87221598  -4.35341
87274341  -4.35326
87324144  -4.35305
87379677  -4.35284
87435282  -4.35258
87488392  -4.35236
87543414  -4.35207
87599226  -4.35189
87654267  -4.35192
87715306  -4.35187
87774642  -4.35169
87826032  -4.35151
87879783  -4.35134
87939891  -4.35128
87993024  -4.35112
88053978  -4.35101
88109137  -4.35073
88165824  -4.35073
88223872  -4.35042
88281963  -4.35032
88329048  -4.35020
88382133  -4.34990
88438578  -4.34976
88497826  -4.34961
88555103  -4.34951
88614277  -4.34919
88666832  -4.34896
88730962  -4.34870
88777977  -4.34851
88839278  -4.34835
88894746  -4.34818
88954128  -4.34796
89015859  -4.34790
89071654  -4.34773
89129586  -4.34756
89183053  -4.34754
89237952  -4.34762
89286318  -4.34752
89349696  -4.34740
89408208  -4.34732
89464314  -4.34722
89522334  -4.34718
89575038  -4.34704
89630144  -4.34691
89685447  -4.34679
89739054  -4.34670
89795286  -4.34654
89852752  -4.34618
89908342  -4.34606
89965019  -4.34600
90024542  -4.34574
90078256  -4.34555
90130047  -4.34551
90187136  -4.34543
90241632  -4.34528
90299304  -4.34504
90354048  -4.34499
90414656  -4.34481
90468594  -4.34467
90524736  -4.34475
90577702  -4.34449
90639552  -4.34434
90694119  -4.34417
90747104  -4.34393
90798526  -4.34383
90857712  -4.34383
90921423  -4.34361
90977006  -4.34340
91035339  -4.34314
91090374  -4.34284
91147888  -4.34261
91196336  -4.34243
91258774  -4.34233
91315354  -4.34224
91372176  -4.34240
91432126  -4.34221
91489302  -4.34208
91544166  -4.34197
91598266  -4.34177
91654166  -4.34177
91705887  -4.34173
91760977  -4.34161
91816166  -4.34141
91870608  -4.34114
91932372  -4.34097
91985986  -4.34069
92048058  -4.34038
92108123  -4.34010
92162817  -4.34001
92215844  -4.33988
92270067  -4.33973
92331063  -4.33943
92386194  -4.33942
92446272  -4.33928
92506608  -4.33911
92563824  -4.33894
92619009  -4.33873
92666896  -4.33856
92723078  -4.33842
92778384  -4.33824
92840034  -4.33807
92894292  -4.33789
92953472  -4.33782
93014173  -4.33779
93070278  -4.33767
93131738  -4.33760
93179498  -4.33737
93237727  -4.33702
93290048  -4.33679
93349704  -4.33673
93408714  -4.33667
93465558  -4.33654
93522624  -4.33631
93572354  -4.33616
93626176  -4.33615
93684591  -4.33607
93748266  -4.33585
93808451  -4.33574
93864218  -4.33553
93927656  -4.33540
93981312  -4.33530
94039592  -4.33516
94095144  -4.33494
94147058  -4.33485
94208762  -4.33481
94260762  -4.33488
94315122  -4.33481
94371024  -4.33473
94432576  -4.33444
94487562  -4.33426
94544544  -4.33416
94599054  -4.33392
94647024  -4.33373
94708197  -4.33364
94765264  -4.33370
94824246  -4.33345
94883139  -4.33319
94938018  -4.33289
94992534  -4.33286
95059424  -4.33263
95114514  -4.33252
95166528  -4.33240
95222357  -4.33229
95279024  -4.33218
95337438  -4.33212
95392563  -4.33189
95456336  -4.33187
95514446  -4.33169
95570448  -4.33163
95615232  -4.33163
95670218  -4.33145
95731812  -4.33142
95790528  -4.33117
95846222  -4.33097
95907826  -4.33084
95963616  -4.33073
96023459  -4.33050
96074496  -4.33039
96132411  -4.33006
96189859  -4.32998
96249024  -4.32974
96309177  -4.32947
96365554  -4.32937
96422967  -4.32918
96478893  -4.32906
96543552  -4.32892
96590466  -4.32875
96648386  -4.32869
96706358  -4.32848
96763662  -4.32830
96823318  -4.32824
96879849  -4.32812
96939366  -4.32794
96992217  -4.32767
97047104  -4.32736
97094208  -4.32729
97152489  -4.32722
97215552  -4.32714
97267419  -4.32695
97321971  -4.32669
97378162  -4.32659
97439979  -4.32652
97496502  -4.32633
97549168  -4.32623
97607897  -4.32606
97661802  -4.32598
97721464  -4.32588
97778592  -4.32556
97842438  -4.32534
97898491  -4.32512
97957118  -4.32502
98015619  -4.32484
98062272  -4.32474
98114766  -4.32465
98168102  -4.32442
98224469  -4.32417
98278416  -4.32406
98338337  -4.32385
98397134  -4.32367
98456067  -4.32345
98515669  -4.32327
98564334  -4.32315
98622823  -4.32300
98679438  -4.32284
98737776  -4.32289
98792832  -4.32271
98857399  -4.32245
98913402  -4.32210
98971423  -4.32214
99022104  -4.32200
99076864  -4.32197
99139392  -4.32177
99194418  -4.32163
99257216  -4.32154
99318278  -4.32144
99370669  -4.32123
99434448  -4.32117
99489714  -4.32101
99537104  -4.32088
99592586  -4.32087
99655744  -4.32075
99716568  -4.32046
99774388  -4.32039
99829947  -4.32026
99889982  -4.32006
99949263  -4.31985


==> data/all_loglog_r3_p7.dat <==
5077  -8.57551
11197  -9.86907
11642  -9.56165
12279  -9.41361
13766  -9.33444
16811  -9.29549
18097  -8.29367
18562  -8.39962
18745  -8.48247
21443  -8.09420
21858  -8.40465
22481  -8.47247
22696  -8.35280
24301  -8.41684
24546  -8.62684
24646  -8.37688
25071  -8.42893
25383  -8.47547
25451  -8.51717
25751  -8.43903
26171  -8.47901
26198  -8.62082
26284  -8.75038
26743  -8.86949
27262  -8.97944
27382  -8.81286
27448  -8.83080
27584  -8.84754
27746  -8.86320
27747  -8.80030
27773  -8.81648
27808  -8.90434
28498  -8.77561
28571  -8.79141
29157  -8.87312
30064  -8.82108
30148  -8.83494
30376  -8.72530
30446  -8.80086
30487  -8.81430
30767  -8.77020
30815  -8.78383
31478  -8.79701
31737  -8.80966
31814  -8.82178
32192  -8.78260
32244  -8.84467
32276  -8.85541
32336  -8.86573
33424  -8.87589
33428  -8.88565
34862  -8.92989
36094  -8.73706
38600  -8.78888
39883  -8.66822
41775  -8.62655
42190  -8.64887
42584  -8.69628
44012  -8.66104
44860  -8.67920
46024  -8.74284
46896  -8.64409
48434  -8.64019
49411  -8.67800
50360  -8.65396
51094  -8.61314
52158  -8.53925
53122  -8.47096
53916  -8.40765
55064  -8.36516
58397  -8.35755
59450  -8.30476
60128  -8.30006
61025  -8.28129
61805  -8.27780
62078  -8.26091
62546  -8.31133
63213  -8.33331
63472  -8.34163
64522  -8.38642
65283  -8.32140
65515  -8.34133
66531  -8.26915
67064  -8.25611
67418  -8.24368
68499  -8.25320
68802  -8.28325
69309  -8.28141
69850  -8.27970
70436  -8.28792
71145  -8.30547
72382  -8.28325
73931  -8.18264
74999  -8.11512
76358  -8.10230
77555  -8.16282
79077  -8.10284
80674  -8.15247
82146  -8.14066
82808  -8.10118
83928  -8.11246
85863  -8.08287
87194  -8.12711
87914  -8.09890
88582  -8.12197
89475  -8.15609
90704  -8.13534
91607  -8.12722
92480  -8.13084
94064  -8.12886
95954  -8.10545
97506  -8.08317
98891  -8.07227
100143  -8.10254
100794  -8.11671
101235  -8.14498
105883  -8.10738
109612  -8.05256
113749  -8.02939
117818  -7.99624
123405  -7.95835
129267  -7.94746
134832  -7.92127
139971  -7.89026
143531  -7.89416
155917  -7.88597
464808  -7.40970
718260  -7.23844
956160  -7.08254
1182166  -6.94777
1414485  -6.84501
1631022  -6.79274
1846897  -6.72781
2065597  -6.65799
2277801  -6.62440
2483927  -6.58601
2556080  -6.56526
2629560  -6.55119
2703658  -6.53431
2772663  -6.51686
2845494  -6.49567
2920710  -6.48718
2990026  -6.47419
3061298  -6.46072
3130800  -6.44758
3204288  -6.43820
3275166  -6.42730
3352284  -6.41609
3426200  -6.40073
3495591  -6.39067
3566736  -6.37818
3636942  -6.36931
3712146  -6.36235
3781850  -6.35300
3855370  -6.34311
3924925  -6.33185
3995032  -6.32136
4069410  -6.31243
4139778  -6.30569
4211680  -6.29890
4286425  -6.28864
4359694  -6.27578
4433634  -6.26369
4504398  -6.25505
4575240  -6.24494
4648369  -6.23381
4725960  -6.22545
4798190  -6.21482
4873280  -6.20812
4942823  -6.20188
5022384  -6.19600
5097716  -6.18937
5169004  -6.18215
5241064  -6.17730
5312732  -6.16944
5384402  -6.16403
5459795  -6.16210
5532272  -6.15502
5609071  -6.15096
5679118  -6.14306
5752592  -6.13960
5829297  -6.13300
5896718  -6.12680
5968775  -6.11999
6043512  -6.11051
6117998  -6.10474
6188430  -6.09872
6260760  -6.09548
6335988  -6.09285
6407560  -6.08699
6481005  -6.07981
6556044  -6.07327
6630165  -6.06645
6708078  -6.06051
6781932  -6.05320
6855225  -6.04772
6931776  -6.04124
7004834  -6.03508
7076442  -6.03239
7145550  -6.02853
7224144  -6.02550
7296234  -6.01988
7376427  -6.01510
7453725  -6.00953
7527894  -6.00613
7604160  -6.00328
7677718  -5.99977
7746976  -5.99542
7826300  -5.99187
7903600  -5.98600
7977637  -5.98140
8055294  -5.97785
8132560  -5.97484
8208702  -5.97153
8279850  -5.96923
8357205  -5.96468
8437722  -5.96005
8513838  -5.95570
8592273  -5.94997
8669655  -5.94476
8748465  -5.94082
8823200  -5.93648
8896411  -5.93354
8972464  -5.92628
9051507  -5.92393
9127346  -5.92210
9203952  -5.91931
9278550  -5.91668
9355158  -5.91412
9432086  -5.91053
9508815  -5.90831
9580950  -5.90218
9657604  -5.90103
9734208  -5.89704
9812765  -5.89297
9888246  -5.88923
9964602  -5.88631
10039702  -5.88311
10117539  -5.88007
10191690  -5.87686
10268550  -5.87282
10345871  -5.87132
10421850  -5.86783
10503936  -5.86559
10580334  -5.86131
10662128  -5.85927
10742078  -5.85607
10821435  -5.85193
10904240  -5.84927
10979386  -5.84520
11054880  -5.84153
11134960  -5.83918
11212715  -5.83714
11287501  -5.83427
11366736  -5.83017
11441950  -5.82669
11517864  -5.82361
11595960  -5.82039
11673282  -5.81766
11749312  -5.81498
11826351  -5.81152
11904384  -5.80682
11978730  -5.80455
12057240  -5.80211
12133851  -5.79884
12213010  -5.79506
12284025  -5.79075
12360272  -5.78697
12438843  -5.78360
12517074  -5.78191
12594306  -5.77913
12669810  -5.77639
12749238  -5.77343
12829146  -5.77115
12910608  -5.76964
12985704  -5.76531
13063587  -5.76143
13142145  -5.75931
13218666  -5.75531
13298332  -5.75283
13371934  -5.75063
13448238  -5.74848
13527813  -5.74570
13604992  -5.74346
13682393  -5.74007
13766184  -5.73873
13845042  -5.73593
13922270  -5.73471
13999138  -5.73285
14074458  -5.73092
14154430  -5.72837
14231600  -5.72559
14308368  -5.72316
14386194  -5.72106
14463516  -5.71863
14542440  -5.71633
14624142  -5.71301
14704355  -5.71143
14782610  -5.70938
14863096  -5.70671
14941126  -5.70464
15017314  -5.70235
15094080  -5.70063
15176128  -5.69851
15257202  -5.69654
15335650  -5.69394
15415338  -5.69319
15494712  -5.69029
15576650  -5.68833
15655552  -5.68594
15737175  -5.68467
15820064  -5.68239
15898198  -5.68161
15979776  -5.67985
16058394  -5.67872
16141536  -5.67648
16222950  -5.67409
16304175  -5.67175
16382475  -5.66876
16464134  -5.66663
16546968  -5.66484
16629808  -5.66245
16709319  -5.66118
16786050  -5.65846
16864560  -5.65557
16945615  -5.65362
17021138  -5.65128
17105954  -5.64930
17182112  -5.64735
17262752  -5.64468
17348670  -5.64489
17434716  -5.64233
17513712  -5.64030
17591360  -5.63820
17677350  -5.63592
17760237  -5.63487
17839200  -5.63274
17919663  -5.63013
17998224  -5.62757
18082922  -5.62561
18165465  -5.62337
18248568  -5.62197
18332960  -5.61974
18413805  -5.61849
18492240  -5.61719
18577600  -5.61608
18659864  -5.61414
18742550  -5.61193
18829936  -5.60964
18913458  -5.60724
18988328  -5.60575
19066576  -5.60284
19146900  -5.60084
19226387  -5.59947
19305702  -5.59827
19388289  -5.59681
19467643  -5.59579
19553400  -5.59466
19638054  -5.59378
19722805  -5.59159
19803732  -5.58978
19884218  -5.58722
19964118  -5.58486
20046806  -5.58222
20129073  -5.58069
20209788  -5.57897
20288040  -5.57632
20368354  -5.57448
20452358  -5.57367
20532551  -5.57242
20619504  -5.57179
20697920  -5.57029
20782752  -5.56904
20867100  -5.56617
20952800  -5.56335
21037893  -5.56110
21122550  -5.55858
21204240  -5.55789
21285559  -5.55618
21367120  -5.55363
21449472  -5.55214
21532766  -5.55069
21619840  -5.54927
21705174  -5.54746
21788362  -5.54547
21871161  -5.54384
21950528  -5.54336
22032846  -5.54134
22120512  -5.53984
22204338  -5.53865
22284992  -5.53815
22372176  -5.53670
22454445  -5.53556
22536448  -5.53408
22623120  -5.53190
22704924  -5.52959
22785984  -5.52831
22873226  -5.52659
22954152  -5.52528
23038252  -5.52310
23122746  -5.52190
23214700  -5.52028
23299029  -5.51938
23383440  -5.51750
23467390  -5.51588
23551110  -5.51402
23637696  -5.51261
23720100  -5.51057
23805045  -5.50918
23887260  -5.50691
23973212  -5.50511
24057657  -5.50464
24144219  -5.50281
24229102  -5.50182
24314656  -5.50110
24398026  -5.49957
24481608  -5.49875
24566886  -5.49733
24649425  -5.49647
24733524  -5.49438
24814600  -5.49266
24890554  -5.49138
24970216  -5.49004
25058261  -5.48780
25148950  -5.48661
25235985  -5.48526
25327962  -5.48380
25418454  -5.48247
25511519  -5.48094
25599486  -5.47993
25685136  -5.47803
25774452  -5.47661
25866255  -5.47498
25957425  -5.47360
26047130  -5.47193
26136913  -5.47011
26227008  -5.46901
26316729  -5.46721
26404816  -5.46614
26491575  -5.46460
26584350  -5.46305
26675592  -5.46123
26768753  -5.45998
26856504  -5.45928
26945582  -5.45767
27035550  -5.45638
27127040  -5.45491
27215194  -5.45283
27305280  -5.45191
27392416  -5.45020
27481590  -5.44824
27569070  -5.44707
27659398  -5.44552
27752246  -5.44444
27837200  -5.44307
27924501  -5.44077
28015278  -5.43942
28104591  -5.43800
28187346  -5.43674
28277168  -5.43546
28371600  -5.43469
28461760  -5.43345
28551069  -5.43247
28643032  -5.43070
28731488  -5.42941
28822208  -5.42814
28911570  -5.42718
29005162  -5.42548
29098400  -5.42448
29185344  -5.42229
29276118  -5.42139
29367560  -5.42037
29458496  -5.41928
29551632  -5.41796
29646885  -5.41744
29735971  -5.41623
29831742  -5.41508
29922002  -5.41404
30012622  -5.41262
30105360  -5.41158
30194554  -5.41046
30288518  -5.40966
30388032  -5.40916
30479514  -5.40852
30574655  -5.40674
30662866  -5.40566
30756480  -5.40487
30846425  -5.40368
30935214  -5.40214
31030200  -5.40113
31126350  -5.40001
31215630  -5.39958
31305135  -5.39801
31387658  -5.39722
31480872  -5.39611
31573440  -5.39501
31666392  -5.39385
31760592  -5.39266
31852680  -5.39115
31939722  -5.38979
32025152  -5.38852
32116425  -5.38731
32204992  -5.38606
32297310  -5.38504
32393920  -5.38346
32486449  -5.38265
32579798  -5.38205
32674384  -5.38165
32761098  -5.38109
32852544  -5.37999
32948793  -5.37905
33037432  -5.37844
33126480  -5.37738
33220800  -5.37630
33310761  -5.37546
33406368  -5.37455
33498270  -5.37389
33588276  -5.37297
33680754  -5.37260
33774975  -5.37169
33863264  -5.37049
33957160  -5.36988
34051650  -5.36892
34144814  -5.36788
34242450  -5.36679
34338205  -5.36567
34433109  -5.36505
34522430  -5.36387
34615872  -5.36330
34704550  -5.36266
34805493  -5.36152
34894946  -5.36087
34988928  -5.36048
35075781  -5.35962
35170578  -5.35839
35265254  -5.35741
35356800  -5.35631
35453088  -5.35536
35539442  -5.35441
35632350  -5.35315
35727240  -5.35181
35830184  -5.35039
35918992  -5.34978
36010929  -5.34897
36105130  -5.34805
36199248  -5.34699
36291984  -5.34639
36385456  -5.34478
36482930  -5.34376
36575670  -5.34238
36670912  -5.34158
36764311  -5.34076
36861604  -5.33979
36956244  -5.33895
37046745  -5.33784
37141710  -5.33739
37235328  -5.33695
37334208  -5.33592
37425842  -5.33519
37521693  -5.33435
37616800  -5.33445
37705350  -5.33404
37798371  -5.33353
37896288  -5.33312
37981854  -5.33214
38077120  -5.33148
38171124  -5.33036
38266800  -5.32952
38358702  -5.32891
38453144  -5.32840
38549680  -5.32730
38640849  -5.32627
38739958  -5.32521
38840406  -5.32479
38933820  -5.32394
39027150  -5.32310
39121720  -5.32171
39216848  -5.32103
39311344  -5.32027
39411950  -5.31972
39510117  -5.31906
39606310  -5.31818
39698352  -5.31718
39791483  -5.31642
39888816  -5.31583
39981635  -5.31507
40075200  -5.31429
40172400  -5.31324
40265265  -5.31227
40357952  -5.31169
40450477  -5.31110
40550640  -5.31018
40643004  -5.30942
40740942  -5.30828
40837278  -5.30715
40933360  -5.30668
41027724  -5.30568
41128347  -5.30504
41222472  -5.30417
41316224  -5.30346
41409315  -5.30217
41505088  -5.30078
41597328  -5.30012
41695952  -5.29946
41795550  -5.29864
41894990  -5.29786
41989184  -5.29695
42090480  -5.29642
42183360  -5.29570
42283200  -5.29489
42379200  -5.29390
42482039  -5.29298
42579570  -5.29253
42672636  -5.29173
42775136  -5.29026
42870853  -5.28967
42963960  -5.28909
43063735  -5.28817
43158616  -5.28745
43254594  -5.28627
43347134  -5.28538
43442781  -5.28476
43542150  -5.28369
43645058  -5.28326
43740848  -5.28263
43836414  -5.28151
43934475  -5.28071
44034720  -5.27982
44133440  -5.27876
44226507  -5.27752
44323096  -5.27693
44423874  -5.27605
44521408  -5.27520
44621328  -5.27443
44718605  -5.27403
44817900  -5.27297
44905696  -5.27238
45004642  -5.27131
45095734  -5.27046
45194677  -5.26933
45295025  -5.26869
45388480  -5.26813
45485408  -5.26740
45589778  -5.26674
45692667  -5.26578
45789025  -5.26492
45887782  -5.26344
45982128  -5.26254
46078840  -5.26207
46179185  -5.26162
46280322  -5.26086
46378272  -5.26040
46470512  -5.26013
46569392  -5.25923
46666815  -5.25864
46761318  -5.25796
46860350  -5.25717
46962752  -5.25618
47064336  -5.25548
47163840  -5.25502
47262050  -5.25410
47362200  -5.25354
47454525  -5.25251
47549907  -5.25201
47651025  -5.25125
47752126  -5.25089
47849600  -5.25004
47951130  -5.24945
48051230  -5.24896
48152754  -5.24825
48247184  -5.24788
48346390  -5.24752
48447405  -5.24718
48549491  -5.24659
48646315  -5.24564
48746062  -5.24522
48845376  -5.24432
48944416  -5.24347
49045245  -5.24318
49143690  -5.24255
49244928  -5.24191
49344210  -5.24098
49444800  -5.24019
49544736  -5.23922
49646637  -5.23839
49744454  -5.23835
49846320  -5.23727
49941918  -5.23667
50038150  -5.23546
50141258  -5.23456
50250042  -5.23353
50352480  -5.23274
50451232  -5.23185
50562054  -5.23118
50664969  -5.23075
50766876  -5.23028
50869386  -5.22912
50971806  -5.22882
51076560  -5.22855
51185648  -5.22812
51288512  -5.22746
51396202  -5.22652
51499113  -5.22595
51597480  -5.22537
51705243  -5.22440
51805440  -5.22363
51907383  -5.22302
52005710  -5.22222
52112031  -5.22197
52224090  -5.22138
52329600  -5.22073
52433207  -5.22032
52536256  -5.21955
52640925  -5.21893
52748144  -5.21817
52856512  -5.21776
52958064  -5.21727
53062542  -5.21642
53165360  -5.21594
53271018  -5.21513
53376048  -5.21472
53485440  -5.21411
53589393  -5.21365
53697264  -5.21327
53806290  -5.21264
53911766  -5.21197
54016236  -5.21142
54123474  -5.21055
54225600  -5.20982
54335982  -5.20882
54439696  -5.20814
54546510  -5.20719
54648682  -5.20637
54755928  -5.20525
54859408  -5.20459
54961110  -5.20362
55066640  -5.20318
55174122  -5.20238
55276950  -5.20179
55387200  -5.20129
55493537  -5.20080
55605414  -5.19981
55711035  -5.19886
55818456  -5.19843
55924062  -5.19758
56031378  -5.19710
56140592  -5.19632
56240925  -5.19584
56350065  -5.19557
56451177  -5.19495
56559254  -5.19422
56667904  -5.19352
56770631  -5.19319
56876733  -5.19228
56984355  -5.19139
57086373  -5.19088
57194070  -5.19013
57305971  -5.18979
57410190  -5.18955
57512475  -5.18888
57610640  -5.18801
57720150  -5.18724
57827815  -5.18672
57927795  -5.18621
58036950  -5.18528
58138725  -5.18467
58250970  -5.18396
58351766  -5.18383
58460226  -5.18326
58570432  -5.18253
58681185  -5.18154
58795214  -5.18053
58896400  -5.17997
59011488  -5.17943
59118784  -5.17927
59226768  -5.17867
59337135  -5.17814
59442934  -5.17743
59539520  -5.17692
59647218  -5.17639
59753920  -5.17603
59864058  -5.17553
59974350  -5.17464
60086358  -5.17371
60194945  -5.17309
60306600  -5.17292
60417984  -5.17261
60523712  -5.17158
60635328  -5.17107
60742576  -5.17091
60848078  -5.17022
60954384  -5.16944
61062186  -5.16883
61168445  -5.16829
61274470  -5.16753
61386545  -5.16705
61488960  -5.16668
61606010  -5.16619
61719760  -5.16582
61824477  -5.16554
61936810  -5.16461
62043696  -5.16368
62149824  -5.16323
62261846  -5.16283
62365360  -5.16178
62471538  -5.16129
62583072  -5.16078
62691138  -5.16024
62799900  -5.15994
62906394  -5.15935
63018972  -5.15898
63125913  -5.15858
63231262  -5.15782
63341325  -5.15756
63448179  -5.15704
63554690  -5.15612
63660510  -5.15526
63768042  -5.15490
63873216  -5.15426
63979448  -5.15382
64086444  -5.15342
64197450  -5.15282
64312272  -5.15209
64428576  -5.15135
64538158  -5.15065
64647722  -5.15020
64757550  -5.14950
64871406  -5.14906
64984161  -5.14836
65096603  -5.14766
65212745  -5.14683
65323642  -5.14632
65431845  -5.14574
65534944  -5.14527
65642344  -5.14429
65749440  -5.14356
65862766  -5.14296
65968354  -5.14226
66077532  -5.14163
66185110  -5.14138
66293271  -5.14040
66397872  -5.14011
66514320  -5.13983
66634473  -5.13900
66742560  -5.13851
66853098  -5.13756
66961840  -5.13695
67073040  -5.13640
67180410  -5.13592
67289328  -5.13504
67395327  -5.13495
67512870  -5.13434
67626544  -5.13382
67737722  -5.13310
67844710  -5.13302
67958437  -5.13247
68070006  -5.13224
68184765  -5.13174
68292576  -5.13123
68405298  -5.13081
68510775  -5.13008
68618376  -5.12944
68725350  -5.12893
68835392  -5.12851
68951935  -5.12826
69062787  -5.12775
69178257  -5.12736
69289056  -5.12687
69406336  -5.12625
69517888  -5.12565
69629013  -5.12523
69735168  -5.12451
69845040  -5.12386
69955446  -5.12325
70065990  -5.12269
70172100  -5.12213
70283448  -5.12164
70391675  -5.12097
70506081  -5.12038
70618743  -5.11978
70731840  -5.11952
70843770  -5.11904
70957728  -5.11885
71072781  -5.11850
71187474  -5.11766
71291835  -5.11722
71406528  -5.11689
71519139  -5.11641
71625105  -5.11590
71736550  -5.11531
71850747  -5.11508
71956272  -5.11481
72063595  -5.11402
72171144  -5.11361
72281775  -5.11291
72393084  -5.11228
72506643  -5.11221
72619920  -5.11169
72733302  -5.11119
72843936  -5.11056
72955566  -5.11010
73065060  -5.10963
73177707  -5.10911
73289862  -5.10864
73407744  -5.10810
73519056  -5.10743
73629743  -5.10699
73739370  -5.10655
73852718  -5.10631
73962432  -5.10575
74081970  -5.10511
74196825  -5.10480
74311275  -5.10396
74425536  -5.10389
74541186  -5.10339
74650512  -5.10301
74763403  -5.10262
74880900  -5.10202
74999394  -5.10144
75112459  -5.10113
75225900  -5.10046
75331866  -5.09988
75442842  -5.09943
75558624  -5.09875
75671328  -5.09829
75784206  -5.09772
75897900  -5.09732
76013802  -5.09662
76126908  -5.09642
76248094  -5.09595
76363222  -5.09551
76475800  -5.09507
76579506  -5.09493
76691200  -5.09441
76805550  -5.09419
76913590  -5.09382
77025950  -5.09314
77139842  -5.09249
77253063  -5.09253
77367429  -5.09215
77476464  -5.09192
77588461  -5.09143
77705757  -5.09099
77817528  -5.09055
77931282  -5.08988
78046128  -5.08947
78157248  -5.08885
78271650  -5.08847
78383280  -5.08788
78494814  -5.08736
78614400  -5.08692
78724721  -5.08652
78840525  -5.08621
78954525  -5.08580
79066368  -5.08516
79177520  -5.08464
79293425  -5.08419
79405848  -5.08378
79520400  -5.08361
79630200  -5.08299
79744824  -5.08258
79853904  -5.08221
79964919  -5.08170
80074891  -5.08121
80192407  -5.08072
80306490  -5.08023
80422080  -5.07977
80532762  -5.07940
80652510  -5.07913
80764262  -5.07865
80876466  -5.07798
80993406  -5.07737
81107295  -5.07697
81220266  -5.07630
81336464  -5.07591
81454665  -5.07513
81566019  -5.07492
81679554  -5.07462
81789945  -5.07433
81905259  -5.07403
82018695  -5.07397
82130320  -5.07395
82243600  -5.07355
82359932  -5.07333
82474891  -5.07286
82589078  -5.07241
82699725  -5.07197
82812402  -5.07171
82925802  -5.07120
83041485  -5.07090
83161590  -5.07052
83274606  -5.07009
83390400  -5.06988
83493120  -5.06955
83618704  -5.06921
83733416  -5.06862
83844954  -5.06825
83959678  -5.06811
84072105  -5.06741
84185840  -5.06702
84294846  -5.06660
84411834  -5.06594
84525552  -5.06533
84637355  -5.06491
84752512  -5.06442
84864557  -5.06410
84979906  -5.06355
85091512  -5.06336
85205275  -5.06294
85319424  -5.06263
85439650  -5.06219
85552064  -5.06165
85663168  -5.06144
85775184  -5.06089
85895658  -5.06054
86005329  -5.06012
86121453  -5.05967
86238960  -5.05927
86359806  -5.05859
86477401  -5.05822
86595904  -5.05779
86718960  -5.05762
86835276  -5.05711
86954400  -5.05663
87065646  -5.05611
87177024  -5.05560
87290615  -5.05493
87406812  -5.05452
87520416  -5.05413
87634175  -5.05381
87744150  -5.05326
87868395  -5.05265
87977046  -5.05229
88090314  -5.05157
88206800  -5.05123
88326198  -5.05085
88437312  -5.05045
88554576  -5.05018
88663891  -5.04970
88776650  -5.04913
88891850  -5.04864
89014173  -5.04803
89132097  -5.04764
89245056  -5.04730
89359741  -5.04685
89478950  -5.04643
89596450  -5.04612
89711886  -5.04577
89829720  -5.04534
89947989  -5.04480
90064650  -5.04421
90179638  -5.04364
90296704  -5.04324
90419472  -5.04289
90532152  -5.04236
90649248  -5.04181
90766962  -5.04150
90881520  -5.04112
90997517  -5.04070
91114461  -5.04000
91235115  -5.03939
91344825  -5.03907
91462314  -5.03856
91575114  -5.03819
91687006  -5.03779
91805906  -5.03750
91919575  -5.03721
92032800  -5.03654
92150190  -5.03612
92268720  -5.03575
92388960  -5.03551
92512704  -5.03534
92625055  -5.03498
92739456  -5.03485
92853344  -5.03463
92965760  -5.03432
93086118  -5.03394
93205968  -5.03345
93320800  -5.03317
93441566  -5.03252
93551478  -5.03203
93669726  -5.03160
93785054  -5.03118
93907557  -5.03092
94027215  -5.03027
94147323  -5.03006
94260634  -5.02961
94371856  -5.02905
94486464  -5.02857
94595670  -5.02798
94719010  -5.02771
94833002  -5.02715
94953549  -5.02664
95079077  -5.02632
95191920  -5.02595
95312709  -5.02582
95426217  -5.02560
95537178  -5.02515
95651568  -5.02473
95770098  -5.02448
95892005  -5.02408
96012662  -5.02359
96125814  -5.02318
96245364  -5.02257
96369600  -5.02235
96485856  -5.02193
96606400  -5.02147
96725856  -5.02104
96846156  -5.02072
96965370  -5.02014
97080128  -5.01998
97190736  -5.01961
97307328  -5.01928
97418910  -5.01900
97535520  -5.01858
97650285  -5.01850
97766448  -5.01810
97879023  -5.01764
97990800  -5.01709
98107147  -5.01667
98220400  -5.01623
98338640  -5.01564
98461470  -5.01518
98578281  -5.01452
98691550  -5.01382
98812800  -5.01355
98926335  -5.01318
99044257  -5.01294
99163431  -5.01232
99280970  -5.01190
99407855  -5.01181
99527850  -5.01157
99639552  -5.01111
99762897  -5.01071
99884865  -5.01015


==> data/all_loglog_r4_p11.dat <==
234446  -15.0892
501029  -10.2978
545723  -10.3108
556838  -12.0388
602461  -11.6175
614066  -11.3659
709111  -12.0722
723211  -11.8345
773926  -12.3105
787882  -12.3917
797611  -12.7181
798107  -12.9852
812011  -12.9908
842596  -12.7956
887657  -12.4425
918154  -12.6608
926584  -12.8521
927747  -12.7126
953243  -12.2978
1000033  -12.4797
1064576  -12.6448
1064802  -12.7942
1099496  -12.6913
1104248  -12.8264
1109716  -12.8405
1112437  -12.7483
1119467  -12.8658
1122519  -12.7795
1129211  -12.6994
1142158  -12.8068
1162928  -12.9072
1175648  -13.0013
1181618  -12.7599
1184808  -12.7729
1186277  -12.7852
1195243  -12.8722
1195408  -12.8812
1202204  -12.8183
1217346  -12.8978
1241437  -12.9735
1265654  -13.0455
1268658  -13.1141
1281933  -13.1166
1282789  -12.9345
1298917  -12.6405
1299157  -12.5359
1314626  -12.6085
1321589  -12.5654
1337024  -12.6344
1352215  -12.5927
1365734  -12.6586
1389086  -12.7117
1517926  -12.6251
1549501  -12.6755
1611112  -12.7197
1665474  -12.6879
1717734  -12.6605
1734617  -12.7308
1764029  -12.7047
1798078  -12.6255
1822789  -12.6345
1848689  -12.5412
1890226  -12.6266
1944226  -12.7282
1991872  -12.7103
2029691  -12.7155
2043026  -12.7410
2060317  -12.6260
2128002  -12.7107
2167219  -12.6051
2187014  -12.5245
2215222  -12.5703
2251686  -12.5128
2277222  -12.5239
2307728  -12.4871
2356333  -12.4525
2373568  -12.4499
2389492  -12.4619
2445678  -12.5160
2467655  -12.5398
2501909  -12.5490
2529624  -12.5973
2544890  -12.5921
2586984  -12.6248
2659917  -12.5950
2697179  -12.6504
2725479  -12.6684
2752726  -12.6972
2803853  -12.6799
2839106  -12.6965
2863383  -12.7124
2900182  -12.6907
2967112  -12.6609
3031414  -12.6043
3077169  -12.5333
3133637  -12.5392
3204288  -12.6410
3234414  -12.6182
3258999  -12.6379
3304584  -12.5848
3384213  -12.5427
3421159  -12.5481
3465944  -12.5608
3527586  -12.5229
3601970  -12.4871
3651385  -12.4736
3710602  -12.4939
3744655  -12.5005
3782172  -12.4752
3806051  -12.4758
3854941  -12.4644
3932158  -12.4299
4028349  -12.4434
4068897  -12.4393
4110402  -12.4078
4148206  -12.4047
4338897  -12.3918
4488842  -12.4231
4705434  -12.4001
4841315  -12.4201
5000786  -12.3762
5178573  -12.3759
5333390  -12.3891
5524034  -12.3739
5779005  -12.3639
6016064  -12.3033
6243298  -12.2830
6369931  -12.3074
6537640  -12.2868
6709434  -12.2706
6897210  -12.2515
7018468  -12.2321
7148626  -12.2101
7296503  -12.2057
7428599  -12.2075
7555643  -12.1946
7693979  -12.2034
7848277  -12.1858
7966239  -12.1856
8106181  -12.1683
8227518  -12.1751
8387200  -12.1747
8514454  -12.1679
8669263  -12.1418
8799522  -12.1209
8955200  -12.1237
9126869  -12.1045
9283616  -12.0907
9430222  -12.0786
9587794  -12.0825
9716072  -12.0840
9887213  -12.0706
10046736  -12.0584
10188752  -12.0636
10274178  -12.0353
10382667  -12.0199
10512310  -12.0293
10630812  -12.0084
10762392  -12.0199
10888316  -12.0235
11011362  -12.0253
11151814  -12.0122
11272295  -12.0027
11365037  -11.9803
11469069  -11.9650
11587824  -11.9505
11700145  -11.9201
11830124  -11.9069
11927703  -11.9131
12020601  -11.9048
12130840  -11.8940
12253181  -11.8771
12369837  -11.8680
12500636  -11.8617
12628368  -11.8388
12743675  -11.8254
12851496  -11.8287
12983974  -11.8249
13100206  -11.8086
13223101  -11.7888
13340452  -11.7786
13453026  -11.7664
13578084  -11.7561
13700264  -11.7579
13841774  -11.7487
13977664  -11.7362
14088044  -11.7351
14225088  -11.7238
14333743  -11.7082
14429774  -11.7041
14541673  -11.7042
14650246  -11.7176
14734572  -11.7092
14847306  -11.7011
14932332  -11.6955
15022424  -11.6908
15112700  -11.6874
15212856  -11.6913
15301786  -11.6838
15406808  -11.6801
15528540  -11.6810
15613960  -11.6797
15732525  -11.6688
15843607  -11.6665
15972144  -11.6705
16090700  -11.6699
16189568  -11.6618
16271616  -11.6576
16345180  -11.6477
16450935  -11.6468
16544593  -11.6288
16644872  -11.6308
16754558  -11.6252
16856967  -11.6359
16974726  -11.6364
17081455  -11.6323
17190407  -11.6269
17276922  -11.6196
17366557  -11.6202
17506182  -11.6054
17601960  -11.6004
17690450  -11.5975
17774553  -11.5889
17886029  -11.5777
17983264  -11.5838
18066029  -11.5784
18159092  -11.5826
18290574  -11.5813
18405480  -11.5796
18537278  -11.5762
18628190  -11.5734
18701115  -11.5613
18785337  -11.5647
18880722  -11.5662
18962754  -11.5563
19053864  -11.5592
19166974  -11.5587
19238675  -11.5553
19336091  -11.5561
19444694  -11.5578
19548603  -11.5570
19631959  -11.5508
19734444  -11.5541
19833560  -11.5582
19933637  -11.5518
20014142  -11.5464
20123426  -11.5485
20225215  -11.5377
20311421  -11.5317
20402291  -11.5285
20524571  -11.5296
20640450  -11.5242
20739657  -11.5185
20839465  -11.5136
20929638  -11.5029
21010124  -11.4949
21078102  -11.4921
21172746  -11.4833
21264700  -11.4853
21383200  -11.4802
21456821  -11.4769
21564695  -11.4783
21657910  -11.4694
21751883  -11.4702
21851942  -11.4632
21956200  -11.4598
22058928  -11.4541
22142649  -11.4529
22245446  -11.4578
22367512  -11.4606
22490255  -11.4634
22568650  -11.4619
22659436  -11.4590
22740136  -11.4598
22827362  -11.4580
22930569  -11.4582
22995118  -11.4590
23105971  -11.4591
23188144  -11.4628
23291016  -11.4582
23406358  -11.4625
23497832  -11.4636
23576950  -11.4690
23657376  -11.4707
23739520  -11.4721
23832624  -11.4633
23936544  -11.4629
24030681  -11.4594
24140748  -11.4548
24242672  -11.4532
24369315  -11.4445
24453948  -11.4424
24551690  -11.4365
24644299  -11.4336
24740370  -11.4302
24806649  -11.4204
24872492  -11.4223
24962038  -11.4161
25062096  -11.4151
25130352  -11.4205
25228846  -11.4186
25309609  -11.4137
25404089  -11.4094
25506086  -11.4147
25599920  -11.4091
25696905  -11.4138
25815311  -11.4109
25913410  -11.4112
26002782  -11.4155
26112458  -11.4133
26199057  -11.4111
26306034  -11.4140
26431673  -11.4170
26530110  -11.4140
26614342  -11.4111
26707742  -11.4155
26790475  -11.4063
26893447  -11.4017
26974215  -11.3965
27080798  -11.3938
27166784  -11.3941
27273025  -11.3927
27352558  -11.3895
27444800  -11.3860
27530112  -11.3890
27610899  -11.3858
27698376  -11.3847
27806544  -11.3826
27895225  -11.3813
27974718  -11.3778
28074810  -11.3795
28156488  -11.3770
28275678  -11.3787
28361376  -11.3808
28422584  -11.3810
28499912  -11.3822
28583175  -11.3845
28662834  -11.3857
28756184  -11.3747
28860693  -11.3737
28939483  -11.3711
29021584  -11.3693
29125369  -11.3672
29223900  -11.3626
29320344  -11.3589
29429440  -11.3618
29522832  -11.3584
29645536  -11.3566
29724864  -11.3545
29821598  -11.3528
29915960  -11.3493
29999290  -11.3535
30109176  -11.3558
30213206  -11.3528
30305124  -11.3496
30385557  -11.3460
30497272  -11.3430
30583906  -11.3390
30674614  -11.3364
30777354  -11.3307
30859590  -11.3246
30960745  -11.3188
31077648  -11.3152
31165874  -11.3166
31257304  -11.3108
31363466  -11.3080
31465386  -11.3066
31560189  -11.3078
31640030  -11.3032
31713600  -11.2990
31791266  -11.2998
31879426  -11.2949
31969742  -11.2905
32058185  -11.2886
32143333  -11.2893
32233635  -11.2915
32332258  -11.2841
32450386  -11.2817
32525225  -11.2803
32609888  -11.2797
32692795  -11.2739
32803597  -11.2750
32911336  -11.2781
32979785  -11.2765
33095738  -11.2712
33211584  -11.2729
33301010  -11.2710
33408678  -11.2721
33495102  -11.2724
33621085  -11.2715
33724842  -11.2689
33805858  -11.2643
33903823  -11.2621
34001944  -11.2609
34091705  -11.2558
34218306  -11.2547
34321995  -11.2460
34399176  -11.2398
34490570  -11.2381
34578208  -11.2366
34681896  -11.2351
34788672  -11.2350
34887040  -11.2332
34989690  -11.2292
35085654  -11.2259
35186869  -11.2271
35284710  -11.2244
35419502  -11.2260
35501520  -11.2230
35614094  -11.2234
35718319  -11.2246
35803131  -11.2244
35884859  -11.2229
36006864  -11.2237
36092370  -11.2235
36164718  -11.2241
36246864  -11.2192
36343678  -11.2176
36437557  -11.2161
36542058  -11.2150
36647736  -11.2090
36722304  -11.2040
36820269  -11.2067
36948672  -11.2044
37017280  -11.2029
37125984  -11.2019
37216320  -11.1965
37301840  -11.1940
37395818  -11.1930
37503749  -11.1898
37611459  -11.1874
37685955  -11.1851
37783862  -11.1857
37875950  -11.1817
37969286  -11.1807
38064798  -11.1767
38134982  -11.1780
38215303  -11.1753
38357555  -11.1732
38447890  -11.1695
38536350  -11.1708
38630528  -11.1695
38720520  -11.1686
38815168  -11.1696
38892970  -11.1704
38990464  -11.1724
39064450  -11.1702
39166568  -11.1719
39265183  -11.1666
39341920  -11.1631
39411898  -11.1610
39497186  -11.1642
39589053  -11.1649
39697506  -11.1636
39777550  -11.1614
39859800  -11.1599
39929910  -11.1570
40012428  -11.1539
40099845  -11.1532
40203327  -11.1498
40287040  -11.1479
40359870  -11.1477
40443012  -11.1445
40542464  -11.1428
40633182  -11.1459
40716195  -11.1450
40808682  -11.1386
40896562  -11.1381
41000682  -11.1356
41071240  -11.1331
41146704  -11.1288
41247288  -11.1293
41328576  -11.1277
41412346  -11.1241
41521059  -11.1203
41627200  -11.1191
41730424  -11.1155
41804011  -11.1160
41896178  -11.1166
41980064  -11.1129
42070477  -11.1101
42144992  -11.1099
42225352  -11.1077
42312176  -11.1066
42388982  -11.1046
42461626  -11.1052
42538112  -11.1021
42631596  -11.0996
42709934  -11.0990
42798764  -11.0973
42865971  -11.0979
42939762  -11.0991
43030382  -11.0964
43112027  -11.0919
43188658  -11.0910
43276336  -11.0921
43362634  -11.0865
43445240  -11.0881
43528442  -11.0855
43626213  -11.0831
43708224  -11.0804
43785581  -11.0780
43871304  -11.0773
43974542  -11.0777
44076254  -11.0763
44153499  -11.0730
44252658  -11.0713
44338746  -11.0701
44428345  -11.0661
44514942  -11.0638
44622704  -11.0597
44709877  -11.0590
44796464  -11.0592
44877854  -11.0530
44944214  -11.0508
45012646  -11.0545
45099553  -11.0521
45174770  -11.0515
45259408  -11.0467
45336960  -11.0470
45426399  -11.0446
45517608  -11.0426
45618978  -11.0390
45715312  -11.0365
45799698  -11.0360
45868170  -11.0351
45964482  -11.0359
46048425  -11.0373
46142886  -11.0390
46226406  -11.0395
46309314  -11.0389
46395325  -11.0365
46514772  -11.0345
46624242  -11.0339
46706821  -11.0321
46780376  -11.0289
46883970  -11.0275
46958416  -11.0253
47044839  -11.0256
47141243  -11.0259
47220853  -11.0223
47334132  -11.0238
47423814  -11.0219
47518161  -11.0196
47634481  -11.0162
47711618  -11.0139
47799438  -11.0114
47888856  -11.0109
47966675  -11.0128
48064167  -11.0140
48156769  -11.0121
48238062  -11.0099
48316563  -11.0084
48388880  -11.0053
48502070  -11.0022
48588975  -11.0015
48651200  -11.0021
48732264  -11.0020
48829760  -11.0044
48893400  -11.0020
48981615  -11.0028
49075392  -11.0006
49155526  -11.0002
49235365  -10.9981
49324284  -10.9951
49416441  -10.9950
49486685  -10.9915
49563942  -10.9923
49658817  -10.9900
49751676  -10.9900
49833403  -10.9905
49892697  -10.9898
49960840  -10.9911
50055664  -10.9904
50152809  -10.9904
50251840  -10.9907
50342785  -10.9895
50450662  -10.9884
50531367  -10.9865
50629696  -10.9825
50712384  -10.9828
50813938  -10.9823
50911230  -10.9812
51005474  -10.9809
51091647  -10.9808
51181641  -10.9789
51258560  -10.9786
51368062  -10.9791
51465783  -10.9772
51551594  -10.9763
51652621  -10.9731
51746835  -10.9724
51829209  -10.9706
51912741  -10.9669
52001550  -10.9659
52112800  -10.9635
52195518  -10.9605
52273189  -10.9588
52379469  -10.9575
52509488  -10.9578
52607680  -10.9570
52683545  -10.9531
52787217  -10.9495
52858975  -10.9485
52945906  -10.9453
53049246  -10.9430
53126253  -10.9449
53217674  -10.9441
53291979  -10.9441
53406252  -10.9432
53520447  -10.9412
53625978  -10.9385
53704350  -10.9392
53800848  -10.9379
53888900  -10.9375
53987509  -10.9355
54106838  -10.9335
54197696  -10.9329
54287135  -10.9344
54365717  -10.9317
54447450  -10.9287
54558747  -10.9290
54651045  -10.9256
54757183  -10.9226
54851776  -10.9223
54926507  -10.9199
55043445  -10.9189
55114992  -10.9207
55191808  -10.9187
55271184  -10.9194
55356192  -10.9183
55448034  -10.9183
55548198  -10.9164
55641537  -10.9174
55738627  -10.9165
55805600  -10.9169
55893786  -10.9169
55993057  -10.9132
56096309  -10.9131
56184267  -10.9117
56266112  -10.9102
56362046  -10.9096
56470350  -10.9107
56556150  -10.9100
56630016  -10.9072
56707083  -10.9070
56766285  -10.9084
56865978  -10.9083
56953984  -10.9075
57038695  -10.9040
57140550  -10.9034
57220386  -10.9010
57325325  -10.9011
57422448  -10.9007
57528454  -10.8991
57628496  -10.8971
57720032  -10.8963
57792469  -10.8969
57875067  -10.8967
57972800  -10.8958
58048224  -10.8954
58127530  -10.8972
58231319  -10.8935
58335066  -10.8930
58411305  -10.8929
58521834  -10.8892
58608315  -10.8888
58695515  -10.8901
58808733  -10.8882
58898538  -10.8886
58988768  -10.8879
59128525  -10.8883
59218190  -10.8834
59304598  -10.8831
59376512  -10.8827
59475030  -10.8820
59557211  -10.8800
59647298  -10.8793
59748118  -10.8778
59847294  -10.8754
59947377  -10.8783
60032147  -10.8774
60117775  -10.8790
60213770  -10.8773
60297520  -10.8772
60389015  -10.8770
60480064  -10.8783
60583015  -10.8790
60654778  -10.8778
60740013  -10.8762
60836928  -10.8731
60932709  -10.8697
61020181  -10.8687
61113546  -10.8693
61193195  -10.8665
61266299  -10.8624
61355216  -10.8603
61454566  -10.8567
61564445  -10.8541
61652497  -10.8534
61733890  -10.8547
61844800  -10.8529
61956757  -10.8520
62022215  -10.8538
62127386  -10.8528
62208987  -10.8519
62287743  -10.8498
62398021  -10.8484
62513172  -10.8468
62603754  -10.8458
62703424  -10.8441
62801296  -10.8432
62901886  -10.8425
62977658  -10.8400
63072825  -10.8392
63170110  -10.8390
63258754  -10.8397
63369366  -10.8390
63454122  -10.8367
63530256  -10.8350
63624474  -10.8348
63719539  -10.8310
63820544  -10.8308
63908579  -10.8315
64017058  -10.8326
64091970  -10.8312
64187757  -10.8307
64263302  -10.8290
64356455  -10.8295
64425654  -10.8281
64510866  -10.8267
64616880  -10.8255
64692233  -10.8250
64775331  -10.8241
64855950  -10.8235
64926094  -10.8218
65003115  -10.8197
65104495  -10.8188
65217230  -10.8173
65306610  -10.8160
65392845  -10.8150
65471856  -10.8142
65551245  -10.8126
65634461  -10.8109
65722190  -10.8094
65798870  -10.8087
65883877  -10.8055
65975215  -10.8067
66043216  -10.8039
66138726  -10.8028
66230419  -10.8026
66306234  -10.8034
66382037  -10.8029
66476199  -10.8029
66572850  -10.7993
66653311  -10.8003
66752736  -10.7994
66845248  -10.7986
66940769  -10.7962
67004085  -10.7939
67094001  -10.7926
67195393  -10.7905
67282560  -10.7892
67366202  -10.7871
67435968  -10.7863
67522827  -10.7863
67623243  -10.7847
67724736  -10.7825
67816323  -10.7816
67912485  -10.7800
67992010  -10.7782
68058558  -10.7764
68150662  -10.7759
68234230  -10.7752
68303640  -10.7736
68384150  -10.7724
68458190  -10.7711
68562834  -10.7704
68637827  -10.7690
68723264  -10.7678
68786345  -10.7678
68873114  -10.7678
68971664  -10.7677
69076582  -10.7673
69159318  -10.7671
69240920  -10.7640
69319913  -10.7647
69410512  -10.7647
69489040  -10.7642
69572494  -10.7611
69653675  -10.7593
69722357  -10.7585
69814192  -10.7588
69895966  -10.7574
69986772  -10.7560
70080336  -10.7546
70170016  -10.7516
70262877  -10.7511
70355749  -10.7508
70434767  -10.7503
70515541  -10.7518
70615630  -10.7537
70701355  -10.7532
70792094  -10.7535
70878114  -10.7534
70984032  -10.7519
71068988  -10.7515
71176742  -10.7522
71256159  -10.7513
71341342  -10.7523
71400325  -10.7516
71506816  -10.7517
71598807  -10.7514
71694606  -10.7511
71775830  -10.7513
71847664  -10.7501
71945424  -10.7477
72022895  -10.7488
72109475  -10.7502
72190053  -10.7507
72287510  -10.7505
72370304  -10.7501
72474845  -10.7487
72555342  -10.7475
72649242  -10.7475
72740112  -10.7455
72819622  -10.7447
72918326  -10.7437
73008576  -10.7438
73098241  -10.7425
73191050  -10.7411
73282983  -10.7418
73369413  -10.7413
73449003  -10.7398
73576704  -10.7396
73682770  -10.7377
73756800  -10.7366
73828720  -10.7366
73924743  -10.7358
74009896  -10.7366
74094430  -10.7360
74178540  -10.7353
74253946  -10.7345
74336523  -10.7322
74422336  -10.7299
74490048  -10.7303
74587100  -10.7303
74659262  -10.7281
74770350  -10.7284
74873423  -10.7264
74970432  -10.7247
75050123  -10.7250
75144447  -10.7258
75231136  -10.7244
75309948  -10.7219
75400896  -10.7231
75483674  -10.7218
75581686  -10.7210
75678393  -10.7201
75782943  -10.7201
75879552  -10.7191
75967350  -10.7169
76071934  -10.7185
76170322  -10.7164
76263758  -10.7174
76345329  -10.7171
76438438  -10.7157
76529776  -10.7153
76615911  -10.7142
76699834  -10.7148
76783392  -10.7123
76878255  -10.7125
76992825  -10.7125
77075974  -10.7109
77183486  -10.7094
77262343  -10.7091
77336176  -10.7096
77413005  -10.7085
77514408  -10.7081
77597088  -10.7080
77670150  -10.7068
77771104  -10.7072
77881400  -10.7048
77976900  -10.7028
78063158  -10.7032
78139296  -10.7027
78214682  -10.6996
78313942  -10.7001
78416651  -10.7006
78518848  -10.6999
78614496  -10.6987
78717708  -10.6994
78791535  -10.6987
78888879  -10.6987
78987081  -10.6985
79100094  -10.6998
79215417  -10.6977
79309950  -10.6984
79401158  -10.6974
79485504  -10.6969
79588653  -10.6961
79666910  -10.6970
79768624  -10.6973
79852198  -10.6968
79928362  -10.6976
80023920  -10.6989
80087956  -10.6985
80185275  -10.6978
80263350  -10.6967
80351901  -10.6960
80434025  -10.6953
80529950  -10.6944
80619072  -10.6945
80701109  -10.6946
80814749  -10.6936
80897747  -10.6926
80956930  -10.6921
81052482  -10.6925
81157062  -10.6920
81244752  -10.6908
81359181  -10.6891
81448725  -10.6879
81522819  -10.6870
81601152  -10.6872
81701262  -10.6853
81794368  -10.6847
81882334  -10.6868
81961785  -10.6866
82076575  -10.6868
82168374  -10.6879
82252997  -10.6873
82344800  -10.6863
82433917  -10.6860
82525710  -10.6869
82633575  -10.6863
82731993  -10.6850
82788725  -10.6844
82867518  -10.6836
82944589  -10.6814
83036361  -10.6816
83120902  -10.6819
83217600  -10.6799
83283210  -10.6812
83369334  -10.6826
83461637  -10.6813
83559074  -10.6792
83660689  -10.6770
83760175  -10.6759
83839398  -10.6738
83914047  -10.6723
83992903  -10.6718
84073024  -10.6719
84157929  -10.6714
84249665  -10.6703
84348006  -10.6682
84425742  -10.6688
84508839  -10.6684
84588056  -10.6682
84675438  -10.6668
84750158  -10.6655
84835677  -10.6661
84933810  -10.6647
85022115  -10.6642
85081761  -10.6639
85164037  -10.6639
85234170  -10.6624
85327245  -10.6615
85426490  -10.6610
85518574  -10.6600
85622398  -10.6592
85710056  -10.6578
85794201  -10.6569
85869742  -10.6563
85934384  -10.6556
86030775  -10.6558
86105870  -10.6555
86219225  -10.6541
86313050  -10.6531
86389206  -10.6511
86483690  -10.6484
86562485  -10.6495
86648203  -10.6498
86755520  -10.6505
86837634  -10.6505
86918016  -10.6488
87005997  -10.6485
87092370  -10.6491
87185106  -10.6475
87268915  -10.6475
87339598  -10.6455
87405489  -10.6457
87478400  -10.6457
87547968  -10.6454
87636451  -10.6444
87696798  -10.6419
87795650  -10.6406
87899456  -10.6403
87985600  -10.6411
88093166  -10.6399
88191360  -10.6388
88262006  -10.6376
88357168  -10.6378
88451104  -10.6370
88562766  -10.6356
88649928  -10.6357
88742947  -10.6358
88840512  -10.6361
88938336  -10.6357
89031573  -10.6345
89116138  -10.6347
89219052  -10.6342
89295909  -10.6327
89372475  -10.6321
89464431  -10.6310
89551296  -10.6297
89642805  -10.6303
89731025  -10.6290
89819414  -10.6296
89930919  -10.6300
90011554  -10.6311
90085722  -10.6314
90161290  -10.6317
90254864  -10.6304
90327165  -10.6293
90422457  -10.6274
90529552  -10.6264
90649198  -10.6264
90725510  -10.6252
90833760  -10.6251
90917146  -10.6241
91017664  -10.6237
91102095  -10.6235
91193598  -10.6221
91279047  -10.6223
91369342  -10.6223
91440399  -10.6232
91534191  -10.6227
91613498  -10.6214
91704650  -10.6201
91794524  -10.6196
91884267  -10.6182
91956078  -10.6161
92039363  -10.6154
92134359  -10.6145
92212800  -10.6138
92281536  -10.6119
92384958  -10.6125
92448933  -10.6136
92516118  -10.6129
92588762  -10.6107
92681824  -10.6109
92772848  -10.6106
92854400  -10.6109
92936240  -10.6103
93026350  -10.6094
93115167  -10.6091
93191325  -10.6069
93283774  -10.6050
93396288  -10.6034
93479302  -10.6024
93559920  -10.6020
93655971  -10.6007
93742945  -10.5993
93838638  -10.6001
93935568  -10.6002
94016298  -10.5998
94112596  -10.5982
94194445  -10.5981
94274918  -10.5976
94348816  -10.5969
94460093  -10.5975
94536092  -10.5983
94617376  -10.5980
94696927  -10.5954
94792723  -10.5955
94905317  -10.5954
94965744  -10.5949
95051565  -10.5936
95141072  -10.5929
95225265  -10.5939
95331604  -10.5927
95441626  -10.5917
95550768  -10.5928
95621346  -10.5914
95692359  -10.5912
95768989  -10.5908
95850666  -10.5900
95931168  -10.5895
96004525  -10.5894
96080328  -10.5884
96172086  -10.5896
96250782  -10.5874
96337895  -10.5873
96417248  -10.5878
96513600  -10.5863
96596928  -10.5853
96687350  -10.5854
96791104  -10.5853
96895825  -10.5833
96991623  -10.5816
97076150  -10.5804
97150879  -10.5791
97225289  -10.5777
97311840  -10.5766
97394416  -10.5764
97489222  -10.5746
97558166  -10.5738
97641899  -10.5729
97733226  -10.5718
97809200  -10.5722
97901926  -10.5711
97984369  -10.5706
98059392  -10.5715
98134246  -10.5706
98224905  -10.5694
98304159  -10.5696
98392887  -10.5686
98500480  -10.5679
98592667  -10.5672
98697227  -10.5677
98778200  -10.5679
98863371  -10.5683
98940850  -10.5674
99026193  -10.5646
99090325  -10.5643
99169938  -10.5633
99251211  -10.5609
99329796  -10.5598
99394368  -10.5597
99471760  -10.5585
99550358  -10.5578
99629027  -10.5568
99710232  -10.5558
99804805  -10.5550
99891400  -10.5540


==> data/all_loglog_r4_p5.dat <==
234446  -10.0594
501029  -7.72342
545723  -9.02363
556838  -8.59824
602461  -8.39000
614066  -8.78388
709111  -8.18677
723211  -8.13240
773926  -8.41938
787882  -8.64317
797611  -8.56164
798107  -8.73216
812011  -8.65713
842596  -8.59427
887657  -8.35427
918154  -8.49588
926584  -8.61995
927747  -8.72944
953243  -8.82721
956087  -8.77671
961433  -8.86246
1000033  -8.94059
1064576  -8.89288
1064802  -8.96368
1099496  -9.02896
1104248  -8.98376
1109716  -8.94207
1112437  -8.80595
1119467  -8.58553
1122519  -8.47114
1129211  -8.45222
1142158  -8.43460
1162928  -8.41821
1175648  -8.32296
1181618  -8.23333
1184808  -8.29957
1186277  -8.28887
1195243  -8.35010
1195408  -8.40811
1202204  -8.39552
1217346  -8.44963
1241437  -8.50123
1265654  -8.55050
1268658  -8.59750
1281933  -8.64243
1282789  -8.62662
1298917  -8.55407
1299157  -8.54087
1314626  -8.58338
1321589  -8.51620
1337024  -8.55761
1365734  -8.59750
1366771  -8.63587
1369272  -8.67280
1375984  -8.70839
1389086  -8.74273
1437509  -8.72867
1468006  -8.66863
1496974  -8.70224
1517926  -8.64477
1518364  -8.63346
1523237  -8.66608
1535823  -8.65484
1541619  -8.64397
1549501  -8.63345
1557449  -8.62328
1578436  -8.61346
1591311  -8.64363
1611112  -8.63386
1648313  -8.62444
1649108  -8.65332
1659361  -8.64391
1662838  -8.63477
1665474  -8.66235
1667832  -8.68919
1685692  -8.71536
1691488  -8.70580
1717734  -8.69654
1721674  -8.72168
1722012  -8.71246
1725194  -8.73678
1732474  -8.69471
1734617  -8.65368
1736437  -8.67785
1740197  -8.70145
1764029  -8.66181
1770572  -8.62310
1773184  -8.64658
1797232  -8.66956
1798078  -8.66206
1811621  -8.65475
1814101  -8.64760
1815789  -8.66961
1818759  -8.60507
1822789  -8.59869
1824082  -8.59244
1825637  -8.61412
1825906  -8.58034
1836789  -8.60171
1843719  -8.56875
1848689  -8.53645
1890226  -8.51144
1944598  -8.51328
1997971  -8.51517
2033863  -8.53936
2053754  -8.54034
2064838  -8.50013
2165463  -8.50282
2184811  -8.50549
2209854  -8.52656
2235447  -8.52842
2271706  -8.56490
2306624  -8.61596
2322942  -8.64776
2371354  -8.66202
2383078  -8.64480
2431423  -8.64358
2468866  -8.62798
2515157  -8.64160
2542557  -8.62701
2568799  -8.58628
2659917  -8.61334
2681691  -8.60072
2738586  -8.56370
2769616  -8.56518
2811463  -8.56668
2867906  -8.57993
2887462  -8.59266
2913266  -8.61616
2945007  -8.60568
2973792  -8.59565
3001421  -8.56485
3036728  -8.54568
3069388  -8.52728
3086323  -8.52960
3112176  -8.51221
3148167  -8.51480
3163674  -8.50782
3206583  -8.48247
3224917  -8.49469
3243162  -8.49751
3254149  -8.47361
3268032  -8.47670
3295566  -8.47973
3340072  -8.47421
3366627  -8.46056
3386237  -8.43914
3410384  -8.46692
3422458  -8.47796
3441076  -8.49655
3464112  -8.47589
3477134  -8.50166
3522167  -8.48908
3546754  -8.46943
3575798  -8.46499
3604353  -8.44622
3641491  -8.46370
3669021  -8.45252
3710602  -8.45559
3736664  -8.44485
3756666  -8.44797
3781056  -8.44432
3788602  -8.44078
3806051  -8.44387
3833159  -8.42102
3854941  -8.41791
3887394  -8.41489
3932158  -8.43696
3981514  -8.42765
4025963  -8.43693
4036069  -8.43997
4059528  -8.43697
4077611  -8.44588
4097418  -8.44875
4125433  -8.46317
4134519  -8.44862
4162864  -8.45708
4179588  -8.45415
4194196  -8.44573
4215989  -8.43748
4230064  -8.39671
4343629  -8.37780
4425551  -8.37057
4472446  -8.37369
4546078  -8.36257
4669281  -8.34324
4729488  -8.33850
4771704  -8.32984
4850646  -8.32593
4923158  -8.32635
4999038  -8.30338
5070147  -8.30837
5156131  -8.31687
5243302  -8.31421
5306458  -8.32581
5373001  -8.31976
5455043  -8.30739
5574772  -8.30546
5694953  -8.30692
5789181  -8.31463
5896931  -8.32208
5989419  -8.31436
6094779  -8.31287
6170656  -8.28001
6250318  -8.26817
6303478  -8.27060
6350883  -8.27565
6425444  -8.26732
6516563  -8.23079
6616858  -8.22879
6692069  -8.23192
6801121  -8.21776
6888048  -8.21865
6925982  -8.21717
6990726  -8.20640
7049904  -8.19833
7113344  -8.19280
7154954  -8.18747
7212867  -8.16920
7285122  -8.16229
7363216  -8.16625
7417053  -8.17639
7464814  -8.18212
7525909  -8.17146
7569226  -8.16312
7635429  -8.16689
7706256  -8.15695
7762102  -8.14730
7822608  -8.12658
7882679  -8.11204
7949226  -8.12187
8006288  -8.13510
8053896  -8.13363
8116089  -8.12690
8166298  -8.11509
8214128  -8.11225
8262331  -8.10265
8332947  -8.10511
8392101  -8.11087
8466164  -8.10992
8517178  -8.10087
8594578  -8.10653
8651584  -8.11526
8719748  -8.12066
8774139  -8.12440
8831104  -8.11883
8889598  -8.11949
8966064  -8.11713
9036544  -8.11186
9080144  -8.12589
9167868  -8.11920
9217202  -8.11556
9314307  -8.12059
9382062  -8.11703
9442982  -8.10935
9513574  -8.10323
9567386  -8.09724
9636168  -8.10918
9702657  -8.10473
9770432  -8.10038
9841408  -8.08557
9904254  -8.08282
9985571  -8.07108
10050392  -8.06856
10135808  -8.06228
10185203  -8.06495
10219101  -8.06508
10260306  -8.06521
10291569  -8.05923
10353098  -8.04851
10419323  -8.04881
10471358  -8.04673
10528738  -8.04824
10560389  -8.04388
10630812  -8.03496
10697369  -8.03541
10743258  -8.04042
10803597  -8.04197
10864497  -8.04561
10939647  -8.04710
10992081  -8.04747
11043276  -8.03908
11116346  -8.03518
11176476  -8.03566
11240211  -8.03935
11287817  -8.02920
11337529  -8.02553
11377707  -8.01357
11440944  -8.00388
11476118  -8.00050
11541356  -7.99209
11595753  -7.99393
11646081  -7.99274
11706201  -7.98758
11767346  -7.98151
11818796  -7.97849
11873071  -7.97650
11913278  -7.98132
11943744  -7.96972
11998928  -7.96689
12058361  -7.97169
12122008  -7.97064
12148773  -7.96320
12203328  -7.96516
12269777  -7.96156
12335624  -7.95527
12383072  -7.96272
12442334  -7.95741
12485176  -7.95668
12538922  -7.95507
12584814  -7.95880
12634022  -7.96336
12687064  -7.95825
12741336  -7.96016
12785263  -7.95428
12840362  -7.95706
12885064  -7.95640
12931344  -7.95491
12993507  -7.94922
13052114  -7.95366
13101624  -7.95222
13160966  -7.95163
13218866  -7.95516
13264031  -7.95539
13309574  -7.95468
13358656  -7.95249
13419996  -7.95755
13471862  -7.95698
13533872  -7.95483
13587707  -7.95586
13651417  -7.94748
13721808  -7.94076
13798818  -7.94110
13852487  -7.93990
13905668  -7.93718
13968341  -7.93678
14003054  -7.93412
14066977  -7.92848
14130312  -7.92665
14176602  -7.92335
14251198  -7.92454
14317207  -7.92720
14362738  -7.92030
14399298  -7.91713
14450838  -7.91689
14504733  -7.91305
14549359  -7.91344
14592456  -7.91109
14643328  -7.90735
14678674  -7.90507
14724782  -7.90914
14774716  -7.90687
14832996  -7.90742
14875394  -7.90796
14910048  -7.90437
14944058  -7.90492
14985108  -7.90684
15024832  -7.90874
15073698  -7.90522
15118006  -7.90175
15170078  -7.89964
15205743  -7.90354
15262352  -7.90609
15292538  -7.90334
15337152  -7.90324
15386702  -7.89859
15451358  -7.89528
15505724  -7.89394
15534178  -7.89390
15569803  -7.88735
15641899  -7.88671
15709877  -7.87150
15759072  -7.87095
15819262  -7.86727
15855453  -7.86674
15931072  -7.86436
16000664  -7.86077
16039034  -7.85660
16111448  -7.85553
16154283  -7.85264
16208523  -7.84796
16252691  -7.84332
16282478  -7.84235
16326606  -7.84498
16365297  -7.84281
16427574  -7.83710
16468469  -7.83439
16519622  -7.83172
16565494  -7.82848
16619142  -7.82995
16651584  -7.82559
16700268  -7.82184
16753971  -7.81685
16798462  -7.81548
16849778  -7.81355
16901843  -7.81107
16960528  -7.80691
17009402  -7.80618
17065773  -7.80996
17105626  -7.81090
17165331  -7.80905
17213322  -7.80277
17248042  -7.80485
17292121  -7.80140
17332569  -7.79687
17400768  -7.79458
17458938  -7.79721
17515777  -7.79765
17564067  -7.80188
17606337  -7.80230
17656474  -7.80057
17703282  -7.80100
17748633  -7.80036
17793783  -7.80397
17854407  -7.79964
17897937  -7.79679
17939814  -7.79723
17983264  -7.79559
18017667  -7.79499
18066029  -7.79389
18118009  -7.79641
18179043  -7.79685
18248528  -7.79678
18303174  -7.79672
18365758  -7.80072
18410749  -7.80216
18476577  -7.80107
18532266  -7.79798
18593754  -7.79642
18643716  -7.79338
18678846  -7.78936
18720858  -7.78587
18760146  -7.78142
18792917  -7.78339
18830553  -7.78192
18880722  -7.77705
18918749  -7.77659
18956891  -7.77311
18996606  -7.77461
19045053  -7.76983
19108009  -7.77085
19168456  -7.76756
19205157  -7.76763
19237564  -7.76486
19285689  -7.76399
19347028  -7.76266
19388991  -7.76135
19444581  -7.76004
19486593  -7.75968
19533248  -7.75792
19571128  -7.75711
19613498  -7.75999
19655152  -7.75642
19699338  -7.75883
19735182  -7.76169
19785898  -7.76589
19829578  -7.76735
19881792  -7.76653
19922712  -7.76617
19964886  -7.76716
20011287  -7.76265
20045993  -7.76097
20094862  -7.76064
20128808  -7.75987
20165299  -7.75866
20224304  -7.75790
20256163  -7.75626
20293168  -7.75596
20351656  -7.75434
20388756  -7.75361
20431921  -7.75679
20490107  -7.75389
20560704  -7.75361
20608333  -7.75461
20668224  -7.75218
20723706  -7.75191
20758281  -7.75547
20805902  -7.75476
20846298  -7.75575
20897331  -7.75716
20929638  -7.75519
20962103  -7.75324
21002558  -7.74963
21039526  -7.75052
21073856  -7.74653
21116954  -7.74546
21147562  -7.74440
21186041  -7.74458
21244977  -7.74312
21300616  -7.74167
21362822  -7.74104
21404512  -7.74246
21438828  -7.74508
21469438  -7.74567
21523743  -7.74907
21568784  -7.74925
21600186  -7.74741
21658191  -7.74839
21702362  -7.74856
21758651  -7.74715
21802617  -7.74257
21840587  -7.73961
21880428  -7.73705
21944106  -7.73922
21982949  -7.73943
22031938  -7.73963
22068956  -7.73740
22116598  -7.73450
22154674  -7.73046
22216389  -7.72413
22259142  -7.72168
22299744  -7.72002
22373438  -7.71913
22428222  -7.71749
22479396  -7.71623
22525848  -7.71385
22559887  -7.71034
22600184  -7.70988
22641644  -7.71055
22685214  -7.71121
22717188  -7.71300
22763068  -7.71216
22794624  -7.71133
22850019  -7.71013
22902808  -7.70931
22940992  -7.70924
22981696  -7.71064
23047598  -7.71019
23087584  -7.71038
23133984  -7.70665
23176688  -7.70768
23246608  -7.70762
23291016  -7.70792
23348706  -7.70243
23407299  -7.70419
23454456  -7.70449
23495552  -7.70516
23534692  -7.70368
23569934  -7.70149
23607198  -7.70466
23657376  -7.70212
23699534  -7.69960
23744264  -7.69922
23792342  -7.70095
23841336  -7.70337
23886997  -7.70334
23940042  -7.70365
23966877  -7.70152
24029501  -7.70392
24073283  -7.69867
24119456  -7.69796
24151956  -7.70060
24191611  -7.70161
24252101  -7.69987
24305577  -7.69744
24375646  -7.69264
24427878  -7.69127
24476526  -7.68923
24510998  -7.68687
24552241  -7.68553
24589758  -7.68487
24644299  -7.68388
24683904  -7.68357
24737949  -7.68326
24774351  -7.68328
24808536  -7.68097
24848523  -7.67701
24884237  -7.67341
24920624  -7.67346
24962038  -7.67417
25026174  -7.67225
25062096  -7.67296
25101526  -7.67236
25133634  -7.66980
25184898  -7.66781
25235258  -7.66756
25269866  -7.66600
25313841  -7.66608
25356432  -7.66971
25413818  -7.67139
25476192  -7.67114
25524778  -7.66638
25569776  -7.66582
25617906  -7.66526
25658424  -7.66598
25720532  -7.66383
25775761  -7.66360
25825887  -7.66242
25869982  -7.66441
25915896  -7.66323
25962256  -7.66143
26002782  -7.66247
26055289  -7.66131
26106042  -7.65859
26155392  -7.65745
26196974  -7.65693
26247376  -7.65880
26310019  -7.65798
26352242  -7.65715
26431673  -7.65665
26485273  -7.65706
26527206  -7.65287
26574074  -7.65177
26614342  -7.64945
26652094  -7.64835
26704448  -7.64940
26755328  -7.65134
26792776  -7.65086
26843544  -7.65340
26891608  -7.65172
26934736  -7.65515
26983744  -7.65707
27039582  -7.65478
27080798  -7.65161
27114838  -7.65084
27156147  -7.65097
27208269  -7.64932
27268742  -7.64767
27309846  -7.64721
27347634  -7.64519
27395736  -7.64445
27439507  -7.64548
27477264  -7.64620
27514128  -7.64781
27544267  -7.64882
27578384  -7.64779
27646416  -7.64589
27679626  -7.64574
27713421  -7.64357
27770099  -7.64400
27814656  -7.64386
27853024  -7.64199
27907754  -7.64157
27940976  -7.63971
27982112  -7.64130
28031283  -7.64031
28081794  -7.64075
28118916  -7.63977
28158357  -7.63567
28218242  -7.63499
28279827  -7.63403
28316342  -7.63082
28359426  -7.63062
28384702  -7.63108
28420761  -7.63041
28460466  -7.63003
28499346  -7.63133
28529661  -7.63011
28568461  -7.62918
28607034  -7.62908
28644139  -7.62870
28694293  -7.62778
28745538  -7.62741
28788378  -7.62705
28829906  -7.62805
28872792  -7.62824
28914414  -7.62705
28951758  -7.62669
28989312  -7.62797
29033128  -7.62706
29080384  -7.62887
29115442  -7.62879
29161008  -7.62789
29210439  -7.62537
29269007  -7.62476
29310024  -7.62540
29383062  -7.62478
29409858  -7.62310
29474904  -7.62036
29520661  -7.61976
29564683  -7.62076
29633712  -7.62175
29675018  -7.62328
29722182  -7.62400
29752569  -7.62102
29816574  -7.62017
29853633  -7.61722
29896741  -7.61506
29946666  -7.61579
29993228  -7.61365
30056032  -7.61308
30099061  -7.60991
30155328  -7.61065
30209848  -7.60983
30261571  -7.60902
30279162  -7.60795
30337937  -7.60792
30377243  -7.60754
30430856  -7.60803
30473448  -7.60851
30511201  -7.60848
30546738  -7.60793
30601621  -7.60663
30657159  -7.60456
30706662  -7.60251
30757568  -7.60299
30788351  -7.60374
30829104  -7.60119
30865328  -7.59966
30919091  -7.59940
30969216  -7.59637
31027383  -7.59687
31078294  -7.59586
31111968  -7.59486
31158512  -7.59436
31211409  -7.59461
31247808  -7.59511
31285578  -7.59337
31331538  -7.59213
31403894  -7.59362
31457606  -7.59256
31510854  -7.59109
31544886  -7.59257
31573738  -7.59234
31609862  -7.58916
31654126  -7.58966
31695536  -7.58796
31727606  -7.58554
31760241  -7.58629
31826124  -7.58777
31862688  -7.58585
31914984  -7.58587
31953757  -7.58686
31997224  -7.58785
32027118  -7.58715
32064312  -7.58861
32104569  -7.58647
32149707  -7.58458
32185334  -7.58245
32236656  -7.58033
32275494  -7.57846
32337569  -7.57540
32376207  -7.57664
32450386  -7.57517
32484262  -7.57403
32522922  -7.57361
32562669  -7.57153
32593874  -7.57276
32633664  -7.57305
32675402  -7.57193
32722288  -7.57081
32782346  -7.57086
32824256  -7.56998
32868848  -7.57004
32916646  -7.56940
32936576  -7.56853
32985176  -7.56696
33039523  -7.56587
33093817  -7.56755
33135403  -7.56900
33204752  -7.56768
33244143  -7.56866
33278896  -7.56711
33315296  -7.56420
33356384  -7.56426
33413696  -7.56411
33453742  -7.56341
33513489  -7.56303
33573166  -7.56378
33646811  -7.56363
33681488  -7.56302
33728351  -7.56219
33769728  -7.56091
33812134  -7.56053
33864578  -7.55926
33925886  -7.55934
33968703  -7.55807
34009802  -7.55502
34048439  -7.55667
34090786  -7.55542
34142048  -7.55595
34220826  -7.55715
34279049  -7.55701
34319026  -7.55510
34345632  -7.55364
34404736  -7.55417
34465814  -7.55206
34517826  -7.55259
34554874  -7.55085
34616226  -7.54962
34667803  -7.54709
34703904  -7.54632
34760677  -7.54533
34805381  -7.54238
34853146  -7.54314
34920389  -7.54456
34965478  -7.54423
35016342  -7.54543
35062486  -7.54662
35106632  -7.54737
35162157  -7.54705
35212873  -7.54758
35281584  -7.54683
35345234  -7.54629
35407776  -7.54511
35458609  -7.54350
35494182  -7.54404
35535801  -7.54309
35586459  -7.54213
35643066  -7.54182
35685246  -7.54343
35725137  -7.54219
35776256  -7.54145
35816808  -7.54072
35851354  -7.53830
35900088  -7.53821
35966251  -7.53897
36015776  -7.53761
36052722  -7.53648
36089559  -7.53807
36137483  -7.53735
36160944  -7.53811
36196566  -7.53865
36238416  -7.53856
36298891  -7.53951
36335619  -7.53776
36376423  -7.53643
36420846  -7.53490
36478491  -7.53751
36526926  -7.53536
36566288  -7.53528
36624111  -7.53356
36661806  -7.53410
36696451  -7.53279
36737889  -7.53079
36800776  -7.53093
36848592  -7.53045
36909378  -7.53059
36955509  -7.53174
36995442  -7.53126
37061298  -7.53119
37104378  -7.53153
37138574  -7.53106
37188697  -7.53241
37230288  -7.53133
37263282  -7.53106
37296703  -7.53059
37355054  -7.53032
37390464  -7.53046
37438672  -7.53080
37506939  -7.53013
37566488  -7.53007
37603552  -7.52861
37634346  -7.52695
37678896  -7.52689
37712562  -7.52743
37763778  -7.52790
37815732  -7.52764
37857803  -7.52719
37910267  -7.52575
37958994  -7.52392
38004144  -7.52485
38050119  -7.52401
38096066  -7.52416
38126144  -7.52293
38153439  -7.52288
38197494  -7.52205
38248279  -7.52220
38326038  -7.51942
38377638  -7.51879
38401472  -7.51836
38464494  -7.51774
38507626  -7.51790
38546782  -7.51767
38591352  -7.51860
38637177  -7.51759
38686669  -7.51833
38724798  -7.51926
38776169  -7.51883
38815467  -7.51776
38853174  -7.51888
38896896  -7.51961
38939742  -7.51861
38992632  -7.51877
39029744  -7.51911
39071263  -7.51927
39124403  -7.51904
39166568  -7.51882
39207872  -7.51935
39258846  -7.51875
39294834  -7.51739
39330176  -7.51735
39378857  -7.51581
39414934  -7.51672
39460729  -7.51745
39519441  -7.51610
39556258  -7.51739
39604928  -7.51661
39663168  -7.51583
39704549  -7.51580
39731008  -7.51652
39784752  -7.51705
39820536  -7.51714
39858811  -7.51488
39893824  -7.51411
39942058  -7.51260
39975942  -7.51202
40007224  -7.51070
40059042  -7.51031
40086336  -7.51048
40145523  -7.50936
40193511  -7.50602
40226302  -7.50601
40264966  -7.50692
40307546  -7.50672
40344846  -7.50653
40382837  -7.50432
40425588  -7.50303
40473378  -7.50321
40518246  -7.50339
40569083  -7.50174
40606123  -7.50119
40656296  -7.50083
40700946  -7.49919
40742058  -7.49919
40779751  -7.49840
40830711  -7.49768
40875706  -7.49678
40934069  -7.49535
40993484  -7.49589
41043199  -7.49572
41072539  -7.49357
41114241  -7.49304
41147624  -7.49234
41206319  -7.49199
41257178  -7.49272
41297542  -7.49273
41328576  -7.49185
41363337  -7.49151
41412346  -7.49206
41478003  -7.49136
41520768  -7.49084
41570726  -7.49086
41611821  -7.49140
41663078  -7.49089
41710989  -7.49126
41749376  -7.49198
41782914  -7.49104
41825984  -7.48965
41863294  -7.48862
41901426  -7.48654
41937738  -7.48551
41970046  -7.48483
42020816  -7.48573
42048322  -7.48262
42095589  -7.48230
42136283  -7.48337
42192032  -7.48235
42225733  -7.48221
42260114  -7.48103
42312176  -7.48088
42349859  -7.47901
42384538  -7.48026
42431822  -7.47856
42461616  -7.47705
42496488  -7.47691
42528843  -7.47626
42587883  -7.47596
42633802  -7.47582
42661944  -7.47638
42714201  -7.47430
42761407  -7.47400
42803918  -7.47387
42825448  -7.47442
42865683  -7.47310
42898132  -7.47229
42939762  -7.47369
42975792  -7.47357
43025483  -7.47361
43072811  -7.47433
43108681  -7.47352
43145234  -7.47475
43185862  -7.47327
43213599  -7.47231
43270912  -7.47269
43324352  -7.47055
43352606  -7.46993
43407602  -7.46797
43444032  -7.46902
43481312  -7.46940
43528442  -7.46795
43580581  -7.46800
43634953  -7.46656
43678757  -7.46804
43712961  -7.46792
43755384  -7.46847
43795807  -7.46902
43824729  -7.46758
43868086  -7.46598
43895168  -7.46604
43966581  -7.46560
44004432  -7.46450
44063168  -7.46340
44093154  -7.46379
44136688  -7.46286
44184378  -7.46161
44233202  -7.46118
44279352  -7.46075
44321238  -7.46081
44368248  -7.45875
44404702  -7.45686
44446248  -7.45693
44498192  -7.45553
44539374  -7.45479
44600042  -7.45405
44645781  -7.45460
44670514  -7.45315
44715114  -7.45177
44766137  -7.45249
44812414  -7.45176
44839753  -7.45054
44883117  -7.45142
44918912  -7.45246
44952186  -7.45189
44993808  -7.45052
45030782  -7.45011
45080992  -7.44939
45115514  -7.45011
45163719  -7.44922
45195614  -7.44882
45221853  -7.44763
45271196  -7.44771
45311234  -7.44715
45344219  -7.44612
45386584  -7.44588
45437194  -7.44486
45477144  -7.44288
45517976  -7.44265
45574278  -7.44315
45616893  -7.44339
45657094  -7.44347
45712546  -7.44371
45760354  -7.44411
45801234  -7.44451
45830597  -7.44412
45863952  -7.44483
45907112  -7.44491
45953046  -7.44390
45987963  -7.44368
46032282  -7.44314
46075046  -7.44369
46119744  -7.44393
46156874  -7.44339
46201986  -7.44394
46254006  -7.44418
46295278  -7.44489
46329226  -7.44512
46387136  -7.44567
46429779  -7.44560
46500843  -7.44630
46539816  -7.44669
46579707  -7.44655
46629984  -7.44541
46658046  -7.44595
46695509  -7.44542
46728786  -7.44535
46763328  -7.44574
46818714  -7.44476
46875568  -7.44347
46907481  -7.44279
46938654  -7.44227
46976826  -7.44205
47009529  -7.44229
47053419  -7.44071
47104832  -7.44095
47148128  -7.43938
47199051  -7.43901
47256458  -7.43820
47311534  -7.43829
47363136  -7.43823
47411664  -7.43893
47459872  -7.43962
47496249  -7.43941
47539326  -7.43830
47597364  -7.43653
47639344  -7.43663
47679741  -7.43642
47726539  -7.43652
47765432  -7.43676
47805246  -7.43715
47846752  -7.43665
47884032  -7.43615
47916246  -7.43684
47956496  -7.43723
47993784  -7.43762
48051252  -7.43846
48090683  -7.43899
48144816  -7.43864
48185851  -7.43888
48225726  -7.43883
48260754  -7.43848
48301696  -7.43901
48337283  -7.43940
48370112  -7.43744
48412548  -7.43768
48454582  -7.43733
48497961  -7.43634
48543472  -7.43673
48579796  -7.43522
48623936  -7.43371
48668309  -7.43380
48712062  -7.43536
48748857  -7.43458
48800048  -7.43439
48864179  -7.43507
48888897  -7.43459
48941113  -7.43483
48988467  -7.43435
49041563  -7.43444
49079189  -7.43397
49107278  -7.43262
49153932  -7.43243
49188947  -7.43124
49222699  -7.43091
49263576  -7.43015
49314514  -7.43010
49357296  -7.43049
49409606  -7.43017
49452781  -7.42798
49478736  -7.42831
49517499  -7.42742
49566062  -7.42766
49617054  -7.42748
49654843  -7.42574
49697487  -7.42570
49735653  -7.42567
49779648  -7.42634
49832736  -7.42659
49854728  -7.42599
49888704  -7.42638
49927131  -7.42621
49951078  -7.42617
49991552  -7.42656
50043344  -7.42596
50087786  -7.42677
50140017  -7.42758
50189238  -7.42755
50224338  -7.42695
50257219  -7.42692
50298448  -7.42492
50362002  -7.42391
50405094  -7.42416
50431152  -7.42337
50485307  -7.42390
50521181  -7.42373
50553854  -7.42106
50602283  -7.42131
50653691  -7.42073
50700543  -7.42098
50741174  -7.41998
50801469  -7.42023
50844288  -7.42187
50893638  -7.42171
50941846  -7.42154
50984007  -7.42234
51033792  -7.42232
51072174  -7.42133
51120673  -7.41993
51165102  -7.42045
51209568  -7.42125
51254758  -7.42123
51299822  -7.42011
51336903  -7.41940
51378518  -7.41883
51421206  -7.41621
51467584  -7.41654
51512272  -7.41557
51563134  -7.41473
51614517  -7.41363
51654576  -7.41293
51720834  -7.41305
51751194  -7.41250
51790032  -7.41208
51821886  -7.41233
51856171  -7.41300
51899776  -7.41271
51938862  -7.41175
51984278  -7.41025
52028847  -7.40863
52089401  -7.40848
52135058  -7.40861
52166823  -7.40766
52202478  -7.40886
52244717  -7.40898
52294674  -7.40911
52349043  -7.40870
52394286  -7.40949
52452327  -7.41049
52515167  -7.41168
52563929  -7.41047
52619573  -7.41006
52661136  -7.41045
52698192  -7.40938
52762062  -7.40950
52808574  -7.40950
52839218  -7.40883
52889712  -7.40948
52931592  -7.41053
52970304  -7.41052
53020512  -7.41157
53071424  -7.41143
53124432  -7.41103
53149072  -7.41075
53190336  -7.41140
53232119  -7.41074
53273424  -7.41033
53316934  -7.40928
53379622  -7.40796
53448273  -7.40743
53504608  -7.40716
53545216  -7.40645
53593573  -7.40527
53643578  -7.40514
53690162  -7.40370
53723638  -7.40292
53769643  -7.40331
53819442  -7.40201
53865418  -7.40279
53907008  -7.40227
53951814  -7.40228
54003504  -7.40163
54076726  -7.40073
54137472  -7.40112
54178032  -7.40138
54225846  -7.40138
54274877  -7.40255
54305931  -7.40190
54362048  -7.40294
54405824  -7.40345
54435926  -7.40320
54489017  -7.40269
54539616  -7.40282
54598431  -7.40295
54631423  -7.40251
54682607  -7.40188
54737952  -7.40175
54788646  -7.40201
54826296  -7.40100
54870896  -7.40177
54903461  -7.40101
54933627  -7.40139
54988884  -7.40051
55044288  -7.40039
55075584  -7.39951
55114493  -7.39812
55150371  -7.39749
55188726  -7.39712
55211072  -7.39688
55249249  -7.39714
55289728  -7.39665
55322032  -7.39767
55363639  -7.39654
55399989  -7.39605
55453054  -7.39568
55505088  -7.39557
55557242  -7.39470
55613232  -7.39353
55654159  -7.39292
55701571  -7.39331
55753937  -7.39295
55793446  -7.39371
55830758  -7.39360
55889586  -7.39412
55934624  -7.39425
55976931  -7.39377
56018816  -7.39204
56087922  -7.39305
56131018  -7.39294
56174774  -7.39283
56219152  -7.39198
56259164  -7.39138
56295792  -7.39164
56348424  -7.39203
56415168  -7.39205
56468811  -7.39256
56504169  -7.39196
56548624  -7.39111
56594706  -7.39089
56633216  -7.39060
56676438  -7.39099
56704818  -7.38978
56728486  -7.38931
56758464  -7.38982
56814329  -7.38972
56865978  -7.38815
56922586  -7.38743
56954711  -7.38721
57000146  -7.38711
57036806  -7.38677
57091203  -7.38533
57142734  -7.38560
57195296  -7.38538
57236582  -7.38492
57277344  -7.38567
57331071  -7.38400
57375968  -7.38438
57432954  -7.38405
57488979  -7.38407
57542742  -7.38361
57596784  -7.38231
57629536  -7.38174
57675378  -7.38183
57722722  -7.38246
57764389  -7.38129
57812193  -7.38144
57854051  -7.38171
57899301  -7.38053
57943926  -7.37936
57981374  -7.37999
58022066  -7.37966
58057712  -7.37814
58109418  -7.37781
58143456  -7.37749
58178802  -7.37764
58231173  -7.37803
58272849  -7.37794
58335664  -7.37631
58366728  -7.37492
58404766  -7.37507
58455837  -7.37356
58519966  -7.37277
58553126  -7.37198
58603146  -7.37237
58625794  -7.37264
58687218  -7.37298
58745874  -7.37314
58802512  -7.37235
58851042  -7.37168
58887399  -7.36960
58937822  -7.37058
58977984  -7.37015
59031344  -7.36960
59105808  -7.36988
59169344  -7.37109
59206896  -7.37019
59259348  -7.36988
59301216  -7.36969
59337648  -7.36915
59373504  -7.36884
59423318  -7.36865
59451657  -7.36869
59502079  -7.36826
59532819  -7.36854
59579072  -7.36812
59627584  -7.36816
59660343  -7.36727
59716846  -7.36692
59760102  -7.36673
59820382  -7.36573
59872192  -7.36485
59925136  -7.36570
59968624  -7.36586
60007394  -7.36441
60060096  -7.36469
60116082  -7.36392
60172866  -7.36328
60213362  -7.36333
60261462  -7.36119
60306869  -7.36135
60352342  -7.36094
60396687  -7.36042
60436179  -7.36059
60480048  -7.36006
60517434  -7.35954
60559811  -7.35879
60612633  -7.35930
60648811  -7.35969
60687378  -7.35986
60738717  -7.35877
60778659  -7.35866
60835984  -7.35837
60881689  -7.35785
60931866  -7.35779
60960851  -7.35739
61029507  -7.35597
61073792  -7.35659
61119486  -7.35608
61165918  -7.35624
61199086  -7.35698
61233424  -7.35647
61266299  -7.35539
61313026  -7.35533
61351164  -7.35561
61384586  -7.35533
61444672  -7.35516
61490962  -7.35578
61543504  -7.35437
61586588  -7.35454
61648918  -7.35303
61685171  -7.35297
61729761  -7.35370
61778514  -7.35331
61828784  -7.35298
61871719  -7.35226
61936736  -7.35254
61965414  -7.35215
61999376  -7.35266
62030493  -7.35260
62082446  -7.35255
62149284  -7.35205
62187088  -7.35167
62225526  -7.35239
62266611  -7.35156
62302928  -7.35129
62357248  -7.35079
62406327  -7.35030
62447913  -7.34981
62502231  -7.34899
62557236  -7.34960
62598368  -7.34834
62646432  -7.34928
62692278  -7.34945
62732176  -7.34874
62775971  -7.34847
62821052  -7.34810
62866161  -7.34811
62914086  -7.34795
62956512  -7.34790
62993929  -7.34819
63045661  -7.34814
63086726  -7.34776
63137007  -7.34662
63186018  -7.34527
63213918  -7.34588
63262672  -7.34562
63329982  -7.34579
63369792  -7.34466
63413632  -7.34472
63446912  -7.34544
63477147  -7.34540
63518873  -7.34524
63566622  -7.34498
63610749  -7.34602
63659498  -7.34522
63711393  -7.34496
63755013  -7.34589
63796881  -7.34628
63848347  -7.34630
63892762  -7.34668
63934466  -7.34686
64012871  -7.34746
64054192  -7.34709
64086336  -7.34662
64129842  -7.34636
64185178  -7.34632
64228153  -7.34531
64271056  -7.34591
64312186  -7.34565
64341742  -7.34508
64375634  -7.34407
64416744  -7.34297
64441958  -7.34335
64489637  -7.34235
64520757  -7.34125
64589646  -7.34110
64646418  -7.34160
64682128  -7.34114
64715031  -7.34120
64760817  -7.34085
64790646  -7.34145
64825346  -7.34179
64860897  -7.34058
64894632  -7.34044
64942983  -7.33935
64987398  -7.33889
65027859  -7.33875
65068394  -7.33956
65118274  -7.33868
65197888  -7.33885
65246022  -7.33819
65285856  -7.33773
65320069  -7.33791
65367029  -7.33683
65403414  -7.33564
65443536  -7.33477
65475747  -7.33463
65495991  -7.33439
65556691  -7.33310
65598043  -7.33339
65634461  -7.33263
65677851  -7.33208
65714957  -7.33278
65744064  -7.33192
65787694  -7.33257
65818144  -7.33337
65861696  -7.33335
65904427  -7.33332
65939664  -7.33329
65995186  -7.33253
66031246  -7.33323
66072406  -7.33393
66119622  -7.33307
66156189  -7.33346
66207168  -7.33322
66248028  -7.33268
66294609  -7.33244
66340443  -7.33272
66378659  -7.33249
66415832  -7.33246
66458149  -7.33192
66498577  -7.33128
66554208  -7.33146
66590762  -7.33256
66634416  -7.33315
66675708  -7.33323
66718193  -7.33279
66763764  -7.33251
66811724  -7.33310
66859474  -7.33317
66910358  -7.33356
66958576  -7.33261
66988912  -7.33330
67029402  -7.33399
67079061  -7.33376
67134678  -7.33281
67183883  -7.33167
67207133  -7.33154
67252806  -7.33182
67297114  -7.33169
67326966  -7.33177
67377472  -7.33104
67405846  -7.33020
67441026  -7.33018
67490944  -7.33016
67529223  -7.33013
67580359  -7.32970
67625856  -7.32988
67674598  -7.33016
67728528  -7.32999
67783274  -7.33007
67820841  -7.33015
67869774  -7.32922
67912448  -7.32880
67937967  -7.32777
67990384  -7.32715
68023446  -7.32743
68058558  -7.32711
68104551  -7.32639
68149908  -7.32617
68191277  -7.32625
68233542  -7.32673
68269014  -7.32681
68302158  -7.32679
68344074  -7.32637
68390272  -7.32655
68419629  -7.32634
68462028  -7.32602
68519529  -7.32481
68562918  -7.32479
68598891  -7.32547
68635536  -7.32525
68682474  -7.32370
68713104  -7.32309
68738481  -7.32287
68781342  -7.32296
68838264  -7.32255
68874371  -7.32243
68935734  -7.32182
68978026  -7.32062
69029823  -7.32140
69082786  -7.32109
69122702  -7.32039
69163381  -7.31949
69220608  -7.32016
69251138  -7.31986
69301328  -7.31847
69336178  -7.31797
69381904  -7.31766
69437312  -7.31677
69476904  -7.31676
69521344  -7.31655
69561936  -7.31566
69617918  -7.31526
69651618  -7.31467
69681269  -7.31490
69722357  -7.31421
69763776  -7.31304
69809686  -7.31235
69842938  -7.31215
69882418  -7.31126
69934281  -7.31204
69978111  -7.31222
70017178  -7.31270
70068798  -7.31347
70117524  -7.31308
70169047  -7.31298
70216477  -7.31336
70262877  -7.31316
70313686  -7.31315
70355966  -7.31295
70395444  -7.31237
70428944  -7.31159
70474624  -7.31168
70535134  -7.31119
70599531  -7.31080
70663929  -7.31147
70700751  -7.31181
70740378  -7.31104
70802529  -7.31084
70839394  -7.31045
70877182  -7.30949
70921998  -7.30929
70984032  -7.30814
71033054  -7.30651
71095458  -7.30613
71134656  -7.30728
71181081  -7.30689
71225907  -7.30632
71270079  -7.30537
71309584  -7.30489
71347278  -7.30480
71370013  -7.30318
71398341  -7.30299
71443776  -7.30261
71501818  -7.30167
71540461  -7.30158
71589748  -7.30111
71626504  -7.30073
71669268  -7.30140
71719767  -7.30098
71756919  -7.30089
71791174  -7.30136
71834211  -7.30042
71860771  -7.29996
71928558  -7.29968
71964576  -7.30006
72006706  -7.29959
72069686  -7.29866
72100698  -7.29772
72144438  -7.29830
72176544  -7.29849
72239101  -7.29850
72274752  -7.29766
72314582  -7.29785
72369206  -7.29749
72415107  -7.29731
72474823  -7.29628
72514573  -7.29667
72579822  -7.29574
72617536  -7.29612
72667257  -7.29669
72713632  -7.29679
72776793  -7.29620
72807994  -7.29648
72857484  -7.29649
72886554  -7.29659
72944856  -7.29595
72982997  -7.29596
73027358  -7.29625
73068658  -7.29617
73109463  -7.29608
73171254  -7.29609
73212234  -7.29582
73262816  -7.29509
73302393  -7.29482
73344368  -7.29419
73381568  -7.29327
73434869  -7.29347
73494971  -7.29376
73568206  -7.29349
73610837  -7.29415
73647926  -7.29471
73700103  -7.29380
73741184  -7.29409
73767131  -7.29438
73805248  -7.29407
73843198  -7.29445
73879863  -7.29464
73930042  -7.29447
73984036  -7.29457
74019853  -7.29495
74070176  -7.29524
74102562  -7.29525
74156816  -7.29370
74200461  -7.29308
74244051  -7.29364
74275389  -7.29328
74318058  -7.29257
74372928  -7.29231
74412657  -7.29223
74450474  -7.29297
74494354  -7.29207
74530368  -7.29173
74577099  -7.29110
74628046  -7.29075
74676346  -7.29013
74732691  -7.28979
74773597  -7.28931
74832982  -7.28950
74881664  -7.29060
74918634  -7.29026
74964682  -7.28973
75009088  -7.28965
75042486  -7.28967
75090624  -7.29050
75134894  -7.28997
75174194  -7.28990
75237729  -7.28964
75277596  -7.28993
75314109  -7.28958
75375102  -7.28960
75411168  -7.28980
75458754  -7.28909
75494597  -7.28902
75541264  -7.28931
75581726  -7.28914
75624262  -7.28853
75680474  -7.28819
75737214  -7.28892
75786688  -7.28957
75840177  -7.28998
75883328  -7.28973
75923486  -7.28886
75968112  -7.28905
76039977  -7.28898
76087098  -7.28918
76133824  -7.28999
76176656  -7.28948
76236292  -7.28932
76266166  -7.28995
76322888  -7.28926
76369008  -7.28972
76418641  -7.28930
76474672  -7.28878
76517312  -7.28915
76567584  -7.28926
76603426  -7.28910
76655491  -7.28832
76689578  -7.28772
76733496  -7.28792
76771408  -7.28758
76811328  -7.28804
76869171  -7.28692
76932111  -7.28680
76983354  -7.28709
77026832  -7.28711
77079382  -7.28704
77125623  -7.28706
77169168  -7.28734
77210571  -7.28657
77245743  -7.28659
77291843  -7.28652
77324747  -7.28575
77362866  -7.28490
77398848  -7.28518
77444578  -7.28468
77506368  -7.28557
77546319  -7.28620
77580208  -7.28614
77623574  -7.28633
77665931  -7.28635
77704336  -7.28559
77758399  -7.28587
77805312  -7.28572
77864048  -7.28496
77907138  -7.28498
77955564  -7.28496
78009934  -7.28472
78051094  -7.28491
78082902  -7.28372
78135807  -7.28452
78178391  -7.28446
78212911  -7.28362
78267609  -7.28381
78325578  -7.28366
78363162  -7.28411
78414171  -7.28336
78463514  -7.28287
78516098  -7.28263
78565298  -7.28240
78612886  -7.28199
78661593  -7.28158
78708608  -7.28092
78746528  -7.28146
78779798  -7.28148
78838503  -7.28194
78888879  -7.28153
78955698  -7.28164
79005326  -7.28214
79055361  -7.28173
79103232  -7.28261
79148219  -7.28238
79212402  -7.28138
79252416  -7.28072
79291741  -7.28041
79351567  -7.28017
79411912  -7.28046
79459281  -7.27997
79505296  -7.28025
79551966  -7.27985
79616862  -7.28056
79662224  -7.27982
79701771  -7.28001
79747349  -7.27936
79803442  -7.27905
79849856  -7.27882
79876494  -7.27859
79911391  -7.27896
79971771  -7.27831
80005141  -7.27774
80040338  -7.27802
80083632  -7.27759
80117582  -7.27703
80165506  -7.27638
80215264  -7.27599
80259598  -7.27627
80308656  -7.27655
80353536  -7.27641
80396064  -7.27652
80436342  -7.27663
80476799  -7.27649
80521582  -7.27669
80568818  -7.27613
80607866  -7.27574
80642106  -7.27543
80683199  -7.27513
80725088  -7.27432
80765888  -7.27452
80826336  -7.27522
80879232  -7.27458
80908971  -7.27427
80939199  -7.27447
80983116  -7.27392
81039566  -7.27337
81077606  -7.27286
81144582  -7.27380
81195543  -7.27333
81253179  -7.27311
81318447  -7.27298
81357369  -7.27326
81402128  -7.27296
81443479  -7.27258
81481051  -7.27186
81520114  -7.27305
81560024  -7.27283
81602601  -7.27245
81644912  -7.27174
81696296  -7.27103
81750158  -7.27073
81793149  -7.27060
81828842  -7.27047
81881718  -7.27009
81924288  -7.27004
81976263  -7.27015
82052976  -7.27052
82118176  -7.27006
82164574  -7.26988
82207803  -7.26967
82261518  -7.26864
82315519  -7.26974
82349721  -7.26961
82386978  -7.26890
82439488  -7.26894
82476262  -7.26865
82524022  -7.26860
82594774  -7.26798
82641433  -7.26752
82686598  -7.26666
82731993  -7.26612
82762757  -7.26673
82784328  -7.26628
82824256  -7.26542
82860657  -7.26554
82897493  -7.26565
82940682  -7.26512
82976653  -7.26435
83023552  -7.26373
83060824  -7.26426
83104938  -7.26437
83144401  -7.26421
83210418  -7.26360
83256951  -7.26283
83278752  -7.26246
83318208  -7.26209
83355312  -7.26229
83391888  -7.26201
83453888  -7.26132
83484686  -7.26168
83521818  -7.26148
83561306  -7.26136
83622222  -7.26180
83674368  -7.26119
83709634  -7.26156
83742087  -7.26176
83790416  -7.26187
83836992  -7.26015
83871888  -7.25914
83914386  -7.25934
83962818  -7.25930
84004929  -7.25934
84051792  -7.25874
84089794  -7.25846
84138227  -7.25727
84185938  -7.25659
84231216  -7.25679
84285216  -7.25683
84328829  -7.25687
84367098  -7.25731
84414118  -7.25807
84447312  -7.25780
84495648  -7.25760
84545694  -7.25716
84580224  -7.25705
84622114  -7.25749
84671773  -7.25721
84720294  -7.25662
84761479  -7.25666
84804498  -7.25686
84867946  -7.25666
84918967  -7.25639
84964653  -7.25619
85010194  -7.25592
85048761  -7.25525
85081761  -7.25450
85123633  -7.25463
85155936  -7.25463
85185922  -7.25467
85231744  -7.25456
85280074  -7.25405
85318786  -7.25346
85371372  -7.25288
85423098  -7.25308
85462126  -7.25313
85518246  -7.25278
85548874  -7.25282
85622398  -7.25200
85665213  -7.25126
85716048  -7.25131
85753881  -7.25120
85783139  -7.25101
85822953  -7.25082
85862654  -7.25040
85895064  -7.25036
85922541  -7.25033
85970102  -7.25007
86003673  -7.24988
86049906  -7.24992
86088701  -7.24970
86130926  -7.24935
86183586  -7.24979
86226067  -7.24914
86266453  -7.24786
86315802  -7.24791
86358429  -7.24772
86392163  -7.24661
86444416  -7.24751
86513728  -7.24616
86555763  -7.24714
86617098  -7.24726
86668848  -7.24677
86716914  -7.24612
86777019  -7.24586
86818782  -7.24614
86859822  -7.24619
86893286  -7.24554
86946112  -7.24451
86991014  -7.24456
87028963  -7.24438
87075539  -7.24412
87110592  -7.24363
87159303  -7.24349
87201286  -7.24254
87240384  -7.24228
87285501  -7.24118
87319343  -7.24031
87357594  -7.23959
87392898  -7.23995
87434432  -7.24085
87466449  -7.24029
87504927  -7.23957
87541312  -7.23924
87579802  -7.23891
87634938  -7.23790
87654464  -7.23856
87695541  -7.23900
87731184  -7.23920
87777109  -7.23971
87833546  -7.23916
87883578  -7.23936
87937552  -7.23865
87981858  -7.23787
88043592  -7.23784
88079266  -7.23752
88104336  -7.23784
88156992  -7.23858
88194009  -7.23893
88236624  -7.23823
88270227  -7.23744
88327653  -7.23689
88388568  -7.23596
88430081  -7.23518
88501424  -7.23509
88553124  -7.23446
88601851  -7.23497
88648178  -7.23427
88690154  -7.23417
88742947  -7.23378
88803408  -7.23391
88837056  -7.23313
88879726  -7.23304
88938862  -7.23249
88999366  -7.23202
89041056  -7.23178
89087726  -7.23123
89151718  -7.23076
89197894  -7.23082
89233962  -7.23039
89281466  -7.23015
89317138  -7.23081
89354629  -7.23011
89403714  -7.22987
89455518  -7.22926
89505558  -7.22849
89551296  -7.22870
89597862  -7.22794
89652498  -7.22717
89700523  -7.22738
89735688  -7.22685
89801999  -7.22638
89854722  -7.22577
89918474  -7.22464
89964656  -7.22537
90011554  -7.22484
90054118  -7.22452
90082458  -7.22503
90115147  -7.22480
90158122  -7.22515
90198658  -7.22559
90242046  -7.22509
90281696  -7.22508
90307426  -7.22536
90337989  -7.22564
90401473  -7.22482
90430626  -7.22539
90481192  -7.22494
90538048  -7.22478
90611474  -7.22417
90663776  -7.22460
90707536  -7.22459
90740814  -7.22443
90786886  -7.22442
90849354  -7.22463
90895942  -7.22484
90937918  -7.22482
90974808  -7.22547
91022216  -7.22539
91065042  -7.22508
91109862  -7.22544
91153472  -7.22528
91203354  -7.22482
91243809  -7.22452
91275609  -7.22447
91333206  -7.22438
91381369  -7.22459
91413778  -7.22458
91440399  -7.22479
91493568  -7.22368
91534191  -7.22367
91564977  -7.22307
91623399  -7.22277
91678788  -7.22290
91733081  -7.22340
91772992  -7.22325
91825626  -7.22302
91892731  -7.22147
91933686  -7.22125
91959777  -7.22124
92014624  -7.22065
92058176  -7.22129
92105727  -7.22172
92157928  -7.22178
92187958  -7.22126
92219371  -7.22154
92255191  -7.22110
92287152  -7.22149
92326407  -7.22140
92385371  -7.22161
92416528  -7.22189
92448921  -7.22203
92487722  -7.22187
92527584  -7.22129
92570638  -7.22070
92607817  -7.22105
92667888  -7.22032
92703114  -7.22031
92735952  -7.22002
92784786  -7.21943
92834626  -7.21986
92876294  -7.21970
92915011  -7.21977
92954736  -7.21897
93006643  -7.21946
93079318  -7.21931
93119248  -7.21930
93157248  -7.21994
93190774  -7.21936
93239784  -7.21917
93284577  -7.21888
93339854  -7.21830
93395666  -7.21765
93431439  -7.21757
93479278  -7.21828
93522144  -7.21856
93547743  -7.21805
93600537  -7.21769
93647722  -7.21732
93704874  -7.21782
93742218  -7.21803
93807186  -7.21823
93833361  -7.21815
93878982  -7.21801
93918042  -7.21772
93957831  -7.21821
93992591  -7.21834
94039258  -7.21812
94082778  -7.21812
94122576  -7.21839
94152816  -7.21768
94191888  -7.21796
94224362  -7.21784
94262706  -7.21762
94304268  -7.21705
94334859  -7.21719
94379664  -7.21648
94466448  -7.21562
94510331  -7.21512
94555197  -7.21470
94601556  -7.21455
94636501  -7.21419
94681712  -7.21454
94712256  -7.21461
94775037  -7.21439
94818112  -7.21460
94851739  -7.21403
94908688  -7.21396
94932699  -7.21347
94970474  -7.21297
95016687  -7.21227
95048096  -7.21247
95091787  -7.21261
95140224  -7.21254
95190912  -7.21310
95234346  -7.21243
95271098  -7.21228
95328639  -7.21172
95360507  -7.21039
95435607  -7.20990
95478194  -7.20990
95528232  -7.21025
95571021  -7.21046
95599328  -7.21032
95633778  -7.21052
95666678  -7.21031
95708816  -7.21010
95749562  -7.20934
95777712  -7.20906
95814474  -7.20899
95859971  -7.20836
95896512  -7.20850
95944459  -7.20808
95977632  -7.20760
96017424  -7.20739
96050512  -7.20711
96083038  -7.20739
96127483  -7.20774
96166992  -7.20750
96190804  -7.20743
96236286  -7.20681
96278602  -7.20688
96321518  -7.20695
96367898  -7.20639
96407834  -7.20605
96445712  -7.20550
96490724  -7.20598
96537534  -7.20516
96575202  -7.20516
96612786  -7.20509
96664209  -7.20441
96735638  -7.20372
96790199  -7.20373
96833558  -7.20338
96875748  -7.20304
96918182  -7.20319
96988749  -7.20291
97029786  -7.20216
97065422  -7.20155
97103376  -7.20148
97131703  -7.20104
97156302  -7.20070
97202242  -7.20050
97234488  -7.20030
97293248  -7.19969
97337443  -7.19915
97376736  -7.19854
97443571  -7.19821
97485504  -7.19801
97531494  -7.19754
97572898  -7.19700
97610878  -7.19755
97644854  -7.19701
97699776  -7.19695
97736688  -7.19750
97777771  -7.19751
97809119  -7.19690
97868433  -7.19732
97912008  -7.19712
97959094  -7.19686
97993938  -7.19646
98030946  -7.19599
98066943  -7.19552
98098149  -7.19570
98141798  -7.19530
98188528  -7.19592
98250402  -7.19525
98286402  -7.19492
98326043  -7.19506
98374991  -7.19453
98413691  -7.19420
98464751  -7.19421
98521968  -7.19341
98568336  -7.19301
98610294  -7.19289
98664768  -7.19337
98714484  -7.19290
98740702  -7.19291
98789138  -7.19218
98848974  -7.19226
98885072  -7.19267
98930763  -7.19235
98966598  -7.19209
99011312  -7.19183
99038502  -7.19164
99063366  -7.19064
99110457  -7.19082
99154752  -7.19043
99196736  -7.19037
99235552  -7.18992
99265464  -7.18953
99305851  -7.18867
99340571  -7.18768
99376552  -7.18729
99413616  -7.18683
99448032  -7.18725
99476804  -7.18713
99516403  -7.18734
99549142  -7.18595
99582033  -7.18570
99621072  -7.18498
99653026  -7.18499
99702418  -7.18580
99752912  -7.18615
99792621  -7.18603
99827394  -7.18558
99883456  -7.18553
99924544  -7.18587


==> data/all_loglog_r4_p7.dat <==
234446  -12.5743
501029  -12.8723
545723  -12.8885
556838  -12.0357
602461  -10.9681
614066  -10.8463
709111  -11.2058
723211  -10.7201
773926  -11.0095
787882  -11.2353
797611  -11.4164
798107  -11.3274
812011  -11.2537
842596  -11.1921
887657  -10.9535
918154  -10.7471
926584  -10.7305
927747  -10.7159
953243  -10.7033
956087  -10.5540
961433  -10.5509
1000033  -10.4236
1064576  -10.4280
1064802  -10.4321
1099496  -10.4362
1104248  -10.3347
1109716  -10.3423
1112437  -10.4469
1119467  -10.4501
1122519  -10.5439
1129211  -10.4559
1142158  -10.3737
1162928  -10.4615
1175648  -10.4641
1181618  -10.5443
1184808  -10.6199
1186277  -10.6180
1195408  -10.6876
1202204  -10.6841
1217346  -10.6809
1241437  -10.6120
1265654  -10.6110
1268658  -10.6101
1281933  -10.6707
1282789  -10.7286
1298917  -10.7840
1299157  -10.8370
1314626  -10.8316
1321589  -10.8264
1337024  -10.8215
1352215  -10.8698
1389086  -10.7966
1517926  -10.6927
1549501  -10.4832
1611112  -10.4940
1662838  -10.4331
1691488  -10.4799
1732474  -10.5531
1756885  -10.4998
1798078  -10.4525
1824082  -10.4101
1848689  -10.4482
1890226  -10.4345
1944226  -10.4223
1991872  -10.4114
2035835  -10.3802
2054614  -10.3927
2084995  -10.3449
2163640  -10.3582
2181862  -10.3892
2208251  -10.3646
2216309  -10.3936
2257161  -10.3706
2278580  -10.3979
2309205  -10.3921
2333441  -10.3867
2373568  -10.3369
2387950  -10.2899
2445678  -10.2596
2467655  -10.2723
2501909  -10.1769
2529624  -10.1255
2544890  -10.0895
2584865  -10.1303
2622664  -10.1449
2677489  -10.0990
2712097  -10.1138
2750744  -10.1396
2802410  -10.1419
2836338  -10.1331
2862775  -10.1464
2911906  -10.1818
2973178  -10.2049
3031072  -10.2071
3077169  -10.1535
3146538  -10.1306
3205982  -10.1006
3234432  -10.0810
3259408  -10.0627
3304584  -10.0854
3379931  -10.0837
3428888  -10.0671
3470707  -10.0442
3542002  -10.0441
3604353  -10.0440
3669021  -10.0169
3730854  -10.0244
3774669  -10.0121
3798895  -9.99423
3838312  -9.98332
3902153  -9.97297
4014099  -9.95136
4058681  -9.94813
4093542  -9.96777
4132817  -9.95887
4164513  -9.98849
4378254  -9.95262
4527048  -9.96450
4732589  -9.98377
4897678  -9.93059
5087142  -9.89597
5265849  -9.86275
5421188  -9.84998
5672064  -9.84521
5923898  -9.80101
6170656  -9.77544
6334390  -9.76836
6512652  -9.77468
6709434  -9.78793
6890322  -9.79805
7018432  -9.81858
7149708  -9.83984
7305877  -9.83517
7453525  -9.84087
7589346  -9.84440
7720425  -9.82942
7843762  -9.82025
7961175  -9.82118
8099792  -9.83488
8219398  -9.83555
8387200  -9.83716
8510906  -9.83019
8641132  -9.82751
8795313  -9.79772
8943325  -9.77457
9086815  -9.74906
9224830  -9.73581
9382153  -9.73062
9527600  -9.72246
9665310  -9.71794
9791066  -9.72057
9963190  -9.69059
10118923  -9.67335
10229006  -9.66688
10312661  -9.67057
10434826  -9.67016
10563321  -9.67597
10697369  -9.65974
10817364  -9.64787
10968752  -9.64126
11080346  -9.61778
11218232  -9.61914
11299488  -9.62295
11420228  -9.62720
11519229  -9.62015
11631194  -9.62914
11738886  -9.62704
11872174  -9.62001
11944638  -9.60959
12040832  -9.60976
12151792  -9.61132
12286584  -9.60978
12395325  -9.60707
12516178  -9.60569
12630421  -9.60234
12752336  -9.59783
12857976  -9.58744
12981889  -9.59049
13101624  -9.57974
13224048  -9.57709
13327276  -9.57331
13437525  -9.57313
13543599  -9.57179
13666042  -9.55540
13806420  -9.54631
13924152  -9.54801
14038929  -9.54713
14175198  -9.53260
14299416  -9.54172
14383804  -9.52556
14494082  -9.52137
14588496  -9.50948
14675233  -9.51359
14777307  -9.50471
14883255  -9.50490
14961964  -9.50729
15051987  -9.50748
15142478  -9.50604
15242925  -9.49253
15321277  -9.49500
15425237  -9.48680
15528540  -9.48484
15612582  -9.46997
15724935  -9.47714
15833680  -9.47971
15962535  -9.47504
16060854  -9.47357
16163325  -9.46907
16243926  -9.46545
16329622  -9.47290
16431182  -9.46710
16522928  -9.46068
16626355  -9.45493
16710714  -9.45488
16831026  -9.45306
16941979  -9.45465
17052255  -9.45235
17157306  -9.44456
17256185  -9.44293
17339425  -9.44306
17470524  -9.44047
17570725  -9.44517
17656474  -9.44463
17728194  -9.44213
17837692  -9.44328
17943616  -9.44182
18022715  -9.43670
18126893  -9.44156
18240387  -9.44557
18355326  -9.44182
18460440  -9.44110
18570100  -9.44210
18659422  -9.44003
18742860  -9.43784
18830127  -9.42797
18922545  -9.42202
19003960  -9.41958
19094207  -9.41424
19196687  -9.41368
19258128  -9.40671
19364486  -9.40623
19458528  -9.40202
19558218  -9.39902
19637337  -9.39962
19721910  -9.40091
19807481  -9.39633
19903922  -9.39611
19992554  -9.39246
20094582  -9.38695
20192320  -9.38302
20281034  -9.37199
20386364  -9.36782
20490107  -9.36784
20609835  -9.36258
20723706  -9.36423
20820525  -9.36692
20915562  -9.36646
20986116  -9.35994
21061743  -9.36069
21135095  -9.35431
21238996  -9.35624
21365584  -9.35412
21443717  -9.34292
21530979  -9.34017
21623284  -9.33957
21729039  -9.33505
21836313  -9.33085
21940508  -9.32524
22041087  -9.32127
22130167  -9.32083
22231278  -9.31944
22330855  -9.32222
22453218  -9.31450
22544964  -9.30887
22624549  -9.30306
22711418  -9.30347
22805885  -9.29984
22920358  -9.29547
22989619  -9.28604
23100242  -9.28496
23187366  -9.28211
23291407  -9.27403
23393007  -9.26928
23477208  -9.26535
23562446  -9.26236
23644146  -9.25949
23741811  -9.25495
23827520  -9.25443
23917634  -9.25126
24030681  -9.24684
24128313  -9.23713
24227190  -9.23666
24330207  -9.23596
24439829  -9.23236
24518274  -9.22982
24614992  -9.22692
24714225  -9.22847
24797138  -9.22870
24871792  -9.22778
24962038  -9.22405
25061105  -9.22036
25128975  -9.22131
25222377  -9.22459
25304686  -9.22432
25389639  -9.22161
25509560  -9.21723
25606314  -9.21606
25717913  -9.21321
25827624  -9.21033
25915896  -9.21009
26011912  -9.20560
26126165  -9.20827
26213800  -9.21099
26331159  -9.21390
26479842  -9.21147
26570331  -9.20505
26648803  -9.20072
26745150  -9.19777
26849216  -9.19993
26938145  -9.20089
27043456  -9.19964
27127152  -9.19326
27215460  -9.19343
27317328  -9.19829
27423678  -9.19899
27508960  -9.20082
27578960  -9.19721
27679626  -9.19423
27784474  -9.19574
27881738  -9.19598
27968194  -9.19774
28069950  -9.19712
28152970  -9.19631
28259145  -9.19128
28347324  -9.19596
28404051  -9.19640
28485824  -9.19228
28560496  -9.19171
28658440  -9.19274
28746999  -9.18965
28842651  -9.18715
28936718  -9.18335
29016129  -9.17934
29111445  -9.17542
29206785  -9.17173
29289745  -9.16788
29404486  -9.16055
29487718  -9.15703
29603773  -9.15642
29695928  -9.15050
29770098  -9.14775
29866761  -9.14289
29977128  -9.13778
30067872  -9.13487
30174528  -9.12893
30273856  -9.12823
30358446  -9.12545
30464254  -9.12454
30560846  -9.12298
30661248  -9.11810
30758944  -9.11681
30848576  -9.11572
30941097  -9.11631
31041558  -9.11247
31127186  -9.11164
31232399  -9.10813
31309602  -9.10664
31427247  -9.10363
31530512  -9.10331
31604886  -9.10666
31696120  -9.10319
31766219  -9.10158
31858150  -9.09838
31948998  -9.09859
32041458  -9.09565
32128686  -9.09230
32220150  -9.08615
32317472  -9.08680
32443554  -9.08356
32521232  -9.08205
32598243  -9.08297
32688609  -9.08407
32803597  -9.07938
32908816  -9.08113
32973361  -9.08077
33091945  -9.07739
33214016  -9.07467
33306531  -9.07286
33423552  -9.07356
33525734  -9.07156
33654798  -9.07226
33743340  -9.07154
33813506  -9.07244
33907281  -9.06903
34009802  -9.06581
34101745  -9.05936
34218621  -9.05538
34326615  -9.05368
34398715  -9.05386
34502025  -9.04954
34588062  -9.05136
34694616  -9.05111
34793247  -9.04809
34903599  -9.04405
34986403  -9.04227
35091085  -9.03868
35192502  -9.04130
35299200  -9.03952
35426682  -9.03519
35520595  -9.03564
35632522  -9.03273
35731554  -9.03201
35820425  -9.03361
35916624  -9.03446
36023408  -9.03468
36106426  -9.03205
36174202  -9.02787
36249111  -9.02834
36338786  -9.02955
36430945  -9.02789
36543552  -9.02646
36650128  -9.02332
36716042  -9.02324
36811961  -9.02144
36922077  -9.02287
37001227  -9.02165
37112569  -9.02232
37206752  -9.02390
37290168  -9.02328
37390950  -9.02115
37488520  -9.02051
37587616  -9.01935
37678896  -9.01927
37771386  -9.01594
37867464  -9.01278
37967715  -9.01185
38066885  -9.00909
38134982  -9.01016
38212848  -9.00832
38345346  -9.00526
38426349  -9.00059
38515977  -9.00343
38601312  -9.00202
38701942  -8.99900
38781504  -8.99779
38868150  -8.99850
38950560  -8.99835
39038886  -8.99836
39140695  -8.99682
39231366  -8.99457
39320481  -8.99409
39409488  -8.99308
39497186  -8.98861
39594080  -8.99160
39699987  -8.99044
39773807  -8.99153
39851386  -8.99481
39917456  -8.99639
39995909  -8.99387
40078264  -8.99494
40174032  -8.99615
40255120  -8.99889
40347978  -8.99673
40425752  -8.99559
40525740  -8.99631
40614935  -8.99451
40707872  -8.99307
40795085  -8.99328
40872815  -8.99021
40984917  -8.99388
41067657  -8.99329
41146704  -8.99252
41256773  -8.99110
41327554  -8.99150
41417920  -8.99025
41523600  -8.98692
41620160  -8.98780
41720590  -8.98611
41795358  -8.98586
41893830  -8.98612
41966714  -8.98587
42048011  -8.98517
42130015  -8.98286
42218658  -8.98326
42290679  -8.98210
42386690  -8.97855
42455169  -8.97630
42528464  -8.97594
42621903  -8.97481
42688830  -8.97273
42781443  -8.97037
42833895  -8.96707
42918955  -8.96799
42989502  -8.96379
43078136  -8.96331
43162165  -8.96455
43240200  -8.96254
43336819  -8.96148
43407752  -8.95994
43484724  -8.95889
43583531  -8.95799
43663950  -8.95695
43755384  -8.95711
43838360  -8.95623
43933599  -8.95504
44028792  -8.95566
44136629  -8.95555
44228938  -8.95482
44308272  -8.95411
44403008  -8.95220
44498192  -8.95240
44602300  -8.95287
44694038  -8.95292
44785568  -8.95309
44859594  -8.95182
44938133  -8.95141
45006224  -8.94896
45080992  -8.94888
45169666  -8.94805
45222819  -8.94913
45316881  -8.94888
45401355  -8.94620
45478562  -8.94596
45593134  -8.94330
45701594  -8.94178
45797181  -8.94200
45868170  -8.94235
45959290  -8.94099
46042635  -8.94122
46133922  -8.93945
46208734  -8.93826
46290962  -8.93792
46378869  -8.93576
46501458  -8.93429
46603275  -8.93524
46699630  -8.93547
46765902  -8.93543
46881278  -8.93608
46955147  -8.93533
47047759  -8.93571
47143696  -8.93428
47231007  -8.93356
47334275  -8.93448
47434126  -8.93143
47525067  -8.93016
47634481  -8.92946
47710882  -8.92820
47796165  -8.92873
47880641  -8.92843
47966675  -8.92990
48069096  -8.93056
48158487  -8.92919
48238720  -8.92837
48318022  -8.92673
48384830  -8.92646
48486559  -8.92618
48560049  -8.92337
48631102  -8.92217
48717504  -8.92151
48796821  -8.92217
48874225  -8.92217
48951830  -8.92350
49042325  -8.92574
49114710  -8.92429
49206546  -8.92311
49292856  -8.92220
49369560  -8.92181
49455100  -8.91974
49524330  -8.91688
49621760  -8.91639
49715248  -8.91641
49811274  -8.91500
49881075  -8.91310
49947936  -8.91274
50039952  -8.91239
50129136  -8.91139
50224176  -8.91156
50301800  -8.91134
50407974  -8.91011
50489849  -8.91052
50566883  -8.90803
50664032  -8.90718
50756882  -8.90647
50869419  -8.90589
50950071  -8.90569
51059248  -8.90562
51130152  -8.90605
51232554  -8.90523
51335838  -8.90441
51421206  -8.90323
51522304  -8.90278
51628326  -8.90186
51720834  -8.89932
51793536  -8.89765
51886603  -8.89786
51968320  -8.89793
52072368  -8.89555
52153758  -8.89550
52230050  -8.89608
52334895  -8.89566
52442694  -8.89612
52545818  -8.89485
52648959  -8.89349
52724425  -8.89272
52816146  -8.89135
52889712  -8.89217
52978314  -8.89154
53072622  -8.88851
53164791  -8.88716
53262882  -8.88583
53353683  -8.88534
53474559  -8.88223
53571314  -8.88162
53664896  -8.87889
53763597  -8.87651
53849717  -8.87545
53948382  -8.87428
54064450  -8.87464
54156608  -8.87231
54264618  -8.87209
54354320  -8.86953
54437696  -8.86873
54531086  -8.86818
54626496  -8.86563
54733104  -8.86486
54828211  -8.86477
54904050  -8.86353
55007136  -8.86334
55101069  -8.86084
55176811  -8.85835
55240722  -8.85678
55322032  -8.85615
55425935  -8.85574
55522994  -8.85374
55625680  -8.85300
55711795  -8.85306
55798880  -8.85096
55888389  -8.84932
55975744  -8.85030
56087922  -8.84765
56178485  -8.84547
56249768  -8.84724
56336562  -8.84642
56439872  -8.84773
56510982  -8.84724
56602362  -8.84687
56677969  -8.84393
56733458  -8.84368
56813262  -8.84476
56910656  -8.84385
56993808  -8.84404
57087897  -8.84191
57182184  -8.84133
57275958  -8.84198
57363504  -8.84163
57474110  -8.83974
57582650  -8.83851
57675006  -8.83685
57761819  -8.83597
57836892  -8.83520
57920645  -8.83302
58003392  -8.83258
58074846  -8.83302
58166973  -8.83399
58249822  -8.83280
58354370  -8.82966
58445987  -8.82935
58549450  -8.82979
58625794  -8.82904
58734499  -8.82755
58855453  -8.82649
58943754  -8.82458
59047024  -8.82439
59179578  -8.82398
59272686  -8.82347
59342975  -8.82307
59424224  -8.82341
59513904  -8.82269
59623478  -8.82187
59705214  -8.82158
59798416  -8.82108
59912775  -8.82048
59975073  -8.81946
60074226  -8.82064
60172365  -8.81942
60261031  -8.81925
60352825  -8.81980
60435024  -8.81942
60527538  -8.81883
60627134  -8.81721
60697010  -8.81662
60791793  -8.81450
60893690  -8.81320
60976318  -8.81304
61082025  -8.81391
61169616  -8.81355
61244339  -8.81277
61315955  -8.81160
61422378  -8.81154
61502590  -8.81252
61615257  -8.81389
61688602  -8.81383
61777801  -8.81388
61879726  -8.81535
61972313  -8.81418
62045502  -8.81241
62150161  -8.81206
62232066  -8.81212
62313717  -8.81368
62424944  -8.81373
62533894  -8.81348
62631627  -8.81253
62724477  -8.81109
62809475  -8.80895
62908857  -8.80941
62987839  -8.80828
63086726  -8.80795
63190149  -8.80623
63288846  -8.80649
63387558  -8.80469
63454122  -8.80485
63530256  -8.80355
63628839  -8.80165
63718464  -8.80065
63811968  -8.79955
63899175  -8.79914
64001390  -8.79883
64088254  -8.79930
64185088  -8.79831
64260016  -8.79956
64340182  -8.79896
64418918  -8.80127
64503189  -8.80058
64616490  -8.79949
64691696  -8.79832
64774995  -8.79735
64848764  -8.79762
64913550  -8.79627
64992366  -8.79492
65068394  -8.79511
65180734  -8.79501
65262354  -8.79710
65341714  -8.79538
65430592  -8.79300
65496681  -8.79176
65599456  -8.78911
65673333  -8.78921
65735779  -8.78865
65835531  -8.78884
65924590  -8.78838
65997878  -8.78763
66085366  -8.78774
66177075  -8.78484
66260800  -8.78457
66352094  -8.78524
66441420  -8.78367
66549526  -8.78452
66639942  -8.78240
66718338  -8.78298
66816417  -8.78374
66900117  -8.78311
66978496  -8.78526
67063270  -8.78398
67153545  -8.78465
67234806  -8.78310
67331925  -8.78165
67406851  -8.77984
67481787  -8.77913
67568421  -8.77952
67661102  -8.77882
67777100  -8.77921
67859430  -8.77897
67935600  -8.77881
68015978  -8.77957
68098890  -8.77906
68193165  -8.77845
68258426  -8.77966
68329280  -8.77905
68410863  -8.77791
68500321  -8.77560
68598891  -8.77438
68676912  -8.77442
68759202  -8.77419
68839965  -8.77441
68940285  -8.77337
69026256  -8.77243
69119630  -8.77167
69211710  -8.77127
69286800  -8.77113
69384050  -8.76949
69463638  -8.77051
69539424  -8.76967
69634260  -8.76840
69705792  -8.76668
69787462  -8.76647
69880767  -8.76652
69974666  -8.76412
70052480  -8.76461
70145007  -8.76344
70230845  -8.76219
70335547  -8.76137
70413662  -8.76143
70482570  -8.76054
70599531  -8.76017
70694720  -8.76040
70768560  -8.76012
70858209  -8.76070
70957839  -8.76103
71048835  -8.76040
71156706  -8.75951
71250390  -8.75794
71334825  -8.75612
71399190  -8.75482
71511290  -8.75455
71604415  -8.75419
71701265  -8.75324
71786054  -8.75255
71859952  -8.75075
71958366  -8.75083
72055440  -8.74921
72143697  -8.74869
72214965  -8.74929
72303990  -8.74945
72411166  -8.74886
72498410  -8.74801
72608443  -8.74827
72710214  -8.74903
72795535  -8.74979
72876606  -8.74978
72973200  -8.74861
73066202  -8.74903
73154440  -8.74903
73232267  -8.74736
73323489  -8.74720
73406800  -8.74678
73491808  -8.74487
73595806  -8.74513
73699925  -8.74439
73758080  -8.74415
73825328  -8.74549
73923607  -8.74475
74018254  -8.74286
74101904  -8.74056
74199136  -8.74008
74272140  -8.73895
74362496  -8.73963
74438923  -8.73948
74509800  -8.74007
74598063  -8.74042
74676346  -8.73847
74780928  -8.73972
74874342  -8.74022
74970432  -8.73902
75043965  -8.73912
75146368  -8.73663
75228975  -8.73576
75304310  -8.73360
75400896  -8.73273
75492672  -8.73099
75589050  -8.73118
75692555  -8.73049
75786688  -8.72923
75883328  -8.72710
75978214  -8.72730
76087098  -8.72629
76183371  -8.72633
76277605  -8.72709
76362862  -8.72681
76450832  -8.72518
76538783  -8.72387
76628350  -8.72168
76717506  -8.72157
76811078  -8.72043
76913817  -8.71905
77016678  -8.71871
77125213  -8.71844
77213902  -8.71763
77298230  -8.71618
77366916  -8.71600
77482275  -8.71488
77560960  -8.71494
77634110  -8.71539
77730110  -8.71466
77840570  -8.71370
77926115  -8.71251
78025296  -8.71242
78090144  -8.70959
78178711  -8.70943
78264506  -8.70895
78357345  -8.70839
78462666  -8.70854
78561550  -8.70837
78658792  -8.70806
78760098  -8.70797
78842467  -8.70734
78931179  -8.70772
79058754  -8.70756
79161800  -8.70894
79255350  -8.70831
79353280  -8.70746
79452498  -8.70570
79540043  -8.70630
79638866  -8.70454
79719551  -8.70416
79810277  -8.70241
79882738  -8.70012
79977808  -8.69921
80055410  -8.69907
80131315  -8.69839
80218981  -8.70014
80299274  -8.69939
80390133  -8.69925
80477616  -8.69774
80570800  -8.69722
80653200  -8.69686
80739567  -8.69649
80829248  -8.69628
80911457  -8.69576
80975680  -8.69443
81074685  -8.69362
81181504  -8.69296
81277677  -8.69193
81378755  -8.69143
81460800  -8.69174
81541725  -8.69087
81651168  -8.69089
81737477  -8.69173
81827694  -8.69197
81907470  -8.69088
82002789  -8.69097
82126656  -8.68988
82215771  -8.68976
82329984  -8.68868
82407744  -8.68752
82519515  -8.68733
82646208  -8.68500
82743536  -8.68481
82794645  -8.68389
82875459  -8.68282
82951053  -8.68169
83036266  -8.68055
83128645  -8.67986
83224965  -8.67909
83295882  -8.67702
83383017  -8.67633
83484686  -8.67623
83572840  -8.67620
83684800  -8.67508
83761950  -8.67339
83845575  -8.67213
83916825  -8.67334
83996450  -8.67302
84072105  -8.67271
84151475  -8.67189
84243709  -8.67165
84330714  -8.67163
84421296  -8.67189
84508586  -8.67258
84592570  -8.67191
84677325  -8.67118
84761028  -8.67151
84843760  -8.67028
84933810  -8.67118
85013696  -8.67130
85077441  -8.67078
85172568  -8.66906
85250033  -8.66968
85329736  -8.66811
85426398  -8.66809
85519309  -8.66807
85626144  -8.66721
85710850  -8.66818
85786482  -8.66704
85861703  -8.66583
85925248  -8.66469
86027616  -8.66447
86110755  -8.66250
86211235  -8.66088
86298903  -8.66053
86384350  -8.65989
86489104  -8.65982
86573610  -8.65974
86679574  -8.65876
86772800  -8.65821
86860363  -8.65924
86945730  -8.65910
87020505  -8.65903
87106770  -8.65903
87201790  -8.65923
87290394  -8.65937
87360030  -8.65895
87421722  -8.65743
87485831  -8.65723
87561899  -8.65743
87642945  -8.65654
87713757  -8.65641
87812944  -8.65757
87907215  -8.65922
88019762  -8.65894
88114354  -8.65901
88208825  -8.65833
88276871  -8.65908
88380550  -8.65928
88475427  -8.65846
88566055  -8.65942
88650830  -8.65881
88728490  -8.65894
88840021  -8.65820
88930896  -8.65861
89013114  -8.65847
89102394  -8.65733
89197894  -8.65585
89285066  -8.65511
89377985  -8.65432
89467353  -8.65412
89557154  -8.65560
89661287  -8.65454
89733075  -8.65294
89821504  -8.65322
89929664  -8.65349
90011554  -8.65290
90082458  -8.65351
90158400  -8.65299
90242046  -8.65207
90310166  -8.64975
90414734  -8.64917
90519246  -8.64919
90647135  -8.64801
90725510  -8.64664
90838296  -8.64665
90915684  -8.64601
90996399  -8.64491
91098846  -8.64421
91192392  -8.64337
91270272  -8.64320
91359470  -8.64230
91425046  -8.64252
91513424  -8.64241
91604736  -8.64218
91696287  -8.64213
91794524  -8.64190
91896642  -8.64134
91961721  -8.64097
92046746  -8.63995
92138145  -8.63920
92215184  -8.63910
92288304  -8.63790
92387136  -8.63721
92458480  -8.63614
92530600  -8.63559
92602891  -8.63453
92690880  -8.63462
92782944  -8.63466
92863224  -8.63418
92941739  -8.63447
93030720  -8.63425
93128295  -8.63396
93213392  -8.63400
93298865  -8.63390
93398678  -8.63445
93495825  -8.63474
93586261  -8.63401
93681515  -8.63347
93778225  -8.63402
93860805  -8.63335
93951842  -8.63243
94036032  -8.63139
94129947  -8.63029
94202985  -8.62957
94284258  -8.62771
94359448  -8.62737
94473342  -8.62634
94555197  -8.62594
94645458  -8.62637
94722650  -8.62528
94823241  -8.62419
94924677  -8.62392
95003350  -8.62171
95092398  -8.62163
95188851  -8.62193
95292982  -8.62236
95376975  -8.62109
95512176  -8.62015
95586957  -8.61957
95655344  -8.61938
95739470  -8.61881
95824745  -8.61824
95897856  -8.61736
95990247  -8.61723
96062475  -8.61592
96145621  -8.61684
96224978  -8.61572
96321518  -8.61522
96399815  -8.61466
96487941  -8.61305
96576320  -8.61138
96673320  -8.61058
96782355  -8.61194
96875748  -8.61071
96975544  -8.61028
97055424  -8.61004
97126758  -8.60881
97202242  -8.60894
97298973  -8.60790
97385600  -8.60828
97476422  -8.60730
97548928  -8.60737
97640575  -8.60829
97715007  -8.60781
97786282  -8.60690
97874816  -8.60624
97957705  -8.60558
98030946  -8.60431
98095408  -8.60493
98186825  -8.60361
98277600  -8.60253
98369910  -8.60157
98463391  -8.60098
98567370  -8.60075
98654912  -8.60161
98731286  -8.60169
98821440  -8.60146
98908791  -8.60099
98986704  -8.60263
99054736  -8.60216
99140425  -8.60128
99243595  -8.60058
99327726  -8.60071
99393795  -8.60115
99471150  -8.60086
99553437  -8.60034
99626586  -8.59946
99729612  -8.60014
99807048  -8.59944
99895168  -8.59952


==> data/all_unwt_r0_p7.dat <==
11  -2.0
15  -1.0
17  0.666666
19  0.25
20  0.6
24  0.5
26  0.285714
26  0.375
27  0.222222
30  -0.2
32  -0.18181
33  0.166666
34  -0.15384
36  -0.42857
37  -0.46666
38  -0.5
38  -0.29411
39  -0.5
40  -0.68421
44  -0.55
45  -0.52380
46  -0.68181
48  -0.65217
50  -0.54166
50  -0.6
51  -0.73076
52  -0.77777
54  -0.78571
54  -0.79310
55  -0.76666
57  -0.64516
57  -0.625
58  -0.66666
62  -0.64705
64  -0.62857
66  -0.55555
66  -0.64864
66  -0.68421
67  -0.71794
69  -0.75
72  -0.73170
73  -0.66666
75  -0.58139
75  -0.56818
75  -0.62222
76  -0.67391
78  -0.57446
80  -0.47916
80  -0.51020
85  -0.54
89  -0.49019
94  -0.41071
99  -0.37704
106  -0.30303
110  -0.14084
114  -0.05263
116  -0.03703
120  -0.02325
128  0.076923
130  0.03125
138  0.019801
141  0.056603
144  0.054054
153  0.146551
158  0.190082
162  0.198412
171  0.251908
174  0.213235
178  0.212765
186  0.219178
190  0.158940
195  0.153846
198  0.142857
200  0.210843
205  0.233918
212  0.244318
216  0.276243
222  0.263440
225  0.308900
234  0.357142
236  0.323383
243  0.368932
246  0.398104
256  0.398148
258  0.416289
264  0.433628
270  0.432900
272  0.474576
286  0.481327
288  0.491869
300  0.482071
307  0.509578
318  0.531365
324  0.587188
333  0.573883
342  0.614617
353  0.659163
360  0.657320
368  0.643504
381  0.651026
390  0.632478
398  0.650969
405  0.654986
417  0.658792
432  0.682864
438  0.658354
446  0.671532
459  0.693586
466  0.691415
472  0.718820
486  0.700665
503  0.731019
516  0.738853
522  0.750519
537  0.741344
544  0.740518
582  0.744101
627  0.790349
678  0.826420
720  0.815977
768  0.840213
816  0.812734
867  0.836662
912  0.857935
948  0.848580
1074  0.9
5687  0.721311
10336  0.674324
15210  0.630124
20212  0.615260
25296  0.599578
30270  0.586495
35520  0.566980
41067  0.554087
46464  0.556507
52152  0.550684
82008  0.546814
112866  0.538083
145350  0.534665
179546  0.535242
214275  0.528252
250260  0.517056
286656  0.511228
324032  0.507700
362034  0.502365
400192  0.500885
439566  0.498097
479520  0.495184
519840  0.493698
560817  0.492467
602048  0.491339
644248  0.490241
687030  0.489217
730335  0.487279
773870  0.485257
817650  0.482457
861645  0.480900
906440  0.478747
951863  0.477060
997254  0.475650
1042840  0.474161
1089455  0.472442
1136356  0.470719
1183680  0.468166
1231010  0.467441
1279122  0.466016
1326819  0.464403
1376152  0.463439
1425294  0.461854
1474002  0.460461
1523394  0.459025
1572912  0.457791
1623360  0.456570
1674360  0.455566
1725776  0.454611
1775232  0.453710
1826775  0.453308
1877552  0.452235
1930518  0.452241
1983078  0.451079
2035904  0.449794
2089152  0.448970
2142540  0.448031
2196400  0.447319
2249280  0.446408
2302616  0.446442
2356054  0.446033
2410816  0.445342
2465192  0.444951
2519425  0.444400
2574150  0.443862
2628879  0.443680
2684592  0.442784
2740688  0.442054
2796378  0.441615
2853504  0.441446
2909874  0.440679
2965638  0.440100
3022301  0.439288
3078070  0.438649
3135984  0.437792
3192950  0.437249
3251295  0.436357
3309072  0.436177
3367344  0.435784
3425904  0.435635
3484800  0.435443
3543930  0.435183
3602736  0.434725
3661360  0.434536
3721075  0.434454
3780863  0.434074
3842043  0.433682
3901992  0.433347
3962850  0.433056
4022848  0.432650
4084398  0.432449
4145210  0.432157
4204800  0.431765
4266320  0.431398
4327104  0.431198
4389345  0.431026
4452800  0.430777
4513119  0.430263
4575040  0.429641
4635585  0.429347
4698436  0.428796
4760862  0.428478
4824304  0.428026
4886222  0.427421
4948416  0.427035
5010928  0.426640
5075475  0.426409
5138496  0.426245
5202032  0.425836
5264395  0.425566
5328945  0.425197
5393264  0.424836
5457600  0.424340
5521906  0.424173
5587485  0.423993
5653296  0.423432
5718166  0.423212
5784582  0.423002
5850630  0.422618
5916270  0.422593
5981226  0.422313
6046422  0.422201
6112608  0.421604
6178976  0.421437
6245657  0.421246
6312237  0.421081
6379200  0.420501
6446415  0.420347
6513754  0.420058
6580800  0.419746
6648402  0.419372
6715385  0.419173
6783450  0.418880
6852800  0.418734
6920037  0.418613
6989034  0.418608
7057584  0.418621
7125648  0.418548
7194644  0.418355
7265508  0.418279
7332600  0.418070
7401600  0.417830
7469550  0.417529
7537728  0.417195
7607017  0.417030
7676304  0.416725
7746135  0.416573
7817400  0.416292
7888176  0.416094
7958925  0.415909
8029260  0.415580
8099531  0.415209
8169459  0.415084
8239850  0.415009
8311302  0.414813
8382189  0.414526
8451811  0.414265
8523540  0.414246
8593995  0.414014
8666556  0.413859
8737164  0.413607
8807850  0.413356
8878890  0.413059
8950400  0.412773
9021690  0.412653
9093150  0.412387
9165596  0.411989
9236880  0.411552
9310128  0.411280
9381424  0.411104
9454650  0.410844
9528800  0.410638
9600795  0.410460
9673968  0.410268
9748566  0.409853
9822784  0.409618
9893763  0.409489
9968376  0.409237
10042800  0.408988
10115680  0.408881
10190870  0.408668
10266157  0.408430
10340070  0.408143
10414016  0.407838
10488046  0.407650
10563225  0.407436
10638499  0.407330
10711518  0.407290
10787150  0.407184
10862784  0.407104
10938525  0.406897
11012800  0.406865
11087310  0.406627
11163840  0.406455
11238027  0.406363
11313600  0.406185
11389104  0.406067
11464722  0.406046
11540505  0.405962
11616435  0.405782
11693287  0.405590
11768112  0.405321
11842974  0.405045
11919168  0.404815
11996225  0.404546
12072912  0.404399
12149975  0.404185
12227490  0.404079
12303936  0.403917
12381248  0.403846
12457710  0.403682
12533040  0.403601
12609960  0.403553
12686490  0.403521
12763971  0.403314
12843867  0.403099
12921606  0.402985
12999675  0.402875
13078739  0.402784
13155896  0.402610
13235262  0.402362
13313025  0.402191
13391312  0.401935
13469600  0.401913
13548992  0.401783
13627840  0.401564
13708574  0.401419
13787528  0.401291
13864640  0.401114
13946400  0.401021
14024592  0.400734
14105025  0.400680
14185756  0.400576
14264496  0.400472
14343027  0.400371
14423805  0.400434
14504373  0.400301
14584680  0.400177
14664639  0.400114
14745256  0.399952
14825600  0.399842
14907993  0.399737
14988364  0.399622
15070896  0.399571
15152259  0.399492
15233472  0.399297
15314112  0.399310
15394776  0.399150
15476256  0.399053
15556482  0.398889
15636456  0.398861
15718736  0.398710
15798834  0.398555
15881400  0.398398
15962176  0.398256
16044600  0.398123
16126176  0.397862
16209600  0.397747
16292160  0.397625
16376214  0.397508
16456086  0.397488
16539424  0.397391
16623568  0.397171
16706160  0.397083
16788629  0.396885
16873200  0.396725
16956304  0.396508
17038086  0.396379
17121728  0.396227
17205840  0.396172
17290095  0.396153
17375254  0.395999
17459697  0.395942
17543388  0.395769
17627607  0.395661
17711462  0.395456
17795107  0.395379
17878696  0.395210
17962218  0.395076
18045820  0.394979
18130800  0.394788
18215650  0.394665
18301200  0.394507
18385600  0.394426
18470295  0.394363
18557100  0.394261
18642427  0.394221
18728151  0.394244
18812400  0.394135
18897680  0.394055
18982002  0.393891
19067344  0.393892
19154091  0.393702
19241552  0.393610
19328175  0.393517
19416051  0.393440
19503495  0.393366
19587978  0.393221
19672672  0.393046
19757790  0.392912
19844400  0.392726
19929150  0.392619
20015344  0.392446
20101406  0.392317
20187609  0.392197
20276148  0.392143
20363745  0.392050
20450922  0.391979
20535814  0.391823
20622720  0.391814
20710350  0.391740
20796756  0.391629
20886657  0.391478
20975301  0.391369
21062096  0.391216
21151290  0.391105
21239856  0.391069
21325770  0.390938
21413898  0.390861
21501080  0.390725
21591344  0.390700
21679318  0.390631
21768300  0.390522
21857100  0.390469
21944736  0.390412
22033600  0.390317
22123275  0.390283
22214202  0.390120
22302138  0.390002
22391361  0.389921
22479739  0.389839
22567872  0.389764
22655440  0.389611
22745365  0.389479
22834188  0.389425
22921440  0.389303
23011886  0.389254
23100506  0.389160
23189200  0.389079
23279168  0.389027
23371135  0.389000
23460512  0.388886
23549760  0.388793
23638725  0.388678
23729310  0.388506
23818800  0.388419
23909940  0.388348
24000458  0.388251
24092202  0.388188
24181648  0.388111
24272268  0.388137
24361440  0.388058
24451440  0.388019
24541920  0.387880
24633180  0.387735
24724800  0.387716
24814680  0.387582
24905430  0.387451
24995350  0.387369
25088768  0.387314
25178319  0.387210
25272936  0.387105
25365456  0.387021
25458784  0.386974
25552650  0.386857
25643775  0.386806
25736208  0.386689
25829960  0.386573
25923825  0.386538
26018670  0.386453
26111301  0.386325
26203200  0.386193
26295240  0.386054
26389011  0.385990
26482238  0.385898
26576133  0.385840
26668400  0.385778
26763440  0.385721
26856216  0.385616
26951412  0.385508
27047520  0.385430
27142401  0.385336
27237468  0.385282
27329868  0.385168
27426240  0.385059
27520650  0.384944
27614600  0.384803
27710528  0.384723
27807936  0.384610
27904350  0.384577
27998262  0.384505
28090560  0.384390
28185014  0.384320
28282158  0.384307
28378320  0.384231
28473147  0.384270
28569937  0.384182
28664176  0.384149
28759950  0.384130
28856154  0.384059
28952536  0.383983
29051475  0.383847
29147715  0.383801
29242800  0.383764
29339550  0.383692
29436301  0.383708
29531200  0.383598
29626350  0.383484
29724096  0.383344
29821410  0.383279
29917197  0.383240
30013857  0.383148
30110729  0.383100
30207078  0.383042
30305118  0.382984
30401641  0.382870
30498655  0.382800
30596784  0.382780
30695040  0.382728
30790848  0.382650
30889053  0.382587
30984480  0.382530
31082480  0.382451
31181634  0.382429
31277888  0.382381
31376202  0.382343
31473200  0.382312
31570450  0.382230
31670150  0.382173
31769358  0.382076
31867600  0.381995
31965063  0.381997
32063823  0.381918
32162490  0.381897
32260800  0.381903
32361885  0.381852
32460480  0.381873
32560834  0.381847
32659110  0.381824
32756950  0.381707
32855961  0.381679
32956515  0.381608
33055888  0.381561
33151616  0.381501
33253392  0.381435
33353408  0.381414
33452082  0.381317
33554670  0.381248
33652800  0.381195
33753120  0.381125
33852825  0.381009
33953230  0.380953
34052960  0.380883
34152640  0.380847
34252766  0.380756
34351808  0.380666
34451682  0.380581
34552262  0.380501
34654400  0.380458
34755008  0.380361
34856600  0.380271
34957802  0.380238
35058470  0.380124
35156658  0.380018
35257794  0.379943
35357450  0.379908
35457552  0.379830
35558193  0.379760
35659630  0.379747
35761472  0.379645
35862576  0.379632
35962883  0.379611
36064152  0.379633
36165705  0.379662
36267738  0.379616
36367552  0.379552
36469194  0.379473
36572175  0.379465
36673550  0.379399
36775650  0.379341
36875925  0.379293
36977652  0.379304
37078800  0.379221
37180026  0.379176
37282032  0.379080
37386746  0.379051
37488576  0.378985
37592640  0.378973
37694190  0.378908
37797680  0.378846
37899360  0.378776
38000664  0.378691
38104272  0.378554
38204595  0.378490
38308800  0.378464
38413392  0.378402
38517232  0.378326
38621318  0.378330
38725282  0.378279
38828640  0.378278
38930688  0.378248
39035376  0.378244
39136176  0.378144
39241050  0.378080
39345350  0.378038
39446580  0.377972
39550720  0.377925
39654592  0.377851
39758400  0.377748
39861741  0.377692
39965775  0.377633
40071928  0.377553
40172784  0.377504
40275330  0.377471
40380525  0.377422
40483950  0.377361
40587200  0.377261
40693896  0.377229
40797328  0.377142
40900528  0.377129
41004960  0.377037
41111642  0.376963
41215040  0.376890
41319512  0.376819
41423850  0.376797
41529408  0.376729
41635800  0.376654
41742016  0.376641
41848510  0.376541
41953908  0.376471
42057333  0.376360
42162426  0.376290
42268848  0.376201
42374302  0.376142
42480882  0.376132
42585210  0.376102
42689713  0.376066
42794928  0.376018
42903360  0.376004
43005184  0.375901
43114304  0.375829
43220112  0.375756
43328400  0.375698
43434570  0.375609
43542525  0.375531
43647040  0.375459
43754304  0.375408
43859507  0.375339
43964160  0.375273
44070755  0.375229
44179278  0.375185
44285872  0.375123
44392933  0.375032
44497200  0.374965
44606400  0.374936
44715138  0.374842
44821696  0.374771
44929530  0.374738
45034176  0.374689
45140976  0.374593
45250005  0.374534
45355752  0.374487
45463680  0.374464
45569472  0.374399
45678546  0.374387
45782280  0.374345
45889600  0.374321
45995808  0.374257
46103616  0.374237
46210758  0.374187
46318822  0.374141
46427456  0.374121
46535232  0.374081
46643155  0.374022
46751601  0.373984
46858295  0.373934
46964950  0.373850
47070400  0.373814
47179800  0.373742
47285205  0.373621
47393046  0.373564
47498971  0.373492
47607597  0.373401
47715866  0.373341
47825406  0.373273
47930310  0.373200
48038330  0.373144
48146634  0.373081
48254400  0.373040
48364200  0.373004
48471795  0.372929
48581170  0.372915
48690944  0.372882
48800448  0.372838
48908695  0.372745
49018322  0.372690
49126464  0.372621
49235264  0.372556
49343152  0.372474
49451946  0.372358
49561959  0.372378
49671609  0.372350
49779600  0.372295
49888800  0.372267
49998894  0.372262
50110600  0.372162
50223227  0.372072
50332871  0.371985
50444336  0.371951
50556606  0.371930
50670425  0.371922
50780592  0.371878
50894350  0.371826
51006944  0.371790
51120522  0.371709
51234209  0.371648
51346560  0.371591
51458920  0.371524
51572730  0.371496
51685350  0.371491
51799194  0.371432
51914930  0.371411
52027200  0.371332
52139142  0.371290
52250990  0.371236
52365200  0.371194
52478400  0.371088
52592768  0.371033
52706778  0.370981
52822080  0.370952
52935947  0.370931
53051344  0.370842
53166035  0.370771
53281248  0.370742
53393400  0.370686
53508438  0.370659
53622144  0.370608
53735616  0.370546
53853304  0.370506
53967936  0.370431
54079050  0.370381
54191280  0.370321
54304816  0.370254
54419762  0.370230
54535200  0.370172
54647450  0.370132
54761920  0.370084
54877885  0.370049
54992464  0.369998
55108318  0.369930
55222149  0.369891
55336425  0.369809
55452650  0.369761
55569414  0.369719
55684079  0.369662
55800571  0.369610
55915964  0.369561
56024982  0.369514
56142774  0.369468
56256182  0.369460
56370240  0.369423
56487678  0.369365
56606220  0.369373
56720088  0.369312
56835776  0.369262
56950400  0.369215
57064506  0.369170
57181902  0.369122
57297712  0.369031
57414240  0.368967
57529872  0.368956
57645360  0.368932
57763857  0.368855
57881025  0.368803
57997024  0.368779
58116400  0.368756
58232801  0.368729
58349720  0.368686
58465350  0.368661
58580800  0.368605
58695600  0.368537
58811376  0.368498
58925403  0.368433
59040080  0.368356
59155050  0.368326
59270777  0.368279
59384380  0.368246
59503950  0.368232
59620910  0.368195
59736402  0.368144
59854626  0.368082
59968656  0.368038
60085296  0.368031
60201024  0.367954
60318297  0.367945
60433440  0.367859
60549808  0.367792
60669400  0.367742
60785370  0.367677
60903104  0.367598
61022350  0.367573
61138800  0.367513
61256889  0.367455
61376282  0.367395
61491904  0.367333
61611828  0.367282
61732386  0.367230
61849775  0.367182
61967958  0.367130
62088609  0.367070
62207088  0.367025
62327600  0.366976
62446016  0.366933
62563776  0.366884
62684550  0.366855
62803392  0.366788
62923872  0.366788
63042450  0.366705
63158400  0.366622
63279049  0.366570
63396544  0.366544
63517200  0.366525
63637200  0.366477
63756864  0.366470
63874800  0.366415
63992871  0.366401
64112400  0.366381
64232176  0.366353
64350675  0.366300
64468800  0.366219
64589760  0.366194
64709348  0.366136
64829638  0.366112
64948350  0.366081
65070070  0.366055
65188800  0.366019
65310050  0.366010
65428605  0.365933
65549314  0.365861
65670270  0.365842
65785824  0.365793
65909173  0.365791
66027328  0.365727
66146496  0.365691
66267410  0.365674
66386496  0.365652
66507534  0.365610
66629480  0.365588
66747600  0.365524
66869109  0.365489
66989285  0.365430
67111616  0.365421
67231824  0.365382
67353162  0.365323
67473900  0.365262
67589824  0.365196
67713050  0.365185
67831895  0.365119
67953600  0.365040
68073525  0.365037
68192400  0.364997
68313230  0.364991
68433957  0.364970
68556807  0.364938
68673600  0.364886
68796450  0.364828
68919231  0.364756
69042576  0.364732
69165504  0.364708
69286842  0.364649
69406938  0.364605
69530163  0.364550
69649896  0.364510
69774080  0.364438
69892992  0.364418
70015950  0.364359
70139050  0.364346
70261056  0.364279
70382208  0.364245
70504800  0.364208
70626141  0.364190
70748989  0.364128
70871744  0.364124
70993616  0.364116
71117360  0.364075
71239428  0.364002
71364651  0.363982
71486832  0.363959
71609666  0.363924
71731440  0.363866
71853009  0.363847
71974734  0.363766
72097870  0.363740
72221712  0.363736
72345936  0.363719
72471087  0.363674
72592906  0.363665
72713880  0.363623
72835650  0.363563
72959850  0.363537
73080944  0.363520
73205136  0.363448
73327392  0.363434
73448076  0.363415
73572950  0.363384
73692726  0.363380
73817664  0.363344
73940880  0.363296
74065776  0.363256
74189520  0.363224
74312370  0.363167
74436466  0.363124
74560146  0.363076
74685798  0.363053
74810850  0.362999
74933118  0.362971
75059930  0.362952
75183679  0.362915
75310155  0.362896
75434550  0.362855
75554550  0.362821
75680190  0.362782
75805150  0.362732
75928422  0.362700
76050558  0.362667
76176320  0.362638
76302936  0.362558
76425794  0.362526
76553118  0.362534
76680050  0.362505
76804720  0.362450
76929210  0.362406
77052246  0.362389
77177725  0.362340
77304050  0.362297
77429439  0.362210
77557686  0.362152
77683166  0.362126
77807400  0.362099
77935680  0.362057
78060560  0.361986
78183666  0.361983
78311025  0.361939
78437074  0.361890
78561615  0.361828
78687510  0.361788
78813549  0.361775
78941675  0.361696
79067664  0.361624
79191360  0.361576
79317666  0.361571
79445091  0.361511
79570160  0.361477
79698480  0.361457
79823770  0.361403
79947450  0.361348
80075670  0.361302
80202672  0.361250
80327403  0.361205
80457170  0.361182
80584752  0.361131
80710128  0.361108
80835138  0.361059
80963136  0.361029
81086832  0.360977
81213518  0.360915
81340730  0.360882
81469350  0.360841
81595723  0.360810
81722553  0.360785
81848467  0.360754
81972336  0.360704
82102400  0.360687
82228775  0.360634
82357440  0.360556
82483047  0.360508
82609264  0.360470
82739834  0.360438
82865856  0.360404
82992351  0.360372
83122800  0.360320
83251935  0.360321
83382336  0.360297
83511360  0.360264
83638080  0.360218
83767800  0.360184
83892446  0.360149
84020150  0.360093
84148049  0.360045
84278202  0.360024
84405360  0.360010
84537675  0.359966
84664494  0.359917
84795664  0.359931
84924528  0.359892
85052151  0.359870
85181787  0.359825
85312800  0.359805
85439391  0.359783
85567296  0.359749
85698992  0.359696
85826810  0.359698
85955088  0.359660
86081458  0.359583
86212368  0.359539
86340150  0.359527
86468192  0.359492
86596800  0.359469
86728154  0.359431
86855835  0.359415
86986968  0.359390
87117964  0.359337
87249895  0.359337
87379002  0.359317
87508688  0.359292
87639600  0.359250
87766272  0.359248
87895638  0.359218
88025200  0.359173
88154755  0.359150
88286134  0.359107
88414638  0.359072
88542945  0.359051
88673100  0.359016
88802512  0.359010
88931496  0.358984
89058730  0.358971
89189400  0.358949
89322718  0.358898
89453232  0.358851
89584758  0.358797
89715600  0.358757
89845680  0.358741
89974462  0.358688
90104464  0.358654
90235070  0.358629
90365400  0.358601
90497760  0.358554
90626859  0.358516
90760176  0.358464
90892098  0.358416
91021842  0.358396
91151577  0.358356
91282950  0.358307
91412800  0.358233
91545696  0.358237
91677091  0.358166
91809355  0.358126
91938470  0.358094
92072418  0.358064
92204736  0.358015
92336018  0.357993
92465136  0.357973
92594270  0.357940
92727289  0.357919
92856696  0.357906
92986380  0.357864
93117970  0.357837
93250800  0.357815
93379600  0.357808
93512770  0.357755
93644122  0.357719
93774810  0.357679
93905075  0.357660
94036800  0.357604
94167642  0.357597
94302800  0.357573
94431740  0.357536
94562950  0.357524
94692105  0.357520
94823088  0.357477
94953840  0.357435
95086688  0.357359
95221962  0.357327
95356866  0.357297
95486400  0.357282
95619186  0.357250
95746923  0.357244
95879600  0.357211
96010744  0.357185
96145072  0.357196
96276800  0.357196
96410050  0.357163
96541212  0.357116
96674490  0.357053
96807425  0.357005
96939330  0.356960
97071447  0.356926
97201890  0.356891
97335900  0.356873
97467200  0.356852
97603288  0.356827
97731360  0.356797
97865526  0.356760
98000901  0.356733
98136729  0.356692
98263616  0.356655
98398262  0.356630
98532450  0.356592
98664072  0.356566
98798291  0.356550
98930887  0.356527
99063630  0.356498
99195072  0.356472
99327100  0.356436
99463344  0.356391
99598728  0.356354
99734400  0.356327
99867840  0.356286


==> data/all_unwt_r1_p7.dat <==
37  -1.0
43  -0.5
53  -1.66666
57  -2.5
58  -2.4
61  -1.83333
65  -2.14285
79  -2.0
82  -2.22222
83  -2.3
88  -2.27272
89  -2.41666
92  -2.53846
99  -2.5
101  -2.46666
102  -2.4375
106  -2.29411
117  -2.38888
118  -2.31578
121  -2.2
122  -2.33333
123  -2.31818
123  -2.39130
124  -2.33333
128  -2.4
129  -2.38461
130  -2.44444
131  -2.39285
135  -2.41379
136  -2.4
138  -2.38709
141  -2.40625
141  -2.42424
142  -2.38235
142  -2.4
143  -2.38888
145  -2.37837
148  -2.39473
152  -2.41025
153  -2.4
153  -2.43902
155  -2.42857
155  -2.37209
156  -2.36363
158  -2.37777
158  -2.39130
160  -2.38297
162  -2.41666
163  -2.32653
166  -2.26
170  -2.25490
184  -2.21428
190  -2.29508
201  -2.31818
208  -2.33802
214  -2.30263
219  -2.29629
225  -2.32558
234  -2.16483
243  -2.17708
249  -2.13861
256  -2.11320
265  -2.14414
274  -2.13793
282  -2.15702
288  -2.13492
296  -2.10687
298  -2.08823
303  -2.09929
306  -2.07534
314  -2.11920
320  -2.10897
326  -2.07453
333  -2.07228
338  -2.08187
342  -2.07386
346  -2.10497
352  -2.06989
356  -2.06806
362  -2.04081
368  -2.02985
372  -2.03398
380  -2.04739
387  -2.05555
400  -2.03619
405  -2.03097
410  -2.02597
422  -2.03389
425  -2.00414
428  -1.98780
430  -1.96015
438  -1.99616
450  -1.97047
460  -1.96085
470  -1.95876
480  -1.89700
492  -1.87781
505  -1.85981
513  -1.82779
522  -1.82111
540  -1.83760
550  -1.84764
557  -1.83557
570  -1.81102
576  -1.80051
585  -1.77805
593  -1.75182
603  -1.74109
610  -1.72853
618  -1.70748
624  -1.68514
639  -1.65726
648  -1.65605
657  -1.64033
666  -1.63951
674  -1.63473
711  -1.56079
758  -1.54076
804  -1.49769
850  -1.43223
886  -1.41411
916  -1.37203
954  -1.33137
996  -1.30410
1035  -1.26393
1152  -1.19909
4848  -0.61540
8280  -0.43846
11895  -0.36024
15576  -0.30071
19122  -0.25088
22842  -0.22282
26580  -0.20074
30300  -0.19077
34122  -0.16915
37868  -0.15072
68400  -0.08475
100608  -0.05584
133836  -0.03666
167508  -0.02220
202882  -0.01450
238400  -0.00543
275712  0.001986
313725  0.007632
351872  0.012679
390720  0.016167
430704  0.020085
470710  0.022465
512110  0.024774
553982  0.025906
595344  0.027708
637200  0.029076
680208  0.030927
724544  0.032195
768622  0.032916
812682  0.034830
857352  0.036403
902620  0.037620
948546  0.038563
994752  0.040128
1040912  0.041438
1087911  0.042733
1135425  0.043540
1182960  0.043726
1231040  0.044467
1279344  0.045064
1327296  0.045687
1375998  0.045984
1424830  0.046990
1473175  0.047220
1523043  0.048347
1572930  0.049584
1623185  0.050397
1673808  0.051396
1724654  0.051640
1774800  0.052423
1826253  0.052572
1877650  0.052948
1929792  0.053209
1982032  0.053633
2034450  0.053773
2087654  0.054568
2141730  0.055453
2195040  0.056163
2248182  0.056671
2301525  0.056987
2355102  0.057828
2409030  0.057939
2463350  0.058403
2517390  0.058427
2572730  0.058413
2628258  0.058734
2683920  0.059265
2739456  0.059832
2794776  0.060177
2850608  0.060420
2906319  0.060374
2962243  0.060675
3018950  0.061223
3075102  0.061662
3133286  0.062077
3190781  0.062284
3248785  0.062873
3306600  0.062982
3365388  0.063220
3424194  0.063361
3482496  0.063533
3541050  0.063732
3599508  0.064296
3658720  0.064532
3717396  0.064643
3777264  0.065003
3837483  0.065297
3897672  0.065344
3957005  0.065703
4017200  0.066112
4078800  0.065921
4139040  0.066006
4200384  0.066172
4261253  0.066353
4322702  0.066369
4384545  0.066744
4447182  0.066935
4508386  0.067313
4570074  0.067506
4630912  0.067464
4693824  0.067490
4755900  0.067461
4819008  0.067799
4881595  0.068
4944075  0.068054
5007120  0.068316
5071860  0.068208
5134877  0.068448
5197760  0.068692
5259770  0.068775
5324610  0.068819
5387712  0.068944
5452830  0.069131
5517018  0.069453
5582016  0.069594
5645952  0.069802
5711394  0.070137
5775506  0.070372
5841576  0.070537
5906736  0.070777
5971536  0.070692
6036420  0.070836
6102720  0.070821
6168717  0.070990
6234675  0.071380
6300191  0.071544
6366819  0.071775
6433977  0.071904
6501456  0.071950
6568480  0.072037
6635150  0.071929
6701498  0.071937
6768498  0.071998
6836040  0.072150
6903558  0.072413
6971200  0.072648
7039198  0.072695
7106646  0.072851
7174298  0.072975
7242591  0.072962
7310400  0.073126
7379488  0.073203
7447458  0.073327
7516800  0.073289
7584667  0.073231
7652880  0.073359
7722528  0.073500
7792560  0.073582
7862832  0.073648
7933635  0.073684
8002098  0.073746
8071829  0.073892
8142816  0.073995
8212706  0.074037
8281845  0.074102
8352744  0.074266
8423766  0.074476
8494327  0.074494
8565510  0.074656
8637525  0.074871
8709376  0.074970
8780200  0.075064
8850624  0.075043
8923200  0.074998
8992962  0.075156
9065160  0.075200
9136816  0.075254
9208128  0.075262
9279350  0.075515
9351900  0.075617
9423297  0.075659
9496080  0.075819
9568816  0.075831
9642105  0.075970
9715705  0.075998
9789526  0.076092
9861480  0.076215
9935168  0.076450
10008592  0.076601
10081800  0.076729
10156014  0.076859
10230768  0.076833
10304487  0.076982
10377900  0.077242
10452222  0.077163
10526400  0.077241
10602845  0.077210
10675748  0.077328
10749905  0.077415
10825026  0.077372
10900650  0.077349
10975632  0.077378
11050650  0.077420
11127339  0.077378
11202900  0.077394
11276906  0.077447
11353536  0.077447
11429550  0.077500
11505184  0.077564
11581343  0.077783
11658096  0.077645
11733606  0.077668
11808450  0.077621
11884325  0.077754
11960248  0.077760
12036784  0.077889
12113002  0.077871
12190698  0.077866
12268224  0.077867
12344904  0.077939
12422325  0.077913
12498642  0.077946
12576960  0.077955
12653640  0.078040
12731374  0.078066
12810688  0.078050
12889458  0.078087
12967680  0.078214
13046192  0.078257
13125200  0.078324
13203840  0.078416
13282814  0.078521
13360698  0.078615
13439430  0.078675
13517550  0.078783
13596120  0.078900
13676490  0.078994
13755456  0.079002
13834560  0.079064
13914891  0.079041
13994305  0.079110
14074272  0.079109
14154400  0.079099
14233488  0.079016
14313024  0.079018
14392080  0.079056
14472810  0.079078
14552110  0.079014
14632560  0.078931
14712225  0.078902
14791200  0.078928
14870754  0.078995
14951415  0.079049
15031094  0.079113
15112032  0.079103
15193048  0.079204
15273864  0.079298
15354680  0.079382
15435200  0.079385
15517203  0.079428
15597054  0.079509
15680304  0.079619
15760270  0.079599
15841776  0.079604
15924480  0.079649
16004595  0.079682
16085882  0.079742
16169242  0.079733
16252350  0.079715
16334784  0.079750
16416675  0.079829
16498779  0.079750
16581450  0.079709
16664698  0.079838
16747134  0.079853
16830486  0.079829
16911756  0.079777
16994550  0.079799
17079675  0.079856
17162210  0.079892
17245929  0.079912
17330560  0.079839
17414350  0.079885
17497584  0.079949
17581239  0.080006
17664659  0.080110
17748288  0.080186
17831550  0.080192
17915194  0.080230
17999414  0.080213
18082800  0.080245
18165600  0.080212
18250560  0.080235
18334550  0.080212
18418950  0.080202
18503502  0.080178
18587855  0.080134
18672321  0.080148
18757414  0.080224
18842808  0.080184
18927738  0.080214
19012611  0.080229
19097349  0.080224
19184334  0.080282
19269549  0.080366
19354540  0.080365
19440720  0.080376
19526406  0.080445
19612184  0.080468
19696960  0.080504
19782050  0.080531
19869056  0.080541
19954506  0.080611
20038405  0.080767
20124976  0.080826
20211255  0.080875
20298331  0.080949
20384949  0.081087
20471380  0.081130
20556972  0.081276
20643466  0.081300
20730240  0.081251
20818346  0.081361
20906798  0.081367
20992752  0.081386
21078975  0.081391
21167280  0.081468
21255550  0.081473
21340638  0.081524
21428352  0.081553
21517002  0.081571
21605760  0.081591
21693426  0.081590
21782241  0.081530
21871432  0.081501
21958800  0.081495
22047568  0.081522
22136103  0.081538
22224050  0.081566
22312498  0.081635
22402815  0.081652
22490863  0.081649
22579392  0.081674
22666688  0.081692
22756716  0.081722
22845660  0.081768
22931920  0.081752
23023008  0.081797
23112452  0.081794
23202240  0.081764
23293080  0.081833
23382990  0.081904
23471610  0.081951
23560797  0.081990
23650860  0.082036
23739480  0.082022
23828766  0.082035
23917725  0.082092
24007450  0.082177
24097200  0.082231
24187200  0.082218
24277770  0.082259
24367825  0.082243
24457600  0.082265
24547150  0.082237
24637968  0.082294
24727480  0.082351
24818112  0.082342
24907746  0.082344
24998422  0.082449
25091568  0.082458
25183360  0.082507
25277283  0.082532
25369664  0.082474
25463446  0.082456
25557570  0.082532
25648215  0.082570
25741386  0.082543
25835840  0.082502
25929900  0.082482
26024034  0.082454
26117429  0.082424
26208694  0.082430
26300880  0.082465
26395182  0.082413
26486946  0.082442
26581330  0.082425
26675298  0.082414
26769600  0.082333
26863252  0.082363
26957580  0.082297
27051165  0.082331
27146730  0.082266
27240624  0.082255
27333696  0.082243
27429795  0.082184
27523520  0.082154
27618016  0.082217
27712966  0.082249
27809230  0.082247
27905280  0.082255
27999075  0.082267
28092735  0.082276
28188346  0.082248
28284863  0.082281
28381386  0.082245
28475148  0.082190
28570400  0.082238
28665216  0.082196
28761216  0.082213
28856535  0.082248
28952955  0.082251
29051200  0.082246
29147638  0.082273
29242344  0.082333
29340291  0.082323
29435040  0.082336
29530104  0.082308
29625024  0.082350
29722283  0.082384
29819582  0.082390
29915850  0.082374
30012812  0.082381
30109936  0.082344
30206016  0.082361
30304800  0.082366
30400800  0.082380
30498208  0.082325
30595800  0.082316
30693933  0.082326
30789456  0.082315
30887792  0.082312
30984768  0.082278
31081923  0.082289
31180130  0.082240
31277255  0.082169
31375784  0.082137
31474398  0.082103
31573060  0.082107
31673853  0.082020
31773531  0.082048
31871097  0.082066
31968192  0.082078
32065844  0.082053
32164544  0.082044
32263710  0.082053
32364558  0.082067
32462937  0.082092
32562552  0.082111
32661885  0.082049
32759847  0.082066
32858850  0.082032
32958490  0.082057
33058050  0.082091
33156525  0.082098
33257619  0.082076
33358145  0.082041
33454656  0.082001
33555309  0.082018
33653142  0.082019
33754794  0.082059
33854400  0.082036
33955025  0.082070
34055190  0.082083
34153488  0.082066
34252944  0.082075
34351340  0.081998
34451208  0.081935
34551520  0.081974
34652976  0.081986
34753470  0.081961
34855425  0.081969
34957575  0.081906
35057296  0.081906
35155520  0.081912
35256670  0.081896
35359011  0.081893
35458566  0.081878
35560242  0.081898
35660560  0.081890
35761856  0.081907
35862501  0.081920
35962470  0.081918
36063171  0.081950
36164304  0.081900
36268140  0.081892
36367760  0.081875
36470137  0.081864
36571840  0.081850
36674160  0.081848
36777827  0.081870
36878880  0.081831
36981278  0.081811
37083640  0.081835
37185408  0.081785
37287471  0.081771
37391178  0.081790
37492186  0.081849
37594800  0.081807
37696320  0.081851
37799166  0.081839
37902528  0.081825
38003158  0.081836
38104344  0.081847
38205744  0.081867
38309931  0.081859
38414272  0.081831
38518623  0.081840
38621232  0.081901
38725776  0.081872
38828570  0.081891
38930923  0.081879
39035867  0.081871
39138399  0.081857
39241697  0.081886
39346560  0.081894
39447378  0.081886
39550650  0.081899
39655470  0.081908
39758400  0.081919
39860544  0.081903
39964896  0.081878
40070867  0.081911
40172990  0.081944
40274816  0.081910
40377600  0.081938
40481920  0.081983
40586592  0.082017
40693200  0.081993
40796352  0.081939
40901400  0.081989
41004608  0.081986
41110610  0.081985
41214528  0.082022
41318320  0.082055
41423175  0.082101
41527760  0.082103
41633645  0.082135
41741170  0.082146
41847360  0.082103
41952150  0.082128
42056556  0.082125
42162450  0.082064
42268301  0.082049
42373818  0.082011
42479998  0.081999
42584040  0.081977
42688320  0.081939
42792570  0.081907
42899190  0.081887
43003200  0.081904
43112640  0.081941
43217912  0.081963
43325022  0.082000
43432080  0.082039
43538400  0.082063
43643063  0.082085
43751616  0.082095
43857486  0.082101
43962522  0.082098
44068320  0.082096
44174016  0.082112
44281600  0.082140
44387850  0.082118
44493648  0.082167
44602288  0.082183
44710325  0.082157
44816890  0.082165
44923338  0.082164
45028800  0.082127
45135600  0.082135
45243990  0.082148
45350565  0.082172
45458544  0.082186
45564880  0.082201
45674768  0.082197
45780880  0.082203
45886800  0.082209
45993840  0.082221
46101830  0.082251
46210656  0.082308
46317450  0.082307
46425984  0.082284
46532912  0.082300
46641648  0.082273
46748560  0.082317
46855350  0.082313
46961440  0.082253
47065850  0.082231
47175838  0.082236
47281856  0.082221
47390712  0.082273
47497362  0.082264
47607624  0.082306
47716742  0.082295
47824320  0.082294
47930476  0.082301
48038832  0.082303
48146627  0.082338
48253950  0.082325
48362325  0.082344
48470336  0.082366
48580026  0.082372
48688695  0.082352
48797650  0.082353
48906275  0.082408
49014480  0.082425
49123437  0.082405
49231962  0.082397
49339413  0.082445
49448282  0.082468
49559025  0.082474
49668698  0.082494
49778283  0.082521
49887840  0.082556
49997490  0.082562
50109840  0.082568
50223107  0.082591
50333760  0.082593
50446427  0.082600
50558400  0.082603
50670379  0.082633
50780736  0.082635
50894730  0.082631
51007344  0.082657
51119829  0.082689
51233226  0.082685
51346395  0.082712
51458800  0.082732
51570350  0.082767
51685113  0.082727
51797835  0.082707
51913958  0.082689
52027376  0.082724
52142416  0.082731
52255185  0.082723
52370253  0.082751
52483540  0.082780
52597109  0.082776
52711776  0.082781
52826175  0.082771
52940553  0.082777
53053488  0.082803
53169369  0.082839
53283582  0.082818
53396720  0.082841
53511408  0.082840
53623770  0.082855
53737552  0.082831
53853705  0.082833
53970186  0.082785
54082758  0.082817
54196050  0.082833
54309923  0.082781
54425775  0.082789
54540300  0.082769
54653706  0.082789
54768720  0.082818
54884160  0.082801
54998544  0.082833
55113447  0.082798
55228608  0.082789
55343706  0.082824
55459689  0.082805
55575680  0.082797
55691514  0.082819
55807634  0.082821
55923300  0.082823
56033568  0.082838
56149536  0.082818
56263104  0.082827
56378806  0.082853
56495585  0.082839
56612055  0.082834
56727600  0.082870
56843470  0.082880
56956570  0.082863
57071856  0.082864
57186600  0.082862
57304182  0.082873
57420464  0.082860
57538800  0.082892
57653310  0.082890
57771698  0.082890
57886830  0.082870
58004466  0.082857
58120656  0.082858
58237698  0.082878
58353724  0.082877
58469312  0.082849
58585536  0.082880
58702095  0.082866
58817616  0.082830
58932900  0.082819
59047902  0.082810
59164704  0.082815
59281113  0.082856
59397525  0.082875
59514915  0.082836
59629300  0.082839
59746923  0.082814
59864325  0.082849
59979711  0.082864
60095440  0.082889
60214800  0.082873
60332294  0.082886
60448212  0.082879
60564880  0.082888
60684336  0.082869
60802842  0.082857
60921635  0.082869
61040200  0.082885
61156160  0.082890
61274905  0.082910
61393200  0.082915
61510572  0.082924
61628718  0.082936
61749050  0.082918
61867439  0.082930
61985258  0.082938
62104410  0.082929
62222400  0.082920
62342439  0.082921
62459696  0.082910
62578368  0.082908
62697675  0.082932
62817392  0.082895
62936100  0.082908
63053435  0.082881
63170675  0.082904
63290286  0.082907
63409302  0.082875
63527178  0.082862
63647298  0.082863
63766669  0.082879
63885184  0.082891
64003776  0.082895
64123824  0.082924
64245456  0.082912
64364688  0.082946
64483200  0.082926
64607723  0.082956
64725936  0.082957
64846470  0.082962
64964642  0.082955
65085936  0.082960
65207202  0.082947
65327940  0.082949
65448198  0.082953
65569152  0.082936
65690416  0.082944
65807235  0.082946
65930140  0.082971
66050270  0.082985
66169776  0.082998
66291216  0.082991
66412979  0.082994
66535344  0.083002
66654891  0.083012
66775488  0.083007
66896832  0.083012
67017942  0.082992
67139550  0.083010
67262120  0.083026
67382180  0.083042
67503040  0.083006
67622976  0.082980
67743504  0.082966
67865025  0.082960
67984269  0.082940
68105120  0.082920
68229243  0.082949
68350238  0.082966
68470848  0.082964
68590800  0.082981
68710675  0.082984
68833320  0.082965
68956960  0.082996
69082359  0.083008
69205950  0.082996
69327743  0.082997
69448950  0.083003
69571136  0.083032
69692600  0.083004
69815850  0.083009
69936992  0.083000
70060050  0.082973
70181450  0.082988
70304832  0.083005
70425534  0.082992
70549047  0.083003
70671488  0.083026
70793349  0.083068
70915987  0.083079
71039205  0.083069
71159616  0.083074
71283566  0.083072
71408493  0.083071
71530560  0.083089
71652160  0.083103
71772480  0.083103
71894720  0.083119
72018721  0.083118
72143838  0.083086
72268326  0.083100
72391488  0.083097
72517184  0.083075
72637314  0.083078
72762066  0.083085
72884208  0.083103
73009184  0.083112
73131120  0.083138
73253850  0.083155
73377648  0.083135
73501376  0.083143
73623150  0.083157
73746112  0.083164
73869675  0.083183
73994976  0.083154
74119830  0.083134
74242800  0.083146
74366643  0.083138
74490603  0.083125
74613440  0.083124
74739600  0.083128
74863440  0.083142
74987763  0.083122
75114166  0.083132
75239280  0.083153
75362530  0.083121
75485709  0.083113
75611736  0.083117
75736896  0.083123
75860580  0.083102
75984080  0.083090
76108176  0.083091
76233984  0.083111
76361825  0.083130
76487490  0.083129
76613118  0.083093
76738675  0.083078
76864982  0.083061
76989376  0.083060
77115474  0.083072
77240530  0.083048
77369716  0.083083
77497200  0.083093
77624700  0.083087
77751232  0.083076
77875614  0.083063
78002496  0.083054
78128320  0.083046
78251346  0.083054
78377988  0.083035
78504635  0.083047
78630560  0.083038
78754752  0.083048
78880570  0.083016
79006950  0.083029
79130832  0.083040
79259088  0.083037
79384426  0.083036
79511520  0.083037
79638614  0.083015
79764525  0.083022
79890525  0.083013
80016144  0.083024
80143920  0.083018
80269650  0.083024
80394416  0.083030
80522343  0.083010
80649504  0.083015
80776656  0.083010
80903248  0.083021
81030576  0.082982
81157056  0.082983
81284400  0.082973
81412560  0.082970
81541008  0.083006
81667990  0.082983
81795696  0.082988
81920935  0.082993
82049616  0.082988
82175808  0.082987
82304242  0.082977
82430316  0.082973
82558206  0.082975
82688499  0.082978
82816534  0.082989
82942896  0.082964
83072499  0.082933
83201760  0.082959
83332925  0.082978
83462292  0.082998
83589360  0.083030
83716854  0.083016
83843665  0.083010
83972970  0.083007
84099280  0.083016
84229344  0.083015
84359028  0.083007
84485645  0.083014
84613850  0.083045
84743247  0.083035
84875520  0.083015
85003200  0.083026
85133725  0.083015
85263552  0.083025
85392527  0.083007
85519058  0.083018
85649978  0.083017
85779126  0.083008
85909538  0.082998
86036754  0.082987
86166840  0.083014
86297157  0.083009
86426640  0.082986
86557498  0.082978
86689888  0.082998
86817984  0.082997
86948502  0.083004
87077650  0.083013
87208640  0.083020
87337680  0.083011
87468800  0.082997
87597075  0.082973
87725968  0.082983
87856320  0.082975
87988689  0.082979
88117200  0.082977
88248550  0.082979
88377092  0.082985
88506990  0.082993
88640298  0.082987
88766886  0.082982
88896400  0.083009
89029200  0.082989
89159580  0.082969
89290422  0.082972
89420880  0.082992
89553168  0.082967
89683030  0.082956
89815050  0.082963
89943150  0.082950
90071850  0.082933
90203403  0.082955
90334714  0.082944
90466757  0.082940
90595824  0.082957
90725538  0.082969
90858861  0.082953
90991958  0.082950
91121670  0.082950
91252240  0.082943
91383300  0.082936
91515339  0.082934
91645758  0.082942
91776618  0.082952
91908720  0.082962
92039376  0.082975
92174130  0.082989
92304600  0.082990
92437488  0.082960
92569216  0.082968
92704512  0.082980
92835009  0.082986
92963520  0.083004
93095536  0.083015
93229632  0.083028
93361150  0.083025
93492675  0.083041
93623535  0.083024
93754350  0.083023
93885504  0.083016
94017600  0.083013
94152160  0.083011
94285169  0.082976
94417530  0.082989
94549155  0.082967
94678650  0.082967
94811040  0.082966
94942336  0.082960
95074320  0.082949
95210566  0.082960
95345536  0.082960
95475836  0.082974
95609622  0.083001
95737200  0.082989
95869392  0.083002
96004150  0.082987
96137280  0.082961
96271290  0.082974
96403325  0.082965
96537618  0.082983
96671850  0.082969
96804882  0.083001
96937025  0.082986
97069760  0.082967
97201365  0.082971
97334400  0.082957
97465680  0.082970
97602768  0.082964
97732275  0.082952
97867445  0.082961
98002640  0.082955
98137152  0.082971
98266944  0.082963
98402832  0.082970
98536659  0.082978
98670405  0.082996
98804152  0.082988
98937616  0.082980
99069490  0.082975
99202800  0.082942
99332400  0.082952
99468050  0.082968
99602240  0.082948
99736920  0.082962
99868210  0.082950


==> data/all_unwt_r2_p7.dat <==
389  -5.0
433  -4.0
446  -4.0
563  -4.25
571  -4.2
643  -4.0
655  -3.85714
664  -4.0
681  -3.88888
709  -3.9
718  -4.0
794  -3.91666
817  -3.92307
916  -3.92857
944  -3.86666
997  -3.875
997  -3.76470
1028  -3.77777
1034  -3.84210
1058  -3.75
1070  -3.76190
1073  -3.63636
1077  -3.60869
1088  -3.625
1094  -3.64
1102  -3.65384
1126  -3.62962
1132  -3.60714
1137  -3.55172
1143  -3.56666
1147  -3.61290
1171  -3.53125
1324  -3.54545
1325  -3.52941
1431  -3.54285
1436  -3.52777
1443  -3.54054
1446  -3.57894
1466  -3.58974
1480  -3.625
1483  -3.60975
1525  -3.61904
1531  -3.62790
1534  -3.65909
1570  -3.64444
1576  -3.67391
1591  -3.68085
1594  -3.6875
1608  -3.69387
1611  -3.7
1613  -3.70588
1641  -3.60714
1674  -3.52459
1717  -3.42424
1748  -3.43661
1873  -3.44736
1913  -3.38271
1957  -3.31395
2015  -3.30769
2035  -3.33333
2080  -3.32673
2130  -3.27358
2181  -3.27027
2253  -3.25
2271  -3.27272
2350  -3.25396
2406  -3.27480
2439  -3.28676
2455  -3.26950
2466  -3.23972
2493  -3.24503
2552  -3.25
2601  -3.24223
2648  -3.22891
2678  -3.19298
2718  -3.16477
2728  -3.18784
2757  -3.20967
2785  -3.19371
2834  -3.19897
2859  -3.16915
2899  -3.14563
2953  -3.11374
3026  -3.10185
3054  -3.09502
3145  -3.07964
3264  -3.09523
3298  -3.08474
3328  -3.08298
3365  -3.06910
3403  -3.08366
3454  -3.08429
3497  -3.07749
3561  -3.06049
3634  -3.05498
3687  -3.04651
3774  -3.04180
3806  -3.03115
3879  -3.03625
3933  -3.01759
3967  -3.02849
4006  -3.01108
4077  -2.99191
4136  -2.98950
4215  -2.95396
4299  -2.91271
4400  -2.91484
4490  -2.90736
4514  -2.89095
4569  -2.89795
4617  -2.88470
4659  -2.88069
4761  -2.87685
4862  -2.88773
4960  -2.86150
5002  -2.86027
5302  -2.83847
5629  -2.82529
5805  -2.80645
6040  -2.81597
6309  -2.79360
6546  -2.77153
6704  -2.76968
6894  -2.75915
7146  -2.73817
7832  -2.66909
26245  -2.15295
42386  -2.00243
58056  -1.88689
72872  -1.79578
88050  -1.73241
102780  -1.68871
118206  -1.65457
133152  -1.62034
148672  -1.58609
164340  -1.55645
207658  -1.49106
251430  -1.44141
294300  -1.39752
338220  -1.36523
382602  -1.33603
427470  -1.31373
473450  -1.29578
519571  -1.27650
566280  -1.25586
612315  -1.24045
659340  -1.22442
706350  -1.20890
753610  -1.19892
801330  -1.18780
849710  -1.17619
897915  -1.16449
947430  -1.15538
995424  -1.14643
1044359  -1.13867
1094050  -1.13064
1144204  -1.12229
1193649  -1.11600
1245050  -1.10910
1296112  -1.10295
1348065  -1.09578
1400400  -1.09007
1451967  -1.08455
1504350  -1.07903
1556808  -1.07428
1609920  -1.06896
1663491  -1.06304
1716864  -1.05800
1770285  -1.05313
1825344  -1.04819
1879515  -1.04415
1935104  -1.03979
1988298  -1.03557
2043536  -1.03228
2098034  -1.02867
2153112  -1.02500
2209339  -1.02112
2265111  -1.01769
2320945  -1.01331
2375817  -1.00980
2433021  -1.00651
2489418  -1.00273
2546960  -0.99964
2603870  -0.99677
2660472  -0.99408
2718096  -0.99110
2776721  -0.98895
2834368  -0.98589
2892336  -0.98284
2949417  -0.97974
3007810  -0.97716
3065877  -0.97437
3123801  -0.97235
3181992  -0.96964
3241260  -0.96714
3299712  -0.96459
3358512  -0.96226
3418575  -0.95997
3478024  -0.95800
3538064  -0.95647
3597535  -0.95454
3658650  -0.95279
3719760  -0.95089
3779642  -0.94900
3840885  -0.94668
3901950  -0.94484
3964350  -0.94309
4023855  -0.94150
4085268  -0.93955
4147190  -0.93717
4209507  -0.93564
4271340  -0.93416
4332894  -0.93248
4394688  -0.93082
4457380  -0.92946
4519056  -0.92840
4580067  -0.92671
4642410  -0.92492
4705521  -0.92359
4768110  -0.92222
4831396  -0.92081
4895010  -0.91954
4958031  -0.91816
5021550  -0.91650
5085900  -0.91467
5149440  -0.91319
5213286  -0.91165
5277525  -0.91008
5341920  -0.90900
5407632  -0.90768
5473380  -0.90638
5539920  -0.90515
5606016  -0.90393
5670572  -0.90261
5736411  -0.90150
5803550  -0.90022
5868690  -0.89927
5935584  -0.89825
6001034  -0.89686
6066240  -0.89585
6133824  -0.89462
6199794  -0.89335
6266839  -0.89229
6333056  -0.89112
6401408  -0.88979
6468360  -0.88874
6536520  -0.88761
6604632  -0.88622
6671967  -0.88527
6739800  -0.88431
6807658  -0.88320
6874992  -0.88174
6942562  -0.88089
7010832  -0.87975
7077906  -0.87877
7145136  -0.87774
7214400  -0.87696
7283820  -0.87604
7352304  -0.87514
7419456  -0.87408
7490034  -0.87298
7557405  -0.87187
7626930  -0.87073
7695792  -0.86981
7767054  -0.86887
7838182  -0.86785
7908560  -0.86684
7977560  -0.86584
8047699  -0.86482
8118522  -0.86373
8187600  -0.86266
8257245  -0.86191
8327904  -0.86110
8398800  -0.86025
8469744  -0.85930
8541065  -0.85856
8612425  -0.85771
8683050  -0.85696
8753502  -0.85630
8822592  -0.85549
8893770  -0.85459
8965440  -0.85367
9037584  -0.85297
9109566  -0.85219
9180345  -0.85149
9252210  -0.85059
9325376  -0.84994
9396480  -0.84916
9470550  -0.84833
9542598  -0.84753
9614847  -0.84660
9688368  -0.84594
9760640  -0.84503
9834304  -0.84435
9907008  -0.84367
9979712  -0.84282
10053065  -0.84201
10125819  -0.84134
10200494  -0.84071
10273793  -0.84004
10346880  -0.83951
10421672  -0.83904
10494552  -0.83836
10569102  -0.83759
10643904  -0.83690
10716768  -0.83625
10791832  -0.83539
10866570  -0.83488
10941120  -0.83438
11015896  -0.83362
11089728  -0.83297
11166048  -0.83235
11240022  -0.83175
11314725  -0.83123
11388936  -0.83072
11463399  -0.83020
11538073  -0.82960
11614800  -0.82887
11689746  -0.82819
11764288  -0.82741
11839256  -0.82658
11912778  -0.82595
11987697  -0.82544
12064245  -0.82472
12142094  -0.82419
12218672  -0.82375
12293472  -0.82318
12369600  -0.82269
12446025  -0.82216
12522169  -0.82159
12597894  -0.82110
12675700  -0.82038
12753575  -0.81981
12829392  -0.81928
12905720  -0.81883
12982188  -0.81834
13059468  -0.81778
13137718  -0.81740
13216380  -0.81695
13295700  -0.81637
13373872  -0.81571
13451453  -0.81535
13528044  -0.81485
13607046  -0.81432
13684374  -0.81370
13761200  -0.81314
13837986  -0.81257
13915350  -0.81198
13994350  -0.81139
14071440  -0.81097
14151300  -0.81037
14228800  -0.81002
14308794  -0.80948
14387350  -0.80902
14467242  -0.80863
14545040  -0.80813
14624865  -0.80772
14704091  -0.80714
14782115  -0.80667
14860560  -0.80624
14941950  -0.80590
15021555  -0.80550
15102190  -0.80490
15182819  -0.80424
15263100  -0.80384
15341552  -0.80334
15421120  -0.80284
15500592  -0.80227
15580224  -0.80172
15659600  -0.80130
15738297  -0.80082
15819240  -0.80031
15899453  -0.79983
15979770  -0.79927
16060959  -0.79875
16141200  -0.79830
16221864  -0.79790
16303360  -0.79739
16383600  -0.79686
16464300  -0.79662
16545600  -0.79611
16629184  -0.79565
16710342  -0.79530
16792446  -0.79491
16875116  -0.79446
16957889  -0.79418
17039712  -0.79365
17121168  -0.79321
17202505  -0.79286
17284243  -0.79246
17369024  -0.79195
17452292  -0.79151
17535006  -0.79117
17617104  -0.79087
17700968  -0.79049
17782848  -0.79017
17865114  -0.78981
17947590  -0.78950
18031072  -0.78922
18114426  -0.78886
18197085  -0.78836
18279927  -0.78802
18364896  -0.78757
18448015  -0.78725
18531600  -0.78692
18614640  -0.78657
18697025  -0.78615
18780480  -0.78585
18865244  -0.78539
18948402  -0.78510
19031846  -0.78490
19115300  -0.78443
19200528  -0.78412
19284705  -0.78379
19369152  -0.78357
19455384  -0.78314
19539720  -0.78300
19623147  -0.78268
19707318  -0.78234
19789904  -0.78198
19874880  -0.78176
19958829  -0.78143
20041530  -0.78103
20127258  -0.78072
20213136  -0.78043
20297331  -0.78017
20382323  -0.77989
20470838  -0.77954
20556525  -0.77924
20640513  -0.77892
20726144  -0.77849
20813376  -0.77793
20901150  -0.77765
20985498  -0.77742
21070200  -0.77705
21156630  -0.77684
21242400  -0.77648
21326650  -0.77615
21412332  -0.77574
21498016  -0.77549
21586704  -0.77514
21673278  -0.77487
21759104  -0.77447
21844016  -0.77419
21930516  -0.77384
22017171  -0.77341
22104032  -0.77302
22189410  -0.77267
22276980  -0.77237
22364928  -0.77201
22452408  -0.77165
22538892  -0.77128
22627266  -0.77085
22713181  -0.77066
22802025  -0.77042
22888800  -0.77015
22976932  -0.76987
23064912  -0.76962
23151739  -0.76940
23240010  -0.76908
23328544  -0.76875
23416290  -0.76845
23504976  -0.76808
23593790  -0.76776
23681740  -0.76748
23770910  -0.76718
23859840  -0.76684
23946064  -0.76663
24034905  -0.76631
24124326  -0.76607
24212416  -0.76583
24303600  -0.76545
24390452  -0.76523
24480105  -0.76503
24567220  -0.76469
24655616  -0.76444
24744975  -0.76422
24834680  -0.76401
24923600  -0.76374
25011974  -0.76342
25103850  -0.76310
25196256  -0.76280
25286720  -0.76250
25379679  -0.76227
25472050  -0.76193
25564800  -0.76176
25656366  -0.76145
25748930  -0.76114
25842960  -0.76089
25936473  -0.76053
26030166  -0.76022
26123700  -0.76001
26214135  -0.75975
26308026  -0.75953
26402025  -0.75931
26495040  -0.75913
26587256  -0.75888
26679078  -0.75867
26772731  -0.75836
26867654  -0.75812
26959860  -0.75785
27052680  -0.75752
27145616  -0.75729
27239922  -0.75706
27332800  -0.75677
27426253  -0.75650
27520389  -0.75624
27612978  -0.75597
27707586  -0.75568
27802725  -0.75544
27898365  -0.75517
27992262  -0.75484
28083934  -0.75460
28176480  -0.75434
28270248  -0.75411
28365248  -0.75372
28460240  -0.75347
28553374  -0.75324
28647440  -0.75304
28742950  -0.75279
28838426  -0.75244
28934496  -0.75214
29030760  -0.75189
29125421  -0.75164
29218885  -0.75141
29314671  -0.75110
29409600  -0.75072
29505043  -0.75041
29603376  -0.75021
29697600  -0.74998
29793350  -0.74973
29890110  -0.74943
29984575  -0.74909
30080048  -0.74888
30176115  -0.74862
30271562  -0.74834
30368418  -0.74807
30464029  -0.74780
30560900  -0.74757
30657600  -0.74740
30756657  -0.74716
30852793  -0.74682
30948672  -0.74659
31042800  -0.74634
31140374  -0.74603
31238443  -0.74577
31334978  -0.74561
31433280  -0.74538
31530992  -0.74521
31628484  -0.74503
31725731  -0.74484
31821361  -0.74473
31918605  -0.74451
32013504  -0.74424
32109520  -0.74393
32208030  -0.74369
32306237  -0.74346
32404192  -0.74332
32500942  -0.74304
32599104  -0.74283
32697613  -0.74266
32795466  -0.74251
32892525  -0.74221
32989104  -0.74199
33088275  -0.74182
33189246  -0.74162
33289040  -0.74138
33386961  -0.74114
33484470  -0.74090
33582525  -0.74081
33679152  -0.74059
33776160  -0.74042
33874368  -0.74012
33974950  -0.73993
34073091  -0.73966
34170730  -0.73938
34269450  -0.73921
34366392  -0.73899
34464840  -0.73880
34564050  -0.73858
34664640  -0.73842
34767230  -0.73822
34867440  -0.73798
34967493  -0.73777
35066210  -0.73759
35162264  -0.73732
35260196  -0.73717
35359104  -0.73690
35457728  -0.73668
35557416  -0.73646
35658675  -0.73624
35760062  -0.73608
35859144  -0.73584
35958716  -0.73562
36057200  -0.73551
36155438  -0.73527
36253800  -0.73505
36353984  -0.73479
36456234  -0.73455
36558850  -0.73445
36658838  -0.73419
36758097  -0.73400
36858825  -0.73375
36958064  -0.73356
37057884  -0.73339
37159200  -0.73320
37259274  -0.73301
37361358  -0.73288
37461456  -0.73275
37563432  -0.73256
37664667  -0.73237
37764354  -0.73224
37866246  -0.73206
37964560  -0.73195
38066880  -0.73177
38168640  -0.73160
38268513  -0.73141
38369360  -0.73120
38470080  -0.73096
38572600  -0.73074
38676020  -0.73053
38776845  -0.73037
38879544  -0.73010
38981268  -0.72999
39083512  -0.72981
39185200  -0.72968
39287358  -0.72953
39386650  -0.72939
39487248  -0.72915
39587868  -0.72894
39690144  -0.72869
39791610  -0.72856
39893388  -0.72839
39994655  -0.72817
40096764  -0.72797
40200960  -0.72779
40301424  -0.72754
40403515  -0.72732
40505950  -0.72713
40609638  -0.72692
40714575  -0.72681
40817344  -0.72670
40920435  -0.72652
41025525  -0.72633
41129776  -0.72608
41232204  -0.72583
41336325  -0.72563
41438048  -0.72557
41543074  -0.72537
41646320  -0.72527
41749147  -0.72515
41853760  -0.72495
41958080  -0.72474
42061872  -0.72453
42164800  -0.72445
42268950  -0.72427
42371298  -0.72409
42474360  -0.72388
42578448  -0.72367
42681200  -0.72353
42785431  -0.72330
42890877  -0.72316
42994325  -0.72297
43100717  -0.72283
43205895  -0.72266
43310016  -0.72246
43414800  -0.72225
43521360  -0.72212
43624444  -0.72190
43729450  -0.72176
43832976  -0.72157
43938096  -0.72137
44043712  -0.72124
44148672  -0.72098
44252736  -0.72078
44356568  -0.72064
44461245  -0.72046
44566920  -0.72025
44674256  -0.72014
44779104  -0.71996
44883753  -0.71980
44988613  -0.71962
45093336  -0.71942
45199736  -0.71926
45305650  -0.71909
45412434  -0.71897
45518400  -0.71882
45624528  -0.71864
45731958  -0.71843
45836508  -0.71834
45943872  -0.71813
46050240  -0.71793
46155330  -0.71776
46262082  -0.71761
46368075  -0.71748
46472851  -0.71729
46578708  -0.71713
46683675  -0.71694
46788960  -0.71677
46894905  -0.71661
47002320  -0.71647
47106900  -0.71631
47213388  -0.71617
47318531  -0.71606
47424066  -0.71591
47530288  -0.71572
47638734  -0.71555
47746045  -0.71542
47852640  -0.71523
47957382  -0.71506
48063600  -0.71492
48170334  -0.71478
48274470  -0.71461
48383010  -0.71448
48490200  -0.71426
48597795  -0.71412
48706922  -0.71392
48813693  -0.71384
48920220  -0.71370
49028370  -0.71354
49134691  -0.71335
49241562  -0.71317
49347489  -0.71303
49455120  -0.71290
49562735  -0.71274
49670064  -0.71257
49777584  -0.71238
49883850  -0.71220
49991859  -0.71197
50102658  -0.71181
50216346  -0.71176
50327415  -0.71167
50438592  -0.71151
50549949  -0.71136
50661956  -0.71122
50775488  -0.71103
50889600  -0.71084
51001600  -0.71070
51114050  -0.71050
51227061  -0.71035
51339686  -0.71023
51451179  -0.71011
51562640  -0.70993
51674976  -0.70975
51787329  -0.70956
51900834  -0.70940
52011510  -0.70924
52123380  -0.70910
52234842  -0.70898
52349868  -0.70886
52461890  -0.70864
52574496  -0.70853
52688854  -0.70841
52803722  -0.70827
52918512  -0.70815
53031952  -0.70804
53146560  -0.70789
53256972  -0.70775
53369811  -0.70765
53481789  -0.70749
53594190  -0.70737
53709666  -0.70719
53823552  -0.70710
53937728  -0.70697
54051426  -0.70685
54163684  -0.70672
54278418  -0.70656
54393702  -0.70645
54508800  -0.70628
54622850  -0.70617
54735414  -0.70611
54850720  -0.70604
54964416  -0.70601
55080544  -0.70585
55195200  -0.70568
55308877  -0.70561
55422207  -0.70544
55536595  -0.70531
55652400  -0.70517
55767951  -0.70507
55881856  -0.70503
55996075  -0.70490
56111556  -0.70475
56225550  -0.70462
56340160  -0.70448
56456086  -0.70435
56570410  -0.70417
56685766  -0.70403
56799450  -0.70388
56912512  -0.70376
57029302  -0.70369
57141810  -0.70355
57255822  -0.70350
57372054  -0.70339
57487936  -0.70329
57602304  -0.70312
57716373  -0.70309
57834337  -0.70298
57949982  -0.70287
58066965  -0.70273
58182610  -0.70253
58301874  -0.70240
58415400  -0.70231
58530825  -0.70220
58646382  -0.70209
58761792  -0.70192
58877450  -0.70179
58992480  -0.70161
59107392  -0.70143
59223762  -0.70128
59338350  -0.70113
59454720  -0.70103
59571278  -0.70092
59685504  -0.70080
59801664  -0.70072
59917974  -0.70051
60032082  -0.70039
60150592  -0.70030
60266700  -0.70018
60384168  -0.70006
60500850  -0.69997
60619904  -0.69986
60736539  -0.69972
60850357  -0.69959
60968050  -0.69947
61084188  -0.69937
61200754  -0.69922
61317696  -0.69911
61438131  -0.69898
61555554  -0.69886
61674922  -0.69870
61796442  -0.69850
61914333  -0.69833
62033127  -0.69819
62150016  -0.69808
62268057  -0.69798
62386350  -0.69787
62504523  -0.69774
62622540  -0.69759
62741846  -0.69745
62861184  -0.69731
62978880  -0.69720
63095721  -0.69705
63213660  -0.69696
63333360  -0.69688
63451243  -0.69679
63568584  -0.69667
63686022  -0.69656
63806496  -0.69647
63922086  -0.69639
64038360  -0.69633
64156416  -0.69615
64275138  -0.69603
64392282  -0.69595
64510491  -0.69583
64629478  -0.69577
64748358  -0.69562
64867968  -0.69546
64985925  -0.69535
65102200  -0.69519
65223184  -0.69508
65343027  -0.69500
65461968  -0.69490
65579877  -0.69485
65700765  -0.69476
65817630  -0.69468
65937111  -0.69461
66056238  -0.69451
66175825  -0.69438
66296362  -0.69431
66416775  -0.69424
66536552  -0.69416
66654144  -0.69405
66774355  -0.69396
66893453  -0.69384
67013594  -0.69365
67132872  -0.69356
67255455  -0.69346
67373438  -0.69337
67492240  -0.69324
67611934  -0.69307
67733632  -0.69297
67853120  -0.69288
67970496  -0.69274
68089725  -0.69267
68210928  -0.69253
68332041  -0.69247
68451760  -0.69240
68571312  -0.69222
68689626  -0.69212
68811574  -0.69205
68932720  -0.69194
69054240  -0.69185
69174512  -0.69178
69296749  -0.69169
69417165  -0.69159
69540368  -0.69151
69661629  -0.69138
69784738  -0.69131
69903878  -0.69118
70024515  -0.69109
70146792  -0.69098
70267710  -0.69086
70386213  -0.69077
70507313  -0.69065
70628550  -0.69058
70752075  -0.69048
70872288  -0.69039
70992147  -0.69029
71114437  -0.69021
71236050  -0.69009
71357382  -0.69000
71479782  -0.68992
71602959  -0.68987
71722800  -0.68976
71843904  -0.68969
71966400  -0.68965
72088544  -0.68956
72210030  -0.68943
72332928  -0.68931
72455966  -0.68920
72579200  -0.68911
72703264  -0.68896
72825422  -0.68888
72947136  -0.68879
73068144  -0.68869
73193644  -0.68862
73319103  -0.68854
73442016  -0.68842
73565838  -0.68837
73687104  -0.68831
73811088  -0.68818
73933392  -0.68812
74057024  -0.68805
74178486  -0.68794
74301600  -0.68785
74424202  -0.68775
74547056  -0.68767
74669330  -0.68755
74791278  -0.68744
74916446  -0.68731
75040416  -0.68721
75163059  -0.68716
75287025  -0.68704
75413785  -0.68696
75539578  -0.68685
75663090  -0.68673
75786656  -0.68662
75909465  -0.68653
76032126  -0.68647
76156784  -0.68636
76281462  -0.68626
76405879  -0.68616
76527425  -0.68604
76651130  -0.68591
76777038  -0.68582
76903248  -0.68571
77026819  -0.68558
77152725  -0.68549
77278311  -0.68539
77405376  -0.68531
77531680  -0.68521
77656258  -0.68508
77781440  -0.68493
77905200  -0.68480
78030144  -0.68467
78154161  -0.68453
78277068  -0.68446
78402624  -0.68438
78529086  -0.68433
78651936  -0.68426
78776144  -0.68419
78902928  -0.68404
79029632  -0.68394
79152498  -0.68387
79279590  -0.68382
79405560  -0.68374
79535234  -0.68366
79660800  -0.68356
79786930  -0.68348
79911680  -0.68339
80037477  -0.68332
80163288  -0.68322
80286624  -0.68311
80412278  -0.68303
80541297  -0.68295
80667891  -0.68285
80792294  -0.68275
80916975  -0.68265
81044673  -0.68257
81171360  -0.68248
81297018  -0.68237
81424800  -0.68224
81550775  -0.68218
81678930  -0.68206
81806400  -0.68196
81931515  -0.68185
82058770  -0.68175
82186218  -0.68168
82312446  -0.68162
82438009  -0.68155
82566093  -0.68151
82695258  -0.68139
82822080  -0.68133
82946880  -0.68126
83074368  -0.68116
83204811  -0.68111
83330256  -0.68101
83456469  -0.68092
83582265  -0.68080
83712480  -0.68074
83840350  -0.68062
83968578  -0.68052
84093075  -0.68043
84220286  -0.68033
84347850  -0.68030
84474630  -0.68023
84603046  -0.68015
84728400  -0.68006
84858786  -0.67993
84987834  -0.67987
85117692  -0.67979
85244256  -0.67972
85372816  -0.67964
85499025  -0.67961
85628745  -0.67951
85756176  -0.67944
85885570  -0.67935
86015205  -0.67928
86145600  -0.67920
86272950  -0.67909
86402832  -0.67901
86532918  -0.67895
86662971  -0.67891
86792592  -0.67882
86922144  -0.67873
87051366  -0.67865
87178800  -0.67858
87305382  -0.67850
87434640  -0.67841
87560640  -0.67832
87688016  -0.67826
87817950  -0.67821
87949055  -0.67810
88080144  -0.67801
88209811  -0.67794
88338576  -0.67785
88466457  -0.67777
88596374  -0.67769
88724493  -0.67763
88855600  -0.67753
88983642  -0.67744
89112672  -0.67739
89243600  -0.67731
89374650  -0.67719
89503342  -0.67709
89636032  -0.67705
89764163  -0.67694
89893872  -0.67688
90023600  -0.67678
90152450  -0.67670
90282093  -0.67660
90413150  -0.67653
90542160  -0.67647
90672762  -0.67639
90805156  -0.67632
90936098  -0.67625
91066686  -0.67615
91194885  -0.67605
91324560  -0.67600
91457525  -0.67588
91585770  -0.67583
91717200  -0.67573
91848384  -0.67570
91977664  -0.67564
92109888  -0.67559
92239752  -0.67553
92369205  -0.67545
92501139  -0.67537
92630592  -0.67531
92762351  -0.67523
92892960  -0.67508
93024755  -0.67497
93154752  -0.67490
93286527  -0.67482
93417584  -0.67472
93548134  -0.67463
93678768  -0.67454
93809088  -0.67445
93936048  -0.67439
94069440  -0.67429
94201146  -0.67422
94334610  -0.67411
94465850  -0.67404
94597427  -0.67395
94729664  -0.67389
94860669  -0.67383
94990324  -0.67374
95122368  -0.67365
95257425  -0.67361
95388345  -0.67349
95516608  -0.67342
95647670  -0.67337
95776704  -0.67328
95908800  -0.67317
96037056  -0.67309
96167730  -0.67305
96298354  -0.67298
96431536  -0.67290
96562840  -0.67281
96694800  -0.67269
96826516  -0.67258
96957072  -0.67253
97089210  -0.67244
97219786  -0.67235
97351722  -0.67229
97482800  -0.67218
97614400  -0.67212
97748160  -0.67201
97882656  -0.67190
98015910  -0.67186
98146400  -0.67176
98276853  -0.67165
98410800  -0.67159
98543230  -0.67152
98674425  -0.67145
98808368  -0.67140
98940399  -0.67129
99073440  -0.67124
99208128  -0.67111
99340176  -0.67102
99474624  -0.67100
99607350  -0.67091
99737460  -0.67083
99867840  -0.67073


==> data/all_unwt_r3_p7.dat <==
5077  -4.0
11197  -4.5
11642  -4.33333
12279  -4.25
13766  -4.2
16811  -4.16666
18097  -3.71428
18562  -3.75
18745  -3.77777
21443  -3.6
21858  -3.72727
22481  -3.75
22696  -3.69230
24301  -3.71428
24546  -3.8
24646  -3.6875
25071  -3.70588
25383  -3.72222
25451  -3.73684
25751  -3.7
26171  -3.71428
26198  -3.77272
26284  -3.82608
26743  -3.875
27262  -3.92
27382  -3.84615
27448  -3.85185
27584  -3.85714
27746  -3.86206
27747  -3.83333
27773  -3.83870
27808  -3.875
28498  -3.81818
28571  -3.82352
29157  -3.85714
30064  -3.83333
30148  -3.83783
30376  -3.78947
30446  -3.82051
30487  -3.825
30767  -3.80487
30815  -3.80952
31478  -3.81395
31737  -3.81818
31814  -3.82222
32192  -3.80434
32244  -3.82978
32276  -3.83333
32336  -3.83673
33424  -3.84
33428  -3.84313
34862  -3.85714
36094  -3.77049
38600  -3.78787
39883  -3.73239
41775  -3.71052
42190  -3.71604
42584  -3.73255
44012  -3.71428
44860  -3.71875
46024  -3.74257
46896  -3.69811
48434  -3.69369
49411  -3.70689
50360  -3.69421
51094  -3.67460
52158  -3.64122
53122  -3.61029
53916  -3.58156
55064  -3.56164
58397  -3.55629
59450  -3.53205
60128  -3.52795
61025  -3.51807
61805  -3.51461
62078  -3.50568
62546  -3.52486
63213  -3.53225
63472  -3.53403
64522  -3.55102
65283  -3.52238
65515  -3.52912
66531  -3.49763
67064  -3.49074
67418  -3.48416
68499  -3.48672
68802  -3.49783
69309  -3.49576
69850  -3.49377
70436  -3.49593
71145  -3.50199
72382  -3.49042
73931  -3.44649
74999  -3.41637
76358  -3.40893
77555  -3.43189
79077  -3.40514
80674  -3.42367
82146  -3.41691
82808  -3.39882
83928  -3.40170
85863  -3.38781
87194  -3.40431
87914  -3.39107
88582  -3.39897
89475  -3.41147
90704  -3.40145
91607  -3.39667
92480  -3.39675
94064  -3.39455
95954  -3.38359
97506  -3.37310
98891  -3.36730
100143  -3.37837
100794  -3.38289
101235  -3.39321
105883  -3.37205
109612  -3.34442
113749  -3.33026
117818  -3.31241
123405  -3.29294
129267  -3.28464
134832  -3.27027
139971  -3.25416
143531  -3.25236
155917  -3.24
464808  -2.94590
718260  -2.84297
956160  -2.76074
1182166  -2.69336
1414485  -2.64187
1631022  -2.61183
1846897  -2.57875
2065597  -2.54508
2277801  -2.52592
2483927  -2.50573
2556080  -2.49626
2629560  -2.48922
2703658  -2.48121
2772663  -2.47304
2845494  -2.46354
2920710  -2.45880
2990026  -2.45244
3061298  -2.44595
3130800  -2.43963
3204288  -2.43475
3275166  -2.42934
3352284  -2.42385
3426200  -2.41686
3495591  -2.41187
3566736  -2.40601
3636942  -2.40152
3712146  -2.39775
3781850  -2.39314
3855370  -2.38836
3924925  -2.38310
3995032  -2.37815
4069410  -2.37380
4139778  -2.37027
4211680  -2.36675
4286425  -2.36197
4359694  -2.35627
4433634  -2.35086
4504398  -2.34674
4575240  -2.34210
4648369  -2.33710
4725960  -2.33314
4798190  -2.32836
4873280  -2.32504
4942823  -2.32190
5022384  -2.31890
5097716  -2.31565
5169004  -2.31219
5241064  -2.30961
5312732  -2.30595
5384402  -2.30320
5459795  -2.30173
5532272  -2.29839
5609071  -2.29616
5679118  -2.29255
5752592  -2.29056
5829297  -2.28744
5896718  -2.28448
5968775  -2.28131
6043512  -2.27717
6117998  -2.27440
6188430  -2.27154
6260760  -2.26971
6335988  -2.26810
6407560  -2.26533
6481005  -2.26209
6556044  -2.25909
6630165  -2.25600
6708078  -2.25323
6781932  -2.24998
6855225  -2.24739
6931776  -2.24446
7004834  -2.24164
7076442  -2.24009
7145550  -2.23812
7224144  -2.23647
7296234  -2.23387
7376427  -2.23160
7453725  -2.22903
7527894  -2.22727
7604160  -2.22571
7677718  -2.22391
7746976  -2.22185
7826300  -2.22005
7903600  -2.21741
7977637  -2.21525
8055294  -2.21347
8132560  -2.21188
8208702  -2.21020
8279850  -2.20888
8357205  -2.20676
8437722  -2.20461
8513838  -2.20257
8592273  -2.20004
8669655  -2.19769
8748465  -2.19581
8823200  -2.19380
8896411  -2.19228
8972464  -2.18922
9051507  -2.18793
9127346  -2.18684
9203952  -2.18540
9278550  -2.18402
9355158  -2.18267
9432086  -2.18096
9508815  -2.17974
9580950  -2.17712
9657604  -2.17629
9734208  -2.17445
9812765  -2.17258
9888246  -2.17084
9964602  -2.16939
10039702  -2.16784
10117539  -2.16636
10191690  -2.16482
10268550  -2.16298
10345871  -2.16206
10421850  -2.16042
10503936  -2.15924
10580334  -2.15734
10662128  -2.15623
10742078  -2.15472
10821435  -2.15287
10904240  -2.15155
10979386  -2.14973
11054880  -2.14806
11134960  -2.14686
11212715  -2.14578
11287501  -2.14440
11366736  -2.14258
11441950  -2.14099
11517864  -2.13954
11595960  -2.13805
11673282  -2.13674
11749312  -2.13544
11826351  -2.13387
11904384  -2.13186
11978730  -2.13072
12057240  -2.12952
12133851  -2.12803
12213010  -2.12635
12284025  -2.12449
12360272  -2.12282
12438843  -2.12131
12517074  -2.12039
12594306  -2.11909
12669810  -2.11780
12749238  -2.11643
12829146  -2.11532
12910608  -2.11447
12985704  -2.11263
13063587  -2.11094
13142145  -2.10989
13218666  -2.10818
13298332  -2.10700
13371934  -2.10593
13448238  -2.10487
13527813  -2.10359
13604992  -2.10250
13682393  -2.10101
13766184  -2.10025
13845042  -2.09897
13922270  -2.09826
13999138  -2.09732
14074458  -2.09635
14154430  -2.09517
14231600  -2.09391
14308368  -2.09277
14386194  -2.09175
14463516  -2.09062
14542440  -2.08954
14624142  -2.08809
14704355  -2.08726
14782610  -2.08627
14863096  -2.08506
14941126  -2.08407
15017314  -2.083
15094080  -2.08213
15176128  -2.08112
15257202  -2.08016
15335650  -2.07899
15415338  -2.07847
15494712  -2.07719
15576650  -2.07625
15655552  -2.07515
15737175  -2.07445
15820064  -2.07340
15898198  -2.07288
15979776  -2.07201
16058394  -2.07137
16141536  -2.07034
16222950  -2.06925
16304175  -2.06818
16382475  -2.06689
16464134  -2.06589
16546968  -2.06503
16629808  -2.06395
16709319  -2.06327
16786050  -2.06207
16864560  -2.06081
16945615  -2.05990
17021138  -2.05884
17105954  -2.05791
17182112  -2.05700
17262752  -2.05583
17348670  -2.05568
17434716  -2.05455
17513712  -2.05361
17591360  -2.05265
17677350  -2.05162
17760237  -2.05104
17839200  -2.05007
17919663  -2.04893
17998224  -2.04781
18082922  -2.04690
18165465  -2.04590
18248568  -2.04519
18332960  -2.04419
18413805  -2.04354
18492240  -2.04287
18577600  -2.04227
18659864  -2.04138
18742550  -2.04039
18829936  -2.03938
18913458  -2.03832
18988328  -2.03761
19066576  -2.03637
19146900  -2.03546
19226387  -2.03478
19305702  -2.03416
19388289  -2.03344
19467643  -2.03289
19553400  -2.03229
19638054  -2.03179
19722805  -2.03082
19803732  -2.02999
19884218  -2.02889
19964118  -2.02786
20046806  -2.02673
20129073  -2.02600
20209788  -2.02520
20288040  -2.02408
20368354  -2.02324
20452358  -2.02277
20532551  -2.02214
20619504  -2.02173
20697920  -2.02102
20782752  -2.02039
20867100  -2.01920
20952800  -2.01802
21037893  -2.01704
21122550  -2.01597
21204240  -2.01555
21285559  -2.01476
21367120  -2.01369
21449472  -2.01298
21532766  -2.01229
21619840  -2.01161
21705174  -2.01080
21788362  -2.00992
21871161  -2.00917
21950528  -2.00883
22032846  -2.00794
22120512  -2.00724
22204338  -2.00665
22284992  -2.00630
22372176  -2.00562
22454445  -2.00505
22536448  -2.00436
22623120  -2.00342
22704924  -2.00244
22785984  -2.00182
22873226  -2.00105
22954152  -2.00042
23038252  -1.99948
23122746  -1.99890
23214700  -1.99816
23299029  -1.99768
23383440  -1.99685
23467390  -1.99612
23551110  -1.99530
23637696  -1.99464
23720100  -1.99376
23805045  -1.99312
23887260  -1.99216
23973212  -1.99136
24057657  -1.99104
24144219  -1.99024
24229102  -1.98973
24314656  -1.98932
24398026  -1.98863
24481608  -1.98818
24566886  -1.98753
24649425  -1.98707
24733524  -1.98618
24814600  -1.98542
24890554  -1.98483
24970216  -1.98420
25058261  -1.98326
25148950  -1.98269
25235985  -1.98207
25327962  -1.98141
25418454  -1.98079
25511519  -1.98010
25599486  -1.97960
25685136  -1.97878
25774452  -1.97813
25866255  -1.97741
25957425  -1.97678
26047130  -1.97604
26136913  -1.97526
26227008  -1.97473
26316729  -1.97395
26404816  -1.97343
26491575  -1.97274
26584350  -1.97205
26675592  -1.97127
26768753  -1.97069
26856504  -1.97030
26945582  -1.96959
27035550  -1.96900
27127040  -1.96834
27215194  -1.96747
27305280  -1.96701
27392416  -1.96626
27481590  -1.96544
27569070  -1.96489
27659398  -1.96421
27752246  -1.96369
27837200  -1.96307
27924501  -1.96212
28015278  -1.96151
28104591  -1.96088
28187346  -1.96030
28277168  -1.95971
28371600  -1.95931
28461760  -1.95874
28551069  -1.95826
28643032  -1.95751
28731488  -1.95692
28822208  -1.95634
28911570  -1.95587
29005162  -1.95514
29098400  -1.95466
29185344  -1.95376
29276118  -1.95331
29367560  -1.95283
29458496  -1.95231
29551632  -1.95172
29646885  -1.95141
29735971  -1.95086
29831742  -1.95032
29922002  -1.94983
30012622  -1.94920
30105360  -1.94871
30194554  -1.94819
30288518  -1.94778
30388032  -1.94748
30479514  -1.94713
30574655  -1.94638
30662866  -1.94588
30756480  -1.94548
30846425  -1.94493
30935214  -1.94427
31030200  -1.94379
31126350  -1.94328
31215630  -1.94301
31305135  -1.94233
31387658  -1.94194
31480872  -1.94143
31573440  -1.94092
31666392  -1.94039
31760592  -1.93985
31852680  -1.93920
31939722  -1.93861
32025152  -1.93804
32116425  -1.93750
32204992  -1.93694
32297310  -1.93646
32393920  -1.93579
32486449  -1.93539
32579798  -1.93506
32674384  -1.93480
32761098  -1.93449
32852544  -1.93399
32948793  -1.93354
33037432  -1.93321
33126480  -1.93273
33220800  -1.93223
33310761  -1.93182
33406368  -1.93139
33498270  -1.93104
33588276  -1.93061
33680754  -1.93036
33774975  -1.92993
33863264  -1.92939
33957160  -1.92907
34051650  -1.92862
34144814  -1.92814
34242450  -1.92765
34338205  -1.92714
34433109  -1.92681
34522430  -1.92629
34615872  -1.92598
34704550  -1.92564
34805493  -1.92513
34894946  -1.92480
34988928  -1.92455
35075781  -1.92414
35170578  -1.92360
35265254  -1.92315
35356800  -1.92265
35453088  -1.92221
35539442  -1.92177
35632350  -1.92122
35727240  -1.92064
35830184  -1.92004
35918992  -1.91972
36010929  -1.91933
36105130  -1.91890
36199248  -1.91842
36291984  -1.91811
36385456  -1.91744
36482930  -1.91697
36575670  -1.91639
36670912  -1.91600
36764311  -1.91561
36861604  -1.91516
36956244  -1.91477
37046745  -1.91427
37141710  -1.91401
37235328  -1.91376
37334208  -1.91329
37425842  -1.91293
37521693  -1.91254
37616800  -1.91247
37705350  -1.91222
37798371  -1.91194
37896288  -1.91170
37981854  -1.91126
38077120  -1.91093
38171124  -1.91043
38266800  -1.91004
38358702  -1.90972
38453144  -1.90945
38549680  -1.90896
38640849  -1.90850
38739958  -1.90803
38840406  -1.90779
38933820  -1.90739
39027150  -1.90700
39121720  -1.90641
39216848  -1.90607
39311344  -1.90571
39411950  -1.90542
39510117  -1.90509
39606310  -1.90469
39698352  -1.90424
39791483  -1.90388
39888816  -1.90358
39981635  -1.90321
40075200  -1.90284
40172400  -1.90238
40265265  -1.90195
40357952  -1.90165
40450477  -1.90134
40550640  -1.90093
40643004  -1.90057
40740942  -1.90007
40837278  -1.89959
40933360  -1.89933
41027724  -1.89888
41128347  -1.89856
41222472  -1.89817
41316224  -1.89783
41409315  -1.89728
41505088  -1.89670
41597328  -1.89638
41695952  -1.89605
41795550  -1.89568
41894990  -1.89531
41989184  -1.89490
42090480  -1.89462
42183360  -1.89428
42283200  -1.89391
42379200  -1.89347
42482039  -1.89306
42579570  -1.89281
42672636  -1.89244
42775136  -1.89183
42870853  -1.89154
42963960  -1.89124
43063735  -1.89083
43158616  -1.89049
43254594  -1.88999
43347134  -1.88959
43442781  -1.88929
43542150  -1.88882
43645058  -1.88858
43740848  -1.88828
43836414  -1.88780
43934475  -1.88743
44034720  -1.88703
44133440  -1.88657
44226507  -1.88605
44323096  -1.88576
44423874  -1.88536
44521408  -1.88498
44621328  -1.88462
44718605  -1.88440
44817900  -1.88394
44905696  -1.88365
45004642  -1.88319
45095734  -1.88281
45194677  -1.88233
45295025  -1.88202
45388480  -1.88174
45485408  -1.88140
45589778  -1.88109
45692667  -1.88067
45789025  -1.88028
45887782  -1.87968
45982128  -1.87928
46078840  -1.87903
46179185  -1.87879
46280322  -1.87844
46378272  -1.87820
46470512  -1.87802
46569392  -1.87763
46666815  -1.87734
46761318  -1.87702
46860350  -1.87666
46962752  -1.87623
47064336  -1.87590
47163840  -1.87566
47262050  -1.87526
47362200  -1.87498
47454525  -1.87454
47549907  -1.87428
47651025  -1.87393
47752126  -1.87373
47849600  -1.87335
47951130  -1.87306
48051230  -1.87281
48152754  -1.87248
48247184  -1.87227
48346390  -1.87207
48447405  -1.87187
48549491  -1.87158
48646315  -1.87117
48746062  -1.87095
48845376  -1.87055
48944416  -1.87018
49045245  -1.87
49143690  -1.86970
49244928  -1.86939
49344210  -1.86899
49444800  -1.86864
49544736  -1.86822
49646637  -1.86785
49744454  -1.86776
49846320  -1.86730
49941918  -1.86702
50038150  -1.86652
50141258  -1.86613
50250042  -1.86569
50352480  -1.86534
50451232  -1.86495
50562054  -1.86464
50664969  -1.86442
50766876  -1.86417
50869386  -1.86369
50971806  -1.86351
51076560  -1.86334
51185648  -1.86311
51288512  -1.86281
51396202  -1.86240
51499113  -1.86213
51597480  -1.86185
51705243  -1.86144
51805440  -1.86110
51907383  -1.86081
52005710  -1.86046
52112031  -1.86030
52224090  -1.86002
52329600  -1.85971
52433207  -1.85950
52536256  -1.85915
52640925  -1.85887
52748144  -1.85852
52856512  -1.85831
52958064  -1.85806
53062542  -1.85769
53165360  -1.85745
53271018  -1.85710
53376048  -1.85688
53485440  -1.85659
53589393  -1.85636
53697264  -1.85615
53806290  -1.85586
53911766  -1.85556
54016236  -1.85529
54123474  -1.85492
54225600  -1.85459
54335982  -1.85417
54439696  -1.85386
54546510  -1.85346
54648682  -1.85310
54755928  -1.85264
54859408  -1.85234
54961110  -1.85193
55066640  -1.85170
55174122  -1.85135
55276950  -1.85108
55387200  -1.85083
55493537  -1.85059
55605414  -1.85018
55711035  -1.84978
55818456  -1.84955
55924062  -1.84919
56031378  -1.84895
56140592  -1.84861
56240925  -1.84837
56350065  -1.84821
56451177  -1.84792
56559254  -1.84760
56667904  -1.84729
56770631  -1.84710
56876733  -1.84672
56984355  -1.84634
57086373  -1.84609
57194070  -1.84576
57305971  -1.84557
57410190  -1.84542
57512475  -1.84512
57610640  -1.84475
57720150  -1.84441
57827815  -1.84416
57927795  -1.84391
58036950  -1.84353
58138725  -1.84324
58250970  -1.84293
58351766  -1.84282
58460226  -1.84255
58570432  -1.84223
58681185  -1.84182
58795214  -1.84140
58896400  -1.84114
59011488  -1.84088
59118784  -1.84076
59226768  -1.84048
59337135  -1.84023
59442934  -1.83992
59539520  -1.83968
59647218  -1.83943
59753920  -1.83924
59864058  -1.83899
59974350  -1.83862
60086358  -1.83823
60194945  -1.83795
60306600  -1.83782
60417984  -1.83765
60523712  -1.83723
60635328  -1.83698
60742576  -1.83686
60848078  -1.83656
60954384  -1.83622
61062186  -1.83595
61168445  -1.83569
61274470  -1.83536
61386545  -1.83513
61488960  -1.83494
61606010  -1.83470
61719760  -1.83451
61824477  -1.83435
61936810  -1.83396
62043696  -1.83357
62149824  -1.83335
62261846  -1.83315
62365360  -1.83272
62471538  -1.83249
62583072  -1.83224
62691138  -1.83199
62799900  -1.83183
62906394  -1.83156
63018972  -1.83136
63125913  -1.83116
63231262  -1.83083
63341325  -1.83068
63448179  -1.83044
63554690  -1.83006
63660510  -1.82969
63768042  -1.82950
63873216  -1.82922
63979448  -1.82901
64086444  -1.82881
64197450  -1.82853
64312272  -1.82822
64428576  -1.82790
64538158  -1.82760
64647722  -1.82737
64757550  -1.82707
64871406  -1.82686
64984161  -1.82655
65096603  -1.82625
65212745  -1.82590
65323642  -1.82566
65431845  -1.82540
65534944  -1.82517
65642344  -1.82477
65749440  -1.82446
65862766  -1.82419
65968354  -1.82389
66077532  -1.82361
66185110  -1.82346
66293271  -1.82306
66397872  -1.82290
66514320  -1.82274
66634473  -1.82239
66742560  -1.82216
66853098  -1.82177
66961840  -1.82150
67073040  -1.82125
67180410  -1.82102
67289328  -1.82066
67395327  -1.82057
67512870  -1.82030
67626544  -1.82006
67737722  -1.81975
67844710  -1.81966
67958437  -1.81941
68070006  -1.81927
68184765  -1.81904
68292576  -1.81880
68405298  -1.81860
68510775  -1.81829
68618376  -1.81801
68725350  -1.81777
68835392  -1.81757
68951935  -1.81742
69062787  -1.81718
69178257  -1.81699
69289056  -1.81676
69406336  -1.81649
69517888  -1.81622
69629013  -1.81602
69735168  -1.81571
69845040  -1.81543
69955446  -1.81516
70065990  -1.81491
70172100  -1.81465
70283448  -1.81443
70391675  -1.81414
70506081  -1.81388
70618743  -1.81361
70731840  -1.81346
70843770  -1.81324
70957728  -1.81312
71072781  -1.81294
71187474  -1.81259
71291835  -1.81238
71406528  -1.81221
71519139  -1.81199
71625105  -1.81176
71736550  -1.81149
71850747  -1.81136
71956272  -1.81121
72063595  -1.81088
72171144  -1.81068
72281775  -1.81038
72393084  -1.81011
72506643  -1.81002
72619920  -1.80979
72733302  -1.80956
72843936  -1.80928
72955566  -1.80907
73065060  -1.80885
73177707  -1.80862
73289862  -1.80840
73407744  -1.80816
73519056  -1.80787
73629743  -1.80766
73739370  -1.80745
73852718  -1.80732
73962432  -1.80707
74081970  -1.80679
74196825  -1.80663
74311275  -1.80628
74425536  -1.80620
74541186  -1.80597
74650512  -1.80579
74763403  -1.80560
74880900  -1.80534
74999394  -1.80508
75112459  -1.80492
75225900  -1.80463
75331866  -1.80438
75442842  -1.80417
75558624  -1.80388
75671328  -1.80367
75784206  -1.80342
75897900  -1.80323
76013802  -1.80293
76126908  -1.80281
76248094  -1.80259
76363222  -1.80238
76475800  -1.80218
76579506  -1.80208
76691200  -1.80184
76805550  -1.80171
76913590  -1.80153
77025950  -1.80124
77139842  -1.80097
77253063  -1.80093
77367429  -1.80074
77476464  -1.80061
77588461  -1.80039
77705757  -1.80018
77817528  -1.79998
77931282  -1.79969
78046128  -1.79950
78157248  -1.79923
78271650  -1.79905
78383280  -1.79879
78494814  -1.79856
78614400  -1.79836
78724721  -1.79817
78840525  -1.79801
78954525  -1.79781
79066368  -1.79754
79177520  -1.79731
79293425  -1.79710
79405848  -1.79691
79520400  -1.79680
79630200  -1.79653
79744824  -1.79634
79853904  -1.79616
79964919  -1.79593
80074891  -1.79571
80192407  -1.79549
80306490  -1.79527
80422080  -1.79506
80532762  -1.79488
80652510  -1.79473
80764262  -1.79452
80876466  -1.79424
80993406  -1.79397
81107295  -1.79378
81220266  -1.79350
81336464  -1.79332
81454665  -1.79300
81566019  -1.79287
81679554  -1.79272
81789945  -1.79257
81905259  -1.79242
82018695  -1.79234
82130320  -1.79229
82243600  -1.79210
82359932  -1.79197
82474891  -1.79176
82589078  -1.79155
82699725  -1.79135
82812402  -1.79121
82925802  -1.79099
83041485  -1.79083
83161590  -1.79065
83274606  -1.79045
83390400  -1.79033
83493120  -1.79017
83618704  -1.79000
83733416  -1.78975
83844954  -1.78957
83959678  -1.78947
84072105  -1.78919
84185840  -1.78900
84294846  -1.78881
84411834  -1.78853
84525552  -1.78827
84637355  -1.78808
84752512  -1.78786
84864557  -1.78770
84979906  -1.78746
85091512  -1.78735
85205275  -1.78715
85319424  -1.78700
85439650  -1.78680
85552064  -1.78656
85663168  -1.78644
85775184  -1.78621
85895658  -1.78603
86005329  -1.78584
86121453  -1.78564
86238960  -1.78545
86359806  -1.78517
86477401  -1.78499
86595904  -1.78480
86718960  -1.78469
86835276  -1.78447
86954400  -1.78425
87065646  -1.78403
87177024  -1.78380
87290615  -1.78353
87406812  -1.78334
87520416  -1.78315
87634175  -1.78300
87744150  -1.78276
87868395  -1.78250
87977046  -1.78233
88090314  -1.78204
88206800  -1.78187
88326198  -1.78169
88437312  -1.78151
88554576  -1.78137
88663891  -1.78115
88776650  -1.78091
88891850  -1.78070
89014173  -1.78044
89132097  -1.78026
89245056  -1.78009
89359741  -1.77989
89478950  -1.77970
89596450  -1.77955
89711886  -1.77938
89829720  -1.77919
89947989  -1.77895
90064650  -1.77870
90179638  -1.77846
90296704  -1.77828
90419472  -1.77811
90532152  -1.77788
90649248  -1.77765
90766962  -1.77749
90881520  -1.77732
90997517  -1.77712
91114461  -1.77684
91235115  -1.77658
91344825  -1.77643
91462314  -1.77621
91575114  -1.77603
91687006  -1.77585
91805906  -1.77571
91919575  -1.77556
92032800  -1.77529
92150190  -1.77510
92268720  -1.77492
92388960  -1.77479
92512704  -1.77469
92625055  -1.77452
92739456  -1.77443
92853344  -1.77431
92965760  -1.77416
93086118  -1.77398
93205968  -1.77377
93320800  -1.77363
93441566  -1.77336
93551478  -1.77314
93669726  -1.77295
93785054  -1.77276
93907557  -1.77263
94027215  -1.77236
94147323  -1.77225
94260634  -1.77204
94371856  -1.77181
94486464  -1.77160
94595670  -1.77135
94719010  -1.77121
94833002  -1.77098
94953549  -1.77076
95079077  -1.77060
95191920  -1.77043
95312709  -1.77034
95426217  -1.77022
95537178  -1.77002
95651568  -1.76983
95770098  -1.76971
95892005  -1.76952
96012662  -1.76931
96125814  -1.76913
96245364  -1.76887
96369600  -1.76876
96485856  -1.76857
96606400  -1.76837
96725856  -1.76817
96846156  -1.76802
96965370  -1.76778
97080128  -1.76768
97190736  -1.76751
97307328  -1.76735
97418910  -1.76721
97535520  -1.76703
97650285  -1.76695
97766448  -1.76677
97879023  -1.76657
97990800  -1.76634
98107147  -1.76615
98220400  -1.76596
98338640  -1.76571
98461470  -1.76551
98578281  -1.76524
98691550  -1.76496
98812800  -1.76482
98926335  -1.76465
99044257  -1.76453
99163431  -1.76427
99280970  -1.76409
99407855  -1.76401
99527850  -1.76389
99639552  -1.76369
99762897  -1.76351
99884865  -1.76327


==> data/all_unwt_r4_p7.dat <==
234446  -5.0
501029  -5.0
545723  -5.0
556838  -4.66666
602461  -4.25
614066  -4.2
709111  -4.33333
723211  -4.14285
773926  -4.25
787882  -4.33333
797611  -4.4
798107  -4.36363
812011  -4.33333
842596  -4.30769
887657  -4.21428
918154  -4.13333
926584  -4.125
927747  -4.11764
953243  -4.11111
956087  -4.05263
961433  -4.05
1000033  -4.0
1064576  -4.0
1064802  -4.0
1099496  -4.0
1104248  -3.96
1109716  -3.96153
1112437  -4.0
1119467  -4.0
1122519  -4.03448
1129211  -4.0
1142158  -3.96774
1162928  -4.0
1175648  -4.0
1181618  -4.02941
1184808  -4.05714
1186277  -4.05555
1195408  -4.08108
1202204  -4.07894
1217346  -4.07692
1241437  -4.05
1265654  -4.04878
1268658  -4.04761
1281933  -4.06976
1282789  -4.09090
1298917  -4.11111
1299157  -4.13043
1314626  -4.12765
1321589  -4.125
1337024  -4.12244
1352215  -4.14
1365734  -4.13725
1369272  -4.13461
1369325  -4.13207
1375984  -4.12962
1389086  -4.10909
1411825  -4.10714
1437509  -4.10526
1468006  -4.10344
1496974  -4.08474
1517926  -4.06666
1518364  -4.06557
1523237  -4.01612
1535823  -4.01587
1541619  -4.01562
1549501  -3.98461
1557449  -3.98484
1578436  -3.98507
1591311  -3.98529
1593520  -3.98550
1611112  -3.98571
1630670  -4.0
1648313  -4.0
1649108  -4.0
1659361  -3.97297
1662838  -3.96
1665474  -3.97368
1667832  -3.98701
1671910  -4.0
1685692  -3.97468
1691488  -3.975
1717734  -3.97530
1721674  -3.98780
1722012  -4.0
1725194  -4.0
1732474  -4.0
1734617  -3.97674
1736437  -3.97701
1738235  -3.97727
1740197  -3.98876
1756885  -3.97777
1764029  -3.96703
1769695  -3.95652
1770572  -3.94623
1797232  -3.95744
1798078  -3.95789
1814101  -3.95833
1815789  -3.95876
1818759  -3.95918
1822789  -3.93939
1824082  -3.94
1825637  -3.95049
1825906  -3.95098
1836789  -3.95145
1843719  -3.95192
1848689  -3.95238
1854201  -3.94339
1863166  -3.94392
1883304  -3.94444
1889942  -3.94495
1890226  -3.94545
1891430  -3.93693
1913243  -3.91964
1938802  -3.92920
1940614  -3.93859
1944226  -3.93913
1944598  -3.94827
1962066  -3.94017
1967176  -3.94915
1984516  -3.94117
1991872  -3.93333
1997971  -3.91735
2029691  -3.90983
2033863  -3.91869
2035162  -3.91935
2035835  -3.92
2041356  -3.92063
2043026  -3.92125
2048576  -3.92187
2053754  -3.92248
2054614  -3.92307
2057672  -3.92366
2063533  -3.90909
2064838  -3.90977
2078527  -3.89552
2084995  -3.90370
2091445  -3.88970
2111574  -3.89781
2128002  -3.90579
2129696  -3.90647
2163640  -3.90714
2165463  -3.90780
2166552  -3.91549
2167219  -3.91608
2174630  -3.91666
2181862  -3.91724
2183553  -3.91095
2184811  -3.90476
2187014  -3.89189
2189553  -3.89932
2208251  -3.90666
2209048  -3.90728
2209854  -3.91447
2215222  -3.92156
2215279  -3.90909
2216309  -3.91612
2231382  -3.91025
2235447  -3.91082
2248492  -3.91139
2251686  -3.91194
2257161  -3.90625
2261104  -3.90062
2271706  -3.90123
2274282  -3.90184
2277222  -3.90853
2278580  -3.91515
2279658  -3.92168
2287641  -3.92215
2306624  -3.91071
2307728  -3.90532
2309205  -3.91176
2309478  -3.91228
2316672  -3.91279
2319812  -3.91907
2322942  -3.91379
2333441  -3.90857
2362366  -3.90340
2367194  -3.89830
2371354  -3.89887
2371994  -3.89944
2373568  -3.88888
2375494  -3.88950
2377862  -3.89010
2378095  -3.87978
2383078  -3.86956
2387950  -3.87027
2414714  -3.87634
2419518  -3.86631
2427459  -3.85638
2431423  -3.85714
2445678  -3.85789
2446008  -3.86387
2448970  -3.86458
2465313  -3.86528
2467259  -3.86597
2467655  -3.86153
2468866  -3.86224
2476666  -3.85279
2489075  -3.84343
2489957  -3.83919
2501909  -3.825
2503034  -3.82587
2515157  -3.81188
2521072  -3.80295
2522120  -3.80392
2529624  -3.80487
2534926  -3.81067
2540242  -3.80676
2542557  -3.79807
2543956  -3.79425
2544890  -3.79047
2545143  -3.79620
2548058  -3.80188
2567048  -3.80751
2568799  -3.80841
2584865  -3.80465
2586984  -3.81018
2609963  -3.80645
2610680  -3.80733
2614763  -3.80821
2622664  -3.80909
2628610  -3.80995
2659917  -3.81081
2663503  -3.78923
2674936  -3.79017
2677489  -3.79111
2681691  -3.79646
2697179  -3.78854
2705097  -3.78947
2710230  -3.79475
2712097  -3.79565
2714840  -3.80086
2725479  -3.79310
2738586  -3.79399
2748918  -3.79914
2750744  -3.80425
2752726  -3.79661
2759360  -3.80168
2769616  -3.80672
2790764  -3.80753
2802410  -3.80416
2803853  -3.80497
2804954  -3.80991
2806756  -3.80658
2811463  -3.79918
2836338  -3.8
2839106  -3.80081
2843754  -3.80161
2849345  -3.80241
2854660  -3.80321
2862775  -3.804
2863383  -3.80876
2867906  -3.80952
2869896  -3.81027
2872826  -3.81496
2885282  -3.81568
2887462  -3.81640
2890991  -3.81322
2898772  -3.81395
2900182  -3.81467
2911906  -3.81538
2913266  -3.81226
2929048  -3.81297
2932032  -3.81368
2934942  -3.81439
2942132  -3.81509
2945007  -3.81578
2945056  -3.81647
2960261  -3.81716
2967112  -3.82156
2973178  -3.82222
2973792  -3.82287
2974518  -3.82720
2976311  -3.82783
2977434  -3.82846
2980190  -3.82545
2981464  -3.82608
3001421  -3.81949
3001834  -3.82014
3016011  -3.82437
3031072  -3.82142
3031414  -3.82562
3036728  -3.81914
3037872  -3.81978
3041345  -3.80985
3056507  -3.81403
3061691  -3.80769
3068677  -3.80139
3069856  -3.80208
3069992  -3.79930
3077169  -3.8
3079922  -3.80068
3086323  -3.79452
3100134  -3.79863
3100134  -3.79591
3107476  -3.79322
3112176  -3.79729
3128504  -3.79797
3133637  -3.79194
3144305  -3.78929
3146538  -3.79
3148167  -3.79401
3150878  -3.79801
3150878  -3.79537
3160208  -3.78618
3163674  -3.78360
3197585  -3.78431
3198058  -3.78175
3204288  -3.78571
3204979  -3.77669
3205982  -3.77741
3206583  -3.77813
3215957  -3.77243
3216368  -3.77316
3220258  -3.77707
3220999  -3.77142
3224917  -3.77215
3232405  -3.77602
3233764  -3.77044
3234414  -3.77115
3234432  -3.76875
3237623  -3.76323
3243162  -3.76708
3244658  -3.77089
3248144  -3.76851
3248338  -3.76923
3251489  -3.76380
3254149  -3.76452
3254773  -3.76524
3258999  -3.76595
3259408  -3.76060
3261221  -3.76132
3268032  -3.76204
3274225  -3.76276
3280363  -3.75748
3282287  -3.76119
3292406  -3.76190
3292599  -3.76261
3295566  -3.76331
3298262  -3.76696
3304584  -3.76764
3305506  -3.76539
3340072  -3.76900
3340245  -3.76967
3341698  -3.76744
3349097  -3.76811
3349698  -3.76878
3366627  -3.76945
3370048  -3.77011
3375887  -3.77077
3379931  -3.76571
3386237  -3.76923
3390018  -3.76420
3393349  -3.76203
3410384  -3.75706
3414492  -3.75774
3418192  -3.76123
3419503  -3.75910
3422458  -3.75698
3425686  -3.75766
3428888  -3.75833
3429256  -3.75900
3432318  -3.76243
3441076  -3.75757
3446861  -3.75549
3449966  -3.75890
3458709  -3.75683
3464112  -3.75749
3465944  -3.75815
3467666  -3.75338
3470707  -3.74864
3474057  -3.74932
3477134  -3.74731
3498555  -3.74530
3502048  -3.74598
3514162  -3.74933
3522167  -3.74468
3525883  -3.74535
3527586  -3.74338
3537322  -3.74670
3542002  -3.74736
3546754  -3.74803
3552406  -3.74869
3564371  -3.74934
3564482  -3.75
3575798  -3.75064
3576221  -3.74870
3588422  -3.74418
3589582  -3.74226
3601970  -3.74550
3604353  -3.74615
3633669  -3.74936
3637286  -3.74744
3643883  -3.74045
3649840  -3.73604
3651385  -3.73924
3651607  -3.73737
3657762  -3.73803
3663145  -3.73618
3665629  -3.73433
3669021  -3.735
3673401  -3.73566
3682270  -3.73631
3683392  -3.73697
3692638  -3.73762
3718592  -3.73827
3719270  -3.73891
3723602  -3.73710
3724780  -3.73529
3727512  -3.73594
3730854  -3.73658
3736664  -3.73722
3742827  -3.73543
3743169  -3.73607
3744655  -3.73188
3744737  -3.73253
3756666  -3.73317
3761426  -3.73141
3761955  -3.73205
3767990  -3.73508
3774669  -3.73095
3777469  -3.73159
3781056  -3.73222
3782172  -3.73286
3782286  -3.73584
3783686  -3.73411
3788602  -3.73474
3795973  -3.73302
3796418  -3.72663
3798309  -3.72727
3798895  -3.72325
3802249  -3.71925
3802735  -3.71990
3806051  -3.71593
3806080  -3.71428
3809961  -3.71034
3812126  -3.71330
3814273  -3.71624
3825166  -3.71689
3833159  -3.71981
3838312  -3.71818
3846718  -3.71655
3851623  -3.71719
3854016  -3.72009
3854941  -3.71846
3868616  -3.71460
3878157  -3.71076
3878442  -3.71140
3884779  -3.71428
3890158  -3.71269
3902153  -3.71333
3902373  -3.71175
3903616  -3.70796
3932158  -3.70640
3972432  -3.70704
3979909  -3.70329
3981514  -3.70614
4001734  -3.70678
4003866  -3.70742
4010869  -3.70806
4014099  -3.70434
4025963  -3.70065
4028349  -3.70129
4030534  -3.70194
4031112  -3.70258
4032949  -3.70537
4036069  -3.69957
4056334  -3.70021
4056789  -3.70085
4058146  -3.70149
4058681  -3.70212
4059528  -3.70276
4060866  -3.70550
4065273  -3.70613
4067743  -3.70675
4077611  -3.70526
4086074  -3.70588
4086388  -3.70440
4089055  -3.70711
4092701  -3.70772
4093542  -3.70833
4097418  -3.71101
4101999  -3.70954
4106510  -3.70807
4108771  -3.70867
4110402  -3.70515
4119204  -3.70576
4125433  -3.70431
4127426  -3.70491
4132664  -3.70143
4132817  -3.70408
4132932  -3.70468
4134519  -3.70731
4144036  -3.70791
4144794  -3.71052
4148206  -3.71111
4151915  -3.71169
4154690  -3.71026
4162761  -3.71285
4162864  -3.71342
4164513  -3.714
4167915  -3.71457
4169920  -3.71314
4171371  -3.71172
4175067  -3.71031
4178145  -3.71089
4178154  -3.71146
4185242  -3.71203
4186699  -3.71259
4193052  -3.71316
4194112  -3.71372
4194196  -3.71428
4198419  -3.71093
4199719  -3.71150
4209984  -3.71400
4211072  -3.71456
4215989  -3.71317
4217762  -3.71373
4220651  -3.71042
4223069  -3.71098
4225973  -3.71153
4230064  -3.70633
4235930  -3.70306
4241536  -3.70363
4248019  -3.70229
4253713  -3.69904
4258363  -3.69581
4259208  -3.69639
4260184  -3.69507
4268710  -3.69376
4268972  -3.69433
4272853  -3.69491
4276175  -3.69548
4279013  -3.69606
4280776  -3.69662
4284038  -3.69345
4297065  -3.69402
4300061  -3.69087
4307792  -3.69144
4316472  -3.69016
4322092  -3.69074
4328697  -3.68946
4329905  -3.69188
4338897  -3.69244
4343629  -3.69301
4349661  -3.69174
4355598  -3.69230
4366818  -3.69469
4376754  -3.69525
4377889  -3.69581
4378254  -3.69636
4379007  -3.69872
4380021  -3.69927
4384535  -3.69620
4389482  -3.69675
4392662  -3.69909
4394011  -3.69784
4405696  -3.69838
4405914  -3.69713
4413505  -3.69588
4415434  -3.69821
4415829  -3.70053
4416730  -3.69928
4419988  -3.69982
4422328  -3.69680
4425551  -3.69734
4430256  -3.69964
4430746  -3.70017
4432942  -3.70070
4433141  -3.69771
4434282  -3.7
4440512  -3.70052
4442801  -3.70279
4448226  -3.70331
4448608  -3.70557
4452167  -3.70434
4457028  -3.70138
4459157  -3.70190
4459640  -3.70242
4459806  -3.70293
4464885  -3.70344
4468281  -3.70395
4470027  -3.70618
4472121  -3.70325
4472446  -3.70034
4473395  -3.70085
4477192  -3.70136
4477632  -3.70017
4483401  -3.70068
4486058  -3.70118
4488842  -3.70169
4491856  -3.69881
4492658  -3.69594
4501506  -3.69645
4503230  -3.69696
4503801  -3.69915
4513931  -3.69630
4514967  -3.69681
4515962  -3.69732
4521502  -3.69616
4527048  -3.69666
4529642  -3.69384
4529792  -3.69269
4546078  -3.69485
4551303  -3.69536
4551398  -3.69752
4555690  -3.69801
4572394  -3.69851
4573691  -3.70065
4574709  -3.70279
4577205  -3.70491
4584765  -3.70212
4592017  -3.70261
4592975  -3.70309
4594624  -3.70358
4599104  -3.70081
4612038  -3.69967
4623166  -3.70178
4624399  -3.70226
4644498  -3.70436
4661681  -3.7
4661952  -3.70048
4664315  -3.70257
4664656  -3.69983
4668437  -3.70192
4669081  -3.7024
4669281  -3.69968
4671024  -3.70175
4674129  -3.70382
4680272  -3.69952
4682450  -3.70158
4685046  -3.70206
4691376  -3.70253
4694544  -3.70300
4695371  -3.70031
4700442  -3.70078
4704248  -3.70283
4705434  -3.70486
4705528  -3.70219
4708832  -3.70266
4714118  -3.7
4715806  -3.69890
4716608  -3.70093
4717659  -3.69984
4725030  -3.70031
4725429  -3.69922
4728189  -3.69969
4729488  -3.70170
4730609  -3.69907
4731863  -3.70107
4732589  -3.7
4732603  -3.69431
4740208  -3.69631
4743771  -3.69678
4743897  -3.69724
4746134  -3.69923
4747836  -3.69969
4749009  -3.70015
4749350  -3.69908
4757811  -3.69802
4758858  -3.7
4761102  -3.70196
4766789  -3.69637
4766911  -3.69683
4767472  -3.69879
4770022  -3.69774
4770368  -3.69519
4774524  -3.69415
4779925  -3.69461
4788642  -3.69506
4797199  -3.69253
4803392  -3.69448
4805237  -3.69494
4821647  -3.69242
4826393  -3.69139
4826398  -3.69185
4829015  -3.69082
4830954  -3.68833
4831184  -3.68879
4832094  -3.69072
4833960  -3.68970
4834248  -3.69162
4837326  -3.69208
4838902  -3.69106
4839157  -3.69005
4841315  -3.69197
4844649  -3.68950
4847005  -3.68558
4850646  -3.68313
4856657  -3.68359
4856697  -3.68115
4865829  -3.67727
4872100  -3.67774
4875048  -3.67821
4878528  -3.67867
4878858  -3.68057
4883953  -3.67816
4887931  -3.67718
4891728  -3.67621
4891906  -3.67668
4897678  -3.67714
4899231  -3.67475
4899400  -3.67663
4913597  -3.67425
4917855  -3.67471
4918978  -3.67375
4921384  -3.67422
4923158  -3.67326
4924406  -3.67372
4924456  -3.67418
4935081  -3.67464
4935495  -3.67510
4938688  -3.66994
4947232  -3.67040
4950566  -3.66946
4952256  -3.66993
4953023  -3.66620
4954944  -3.66806
4964515  -3.66713
4967588  -3.66759
4968828  -3.66805
4970275  -3.66990
4971723  -3.66759
4978150  -3.66804
4979285  -3.66850
4986267  -3.66758
4993862  -3.66666
4993911  -3.66712
4999038  -3.66758
5005843  -3.66529
5011122  -3.66575
5011278  -3.66621
5011591  -3.66393
5014882  -3.66166
5016022  -3.66348
5017872  -3.66258
5019942  -3.66304
5023698  -3.66350
5030966  -3.66531
5031193  -3.66441
5040069  -3.66486
5041054  -3.66396
5042810  -3.66442
5046067  -3.66487
5063852  -3.66532
5064256  -3.66442
5066626  -3.66219
5070147  -3.66131
5078030  -3.66176
5081255  -3.66355
5087142  -3.66133
5087240  -3.66178
5088528  -3.66356
5091392  -3.66268
5096073  -3.66180
5096424  -3.66225
5097403  -3.66402
5100710  -3.66050
5105010  -3.66226
5107365  -3.66271
5109656  -3.66184
5112075  -3.66228
5112168  -3.66010
5112692  -3.66055
5114209  -3.65575
5114504  -3.65490
5119448  -3.65404
5120099  -3.65449
5125284  -3.65494
5125384  -3.65669
5127345  -3.65584
5139114  -3.65629
5156131  -3.65155
5164450  -3.65200
5170630  -3.64987
5178573  -3.65032
5179477  -3.65077
5185358  -3.65122
5186438  -3.65038
5187978  -3.65211
5189547  -3.65256
5191012  -3.65300
5203336  -3.65345
5207696  -3.65389
5209851  -3.65433
5211678  -3.65350
5213634  -3.65521
5221175  -3.65565
5222207  -3.65482
5229806  -3.65525
5233609  -3.65569
5235679  -3.65107
5238651  -3.65151
5242113  -3.65069
5243302  -3.64861
5244782  -3.64654
5252931  -3.64698
5256283  -3.64742
5257594  -3.64786
5259136  -3.64455
5265849  -3.64625
5275202  -3.64669
5275349  -3.64713
5275840  -3.64757
5279808  -3.64925
5281494  -3.64844
5282258  -3.64888
5291224  -3.64684
5292368  -3.64727
5296826  -3.64771
5298149  -3.64567
5298770  -3.64611
5301770  -3.64532
5302917  -3.64575
5303052  -3.64742
5304197  -3.64785
5304331  -3.64828
5306458  -3.64871
5307356  -3.64669
5316400  -3.64835
5318394  -3.65
5321114  -3.64920
5323302  -3.64963
5329641  -3.64884
5332136  -3.64927
5333390  -3.64969
5334572  -3.64891
5339071  -3.64570
5353220  -3.64613
5355113  -3.64053
5355198  -3.64216
5357517  -3.64380
5358736  -3.64423
5364878  -3.64465
5365953  -3.64268
5366539  -3.64311
5373001  -3.64114
5385931  -3.63560
5387002  -3.63484
5388412  -3.63528
5388869  -3.63571
5389410  -3.63614
5395760  -3.63657
5403238  -3.63701
5403408  -3.63744
5409662  -3.63786
5411142  -3.63829
5413392  -3.63872
5416160  -3.63915
5418636  -3.64075
5421188  -3.63882
5429538  -3.63924
5433978  -3.63967
5442628  -3.63774
5443017  -3.63583
5450451  -3.63625
5455043  -3.63551
5455112  -3.63477
5457288  -3.63403
5459534  -3.63445
5462896  -3.63372
5465788  -3.63298
5468489  -3.63341
5469563  -3.63035
5481295  -3.63078
5483886  -3.63121
5487724  -3.63163
5491329  -3.63321
5510343  -3.63479
5514785  -3.63406
5516284  -3.63218
5520380  -3.63260
5524034  -3.63417
5527148  -3.63344
5527786  -3.63386
5543737  -3.63428
5548688  -3.63470
5549275  -3.63511
5555925  -3.63667
5558024  -3.63481
5558675  -3.63522
5570630  -3.63564
5575242  -3.63605
5577773  -3.63420
5577946  -3.63461
5585600  -3.63276
5605504  -3.63092
5612414  -3.63134
5620080  -3.63288
5624282  -3.63329
5634606  -3.63146
5637353  -3.63299
5637546  -3.63228
5639654  -3.63157
5646272  -3.63199
5646282  -3.63240
5647300  -3.63281
5656675  -3.63322
5666842  -3.63363
5671167  -3.63403
5672064  -3.63444
5672295  -3.63485
5677984  -3.63414
5691729  -3.63565
5694953  -3.63716
5709702  -3.63756
5712334  -3.63686
5716574  -3.63616
5718189  -3.63546
5718400  -3.63696
5721022  -3.63516
5724017  -3.63227
5724389  -3.63267
5740141  -3.63088
5740197  -3.62910
5741504  -3.62950
5748880  -3.62991
5775746  -3.62704
5776514  -3.62745
5779005  -3.62785
5783963  -3.62608
5784337  -3.62540
5789181  -3.62581
5792501  -3.62730
5797299  -3.62770
5798049  -3.62702
5804338  -3.62634
5809563  -3.62675
5812356  -3.62715
5816704  -3.62540
5830271  -3.62473
5848152  -3.62298
5848925  -3.62231
5861262  -3.62272
5862704  -3.62312
5864099  -3.62245
5865802  -3.62286
5867542  -3.62219
5869884  -3.62260
5871370  -3.62406
5875032  -3.62446
5884898  -3.62592
5896931  -3.62632
5899226  -3.62460
5907273  -3.625
5907701  -3.62116
5914963  -3.61945
5915450  -3.61985
5916091  -3.61919
5920186  -3.61749
5923898  -3.61578
5944073  -3.61409
5947356  -3.61239
5948763  -3.61070
5950610  -3.61215
5954973  -3.61256
5956214  -3.61087
5959846  -3.61024
5972122  -3.61064
5985446  -3.60896
5986700  -3.60937
5988408  -3.61082
5989419  -3.61122
5989954  -3.60955
5995982  -3.60995
5996388  -3.60829
6008787  -3.60869
6016064  -3.61013
6019327  -3.60640
6020002  -3.60681
6033851  -3.60721
6043056  -3.60659
6046312  -3.60493
6057036  -3.60637
6058272  -3.60677
6058932  -3.60820
6063665  -3.60860
6075432  -3.61003
6080364  -3.60940
6092217  -3.60980
6094779  -3.60816
6100190  -3.60652
6103422  -3.60794
6103970  -3.60834
6107379  -3.60873
6109312  -3.61015
6109767  -3.61054
6122236  -3.61094
6124183  -3.60829
6131711  -3.60869
6142253  -3.60808
6144456  -3.60847
6150096  -3.60987
6150509  -3.60523
6162832  -3.60362
6163494  -3.60402
6164208  -3.60441
6165323  -3.60581
6169048  -3.60420
6169473  -3.60560
6170656  -3.604


==> data/ht_log2_r0_p11.dat <==
4  0.0
4  0.0
27  -23.2702
27  -17.4527
27  -13.9621
32  -24.4365
32  -13.1697
32  11.93859
32  10.61208
108  9.550872
108  40.83693
108  50.04815
108  63.12493
108  64.97721
108  56.32448
108  63.96220
108  64.10488
243  73.62612
243  69.75106
243  86.84085
243  96.90275
256  91.07878
256  95.90277
256  91.90682
256  100.3045
256  98.63813
256  78.28166
256  75.48588
256  88.43418
256  80.10413
432  85.60088
432  89.13550
432  86.43442
432  93.82713
432  94.16852
500  95.96125
500  95.86565
500  91.50954
500  91.27034
675  96.86382
675  89.12390
675  92.06569
675  84.13074
675  82.21867
675  82.31079
675  76.73375
675  78.27804
675  71.75387
675  73.50552
864  68.50054
864  70.62295
972  57.76660
972  50.82485
1323  53.24558
1323  50.31588
1372  49.22722
1372  48.67689
1372  53.10166
1728  52.66062
1728  53.54147
1728  54.53684
2048  53.69851
2048  52.60257
2048  59.65680
2187  53.06396
2700  55.48129
2700  60.51749
2916  62.12344
2916  59.68053
2916  60.75026
3267  58.06078
3267  56.19986
3267  54.45452
3888  55.64133
3888  55.45967
4000  54.38447
4000  55.78295
4563  60.76347
4563  53.68077
4563  55.77722
5292  55.92521
5292  56.61412
5292  51.41037
5324  57.77067
5324  56.46364
5324  55.21444
5324  54.01933
6075  56.93746
6075  59.96155
6912  62.16473
6912  65.87092
6912  61.55844
6912  62.68894
7803  65.60194
7803  69.88066
8748  68.79903
8748  71.82483
8788  76.58709
8788  72.90748
9747  67.12213
10800  71.22443
10800  67.85630
10800  66.04175
10976  64.41989
10976  67.94899
11907  69.25947
11907  67.63617
13068  70.18788
13068  68.55939
13500  70.09739
13500  71.79725
14283  70.46973
14283  68.45552
14283  67.56569
15552  69.91879
16384  69.41381
18252  68.98895
19683  72.45424
21168  69.58512
23328  69.05878
25947  78.04980
27648  72.33209
31212  73.72725
32000  72.12295
34992  66.01004
42592  78.01716
350892  88.59735
735075  97.13049
1149984  99.30133
1594323  96.95774
2048000  97.37197
2544224  99.47964
3048192  99.16015
3557763  101.0344
4121204  100.3624
4630500  102.3954
13231796  107.4147
22952268  111.9774
33461708  115.3658
44583075  117.9783
56142828  118.7666
68172867  120.1652
80494592  121.4069
93308787  122.5144
106064748  122.1122
119296908  123.3097
133066800  124.3637
146454507  124.4039
160483788  125.0820
174456832  125.7514
189035532  127.1240
203445675  127.0583
217771200  127.3906
233059788  127.2104
248375403  127.9890
263165868  128.3146
278210700  128.9796
294208227  129.0874
309235104  129.3833
324730948  129.6616
340736000  129.9678
357258492  130.3847
372833712  130.5694
389344000  131.2222
405003483  131.3242
421480827  131.5589
438069168  131.6919
454534443  131.7769
470852352  132.3764
488095744  132.7540
505051875  133.0418
521532675  133.1352
539484300  133.4910
555967328  133.5782
573060123  133.8016
590859468  133.9348
608418243  134.0938
626234112  134.4378
643779603  134.4982
661300227  134.8366
678514563  134.7690
695950083  135.1472
713814188  135.1212
732609387  135.4674
749868300  135.5196
768400132  135.9485
786154032  136.1319
804920224  136.0145
822402747  136.2400
841587003  136.1546
859687196  136.3170
877230000  136.4896
896417388  136.3876
915497883  136.6862
934461603  136.9499
953312000  137.0013
971882496  137.2385
990692608  137.1227
1009743872  137.3626
1029037824  137.6404
1047611907  137.4826
1066533075  137.6909
1084938867  137.9179
1103577804  137.8426
1124045500  138.0547
1143208323  138.2408
1161907200  138.2389
1181633184  138.4415
1201560507  138.6240
1220002668  138.5795
1241154932  138.7962
1259520300  138.8704
1280054016  138.8517
1298918592  139.0755
1319757484  139.2567
1338163200  139.2973
1359536832  139.5446
1377888404  139.7697
1398125232  139.7482
1419579027  139.8407
1437701724  140.0232
1458607500  140.0721
1479719043  139.9770
1499221444  140.0791
1518013696  140.1411
1539067500  139.9666
1560340908  140.0468
1580933808  140.0884
1601262212  140.1997
1620896000  140.1287
1640689628  140.3562
1660643744  140.4820
1681232787  140.3160
1702177200  140.6140
1722819888  140.7495
1743586992  140.9571
1764478512  140.8783
1784616300  140.9897
1805309883  141.1560
1826132000  141.0173
1847559668  141.0880
1869154304  141.1682
1890916556  141.1821
1912384512  141.1272
1932890067  141.2950
1953045675  141.4303
1973767500  141.5717
1994709028  141.5100
2017433344  141.7131
2038465467  141.7966
2059162803  141.8906
2079016875  141.7543
2102231772  141.9716
2123797347  142.0606
2143478700  142.1649
2165373500  142.0658
2187972108  142.0510
2207947923  142.1846
2229767068  142.3522
2252608812  142.1415
2272381452  142.3248
2295424764  142.4838
2316685563  142.5792
2337108224  142.5337
2360912427  142.5890
2380139667  142.7306
2404846336  142.8500
2424453552  142.9748
2447840196  142.8577
2468659788  142.9628
2491343456  143.0747
2512744443  143.1312
2535359116  142.9994
2556168300  143.1175
2579890176  143.1361
2599964163  143.2234
2624396787  143.2650
2643105244  143.2126
2667697200  143.3093
2688885504  143.3451
2711351907  143.4839
2735191364  143.4190
2754270000  143.5348
2778867675  143.5707
2800908288  143.7098
2822314752  143.8623
2846104803  143.7405
2867669500  143.8790
2888955072  144.0158
2913584688  144.1481
2935483232  144.1850
2955807963  144.1839
2980720323  144.2832
3004357716  144.2678
3024232124  144.3556
3046899483  144.2776
3071616012  144.4509
3094482528  144.4368
3114752000  144.5396
3137626800  144.6431
3162123468  144.5230
3186128763  144.5974
3207060356  144.7166
3227817964  144.7907
3251574252  144.8301
3275916075  144.7661
3299751675  144.8602
3322336000  144.9467
3343587552  145.0876
3365142192  145.1256
3389299632  145.0335
3413543472  145.0543
3437264403  145.1760
3461067468  145.2476
3483935500  145.3501
3505869972  145.3695
3527896316  145.3239
3550286403  145.4580
3573855675  145.5168
3597502923  145.5400
3621228147  145.6061
3645031347  145.5417
3669542028  145.6850
3692240172  145.7386
3716275248  145.8362
3740388300  145.8724
3763941723  145.7435
3787569072  145.8002
3811055616  145.8728
3834341024  145.9959
3857721088  146.0521
3881196000  146.0572
3904765952  145.9996
3928431136  146.0600
3952191744  146.1346
3976047968  146.1812
4000000000  146.3134
4023952128  146.2013
4047058323  146.2622
4070230668  146.2863
4094134092  146.3959
4117440627  146.4320
4140144603  146.4842
4163581548  146.3677
4187084643  146.4427
4209979563  146.4707
4233613068  146.5837
4257329044  146.7147
4282396668  146.6396
4307562500  146.6286
4332826732  146.6704
4357573632  146.6694
4380241563  146.7582
4403657907  146.7871
4427136675  146.6555
4449291363  146.6757
4473547488  146.7599
4499456000  146.8329
4525464352  146.8955
4548970800  146.9185
4572130563  146.7604
4595349132  146.8404
4617282596  146.8619
4643742604  146.8957
4670303508  146.9729
4694506092  147.0088
4717319148  146.9342
4740187500  147.0333
4764064000  147.0749
4791081312  147.1349
4817055123  147.1795
4838717763  147.2595
4861153548  147.2114
4886446036  147.2042
4913923644  147.2918
4937531283  147.3242
4960194732  147.4109
4983067904  147.4422
5010906208  147.4255
5035868523  147.3563
5058756288  147.4134
5080955148  147.4727
5109156500  147.5126
5134430700  147.5887
5156794800  147.6461
5180116000  147.5521
5208682752  147.5898
5231692800  147.6483
5254267500  147.7221
5280558692  147.8118
5307887907  147.8830
5329867500  147.7611
5353092832  147.8398
5382291456  147.9352
5405243427  147.9846
5427423468  148.0891
5455752116  148.1294
5480379243  148.1986
5501941875  148.1242
5529878176  148.1199
5555259072  148.2070
5576192307  148.2378
5604672636  148.2938
5629867200  148.3764
5651721648  148.2510
5680138496  148.3420
5704972992  148.3704
5726186163  148.4088
5756278756  148.4439
5779786347  148.5516
5802287872  148.6402
5832842508  148.5196
5854291875  148.5913
5879513412  148.6359
5906090700  148.6667
5927674203  148.6795
5957421152  148.7143
5980599603  148.7680
6004494500  148.6319
6032953008  148.6961
6053958252  148.7165
6083500000  148.7394
6106631067  148.8025
6131234308  148.8381
6158716443  148.9230
6179939307  148.8398
6211345248  148.8949
6233156172  148.9740
6259745124  148.9950
6284953323  149.0396
6308395776  149.1004
6336964800  149.1279
6357663675  149.0419
6389190603  149.0861
6409974528  149.1535
6439361792  149.1873
6461664300  149.2249
6488937500  149.3057
6514400403  149.3066
6538767008  149.2384
6566508675  149.2936
6588850964  149.3131
6618824523  149.4016
6639190016  149.4358
6669650403  149.4582
6690885228  149.5315
6721522668  149.4420
6741986508  149.5247
6773595867  149.5520
6793282188  149.6222
6825011427  149.6620
6845632083  149.7133
6876621387  149.7270
6896456748  149.6510
6927560748  149.6379
6948335628  149.6924
6979556268  149.7105
6999539427  149.7316
7030874763  149.7930
7051163648  149.8578
7081506675  149.8797
7103827724  149.7902
7133197932  149.7819
7156753376  149.8130
7185077163  149.8423
7209941252  149.9388
7235376300  149.9309
7263392000  149.9579
7286737968  149.8478
7317106268  149.8840
7338281292  149.9171
7369472907  149.9501
7389136332  150.0313
7419517083  150.0398
7443468000  150.1283
7471527075  150.1610
7498065348  150.0546
7521915987  150.1049
7552929024  150.1438
7572474243  150.1914
7604159148  150.2217
7626496000  150.2607
7654992588  150.2766
7681983628  150.2574
7705083123  150.2049
7737043968  150.2878
7756384892  150.3617
7786484748  150.3589
7812500000  150.3948
7837922988  150.4438
7868314107  150.4478
7887740256  150.3283
7919096652  150.3739
7944486372  150.4136
7969114800  150.4802
8000688492  150.5381
8020570324  150.5835
8050030803  150.6423
8077950976  150.6833
8100460107  150.5787
8132292675  150.6078
8154883328  150.6575
8181098523  150.6942
8212147200  150.7450
8232302592  150.8155
8262136323  150.8474
8290687500  150.8665
8312277132  150.7786
8343573507  150.7821
8368962556  150.8200
8393008347  150.8544
8423502363  150.8999
8447728748  150.9502
8474129712  150.9910
8504770608  151.0415
8526987612  151.0215
8553718827  151.0130
8585466048  151.0291
8606740684  151.0774
8634645603  151.0970
8665575075  151.0922
8686989500  151.1469
8714983212  151.1551
8746056108  151.1552
8767735596  151.0842
8795692827  151.1114
8826909147  151.1300
8848980508  151.1640
8874816300  151.2099
8906172588  151.2386
8930725772  151.3038
8955277488  151.3211
8986775472  151.2403
9012972924  151.3106
9035113923  151.3320
9065762352  151.3910
9095723500  151.4310
9116489984  151.4273
9145094832  151.4851
9176924592  151.5345
9199872000  151.5341
9225771075  151.5275
9256740912  151.5991
9283760896  151.6028
9304812500  151.6491
9335898675  151.6798
9367052652  151.7076
9389337156  151.7331
9414385083  151.7804
9445669632  151.6865
9474372148  151.6948
9495710816  151.7470
9524615148  151.7963
9556082163  151.8348
9581385888  151.8946
9603889200  151.9168
9634466700  151.9213
9666114507  151.9541
9689202428  151.8734
9713171403  151.8908
9743922243  151.9180
9774721683  151.9869
9797824768  152.0430
9823071852  152.0302
9853996032  152.0490
9883935603  152.0359
9907255908  151.9796
9931519107  151.9751
9962613387  152.0121
9992717388  152.0123
10017498848  152.0531
10040561712  152.1079
10071826092  152.1131
10103139072  152.1393
10128556588  152.1868
10150866176  152.1148
10180585548  152.1332
10211016843  152.1559
10240432128  152.2204
10262905636  152.2138
10288874907  152.2863
10319467500  152.3151
10349048268  152.3373
10375766496  152.3604
10398437500  152.2750
10427429808  152.3080
10458227547  152.3268
10489070700  152.3748
10512288000  152.3798
10535157364  152.4161
10565843148  152.4758
10596844467  152.5228
10626819867  152.5328
10650001824  152.5103
10674009603  152.4981
10705169088  152.5052
10735297200  152.5498
10765677884  152.5755
10788913152  152.6267
10812181828  152.6454
10843243200  152.7133
10873564848  152.7398
10903928832  152.7422
10929027168  152.6251
10952496796  152.6518
10981113003  152.6864
11011626675  152.6970
11042182683  152.7309
11070349056  152.7681
11094020500  152.7944
11118757923  152.8458
11148364800  152.8557
11179109808  152.7514
11209897152  152.7486
11236758124  152.8073
11260666112  152.8573
11285946675  152.8810
11316880683  152.8836
11346750000  152.9286
11377767168  152.9337
11404826528  152.9596
11428972236  152.9499
11453270832  152.9205
11483319483  152.9278
11513407500  152.9589
11543534883  152.9890
11574562500  153.0046
11598947104  153.0448
11623365932  153.0676
11649851568  153.0885
11680156827  153.1333
11711626083  153.0272
11742011532  153.0493
11770598948  153.0685
11795258016  153.1215
11819951500  153.1324
11848105008  153.1546
11877534252  153.1753
11908134027  153.2165
11938773168  153.2605
11968836484  153.2640
11993771552  153.1881
12018741228  153.2111
12043745536  153.2449
12074281443  153.2826
12105133452  153.3203
12134880000  153.3433
12165809283  153.3928
12194500000  153.3935
12219747404  153.4546
12245029632  153.3812
12271493547  153.3722
12301443675  153.4113
12331430307  153.4306
12361453443  153.4471
12391513083  153.5058
12421609227  153.5168
12448544000  153.5346
12474140724  153.5631
12499772512  153.5799
12526070067  153.5005
12555164592  153.4986
12586624587  153.5466
12616956603  153.5675
12647325123  153.5826
12676560048  153.5909
12706092000  153.5900
12732040444  153.6194
12758024192  153.6509
12784043268  153.6914
12811475403  153.6183
12842076987  153.6517
12871536012  153.6754
12901028787  153.6737
12931737075  153.7184
12961298700  153.7378
12992078592  153.7571
13019808672  153.7884
13046182348  153.8216
13072591616  153.8660
13099036500  153.7941
13125517024  153.8090
13156059852  153.8189
13184683308  153.8564
13214532483  153.8935
13245611427  153.9515
13275529452  153.9823
13304282508  154.0044
13335466752  154.0309
13365449500  154.0701
13392287744  154.0768
13419161892  154.0085
13446071968  154.0233
13473017996  154.0712
13500000000  154.1162
13527018004  154.1365
13557198528  154.1552
13587466203  154.1631
13617767628  154.1837
13646888748  154.1889
13677256323  154.2204
13707657648  154.1072
13736874672  154.1406
13766122800  154.1614
13796622675  154.1703
13826598912  154.2089
13854050788  154.2224
13881538976  154.2444
13909063500  154.2695
13936624384  154.3087
13964221652  154.3504
13991855328  154.2673
14019525436  154.2590
14047232000  154.3194
14076339003  154.3076
14105946123  154.3276
14135584347  154.3380
14165253675  154.3480
14194954107  154.3682
14224685643  154.4015
14254448283  154.4511
14283000000  154.4588
14312823552  154.3763
14343922827  154.4211
14372563968  154.4530
14402480832  154.4588
14431180347  154.4790
14461158123  154.5008
14491167003  154.5191
14519954700  154.5077
14550024492  154.5450
14580125388  154.5882
14609001267  154.6197
14637533684  154.5145
14666048352  154.5296
14694600028  154.5757
14723188736  154.5862
14751814500  154.5864
14780477344  154.5844
14809177292  154.6348
14837914368  154.6372
14866688596  154.6526
14895500000  154.6758
14924348604  154.6564
14953234432  154.5938
14982157508  154.6152
15011117856  154.6478
15040115500  154.6747
15069150464  154.7041
15098222772  154.7327
15127332448  154.7664
15156479516  154.7885
15185664000  154.8022
15214885924  154.8251
15244145312  154.7947
15273442188  154.7717
15302776576  154.7794
15332148500  154.8119
15361557984  154.8183
15391005052  154.8537
15420489728  154.8781
15450012036  154.8693
15479572000  154.9247
15509169644  154.9664
15538804992  154.9855
15568478068  154.9110
15598188896  154.9007
15627937500  154.9132
15657723904  154.9266
15687548132  154.9399
15717410208  154.9780
15747310156  154.9746
15777248000  155.0246
15807223764  155.0617
15837237472  155.0747
15867289148  155.0961
15897378816  155.0969
15927506500  155.0180
15957672224  155.0500
15987876012  155.0943
16018113123  155.1234
16047062307  155.1232
16076037627  155.1308
16106357952  155.1572
16135386732  155.1647
16164441648  155.1981
16193522700  155.2133
16222629888  155.2509
16251763212  155.1636
16279596675  155.1918
16308781083  155.2053
16339320000  155.2321
16367228307  155.2830
16396491123  155.2856
16427112012  155.3366
16456428288  155.3680
16484436387  155.3545
16512468300  155.3900
16541860608  155.4104
16571279052  155.3082
16600723632  155.3429
16630990848  155.3714
16662038116  155.3834
16693124000  155.4267
16724248524  155.4518
16755411712  155.4493
16786613588  155.4620
16817854176  155.4823
16849133500  155.5037
16879050243  155.5420
16908766875  155.5587
16937157132  155.4728
16965571203  155.4849
16995363867  155.5298
17023826700  155.5077
17052313347  155.5429
17082182043  155.5509
17109358083  155.5543
17137916172  155.5716
17167859712  155.5911
17196466563  155.6042
17227515532  155.6264
17259300608  155.5727
17291124756  155.5442
17322988000  155.5561
17354890364  155.5882
17386831872  155.5919
17416576908  155.6152
17445390147  155.6307
17475600987  155.6599
17504462988  155.6878
17531972748  155.7075
17560881243  155.7380
17588435283  155.7594
17617390272  155.6850
17646369075  155.7138
17676070884  155.7392
17708405152  155.7691
17740778828  155.7922
17773191936  155.8075
17805644500  155.8111
17838136544  155.8386
17867941875  155.8823
17895735675  155.9050
17923551075  155.9120
17952780492  155.9477
17982033723  155.8553
18009916083  155.8511
18037820043  155.8539
18066688308  155.8729
18099497056  155.9092
18132345500  155.9382
18165233664  155.9340
18198161572  155.9495
18229542912  155.9669
18259020675  156.0130
18287116875  156.0095
18315234675  156.0353
18344781612  155.9333
18372943692  155.9706
18401127372  155.9849
18429771776  155.9725
18463018500  155.9976
18496305184  156.0110
18529631852  156.0278
18562998528  156.0246
18590515200  156.0471
18618865200  156.0431
18648655947  156.0870
18677050227  156.1032
18705466107  156.0144
18732481200  156.0335
18764040096  156.0528
18797687500  156.0714
18831375104  156.1215
18865102932  156.1198
18893552643  156.1341
18922132683  156.1723
18950734323  156.2059
18977925888  156.2210
19006569648  156.2458
19035235008  156.2920
19068315948  156.2286
19102326016  156.2171
19136376500  156.2363
19170251532  156.2531
19199040012  156.3030
19226409075  156.3066
19253797632  156.3176
19282648752  156.3559
19310077323  156.4025
19341529484  156.4328
19375863552  156.4296
19410238228  156.4325
19444614192  156.4337
19472157675  156.3408
19499720652  156.3675
19528755372  156.3905
19556358363  156.4252
19583980848  156.4522
19617340396  156.4617
19652000000  156.5082
19686700404  156.4870
19718007552  156.5012
19745743923  156.5348
19773499788  156.5409
19801275147  156.5800
19829070000  156.4971
19860815264  156.5103
19895760972  156.5389
19930747648  156.5483
19962462987  156.5581
19990370700  156.5917
20018297907  156.6171
20046244608  156.6346
20074210803  156.6706
20106296388  156.6666
20141529376  156.6829
20176803500  156.7134
20208424428  156.7258
20235025152  156.6396
20263122675  156.6543
20291239692  156.6668
20319376203  156.7064
20353792000  156.6990
20389313444  156.7206
20424690432  156.7310
20451433068  156.7576
20479680387  156.7770
20507947200  156.8157
20534744268  156.8244
20567540704  156.8472
20603310332  156.8096
20639121408  156.7703
20668992048  156.7745
20694399075  156.7915
20722813632  156.8301
20751247683  156.8650
20782780672  156.8701
20818799348  156.8732
20854859616  156.8986
20883196467  156.9352
20911740300  156.9677
20938799808  156.9795
20965876812  157.0102
20999517088  156.9451
21035785676  156.9386
21072096000  156.9453
21100014675  156.9668
21127195683  156.9736
21154394187  157.0048
21181277628  156.9932
21217755136  157.0055
21254274500  157.0235
21286100268  157.0382
21313400832  157.0786
21340718892  157.1053
21368054448  157.1328
21400770996  157.0567
21437500000  157.0425
21473002827  157.0700
21500422947  157.0900
21527860563  157.0882
21555315675  157.1222
21584836256  157.1509
21621775500  157.1646
21658756864  157.1703
21688262028  157.1985
21715819200  157.2118
21741861483  157.2455
21769953916  157.2651
21807104000  157.2369
21844296324  157.1975
21875380992  157.2000
21903056748  157.2320
21929211027  157.2447
21956126976  157.2625
21993488500  157.2654
22030892384  157.2941
22061760075  157.3206
22088008908  157.3270
22115818800  157.3546
22143358436  157.3660
22180932000  157.3876
22218548044  157.3924
22247379675  157.3067
22273738668  157.3210
22300113267  157.3383
22331651296  157.3406
22369437500  157.3629
22407266304  157.3494
22433776875  157.3618
22460246028  157.3781
22486730787  157.4053
22521008556  157.4460
22559008000  157.4489
22592825883  157.4372
22619388672  157.4736
22647530988  157.3831
22674125907  157.3985
22711433216  157.3970
22749646500  157.3932
22777524675  157.4312
22805765163  157.4441
22832452800  157.4588
22864543488  157.4662
22902928276  157.4697
22936211532  157.4714
22964550192  157.4984
22989754800  157.5225
23018340352  157.5149
23056897028  157.4923
23095449243  157.4484
23122305792  157.4582
23149177947  157.4813
23176065708  157.4838
23211554292  157.4979
23250326368  157.4949
23280601392  157.5137
23307565347  157.5390
23332957443  157.5563
23366901604  157.5786
23405846432  157.6076
23439436992  157.6089
23464900800  157.6341
23491971243  157.5505
23522940500  157.5767
23562058464  157.5966
23595619788  157.6058
23622765507  157.6464
23648328675  157.6699
23679672516  157.6854
23718964000  157.7006
23753922867  157.7134
23781159468  157.7378
23806808172  157.7406
23837099188  157.7562
23876564576  157.7912
23911148187  157.7990
23938474752  157.7058
23964208128  157.7143
23995222052  157.7357
24034861728  157.7332
24068892123  157.7381
24094695483  157.7648
24120512667  157.7661
24154042644  157.7777
24193856992  157.7999
24225537132  157.8149
24251424300  157.8407
24277325292  157.8342
24313562500  157.8454
24353551904  157.8558
24382690227  157.7726
24408661203  157.7949
24433662208  157.8045
24473783156  157.8288
24511056300  157.8220
24538723443  157.8585
24564777363  157.8527
24594409472  157.8738
24634706148  157.8898
24669131283  157.8895
24693621228  157.8952
24721391187  157.9146
24755860224  157.9449
24796333012  157.9307
24826076883  157.8537
24852282867  157.8878
24878502675  157.9097
24918016000  157.9264
24955603308  157.9544
24981877548  157.9519
25008165612  157.9861
25040096428  157.9919
25080878336  157.9896
25111809243  157.9952
25138165563  158.0171
25164535707  158.0378
25203489692  158.0685
25243729083  158.0732
25268502528  157.9881
25293288123  158.0019
25326500000  158.0398
25367592204  158.0463
25399176507  158.0541
25424026092  158.0677
25449909908  158.0744
25491135456  158.1120
25528527027  158.1177
25553439792  158.1436
25580026800  158.1444
25615079172  158.1549
25656482848  158.1500
25683182028  158.1709
25709836428  158.0882
25739424000  158.0913
25780961524  158.0991
25811583147  158.0930
25836633612  158.0968
25864170588  158.1247
25905842176  158.1217
25940304432  158.1536
25967091888  158.1712
25993893168  158.2147
26031125452  158.2143
26071023852  158.2274
26096199867  158.2305
26121388032  158.2567
26156812000  158.2160
26198797244  158.1809
26225628012  158.2087
26250878547  158.2124
26282902468  158.2308
26325022496  158.2325
26355376323  158.2608
26380689228  158.3032
26409397504  158.3016
26451652532  158.3241
26483753547  158.3363
26509128012  158.3672
26536297756  158.3692
26578688000  158.3890
26614138032  158.3953
26639574867  158.3107
26665023852  158.3277
26706129548  158.3355
26743143168  158.3384
26766941292  158.3692
26792451027  158.3812
26833977824  158.4094
26870756643  158.4017
26896315788  158.4316
26921887083  158.4436
26962233476  158.4651


==> data/ht_log2_r0_p7.dat <==
4  0.0
4  0.0
27  46.54059
27  59.60448
27  37.41030
32  43.97669
32  29.91840
32  8.582017
32  7.628459
108  6.865613
108  27.67768
108  29.57597
108  23.06923
108  26.16341
243  18.13952
243  31.79503
243  21.85519
243  28.92270
256  25.75705
256  37.93790
256  36.13134
256  31.74492
256  32.84204
256  31.47362
256  36.67337
432  37.31931
432  39.02975
432  42.36699
432  44.68577
432  47.70007
432  49.57347
500  50.50410
500  57.41809
500  54.52078
675  54.53785
675  54.75436
675  50.94332
864  54.06124
864  54.10000
864  61.89629
864  60.38663
972  62.91834
972  67.01818
972  68.61224
972  58.86397
972  53.01376
972  56.35912
972  47.42164
972  54.05875
972  58.60475
972  64.92270
1323  68.62868
1323  63.00338
1372  50.39697
1372  60.05571
1728  70.67604
1728  62.62050
1728  62.08689
2048  66.38139
2048  68.26634
2048  65.60308
2187  63.37097
2700  58.96424
2700  59.70180
2700  57.46015
2916  56.36988
2916  57.17827
3267  60.86407
3267  58.68136
3267  64.35394
3888  60.83596
4000  62.55902
4000  60.68993
4563  62.58292
4563  56.89367
4563  62.01542
4563  62.54334
5292  62.81343
5292  61.16910
5324  59.60867
5324  55.12491
5324  58.55740
5324  57.87847
6075  65.02123
6075  65.01348
6075  70.66370
6912  69.27846
6912  70.28781
6912  66.07300
6912  67.03039
6912  66.96893
7803  67.58673
7803  72.20573
8748  72.19307
8748  70.36110
8788  71.28198
8788  69.36534
9747  68.73474
10800  67.73165
10800  70.11262
10800  68.54011
10976  70.62340
10976  76.85494
10976  80.23986
11907  80.23796
13068  78.26007
13068  79.19005
13500  83.15385
13500  85.54815
14283  86.84390
14283  83.50022
15552  81.94755
15552  81.46065
16384  80.47022
16384  80.30092
16384  79.81136
19652  76.73891
21168  80.78339
23328  73.77249
25947  74.79294
27436  77.34247
31212  75.40233
32000  74.73223
34992  75.71955
37044  81.62863
45387  77.81591
375948  79.63735
780448  84.04831
1236492  89.60714
1714608  88.90098
2208492  89.50673
2730348  93.22330
3307500  96.25066
3878307  98.65304
4428675  97.10907
5038848  98.12348
13764492  103.4052
23503203  104.1333
33989868  106.9187
45209772  108.6959
56767500  109.2175
68694048  110.2743
81369792  111.4038
93912075  112.0548
106923596  113.1348
120320924  114.2995
133544992  115.2933
147704148  115.6816
161414428  116.4806
175705227  116.9275
189751712  116.7734
204259244  117.6171
219307500  118.1596
233644288  118.7477
248703075  118.8854
263757056  118.8120
279738112  119.0891
294564843  119.4378
310469787  119.9683
326229552  120.2716
341994987  120.9813
357542667  121.2118
374306656  121.5221
389880000  121.4416
406678347  122.0170
422975628  122.3895
439608956  122.7078
456086700  122.7354
472658112  123.1382
489065472  122.9336
506024032  123.1071
523195308  123.4337
540022788  123.6522
557248923  124.1472
575052075  123.9051
592143556  124.2833
609093216  124.6308
626363276  124.8734
643956736  124.8792
661876596  125.2237
680125856  125.4690
697870512  125.5311
714995532  125.7541
733001728  125.9594
751576752  125.9426
768768192  126.2566
788195043  126.4203
804920224  126.2950
824191875  126.7363
842579500  126.7328
860077872  127.0443
879077772  127.1547
898285248  127.0856
916883712  127.3300
934979584  127.3889
953312000  127.4523
971882496  127.6565
990692608  127.5548
1009743872  127.8573
1029037824  127.7039
1048576000  127.8798
1068230700  127.8821
1086651072  128.0985
1104883443  128.2285
1124045500  128.1079
1144764716  128.3484
1163679075  128.3425
1181829312  128.5447
1203001875  128.5631
1221455052  128.8323
1241154932  128.8086
1261365075  129.0705
1280054016  128.9724
1300791987  129.2811
1319757484  129.2765
1339684272  129.4587
1360273568  129.4957
1378763532  129.6449
1400068827  129.5593
1419579648  129.9566
1439224227  129.7895
1460195532  130.0301
1480584928  130.0014
1499221444  130.2245
1519965243  130.1684
1541106675  130.1164
1561983372  130.3734
1581787616  130.3981
1601262212  130.6779
1620896000  130.6834
1641416643  130.8832
1662112332  130.8132
1682937675  131.1090
1703892672  131.1435
1724545728  131.1203
1745323200  131.3682
1766225088  131.3542
1786372812  131.5119
1807518348  131.4784
1827899568  131.7174
1848395052  131.6400
1869154304  131.6819
1890916556  131.8955
1912847072  131.8619
1934718075  132.0425
1955342700  132.0277
1976076675  131.9922
1995527043  132.0986
2017433344  132.0018
2040329596  132.2805
2061049563  132.3262
2080912707  132.2629
2102231772  132.4828
2125713483  132.4847
2145885075  132.6803
2165668272  132.7119
2189373728  132.6513
2209901643  132.7887
2229977088  132.7560
2254239904  132.6622
2274363468  132.9137
2295424764  132.9119
2319187248  133.1367
2338746723  133.0739
2362358876  133.0688
2382675372  133.2485
2404846336  133.2305
2427012747  133.2015
2447840196  133.3774
2470725612  133.3936
2491343456  133.5680
2514828627  133.5387
2535359116  133.4938
2558270412  133.6847
2579890176  133.6845
2602084203  133.6734
2624939636  133.8559
2645735427  133.8758
2670381675  133.8547
2688885504  134.1052
2713516875  134.1113
2735191364  134.0597
2756997675  134.2026
2781607500  134.1794
2800908288  134.1263
2824523568  134.4012
2848487828  134.3297
2867669500  134.3052
2891189808  134.4403
2915828928  134.4264
2935483232  134.4081
2958633648  134.5376
2982990267  134.5213
3004357716  134.4970
3025140075  134.7144
3049768368  134.6667
3073920300  134.6810
3094482528  134.8200
3115545228  134.7200
3139955712  134.7633
3163876875  134.9681
3186391932  134.9494
3207060356  134.8743
3229685163  135.0732
3253352283  135.0557
3278295747  135.0866
3301174688  135.1042
3322336000  135.3220
3344075307  135.2668
3367554048  135.1951
3391720128  135.4105
3415972608  135.3326
3440311488  135.3675
3462092708  135.4925
3483935500  135.4550
3505869972  135.4512
3528646848  135.6559
3552763707  135.6230
3576341187  135.5827
3599996643  135.5726
3623730075  135.7889
3647541483  135.8079
3672060588  135.8028
3694766508  135.9857
3718809792  136.0098
3741765408  135.9627
3764768000  136.0171
3787864672  136.1120
3811055616  136.1115
3834341024  136.0957
3857721088  136.2883
3881196000  136.2618
3904765952  136.2408
3928431136  136.2708
3952191744  136.3842
3976047968  136.3743
4000000000  136.2591
4024048032  136.4724
4048192256  136.4246
4072432864  136.3953
4096129203  136.3787
4119441408  136.5552
4142819763  136.5595
4166264268  136.5542
4189102272  136.7452
4212677187  136.7116
4236318252  136.7256
4259347200  136.7328
4282438572  136.8701
4307562500  136.8873
4332826732  136.8581
4358189556  136.8894
4382993187  137.0094
4405727052  136.9847
4429211328  137.0067
4452064587  137.1766
4474976652  137.2104
4499456000  137.2065
4525464352  137.1796
4551572736  137.3382
4574941803  137.3165
4597462827  137.3478
4620039147  137.3244
4643742604  137.5115
4670303508  137.4883
4696642467  137.4905
4719460707  137.4502
4742334243  137.6555
4765263075  137.6308
4791081312  137.6390
4818200576  137.6646
4841609787  137.7801
4864052268  137.7756
4886546643  137.7499
4913923644  137.8864
4940452683  137.9379
4963122828  137.9038
4985111088  137.8725
5010906208  137.9559
5038081200  138.0382
5060973987  138.0043
5083177707  137.9651
5109156500  138.1060
5136664923  138.1556
5159033883  138.1151
5181451443  138.1001
5208682752  138.1921
5233948083  138.2066
5256527643  138.2298
5280558692  138.1959
5309493196  138.1714
5332143843  138.3414
5354173548  138.3291
5382291456  138.4021
5407535808  138.3627
5429720547  138.5718
5455752116  138.5379
5482687500  138.5229
5504254668  138.5065
5529878176  138.6956
5557583043  138.6983
5579296875  138.6386
5604672636  138.6022
5632206723  138.6990
5654847168  138.7241
5680138496  138.6968
5707328067  138.7126
5729332203  138.8931
5756278756  138.8574
5782156812  138.8282
5803512867  138.8022
5833096416  138.8290
5856677568  138.9809
5879513412  138.9192
5909285772  138.9591
5930074800  138.9268
5957421152  139.1155
5983010892  139.1079
6004734363  139.0691
6036014092  139.0981
6056384283  139.2172
6083500000  139.2162
6109067628  139.2046
6131234308  139.1620
6161979123  139.1774
6183207603  139.3609
6211345248  139.3612
6235617843  139.2967
6259745124  139.2823
6287425200  139.4368
6308395776  139.4134
6339446883  139.3830
6360149808  139.3976
6390039236  139.3841
6412470867  139.5420
6439361792  139.5368
6464170683  139.5108
6488937500  139.5074
6516916992  139.6358
6538767008  139.6531
6568193043  139.6558
6589265868  139.6176
6621361200  139.6251
6640825203  139.7467
6672891424  139.7502
6693435675  139.7350
6723657076  139.7133
6744546675  139.9174
6774679552  139.8962
6796708812  139.8604
6825959500  139.8549
6848211852  139.8248
6877497568  139.9764
6899046075  139.9588
6929294404  139.9536
6950934675  139.9268
6981350656  139.9250
7002148032  140.0688
7033666972  140.0517
7054422192  140.0163
7085005227  140.0111
7105138668  140.1714
7135831323  140.1923
7156915947  140.1967
7187720112  140.1759
7209941252  140.1431
7238912652  140.2929
7263392000  140.3054
7290286848  140.2898
7317106268  140.2692
7340952267  140.2591
7371084704  140.4065
7391793132  140.3806
7422202800  140.3932
7443468000  140.3710
7474222188  140.3794
7498065348  140.5255
7525521675  140.4871
7552929024  140.4547
7576092027  140.3898
7606878075  140.4007
7626496000  140.5181
7657720587  140.4862
7681983628  140.5069
7707820032  140.4708
7737739744  140.5153
7758998208  140.6732
7790153292  140.6087
7812500000  140.6086
7840683387  140.6041
7868885108  140.5935
7890453675  140.7467
7921871307  140.7140
7944486372  140.6725
7971898203  140.6539
8001504000  140.6635
8022082563  140.7812
8052828300  140.7808
8077950976  140.7629
8103266352  140.7653
8134167123  140.7439
8154883328  140.8705
8183918700  140.8796
8212902044  140.8962
8234764992  140.8623
8264970432  140.8702
8290687500  141.0311
8315119827  140.9979
8346421548  140.9973
8368962556  140.9559
8395864812  140.9423
8427318003  141.0839
8447728748  141.0811
8476043148  141.0513
8507126624  141.0768
8526987612  141.0454
8556602508  141.1719
8586756000  141.1854
8606740684  141.1712
8637542892  141.1296
8666880736  141.1164
8686989500  141.2722
8717893947  141.2770
8747502368  141.2694
8767735596  141.2721
8798617008  141.2607
8828622432  141.2737
8848980508  141.3985
8877753603  141.3864
8908134192  141.3713
8930725772  141.3632
8957244492  141.3264
8988745932  141.4864
9012972924  141.5093
9038077632  141.4871
9068731083  141.4625
9095723500  141.4526
9117289152  141.6060
9148076523  141.6110
9178915788  141.5974
9199872000  141.5979
9227767563  141.5788
9258740748  141.5688
9283760896  141.6776
9307804203  141.6993
9337907043  141.6753
9368158208  141.6557
9389337156  141.6255
9416401875  141.8104
9448699923  141.7978
9474372148  141.7554
9496237932  141.7536
9527658075  141.7536
9558114075  141.7374
9581385888  141.8819
9605926188  141.8561
9637527123  141.8564
9667574752  141.8613
9689202428  141.8716
9715219947  142.0130
9745974027  141.9857
9776035692  141.9975
9797824768  141.9988
9825131952  141.9646
9856059372  141.9610
9885304832  142.1095
9907255908  142.0925
9933590547  142.0907
9964688067  142.0815
9994795200  142.0398
10017498848  142.1517
10042644492  142.1814
10073912112  142.1888
10104183675  142.2080
10128556588  142.1816
10152293787  142.1747
10181634147  142.3139
10213117227  142.2997
10240432128  142.3033
10262905636  142.2945
10290983283  142.2611
10321579008  142.2335
10351162800  142.3665
10375766496  142.3705
10398796875  142.3373
10430613675  142.3363
10460353203  142.3343
10489451756  142.3291
10512288000  142.4668
10538087472  142.4734
10569048075  142.4531
10598984163  142.4599
10626966500  142.4420
10650001824  142.5502
10677230892  142.5716
10707319692  142.5550
10737450828  142.5228
10765677884  142.5455
10788913152  142.4924
10814044563  142.6076
10845407628  142.6000
10875732300  142.5835
10905591092  142.5725
10929027168  142.5803
10952816787  142.5368
10984380300  142.6920
11013807843  142.6896
11045459052  142.6876
11070349056  142.6833
11094020500  142.6531
11120949675  142.6291
11150559468  142.7577
11181307500  142.7581
11212097868  142.7334
11236758124  142.7340
11260666112  142.7242
11288154843  142.7062
11317986252  142.8579
11348964108  142.8457
11379984300  142.8389
11404826528  142.8179
11428972236  142.8039
11455495308  142.7911
11485546875  142.9556
11515637808  142.9616
11545768107  142.9296
11574562500  142.8935
11598947104  142.9106
11623365932  142.8989
11652095052  143.0093
11682403227  143.0181
11713875507  143.0360
11744263872  143.0291
11770598948  143.0341
11795258016  143.0259
11819951500  143.1549
11849236227  143.1668
11879799552  143.1579
11910402243  143.1529
11942179947  143.1559
11968836484  143.1195
11993771552  143.2226
12018741228  143.2394
12045749868  143.2432
12076565427  143.2348
12107420352  143.2353
12137169708  143.2170
12166955568  143.1842
12194500000  143.3174
12219747404  143.3232
12245029632  143.2974
12273796107  143.2768
12303749043  143.2765
12333738483  143.2565
12362608908  143.3775
12393826875  143.3878
12422982316  143.3805
12448544000  143.3829
12474140724  143.3668
12499772512  143.3598
12527233200  143.5197
12557493612  143.5012
12587790528  143.5142
12619291347  143.5098
12649662675  143.4725
12678900300  143.4685
12706092000  143.4791
12732040444  143.6153
12758024192  143.6216
12784043268  143.5942
12813828075  143.5899
12843254700  143.5724
12873894192  143.5445
12902209200  143.6693
12932918892  143.6600
12964848363  143.6486
12993470564  143.6513
13019808672  143.6382
13046182348  143.6378
13072591616  143.7189
13099036500  143.7632
13127467500  143.7551
13157251875  143.7459
13187070000  143.7351
13216921875  143.7197
13248003627  143.7058
13276726875  143.8390
13306680000  143.8159
13337867052  143.8232
13365449500  143.8199
13392287744  143.8125
13419161892  143.7998
13446071968  143.8810
13473017996  143.9393
13500386667  143.9421
13529382075  143.9437
13559618700  143.9441
13588677612  143.9425
13618980387  143.9075
13649316912  144.0563
13679687187  144.0734
13708874403  144.0658
13738092723  144.0320
13768561548  144.0373
13799064123  144.0280
13826598912  144.0276
13854050788  144.1415
13881538976  144.1380
13909063500  144.1257
13936624384  144.1194
13964221652  144.1162
13991855328  144.0912
14019525436  144.2049
14047232000  144.2083
14077572012  144.2028
14107180428  144.2010
14136819948  144.1914
14166490572  144.1769
14196192300  144.1479
14225925132  144.2825
14255689068  144.2649
14284242027  144.2500
14315310252  144.2533
14345167500  144.2651
14373809883  144.2636
14403728043  144.2370
14432428800  144.3621
14462407872  144.3640
14492418048  144.3598
14522459328  144.3432
14551278075  144.3302
14580615276  144.3205
14609056000  144.3161
14637533684  144.4327
14666048352  144.4384
14694600028  144.4349
14723188736  144.4429
14751814500  144.4346
14780477344  144.4064
14809177292  144.5128
14837914368  144.5589
14866688596  144.5439
14895500000  144.5251
14924348604  144.5289
14953234432  144.4987
14982157508  144.5026
15011117856  144.5770
15040115500  144.6250
15069150464  144.6222
15098222772  144.6134
15127332448  144.6131
15156479516  144.6141
15185664000  144.5954
15214885924  144.6632
15244145312  144.7011
15273442188  144.7016
15302776576  144.6929
15332148500  144.6985
15361557984  144.6896
15391005052  144.6873
15420489728  144.7650
15450012036  144.7942
15479572000  144.8030
15509169644  144.7947
15538804992  144.7928
15568478068  144.7672
15598188896  144.7761
15627937500  144.8640
15657723904  144.9108
15687548132  144.9090
15717410208  144.8892
15747310156  144.8677
15777248000  144.8596
15807223764  144.8529
15837237472  144.8730
15867289148  144.9433
15897378816  144.9260
15927506500  144.9064
15957672224  144.9019
15987876012  144.9065
16018117888  144.9077
16048378800  144.9032
16077355308  145.0319
16107676875  145.0473
16136706843  145.0258
16165762947  144.9913
16193522700  144.9984
16223953563  145.0077
16253088075  145.0079
16280922672  145.1042
16310108268  145.1050
16340648427  145.1099
16368557868  145.1039
16397821872  145.1005
16427112012  145.0901
16456428288  145.0679
16484436387  145.2044
16513803747  145.1955
16543197243  145.1870
16572616875  145.1892
16602062643  145.1910
16630990848  145.1683
16662038116  145.1500
16693124000  145.2774
16724248524  145.3160
16755411712  145.2933
16786613588  145.2899
16817854176  145.2815
16849133500  145.2686
16880451584  145.2705
16910118252  145.2436
16938509643  145.3755
16966924848  145.3720
16996718700  145.3561
17025182667  145.3395
17053670448  145.3379
17083540332  145.3268
17112076875  145.3150
17139276675  145.4226
17169221403  145.4233
17197829388  145.4194
17227515532  145.4083
17259300608  145.4132
17291124756  145.3971
17322988000  145.3920
17354890364  145.4541
17386831872  145.5112
17418812548  145.4841
17448135507  145.4802
17476974828  145.4725
17505837963  145.4708
17534724912  145.4494
17562258432  145.4323
17589813552  145.5704
17620149132  145.5660
17649130203  145.5570
17676753363  145.5423
17708405152  145.5325
17740778828  145.5237
17773191936  145.5191
17805644500  145.5440
17838136544  145.6343
17869331052  145.6344
17897125932  145.6246
17924942412  145.6151
17954172963  145.6045
17983427328  145.6103
18011310768  145.6135
18039215808  145.7321
18067142448  145.7057
18099497056  145.7030
18132345500  145.6960
18165233664  145.6922
18198161572  145.6827
18230946075  145.6658
18260424972  145.6681
18288522252  145.7881
18316641132  145.7945
18346189203  145.7914
18374352363  145.7863
18402537123  145.7832
18430743483  145.7711
18463018500  145.7588
18496305184  145.8246
18529631852  145.9125
18562998528  145.8881
18591932187  145.8778
18620283267  145.8675
18650075148  145.8844
18678470508  145.8660
18706887468  145.8590
18733903587  145.9747
18764040096  145.9757
18797687500  145.9660
18831375104  145.9435
18865102932  145.9402
18894981132  145.9074
18923562252  145.9198
18952164972  145.9110
18979357563  146.0316
19008002403  146.0198
19036668843  146.0177
19068315948  146.0044
19102326016  145.9659
19136376500  145.9698
19170467424  145.9719
19199040012  145.9681
19226409075  146.0686
19255239675  146.0619
19284091875  146.0691
19311521472  146.0906
19341529484  146.0647
19375863552  146.0405
19410238228  146.0223
19444653536  146.0152
19473607872  146.1592
19501171875  146.1434
19528755372  146.1360
19557811692  146.1323
19585435203  146.1285
19617340396  146.1157
19652000000  146.1113
19686700404  146.1310
19718007552  146.2289
19745743923  146.2268
19773499788  146.2182
19801275147  146.2047
19830533427  146.2184
19860815264  146.2198
19895760972  146.2260
19930747648  146.2536
19962462987  146.3314
19990370700  146.3342
20019768300  146.3422
20046244608  146.3319
20075683248  146.3130
20106296388  146.3002
20141529376  146.2824
20176803500  146.3205
20208424428  146.4150
20236503483  146.3972
20263122675  146.3886
20291239692  146.4006
20319376203  146.3821
20353792000  146.3748
20389313444  146.3537
20424690432  146.3440
20452919283  146.4727
20479680387  146.4500
20507947200  146.4681
20536233507  146.4608
20567540704  146.4583
20603310332  146.4471
20639121408  146.4337
20668992048  146.4311
20694399075  146.5352
20724309675  146.5346
20751247683  146.5267
20782780672  146.5061
20818799348  146.5162
20854859616  146.5080
20883196467  146.5146
20911740300  146.5122
20937296043  146.6213
20965876812  146.6120
20999517088  146.5996
21035785676  146.5994
21071342592  146.6030
21100014675  146.5732
21127195683  146.5616
21154394187  146.5436
21181277628  146.6588
21217755136  146.6524
21254274500  146.6477
21286100268  146.6335
21313400832  146.6168
21340718892  146.6109
21368054448  146.5737
21400770996  146.5720
21437500000  146.6165
21473002827  146.7114
21500422947  146.7154
21527860563  146.7099
21555315675  146.7092
21584836256  146.7056
21621775500  146.6902
21658756864  146.6835
21688262028  146.6804
21715819200  146.8011
21741861483  146.8038
21769953916  146.7791
21807104000  146.7723
21844296324  146.7636
21873843963  146.7672
21903056748  146.7601
21929211027  146.7521
21956126976  146.8461
21993488500  146.8595
22030892384  146.8529
22061760075  146.8508
22088008908  146.8375
22115818800  146.8201
22143358436  146.8051
22180932000  146.8144
22218548044  146.8102
22247379675  146.9126
22273738668  146.8792
22300113267  146.8927
22331651296  146.8791
22369437500  146.8813
22407266304  146.8647
22433776875  146.8556
22461803523  146.8518
22488289200  146.9624
22521008556  146.9601
22559008000  146.9702
22592825883  146.9581
22619388672  146.9578
22647530988  146.9566
22674125907  146.9526
22711433216  146.9357
22749646500  146.9363
22777524675  147.0533
22805765163  147.0421
22832452800  147.0245
22864543488  147.0233
22902928276  147.0376
22936211532  147.0257
22962975363  147.0202
22989754800  147.0142
23018340352  147.0883
23056897028  147.0845
23095449243  147.0799
23122305792  147.0871
23149177947  147.0866
23176065708  147.0822
23211554292  147.0764
23250326368  147.0600
23280601392  147.0614
23305978800  147.1743
23332957443  147.1619
23366901604  147.1592
23405846432  147.1679
23439436992  147.1592
23464900800  147.1458
23491971243  147.1387
23522940500  147.1547
23562058464  147.1817
23595619788  147.2590
23622765507  147.2632
23648328675  147.2558
23679672516  147.2339
23718964000  147.2294
23753922867  147.2417
23779556883  147.2243
23805204723  147.2006
23837099188  147.2927
23876564576  147.3225
23909541228  147.3224
23936866875  147.3174
23964208128  147.3084
23995222052  147.3084
24034861728  147.3078
24068892123  147.3102
24094695483  147.3059
24120512667  147.4161
24154042644  147.4199
24193856992  147.4218
24225537132  147.4182
24251424300  147.4106
24277325292  147.3925
24313562500  147.3773
24353551904  147.3806
24381067500  147.3834
24407037612  147.4784
24433662208  147.4708
24473783156  147.4806
24512683347  147.4720
24538723443  147.4628
24564777363  147.4556
24594409472  147.4558
24634706148  147.4422
24667499052  147.4224
24693621228  147.5538
24719757228  147.5353
24755860224  147.5392
24796333012  147.5330
24826076883  147.5218
24852282867  147.5209
24878502675  147.5355
24918016000  147.5108
24955603308  147.5122
24981877548  147.6216
25009809075  147.6193
25040096428  147.6050
25080878336  147.6041
25111809243  147.6031
25138165563  147.5921
25164535707  147.5991
25203489692  147.5798
25242077952  147.5698
25266850587  147.6783
25293288123  147.6813
25326500000  147.6888
25367592204  147.6828
25397520300  147.6965
25424026092  147.6753
25449909908  147.6675
25491135456  147.6550
25526866608  147.6615
25553439792  147.7799
25578364707  147.7638
25615079172  147.7768
25656482848  147.7549
25683182028  147.7376
25708170123  147.7486
25739424000  147.7304
25780961524  147.7368
25811583147  147.7376
25836633612  147.8375
25864170588  147.8449
25905842176  147.8265
25941978243  147.8148
25967091888  147.8074
25993893168  147.8067
26031125452  147.7920
26071023852  147.7972
26096199867  147.7911
26121388032  147.8888
26156812000  147.9005
26198797244  147.8984
26227311003  147.8893
26250878547  147.8768
26282902468  147.8716
26325022496  147.8624
26355376323  147.8508
26380689228  147.8618
26409397504  147.9355
26451652532  147.9526
26483753547  147.9462
26510820075  147.9498
26536297756  147.9316
26578688000  147.9403
26614138032  147.9396
26639574867  147.9296
26665023852  147.9353
26706129548  147.9758
26743143168  148.0254
26766941292  148.0145
26792451027  148.0107
26833977824  148.0132
26870756643  148.0090
26896315788  148.0089
26921887083  147.9824
26962233476  147.9769


==> data/ht_log2_r1_p11.dat <==
27  40.89314
27  50.84446
27  8.215255
32  6.161441
32  -25.3975
108  13.76141
108  -24.8948
108  -21.7829
108  -45.7518
108  -56.3138
108  -71.1986
108  -65.2653
108  -60.2449
108  -68.6937
108  -68.5400
243  -49.5188
243  -58.0851
243  -57.9261
243  -51.4034
243  -65.8449
243  -62.7094
243  -75.5655
243  -81.4139
256  -90.5987
256  -82.3553
256  -73.4826
432  -76.1802
432  -68.2338
432  -74.5190
432  -72.0350
432  -77.2913
432  -67.5328
432  -68.6917
432  -67.9269
432  -65.0115
500  -59.1973
500  -57.5974
500  -58.5139
500  -62.3405
500  -64.7496
500  -72.1802
500  -76.7506
500  -76.8769
500  -75.1297
500  -71.6442
500  -65.1616
500  -55.9155
675  -59.2211
675  -51.6759
675  -50.6423
675  -51.0996
864  -43.9584
864  -47.3841
864  -27.6207
972  -27.2194
972  -20.5659
972  -18.4591
1323  -26.6099
1323  -27.0722
1372  -18.8989
1372  -18.8371
1728  -11.6561
1728  -14.2366
1728  -12.9940
2048  -13.1018
2048  -12.2332
2187  -18.1133
2187  -13.5024
2187  -6.18712
2187  0.246148
2700  1.461435
2700  -7.38151
2700  -13.5868
2916  -10.6644
2916  -4.14154
2916  -2.81450
2916  -1.32211
3267  -0.21910
3267  -0.21337
3267  -0.20792
3267  -0.20275
3888  -0.19783
3888  -1.95489
3888  0.069056
3888  -2.00342
3888  -3.62935
4000  -3.06688
4000  -1.17578
4000  -6.35279
4000  -4.18492
4000  -6.04977
4563  -2.03355
5292  -8.50281
5292  -6.25696
5324  -11.6161
5324  -11.2302
5324  -10.8691
6075  -13.2401
6075  -13.6327
6912  -13.4073
6912  -17.7693
6912  -16.9514
6912  -13.5742
6912  -10.9376
6912  -9.14575
7803  -7.50656
7803  -12.8830
8748  -13.2481
8748  -15.5746
8748  -17.4718
8788  -20.4819
8788  -16.4280
8788  -16.3446
9747  -13.7234
9747  -12.0579
9747  -10.6228
10976  -13.3116
13068  -14.3343
13500  -11.2025
15552  -7.83812
16384  -3.84260
18252  -2.92121
19652  -2.11987
21168  -2.99654
22707  -2.50720
27436  -2.81758
218700  4.007239
442368  8.758087
702464  9.263428
964467  11.49338
1257728  12.99671
1556068  14.72792
1867563  17.21542
2193075  19.54419
2511675  18.31528
2819876  18.68180
10750347  23.93427
20000844  24.07176
30108672  25.03370
40715568  25.70543
51866892  26.51986
63253004  27.02082
75284384  27.89897
87771843  28.12642
100155852  28.31631
113025132  28.76165
126217984  28.76650
139496283  29.28463
153091012  29.62222
166865292  30.18221
180472064  29.95350
194508500  30.23530
209254496  30.40778
223327152  30.52667
238003947  30.65243
252817200  30.98006
267693664  31.12510
282910563  30.94418
298473844  31.33745
313611008  31.64342
329239728  31.67706
344305107  31.65727
359661568  31.87024
375849747  31.96029
391888724  32.11762
407390252  32.28426
423403200  32.25373
439608956  32.45028
456336500  32.36618
473483084  32.36979
489295323  32.23394
506024032  32.52705
522720000  32.53093
540022788  32.57061
555967328  32.74911
573060123  32.98034
590606883  32.98215
607649472  33.10377
624934467  33.22230
642198483  33.22282
659163987  33.29850
676449508  33.27252
694964448  33.39402
712496763  33.43047
729137052  33.35105
748161792  33.45160
764739468  33.32471
784115667  33.38347
800806500  33.45312
819425187  33.57752
838273968  33.73454
855388768  33.82210
873233163  33.92832
892066608  33.95029
910787328  33.91989
929702448  33.98435
948171852  33.87007
966822912  33.92144
985329387  33.93135
1003682043  33.97350
1022204043  33.98514
1040560128  34.00986
1058741388  34.15303
1078344544  34.18287
1098500000  34.14899
1116659547  34.18345
1134790803  34.22497
1155219124  34.19139
1173982572  34.23037
1192310528  34.28791
1213115643  34.28305
1230916608  34.29136
1252154700  34.37906
1269498123  34.44364
1290691692  34.44695
1308331076  34.51278
1329433803  34.46168
1348614144  34.36779
1367979948  34.44166
1388814768  34.37767
1407583264  34.38832
1427028300  34.47518
1447910883  34.49872
1468246784  34.49102
1486779836  34.65664
1506220947  34.68186
1527266907  34.78429
1548049968  34.86722
1568892672  34.96427
1588261500  35.09378
1607789088  35.07316
1627476084  35.07399
1647323136  35.13109
1667624787  35.20470
1688057523  35.20362
1708614675  35.29052
1728864108  35.29623
1749232827  35.27168
1769802912  35.32007
1790788500  35.43166
1811939328  35.49741
1833256044  35.46926
1854739296  35.53859
1875750075  35.65314
1895606307  35.70577
1915567083  35.70810
1936089648  35.75274
1957215488  35.73936
1979654684  35.79238
2000636928  35.67690
2020674627  35.70650
2040342723  35.68952
2063398432  35.72208
2084706963  35.70878
2104206768  35.74568
2125764000  35.79497
2148774507  35.84525
2168570988  35.87026
2189373728  35.93690
2212833843  35.92310
2231940528  35.97400
2254239904  35.93989
2275850547  35.93394
2295424764  35.99036
2320188300  35.98706
2339249328  35.96372
2362358876  36.00994
2382675372  36.01444
2404846336  36.06308
2426500800  36.06238
2447840196  36.01097
2470209075  36.00861
2491343456  36.04394
2513265408  36.10567
2535359116  36.07755
2556693747  36.08060
2579890176  36.16283
2599964163  36.23061
2624396787  36.24618
2643105244  36.21872
2667160467  36.18282
2688885504  36.22867
2709728748  36.27112
2734127163  36.24018
2753861548  36.28408
2776676787  36.30431
2800908288  36.31957
2819876000  36.30531
2843887563  36.29605
2867669500  36.31260
2886937092  36.26887
2910219948  36.27751
2934939852  36.29297
2955053056  36.24364
2976750000  36.26239
3001180923  36.32523
3024232124  36.37573
3044193988  36.33553
3067010028  36.34778
3090652227  36.37747
3114752000  36.40265
3135109792  36.42218
3156282288  36.41165
3180851532  36.46758
3204339372  36.47660
3227817964  36.50626
3248664948  36.53386
3269970675  36.50819
3293784675  36.51862
3317685075  36.53071
3341671875  36.53827
3364929536  36.53120
3386362144  36.52709
3407885568  36.52266
3429956907  36.54542
3453734700  36.53029
3477594627  36.57928
3500921763  36.57677
3524943852  36.56659
3548428992  36.58587
3571992108  36.59069
3594528500  36.63553
3616924252  36.66708
3639412836  36.62262
3661994444  36.62264
3684669268  36.59580
3707437500  36.63059
3730299332  36.67199
3753254956  36.66785
3776704083  36.67000
3799730763  36.70720
3823470000  36.74392
3846638592  36.75223
3869877168  36.76743
3893185728  36.72922
3916586628  36.70964
3940299500  36.73925
3964107892  36.75724
3988011996  36.75619
4012012004  36.74243
4036108108  36.74478
4060300500  36.77031
4084589372  36.80266
4108974916  36.83331
4133457324  36.89366
4156208523  36.88847
4179690828  36.92276
4202565552  36.95110
4225502700  36.98527
4249179675  36.98500
4271564268  37.00999
4294967296  36.96460
4320182304  36.97262
4345495808  37.03344
4370908000  37.05616
4394697228  37.11427
4417461387  37.15275
4440284352  37.11936
4463166123  37.13314
4486489276  37.15544
4512447684  37.17637
4538506028  37.21117
4562298027  37.23690
4585491648  37.24665
4608038592  37.26567
4630640832  37.31367
4657010432  37.35083
4683621856  37.35344
4706618643  37.40576
4729461075  37.37107
4751642412  37.42692
4777559924  37.42508
4804628188  37.42585
4827880368  37.43188
4850291043  37.44780
4872745728  37.38056
4900172000  37.42038
4926583728  37.43220
4948490988  37.47059
4971179547  37.50137
4996974132  37.52472
5024812428  37.46284
5046936768  37.46661
5069109708  37.50726
5095042816  37.55028
5122523052  37.56851
5144115843  37.57999
5166501003  37.56489
5194386284  37.60158
5219672832  37.57528
5242221612  37.62513
5266130944  37.60675
5295012768  37.62755
5316977403  37.65251
5338975788  37.60671
5367678908  37.59816
5392262448  37.60873
5414415867  37.61332
5441006848  37.62779
5467308300  37.63885
5488845228  37.59517
5514999588  37.61861
5542099083  37.62379
5563782675  37.65238
5589660128  37.67940
5616619083  37.68182
5638447827  37.69935
5664991468  37.67424
5690852748  37.66519
5712039675  37.70110
5740996608  37.71055
5765573763  37.71265
5786924364  37.74243
5817678548  37.74315
5839193772  37.72100
5864013824  37.74118
5891723568  37.74231
5913280827  37.77943
5941784884  37.79880
5965339392  37.80932
5988775936  37.79558
6018432300  37.81696
6039412272  37.85144
6067643796  37.85953
6091210800  37.90154
6115295232  37.91155
6144045075  37.90937
6165242667  37.86041
6195267572  37.87314
6217576875  37.88722
6243584000  37.89529
6270132267  37.92133
6292150988  37.92362
6322082508  37.91954
6342757083  37.90383
6373654528  37.87748
6395006700  37.90917
6422892844  37.90158
6446636208  37.91300
6472384096  37.95701
6499311075  37.97129
6522128932  37.94388
6550517952  37.93179
6572128000  37.96328
6602770188  37.97032
6623052588  37.95662
6654382227  37.97704
6674743683  38.01696
6706706688  38.01873
6726635712  37.98623
6757643484  37.99854
6778728675  38.02185
6808837536  38.03910
6830163675  38.06736
6860289492  38.07191
6881793075  38.06368
6912000000  38.04979
6933616875  38.07295
6963969708  38.07982
6984766512  38.08941
7016068800  38.11153
7036104123  38.13308
7067521107  38.14250
7087629708  38.11255
7119161388  38.11994
7139082388  38.12701
7170109632  38.16739
7192182784  38.17589
7221239532  38.16864
7245545836  38.20794
7272551088  38.24309
7299172192  38.22118
7323154947  38.23255
7353062500  38.24312
7373934252  38.25689
7405201467  38.26989
7425327956  38.26275
7456263948  38.27193
7479836672  38.30682
7506601452  38.28191
7534611500  38.30339
7557108300  38.30868
7588761075  38.31119
7608059676  38.35025
7639543107  38.34914
7663457952  38.35606
7689583152  38.32956
7719124500  38.32378
7740700848  38.32002
7771819212  38.33633
7793764996  38.35778
7822289907  38.38223
7850060032  38.38587
7872923952  38.40509
7904306700  38.37772
7925540864  38.41217
7954278192  38.41157
7982467916  38.40200
8004407148  38.40351
8036050608  38.38327
8058793788  38.40356
8085501675  38.39736
8116356384  38.36384
8136041787  38.38511
8167004928  38.37504
8193532000  38.39058
8216856675  38.40972
8247973068  38.39174
8271195296  38.41047
8298070947  38.41330
8328392163  38.38138
8349347808  38.43814
8378733312  38.45565
8408284164  38.45267
8428272048  38.46392
8459785827  38.46664
8487296500  38.46965
8508604608  38.48422
8540268075  38.43630
8566802276  38.44028
8589318192  38.45924
8620166448  38.48000
8646803028  38.48740
8669445147  38.51767
8701406208  38.53703
8727300292  38.56736
8750916243  38.54941
8781079212  38.54170
8808295604  38.56977
8830815075  38.55404
8862093603  38.55570
8889790500  38.57879
8910242464  38.61376
8941514508  38.62017
8971786516  38.61584
8992364000  38.58499
9021289707  38.59193
9052903467  38.58601
9074988576  38.60969
9101419200  38.63764
9132179787  38.62144
9158117728  38.65626
9180907200  38.62953
9211801707  38.59151
9241752992  38.60964
9262741068  38.63018
9291769227  38.62781
9322849548  38.64515
9347011132  38.65503
9371076300  38.67111
9402288867  38.67300
9431790764  38.67773
9453065472  38.64531
9481053267  38.65837
9512448300  38.67553
9538484224  38.67474
9560146203  38.66564
9591671808  38.68302
9622229868  38.69896
9645979284  38.69943
9670201875  38.66897
9700884675  38.67256
9732554500  38.67612
9754278944  38.70504
9779859648  38.70096
9810715788  38.71958
9841500000  38.74130
9863386204  38.76477
9890135667  38.78564
9921165147  38.76480
9951255500  38.78442
9973304064  38.78998
9998951472  38.81286
10030151052  38.81237
10061399232  38.80967
10084035524  38.85187
10109407500  38.84791
10139732307  38.84925
10171150587  38.81439
10195583584  38.81314
10217991452  38.83351
10248856803  38.82620
10279389888  38.84693
10307951244  38.84030
10330523392  38.84231
10357507692  38.84342
10388202075  38.86304
10418941872  38.83776
10443878532  38.84639
10466648608  38.85103
10497587148  38.85397
10527421932  38.86047
10558059872  38.86587
10580995548  38.87117
10605404547  38.88156
10636463808  38.89997
10666495152  38.87390
10696172288  38.88808
10719307476  38.87663
10743913008  38.87336
10775174283  38.86522
10805400675  38.84883
10835483936  38.85457
10858819500  38.86795
10882235952  38.89153
10913697675  38.86505
10944117603  38.87207
10974579867  38.89197
10999536804  38.90187
11023107232  38.93490
11052013248  38.92899
11081531187  38.93980
11113279488  38.95627
11141464572  38.95745
11165237248  38.95114
11189043716  38.95312
11219802075  38.96472
11250645363  38.95966
11281530987  38.96736
11308583776  38.97938
11332593500  39.00995
11357822700  39.02597
11387745963  39.01904
11418819075  39.02748
11449934523  39.01032
11477365844  39.00872
11501613792  39.00925
11525895868  39.03158
11555820288  39.02154
11587121712  38.99744
11617345323  39.02855
11647608300  39.05301
11672306356  39.04517
11696828000  39.03376
11722875363  39.04204
11753275392  39.03881
11783714787  39.04940
11815323147  39.05480
11844679424  39.06765
11869441812  39.08934
11894238688  39.07567
11920611888  39.08682
11951267067  39.09175
11981961612  39.05615
12011556528  39.06863
12042328347  39.05468
12068784500  39.05202
12093858144  39.05694
12118966492  39.06402
12147476067  39.05405
12177274563  39.06954
12208257792  39.08687
12239280387  39.10345
12269191203  39.07649
12295698656  39.09149
12321085500  39.11550
12346507264  39.11621
12374166528  39.11948
12404241612  39.13318
12434353200  39.13551
12464501292  39.15443
12495847563  39.15010
12525439388  39.15449
12551141376  39.14265
12576878500  39.16001
12602650784  39.17165
12629800368  39.17463
12660184332  39.18785
12690604800  39.19664
12721061772  39.22129
12751555248  39.23473
12780910323  39.24562
12810097696  39.22360
12836187500  39.19240
12862312704  39.19787
12888473332  39.18538
12915197307  39.21151
12945922443  39.21869
12975500268  39.23025
13006297008  39.24482
13035943683  39.25657
13066812027  39.25549
13096527552  39.25866
13125517024  39.23185
13152033212  39.24605
13178585088  39.25072
13205172676  39.22967
13231796000  39.23423
13259967867  39.21176
13289902092  39.21293
13319870067  39.22525
13349871792  39.22952
13379907267  39.23634
13409976492  39.22253
13440079467  39.23053
13470216192  39.24064
13500000000  39.24765
13527018004  39.24057
13554072032  39.26542
13581162108  39.28357
13608288256  39.29587
13635450500  39.31316
13662675675  39.31750
13693060800  39.29776
13723479675  39.30073
13752713547  39.30814
13783198572  39.33547
13812495948  39.34963
13843047123  39.34988
13872408003  39.36215
13903025328  39.37534
13932449712  39.38131
13963133187  39.38492
13991855328  39.39119
14019525436  39.36553
14047232000  39.37392
14074975044  39.38737
14102754592  39.40084
14130570668  39.41535
14158423296  39.41851
14186312500  39.44122
14214238304  39.46089
14243283648  39.46378
14273065728  39.45979
14302878912  39.43935
14332723200  39.43910
14362598592  39.44053
14392505088  39.43745
14422442688  39.46098
14452411392  39.47100
14482411200  39.49357
14512442112  39.50488
14542504128  39.50939
14572597248  39.52193
14601465675  39.51854
14631619707  39.49886
14661804843  39.50972
14690761452  39.51665
14721007500  39.53149
14750022483  39.54593
14780329443  39.55523
14809177292  39.58330
14837914368  39.58734
14866688596  39.59666
14895500000  39.60226
14924348604  39.61516
14953234432  39.59889
14982157508  39.61792
15011117856  39.61365
15040115500  39.61428
15069150464  39.62329
15098222772  39.61717
15127332448  39.61828
15156479516  39.63664
15185664000  39.63595
15214885924  39.63915
15244145312  39.61214
15273442188  39.61001
15302776576  39.61996
15332148500  39.61790
15361557984  39.63720
15391005052  39.64344
15420489728  39.65442
15450012036  39.65596
15479572000  39.66460
15509169644  39.66879
15538804992  39.68465
15568478068  39.66292
15598188896  39.66784
15627937500  39.68028
15657723904  39.67306
15687548132  39.69030
15717410208  39.69548
15747310156  39.69331
15777248000  39.69447
15807223764  39.69035
15837237472  39.68860
15867289148  39.70608
15897378816  39.71879
15927506500  39.69345
15957672224  39.70002
15987876012  39.69119
16018117888  39.69441
16048378800  39.70250
16078673043  39.71720
16107676875  39.73703
16136706843  39.74580
16165762947  39.75596
16194845187  39.75834
16223953563  39.75548
16253088075  39.72099
16282248723  39.71067
16311435507  39.71627
16340648427  39.71238
16369887483  39.70743
16399152675  39.72843
16428444003  39.73505
16457761467  39.73362
16487105067  39.74146
16515139248  39.73860
16544533932  39.73851
16573954752  39.70831
16603401708  39.70705
16631534547  39.69856
16662038116  39.70372
16693124000  39.71549
16724248524  39.72213
16755411712  39.73203
16786613588  39.73337
16817854176  39.74078
16849133500  39.74780
16880451584  39.75767
16911808452  39.75241
16942567500  39.73391
16972339968  39.73950
17000783523  39.75879
17029250892  39.77682
17059099392  39.77624
17087615523  39.79137
17116155468  39.81633
17144719227  39.80861
17174668707  39.82926
17203281228  39.83737
17231917563  39.85354
17260577712  39.83896
17291124756  39.84332
17322988000  39.85898
17354890364  39.87811
17386831872  39.87428
17418812548  39.87626
17450832416  39.87295
17482891500  39.88441
17512713648  39.87935
17541606267  39.89435
17570522700  39.88554
17599462947  39.88621
17628427008  39.85452
17656033968  39.85818
17685044523  39.85509
17714078892  39.87230
17743137075  39.86642
17773191936  39.86920
17805644500  39.87288
17838136544  39.87657
17870668092  39.87887
17903239168  39.87691
17935849796  39.86237
17965314675  39.87473
17994578112  39.85979
18023865363  39.87967
18051780123  39.88347
18079716483  39.89184
18109072908  39.88548
18137053548  39.90084
18166456467  39.90614
18198161572  39.90270
18231129248  39.91409
18264136716  39.91356
18297184000  39.91899
18330271124  39.92336
18358859952  39.89802
18387032832  39.90077
18416637603  39.92070
18444854763  39.92217
18473093523  39.93080
18501353883  39.93185
18529635843  39.95569
18562998528  39.95449
18596405236  39.96532
18629852000  39.98088
18663338844  39.98606
18694097163  39.99529
18722526003  39.96503
18750976443  39.97288
18779448483  39.97694
18807942123  39.97298
18836457363  39.98257
18865102932  39.96463
18898871008  39.96955
18932679356  39.95848
18966528000  39.97397
19000416964  39.96019
19028066643  39.96602
19056748203  39.97497
19085451363  39.96342
19114176123  39.95901
19141484652  39.96569
19170467424  39.97493
19204598812  39.97478
19238770688  39.97643
19272983076  39.98908
19304301267  39.97274
19333190187  39.97992
19362100707  39.99026
19389585708  39.99795
19418538348  40.01103
19446063363  39.98199
19479109500  39.98688
19513606144  39.98650
19548143492  39.99118
19582526547  39.99868
19610167500  40.01245
19637827947  40.00668
19666965267  40.01883
19694665728  40.02803
19722385683  40.03974
19756223708  40.03129
19791046656  40.03495
19825910500  40.03093
19856884347  40.01862
19884718188  40.02615
19912571523  40.01675
19940444352  40.02100
19968336675  40.02400
20000844000  40.02813
20035953724  40.03545
20071104512  40.03825
20105143488  40.05174
20131676172  40.04358
20159701875  40.04998
20187747072  40.05187
20215811763  40.03537
20247475252  40.04807
20282872928  40.06918
20318311836  40.06770
20350497132  40.06511
20378674683  40.07599
20406871728  40.07879
20435088267  40.08590
20461837707  40.07920
20496125696  40.08794
20531812500  40.09368
20567540704  40.09504
20597338800  40.10577
20625686667  40.08341
20652560523  40.06858
20680946352  40.06834
20710868000  40.08003
20746803564  40.06802
20782780672  40.06096
20814171075  40.07604
20842667712  40.08488
20871183843  40.09170
20898217107  40.11330
20927105024  40.10924
20963290212  40.11808
20999517088  40.09569
21032138700  40.08814
21060784107  40.09993
21087939843  40.10770
21115113075  40.11329
21144841952  40.11642
21181277628  40.12863
21217755136  40.13486
21249726732  40.13687
21277003968  40.13355
21304298700  40.13511
21333128787  40.13871
21364083968  40.14720
21400770996  40.13747
21437500000  40.12366
21466911843  40.13297
21494328075  40.14534
21521761803  40.15733
21549213027  40.16961
21584836256  40.18167
21621775500  40.17977
21656134107  40.18053
21682140588  40.17088
21709693872  40.18586
21737264652  40.18266
21769953916  40.18038
21807104000  40.17016
21844296324  40.15491
21870770067  40.15871
21898442907  40.18093
21926133243  40.17713
21956126976  40.18232
21993488500  40.18409
22030892384  40.19353
22060216512  40.19527
22088008908  40.19774
22114273347  40.19557
22143358436  40.20262
22180932000  40.22058
22218548044  40.22358
22248929772  40.19969
22275289683  40.19531
22301665200  40.20429
22331651296  40.21769
22369437500  40.23150
22407266304  40.25481
22435333452  40.25774
22463361072  40.26109
22489847667  40.27746
22521008556  40.27434
22559008000  40.28460
22595950107  40.30275
22624077843  40.30613
22650658992  40.28693
22677255747  40.30409
22711433216  40.30665
22749646500  40.30959
22783798827  40.31782
22810473612  40.32515
22837164003  40.34487
22864543488  40.34704
22902928276  40.36067
22941356000  40.36625
22970850048  40.37778
22997634075  40.38914
23024433708  40.38992
23056897028  40.36977
23095496736  40.36350
23130207747  40.37650
23157084492  40.38368
23183976843  40.38694
23211554292  40.38976
23250326368  40.40044
23289141596  40.39616
23317085763  40.41037
23344070832  40.41524
23371071507  40.42219
23405846432  40.43358
23444834508  40.43000
23476045563  40.43203
23503122432  40.40461
23530214907  40.40854
23562058464  40.41430
23601219772  40.41409
23635545363  40.42053
23662714032  40.40771
23689898307  40.41547
23718964000  40.43020
23758298924  40.43967
23795585163  40.43570
23821241643  40.44128
23848516800  40.44339
23876564576  40.45150
23916073500  40.43687
23954556492  40.43596
23980298508  40.43834
24007664547  40.44544
24034861728  40.45561
24074545036  40.45949
24114057075  40.46637
24139884627  40.46860
24165726003  40.47798
24193856992  40.47534
24233715068  40.47176
24272467803  40.47998
24298380027  40.46848
24325926912  40.48187
24353551904  40.45742
24393585132  40.45822
24431397147  40.45570
24457394043  40.46037
24483404763  40.46832
24513948000  40.47463
24554156764  40.49034
24589215468  40.49870
24615296172  40.50722
24641390700  40.50673
24675046816  40.51799
24715431500  40.52009
24747541875  40.52473
24773706387  40.52984
24799884723  40.50296
24836849888  40.51295
24877410876  40.50680
24906376368  40.52358
24932624688  40.52654
24958886832  40.53288
24999358752  40.53529
25037756208  40.53341
25064073648  40.53692
25090404912  40.54774
25121704500  40.55336
25162574944  40.55364
25195868208  40.55512
25220618163  40.56691
25247031507  40.53945
25285452196  40.54249
25326354483  40.54685
25352823123  40.55490
25379305587  40.55367
25408728832  40.55966
25449909908  40.55981
25483714668  40.56499
25510265388  40.57171
25535169243  40.57942
25573720064  40.57884
25614943227  40.59356
25641562203  40.59918
25668195003  40.60807
25697931116  40.58988
25739424000  40.59411
25773196032  40.60204
25798227867  40.60819
25824941883  40.62026
25864170588  40.61833
25903494252  40.62052
25928589267  40.62310
25955370675  40.62396
25989319584  40.62938
26031125452  40.63357
26060956848  40.64702
26086128003  40.64701
26114871636  40.64493
26156812000  40.63856
26191979532  40.62778
26217213867  40.63478
26242460352  40.62689
26282902468  40.64051
26321644683  40.64188
26346941388  40.64435
26373937932  40.65037
26409397504  40.63641
26451630000  40.63262
26476989075  40.63277
26504052147  40.65755
26536297756  40.66478
26578688000  40.66670
26607356928  40.67545
26632790523  40.64507
26663603872  40.66645
26706129548  40.66106
26738044947  40.67564
26763540912  40.66267
26791316500  40.67325
26833977824  40.67802
26869053132  40.68495
26894611467  40.69204
26920181952  40.69121
26962233476  40.69639


==> data/ht_log2_r1_p7.dat <==
27  -81.7862
27  -86.4899
27  -19.1384
32  -14.3538
32  11.26198
108  -11.5706
108  12.09649
108  10.58443
108  -8.18443
108  -12.4117
108  -6.28231
108  -1.12772
108  -5.31580
108  -9.67808
243  -16.8928
243  -9.73874
243  -15.6628
243  -7.45861
243  0.096772
243  -16.9883
243  -10.6945
243  -13.5765
243  -8.98906
243  -12.9912
256  -10.0567
256  -14.1117
256  -8.09516
432  -9.23794
432  -3.87391
432  -8.62208
432  -11.0375
432  -16.4466
432  -11.2011
432  -15.4791
432  -18.0590
432  -15.1857
432  -16.6192
500  -18.7134
500  -24.3701
500  -23.7609
500  -19.0155
500  -15.2651
500  -16.7556
500  -12.1770
500  -15.8196
500  -14.5824
500  -14.2721
500  -20.7846
500  -17.2780
500  -20.6265
675  -21.7441
675  -22.0992
864  -23.8863
864  -21.5167
972  -23.6218
972  -22.1507
972  -24.7032
1323  -33.2225
1323  -31.3971
1323  -29.7618
1372  -32.7859
1372  -31.3653
1728  -21.1317
1728  -28.1952
2048  -23.4335
2048  -21.1115
2187  -18.2967
2187  -16.8262
2187  -15.0210
2700  -12.8211
2700  -14.7727
2700  -16.7741
2916  -14.5446
2916  -16.2327
2916  -11.2696
2916  -11.2045
2916  -13.0866
3267  -15.8987
3267  -14.6968
3267  -9.33877
3267  -13.4048
3888  -15.1903
3888  -14.2724
3888  -13.6357
4000  -13.5335
4000  -10.2358
4000  -10.6332
4000  -12.2930
4563  -13.3095
4563  -7.73353
4563  -13.3147
5292  -14.0398
5292  -13.5217
5324  -14.4803
5324  -10.9831
5324  -9.96179
6075  -13.6614
6075  -10.7281
6912  -14.0007
6912  -13.5504
6912  -12.6767
6912  -13.0321
6912  -12.5709
7803  -14.1853
7803  -18.5486
8748  -19.1640
8748  -18.2315
8748  -15.9447
8788  -16.2036
8788  -15.7195
8788  -16.2643
9747  -15.3595
10800  -14.2509
10800  -13.7425
10976  -15.2525
10976  -15.5355
13068  -13.8163
13500  -15.5544
15552  -13.3499
16384  -9.82243
18252  -6.63919
19652  -4.52267
21168  -8.27552
22707  -7.11646
23328  -8.34059
27648  -10.0920
233523  6.623977
477603  10.49140
753003  11.36144
1048576  9.349771
1354752  11.54989
1687500  15.33682
1997568  15.99482
2349675  14.70890
2696112  14.09707
3048192  14.48423
11059200  17.77728
20353792  20.53483
30337200  21.74205
40914747  22.87027
52091667  24.31878
63783963  25.01837
75751875  25.71954
87808000  25.83093
100615028  26.05043
113490500  26.00214
126217984  26.20424
139863132  26.51060
153091012  26.67947
167127692  26.56694
180978867  27.31088
195084288  27.72956
209254496  27.67874
223948800  27.59956
238806252  27.65945
253644075  27.95969
268077627  28.43702
283785228  28.73638
298473844  28.69779
313611008  28.81191
329251500  28.73390
345269952  28.64013
360299043  28.68726
376785500  28.80824
391888724  29.00409
408146688  29.02167
424473075  29.00527
440465067  29.06704
456752763  29.16606
473483084  29.31066
490445388  29.33742
506220300  29.47831
523908675  29.69907
540022788  29.77088
557003628  29.80669
574304688  29.86014
591617547  29.91455
608931027  29.83629
626234112  29.79596
643515948  29.86209
660498732  29.86936
677432187  29.99786
694964448  29.98242
713606787  30.06134
730360827  30.13034
748596992  30.12727
766177083  30.11530
784491764  30.21362
801673227  30.27768
820615563  30.27687
838338336  30.25002
856120347  30.38016
874769328  30.54537
893619243  30.63553
912396524  30.69026
930433500  30.72869
948706636  30.84213
967217468  30.79831
985967532  30.85686
1004958364  30.93876
1024191500  31.01075
1042236963  31.04033
1060771248  31.08818
1079127468  31.15106
1098500000  31.16261
1118744163  31.36961
1136541888  31.35834
1155219124  31.47195
1176120000  31.51229
1193648427  31.53848
1213857792  31.50223
1232740323  31.53174
1252187356  31.50169
1271720763  31.57745
1291315424  31.57409
1310179212  31.60748
1331250228  31.55934
1348828848  31.58893
1369902483  31.61682
1389715708  31.76202
1407856707  31.69130
1428991875  31.72487
1449868388  31.77181
1468246784  31.84620
1487725083  31.84371
1508641875  31.96541
1529298252  31.96173
1549681956  32.04172
1568892672  31.99518
1588261500  32.03292
1608323148  31.95208
1628809803  31.90273
1649426112  31.99625
1669747392  31.94638
1690620363  32.01801
1710763200  31.96064
1731457728  31.94228
1751406732  31.91462
1771907427  31.96158
1792527408  32.00532
1812824172  32.01878
1833256044  32.12927
1854739296  32.11265
1876389732  32.04296
1897869312  32.06464
1917841968  32.10004
1938376683  32.18421
1958100912  32.19532
1979654684  32.23359
2002264736  32.29815
2022543675  32.32146
2042690508  32.31260
2063398432  32.29098
2086640500  32.27923
2106591003  32.33534
2126192652  32.30125
2149471188  32.33108
2170507212  32.33183
2190403323  32.33334
2213550644  32.45831
2234396043  32.48127
2254239904  32.59256
2278330092  32.57238
2297716875  32.60391
2320374816  32.62768
2341763163  32.61883
2362358876  32.62490
2384704908  32.63785
2404846336  32.67583
2428548912  32.64796
2447840196  32.74399
2472275547  32.74035
2491431372  32.78514
2515871043  32.77201
2535359116  32.79833
2558796075  32.83157
2579890176  32.85932
2602084203  32.83968
2624939636  32.88231
2645200908  32.85358
2669307723  32.83588
2688885504  32.87045
2712434283  32.88268
2735191364  32.88083
2754815427  32.93944
2779415532  32.95744
2800908288  32.93108
2821762683  33.00005
2846104803  32.98986
2867669500  32.99114
2888396523  33.08287
2913023763  33.06028
2935483232  33.08531
2955242988  33.12118
2979018432  33.12711
3003458643  33.11456
3024232124  33.18087
3045178800  33.16427
3069312588  33.16388
3093541632  33.24198
3114752000  33.26050
3135298752  33.27946
3158618112  33.25657
3183196428  33.28683
3207060356  33.26895
3227817964  33.29450
3248664948  33.31084
3272348187  33.29657
3296170827  33.25849
3320079867  33.31796
3343587552  33.31336
3364929536  33.33394
3386362144  33.41831
3408081075  33.37761
3432391875  33.38368
3456178092  33.43056
3480046443  33.44171
3503996928  33.43238
3527412300  33.43326
3550014724  33.48393
3572225388  33.48866
3594528500  33.49900
3616924252  33.50823
3639412836  33.47134
3661994444  33.47211
3685297203  33.50458
3709309707  33.51720
3732130323  33.50220
3755657772  33.49279
3779259147  33.52365
3802934448  33.53329
3826040832  33.54822
3849217200  33.56559
3872463552  33.57424
3895779888  33.53844
3919166208  33.52715
3942622512  33.60570
3965494347  33.62604
3989088675  33.63073
4012094700  33.70880
4036108108  33.72726
4060300500  33.73610
4084589372  33.69797
4108974916  33.73046
4133457324  33.75786
4158036788  33.73798
4182378732  33.70922
4205260800  33.74393
4228881075  33.74437
4251212208  33.71068
4274281548  33.77542
4298094603  33.76081
4320607500  33.75051
4345495808  33.72497
4370908000  33.78731
4396419072  33.79315
4420224675  33.77655
4443054768  33.74947
4465943667  33.78541
4488891372  33.76478
4512447684  33.75710
4538506028  33.77142
4564664500  33.81235
4588306992  33.80046
4610860848  33.75751
4633470000  33.77834
4657010432  33.78339
4683621856  33.75859
4710184128  33.75791
4732320267  33.78358
4754508300  33.77665
4777559924  33.74768
4804628188  33.78083
4830769152  33.78110
4853186523  33.78005
4875655788  33.74823
4900172000  33.75432
4927700992  33.80349
4951415628  33.79269
4974110883  33.78762
4996974132  33.77822
5024864156  33.85408
5049151875  33.84551
5072069772  33.88707
5095042816  33.87287
5123296224  33.92613
5147097723  33.93694
5169489363  33.92573
5194386284  33.94006
5223005428  33.95995
5245231788  33.97048
5267081403  33.93832
5295012768  33.93873
5320766988  33.99552
5342013612  33.99049
5367678908  33.97374
5395315392  33.95167
5417475075  34.00981
5441006848  33.98224
5470382412  33.98926
5491925388  33.96185
5514999588  33.98304
5544783500  33.98977
5566108428  33.99919
5589660128  33.99466
5619712000  33.99726
5640789132  34.08966
5664991468  34.08690
5693989068  34.06080
5715181827  34.06632
5740996608  34.08832
5767941312  34.09291
5789271123  34.10823
5817678548  34.11127
5842370700  34.13755
5864013824  34.12510
5894914752  34.10151
5915678508  34.11793
5941784884  34.12846
5968550448  34.11220
5989443372  34.12394
6020240544  34.12788
6041835387  34.12276
6067643796  34.17861
6094455552  34.20033
6115567500  34.18473
6147201056  34.16768
6167690892  34.20552
6195267572  34.21553
6220035468  34.21800
6243584000  34.23785
6272601228  34.20943
6294019248  34.28266
6324668500  34.28267
6346068147  34.30367
6373654528  34.31371
6398331372  34.35414
6422892844  34.36311
6449974272  34.34247
6472384096  34.32494
6501824748  34.33419
6522790923  34.35932
6553882800  34.34858
6574090032  34.33405
6605303787  34.32845
6625590075  34.37036
6656026500  34.35641
6678140283  34.34676
6706706688  34.34306
6730045488  34.33013
6757643484  34.38082
6781295808  34.37745
6808837536  34.37143
6832740528  34.36764
6860289492  34.37242
6884379648  34.40171
6912000000  34.40059
6936213168  34.40142
6963969708  34.40601
6987372363  34.41444
7016199264  34.41265
7038719532  34.43738
7068689316  34.43525
7090254675  34.44417
7121440512  34.48188
7141099563  34.46263
7172749827  34.45964
7192182784  34.45867
7223889123  34.46906
7245545836  34.50296
7275210075  34.50674
7299172192  34.50123
7325823168  34.50442
7353062500  34.53537
7377504300  34.56682
7407217408  34.54742
7427575692  34.55132
7458956307  34.55167
7479836672  34.58481
7510203468  34.57815
7534611500  34.58605
7559818803  34.59360
7589653088  34.60232
7610504067  34.65296
7642268352  34.64762
7663457952  34.63929
7693228800  34.63954
7719124500  34.63758
7742529612  34.68565
7774567947  34.69072
7793822700  34.69094
7825047552  34.69385
7850060032  34.69437
7875690507  34.72985
7906154688  34.73926
7925571603  34.74476
7957059003  34.76476
7982467916  34.76462
8007196707  34.78420
8037913932  34.78152
8058793788  34.78494
8088305328  34.78128
8116356384  34.77341
8137916667  34.80281
8169822675  34.81219
8193532000  34.79641
8219683008  34.80808
8250804747  34.80357
8271195296  34.83982
8300911212  34.84384
8329763732  34.85512
8349347808  34.86418
8381587347  34.86558
8408284164  34.88407
8431134507  34.90185
8462653632  34.89758
8487296500  34.90402
8511480675  34.89870
8543149488  34.88353
8566802276  34.93639
8592207867  34.92551
8623061307  34.93916
8646803028  34.93251
8672348268  34.93618
8704314675  34.99065
8727300292  34.98464
8752860675  34.97626
8784974988  34.96599
8808295604  34.95678
8833745088  34.97635
8865028800  34.97587
8889790500  34.99035
8913039147  34.98215
8944462827  34.99058
8971786516  35.00411
8993673027  35.04084
9025238403  35.03241
9054285188  35.03058
9074988576  35.02909
9104393763  35.03413
9136152675  35.06564
9158117728  35.05450
9184890672  35.04581
9214794252  35.04141
9241752992  35.06101
9263741283  35.08447
9294774732  35.06228
9325860075  35.06264
9347011132  35.08705
9374094603  35.08628
9405312192  35.07436
9431790764  35.12280
9453751488  35.12708
9484089228  35.13066
9515489283  35.14611
9538484224  35.13384
9563194800  35.17713
9594725427  35.16938
9624416000  35.17207
9645979284  35.15863
9673267968  35.13592
9703955628  35.12797
9732554500  35.14816
9754278944  35.14688
9783970992  35.14040
9814833612  35.15025
9841500000  35.13866
9863386204  35.16262
9893236428  35.17012
9924270768  35.16802
9951255500  35.16702
9973304064  35.16439
10002069243  35.16086
10034314668  35.21245
10061824000  35.19464
10084035524  35.19261
10112542443  35.17525
10142871948  35.17214
10173208500  35.17956
10195583584  35.22178
10221520923  35.21503
10252013292  35.19804
10282551075  35.21275
10307951244  35.22500
10330523392  35.25804
10360680867  35.26161
10391379948  35.25288
10421141504  35.26150
10443878532  35.24108
10469921328  35.25118
10500781707  35.29843
10530621027  35.27793
10558059872  35.28176
10580995548  35.27659
10607545107  35.26422
10639679427  35.26676
10669715307  35.29930
10696172288  35.30902
10719307476  35.30240
10747144827  35.31152
10778410800  35.31048
10808641728  35.30226
10835483936  35.35345
10858819500  35.35388
10885488507  35.35437
10916954928  35.36199
10947379392  35.37057
10976000000  35.38063
10999536804  35.40825
11023625772  35.39796
11054198412  35.38844
11084813388  35.38932
11115470700  35.39172
11141464572  35.42196
11165237248  35.42642
11192299200  35.43581
11223104688  35.44061
11253952512  35.44114
11284607988  35.43613
11308583776  35.44868
11332593500  35.46946
11361145563  35.47205
11391073200  35.46711
11422150848  35.46225
11452158675  35.46058
11477365844  35.49215
11501613792  35.51390
11527908363  35.51265
11559171987  35.52567
11589359148  35.51303
11620705932  35.51901
11647819008  35.52245
11672306356  35.55133
11696828000  35.54907
11726251200  35.54079
11756655603  35.52803
11787099372  35.51674
11817582507  35.50088
11844679424  35.55216
11869441812  35.55183
11894238688  35.56059
11922881292  35.55172
11953539387  35.55316
11984236848  35.56981
12014973675  35.61369
12043745536  35.60348
12068784500  35.61351
12093858144  35.61271
12120002163  35.61549
12149766963  35.61364
12180715200  35.64742
12211702803  35.64803
12241579923  35.65205
12270346708  35.66850
12295698656  35.66919
12321085500  35.65358
12346507264  35.67969
12376478700  35.67208
12407714163  35.66430
12437829963  35.64833
12467982267  35.64553
12498171075  35.64217
12525439388  35.64373
12551141376  35.67078
12576878500  35.67548
12602952675  35.67384
12633304347  35.67517
12663692523  35.66258
12694117203  35.65647
12723406128  35.68869
12753902412  35.70012
12784043268  35.68974
12810097696  35.68490
12836187500  35.68359
12862312704  35.68419
12888473332  35.71630
12918740652  35.72109
12948287427  35.73027
12979051875  35.72623
13009852827  35.72319
13039503552  35.71647
13069188027  35.71421
13098906252  35.73802
13125517024  35.73873
13152033212  35.75598
13178585088  35.74519
13205172676  35.74992
13232458188  35.75492
13262361363  35.77323
13293496467  35.78251
13323468492  35.79724
13353474267  35.79356
13383513792  35.79896
13413587067  35.77945
13443694092  35.76723
13473017996  35.81258
13500000000  35.81172
13527018004  35.79982
13554072032  35.81169
13581162108  35.80971
13608288256  35.80836
13635964683  35.84059
13666320108  35.83520
13696709283  35.84595
13725914643  35.84700
13756369968  35.84786
13785638832  35.84457
13816160307  35.83952
13845492675  35.85308
13876080300  35.85108
13906701675  35.85726
13936129947  35.86090
13964221652  35.85409
13991855328  35.84693
14019525436  35.86086
14047232000  35.89682
14074975044  35.89772
14102754592  35.89999
14130570668  35.90446
14158423296  35.90608
14186312500  35.90176
14217249843  35.94317
14245764300  35.94132
14275548972  35.94009
14306607747  35.94374
14336455923  35.93233
14365089612  35.92372
14394998700  35.91826
14424938892  35.96009
14454910188  35.96281
14484912588  35.96572
14514946092  35.97098
14545010700  35.97278
14575106412  35.96745
14603977323  35.95750
14634133947  36.00292
14664321675  36.00030
14693280768  35.99748
14723188736  35.98908
14751814500  35.97607
14780477344  35.97587
14809177292  35.99012
14837914368  36.00061
14866688596  35.98998
14895500000  35.99469
14924348604  35.98933
14953234432  36.00134
14982157508  36.00066
15011117856  36.01850
15040115500  36.01821
15069150464  36.00911
15098222772  36.01323
15127332448  36.00910
15156479516  36.00965
15185664000  36.01375
15214885924  36.03731
15244145312  36.05770
15273442188  36.05324
15302776576  36.04839
15332148500  36.05434
15361557984  36.05742
15391005052  36.05562
15420489728  36.07812
15450012036  36.08183
15479572000  36.07974
15509169644  36.06656
15538804992  36.07009
15568478068  36.06246
15598188896  36.06891
15627937500  36.07776
15657723904  36.08210
15687548132  36.07555
15717410208  36.08183
15747310156  36.07341
15777248000  36.08567
15807223764  36.09339
15837237472  36.09992
15867289148  36.13645
15897378816  36.12498
15927506500  36.12895
15957672224  36.13693
15987876012  36.14554
16018117888  36.14049
16048397876  36.13121
16078716000  36.17082
16109072284  36.17590
16139347227  36.17659
16168405707  36.17481
16197490323  36.16160
16226601075  36.16699
16257062988  36.16863
16284900987  36.18381
16314090147  36.18400
16343305443  36.18056
16372546875  36.17688
16401814443  36.17976
16431108147  36.17307
16460427987  36.17595
16489773963  36.20167
16517810412  36.20701
16547207472  36.21943
16576630668  36.21366
16606080000  36.21218
16634215107  36.20984
16663715523  36.20354
16693242075  36.23920
16724248524  36.23172
16755411712  36.23487
16786613588  36.22394
16817854176  36.22401
16849133500  36.22715
16880451584  36.22465
16911808452  36.22906
16943204128  36.23889
16974638636  36.23756
17003493675  36.24742
17031963312  36.24471
17061814188  36.24539
17090332587  36.23774
17118874800  36.24262
17147440827  36.28513
17176030668  36.28519
17206007472  36.29114
17234646075  36.28709
17263308492  36.28837
17291994723  36.27459
17322988000  36.27482
17354890364  36.30668
17386831872  36.31276
17418812548  36.31800
17450832416  36.32033
17482891500  36.31150
17514989824  36.31211
17544359187  36.31595
17573277888  36.30971
17600841648  36.32530
17629806843  36.32451
17658795852  36.33170
17687808675  36.33061
17716845312  36.33058
17745905763  36.33343
17773604523  36.32931
17805644500  36.36967
17838136544  36.37773
17870668092  36.37795
17903239168  36.36581
17935849796  36.37080
17968100643  36.37576
17995972203  36.37047
18025260588  36.35164
18054572787  36.37633
18082511307  36.37915
18110471427  36.37528
18139852800  36.37831
18169257987  36.38422
18198161572  36.38952
18231129248  36.39785
18264136716  36.39290
18297184000  36.39765
18330271124  36.39787
18361676268  36.40448
18389851308  36.40254
18418047948  36.39692
18446266188  36.39074
18474506028  36.37795
18504181107  36.40627
18532465227  36.39523
18562998528  36.39198
18596405236  36.39788
18629852000  36.40764
18663338844  36.40174
18695518092  36.40026
18723948012  36.39468
18752399532  36.42760
18782296875  36.41944
18809367372  36.41520
18837883692  36.41817
18866421612  36.41657
18898871008  36.41259
18932679356  36.41408
18966528000  36.42609
19000416964  36.43191
19030933827  36.43573
19059617547  36.44427
19086887088  36.45736
19115612928  36.45879
19144360368  36.44433
19173129408  36.44676
19204598812  36.48010
19238770688  36.47807
19272983076  36.47315
19307189187  36.46414
19336080267  36.45829
19364992947  36.46923
19392480000  36.46911
19419986547  36.46577
19447512588  36.51239
19479109500  36.50928
19513606144  36.51734
19548143492  36.52047
19582721568  36.51468
19611622827  36.51201
19640740707  36.51457
19668422700  36.51615
19696124187  36.54206
19723845168  36.53943
19756223708  36.53306
19791046656  36.52823
19825910500  36.52622
19859813307  36.52806
19887649200  36.52973
19915504587  36.52143
19943379468  36.53452
19971273843  36.54091
20000844000  36.53236
20035953724  36.53273
20071104512  36.52879
20106296388  36.52785
20134625328  36.52679
20162653083  36.52315
20190700332  36.56723
20218767075  36.56955
20247475252  36.56895
20282872928  36.56816
20318311836  36.56358
20353462272  36.56933
20381641875  36.56854
20409840972  36.56414
20436573888  36.58074
20464810947  36.58247
20496125696  36.57924
20531812500  36.58277
20567540704  36.58729
20600321868  36.60199
20627179200  36.60250
20655547587  36.58472
20682440883  36.61190
20710868000  36.62116
20746803564  36.61870
20782780672  36.61086
20817169803  36.60817
20845668492  36.61485
20872685232  36.61407
20901221883  36.60641
20928274587  36.62932
20963290212  36.62744
20999517088  36.62282
21035153088  36.62774
21062292300  36.62093
21089449008  36.62903
21118133403  36.63282
21145326075  36.64386
21181277628  36.65832
21217755136  36.67321
21252756672  36.67013
21280035852  36.67736
21307332528  36.67738
21334646700  36.67900
21364083968  36.68308
21400770996  36.68324
21437500000  36.68480
21469957227  36.71138
21497375403  36.70985
21523286412  36.70355
21550738608  36.70310
21584836256  36.70512
21621775500  36.70121
21657663468  36.69907
21685201200  36.70053
21712756428  36.72733
21738796875  36.73033
21769953916  36.73681
21807104000  36.74091
21844296324  36.72832
21873843963  36.72302
21901518747  36.72948
21927672108  36.73148
21956126976  36.74836
21993488500  36.74742
22030892384  36.76160
22061760075  36.76132
22089553443  36.75281
22115818800  36.75224
22143646188  36.75452
22180932000  36.74240
22218548044  36.75565
22250479923  36.80397
22276840752  36.80250
22304769228  36.79588
22331651296  36.79793
22369437500  36.79509
22407266304  36.79933
22436890083  36.79446
22464918675  36.79169
22491406188  36.82672
22521008556  36.82488
22559008000  36.83204
22597050164  36.81743
22625641008  36.80635
22652223075  36.80848
22680385803  36.80955
22711433216  36.80419
22749646500  36.81428
22785367500  36.83415
22812043203  36.84009
22840305075  36.83554
22867012908  36.83203
22902928276  36.83141
22941356000  36.82041
22972425147  36.82629
22999210092  36.83125
23026010643  36.85510
23056897028  36.86636
23095496736  36.86944
23133368907  36.87305
23158665963  36.86669
23187141675  36.87432
23212468107  36.87174
23250326368  36.86829
23289141596  36.86564
23318672688  36.89785
23345658675  36.89817
23372660268  36.88538
23405846432  36.88920
23444834508  36.88926
23477637888  36.88286
23504715675  36.87708
23531809068  36.87519
23562058464  36.89288
23601219772  36.88826
23637143088  36.89072
23664312675  36.88823
23691497868  36.88555
23718964000  36.88708
23758298924  36.88486
23797188288  36.87873
23824449675  36.87662
23850121707  36.90424
23877413388  36.90998
23916073500  36.90625
23955625984  36.90018
23983517232  36.90144
24009274800  36.89992
24036657363  36.89878
24074545036  36.88687
24114272000  36.88712
24141499308  36.91368
24167341548  36.90609
24194814075  36.90973
24233715068  36.90395
24273616896  36.89941
24301620027  36.89582
24327547803  36.89610
24353551904  36.90103
24393585132  36.91519
24433021548  36.92784
24459019308  36.91648
24485030892  36.91500
24513948000  36.92038
24554156764  36.91537
24590845107  36.91423
24616926675  36.90993
24643022067  36.90359
24675046816  36.93503
24715431500  36.94080
24749176752  36.95611
24775342128  36.95092
24801521328  36.95160
24836849888  36.95420
24877410876  36.94879
24906376368  36.94034
24932624688  36.93893
24958886832  36.97038
24999358752  36.97652
25039400643  36.97639
25064073648  36.97621
25090404912  36.97301
25121704500  36.97348
25162574944  36.97500
25195868208  36.97210
25222268592  36.98001
25247031507  37.00266
25285452196  37.00818
25326500000  37.00239
25352823123  37.00239
25379305587  36.99628
25408728832  36.98815
25449909908  36.98829
25485373683  36.99408
25510265388  36.99228
25536829932  37.02464
25573720064  37.02998
25615079172  37.03055
25641562203  37.02798
25668195003  37.04308
25697931116  37.04449
25739424000  37.04443
25773196032  37.03870
25798227867  37.03615
25824941883  37.06295
25864170588  37.06708
25903494252  37.06262
25930262700  37.06952
25957044972  37.07161
25989319584  37.07651
26031125452  37.07500
26060956848  37.06913
26086128003  37.07401
26114871636  37.09769
26156812000  37.10195
26191979532  37.10742
26217213867  37.10335
26244143883  37.09110
26282902468  37.09176
26321644683  37.08929
26346941388  37.08770
26373937932  37.09401
26409397504  37.10604
26451630000  37.10566
26476989075  37.10996
26504052147  37.10849
26536297756  37.10664
26578688000  37.11224
26607356928  37.10630
26634486528  37.09862
26663603872  37.09407
26706129548  37.10348
26738044947  37.12398
26763540912  37.12378
26791316500  37.11973
26833977824  37.11800
26869053132  37.11981
26894611467  37.11702
26920181952  37.11645
26962233476  37.12389


==> data/ht_log2_r2_p11.dat <==
256  -139.537
256  -176.063
432  -183.612
432  -222.155
675  -143.582
675  -143.994
864  -172.279
1323  -196.706
1372  -207.922
1372  -203.723
1372  -205.513
1728  -209.513
1728  -200.362
1728  -196.394
2048  -164.274
2048  -184.366
2048  -179.814
2048  -184.899
2187  -196.257
2187  -202.915
2187  -211.439
2187  -181.917
2187  -186.495
2187  -199.826
2187  -200.938
2187  -210.799
2700  -207.683
2700  -208.401
2916  -210.617
2916  -219.922
2916  -223.205
3267  -216.230
3267  -209.678
3888  -216.081
4000  -226.398
4000  -226.080
4000  -211.435
4000  -208.934
4000  -212.326
4000  -200.310
4000  -207.431
4000  -197.361
4000  -183.780
4563  -186.037
4563  -186.081
4563  -174.829
5292  -180.495
5292  -171.326
5292  -173.128
5292  -164.305
5324  -161.083
6075  -146.700
6075  -154.370
6912  -159.264
6912  -153.975
6912  -171.300
7803  -178.771
8748  -172.365
8788  -163.632
8788  -159.900
9747  -167.440
9747  -168.523
10800  -163.765
10976  -163.027
10976  -160.971
10976  -157.154
11907  -148.155
13068  -144.740
13500  -152.027
13500  -153.053
14283  -170.845
15552  -178.762
15552  -174.507
16384  -182.495
16384  -178.344
16384  -184.449
16875  -181.870
16875  -177.472
18252  -177.496
19652  -173.247
19652  -176.964
19652  -176.827
19652  -176.296
19683  -176.539
21168  -180.961
21168  -184.595
22707  -183.178
22707  -187.825
23328  -185.473
23328  -189.372
24300  -194.740
25947  -190.373
27436  -193.466
27436  -191.366
27436  -193.836
27648  -193.559
29403  -190.502
32000  -195.642
32000  -193.951
32000  -195.452
33075  -191.478
34992  -191.002
34992  -188.708
36963  -187.048
37044  -192.980
37044  -190.545
37044  -187.706
41067  -188.479
41067  -189.672
42592  -185.371
42592  -181.260
42592  -177.329
43200  -177.716
45387  -176.029
47628  -177.503
48668  -176.247
54675  -171.731
57132  -178.786
62500  -185.894
67500  -179.419
70304  -180.291
78732  -182.428
84672  -181.007
87808  -180.116
97200  -187.676
110592  -195.560
780448  -189.466
1581228  -182.217
2456500  -190.190
3364443  -188.932
4320000  -190.007
5324000  -192.495
6324912  -193.226
7413552  -192.387
8436987  -194.729
9558675  -194.110
18297184  -199.901
27871484  -202.887
37978092  -206.295
48668000  -210.454
59547744  -210.725
70946307  -213.187
82498608  -215.244
94559612  -214.365
106923596  -215.573
119164000  -216.478
132109488  -216.846
145058764  -219.445
157861548  -221.298
171460800  -222.201
184914603  -222.944
198144387  -223.529
212436675  -223.286
226492416  -224.403
240414912  -224.712
254140848  -225.328
269099523  -226.268
283831776  -226.657
298473844  -227.007
313406523  -228.119
327921075  -228.423
343064484  -228.516
358329123  -229.349
374239683  -229.911
389344000  -231.111
404778784  -231.326
420616192  -231.710
436547907  -232.035
452100528  -232.741
467720676  -232.895
483793803  -233.629
500000000  -233.918
515616300  -234.561
532506987  -234.471
549426267  -235.501
565683044  -235.717
582126304  -236.313
598885164  -236.627
615874752  -237.082
632491200  -237.133
648799308  -237.586
665500000  -237.564
683815500  -238.242
700068528  -238.537
717624576  -238.390
734579712  -238.956
752530068  -239.107
768480075  -239.322
786736908  -239.702
804920224  -239.721
821516000  -240.228
838574883  -240.188
856728603  -240.613
874769328  -241.020
892998027  -240.984
911100987  -241.161
928752075  -241.421
946892268  -241.456
964885068  -241.833
982721403  -241.949
1000392363  -241.889
1019360416  -242.233
1038776288  -242.478
1056375675  -242.534
1074012723  -242.997
1093437796  -243.206
1112496147  -243.185
1129894947  -243.416
1149984000  -243.699
1167581952  -243.660
1186963852  -243.846
1205165547  -244.207
1224728096  -244.177
1242978075  -244.459
1263284964  -244.823
1280258892  -244.697
1300791987  -245.049
1319757484  -245.312
1337783067  -245.123
1358004528  -245.237
1377888404  -245.558
1395654656  -245.606
1415275200  -245.868
1435284387  -246.041
1455830523  -246.318
1474407252  -246.169
1492992000  -246.540
1511872803  -246.690
1531737648  -246.505
1552141548  -246.844
1572268347  -247.153
1592110107  -247.509
1612493568  -247.489
1632586752  -247.756
1652804352  -248.127
1672296300  -248.382
1692330003  -248.391
1712052963  -248.790
1731890187  -249.051
1751406732  -248.980
1770595308  -249.287
1790788500  -249.618
1811939328  -249.904
1833256044  -249.605
1853313075  -249.871
1873050507  -250.110
1892440368  -250.338
1912847072  -250.288
1934946500  -250.519
1954883187  -250.668
1974229227  -250.877
1994709028  -250.608
2017433344  -250.921
2037058092  -251.053
2056334283  -251.128
2078873856  -250.855
2099442348  -251.307
2118532428  -251.497
2141549312  -251.801
2162284227  -251.705
2181354052  -251.878
2205472000  -252.029
2224091952  -252.222
2246062500  -252.248
2266935363  -252.170
2287148000  -252.371
2309688027  -252.542
2328731500  -252.683
2353344192  -252.586
2371528368  -252.753
2395882800  -252.956
2414230272  -253.192
2438802432  -252.912
2456500000  -253.155
2480550075  -253.243
2500105500  -253.339
2522652012  -253.514
2544224000  -253.392
2565108243  -253.513
2588858500  -253.660
2606857452  -253.894
2631322368  -253.759
2652219392  -253.835
2673067500  -254.008
2697300675  -254.167
2716605756  -254.398
2738476107  -254.293
2762457075  -254.512
2782025824  -254.616
2803574700  -254.682
2827285803  -254.848
2848487828  -254.800
2868324723  -255.009
2892866427  -255.128
2916000000  -255.266
2935483232  -255.225
2956938075  -255.312
2980720323  -255.427
3004357716  -255.531
3024232124  -255.718
3045178800  -255.570
3068736867  -255.820
3093541632  -255.912
3114752000  -256.083
3135109792  -256.268
3157450092  -256.128
3180265443  -256.340
3204927675  -256.564
3227817964  -256.747
3248664948  -256.817
3269601500  -256.772
3291399387  -256.873
3315889548  -256.984
3338668800  -257.109
3362128587  -257.242
3386275227  -257.339
3407885568  -257.106
3429500000  -257.288
3451205632  -257.362
3473002656  -257.559
3495389868  -257.708
3518776512  -257.546
3542241132  -257.690
3565783728  -257.885
3589404300  -257.962
3612478203  -258.127
3635626032  -257.912
3658219200  -258.039
3682143468  -258.194
3705513075  -258.336
3728956608  -258.538
3753110700  -258.758
3776065452  -258.511
3799090188  -258.642
3822184908  -258.804
3844060848  -258.989
3868584300  -259.110
3890592432  -258.869
3913963200  -258.981
3936751875  -259.070
3959606700  -259.137
3981871872  -259.311
4004857107  -259.517
4027908492  -259.391
4051026027  -259.480
4073546403  -259.642
4097459547  -259.795
4121204000  -259.882
4145734912  -259.927
4170362976  -259.925
4195088384  -260.096
4218750000  -260.201
4241054403  -260.318
4263417612  -260.511
4285839627  -260.323
4308320448  -260.388
4332826732  -260.525
4358189556  -260.673
4383651164  -260.806
4407796683  -260.909
4429211328  -260.740
4452064587  -260.796
4474281483  -260.989
4499456000  -261.130
4525464352  -261.284
4551572736  -261.329
4572833292  -261.119
4594644675  -261.285
4617282596  -261.426
4643742604  -261.600
4670303508  -261.757
4693794075  -261.882
4715891712  -261.749
4738041243  -261.872
4764064000  -262.116
4791081312  -262.157
4813449408  -262.303
4835826603  -262.403
4859071052  -262.330
4886446036  -262.220
4910549292  -262.391
4933150803  -262.515
4955332896  -262.689
4983067904  -262.715
5008618800  -262.850
5030707500  -262.650
5052857764  -262.725
5080955148  -262.832
5105430027  -263.059
5125498668  -263.180
5151653888  -263.292
5179207500  -263.123
5200169868  -263.250
5223005428  -263.311
5251729500  -263.464
5275381068  -263.558
5296536972  -263.806
5324000000  -263.798
5349611952  -263.740
5370916032  -263.818
5396930500  -263.889
5422830768  -263.976
5445046827  -264.096
5470524000  -264.190
5497317747  -264.025
5518913643  -264.182
5544783500  -264.257
5571537075  -264.377
5592500928  -264.496
5619712000  -264.653
5645473200  -264.683
5665793292  -264.480
5695312500  -264.531
5718324843  -264.680
5740996608  -264.816
5771098800  -264.949
5790852675  -265.097
5817678548  -265.051
5843959488  -265.062
5864633388  -265.191
5895040288  -265.264
5917277232  -265.373
5941784884  -265.452
5970156300  -265.555
5991052032  -265.384
6020240544  -265.524
6043451067  -265.664
6067643796  -265.723
6095266875  -265.850
6116380227  -265.947
6147201056  -266.033
6167690892  -265.851
6195267572  -265.908
6219215883  -266.055
6243584000  -266.148
6270955200  -266.243
6292150988  -266.338
6323735232  -266.386
6341929452  -266.181
6373654528  -266.270
6395006700  -266.383
6422892844  -266.473
6447470643  -266.552
6472384096  -266.693
6497635563  -266.819
6522128932  -266.727
6549676875  -266.719
6572128000  -266.836
6600237075  -266.921
6622381948  -267.008
6653534508  -267.081
6672891424  -267.241
6704493228  -267.340
6724078947  -267.180
6754792203  -267.273
6774679552  -267.408
6805279152  -267.498
6825959500  -267.604
6856814592  -267.648
6877497568  -267.774
6908544432  -267.545
6929294404  -267.656
6960468672  -267.753
6981350656  -267.819
7012587312  -267.872
7033666972  -267.977
7062280083  -268.036
7086244000  -267.966
7113024747  -267.941
7139082388  -267.975
7163951067  -268.067
7192182784  -268.173
7215059043  -268.254
7245545836  -268.328
7264577043  -268.452
7296499467  -268.301
7317106268  -268.356
7347186432  -268.455
7371084704  -268.528
7398048843  -268.642
7425327956  -268.707
7448189787  -268.817
7479613872  -268.935
7498500075  -268.779
7530030000  -268.883
7552929024  -268.960
7582425228  -269.006
7608059676  -269.133
7631370288  -269.239
7663178043  -269.276
7681983628  -269.116
7712382627  -269.122
7737739744  -269.187
7762660272  -269.284
7793764996  -269.312
7812500000  -269.437
7844364675  -269.534
7868885108  -269.585
7894146627  -269.387
7925540864  -269.491
7945012332  -269.556
7974682092  -269.627
8001504000  -269.707
8025806187  -269.772
8057491875  -269.883
8077950976  -269.951
8106073083  -269.719
8135604652  -269.807
8156677347  -269.865
8188620075  -269.962
8212902044  -270.080
8236651212  -270.175
8268750000  -270.226
8290687500  -270.299
8317963008  -270.147
8349270075  -270.205
8368962556  -270.304
8398721763  -270.372
8427991072  -270.487
8448319467  -270.539
8479870668  -270.590
8507126624  -270.689
8527787568  -270.559
8560448172  -270.619
8586756000  -270.647
8608591872  -270.759
8640440667  -270.827
8666880736  -270.856
8688808467  -270.926
8719834707  -271.024
8747502368  -270.996
8768423907  -270.902
8800566732  -270.982
8828622432  -271.040
8849380032  -271.132
8881670763  -271.190
8910242464  -271.291
8930725772  -271.385
8960195403  -271.455
8991702027  -271.287
9012972924  -271.375
9039065643  -271.447
9070710507  -271.519
9095723500  -271.659
9120266307  -271.690
9152052867  -271.823
9178979036  -271.848
9199872000  -271.757
9229764267  -271.804
9259740747  -271.912
9283760896  -271.970
9308806848  -272.028
9339915627  -272.119
9368158208  -272.200
9389337156  -272.300
9420436107  -272.389
9450720387  -272.199
9474372148  -272.254
9499276323  -272.319
9529686963  -272.414
9559919012  -272.466
9581385888  -272.564
9608982075  -272.605
9641608443  -272.681
9667574752  -272.658
9689202428  -272.581
9720342252  -272.665
9751104432  -272.747
9776035692  -272.864
9798367500  -272.935
9830283147  -272.957
9860186700  -273.025
9885304832  -273.084
9907713072  -272.882
9939806163  -272.947
9968838075  -273.021
9995385172  -273.060
10017498848  -273.112
10047852387  -273.215
10079128107  -273.263
10106279712  -273.332
10128556588  -273.390
10156482675  -273.200
10187926875  -273.284
10217991452  -273.344
10240432128  -273.460
10267803027  -273.507
10297309707  -273.537
10328970987  -273.601
10353128468  -273.650
10375766496  -273.687
10406216448  -273.532
10438044588  -273.593
10466648608  -273.667
10489451756  -273.742
10515696075  -273.815
10546623792  -273.877
10577596923  -273.942
10603964416  -274.061
10626966500  -274.121
10653619392  -273.939
10684749123  -273.998
10717000083  -274.005
10742476000  -274.024
10765677884  -274.088
10793520972  -274.120
10825935552  -274.190
10855150227  -274.251
10882188544  -274.359
10905591092  -274.201
10932161868  -274.229
10962607500  -274.252
10994185107  -274.311
11023107232  -274.412
11046711308  -274.475
11071687500  -274.557
11101231683  -274.636
11131911675  -274.695
11164830075  -274.787
11189043716  -274.616
11212884000  -274.654
11239625043  -274.711
11271598848  -274.777
11302513200  -274.792
11332593500  -274.878
11356637184  -274.986
11380714852  -275.053
11408826672  -275.086
11439928512  -274.915
11471072688  -274.976
11501613792  -274.995
11525895868  -275.089
11550212096  -275.121
11578174128  -275.175
11608386075  -275.217
11638637388  -275.254
11671173387  -275.312
11696828000  -275.299
11721383964  -275.206
11745974272  -275.279
11775819312  -275.358
11806287867  -275.443
11836795788  -275.501
11867343075  -275.536
11894238688  -275.561
11919070076  -275.630
11943936000  -275.709
11972862828  -275.537
12003585075  -275.597
12035486763  -275.652
12067430787  -275.678
12093858144  -275.720
12118966492  -275.774
12144109568  -275.837
12171541248  -275.917
12200221323  -275.999
12231233712  -276.050
12262285467  -275.866
12293376588  -275.925
12321085500  -275.988
12346507264  -276.046
12371963972  -276.123
12398455107  -276.247
12429718272  -276.289
12459860748  -276.329
12491201187  -276.384
12521418075  -276.438
12551141376  -276.271
12576878500  -276.344
12602650784  -276.360
12628458252  -276.413
12654338427  -276.453
12684751875  -276.504
12715201827  -276.591
12745688283  -276.633
12777385932  -276.721
12807946800  -276.762
12836187500  -276.566
12862312704  -276.605
12888473332  -276.641
12914669408  -276.691
12942375372  -276.797
12970765548  -276.836
13001556672  -276.902
13032384300  -276.975
13063248432  -277.016
13094149068  -277.075
13123895643  -276.900
13152033212  -276.939
13178585088  -277.008
13205172676  -277.082
13231796000  -277.109
13258455084  -277.169
13288704075  -277.219
13318670700  -277.252
13348671075  -277.292
13377503187  -277.338
13407569712  -277.201
13438874700  -277.265
13470216192  -277.364
13500000000  -277.443
13527018004  -277.497
13554072032  -277.552
13581162108  -277.620
13608288256  -277.675
13635450500  -277.727
13662675675  -277.755
13693060800  -277.572
13723479675  -277.635
13753932300  -277.697
13784418675  -277.782
13814938800  -277.875
13846715532  -277.925
13877304507  -277.961
13906701675  -277.996
13934903148  -278.047
13964221652  -278.119
13991855328  -278.094
14019525436  -277.971
14047232000  -278.058
14074975044  -278.080
14102754592  -278.154
14130570668  -278.219
14159070000  -278.260
14188763952  -278.330
14218489008  -278.379
14249485683  -278.500
14280516108  -278.531
14310337068  -278.397
14338944675  -278.468
14368826547  -278.481
14399986572  -278.551
14431180347  -278.636
14461158123  -278.680
14489916012  -278.734
14521206987  -278.761
14551278075  -278.821
14580615276  -278.892
14609056000  -278.936
14637533684  -278.809
14666048352  -278.869
14694600028  -278.954
14723188736  -279.001
14751814500  -279.046
14780477344  -279.077
14809177292  -279.143
14837914368  -279.205
14866688596  -279.255
14895500000  -279.302
14924348604  -279.215
14953234432  -279.233
14982157508  -279.260
15011169507  -279.329
15040468908  -279.377
15071072652  -279.397
15100430427  -279.450
15131095083  -279.517
15160511232  -279.563
15189955947  -279.580
15220711323  -279.656
15248931075  -279.468
15279746067  -279.524
15309306288  -279.564
15338895075  -279.614
15367224123  -279.655
15396868800  -279.722
15427832832  -279.764
15458827968  -279.829
15487267500  -279.868
15517027683  -279.922
15546816432  -279.999
15576633747  -279.811
15605181387  -279.862
15635054592  -279.914
15666257088  -279.908
15696188667  -279.952
15726148812  -280.009
15756137523  -280.015
15784849107  -280.051
15813586827  -280.127
15843658752  -280.171
15873759243  -280.233
15903888300  -280.096
15932734128  -280.154
15961606092  -280.174
15990504192  -280.208
16022059200  -280.283
16052328603  -280.289
16079990832  -280.375
16109072284  -280.403
16139466752  -280.443
16169899428  -280.509
16200370336  -280.570
16230879500  -280.408
16261426944  -280.357
16292012692  -280.442
16322636768  -280.471
16353299196  -280.485
16384000000  -280.537
16414739204  -280.598
16445516832  -280.614
16476332908  -280.661
16507187456  -280.714
16538080500  -280.731
16569012064  -280.695
16599982172  -280.580
16630990848  -280.622
16662038116  -280.633
16691899392  -280.709
16721450892  -280.792
16751028528  -280.840
16781978547  -280.864
16811609643  -280.922
16839918252  -280.966
16866900972  -281.022
16897957803  -281.081
16927691067  -280.921
16957450467  -280.967
16985881548  -281.042
17015692032  -281.083
17045528652  -281.146
17074033443  -281.178
17103921147  -281.226
17133834987  -281.259
17164062500  -281.306
17195769504  -281.339
17227515532  -281.428
17259300608  -281.377
17291124756  -281.322
17322988000  -281.364
17354890364  -281.416
17386831872  -281.449
17418812548  -281.477
17448135507  -281.530
17476974828  -281.568
17505837963  -281.622
17534724912  -281.673
17563635675  -281.711
17595327168  -281.772
17622908208  -281.611
17651891547  -281.620
17680898700  -281.667
17708546700  -281.715
17740778828  -281.757
17773191936  -281.795
17805644500  -281.829
17838136544  -281.869
17870668092  -281.920
17903239168  -281.965
17935849796  -281.972
17963921772  -282.029
17991790092  -281.876
18021075075  -281.902
18050383872  -281.943
18081113868  -282.013
18109072908  -282.039
18138453147  -282.077
18165233664  -282.078
18198161572  -282.090
18231129248  -282.141
18264136716  -282.198
18297184000  -282.219
18330271124  -282.248
18361676268  -282.080
18389851308  -282.130
18419458347  -282.189
18449089200  -282.225
18478743867  -282.239
18507008547  -282.283
18535294827  -282.338
18566434683  -282.378
18596405236  -282.428
18629852000  -282.475
18663338844  -282.507
18696865792  -282.501
18730432868  -282.408
18762362667  -282.459
18790843347  -282.503
18819345627  -282.549
18847869507  -282.592
18877842828  -282.645
18906410988  -282.649
18933570747  -282.693
18966528000  -282.761
19000416964  -282.776
19034346272  -282.835
19068315948  -282.870
19099811043  -282.724
19128546603  -282.744
19157303763  -282.809
19184643072  -282.846
19213442352  -282.902
19243704843  -282.926
19272983076  -282.984
19307236000  -283.026
19341529484  -283.072
19375863552  -283.117
19409850288  -283.171
19438818048  -283.178
19467807408  -283.004
19495367307  -283.091
19524398787  -283.102
19551998700  -283.158
19582721568  -283.215
19617340396  -283.238
19652000000  -283.285
19686700404  -283.323
19718007552  -283.356
19747204272  -283.417
19774961163  -283.452
19804200003  -283.492
19830533427  -283.347
19860815264  -283.388
19895760972  -283.439
19930747648  -283.453
19965775316  -283.509
19999187712  -283.552
20025650412  -283.605
20053602243  -283.647
20081573568  -283.693
20109564387  -283.732
20141529376  -283.753
20176803500  -283.792
20212118784  -283.783
20246853312  -283.673
20276438832  -283.725
20303084268  -283.760
20331228987  -283.812
20359393200  -283.841
20389313444  -283.874
20424876192  -283.912
20460480268  -283.961
20496125696  -283.980
20525809968  -284.014
20552618700  -284.060
20579444928  -284.096
20606288652  -283.927
20639121408  -283.942
20674973956  -283.954
20710868000  -284.000
20746756800  -284.037
20775207267  -284.095
20805176187  -284.120
20832166683  -284.145
20859174675  -284.243
20890961500  -284.295
20927105024  -284.322
20963290212  -284.379
20995982892  -284.398
21023096832  -284.250
21051736083  -284.317
21077377200  -284.332
21108448084  -284.388
21144841952  -284.408
21181277628  -284.444
21217755136  -284.494
21246697008  -284.514
21272456547  -284.541
21299748363  -284.587
21328575372  -284.624
21364083968  -284.685
21400770996  -284.657
21437500000  -284.559
21465389232  -284.597
21491280963  -284.650
21520237248  -284.698
21547939108  -284.735
21584836256  -284.800
21621775500  -284.846
21656134107  -284.877
21685201200  -284.899
21712756428  -284.927
21740329152  -284.987
21769953916  -285.003
21807104000  -284.954
21844296324  -284.896
21878455212  -284.935
21904594803  -284.997
21932289027  -285.003
21961540800  -285.044
21993488500  -285.064
22030892384  -285.091
22067934867  -285.128
22097276928  -285.154
22125092652  -285.194
22152925872  -285.237
22180932000  -285.300
22218548044  -285.247
22256206592  -285.169
22289251248  -285.193
22317187500  -285.253
22343587803  -285.264
22370003712  -285.325
22407266304  -285.362
22445137732  -285.388
22480497675  -285.436
22506994368  -285.491
22535066700  -285.552
22561595523  -285.590
22597050164  -285.627
22635135072  -285.614
22669431552  -285.500
22697604972  -285.548
22724229267  -285.583
22750869168  -285.621
22787902624  -285.657
22826201612  -285.715
22860727308  -285.743
22889019312  -285.796
22915755603  -285.822
22941356000  -285.888
22979826684  -285.933
23018340352  -285.944
23052826800  -285.998
23078079792  -285.826
23104926243  -285.859
23134139500  -285.891
23172825344  -285.902
23211554292  -285.934
23242561200  -285.980
23267917872  -286.020
23296460652  -286.082
23328000000  -286.111
23366901604  -286.151
23404446828  -286.208
23429891628  -286.249
23456941875  -286.297
23484007728  -286.130
23522940500  -286.165
23562058464  -286.210
23592427200  -286.235
23621168268  -286.302
23648328675  -286.326
23679672516  -286.355
23718964000  -286.412
23755524588  -286.444
23781159468  -286.484
23810015232  -286.532
23838888492  -286.545
23876564576  -286.596
23916073500  -286.589
23944906800  -286.454
23970643632  -286.469
23996394288  -286.504
24034861728  -286.557
24074545036  -286.573
24105988800  -286.610
24133426443  -286.645
24160879692  -286.689
24193856992  -286.703
24233715068  -286.702
24267610800  -286.733
24296760108  -286.744
24322685292  -286.779
24353551904  -286.653
24393585132  -286.638
24429772800  -286.683
24459019308  -286.726
24485030892  -286.759
24513948000  -286.806
24554156764  -286.823
24592474800  -286.878
24618557232  -286.910
24646284963  -286.977
24675046816  -286.991
24715431500  -287.008
24752446668  -287.037
24780249675  -287.042
24804794700  -286.884
24836849888  -286.925
24877410876  -286.956
24912937152  -287.015
24939188928  -287.065
24967096587  -287.095
24999358752  -287.132
25040096428  -287.152
25077237552  -287.179
25103575728  -287.198
25128280323  -287.242
25162574944  -287.254
25203489692  -287.288
25235473968  -287.325
25263546867  -287.185
25289982675  -287.211
25326500000  -287.255
25367592204  -287.278
25395864147  -287.305
25422369075  -287.336
25449909908  -287.383
25491135456  -287.428
25530187500  -287.469
25556762412  -287.499
25583351148  -287.514
25615079172  -287.562
25656482848  -287.606
25691510043  -287.627
25718168763  -287.504
25744841307  -287.539
25780961524  -287.561
25822543712  -287.589
25853340672  -287.594
25880083200  -287.653
25906839552  -287.677
25947558500  -287.699
25987191552  -287.728
26012327067  -287.799
26037474732  -287.829
26072976128  -287.861
26114871636  -287.892
26148268800  -287.935
26171800812  -287.777
26198797244  -287.825
26240827392  -287.840
26281195227  -287.888
26308158075  -287.926
26333448300  -287.968
26367187500  -288.007
26409397504  -288.019
26443179675  -288.052
26470225467  -288.090
26493952608  -288.150
26536297756  -288.161
26575158483  -288.199
26598881763  -288.250
26626007043  -288.096
26663603872  -288.118
26706129548  -288.151
26732947212  -288.183
26760140748  -288.206
26791316500  -288.239
26833977824  -288.286
26865646272  -288.301
26891202987  -288.362
26919436288  -288.395
26962233476  -288.425


==> data/ht_log2_r2_p7.dat <==
256  -186.050
256  -199.320
432  -177.037
432  -166.556
675  -150.316
675  -113.092
864  -121.364
1323  -106.193
1372  -102.662
1372  -133.878
1372  -148.789
1728  -157.516
1728  -173.259
1728  -180.437
1728  -187.716
2048  -199.767
2048  -207.064
2048  -201.504
2048  -201.610
2187  -195.536
2187  -190.147
2187  -186.677
2187  -182.537
2700  -183.729
2700  -167.268
2916  -171.322
2916  -172.233
2916  -174.699
3267  -176.567
3267  -185.654
3267  -186.341
3888  -183.857
4000  -187.030
4000  -172.047
4000  -173.145
4000  -178.035
4000  -173.223
4000  -175.725
4000  -168.064
4000  -174.637
4000  -170.378
4563  -171.376
4563  -173.950
4563  -177.531
4563  -180.498
5292  -176.574
5292  -172.818
5292  -169.217
5324  -168.024
5324  -169.742
5324  -170.110
6075  -172.965
6075  -183.736
6912  -185.374
6912  -174.610
7803  -166.482
8748  -166.669
8788  -170.749
8788  -169.074
9747  -165.774
9747  -153.369
10800  -165.214
10976  -173.203
10976  -181.785
10976  -194.721
11907  -188.113
13068  -186.926
13500  -194.642
13500  -191.541
14283  -193.099
15552  -189.849
15552  -193.164
16384  -198.310
16384  -192.506
16384  -188.963
16875  -187.528
16875  -186.566
18252  -187.277
19652  -187.161
19652  -186.725
19652  -183.953
19683  -188.458
19683  -184.638
21168  -182.808
22707  -175.838
22707  -178.877
23328  -177.513
23328  -177.214
24300  -176.073
24300  -174.136
25947  -170.929
27436  -171.765
27436  -165.941
27648  -168.759
29403  -161.992
31212  -161.506
32000  -159.290
32000  -150.572
33075  -149.506
34992  -149.931
34992  -150.346
34992  -151.393
37044  -152.448
37044  -157.852
38988  -168.545
41067  -170.129
42592  -166.732
42592  -167.849
42592  -162.609
43200  -160.190
45387  -157.251
47628  -163.472
47628  -160.001
48668  -160.221
48668  -162.555
49923  -160.314
55296  -161.020
62500  -162.573
64827  -150.923
70304  -155.371
78732  -152.939
84672  -155.068
87808  -161.925
97200  -161.081
100467  -160.338
119164  -157.376
845883  -163.449
1687500  -170.636
2611467  -168.939
3557763  -172.541
4627692  -172.787
5619712  -176.046
6740636  -176.545
7812500  -175.111
8992364  -178.535
10145763  -178.562
18966528  -180.858
28533168  -186.108
38654388  -188.771
49305564  -191.975
60276892  -195.023
71560368  -196.900
83187500  -198.867
95428800  -199.409
107460675  -198.911
120092787  -200.406
132348492  -201.334
145324800  -202.815
158607284  -203.872
171596907  -205.328
185073116  -206.097
199344128  -206.771
212629504  -206.794
226756908  -207.502
240945152  -208.236
255467952  -209.457
269676572  -210.311
283831776  -210.973
298681452  -211.323
313611008  -212.199
329251500  -212.592
343726848  -213.214
359661568  -212.746
374306656  -213.301
389344000  -213.546
405003483  -214.369
420627843  -214.738
436861408  -215.179
452984832  -215.664
468150192  -215.279
484708563  -215.992
500000000  -216.348
516560652  -217.167
533466675  -217.020
549552384  -217.379
565683044  -218.148
582126304  -218.707
598885164  -218.667
615962624  -219.058
633275523  -219.271
649593675  -219.144
665851212  -219.746
683815500  -220.348
700893675  -220.340
717624576  -220.939
735424947  -221.342
752530068  -221.249
769056363  -221.577
787320000  -222.079
804920224  -221.894
821516000  -222.424
839176875  -222.441
857337075  -223.184
875384172  -223.831
893619243  -223.766
911414700  -224.150
929385603  -224.042
947212083  -224.551
965207907  -224.376
983047212  -224.882
1000721088  -225.134
1019360416  -225.111
1038776288  -225.685
1057051323  -225.534
1074353328  -226.030
1093437796  -225.895
1112842800  -226.471
1130244300  -226.450
1149984000  -227.048
1167937083  -227.117
1186963852  -227.542
1205526348  -227.440
1224728096  -227.860
1243344492  -227.739
1263284964  -228.250
1280630763  -228.117
1301166828  -228.552
1319757484  -228.495
1338543387  -228.970
1358387523  -228.881
1377888404  -229.367
1395654656  -229.459
1415666187  -229.818
1435284387  -229.718
1455830523  -229.696
1474407252  -230.162
1492992000  -230.155
1511872803  -230.643
1531330947  -230.555
1551732147  -231.004
1572268347  -230.990
1592110107  -231.331
1612076283  -231.374
1632586752  -231.182
1652804352  -231.535
1672296300  -231.551
1691902512  -232.019
1711622988  -231.825
1731457728  -232.111
1750971843  -232.048
1770595308  -232.059
1790788500  -232.422
1811939328  -232.408
1833256044  -232.958
1852865712  -232.834
1872151083  -232.666
1891988307  -233.049
1912847072  -232.983
1934946500  -233.380
1954423728  -233.360
1973767500  -233.337
1994709028  -233.720
2017433344  -233.681
2037058092  -233.989
2055863052  -233.943
2078873856  -233.873
2098966203  -234.219
2117900516  -234.122
2141549312  -234.263
2161317843  -234.519
2181354052  -234.410
2205018963  -234.952
2223111852  -234.871
2246062500  -234.895
2266935363  -235.361
2287148000  -235.340
2309188608  -235.313
2328731500  -235.599
2352336012  -235.570
2371022307  -235.986
2394865548  -235.974
2413404500  -235.890
2437776108  -236.380
2456500000  -236.309
2480032512  -236.285
2500105500  -236.670
2522130075  -236.585
2544224000  -236.609
2564581932  -237.085
2588858500  -237.088
2606857452  -236.909
2630789307  -237.299
2652219392  -237.256
2671455843  -237.147
2696221323  -237.596
2716605756  -237.568
2736844848  -237.518
2761364763  -237.911
2782025824  -237.865
2802474288  -237.757
2825628300  -238.189
2848487828  -238.160
2867669500  -238.115
2891748627  -238.542
2915267787  -238.485
2935483232  -238.479
2956372992  -238.774
2979018432  -238.720
3004028208  -238.721
3024232124  -239.149
3044193988  -238.988
3068161200  -239.032
3092385708  -239.396
3114752000  -239.370
3135109792  -239.372
3156282288  -239.702
3179093427  -239.633
3203751123  -239.598
3226732848  -239.612
3248664948  -239.962
3269601500  -239.899
3290627812  -239.836
3314094507  -240.263
3338068347  -240.275
3360923523  -240.300
3384461232  -240.671
3407885568  -240.588
3429500000  -240.500
3451205632  -240.611
3473002656  -240.805
3494891264  -240.731
3516927363  -240.784
3540385827  -241.119
3563922267  -241.106
3587536683  -241.015
3610604592  -241.402
3633746427  -241.391
3656333763  -241.385
3680882352  -241.380
3703615488  -241.722
3727053027  -241.710
3751200963  -241.688
3774149883  -241.994
3797168787  -241.951
3820257675  -242.006
3842128107  -241.970
3866645403  -242.314
3888648027  -242.266
3912662988  -242.233
3936099852  -242.515
3958298928  -242.542
3980560428  -242.499
4003541883  -242.479
4026589488  -242.861
4049703243  -242.812
4072432864  -242.800
4096770048  -243.050
4121204000  -243.121
4145734912  -243.116
4170362976  -243.012
4194484992  -243.358
4217400108  -243.336
4239700947  -243.205
4261382163  -243.198
4283798832  -243.514
4307562500  -243.452
4332826732  -243.447
4358189556  -243.570
4383651164  -243.802
4406416875  -243.775
4428519723  -243.692
4450677867  -244.002
4473547488  -244.025
4499456000  -244.024
4525464352  -244.003
4550372748  -244.304
4571427888  -244.271
4593940272  -244.248
4617282596  -244.167
4643742604  -244.553
4670303508  -244.505
4691658348  -244.486
4714464492  -244.411
4737148448  -244.763
4764064000  -244.728
4789685547  -244.722
4811286627  -244.720
4833658800  -244.970
4859071052  -244.948
4886446036  -244.955
4909092912  -244.986
4930961292  -245.291
4955332896  -245.258
4983067904  -245.217
5007147948  -245.257
5028496443  -245.581
5052857764  -245.519
5080214403  -245.490
5103202608  -245.477
5124010752  -245.839
5151653888  -245.845
5177711808  -245.857
5197921875  -245.849
5223005428  -246.112
5251729500  -246.091
5273871552  -246.022
5295024432  -245.986
5324000000  -246.300
5348091852  -246.275
5368631427  -246.264
5396930500  -246.289
5420535147  -246.619
5443513227  -246.588
5470524000  -246.584
5495776803  -246.537
5517369675  -246.858
5544783500  -246.893
5569985763  -246.844
5591723787  -246.767
5619712000  -246.853
5643911628  -247.052
5664991468  -247.011
5695312500  -246.981
5716753227  -247.004
5740996608  -247.296
5770309347  -247.253
5789271123  -247.228
5817678548  -247.228
5843165067  -247.552
5864013824  -247.506
5895040288  -247.495
5916477843  -247.467
5941784884  -247.640
5969353347  -247.689
5990247675  -247.696
6020240544  -247.696
6041835387  -247.719
6067643796  -248.017
6093644283  -248.077
6115295232  -247.997
6145674363  -248.002
6166058688  -248.312
6195267572  -248.322
6217576875  -248.302
6243584000  -248.296
6269309388  -248.249
6292150988  -248.580
6321256227  -248.582
6340969184  -248.588
6372587763  -248.596
6393344688  -248.884
6422892844  -248.903
6444967500  -248.833
6472384096  -248.809
6495960267  -248.810
6522128932  -249.092
6547153968  -249.053
6572128000  -249.023
6598548603  -249.000
6622381948  -249.205
6651839232  -249.278
6672891424  -249.187
6701940675  -249.207
6723657076  -249.148
6753084075  -249.497
6774679552  -249.412
6804421875  -249.390
6825959500  -249.313
6855093612  -249.263
6877497568  -249.578
6906816972  -249.583
6929294404  -249.595
6958734732  -249.599
6981350656  -249.738
7010846892  -249.832
7033666972  -249.754
7060533507  -249.722
7086244000  -249.743
7111271907  -250.049
7139082388  -250.095
7161312492  -250.034
7192182784  -250.054
7213293675  -250.029
7245103347  -250.357
7263392000  -250.293
7293836592  -250.316
7317106268  -250.282
7345404972  -250.361
7371084704  -250.668
7395367500  -250.625
7425327956  -250.592
7444602675  -250.563
7476917787  -250.602
7498065348  -250.834
7527324843  -250.794
7552929024  -250.781
7578805932  -250.740
7608059676  -250.810
7629554700  -251.038
7660449072  -251.000
7681983628  -251.000
7711470000  -250.969
7737739744  -251.088
7759913643  -251.280
7792905267  -251.300
7812500000  -251.234
7841603628  -251.270
7868885108  -251.375
7892300043  -251.568
7923721347  -251.551
7944486372  -251.513
7972826112  -251.500
8001504000  -251.588
8023944267  -251.736
8054693568  -251.779
8077950976  -251.727
8104201875  -251.721
8135604652  -251.706
8154883328  -251.916
8186739363  -251.966
8212902044  -251.940
8233821963  -251.891
8265915243  -251.957
8290687500  -252.219
8315119827  -252.217
8346421548  -252.257
8368962556  -252.200
8395864812  -252.192
8427991072  -252.510
8447728748  -252.491
8476999947  -252.461
8507126624  -252.484
8526987612  -252.448
8558525232  -252.747
8586756000  -252.759
8606740684  -252.754
8637542892  -252.727
8666880736  -252.722
8686989500  -253.001
8717893947  -253.008
8747502368  -252.969
8767735596  -252.966
8797642227  -252.938
8828622432  -252.980
8848980508  -253.207
8878732812  -253.174
8909115075  -253.186
8930725772  -253.169
8958228075  -253.171
8988745932  -253.444
9012972924  -253.443
9036101772  -253.395
9067741452  -253.385
9095723500  -253.427
9117289152  -253.680
9148076523  -253.710
9178915788  -253.667
9199872000  -253.654
9226769292  -253.643
9257740803  -253.622
9283760896  -253.863
9305799075  -253.885
9337907043  -253.890
9368158208  -253.892
9389337156  -253.861
9418418883  -254.181
9449710128  -254.182
9474372148  -254.162
9496237932  -254.176
9526643712  -254.179
9559130112  -254.196
9581385888  -254.427
9606944763  -254.391
9638547372  -254.351
9667574752  -254.365
9689202428  -254.351
9717268707  -254.605
9749052108  -254.582
9776035692  -254.584
9797824768  -254.591
9827192268  -254.549
9857091123  -254.543
9885304832  -254.791
9907255908  -254.790
9936698112  -254.774
9966762963  -254.736
9995385172  -254.720
10017498848  -254.952
10045769067  -254.998
10077041547  -254.971
10106279712  -254.963
10128556588  -254.929
10154388123  -254.925
10185829083  -255.222
10217318643  -255.221
10240432128  -255.193
10264644108  -255.182
10294146252  -255.192
10326858723  -255.217
10353128468  -255.464
10375766496  -255.429
10403036307  -255.393
10434859587  -255.403
10465668288  -255.383
10489451756  -255.532
10512499248  -255.633
10543422267  -255.629
10574390700  -255.654
10603964416  -255.622
10626966500  -255.588
10651474188  -255.880
10681526700  -255.863
10713772800  -255.811
10742476000  -255.817
10765677884  -255.813
10791361728  -255.769
10823773068  -256.029
10852984827  -256.026
10882188544  -256.024
10905591092  -256.003
10929027168  -256.028
10959343443  -255.974
10990916352  -256.256
11021443632  -256.265
11046711308  -256.258
11070349056  -256.228
11099041875  -256.233
11129718843  -256.227
11161536048  -256.519
11189043716  -256.541
11212884000  -256.520
11237421627  -256.499
11269392300  -256.509
11300303628  -256.512
11331257292  -256.773
11356637184  -256.730
11380714852  -256.713
11406606732  -256.724
11437705548  -256.725
11468846700  -256.729
11500030188  -257.005
11525895868  -257.032
11550212096  -256.965
11575937772  -256.963
11606146803  -256.983
11637516267  -256.969
11670050700  -257.257
11696828000  -257.246
11721383964  -257.226
11745974272  -257.220
11773563948  -257.198
11804029587  -257.170
11834534592  -257.492
11866210992  -257.478
11894238688  -257.475
11919070076  -257.483
11943936000  -257.425
11970588672  -257.414
12001308003  -257.725
12033206667  -257.736
12065147667  -257.729
12093858144  -257.729
12118966492  -257.725
12144109568  -257.691
12169287396  -257.939
12197925675  -257.933
12227785947  -257.917
12259983987  -257.884
12289920075  -257.884
12319892667  -257.881
12346507264  -257.935
12371963972  -258.114
12397455648  -258.107
12426242643  -258.052
12456380907  -258.034
12487716972  -258.066
12517929648  -258.041
12549342987  -258.312
12576878500  -258.319
12602650784  -258.301
12628458252  -258.290
12654300928  -258.260
12682411083  -258.254
12712858227  -258.558
12743341875  -258.550
12775036608  -258.531
12805594668  -258.520
12835011843  -258.508
12862312704  -258.469
12888473332  -258.579
12914669408  -258.711
12940900956  -258.679
12967215075  -258.627
12996817200  -258.626
13028825403  -258.645
13059685323  -258.668
13091770800  -258.868
13120324272  -258.901
13151292300  -258.901
13178585088  -258.906
13205172676  -258.888
13231796000  -258.889
13258455084  -259.113
13286308203  -259.126
13315072923  -259.127
13346269803  -259.092
13375099323  -259.114
13405163148  -259.083
13436465328  -259.071
13467804012  -259.366
13497971787  -259.366
13527018004  -259.390
13554072032  -259.369
13581162108  -259.363
13608288256  -259.361
13635450500  -259.551
13662648864  -259.610
13690628748  -259.625
13721044923  -259.619
13751494848  -259.581
13781978523  -259.593
13811274603  -259.565
13844269872  -259.830
13874856147  -259.820
13903025328  -259.794
13932449712  -259.796
13964221652  -259.791
13991855328  -259.754
14019525436  -259.861
14047232000  -260.033
14074975044  -260.024
14102754592  -260.017
14130570668  -260.020
14158423296  -260.035
14186312500  -259.988
14217249843  -260.229
14247004707  -260.229
14278032432  -260.201
14307850800  -260.209
14336455923  -260.214
14367580848  -260.203
14397492528  -260.169
14429931948  -260.463
14458658787  -260.450
14487414192  -260.438
14518702467  -260.457
14548770963  -260.456
14578870563  -260.439
14609056000  -260.437
14637533684  -260.688
14666048352  -260.679
14694600028  -260.663
14723188736  -260.662
14751814500  -260.635
14780477344  -260.608
14809177292  -260.718
14837914368  -260.834
14866688596  -260.820
14895500000  -260.801
14924348604  -260.806
14953234432  -260.797
14982157508  -260.791
15011169507  -261.054
15040115500  -261.026
15069796875  -260.998
15100430427  -261.017
15129816768  -261.018
15159231675  -261.031
15188675148  -261.043
15220711323  -261.254
15247647792  -261.244
15277176963  -261.246
15308020467  -261.250
15336321003  -261.261
15364647675  -261.288
15394289868  -261.273
15426542043  -261.477
15456243852  -261.466
15484681008  -261.459
15514438707  -261.461
15544224972  -261.441
15574039803  -261.411
15602585067  -261.434
15633755163  -261.672
15663655692  -261.680
15693584787  -261.668
15722239347  -261.669
15752224332  -261.644
15782237883  -261.632
15812280000  -261.633
15842350683  -261.854
15871140675  -261.831
15901267248  -261.817
15930110700  -261.785
15958980288  -261.819
15989190075  -261.831
16019428428  -261.801
16049695347  -262.043
16078716000  -262.070
16109072284  -262.056
16139466752  -262.033
16169899428  -262.030
16200370336  -262.036
16230879500  -262.030
16261426944  -262.165
16292012692  -262.234
16322636768  -262.247
16353299196  -262.221
16384000000  -262.218
16414739204  -262.222
16445516832  -262.215
16476332908  -262.293
16507187456  -262.488
16538080500  -262.478
16569012064  -262.476
16599384675  -262.478
16628854203  -262.461
16659691200  -262.440
16689214188  -262.409
16718763312  -262.673
16746993675  -262.679
16777939968  -262.673
16807567500  -262.640
16837221168  -262.643
16865551323  -262.649
16895256075  -262.635
16926338988  -262.872
16954743987  -262.855
16983172800  -262.835
17012980908  -262.851
17042815152  -262.827
17071317675  -262.822
17102562048  -262.800
17132474700  -263.052
17164062500  -263.068
17195769504  -263.061
17227515532  -263.037
17259300608  -263.034
17291124756  -263.010
17322988000  -262.997
17354890364  -262.993
17386417152  -263.195
17415205443  -263.202
17445390147  -263.216
17474227200  -263.203
17503088067  -263.187
17533348803  -263.173
17562258432  -263.157
17592570252  -263.401
17621528643  -263.363
17649130203  -263.352
17678135088  -263.349
17708405152  -263.334
17740778828  -263.327
17773191936  -263.315
17805644500  -263.458
17838136544  -263.590
17870668092  -263.603
17903239168  -263.580
17933291568  -263.565
17961136128  -263.553
17989002288  -263.543
18018285003  -263.529
18048987675  -263.733
18076921875  -263.718
18106276032  -263.713
18134254512  -263.696
18165233664  -263.692
18198161572  -263.700
18231129248  -263.700
18264136716  -263.760
18297184000  -263.896
18330271124  -263.909
18358859952  -263.908
18388442043  -263.908
18416637603  -263.906
18447677667  -263.870
18475918587  -263.838
18505594800  -264.077
18533880000  -264.069
18565018668  -264.056
18596405236  -264.051
18629852000  -264.060
18663338844  -264.041
18696865792  -264.047
18729636588  -264.055
18759515787  -264.274
18787994307  -264.269
18816494427  -264.235
18846442800  -264.224
18874987200  -264.231
18903553200  -264.204
18932679356  -264.204
18966528000  -264.412
19000416964  -264.442
19034346272  -264.423
19068315948  -264.425
19098374832  -264.403
19127109312  -264.385
19155865392  -264.374
19183203675  -264.379
19213442352  -264.604
19242263232  -264.575
19272983076  -264.578
19307236000  -264.579
19341529484  -264.565
19375863552  -264.558
19408402467  -264.544
19437369147  -264.558
19464907500  -264.794
19492465347  -264.797
19521494667  -264.814
19550545587  -264.816
19582721568  -264.813
19617340396  -264.791
19652000000  -264.768
19686700404  -264.784
19718007552  -265.019
19745743923  -265.000
19773499788  -264.983
19801275147  -264.968
19829070000  -264.986
19860815264  -264.984
19895760972  -265.001
19930747648  -265.080
19965775316  -265.205
19997718075  -265.198
20024179803  -265.191
20050659027  -265.153
20080100907  -265.142
20108090700  -265.131
20141529376  -265.120
20176803500  -265.253
20212118784  -265.396
20245374603  -265.361
20273479308  -265.360
20300122800  -265.344
20328265467  -265.328
20357910387  -265.320
20389313444  -265.289
20424876192  -265.410
20460480268  -265.550
20496043008  -265.535
20522832300  -265.518
20551128867  -265.529
20577954123  -265.514
20604796875  -265.520
20639121408  -265.509
20674973956  -265.639
20710868000  -265.716
20745259947  -265.714
20773709388  -265.708
20802178323  -265.687
20829166875  -265.677
20856172923  -265.681
20890961500  -265.671
20927105024  -265.760
20963290212  -265.892
20994477075  -265.868
21020083308  -265.853
21048720507  -265.812
21075868467  -265.819
21108448084  -265.807
21144841952  -265.797
21181277628  -265.862
21214897947  -266.056
21243667500  -266.044
21270940848  -266.036
21298231692  -266.037
21327438892  -266.038
21364083968  -266.021
21400770996  -266.005
21436469883  -266.012
21463866675  -266.242
21491280963  -266.243
21518712747  -266.235
21547939108  -266.217
21584836256  -266.221
21621775500  -266.213
21654604800  -266.220
21682140588  -266.217
21711225123  -266.431
21738796875  -266.440
21769953916  -266.415
21807104000  -266.428
21844296324  -266.418
21875380992  -266.405
21903056748  -266.404
21930750000  -266.408
21960000747  -266.613
21993488500  -266.606
22030892384  -266.607
22064847363  -266.617
22094187372  -266.613
22122001152  -266.595
22151379123  -266.568
22180932000  -266.555
22218548044  -266.658
22256206592  -266.813
22287699747  -266.803
22314082608  -266.786
22340481075  -266.762
22369437500  -266.744
22407266304  -266.740
22445137732  -266.755
22477381443  -266.738
22505435307  -266.957
22531946688  -266.945
22559008000  -266.946
22597050164  -266.901
22635135072  -266.915
22667866875  -266.916
22694473728  -266.902
22722662700  -266.892
22749646500  -267.134
22787902624  -267.143
22826201612  -267.111
22857584832  -267.133
22885874892  -267.118
22912609347  -267.114
22941356000  -267.099
22979826684  -267.107
23018340352  -267.135
23051248947  -267.294
23076501075  -267.296
23103346608  -267.289
23134139500  -267.307
23172825344  -267.307
23210884800  -267.320
23239392588  -267.303
23266332675  -267.285
23293288368  -267.480
23328000000  -267.476
23366901604  -267.488
23401267200  -267.482
23428300923  -267.480
23455350252  -267.458
23483865856  -267.448
23522940500  -267.461
23562058464  -267.451
23590830987  -267.675
23617973952  -267.672
23645132523  -267.655
23679672516  -267.634
23718964000  -267.651
23752321200  -267.643
23779556883  -267.614
23808411675  -267.606
23838888492  -267.812
23876564576  -267.834
23916073500  -267.834
23941690668  -267.802
23969034675  -267.800
23995222052  -267.774
24034861728  -267.787
24074545036  -267.775
24104375307  -267.781
24131812032  -267.998
24157649088  -267.997
24193856992  -267.982
24233715068  -267.967
24265991907  -267.959
24293520432  -267.957
24321064563  -267.918
24353551904  -267.928
24393585132  -268.007
24428148507  -268.155
24457394043  -268.139
24481778688  -268.122
24513948000  -268.129
24554156764  -268.121
24589215468  -268.126
24616926675  -268.105
24644653488  -268.089
24675046816  -268.281
24715431500  -268.327
24750811683  -268.313
24778613772  -268.299
24803157987  -268.283
24836849888  -268.277
24877410876  -268.290
24911296875  -268.287
24937547787  -268.263
24965454528  -268.461
24999358752  -268.477
25040096428  -268.478
25073946252  -268.478
25101929187  -268.473
25126632972  -268.455
25162574944  -268.457
25203489692  -268.467
25235473968  -268.472
25263546867  -268.710
25289982675  -268.711
25326500000  -268.725
25367592204  -268.702
25394208048  -268.723
25422369075  -268.691
25449909908  -268.693
25491135456  -268.680
25530187500  -268.723
25556762412  -268.940
25583351148  -268.917
25615079172  -268.936
25656482848  -268.928
25691510043  -268.943
25716502188  -268.935
25743173868  -268.950
25780961524  -268.949
25822543712  -268.982
25853340672  -269.173
25878411387  -269.160
25905842176  -269.132
25947558500  -269.134
25985516283  -269.143
26010650988  -269.139
26037474732  -269.134
26072976128  -269.134
26114871636  -269.195
26148268800  -269.380
26170119603  -269.347
26198797244  -269.329
26240827392  -269.310
26281195227  -269.311
26308158075  -269.306
26333448300  -269.280
26367187500  -269.275
26409397504  -269.322
26443179675  -269.473
26468534700  -269.452
26493952608  -269.432
26536297756  -269.424
26573464368  -269.428
26597186892  -269.402
26622615627  -269.416
26663603872  -269.396
26705767500  -269.405
26731248075  -269.607
26758440747  -269.591
26791316500  -269.571
26833977824  -269.575
26863942923  -269.573
26889498828  -269.568
26919436288  -269.557
26962233476  -269.565


==> data/ht_log2_r3_p11.dat <==
8788  -740.616
10976  -759.187
11907  -506.125
16875  -534.151
16875  -528.291
27436  -577.833
27436  -562.504
33075  -559.675
33075  -443.542
34992  -479.206
41067  -370.452
42592  -339.581
42592  -313.459
48668  -357.784
49923  -345.039
57132  -361.125
62500  -385.316
62500  -392.098
62500  -414.272
64827  -430.613
64827  -437.392
64827  -445.746
67500  -444.626
70227  -411.866
70227  -410.543
70304  -425.305
70304  -430.552
70304  -415.175
70304  -411.128
70304  -436.259
70304  -445.714
75843  -454.121
87723  -455.911
87808  -437.706
87808  -425.200
93987  -413.389
97200  -412.161
97200  -411.765
97556  -416.016
97556  -432.526
97556  -425.854
110592  -426.997
110592  -429.224
110592  -436.514
110592  -453.643
110592  -451.279
117612  -441.677
119164  -451.619
119164  -450.132
119164  -450.274
119164  -448.429
128547  -437.111
131072  -441.671
143748  -444.252
155952  -440.945
157216  -446.117
171500  -451.913
177147  -469.315
186624  -488.027
195075  -487.716
204363  -478.844
219488  -483.242
223587  -494.840
237276  -465.532
254043  -460.625
264627  -460.086
270000  -459.633
275684  -457.591
292032  -470.671
297675  -482.552
318028  -485.388
320787  -483.066
332667  -488.628
340736  -481.308
357075  -464.908
364500  -454.690
375948  -459.593
388800  -444.622
389344  -443.153
389344  -450.271
389344  -453.102
395307  -449.225
395307  -438.580
408483  -442.764
415292  -447.979
415292  -458.066
442368  -457.147
449307  -458.090
463347  -460.721
470448  -451.220
470596  -451.736
470596  -452.201
499392  -462.103
500000  -466.893
529200  -470.227
544428  -468.883
559872  -461.625
562432  -459.105
591408  -464.949
595508  -462.563
629856  -462.364
648675  -463.032
665500  -456.138
674028  -446.786
699867  -444.741
702464  -448.715
726192  -446.563
740772  -446.952
771147  -449.376
771147  -446.005
780448  -444.466
780448  -449.267
821516  -450.057
821516  -449.205
826875  -450.612
864000  -452.367
953312  -455.593
1037232  -473.117
1098500  -493.063
1156923  -492.024
1257728  -492.783
1366875  -490.921
1431644  -501.478
1542267  -511.804
1607472  -509.559
1826132  -503.920
10512288  -523.088
19783872  -534.476
29767500  -538.167
40310784  -549.400
50750307  -553.252
62134803  -561.176
73240443  -562.903
84683907  -568.383
96548787  -571.221
108648972  -575.998
122151483  -581.282
136048896  -580.448
150381500  -582.074
164590947  -583.902
179165952  -584.496
194504112  -586.071
209254496  -590.504
223793307  -593.000
239105884  -593.631
254084796  -593.704
268929072  -597.909
284485932  -598.658
300480192  -598.296
315814356  -599.874
331527424  -601.288
347591088  -602.570
363066003  -604.923
379275264  -604.932
394820352  -604.381
411302043  -606.472
427475907  -606.400
444837987  -607.961
460536300  -606.477
477187632  -608.469
494023968  -608.442
511612443  -610.050
527488916  -609.132
544080267  -610.741
562166163  -610.806
578812500  -612.315
595508000  -612.574
612521500  -614.418
629856000  -614.027
647514500  -615.678
665500000  -616.239
683395947  -616.460
699793587  -617.690
717777072  -617.443
736834752  -618.393
754999488  -618.317
772402208  -618.929
790238700  -620.315
809048012  -620.046
825700284  -620.711
844906572  -620.443
863739072  -622.140
881395456  -623.433
899219907  -623.516
918015147  -624.656
936050688  -624.056
953940672  -624.584
973620675  -625.361
991864467  -625.478
1009743872  -626.916
1029037824  -628.059
1048576000  -627.365
1068359936  -628.672
1085623587  -629.778
1103847372  -629.050
1124045500  -630.388
1142505675  -631.430
1160490672  -631.086
1181633184  -631.870
1201200300  -632.855
1219284868  -632.354
1239682752  -632.911
1257728000  -634.036
1277657307  -633.810
1296970812  -634.278
1315827747  -635.490
1337021536  -635.157
1354435492  -636.190
1374136812  -637.377
1395406467  -637.854
1413572972  -637.284
1432529712  -637.979
1454244867  -639.032
1474407252  -638.351
1492992000  -639.137
1512276912  -639.726
1533364992  -639.283
1553779692  -640.018
1574741763  -640.892
1594599075  -641.335
1614333676  -640.608
1634073952  -640.693
1653974500  -641.506
1674035968  -641.526
1694259004  -641.378
1714644256  -642.038
1735192372  -642.234
1755904000  -642.070
1776779788  -642.795
1797820384  -643.513
1818580923  -643.984
1837687500  -643.499
1857341772  -644.385
1878001200  -644.815
1898208000  -645.556
1920194748  -645.183
1941122907  -645.835
1960400907  -646.072
1979654684  -647.131
2002264736  -646.783
2024413587  -647.031
2043630000  -647.928
2063398432  -648.318
2086640500  -647.839
2108022192  -648.210
2126192652  -648.998
2149471188  -649.434
2169538992  -648.871
2189373728  -649.377
2211856227  -649.632
2230467867  -650.195
2254239904  -649.606
2275354800  -650.201
2295424764  -650.984
2316685563  -651.671
2337108224  -651.612
2359902627  -651.861
2379293284  -652.348
2402500203  -652.872
2421982944  -653.246
2446506747  -652.878
2465180204  -653.446
2490394032  -653.837
2508888064  -654.517
2532579075  -654.178
2553109524  -654.575
2575118412  -655.173
2597847584  -655.659
2616948675  -656.041
2641460787  -655.378
2661354468  -655.748
2683824300  -656.246
2707344608  -656.617
2725888000  -656.381
2749363587  -656.684
2772616500  -657.084
2791456412  -657.661
2815142067  -658.011
2838929152  -657.221
2858067936  -657.660
2880582507  -658.153
2904616368  -658.680
2925730804  -659.101
2945257308  -658.440
2968251075  -659.018
2993215707  -659.548
3014284000  -660.176
3036582675  -660.269
3057808428  -659.860
3082569075  -659.998
3104606236  -660.515
3124919844  -660.917
3145781772  -661.044
3170310192  -660.667
3193759152  -661.178
3217294512  -661.413
3238230272  -661.842
3259122016  -662.009
3281866875  -661.509
3303334467  -661.986
3328468443  -662.383
3351290787  -662.889
3374191107  -663.205
3397112492  -662.393
3418681396  -662.794
3440341404  -663.189
3462092708  -663.715
3483935500  -664.260
3505869972  -664.036
3528029547  -664.390
3552144300  -664.686
3576341187  -664.872
3598126272  -665.169
3621853548  -665.535
3645658800  -665.163
3667024332  -665.664
3691608723  -665.694
3714374907  -666.380
3736575792  -666.522
3759480000  -665.971
3782454192  -666.148
3804216300  -666.455
3826683675  -666.787
3850506828  -666.961
3873110283  -667.147
3896428563  -666.525
3921118227  -666.901
3942622512  -667.250
3965494347  -667.402
3988432332  -667.625
4012012004  -667.138
4036108108  -667.402
4060300500  -667.658
4084589372  -667.817
4108974916  -668.203
4130788347  -668.565
4155538572  -668.226
4179018987  -668.545
4199871168  -668.986
4222800972  -669.481
4246470387  -669.726
4269850592  -669.925
4294967296  -669.564
4320182304  -669.704
4345495808  -670.162
4369930668  -670.482
4389187500  -670.894
4412627712  -671.309
4434871500  -670.589
4460630612  -670.815
4486489276  -671.007
4511199852  -671.139
4533563628  -671.770
4557385728  -671.977
4577781344  -671.488
4604090368  -671.753
4630500000  -672.134
4651880652  -672.363
4676011200  -672.693
4696965500  -673.021
4723728772  -672.641
4747345200  -672.764
4770286128  -673.003
4791843468  -673.186
4818200576  -673.599
4845421984  -673.872
4866951852  -673.177
4888726272  -673.421
4913923644  -673.898
4941504068  -673.947
4961658672  -674.209
4983067904  -674.501
5010906208  -674.472
5037343587  -674.364
5058756288  -674.427
5080955148  -674.797
5109156500  -674.919
5131452492  -675.253
5153810112  -675.471
5180116000  -674.934
5205417075  -675.184
5230941147  -675.324
5251729500  -675.640
5279910912  -675.750
5301832563  -676.238
5324000000  -675.702
5353092832  -675.743
5376248667  -676.163
5399132787  -676.499
5426288172  -676.693
5448114675  -677.000
5470524000  -677.420
5498858907  -676.877
5522002227  -676.997
5544783500  -677.321
5573864448  -677.452
5592500928  -677.686
5619712000  -677.934
5643911628  -678.241
5665793292  -677.841
5695312500  -677.954
5718324843  -678.102
5742712512  -678.237
5771588000  -678.552
5790852675  -678.821
5817678548  -678.458
5845548492  -678.326
5864633388  -678.655
5895040288  -678.897
5916477843  -679.133
5941784884  -679.150
5968550448  -679.321
5988775936  -678.899
6019238547  -678.955
6039412272  -679.273
6067643796  -679.436
6093644283  -679.811
6115295232  -680.039
6144045075  -680.369
6163610787  -680.012
6193017675  -680.075
6214299507  -680.244
6243584000  -680.410
6267663792  -680.571
6292150988  -680.943
6320430000  -681.058
6340969184  -680.755
6369269787  -680.699
6390039236  -680.849
6419130147  -681.008
6439361792  -681.205
6472384096  -681.452
6488937500  -681.792
6522128932  -681.911
6540428592  -681.415
6572128000  -681.532
6591796875  -681.755
6622381948  -681.869
6644213163  -682.101
6672891424  -682.351
6693435675  -682.609
6723657076  -682.243
6742839843  -682.434
6774679552  -682.421
6794995392  -682.719
6825011427  -683.031
6843110144  -683.251
6876621387  -683.428
6894734396  -683.026
6926695803  -683.010
6946617632  -683.324
6976083852  -683.486
6998760500  -683.783
7023905307  -684.034
7051163648  -684.103
7073638092  -684.359
7103386800  -683.627
7125300675  -683.806
7156753376  -683.936
7174510227  -684.271
7207116588  -684.445
7227728928  -684.667
7253951787  -684.772
7281267444  -684.736
7303602843  -684.446
7335069696  -684.663
7355205675  -685.013
7385540067  -685.211
7407217408  -685.436
7435638675  -685.588
7461637564  -685.692
7482310443  -685.343
7515608112  -685.452
7534611500  -685.723
7566145200  -685.907
7589653088  -685.984
7615944675  -686.155
7644962084  -686.245
7664087808  -686.523
7694140347  -685.982
7719124500  -686.270
7741615203  -686.453
7774567947  -686.760
7793764996  -687.015
7821370800  -687.243
7850060032  -687.537
7872923952  -687.686
7905230667  -687.128
7925540864  -687.439
7951497867  -687.668
7982108172  -687.906
8001618075  -688.047
8031393243  -688.136
8058793788  -688.387
8079895827  -688.485
8110752048  -687.931
8135604652  -688.029
8160432075  -688.120
8193532000  -688.323
8212902044  -688.477
8239480947  -688.658
8270640108  -688.787
8290687500  -689.059
8317015227  -688.472
8349270075  -688.694
8368962556  -688.940
8397769392  -689.106
8427991072  -689.115
8447728748  -689.373
8476043148  -689.628
8505729027  -689.735
8526987612  -689.621
8555641227  -689.586
8584503147  -689.728
8606740684  -690.040
8632714347  -690.273
8666880736  -690.388
8686989500  -690.697
8711102988  -690.880
8742168972  -691.077
8767735596  -690.460
8789845923  -690.667
8820075852  -690.845
8848980508  -691.064
8869369856  -691.189
8902250028  -691.405
8930708163  -691.566
8951240448  -691.684
8976926412  -691.116
9006489792  -691.211
9033613312  -691.350
9054881163  -691.618
9086553675  -691.757
9116489984  -691.807
9137288052  -691.987
9162992268  -692.203
9192860208  -692.296
9220796644  -691.838
9241752992  -692.103
9271744947  -692.215
9302791788  -692.368
9325895904  -692.586
9347952123  -692.761
9381139200  -692.827
9410548000  -692.881
9431790764  -692.660
9460825947  -692.579
9491175027  -692.614
9517081500  -692.729
9538484224  -692.959
9563194800  -693.120
9595743408  -693.254
9624416000  -693.334
9645979284  -693.481
9670201875  -692.867
9702931923  -693.044
9732554500  -693.205
9754278944  -693.431
9781915212  -693.640
9809686467  -693.759
9838527867  -693.818
9863386204  -694.075
9885304832  -694.228
9918060012  -693.849
9947060172  -694.139
9973304064  -694.212
9995385172  -694.362
10022866803  -694.547
10054103643  -694.724
10082258352  -694.806
10106279712  -695.104
10128556588  -695.233
10157530032  -694.745
10192123107  -694.809
10217991452  -695.039
10240432128  -695.217
10266750000  -695.306
10295200683  -695.435
10326858723  -695.702
10353128468  -695.786
10375766496  -695.941
10398437500  -695.408
10428491043  -695.602
10461416112  -695.666
10489451756  -695.870
10512288000  -695.986
10537020675  -696.071
10566911403  -696.206
10601124075  -696.448
10626966500  -696.638
10650001824  -696.454
10673070412  -696.369
10701943587  -696.494
10735297200  -696.641
10765467648  -696.790
10788913152  -697.003
10812181828  -697.188
10836751212  -697.354
10870314075  -697.477
10901758572  -697.572
10929027168  -697.084
10952496796  -697.269
10976000000  -697.409
11005084467  -697.535
11034539712  -697.774
11065127472  -697.881
11094020500  -698.090
11117725664  -698.205
11142879075  -698.310
11174715072  -697.888
11203296300  -698.089
11234116908  -698.248
11260666112  -698.394
11284607988  -698.586
11308583776  -698.579
11332593500  -698.737
11365576803  -698.884
11396619675  -698.977
11425483107  -699.129
11453152000  -698.686
11477365844  -698.831
11501613792  -699.006
11530140075  -699.196
11562524172  -699.292
11596072752  -699.422
11619585675  -699.564
11647819008  -699.736
11672306356  -699.954
11696828000  -699.484
11726251200  -699.462
11757782448  -699.573
11787099372  -699.702
11818712268  -699.775
11844679424  -699.877
11869441812  -700.067
11894238688  -700.190
11920611888  -700.275
11952403200  -700.432
11979686592  -699.806
12010417587  -699.872
12043745536  -700.038
12068784500  -700.127
12093858144  -700.338
12118966492  -700.484
12147476067  -700.534
12179568267  -700.655
12207109563  -700.702
12235831488  -700.803
12268040112  -700.519
12295698656  -700.665
12321085500  -700.839
12346507264  -700.973
12371963972  -701.250
12401926848  -701.418
12429718272  -701.523
12458700747  -701.685
12491201187  -701.846
12519092403  -701.943
12549342987  -701.477
12576878500  -701.655
12602650784  -701.800
12628458252  -701.933
12654300928  -702.099
12680178836  -702.143
12710514843  -702.323
12739822668  -702.456
12771513027  -702.643
12804418683  -702.776
12831480000  -702.177
12860926875  -702.230
12888473332  -702.431
12914669408  -702.568
12940900956  -702.740
12967168000  -702.835
12993470564  -703.013
13019808672  -703.131
13048998912  -703.278
13078694187  -703.310
13110802992  -702.871
13138185987  -702.956
13167982512  -703.112
13203782892  -703.249
13230067392  -703.282
13258455084  -703.487
13285149952  -703.568
13311880628  -703.644
13338647136  -703.829
13365449500  -704.044
13392287744  -703.778
13419605772  -703.697
13446104112  -703.780
13473834867  -703.840
13508840448  -703.975
13537844928  -704.052
13564459692  -704.165
13597158987  -704.253
13626258075  -704.455
13655388267  -704.540
13682118267  -704.699
13712524992  -704.104
13742965467  -704.238
13771804000  -704.411
13799183324  -704.488
13826598912  -704.637
13854050788  -704.790
13881538976  -704.887
13909063500  -705.078
13936624384  -705.264
13964221652  -705.468
13991855328  -705.121
14019525436  -705.196
14047232000  -705.302
14074975044  -705.347
14102754592  -705.534
14130642483  -705.640
14164016832  -705.657
14192477883  -705.687
14217249843  -705.918
14251966875  -706.116
14281758027  -706.159
14306607747  -705.627
14337700272  -705.750
14365089612  -705.806
14394998700  -705.848
14427435312  -705.978
14452411392  -706.088
14481160587  -706.194
14512442112  -706.295
14539997772  -706.429
14566325283  -706.581
14598954243  -706.771
14626591875  -706.270
14656771827  -706.298
14686982883  -706.414
14715964332  -706.483
14744974347  -706.531
14777802675  -706.598
14799287088  -706.778
14829644592  -706.987
14863833963  -707.001
14891721075  -707.062
14917095675  -707.247
14948844300  -706.748
14980626675  -706.859
15007349952  -706.972
15036645627  -707.166
15064694307  -707.270
15094045872  -707.374
15125982147  -707.486
15152834700  -707.575
15182271963  -707.730
15209174412  -707.755
15236100675  -707.839
15263050752  -707.342
15295165227  -707.483
15324740352  -707.520
15350481072  -707.629
15380109603  -707.783
15409766700  -707.837
15439452363  -707.970
15471751788  -708.070
15496321923  -708.286
15526090800  -708.421
15559776972  -708.515
15584416875  -708.031
15611673132  -708.275
15644152107  -708.397
15671460528  -708.523
15701397075  -708.691
15732665667  -708.889
15758746587  -709.001
15787460547  -709.102
15817507632  -709.138
15843658752  -709.284
15869831472  -709.336
15903888300  -708.995
15931422387  -709.130
15957672224  -709.216
15990504192  -709.340
16018117888  -709.474
16048397876  -709.482
16078716000  -709.735
16109072284  -709.781
16139466752  -709.876
16169899428  -709.980
16200370336  -710.102
16230879500  -709.954
16261426944  -709.582
16292012692  -709.752
16322636768  -709.779
16353299196  -709.939
16384000000  -710.210
16411132332  -710.337
16436437083  -710.516
16468428843  -710.680
16497781947  -710.763
16525825200  -710.866
16555229388  -710.911
16580644947  -710.383
16607419227  -710.519
16640917452  -710.650
16669082043  -710.727
16694584812  -710.900
16725482667  -711.055
16755411712  -711.083
16786613588  -711.180
16817854176  -711.239
16849133500  -711.288
16880451584  -711.339
16911808452  -711.317
16943204128  -711.071
16974638636  -711.108
16999428528  -711.215
17033319603  -711.311
17061814188  -711.295
17087615523  -711.467
17118874800  -711.594
17146080000  -711.754
17173306800  -711.915
17203281228  -711.987
17230553388  -712.167
17259300608  -711.841
17291124756  -711.750
17322988000  -711.922
17354890364  -712.087
17386831872  -712.193
17418812548  -712.221
17450832416  -712.324
17475600987  -712.424
17507212992  -712.476
17534724912  -712.588
17563635675  -712.757
17593948683  -712.873
17618769675  -712.353
17644988592  -712.451
17676070884  -712.588
17708405152  -712.748
17740778828  -712.835
17773191936  -712.908
17805644500  -713.019
17838136544  -713.036
17862385707  -713.100
17894345472  -713.210
17923551075  -713.270
17951388075  -713.362
17980640172  -712.994
18007126875  -713.014
18035028675  -713.085
18068539347  -713.177
18099497056  -713.389
18132345500  -713.516
18165233664  -713.571
18198161572  -713.601
18223930800  -713.788
18247788243  -713.840
18278685747  -713.962
18306797067  -714.028
18330708672  -713.556
18363398112  -713.706
18396564988  -713.764
18429771776  -713.811
18463018500  -713.962
18496305184  -714.100
18526806675  -714.188
18553692492  -714.306
18586264563  -714.350
18607522608  -714.442
18631629747  -714.542
18663338844  -714.612
18696865792  -714.294
18730432868  -714.300
18764040096  -714.338
18797687500  -714.458
18826474572  -714.588
18855003852  -714.676
18887839227  -714.736
18910698075  -714.820
18935000748  -714.899
18967905675  -714.996
19000416964  -715.050
19034346272  -715.166
19068226875  -715.255
19098374832  -714.886
19127109312  -714.913
19150112448  -715.004
19178885808  -715.118
19209121083  -715.228
19238770688  -715.278
19272983076  -715.418
19307236000  -715.522
19341529484  -715.640
19367885403  -715.701
19401164172  -715.777
19428676875  -715.858
19451860587  -715.347
19480859667  -715.515
19513606144  -715.563
19548143492  -715.665
19582721568  -715.764
19617340396  -715.938
19640740707  -716.087
19666965267  -716.167
19696124187  -716.206
19721441632  -716.277
19756223708  -716.308
19791046656  -716.402
19825910500  -716.380
19859813307  -715.999
19883252763  -716.158
19916971200  -716.235
19946314800  -716.372
19969805232  -716.450
20000844000  -716.592
20035953724  -716.528
20071104512  -716.616
20103669963  -716.712
20136099987  -716.823
20159701875  -716.912
20186270523  -717.040
20212856667  -716.656
20247475252  -716.753
20282872928  -716.916
20316413547  -717.051
20346049827  -717.097
20371257648  -717.182
20396481075  -717.285
20426175675  -717.396
20460480268  -717.476
20496125696  -717.530
20528787852  -717.663
20560068675  -717.811
20580935787  -717.940
20607780483  -717.465
20642107500  -717.624
20674973956  -717.679
20710868000  -717.680
20746756800  -717.769
20776705200  -717.891
20803677228  -718.023
20829166875  -718.132
20854859616  -718.274
20890961500  -718.342
20927105024  -718.419
20961362763  -718.510
20989959948  -718.504
21011044032  -718.046
21036660363  -718.160
21072096000  -718.262
21108448084  -718.333
21144841952  -718.345
21174048432  -718.525
21204303552  -718.670
21230037387  -718.674
21254274500  -718.852
21290835744  -718.947
21327438892  -718.997
21363497307  -719.053
21389327532  -719.127
21418215075  -718.726
21442556547  -718.845
21474271004  -718.934
21511084032  -718.998
21547687500  -719.056
21573628803  -719.154
21595003947  -719.256
21625558227  -719.320
21658756864  -719.411
21695780372  -719.534
21729604347  -719.571
21760253667  -719.675
21783254832  -719.752
21809337507  -719.364
21844296324  -719.399
21881530912  -719.514
21916901187  -719.656
21943063728  -719.793
21975403707  -719.937
22000059675  -720.004
22030892384  -720.066
22068338652  -720.156
22103456688  -720.294
22129730307  -720.359
22154472675  -720.457
22180932000  -720.588
22218548044  -720.359
22256206592  -720.117
22287699747  -720.215
22317187500  -720.335
22338927792  -720.372
22369437500  -720.519
22407266304  -720.676
22445137732  -720.700
22474265427  -720.820
22499199603  -720.894
22525707312  -721.026
22559008000  -721.060
22597050164  -721.098
22628767500  -721.176
22656915648  -720.805
22681950912  -720.904
22711433216  -720.932
22749646500  -720.996
22787902624  -721.106
22815182547  -721.241
22840305075  -721.316
22873299372  -721.470
22902928276  -721.569
22941356000  -721.591
22974000300  -721.613
23002362288  -721.703
23032318923  -721.710
23057560683  -721.299
23095496736  -721.350
23134139500  -721.369
23157084492  -721.501
23182394508  -721.555
23212468107  -721.693
23250326368  -721.721
23289141596  -721.779
23313912075  -721.837
23344070832  -721.936
23366901604  -721.991
23405846432  -722.056
23444834508  -722.068
23474453292  -722.234
23498343027  -721.779
23523838803  -721.866
23562058464  -722.003
23601219772  -722.064
23630752512  -722.168
23656320000  -722.260
23685099948  -722.288
23718964000  -722.375
23758298924  -722.438
23784364800  -722.533
23816430000  -722.561
23840493075  -722.655
23876564576  -722.798
23914362267  -722.813
23943298707  -722.409
23969034675  -722.532
23995222052  -722.574
24034861728  -722.646
24074545036  -722.724
24102761868  -722.793
24128583372  -722.930
24156033867  -722.974
24193856992  -723.076
24228772272  -723.147
24253042707  -723.259
24283802700  -723.279
24313562500  -723.375
24353551904  -723.311
24384313008  -722.933
24415156107  -723.011
24439519692  -723.072
24473783156  -723.141
24513948000  -723.261
24548492043  -723.367
24569664012  -723.485
24595734348  -723.533
24634706148  -723.641
24675046816  -723.633
24700153932  -723.674
24723025200  -723.770
24755860224  -723.842
24796333012  -723.848
24827714352  -723.520
24849006363  -723.684
24877410876  -723.827
24918016000  -723.888
24958665284  -723.982
24980235003  -724.057
25011452592  -724.231
25040096428  -724.268
25080878336  -724.347
25118397027  -724.382
25144756803  -724.477
25164535707  -724.550
25203489692  -724.656
25244448768  -724.685
25278415308  -724.391
25299899667  -724.447
25326500000  -724.545
25367592204  -724.682
25400832768  -724.756
25427340288  -724.789
25452203643  -724.838
25491135456  -724.945
25531848027  -724.992
25555101075  -725.059
25578364707  -725.082
25615079172  -725.156
25656482848  -725.246
25686513072  -725.288
25708170123  -724.846
25739839152  -724.921
25780961524  -725.054
25816592268  -725.065
25839974592  -725.136
25870053132  -725.289
25905842176  -725.344
25947558500  -725.300
25970441292  -725.400
25993893168  -725.533
26031125452  -725.616
26072976128  -725.619
26101236528  -725.711
26126427123  -725.766
26156812000  -725.465
26198797244  -725.335
26222262192  -725.465
26255930112  -725.522
26282902468  -725.620
26325022496  -725.687
26355376323  -725.734
26382377187  -725.873
26409397504  -725.843
26451652532  -725.848
26485444800  -725.901
26504052147  -726.017
26536297756  -726.074
26578688000  -726.091
26609052123  -726.183
26636182587  -725.797
26663603872  -725.898
26706129548  -725.949
26739744300  -726.052
26770341888  -726.200
26791316500  -726.251
26833977824  -726.342
26867349675  -726.351
26894611467  -726.467
26921887083  -726.506
26962233476  -726.602


==> data/ht_log2_r3_p7.dat <==
8788  -246.872
10976  -382.689
11907  -255.126
16384  -314.303
16875  -300.901
16875  -292.822
27436  -250.990
27436  -239.222
33075  -212.641
33075  -191.377
33075  -173.979
34992  -212.826
41067  -224.036
42592  -252.294
42592  -255.432
48668  -258.926
49923  -282.897
57132  -289.491
62500  -306.776
62500  -299.894
62500  -314.663
64827  -300.360
64827  -287.301
64827  -275.330
64827  -264.317
67500  -286.456
70227  -269.521
70227  -266.659
70304  -257.464
70304  -248.882
70304  -253.293
70304  -259.338
70304  -245.595
70304  -238.371
75843  -241.771
87723  -254.063
87808  -264.823
87808  -276.830
93987  -278.256
97200  -280.498
97200  -280.114
97556  -291.780
97556  -293.338
97556  -301.126
110592  -309.135
110592  -318.471
110592  -325.138
110592  -327.077
110592  -335.708
110592  -345.091
110592  -351.850
119164  -366.548
128547  -365.604
132300  -350.034
147852  -357.696
157216  -365.042
157216  -360.065
171500  -366.826
177147  -357.746
186624  -372.058
202612  -383.378
219488  -388.210
219488  -391.867
223587  -378.880
237276  -375.707
254043  -379.800
264627  -388.790
270000  -388.573
275684  -386.036
275684  -384.406
292032  -378.166
297675  -378.612
318028  -382.573
320787  -383.314
332667  -385.299
340736  -393.175
357075  -397.118
364500  -396.667
375948  -398.833
388800  -400.336
389344  -404.318
389344  -404.410
389344  -403.738
395307  -386.180
395307  -382.117
408483  -385.405
415292  -386.960
421875  -387.839
442368  -393.963
449307  -398.055
463347  -393.787
470596  -402.623
470596  -413.650
499392  -414.803
500000  -413.153
529200  -411.285
544428  -409.286
559872  -409.651
562432  -408.241
591408  -411.216
599427  -412.588
629856  -410.535
648675  -411.856
665500  -414.044
682587  -413.587
699867  -402.734
702464  -406.239
735075  -408.915
740772  -410.836
771147  -413.637
771147  -423.117
780448  -422.190
780448  -419.630
821516  -423.977
821516  -414.854
821516  -414.302
934092  -411.501
1037232  -412.804
1098500  -401.043
1156923  -408.378
1257728  -413.597
1366875  -418.761
1431644  -431.256
1542267  -435.356
1620896  -432.400
1826132  -434.454
10921392  -451.711
20710868  -468.089
31049568  -481.100
41850675  -488.091
52995627  -490.753
64777108  -496.805
76295547  -500.563
88650288  -503.775
101094075  -506.251
113490500  -510.781
127420052  -511.973
141150208  -513.333
155520000  -515.056
170034196  -515.294
183785787  -519.237
198876492  -520.594
213650163  -522.070
228266500  -524.310
243000000  -526.229
257924804  -527.522
273671716  -527.730
288178803  -529.530
304637787  -530.229
320064723  -531.815
335491875  -532.291
351087372  -533.037
366935404  -534.732
382934412  -535.862
399376332  -536.947
415292000  -538.433
431400704  -537.860
447920672  -538.929
464857088  -539.732
481966875  -540.701
497374128  -542.146
515150500  -543.045
530604000  -543.143
547479243  -544.329
565683044  -545.353
582126304  -546.263
598885164  -545.752
615962624  -546.543
633361684  -547.807
651085344  -548.207
669136604  -548.003
686115387  -549.461
702820908  -549.767
721448500  -549.645
739093248  -550.398
756713772  -551.567
775409787  -551.328
792621148  -552.938
811116747  -552.777
829898752  -553.212
846834944  -553.980
865878363  -554.184
884323683  -555.475
902963403  -555.452
921385588  -556.231
939540452  -557.487
957796272  -556.913
976562500  -558.132
995432756  -557.848
1013252652  -558.755
1032530112  -558.264
1050641388  -559.431
1068359936  -560.479
1088391168  -560.672
1106957043  -561.401
1124045500  -561.118
1144764716  -562.385
1164033612  -562.107
1181829312  -563.113
1203052000  -562.625
1221455052  -563.250
1241154932  -562.832
1259889147  -563.836
1280054016  -563.475
1298169612  -565.145
1319600187  -564.583
1337021536  -565.329
1356473088  -564.742
1377888404  -565.614
1395654656  -565.500
1414102563  -566.384
1435678128  -566.436
1455977376  -566.388
1474526700  -566.800
1494547200  -566.847
1515107187  -568.160
1536214923  -567.912
1556068000  -568.593
1575331348  -568.670
1594753024  -569.439
1614333676  -569.297
1634073952  -569.950
1654072083  -570.136
1674421875  -570.001
1694259004  -571.619
1714644256  -571.133
1735192372  -571.870
1755904000  -571.632
1776779788  -572.005
1797820384  -572.450
1819026436  -572.609
1839915675  -573.911
1858685643  -573.474
1879803072  -574.187
1899680688  -574.074
1920194748  -574.102
1942038747  -575.170
1961321283  -574.919
1980236592  -575.870
2002264736  -575.935
2025046292  -575.987
2045039643  -576.858
2063398432  -576.814
2086640500  -577.301
2108022192  -577.776
2128109868  -577.798
2149471188  -578.595
2170991403  -578.537
2189373728  -578.301
2213322732  -579.475
2231940528  -579.196
2254239904  -579.618
2276842203  -580.207
2295424764  -580.124
2317686075  -580.981
2337108224  -580.803
2360912427  -580.925
2379293284  -581.325
2402500203  -581.699
2421982944  -581.250
2446506747  -582.357
2465180204  -582.343
2490394032  -582.488
2508888064  -583.226
2533102092  -583.178
2553109524  -583.753
2575118412  -583.770
2597847584  -583.761
2617480332  -584.431
2640926700  -584.482
2661354468  -584.310
2683824300  -585.362
2707344608  -585.373
2725888000  -585.162
2748818700  -586.104
2772616500  -585.958
2791456412  -585.993
2815693488  -586.908
2838929152  -587.112
2858067936  -586.654
2880582507  -587.587
2904056307  -587.567
2925730804  -587.273
2945257308  -587.808
2966552748  -587.900
2992078683  -588.019
3014284000  -588.549
3036010032  -588.766
3056659200  -588.722
3080838348  -588.727
3104606236  -589.613
3124919844  -589.461
3145321868  -589.408
3167385147  -589.977
3191410368  -589.884
3214937088  -589.697
3238230272  -590.764
3259122016  -590.644
3280103424  -590.538
3301174688  -591.368
3324272832  -591.547
3348283392  -591.405
3372380352  -591.135
3395352492  -591.979
3417187500  -592.086
3439701963  -591.857
3462092708  -592.692
3483935500  -592.618
3505869972  -592.547
3527896316  -593.281
3550014724  -593.335
3572225388  -593.272
3595633200  -593.195
3618727083  -594.000
3643149312  -593.788
3662620443  -593.479
3687821163  -594.227
3711208752  -594.291
3733400187  -594.146
3756931632  -594.280
3780537003  -594.996
3801012075  -594.917
3824112627  -594.666
3846638592  -595.348
3869877168  -595.302
3892969084  -595.308
3917214675  -595.315
3940299500  -596.181
3964107892  -596.209
3988011996  -595.988
4012012004  -596.305
4036108108  -596.766
4060300500  -596.844
4084165827  -596.590
4106778003  -597.356
4126781763  -597.355
4151520000  -597.366
4174989075  -597.413
4195158075  -598.151
4219911328  -598.277
4244832000  -598.209
4269850592  -598.349
4294688688  -599.259
4317192675  -599.107
4341124800  -599.033
4364436492  -599.766
4383651164  -599.616
4409211748  -599.691
4434871500  -599.674
4459695408  -600.187
4481931312  -600.183
4504222512  -600.018
4527268227  -599.926
4551774912  -600.526
4577781344  -600.683
4600986732  -600.609
4622865075  -600.507
4644795312  -601.139
4670303508  -600.963
4696965500  -601.021
4721602752  -600.942
4740903027  -601.453
4764064000  -601.537
4791081312  -601.468
4818200576  -601.341
4841609787  -601.973
4861153548  -601.805
4886446036  -601.635
4913462700  -601.682
4936070907  -602.206
4956535827  -602.139
4983067904  -602.227
5010906208  -602.369
5031444627  -603.081
5052857764  -602.854
5080214403  -603.005
5104687500  -602.959
5124754683  -603.811
5151653888  -603.626
5180116000  -603.496
5198671152  -603.591
5223005428  -604.068
5250501675  -604.113
5272362252  -604.033
5295012768  -603.901
5324000000  -604.813
5348851875  -604.774
5368631427  -604.523
5396930500  -604.635
5419770048  -605.227
5441213232  -605.207
5470524000  -605.257
5492695563  -605.258
5515054128  -605.791
5544783500  -605.720
5566883787  -605.710
5589660128  -605.629
5617397952  -605.713
5636887227  -606.307
5664991468  -606.441
5690068803  -606.460
5711254272  -606.366
5740996608  -607.092
5765573763  -606.975
5786924364  -607.013
5816979468  -607.038
5837605632  -607.755
5864013824  -607.587
5890925907  -607.490
5910594476  -607.542
5941784884  -607.554
5959722123  -608.286
5988775936  -608.281
6010372800  -608.110
6036014092  -608.122
6064474563  -608.855
6083913267  -608.744
6114754827  -608.718
6135901875  -608.692
6163195500  -608.901
6185659392  -609.338
6211345248  -609.328
6238080000  -609.244
6259745124  -609.133
6291546075  -609.949
6311345067  -609.902
6340969184  -609.934
6362636427  -609.867
6390039236  -609.906
6409974528  -610.592
6439361792  -610.696
6465841875  -610.717
6488937500  -610.645
6516916992  -611.235
6538767008  -611.143
6568193043  -611.140
6588850964  -611.092
6617979072  -611.122
6639190016  -611.674
6669650403  -611.684
6689784812  -611.596
6721522668  -611.637
6740636000  -612.266
6769320012  -612.569
6791744228  -612.629
6818144787  -612.542
6843110144  -612.433
6869728827  -612.987
6894734396  -613.082
6919778187  -612.990
6946617632  -612.955
6969141612  -612.776
6998760500  -613.451
7016939307  -613.443
7046568675  -613.565
7068689316  -613.358
7096381488  -613.358
7121440512  -614.130
7149005568  -614.129
7174453500  -614.061
7198296768  -614.026
7227728928  -614.173
7247757312  -614.504
7277869548  -614.486
7299172192  -614.428
7328491875  -614.409
7353062500  -614.840
7375719168  -615.076
7407217408  -615.061
7428471363  -614.948
7461637564  -615.019
7479836672  -615.447
7509302883  -615.712
7534611500  -615.684
7558011747  -615.607
7589653088  -615.483
7608690963  -616.148
7640451468  -616.054
7663457952  -615.987
7686849483  -615.937
7716946572  -615.983
7737739744  -616.698
7767239067  -616.759
7793764996  -616.635
7814938563  -616.644
7848046827  -616.585
7868885108  -617.077
7897840443  -617.178
7925540864  -617.148
7946865072  -617.064
7973754075  -617.060
8001504000  -617.146
8021151792  -617.543
8051895747  -617.613
8077950976  -617.474
8102330883  -617.426
8135604652  -617.431
8154883328  -618.086
8184858867  -618.113
8211205467  -618.121
8232302592  -617.937
8261191728  -617.921
8290687500  -618.791
8310210304  -618.712
8338827852  -618.633
8368962556  -618.593
8388608000  -618.488
8420641200  -619.117
8447728748  -619.114
8467497216  -618.910
8496147267  -618.861
8524908747  -618.815
8546879488  -619.297
8573914800  -619.346
8606663532  -619.326
8626756352  -619.264
8655903675  -619.163
8685902592  -619.248
8707129344  -619.912
8731483803  -619.810
8761613292  -619.786
8788000000  -619.788
8810318592  -619.707
8844492627  -620.353
8869369856  -620.288
8891467443  -620.289
8919908352  -620.253
8951240448  -620.228
8971786516  -620.792
8995644243  -620.990
9028200492  -621.010
9054285188  -620.940
9075660012  -620.894
9106377075  -620.758
9137288052  -621.396
9158117728  -621.318
9182898828  -621.236
9216789552  -621.205
9241752992  -621.240
9262741068  -621.790
9291769227  -621.676
9320842800  -621.661
9347011132  -621.593
9369064368  -621.511
9402288867  -621.501
9431790764  -622.254
9453065472  -622.232
9481053267  -622.208
9508394412  -622.215
9538484224  -622.050
9559919012  -622.477
9586583523  -622.641
9616114368  -622.625
9645979284  -622.677
9667574752  -622.586
9692697843  -622.534
9727515747  -623.014
9754278944  -622.976
9776035692  -622.915
9797824768  -622.922
9828222507  -622.912
9859154787  -622.904
9885304832  -623.593
9907255908  -623.535
9934626348  -623.502
9964688067  -623.395
9995385172  -623.344
10017498848  -623.747
10042644492  -623.929
10073912112  -623.881
10101050028  -623.921
10128556588  -623.890
10150866176  -623.846
10179537003  -624.447
10207866672  -624.464
10238338683  -624.374
10262905636  -624.397
10285412000  -624.306
10314189675  -624.254
10345876875  -624.825
10372320000  -624.651
10398437500  -624.519
10421141504  -624.585
10447602507  -624.562
10479493827  -624.579
10509302907  -625.196
10535157364  -625.140
10558059872  -625.058
10587218508  -624.994
10618251147  -625.058
10649329200  -625.032
10673070412  -625.744
10696172288  -625.645
10723456107  -625.612
10750377132  -625.636
10779489747  -625.532
10812181828  -625.662
10835483936  -626.112
10858819500  -626.112
10886572800  -626.084
10918040787  -626.085
10949554188  -626.062
10976000000  -626.150
10999536804  -626.672
11023107232  -626.622
11050920747  -626.536
11084813388  -626.537
11116566387  -626.470
11141464572  -626.516
11165237248  -626.872
11190100428  -626.802
11220902892  -626.809
11248440867  -626.769
11280427200  -626.724
11308583776  -626.783
11332593500  -627.357
11356637184  -627.285
11384419212  -627.183
11413267200  -627.182
11444375088  -627.236
11476638603  -627.228
11501613792  -627.977
11525895868  -628.018
11550212096  -627.958
11581529067  -627.953
11609505792  -627.970
11638637388  -627.899
11672306356  -628.467
11696828000  -628.375
11721383964  -628.340
11745974272  -628.275
11775819312  -628.187
11806287867  -628.209
11835665163  -628.880
11866210992  -628.858
11894238688  -628.782
11919070076  -628.783
11943936000  -628.824
11968836484  -628.737
11997892800  -629.480
12032066700  -629.466
12062864763  -629.360
12093702192  -629.327
12118966492  -629.356
12144109568  -629.230
12169287396  -629.703
12194500000  -629.750
12223189683  -629.734
12259983987  -629.734
12286464048  -629.764
12314125872  -629.745
12346507264  -629.739
12371963972  -630.145
12397455648  -630.180
12422982316  -630.064
12448544000  -630.014
12478428108  -629.963
12508629552  -629.968
12536540208  -630.626
12570307083  -630.618
12600619443  -630.574
12625129152  -630.403
12654300928  -630.346
12680178836  -630.326
12706092000  -630.671
12732040444  -630.914
12758024192  -630.886
12791486412  -630.836
12818534067  -630.885
12846788163  -630.870
12879790587  -630.856
12912835347  -631.349
12940010928  -631.323
12967168000  -631.362
12993470564  -631.330
13019808672  -631.381
13046182348  -631.349
13072591616  -631.690
13099036500  -631.843
13126276827  -631.760
13156059852  -631.653
13189456908  -631.714
13218116652  -631.605
13248003627  -631.586
13279121883  -632.183
13307878827  -632.266
13335466752  -632.167
13365449500  -632.149
13391930907  -632.136
13419161892  -631.967
13446071968  -632.232
13473017996  -632.593
13500000000  -632.564
13527018004  -632.548
13554072032  -632.589
13582621107  -632.546
13612917132  -632.541
13639605552  -633.202
13668750000  -633.148
13696709283  -633.135
13728349827  -633.115
13758807852  -633.097
13786859043  -633.068
13816160307  -633.057
13849161408  -633.518
13878528768  -633.488
13904250723  -633.525
13936129947  -633.537
13964221652  -633.479
13991855328  -633.431
14019525436  -633.683
14047232000  -634.004
14074975044  -633.936
14102754592  -633.922
14130570668  -633.905
14158423296  -633.897
14186312500  -633.820
14214238304  -634.308
14242200732  -634.542
14270199808  -634.444
14298235556  -634.387
14326308000  -634.426
14355126828  -634.304
14383779147  -634.283
14413707675  -634.792
14439920652  -634.730
14467407408  -634.716
14501176875  -634.633
14528721843  -634.632
14555039148  -634.667
14586400323  -634.667
14614026075  -635.195
14642935488  -635.173
14674391163  -635.153
14702100075  -635.120
14732357787  -635.154
14763909312  -635.108
14790438675  -635.046
14816991852  -635.678
14851166643  -635.687
14877774252  -635.630
14904405675  -635.617
14936140800  -635.577
14966638272  -635.524
14994621612  -635.532
15025178700  -636.075
15051941667  -636.014
15080004603  -636.056
15115758867  -636.012
15141323547  -635.945
15169469643  -635.891
15198923052  -635.788
15227122608  -636.368
15251497803  -636.254
15284884923  -636.259
15313164075  -636.255
15338895075  -636.209
15369800787  -636.212
15398158347  -636.253
15427832832  -636.731
15460120107  -636.667
15484681008  -636.645
15514438707  -636.628
15546816432  -636.567
15576633747  -636.532
15598690992  -636.514
15629857200  -637.026
15657723904  -636.926
15687548132  -636.832
15717410208  -636.832
15747310156  -636.710
15777248000  -636.713
15807223764  -636.752
15837237472  -637.266
15867289148  -637.396
15897378816  -637.350
15927506500  -637.268
15957672224  -637.271
15987876012  -637.325
16018117888  -637.404
16048397876  -637.650
16078716000  -638.094
16109072284  -638.004
16138027008  -637.990
16168405707  -637.935
16200370336  -637.868
16226601075  -637.913
16253088075  -637.859
16288879788  -638.245
16315417548  -638.256
16340648427  -638.262
16372546875  -638.231
16401814443  -638.258
16425780075  -638.153
16456428288  -638.144
16487105067  -638.676
16515139248  -638.642
16544533932  -638.707
16569941283  -638.609
16599982172  -638.711
16631534547  -638.683
16662038116  -638.577
16693124000  -639.067
16724248524  -639.330
16755411712  -639.238
16786613588  -639.186
16817854176  -639.196
16849133500  -639.156
16879050243  -639.200
16908766875  -639.085
16939862208  -639.620
16965571203  -639.548
16992654363  -639.417
17023826700  -639.494
17049599307  -639.440
17078107500  -639.423
17107998768  -639.372
17136555723  -639.854
17164062500  -639.900
17195769504  -639.879
17227515532  -639.840
17259300608  -639.922
17291124756  -639.847
17322988000  -639.856
17352176427  -639.876
17379566307  -640.493
17412462675  -640.494
17438527692  -640.450
17461865547  -640.420
17492090643  -640.423
17523717552  -640.306
17551242432  -640.321
17581544748  -640.785
17611520476  -640.769
17643776000  -640.786
17676070884  -640.736
17708405152  -640.728
17740368603  -640.704
17769448332  -640.705
17801324883  -640.633
17827679232  -641.239
17849887488  -641.247
17881836075  -641.220
17911031472  -641.157
17937466875  -641.201
17968500000  -641.250
18001189804  -641.253
18033919232  -641.511
18066688308  -641.734
18099497056  -641.699
18131455692  -641.741
18153852300  -641.572
18184670208  -641.553
18211306707  -641.539
18237962700  -641.415
18264638187  -641.916
18297184000  -641.870
18330271124  -641.982
18363398112  -641.956
18396564988  -641.890
18429332652  -641.900
18457559532  -641.812
18487221003  -641.779
18511250112  -642.438
18540954675  -642.353
18573515568  -642.319
18596405236  -642.328
18629852000  -642.409
18663338844  -642.350
18696865792  -642.330
18729636588  -642.295
18756669123  -642.886
18786569868  -642.871
18812218032  -642.806
18839310075  -642.740
18873559467  -642.740
18898871008  -642.650
18932679356  -642.696
18966528000  -642.858
19000416964  -643.101
19034346272  -643.070
19059617547  -643.084
19085451363  -643.066
19111302675  -643.014
19138609152  -642.953
19170467424  -642.961
19204598812  -643.244
19238770688  -643.387
19272983076  -643.446
19304301267  -643.433
19330300323  -643.366
19354871052  -643.334
19386691632  -643.301
19415642112  -643.272
19444653536  -643.735
19479109500  -643.881
19513606144  -643.953
19548143492  -643.924
19575255852  -643.879
19602891675  -643.860
19629090963  -643.850
19655307747  -643.779
19686700404  -644.283
19721441632  -644.310
19756223708  -644.305
19791046656  -644.252
19823216832  -644.289
19848098763  -644.225
19871531307  -644.225
19905239808  -644.226
19933107507  -644.715
19965775316  -644.698
20000844000  -644.724
20035953724  -644.696
20063905200  -644.642
20091883707  -644.581
20124304227  -644.573
20149374348  -644.574
20176803500  -645.109
20212118784  -645.167
20247475252  -645.187
20279398572  -645.240
20306045952  -645.211
20331228987  -645.210
20359393200  -645.085
20389313444  -645.064
20424876192  -645.354
20460480268  -645.566
20496043008  -645.549
20516877612  -645.529
20546659692  -645.535
20569010427  -645.476
20603310332  -645.502
20639121408  -645.454
20674973956  -645.646
20710847232  -646.011
20736279963  -645.963
20763225747  -646.020
20793186027  -645.940
20818799348  -645.922
20854859616  -645.929
20890961500  -645.881
20925267867  -645.928
20952336123  -646.390
20980927152  -646.365
21000500667  -646.342
21035785676  -646.341
21072096000  -646.362
21108448084  -646.295
21137770800  -646.310
21163464243  -646.255
21193711803  -646.723
21219439212  -646.657
21254274500  -646.677
21290835744  -646.658
21327057675  -646.675
21352865868  -646.634
21381728787  -646.573
21412131867  -646.607
21437500000  -647.140
21474271004  -647.164
21508042752  -647.215
21538535472  -647.164
21562945200  -647.113
21584836256  -647.089
21621775500  -647.063
21658756864  -647.010
21695780372  -646.989
21721945392  -647.552
21749523948  -647.472
21770986032  -647.477
21807104000  -647.454
21844296324  -647.459
21881530912  -647.451
21907671075  -647.465
21932289027  -647.424
21964621068  -647.810
21993488500  -647.759
22030892384  -647.800
22060216512  -647.772
22089553443  -647.737
22117364307  -647.627
22143358436  -647.645
22180932000  -647.638
22218548044  -647.741
22248929772  -648.188
22276840752  -648.168
22304769228  -648.188
22331651296  -648.135
22369437500  -648.153
22405767723  -648.146
22436890083  -648.141
22463361072  -648.102
22488289200  -648.668
22521008556  -648.657
22559008000  -648.707
22592825883  -648.637
22617825723  -648.617
22644403200  -648.638
22673262748  -648.586
22711433216  -648.547
22749646500  -648.634
22783798827  -649.000
22804195788  -648.935
22830882507  -648.899
22864543488  -648.947
22902928276  -648.976
22941356000  -648.969
22964550192  -648.955
22996058112  -648.873
23022856827  -649.347
23056897028  -649.388
23095496736  -649.373
23125466412  -649.329
23150759148  -649.292
23174483643  -649.312
23211554292  -649.301
23250326368  -649.272
23283772812  -649.341
23307565347  -649.789
23337720000  -649.743
23366901604  -649.734
23405846432  -649.703
23439436992  -649.689
23466492747  -649.666
23493564108  -649.592
23522940500  -649.625
23562058464  -649.743
23600409075  -650.030
23625960147  -650.009
23651525043  -649.984
23680302075  -649.927
23718964000  -649.982
23757126363  -649.985
23782762107  -649.889
23811618843  -649.825
23837283963  -650.298
23876564576  -650.341
23912755200  -650.333
23938474752  -650.254
23964208128  -650.255
23995222052  -650.248
24034861728  -650.303
24073729200  -650.262
24097921875  -650.207
24123740787  -650.662
24154042644  -650.644
24193856992  -650.688
24223919643  -650.661
24249805947  -650.660
24280563888  -650.604
24313562500  -650.578
24353551904  -650.609
24382690227  -650.553
24411908547  -651.010
24437895075  -650.940
24473783156  -650.938
24513948000  -650.901
24543607500  -650.875
24564777363  -650.797
24594409472  -650.818
24634706148  -650.789
24675046816  -650.787
24698520675  -651.386
24721391187  -651.303
24755860224  -651.351
24796333012  -651.347
24822802107  -651.271
24845730075  -651.290
24877410876  -651.291
24918016000  -651.224
24957245043  -651.241
24978592512  -651.821
25004878848  -651.829
25040096428  -651.816
25080878336  -651.821
25115103027  -651.832
25141461075  -651.790
25162574944  -651.722
25203489692  -651.683
25243729083  -651.719
25275110832  -652.096
25296593787  -652.033
25326500000  -651.967
25367592204  -651.945
25395864147  -651.981
25420712112  -651.827
25449909908  -651.792
25491135456  -651.770
25526866608  -651.813
25550117388  -652.329
25573720064  -652.318
25615079172  -652.330
25656482848  -652.338
25683182028  -652.320
25704837675  -652.278
25739424000  -652.250
25780961524  -652.259
25814922507  -652.256
25839974592  -652.736
25868381643  -652.753
25905842176  -652.698
25943652108  -652.744
25965417267  -652.718
25990542252  -652.680
26031125452  -652.637
26072976128  -652.652
26099557587  -652.647
26128106928  -653.088
26156812000  -653.130
26198797244  -653.133
26222262192  -653.077
26254246203  -653.043
26282902468  -653.081
26325022496  -653.038
26352002187  -653.028
26379001323  -653.119
26409397504  -653.461
26451652532  -653.514
26485444800  -653.487
26504052147  -653.473
26536297756  -653.438
26578688000  -653.472
26607356928  -653.400
26636182587  -653.396
26663603872  -653.401
26706129548  -653.524
26741443707  -653.854
26770341888  -653.862
26791316500  -653.811
26833977824  -653.842
26865646272  -653.865
26892907200  -653.805
26920181952  -653.761
26962233476  -653.740


==> data/ht_log2_r4_p11.dat <==
615627  -944.240
771147  -864.101
1048576  -886.119
1048576  -906.783
1080000  -878.487
1372000  -904.140
1896075  -980.633
1896075  -1014
2162403  -902.153
2255067  -971.081
2349675  -1035
2725888  -949.493
2851875  -942.730
3014284  -973.336
3121200  -984.609
3518667  -971.709
3518667  -983.411
3650692  -1004
3650692  -1003
3650692  -1050
3764768  -1058
3878307  -1043
4170123  -1048
4370908  -1028
4450572  -1013
4516587  -995.708
4764064  -1003
4764064  -1000
4764064  -1028
4785507  -1013
4969107  -980.925
5179788  -981.437
5180116  -976.324
5180116  -979.439
5180116  -986.373
5346675  -990.482
5346675  -1003
5443227  -1000
5619712  -1018
5926176  -1012
6220800  -1018
6324912  -994.677
6324912  -971.545
6456267  -978.095
6642432  -984.487
6740636  -990.495
6740636  -1010
6750000  -1015
6777027  -1014
6885675  -1012
7050267  -1032
7413552  -1057
7728075  -1024
8193532  -1005
8436987  -1007
8989083  -1040
9082800  -1022
9624416  -1027
9752427  -1010
10079667  -1010
10546875  -1019
10682307  -1023
10742476  -1012
11453152  -1025
11619072  -1054
12338352  -1049
12706092  -1049
13192227  -1060
13771804  -1052
14348907  -1057
14546412  -1056
14609056  -1022
14985675  -1034
15479572  -1020
15777248  -1017
16468947  -1002
16693124  -1004
17323227  -1016
17978112  -1006
18154800  -990.550
18297184  -996.541
18629852  -991.214
19096587  -992.693
19233072  -991.113
19307236  -980.774
19783872  -995.557
20202075  -992.452
20353792  -992.543
20710868  -996.981
21099312  -1003
21627675  -1006
22654512  -1000
23151852  -1009
24114272  -1002
24316227  -1018
24935067  -1029
25719552  -1040
26838243  -1040
27436000  -1034
27871484  -1029
28756228  -1034
29205536  -1027
29937843  -1033
30118144  -1032
30624075  -1039
31492800  -1046
32255523  -1054
32969632  -1057
33461708  -1055
34904763  -1057
35335872  -1065
36081072  -1072
36517316  -1067
37531107  -1054
37594800  -1052
38112512  -1051
41114412  -1036
44957696  -1034
47688507  -1036
50602347  -1048
53925088  -1052
57474387  -1053
60345675  -1049
63253004  -1049
67108864  -1043
76136652  -1056
102689500  -817.148
105854368  -873.691
109083604  -934.740
112377856  -1012
114610464  -978.627
118014516  -990.353
120320924  -1032
124111872  -1022
127257507  -1033
130205232  -998.003
131072000  -996.868
131072000  -1002
131393772  -1005
131751387  -1010
131751387  -1016
131751387  -1018
131751387  -1020
131751387  -1021
131751387  -1025
132304644  -1028
132946947  -1032
133426683  -1031
133544992  -1038
133544992  -1042
133544992  -1045
133544992  -1045
133546752  -1041
133787052  -1046
134268300  -1041
134793068  -1038
134793068  -1042
134793068  -1042
134871075  -1046
135354267  -1043
135959472  -1041
136048896  -1039
136080675  -1040
136809027  -1043
137312500  -1041
137312500  -1041
137312500  -1040
137539323  -1038
138393792  -1037
138583904  -1038
138583904  -1036
139005747  -1036
139373568  -1039
139863132  -1042
139863132  -1043
140233707  -1044
140479947  -1038
140479947  -1041
141150208  -1042
141219963  -1046
141467067  -1048
141961923  -1053
142333632  -1053
142445156  -1055
142445156  -1059
142445156  -1063
142445156  -1061
142954227  -1065
143327232  -1061
143327232  -1061
143748000  -1055
144199467  -1054
144574092  -1053
144824112  -1051
145058764  -1052
145058764  -1050
145058764  -1048
146377472  -1048
146377472  -1049
146832048  -1047
147210075  -1048
147704148  -1047
147714867  -1043
147967587  -1044
148347072  -1046
148473675  -1049
148600332  -1049
149038816  -1051
149038816  -1053
149038816  -1051
149038816  -1051
149488443  -1051
149488443  -1052
149869872  -1047
150379200  -1047
150381500  -1048
150381500  -1053
150506667  -1052
151017075  -1048
151732224  -1043
151732224  -1045
151912368  -1045
152425152  -1045
152810307  -1047
152938800  -1052
153091012  -1051
153091012  -1052
153091012  -1051
153091012  -1055
153091012  -1052
153710892  -1050
154097667  -1049
154457888  -1050
154457888  -1051
154457888  -1049
154457888  -1051
154457888  -1054
154872675  -1048
155649627  -1044
155649627  -1044
155649627  -1047
155832876  -1048
156038832  -1051
156688587  -1048
156948867  -1046
157216000  -1047
157339692  -1049
157600512  -1048
158122800  -1044
158515083  -1044
158607284  -1040
158607284  -1036
158607284  -1031
158607284  -1027
158607284  -1023
158776875  -1022
159038883  -1023
159563547  -1023
160006752  -1021
160747200  -1019
167127692  -1030
189751712  -1047
217759756  -1054
246087747  -1084
272863107  -1090
298473844  -1095
320436675  -1099
345403552  -1103
369381632  -1107
394444512  -1120
420616192  -1121
451879587  -1121
475146675  -1125
498533643  -1129
524386048  -1131
549182700  -1130
575511296  -1129
602275072  -1134
626363276  -1142
648270000  -1139
673380972  -1142
696498507  -1147
721448500  -1147
744677644  -1151
768400132  -1152
795799107  -1148
817641243  -1152
842579500  -1152
868327204  -1153
894594172  -1153
912984075  -1156
938277675  -1156
962567392  -1158
985967532  -1160
1012591152  -1158
1038776288  -1159
1063390828  -1160
1092139200  -1160
1124045500  -1158
1145669292  -1158
1171019776  -1158
1197673236  -1162
1220728752  -1159
1246663008  -1161
1273574448  -1158
1296970812  -1161
1319757484  -1162
1348614144  -1162
1377888404  -1165
1407583264  -1164
1426243248  -1162
1455037587  -1163
1480584928  -1162
1504608075  -1166
1530628704  -1168
1556068000  -1167
1581787616  -1169
1607789088  -1169
1634073952  -1169
1660643744  -1170
1688911587  -1170
1714644256  -1171
1738383552  -1173
1762844324  -1174
1790788500  -1174
1819467387  -1177
1847054907  -1176
1869154304  -1177
1896058800  -1180
1927411227  -1176
1949773612  -1177
1979654684  -1178
2003892075  -1178
2032370352  -1180
2055689604  -1181
2083758075  -1180
2110056448  -1182
2133646924  -1183
2159385723  -1179
2189373728  -1179
2213550644  -1179
2237904896  -1180
2265945867  -1180
2293235712  -1182
2317686075  -1183
2345505012  -1183
2373553152  -1183
2396308428  -1185
2423430252  -1185
2451649707  -1183
2481067692  -1183
2502856368  -1184
2535359116  -1185
2564055675  -1186
2593080000  -1187
2615888128  -1187
2643105244  -1185
2670510496  -1186
2698104532  -1188
2723269923  -1188
2749363587  -1187
2779963443  -1188
2806877232  -1189
2829391884  -1191
2858067936  -1191
2886937092  -1193
2912462892  -1193
2937755547  -1192
2965420800  -1193
2997196992  -1193
3024232124  -1193
3050342307  -1192
3074301184  -1192
3104606236  -1193
3132389907  -1193
3160954800  -1194
3189062448  -1195
3217428000  -1196
3238230272  -1196
3275321292  -1194
3300348672  -1194
3326070627  -1196
3354247228  -1197
3386362144  -1198
3408687792  -1196
3433000752  -1196
3462092708  -1197
3494775483  -1196
3520626147  -1196
3547190988  -1196
3571371027  -1196
3598749675  -1198
3628156928  -1198
3655077075  -1198
3684669268  -1198
3707437500  -1199
3734670267  -1200
3764768000  -1199
3790127808  -1199
3822686500  -1201
3845994075  -1201
3869446676  -1201
3900970800  -1202
3928431136  -1202
3952416627  -1204
3979904787  -1205
4012012004  -1204
4047719472  -1204
4072432864  -1204
4098790107  -1205
4121204000  -1205
4152189627  -1203
4182713500  -1204
4210653888  -1206
4232359436  -1206
4262739075  -1207
4293326700  -1206
4320182304  -1207
4345495808  -1207
4370908000  -1209
4402278747  -1210
4422988827  -1209
4450677867  -1209
4481931312  -1210
4509803952  -1211
4538506028  -1211
4564664500  -1210
4597462827  -1210
4626398700  -1212
4654007307  -1212
4683621856  -1212
4710334464  -1212
4736610675  -1212
4773875643  -1213
4800480012  -1214
4822105392  -1215
4848120000  -1216
4883641227  -1215
4900359168  -1215
4930961292  -1216
4962390723  -1216
4993920000  -1217
5024864156  -1215
5052857764  -1216
5080955148  -1216
5109156500  -1217
5136664923  -1217
5162766768  -1217
5194386284  -1216
5223005428  -1217
5239964547  -1217
5268589947  -1217
5301832563  -1218
5324557923  -1217
5353092832  -1217
5389973307  -1218
5411596064  -1218
5441006848  -1219
5474226267  -1219
5505025707  -1218
5540551875  -1219
5571537075  -1219
5590946700  -1220
5619712000  -1221
5649871392  -1221
5680138496  -1220
5710513504  -1221
5734052883  -1221
5758474032  -1222
5787689787  -1221
5817678548  -1219
5848541500  -1219
5878967472  -1220
5904493488  -1220
5937279507  -1221
5957421152  -1221
5988775936  -1221
6020240544  -1220
6051815168  -1221
6083500000  -1221
6108255387  -1222
6140787147  -1223
6167690892  -1222
6195267572  -1223
6225774075  -1223
6250398075  -1223
6275934112  -1224
6311345067  -1224
6340969184  -1224
6375906603  -1224
6404151627  -1224
6429958848  -1225
6464170683  -1225
6488937500  -1225
6522128932  -1224
6550517952  -1224
6579989667  -1224
6605602272  -1225
6633205452  -1225
6662862387  -1226
6689784812  -1226
6723657076  -1226
6756500547  -1226
6789000123  -1227
6813854892  -1227
6843110144  -1227
6877483200  -1227
6894734396  -1227
6929294404  -1226
6956134227  -1227
6982161147  -1227
7016199264  -1227
7046568675  -1228
7071890112  -1228
7103827724  -1228
7139082388  -1228
7165710387  -1228
7192182784  -1228
7227728928  -1229
7247757312  -1229
7281267444  -1229
7308044208  -1229
7338281292  -1229
7371084704  -1229
7404307200  -1230
7425327956  -1230
7461637564  -1230
7482310443  -1230
7516323616  -1230
7544465712  -1231
7571569932  -1231
7605971712  -1231
7626496000  -1231
7661358675  -1232
7691405868  -1231
7719124500  -1231
7744358592  -1232
7776400707  -1232
7811264187  -1232
7839763200  -1233
7868885108  -1233
7906625500  -1232
7941307500  -1232
7963462048  -1233
8005336947  -1233
8033256027  -1234
8061223707  -1234
8092979163  -1234
8121050523  -1233
8154883328  -1234
8182038528  -1234
8210263788  -1234
8237594403  -1235
8270640108  -1235
8294284683  -1235
8329340592  -1234
8362569627  -1234
8388608000  -1235
8423502363  -1235
8447728748  -1235
8474129712  -1235
8507126624  -1235
8540268075  -1234
8566802276  -1235
8601843627  -1235
8626756352  -1235
8666880736  -1235
8686989500  -1236
8727300292  -1236
8748000000  -1235
8788000000  -1236
8808295604  -1236
8844492627  -1237
8869369856  -1237
8909115075  -1238
8930725772  -1238
8963146800  -1238
8985790323  -1237
9012972924  -1237
9050925987  -1237
9074988576  -1237
9111336300  -1237
9137288052  -1238
9170952300  -1238
9200833200  -1238
9228765888  -1238
9256740912  -1238
9283760896  -1239
9321846147  -1239
9347011132  -1239
9381139200  -1240
9410548000  -1240
9431790764  -1239
9474372148  -1239
9495710816  -1239
9532730700  -1240
9559919012  -1240
9588618675  -1241
9618152652  -1241
9645979284  -1241
9674290107  -1240
9710862336  -1240
9734691888  -1241
9766503747  -1241
9797824768  -1241
9819646196  -1241
9861218667  -1242
9885304832  -1242
9921165147  -1242
9951255500  -1243
9986485248  -1243
10017498848  -1244
10045769067  -1244
10079128107  -1244
10104183675  -1244
10131362307  -1245
10173208500  -1244
10195583584  -1244
10221520923  -1245
10262905636  -1245
10285412000  -1245
10320523227  -1246
10353128468  -1246
10379730123  -1246
10418941872  -1245
10443878532  -1245
10470984723  -1246
10500781707  -1246
10535157364  -1246
10559434752  -1246
10603964416  -1247
10626966500  -1247
10653619392  -1246
10680452667  -1246
10718075952  -1246
10742476000  -1247
10774095552  -1247
10812181828  -1247
10835483936  -1247
10868147163  -1248
10890910512  -1248
10929027168  -1246
10952496796  -1247
10977846192  -1247
11023107232  -1247
11046711308  -1247
11082625200  -1247
11117725664  -1248
11141464572  -1249
11189043716  -1248
11212884000  -1248
11245134528  -1249
11281530987  -1249
11308583776  -1249
11332593500  -1249
11367792747  -1250
11395510272  -1250
11428972236  -1249
11458832427  -1249
11491116300  -1249
11525895868  -1250
11550212096  -1250
11580410700  -1250
11603907747  -1251
11630790675  -1251
11671173387  -1251
11691390987  -1251
11721383964  -1250
11747642787  -1250
11784842928  -1251
11819951500  -1251
11844679424  -1252
11883197907  -1252
11911536432  -1252
11935366875  -1252
11968836484  -1251
12014973675  -1251
12043745536  -1251
12068784500  -1251
12099417147  -1252
12134880000  -1252
12166955568  -1252
12194500000  -1252
12219747404  -1253
12259983987  -1253
12279553452  -1253
12301443675  -1253
12345282603  -1253
12371963972  -1253
12397455648  -1254
12432035628  -1254
12467982267  -1253
12499772512  -1254
12525439388  -1253
12560987547  -1253
12592454832  -1253
12614622075  -1253
12654300928  -1253
12680178836  -1254
12714030000  -1255
12738649707  -1255
12778560675  -1255
12810097696  -1255
12850322112  -1254
12888473332  -1254
12914669408  -1255
12941193123  -1255
12967215075  -1255
12998001987  -1255
13039503552  -1256
13072591616  -1256
13099036500  -1256
13125517024  -1256
13159636083  -1256
13205172676  -1256
13228872075  -1256
13258455084  -1256
13285149952  -1257
13311880628  -1257
13338647136  -1258
13365449500  -1258
13405163148  -1257
13446071968  -1258
13473017996  -1258
13500386667  -1259
13527018004  -1259
13554072032  -1259
13595947200  -1259
13625044992  -1259
13651745292  -1259
13689883372  -1260
13717154048  -1259
13746620592  -1259
13779538587  -1260
13811274603  -1260
13854050788  -1260
13881538976  -1261
13901799987  -1260
13936624384  -1261
13964221652  -1261
14017218075  -1261
14036911227  -1261
14070174768  -1261
14102754592  -1261
14130570668  -1262
14160306627  -1262
14194954107  -1262
14214238304  -1262
14259411747  -1262
14292937728  -1262
14326308000  -1261
14354417164  -1262
14382563072  -1262
14412460032  -1262
14438965216  -1262
14467221500  -1262
14508686547  -1263
14552211488  -1263
14580615276  -1264
14609056000  -1263
14637533684  -1263
14675650092  -1263
14709661587  -1263
14744974347  -1263
14780477344  -1264
14801815692  -1264
14829644592  -1264
14866688596  -1264
14895500000  -1264
14924348604  -1264
14962824387  -1264
14998439547  -1265
15036645627  -1265
15069150464  -1265
15098222772  -1265
15127332448  -1266
15156479516  -1266
15189955947  -1266
15214885924  -1266
15244145312  -1265
15282315387  -1265
15315736203  -1265
15351768675  -1265
15389132652  -1265
15420489728  -1266
15450012036  -1265
15479572000  -1266
15509169644  -1266
15553296027  -1266
15577930800  -1265
15598188896  -1265
15633755163  -1266
15661054512  -1266
15688377675  -1266
15733969200  -1266
15754833072  -1266
15790072203  -1267
15830580492  -1267
15855433803  -1267
15884235675  -1267
15927506500  -1267
15957672224  -1267
15978679083  -1267
16012852443  -1267
16043113152  -1267
16065498123  -1267
16106357952  -1267
16122188592  -1268
16156514988  -1268
16197490323  -1268
16217335728  -1268
16261426944  -1267
16292012692  -1268
16322636768  -1268
16353299196  -1268
16384516812  -1268
16414739204  -1268
16445516832  -1269
16476332908  -1269
16507187456  -1269
16547207472  -1269
16569012064  -1267
16600723632  -1268
16650303003  -1268
16679817675  -1268
16706671875  -1268
16752373587  -1268
16779286107  -1268
16810262208  -1269
16830479403  -1269
16854756075  -1269
16887152187  -1270
16929043200  -1269
16957450467  -1269
16984527147  -1269
17036032347  -1269
17050956300  -1270
17084898675  -1270
17132394496  -1270
17164062500  -1270
17195769504  -1270
17227515532  -1270
17259300608  -1270
17291124756  -1269
17322988000  -1270
17354890364  -1270
17380936368  -1270
17418812548  -1270
17450832416  -1271
17475600987  -1271
17514989824  -1271
17545735728  -1271
17579304288  -1271
17611520476  -1271
17643776000  -1270
17676070884  -1270
17708405152  -1270
17740778828  -1271
17773191936  -1271
17805644500  -1271
17838136544  -1272
17870668092  -1272
17903239168  -1272
17935849796  -1272
17968100643  -1273
18001189804  -1272
18033919232  -1273
18069936300  -1273
18099497056  -1273
18132345500  -1273
18165233664  -1274
18198161572  -1274
18231129248  -1274
18264136716  -1274
18297184000  -1274
18330271124  -1274
18356043852  -1273
18396564988  -1274
18427921875  -1274
18457559532  -1274
18496305184  -1274
18526806675  -1274
18556523712  -1274
18596183472  -1274
18608940243  -1275
18641560752  -1275
18678470508  -1275
18709730352  -1274
18733903587  -1274
18769480812  -1274
18802241667  -1275
18839310075  -1275
18889267500  -1275
18909268992  -1275
18932679356  -1275
18972199728  -1276
19002271707  -1276
19034346272  -1276
19068315948  -1276
19102326016  -1276
19136376500  -1276
19170467424  -1276
19204598812  -1276
19238770688  -1276
19272983076  -1276
19307236000  -1276
19336080267  -1277
19360654668  -1277
19405506987  -1277
19428676875  -1277
19451860587  -1276
19495367307  -1276
19521494667  -1276
19548143492  -1276
19582721568  -1276
19617340396  -1276
19652000000  -1276
19686700404  -1276
19721441632  -1276
19756223708  -1276
19791046656  -1276
19825910500  -1276
19860815264  -1275
19894977675  -1275
19930747648  -1276
19963931328  -1276
19984493772  -1276
20028591792  -1276
20052130608  -1276
20087464752  -1276
20128727232  -1276
20150849547  -1276
20180364867  -1276
20217289392  -1276
20252768688  -1276
20282872928  -1277
20325302163  -1277
20360876067  -1277
20389313444  -1277
20427660972  -1277
20460480268  -1278
20496125696  -1277
20531812500  -1278
20567540704  -1278
20595847347  -1278
20625686667  -1277
20674973956  -1277
20704865328  -1277
20734783488  -1277
20773709388  -1277
20803677228  -1278
20829166875  -1278
20863677708  -1278
20890961500  -1278
20927105024  -1278
20963290212  -1278
20999517088  -1278
21030631587  -1278
21054751875  -1278
21107563200  -1278
21127195683  -1278
21146837292  -1278
21190686075  -1279
21217755136  -1279
21254274500  -1279
21290835744  -1279
21327438892  -1279
21363497307  -1279
21392367408  -1280
21434948352  -1279
21454732467  -1279
21482140923  -1279
21518712747  -1280
21550738608  -1280
21584836256  -1280
21621775500  -1280
21658756864  -1280
21694384332  -1280
21720413763  -1280
21760253667  -1280
21777120000  -1280
21815476875  -1279
21850795008  -1279
21881530912  -1279
21918807788  -1280
21956126976  -1280
21993488500  -1280
22029356592  -1280
22046326875  -1280
22086464427  -1281
22109637312  -1281
22143358436  -1281
22180932000  -1281
22218548044  -1281
22252030128  -1280
22284596907  -1280
22321845243  -1280
22332715200  -1280
22369437500  -1281
22407266304  -1281
22445137732  -1281
22483051808  -1281
22521008556  -1281
22550670000  -1281
22580331147  -1281
22603761612  -1281
22645967067  -1281
22673262748  -1281
22711433216  -1281
22749646500  -1281
22787902624  -1282
22816752300  -1282
22846587867  -1282
22895308800  -1282
22902928276  -1282
22941356000  -1282
22979826684  -1283
23018340352  -1283
23056897028  -1283
23085974187  -1282
23117565267  -1282
23147596800  -1282
23172825344  -1282
23212468107  -1283
23250326368  -1283
23289141596  -1283
23310738603  -1283
23366901604  -1283
23377426875  -1284
23407626672  -1284
23458533552  -1284
23483865856  -1283
23522940500  -1283
23562058464  -1283
23598812592  -1284
23616376875  -1284
23640424448  -1284
23679672516  -1284
23718964000  -1284
23750719587  -1284
23782762107  -1284
23826053772  -1285
23845307148  -1285
23876564576  -1285
23916073500  -1285
23955625984  -1285
23995222052  -1285
24030213003  -1285
24068892123  -1285
24091469307  -1285
24115670892  -1285
24154042644  -1285
24193856992  -1286
24215833008  -1286
24259516875  -1286
24301620027  -1286
24324306075  -1286
24353551904  -1286
24393585132  -1285
24433662208  -1285
24462270000  -1286
24486657075  -1286
24528956787  -1286
24554156764  -1286
24594409472  -1286
24631603632  -1286
24672395907  -1286
24685456563  -1287
24716489472  -1287
24755860224  -1287
24796333012  -1287
24822802107  -1286
24852282867  -1286
24888338667  -1286
24921139347  -1287
24958665284  -1287
24999358752  -1287
25040096428  -1287
25062428403  -1287
25085466747  -1287
25124985675  -1287
25162574944  -1287
25203489692  -1287
25243729083  -1287
25283372427  -1287
25299899667  -1287
25326500000  -1287
25367592204  -1287
25408728832  -1287
25437284172  -1287
25463810700  -1287
25491135456  -1287
25532405500  -1287
25565069907  -1288
25598313387  -1288
25644890547  -1288
25661535507  -1288
25697931116  -1288
25739424000  -1287
25780961524  -1287
25801566363  -1288
25822543712  -1288
25864170588  -1288
25905842176  -1288
25940304432  -1288
25962068187  -1288
25998919947  -1288
26031125452  -1288
26072976128  -1288
26114871636  -1288
26156812000  -1288
26183570787  -1287
26200389627  -1288
26242460352  -1288
26282902468  -1288
26318272707  -1288
26336821248  -1288
26379001323  -1288
26409397504  -1288
26451652532  -1288
26483753547  -1288
26500668507  -1289
26536297756  -1289
26564994603  -1289
26595492075  -1289
26634486528  -1288
26663603872  -1288
26706129548  -1288
26744842683  -1288
26785647243  -1288
26809464267  -1288
26836696683  -1289
26877571227  -1289
26919436288  -1289
26962233476  -1289


==> data/ht_log2_r4_p7.dat <==
615627  -472.120
771147  -628.041
1048576  -728.745
1048576  -740.314
1080000  -694.292
1372000  -750.644
1896075  -746.237
1896075  -747.079
2162403  -829.927
2255067  -773.458
2349675  -805.150
2725888  -822.028
2851875  -869.254
3014284  -905.108
3121200  -882.848
3518667  -860.096
3518667  -843.932
3650692  -842.405
3650692  -826.698
3650692  -822.639
3650692  -814.085
3764768  -846.467
3878307  -852.799
4170123  -865.598
4370908  -853.234
4450572  -820.417
4516587  -841.058
4764064  -854.236
4764064  -824.779
4764064  -837.806
4785507  -847.746
4969107  -831.390
5179788  -826.344
5180116  -833.911
5180116  -841.006
5180116  -840.277
5346675  -832.895
5346675  -826.609
5443227  -834.914
5619712  -849.673
5926176  -841.948
6220800  -836.918
6324912  -846.457
6324912  -859.354
6456267  -857.054
6642432  -859.059
6740636  -874.315
6740636  -889.382
6750000  -884.337
6777027  -878.950
6885675  -880.407
7328907  -871.722
7728075  -878.126
8193532  -873.166
8436987  -877.319
8989083  -841.649
9082800  -841.099
9624416  -821.477
9752427  -830.039
10285412  -838.672
10546875  -821.376
10742476  -798.446
10921392  -805.112
11453152  -815.412
12156507  -821.934
12448544  -820.081
13079232  -817.625
13267827  -826.143
13803075  -826.569
14348907  -830.753
14609056  -851.086
14895500  -850.678
15479572  -851.990
15759792  -846.995
16426800  -849.153
16693124  -850.233
17280000  -848.391
17670987  -841.219
18154800  -837.077
18297184  -838.635
18297184  -837.115
19051200  -842.347
19233072  -849.435
19307236  -845.672
19553427  -845.814
20000844  -847.121
20353792  -844.003
20353792  -837.444
21072096  -841.774
21807104  -835.814
22559008  -839.755
22941356  -837.185
23718964  -827.987
24316227  -841.639
24918016  -835.607
25326500  -825.708
26355888  -825.910
27054027  -829.976
27488187  -831.106
28145907  -827.172
28978992  -817.520
29205536  -805.313
30118144  -816.084
30581492  -818.389
31027968  -818.709
31551147  -822.568
32610627  -818.788
32969632  -821.476
34232652  -824.500
34967264  -829.518
35645427  -828.411
36081072  -833.600
36517316  -833.691
37575724  -838.965
37658547  -832.620
38170467  -834.760
41440928  -834.938
44957696  -837.493
48035956  -837.899
50602347  -844.092
54213003  -850.820
58107136  -855.806
61011968  -849.580
64533132  -846.063
67317507  -848.243
76295547  -862.948
102689500  -1057
105854368  -1029
109083604  -981.584
112377856  -1001
114610464  -949.008
118164528  -977.563
120891312  -958.776
124111872  -947.466
127140300  -938.972
130086675  -925.213
130205232  -921.791
131072000  -920.478
131155632  -924.305
131751387  -918.399
131751387  -917.092
131751387  -916.409
131751387  -915.566
131751387  -914.854
131751387  -911.303
132109488  -905.928
132468075  -908.970
133066800  -906.159
133544992  -906.145
133544992  -909.264
133544992  -916.244
133544992  -919.956
133544992  -923.314
133666875  -921.186
133907283  -923.377
134268300  -920.284
134793068  -915.205
134793068  -914.127
134991792  -911.588
135354267  -911.920
135959472  -913.876
136048896  -913.066
136080675  -910.982
136687500  -914.496
137295675  -912.573
137312500  -910.107
137312500  -906.690
137312500  -904.470
138271563  -906.261
138583904  -908.241
138583904  -903.013
139005747  -906.753
139373568  -905.928
139863132  -903.993
139863132  -905.131
140233707  -906.451
140479947  -904.579
140479947  -906.191
141150208  -905.729
141467067  -902.567
141714387  -897.892
142209675  -895.044
142333632  -889.786
142445156  -894.079
142445156  -900.206
142445156  -904.790
142457643  -909.077
143202843  -907.999
143327232  -910.933
143748000  -912.628
143949987  -913.555
144449163  -915.203
144574092  -919.390
144824112  -920.680
145058764  -916.118
145058764  -915.360
145058764  -912.360
146377472  -911.350
146377472  -911.544
146454507  -906.900
147210075  -906.577
147462363  -906.341
147704148  -905.426
147841200  -907.469
147967587  -910.166
148347072  -912.709
148473675  -911.380
148600332  -908.264
149038816  -908.079
149038816  -907.573
149038816  -907.162
149038816  -907.044
149488443  -906.181
149488443  -909.015
149742675  -908.331
150251787  -904.660
150381500  -904.129
150381500  -904.198
150381500  -906.472
151017075  -904.304
151017075  -905.813
151732224  -909.778
151732224  -914.370
152425152  -917.638
152810307  -917.862
152938800  -916.812
153067347  -916.424
153091012  -918.479
153091012  -917.558
153091012  -917.855
153091012  -919.373
153453312  -918.024
154355787  -920.264
154457888  -919.508
154457888  -919.305
154457888  -918.196
154457888  -919.383
154614123  -921.298
155390427  -923.881
155649627  -919.798
155649627  -915.750
155649627  -911.738
155832876  -910.096
156038832  -912.484
156688587  -914.485
156818700  -912.241
157216000  -912.915
157216000  -911.062
157600512  -913.341
157992147  -912.871
158384268  -913.817
158607284  -915.108
158607284  -911.510
158607284  -912.441
158607284  -908.326
158607284  -908.160
158645952  -908.735
158907852  -911.603
159563547  -911.068
160006752  -912.445
160747200  -911.158
160878987  -909.517
161414428  -910.994
161414428  -911.418
180472064  -925.657
206570412  -931.844
232901163  -929.647
260810928  -940.520
286241472  -948.782
305000667  -939.840
329251500  -947.052
354866144  -943.896
378675675  -947.733
404778784  -942.099
431400704  -947.143
455642928  -941.306
481966875  -943.941
506024032  -950.720
530829612  -952.344
555967328  -955.599
582126304  -958.957
609093216  -960.825
626363276  -967.845
651085344  -968.301
676449508  -969.387
698707516  -970.456
725285984  -970.250
748596992  -971.272
774541872  -976.046
801673227  -974.293
824788683  -972.093
850958892  -973.665
874154700  -974.227
900778752  -973.086
923691627  -975.424
948706636  -978.900
967217468  -976.658
993501612  -976.751
1019360416  -980.156
1045930752  -981.627
1071970227  -982.911
1098500000  -982.034
1124045500  -982.830
1150951707  -984.892
1176318500  -983.258
1203052000  -982.886
1224728096  -984.847
1252187356  -985.614
1280054016  -984.650
1296970812  -988.238
1320732972  -987.758
1349974107  -988.089
1377888404  -988.004
1407583264  -987.356
1431349947  -988.974
1456623675  -989.577
1483319088  -987.815
1507027707  -988.771
1536962332  -987.691
1562471564  -990.124
1588261500  -989.338
1614333676  -989.795
1636368075  -992.193
1662112332  -990.761
1694040507  -993.278
1714644256  -992.049
1742078048  -992.450
1769802912  -993.141
1797811200  -994.757
1820797488  -992.279
1847559668  -993.006
1873050507  -992.134
1903306032  -991.982
1927867500  -993.565
1957215488  -995.833
1982549547  -997.412
2004357312  -996.512
2032678368  -996.699
2059162803  -997.678
2086640500  -998.677
2110408587  -998.633
2139150627  -999.381
2165373500  -1000
2192835888  -999.838
2217235788  -1000
2250143307  -1000
2278891156  -1003
2303721472  -1003
2328731500  -1005
2352336012  -1004
2379293284  -1003
2403519075  -1004
2430581692  -1005
2459374272  -1005
2487283308  -1005
2509099200  -1006
2543573772  -1006
2570942588  -1007
2597315328  -1007
2622267675  -1008
2652219392  -1009
2679687500  -1008
2698380243  -1009
2726524827  -1009
2754270000  -1009
2782025824  -1009
2810381476  -1009
2838929152  -1010
2867669500  -1009
2896603168  -1010
2923690572  -1010
2955053056  -1011
2984125563  -1011
3014284000  -1012
3038873787  -1013
3064243500  -1013
3084380852  -1014
3114752000  -1014
3145321868  -1013
3175578675  -1014
3202574787  -1014
3227817964  -1015
3259122016  -1015
3283653168  -1015
3311701875  -1016
3341671875  -1016
3370570083  -1016
3397775148  -1016
3419617932  -1016
3443969772  -1016
3473002656  -1018
3505869972  -1017
3532969467  -1018
3556481283  -1018
3583365376  -1018
3616924252  -1018
3646286307  -1019
3673320192  -1019
3696041696  -1021
3730299332  -1020
3758842827  -1021
3787864672  -1022
3810628800  -1022
3834341024  -1021
3859540272  -1021
3892969084  -1020
3917865132  -1020
3940665147  -1023
3973351347  -1023
4000000000  -1022
4031206947  -1024
4060300500  -1024
4084589372  -1023
4108974916  -1025
4140813312  -1024
4170362976  -1024
4191793200  -1025
4219911328  -1025
4248502272  -1024
4269850592  -1025
4303546875  -1026
4332826732  -1025
4358945772  -1026
4385057472  -1025
4411937403  -1025
4447738624  -1025
4472196300  -1027
4499456000  -1026
4527268227  -1026
4551774912  -1028
4577781344  -1028
4616507952  -1027
4643742604  -1028
4670303508  -1028
4696965500  -1028
4723728772  -1029
4750926075  -1030
4782495987  -1029
4814170443  -1029
4843056123  -1031
4866226875  -1031
4894540992  -1031
4914919728  -1032
4941504068  -1032
4978509507  -1031
5010906208  -1033
5041032192  -1033
5066893472  -1033
5095042816  -1033
5123296224  -1035
5151653888  -1034
5180116000  -1034
5208682752  -1034
5234699952  -1035
5266130944  -1035
5292756027  -1034
5309493196  -1036
5340494592  -1036
5368631427  -1037
5405243427  -1036
5428189107  -1038
5455788075  -1038
5491155267  -1037
5525091675  -1038
5548290075  -1038
5576968368  -1038
5604672636  -1038
5634778244  -1039
5664991468  -1039
5681448972  -1039
5710513504  -1039
5745075363  -1040
5771588000  -1040
5802287872  -1040
5833096416  -1040
5861450412  -1041
5895040288  -1040
5918876172  -1041
5947694028  -1042
5980599603  -1042
6014401875  -1041
6042643200  -1041
6067643796  -1042
6098512707  -1042
6131234308  -1041
6156270000  -1041
6184024812  -1041
6211842048  -1042
6243584000  -1042
6275934112  -1041
6303916800  -1042
6333656112  -1043
6369269787  -1042
6390039236  -1044
6422892844  -1044
6450808923  -1044
6472384096  -1045
6505519104  -1045
6538767008  -1045
6568193043  -1045
6591796875  -1045
6622381948  -1045
6650991675  -1046
6675592752  -1047
6718966875  -1046
6740636000  -1047
6774679552  -1047
6808837536  -1047
6836177088  -1047
6860289492  -1047
6885241947  -1047
6919778187  -1047
6946617632  -1047
6981350656  -1047
7016199264  -1047
7034360787  -1048
7068689316  -1048
7103386800  -1048
7128810027  -1049
7156753376  -1049
7192126107  -1049
7215941808  -1049
7245103347  -1049
7263392000  -1049
7299172192  -1049
7319598075  -1049
7353423243  -1050
7389136332  -1050
7418621952  -1050
7448189787  -1050
7479836672  -1050
7516323616  -1050
7534611500  -1050
7571276212  -1051
7602346800  -1050
7626496000  -1051
7644962084  -1051
7681983628  -1051
7716946572  -1051
7737739744  -1053
7775059968  -1053
7805754243  -1052
7833323403  -1053
7868885108  -1053
7905230667  -1054
7927422075  -1053
7963462048  -1054
7987680000  -1054
8020570324  -1054
8043505200  -1054
8077950976  -1054
8109816147  -1054
8135604652  -1055
8173580427  -1055
8197085952  -1055
8230050387  -1055
8263080972  -1055
8290687500  -1056
8325547200  -1056
8359718832  -1056
8388608000  -1056
8424456192  -1057
8440679547  -1057
8467497216  -1056
8505729027  -1056
8532586683  -1056
8566218288  -1057
8597025072  -1057
8626756352  -1057
8666542512  -1057
8686989500  -1058
8716923648  -1059
8747502368  -1059
8783026992  -1059
8808295604  -1060
8840583675  -1060
8865028800  -1060
8892447408  -1060
8921871468  -1060
8951344128  -1060
8976926412  -1062
9012972924  -1062
9041041827  -1061
9074988576  -1061
9105385392  -1061
9137288052  -1062
9161997507  -1062
9199872000  -1062
9222776748  -1062
9245745675  -1061
9283760896  -1061
9305799075  -1061
9347011132  -1061
9369064368  -1061
9410548000  -1061
9431790764  -1062
9469925568  -1062
9495710816  -1062
9517516875  -1062
9557098092  -1062
9581496588  -1063
9610000812  -1062
9640588032  -1063
9667574752  -1062
9701908272  -1062
9732554500  -1063
9754278944  -1063
9792196272  -1063
9819646196  -1063
9853996032  -1063
9879803307  -1064
9911851200  -1064
9949133232  -1064
9987523803  -1064
10017498848  -1064
10045769067  -1065
10071826092  -1065
10092696012  -1066
10128556588  -1066
10162767627  -1065
10195583584  -1066
10217991452  -1066
10262905636  -1066
10285412000  -1066
10318411827  -1066
10349048268  -1067
10375766496  -1067
10406216448  -1067
10443878532  -1067
10466648608  -1067
10489451756  -1068
10535157364  -1069
10558059872  -1068
10589357232  -1068
10625748588  -1068
10650001824  -1069
10673070412  -1070
10708395075  -1069
10742476000  -1069
10765677884  -1069
10812181828  -1069
10835483936  -1070
10858819500  -1070
10882235952  -1070
10924557075  -1070
10952496796  -1069
10977846192  -1070
11023107232  -1070
11046711308  -1070
11085907563  -1070
11117725664  -1070
11143976112  -1070
11184604443  -1070
11212884000  -1070
11240726832  -1070
11280427200  -1070
11308038075  -1070
11332593500  -1071
11358930267  -1071
11391073200  -1071
11428972236  -1071
11458832427  -1071
11494458603  -1072
11525895868  -1072
11550212096  -1071
11584884492  -1071
11609505792  -1071
11640879792  -1071
11672306356  -1072
11691390987  -1071
11721383964  -1071
11748769200  -1071
11790484443  -1071
11819951500  -1072
11844679424  -1072
11894238688  -1072
11919070076  -1072
11947858992  -1072
11979686592  -1072
12014973675  -1073
12043745536  -1073
12068784500  -1073
12093858144  -1072
12126867723  -1073
12162370752  -1072
12194500000  -1073
12219747404  -1073
12261134700  -1073
12276098883  -1074
12300291072  -1073
12346507264  -1074
12371963972  -1074
12397455648  -1074
12440148075  -1074
12474140724  -1074
12499772512  -1074
12525439388  -1074
12560987547  -1075
12592454832  -1075
12615789312  -1075
12654300928  -1075
12680178836  -1075
12721061772  -1075
12746861568  -1074
12784043268  -1075
12810097696  -1074
12847966092  -1074
12888473332  -1075
12914669408  -1075
12940010928  -1075
12967168000  -1076
12993470564  -1075
13043063907  -1076
13072591616  -1076
13104853947  -1077
13131039843  -1076
13170367692  -1076
13205172676  -1076
13231796000  -1076
13259967867  -1076
13293496467  -1076
13311880628  -1076
13340267568  -1076
13375099323  -1076
13419161892  -1076
13446071968  -1076
13473017996  -1077
13519713483  -1076
13547520000  -1076
13577776875  -1076
13608288256  -1076
13635450500  -1077
13668750000  -1077
13694276907  -1077
13735656675  -1077
13771804000  -1077
13797843372  -1077
13826598912  -1077
13854050788  -1077
13881538976  -1078
13914055827  -1078
13942264752  -1078
13985246187  -1078
14019525436  -1079
14047232000  -1079
14086204587  -1079
14121996300  -1079
14156596908  -1078
14186312500  -1078
14214238304  -1078
14242200732  -1080
14270199808  -1079
14304121803  -1079
14347657008  -1080
14382532800  -1079
14410745748  -1080
14438965216  -1080
14467221500  -1080
14495514624  -1080
14527469232  -1080
14566325283  -1080
14609056000  -1080
14631619707  -1081
14658030000  -1080
14694600028  -1080
14723188736  -1080
14762646603  -1080
14789174832  -1080
14809402800  -1081
14854966272  -1081
14880309552  -1081
14919634323  -1081
14953234432  -1081
14986987200  -1080
15039194427  -1081
15069150464  -1081
15092769123  -1081
15127332448  -1081
15156479516  -1081
15186113712  -1081
15214885924  -1082
15244145312  -1082
15282315387  -1082
15322167468  -1082
15361557984  -1082
15391005052  -1082
15420489728  -1083
15450012036  -1083
15479572000  -1083
15509169644  -1083
15538804992  -1083
15570149292  -1083
15598188896  -1083
15631156467  -1084
15661054512  -1084
15693584787  -1084
15735272787  -1084
15760051200  -1084
15799214700  -1083
15837237472  -1084
15865904187  -1084
15896025792  -1084
15924864492  -1084
15957667467  -1084
15979992768  -1084
16014167532  -1084
16047062307  -1084
16073402427  -1085
16109072284  -1085
16134066675  -1085
16169727168  -1085
16200370336  -1085
16230879500  -1085
16261426944  -1086
16292012692  -1085
16322636768  -1085
16353299196  -1085
16384516812  -1085
16414739204  -1085
16456428288  -1085
16484436387  -1086
16520481792  -1086
16565928300  -1086
16590013488  -1086
16627514112  -1085
16662038116  -1085
16693124000  -1085
16724248524  -1086
16755411712  -1086
16786613588  -1086
16817854176  -1086
16849133500  -1085
16880451584  -1086
16911808452  -1085
16943204128  -1086
16974638636  -1086
17006112000  -1086
17037624244  -1086
17069175392  -1086
17103921147  -1085
17132394496  -1086
17166498075  -1086
17195769504  -1086
17229189267  -1086
17259300608  -1087
17291124756  -1087
17322988000  -1086
17354890364  -1087
17390528307  -1088
17418812548  -1087
17450832416  -1087
17486593227  -1087
17514989824  -1087
17555373027  -1087
17589813552  -1088
17620149132  -1088
17644988592  -1088
17694720000  -1088
17711312688  -1088
17743137075  -1088
17788848048  -1088
17817967467  -1089
17840169675  -1089
17888785200  -1089
17922159792  -1089
17945818947  -1089
17993184075  -1089
18028051200  -1089
18065745603  -1090
18090897075  -1090
18113268627  -1090
18141252507  -1089
18184670208  -1090
18215514252  -1090
18240769728  -1090
18284306283  -1090
18309609387  -1090
18341966592  -1091
18385623675  -1090
18418047948  -1091
18449089200  -1090
18492873507  -1090
18499940352  -1092
18535294827  -1092
18580597803  -1092
18596405236  -1092
18629852000  -1092
18665689923  -1092
18702623547  -1092
18730432868  -1092
18764040096  -1092
18797687500  -1092
18831375104  -1092
18869276592  -1092
18898871008  -1092
18932679356  -1092
18965043243  -1091
19000416964  -1092
19028066643  -1092
19059617547  -1092
19092630528  -1092
19112739372  -1092
19150112448  -1092
19199040012  -1092
19220645547  -1093
19258123923  -1093
19295638803  -1093
19324521243  -1092
19350533907  -1092
19380904128  -1092
19410238228  -1092
19444653536  -1093
19479409200  -1093
19513606144  -1093
19548143492  -1093
19582721568  -1093
19617340396  -1093
19652000000  -1093
19686700404  -1093
19721441632  -1093
19756223708  -1093
19791039852  -1093
19821753675  -1093
19856884347  -1093
19880322075  -1093
19925772012  -1093
19952186112  -1094
19969805232  -1094
20013887052  -1094
20044773243  -1094
20081573568  -1094
20127252843  -1094
20153800107  -1093
20180364867  -1094
20218767075  -1094
20254247667  -1094
20282872928  -1094
20318311836  -1094
20354944923  -1094
20389313444  -1094
20424876192  -1094
20460480268  -1094
20496125696  -1094
20531765952  -1094
20567540704  -1093
20594355948  -1093
20627179200  -1093
20674973956  -1094
20698884288  -1094
20710868000  -1094
20752744752  -1094
20793186027  -1094
20818799348  -1094
20854859616  -1094
20890961500  -1094
20927105024  -1094
20962867392  -1095
20999517088  -1095
21026110572  -1096
21056259852  -1095
21108448084  -1095
21131727552  -1095
21144841952  -1095
21181610187  -1096
21217755136  -1096
21254274500  -1096
21290835744  -1096
21327438892  -1096
21363497307  -1096
21395407500  -1096
21437500000  -1096
21463866675  -1096
21492804492  -1096
21527860563  -1096
21547939108  -1096
21584836256  -1096
21619445643  -1096
21658756864  -1096
21686731587  -1096
21711225123  -1097
21755654892  -1097
21770986032  -1097
21812407083  -1097
21852331227  -1096
21881530912  -1097
21918807788  -1096
21960000747  -1097
21993488500  -1097
22030892384  -1097
22046326875  -1097
22091098032  -1097
22114273347  -1097
22143358436  -1097
22180932000  -1097
22218548044  -1097
22256206592  -1097
22293907668  -1097
22331651296  -1097
22359124683  -1097
22396435227  -1097
22433776875  -1097
22466476332  -1097
22483051808  -1098
22521008556  -1098
22558473675  -1098
22589701875  -1098
22619388672  -1098
22661608707  -1098
22686646563  -1098
22714830675  -1098
22763410992  -1098
22787902624  -1098
22826201612  -1098
22864543488  -1098
22902928276  -1098
22933063872  -1098
22945655808  -1098
22989754800  -1098
23027587632  -1099
23056897028  -1098
23095496736  -1098
23134139500  -1098
23172825344  -1098
23202969075  -1098
23244145587  -1098
23269503123  -1098
23289141596  -1099
23336132427  -1099
23366901604  -1099
23386961547  -1099
23425119675  -1099
23471268912  -1099
23496750000  -1099
23522940500  -1099
23562058464  -1099
23601219772  -1099
23630752512  -1099
23664312675  -1099
23705896347  -1099
23726701872  -1099
23758298924  -1099
23801997987  -1099
23837099188  -1099
23870990412  -1100
23887049472  -1100
23938474752  -1100
23962599387  -1100
23995222052  -1100
24035046192  -1100
24074545036  -1100
24114272000  -1100
24154042644  -1101
24185116107  -1101
24193856992  -1101
24233715068  -1101
24273616896  -1101
24306480432  -1101
24338895552  -1101
24363221067  -1101
24402167163  -1101
24433662208  -1101
24473783156  -1101
24506175483  -1101
24553377072  -1101
24561519867  -1101
24594409472  -1101
24639759387  -1101
24675046816  -1101
24715431500  -1102
24731196075  -1102
24762257712  -1102
24796333012  -1102
24836849888  -1102
24877410876  -1102
24918016000  -1102
24958665284  -1102
24978592512  -1103
25032823227  -1103
25050913200  -1103
25080878336  -1103
25121704500  -1103
25162574944  -1103
25189270272  -1103
25215667200  -1103
25260243363  -1103
25285452196  -1103
25326354483  -1103
25357787532  -1103
25394208048  -1103
25420712112  -1103
25452203643  -1103
25491135456  -1103
25532405500  -1103
25561746747  -1104
25591662963  -1104
25638234075  -1104
25656482848  -1104
25697931116  -1104
25734837483  -1103
25780961524  -1103
25801566363  -1103
25822543712  -1104
25865038827  -1104
25905842176  -1104
25940304432  -1104
25970441292  -1104
26015679387  -1104
26047537200  -1104
26079414507  -1104
26114871636  -1104
26154991152  -1105
26178526188  -1105
26198797244  -1104
26244143883  -1104
26282902468  -1105
26318272707  -1105
26338507803  -1104
26382377187  -1105
26409397504  -1105
26451652532  -1106
26493952608  -1106
26504052147  -1106
26536297756  -1105
26568382347  -1105
26605661787  -1105
26641271088  -1105
26670115107  -1105
26706129548  -1106
26748700416  -1106
26791316500  -1106
26823078747  -1106
26852020992  -1106
26892907200  -1106
26920181952  -1106
26962233476  -1106


==> data/ht_log2_r5_p11.dat <==
67830075  -2052
76295547  -1952
76295547  -2120
83255472  -1796
84111075  -1745
96550276  -1780
99588352  -1848
111154707  -2377
112377856  -1584
162830336  -1348
165686944  -1543
168885027  -1736
169967187  -1633
188183524  -1698
192914176  -1581
192914176  -1696
204259244  -2284
204930675  -2487
212739723  -2594
222971872  -2390
233535987  -2459
246413907  -2369
257924804  -2336
257924804  -2288
262997307  -2228
267693664  -2269
284310675  -2063
287965184  -1964
298473844  -1947
300605792  -2012
302826627  -1990
309372075  -1969
320436675  -1928
331527424  -1965
333813812  -1991
347753228  -2035
349920000  -2081
350114427  -2067
362472192  -2061
374306656  -2028
381775972  -2045
404778784  -2025
412646836  -2000
412646836  -2021
418074075  -2014
420616192  -2004
423617067  -2007
423617067  -2015
425329947  -2009
431400704  -2006
431400704  -2026
450334512  -1978
510437808  -1950
562432000  -1907
597699675  -1867
610727472  -1853
637991667  -1814
669136604  -1775
692664075  -1800
736880036  -1811
781498800  -1851
817345876  -1887
859163787  -1875
886178907  -1869
907924000  -1845
933826347  -1811
962567392  -1779
1004670000  -1554
1033899412  -1652
1038776288  -1509
1077080112  -1665
1113780308  -1601
1160470112  -1651
1192310528  -1726
1215288387  -1622
1235663104  -1735
1247011632  -1755
1263284964  -1807
1281374667  -1838
1313943552  -1905
1345777200  -1902
1376834787  -1888
1409416875  -1824
1423497267  -1828
1449868388  -1848
1499221444  -1842
1514298267  -1848
1534993200  -1820
1543555467  -1857
1575331348  -1852
1614333676  -1805
1653226875  -1827
1719801747  -1858
1776779788  -1844
1820797488  -1815
1862271675  -1804
1927561216  -1784
1989960075  -1809
2017433344  -1553
2073807792  -2172
2130987312  -2029
2191862700  -1867
2254239904  -1813
2295226800  -1864
2353921888  -1863
2390290587  -1890
2404846336  -1918
2465046675  -1876
2498179347  -1892
2570942588  -1844
2624396787  -1839
2670510496  -1815
2742828507  -1812
2810381476  -1840
2826180747  -1847
2896603168  -1842
3079108107  -1785
3320079867  -1830
3546572067  -1834
3774788352  -1871
4006172547  551.7217
4257329044  -1846
4447738624  -1871
4683621856  -1895
4945567212  -1928
5194386284  -1823
5455752116  -1848
5756278756  -1940
5941784884  -1941
6179217664  -1682
6370928667  -1854
6591796875  -1896
6814712763  -2014
6998760500  -2031
7218590427  -2108
7432054587  -1947
7444602675  -1931
7461637564  -1934
7467934347  -1902
7476917787  -1921
7480512675  -1891
7505701083  -1910
7516323616  -1920
7516323616  -1903
7516323616  -1895
7525521675  -1873
7532735643  -1889
7534611500  -1898
7552929024  -1892
7570665675  -1876
7571276212  -1885
7571276212  -1896
7571276212  -1879
7580615472  -1879
7589666412  -1870
7602346800  -1881
7621387227  -1896
7621387227  -1911
7626496000  -1916
7626496000  -1929
7626496000  -1921
7644962084  -1916
7662268332  -1921
7678651392  -1932
7681983628  -1916
7708732443  -1907
7711470000  -1901
7712382627  -1912
7719685587  -1908
7730646507  -1917
7737739744  -1919
7737739744  -1918
7737739744  -1906
7737739744  -1899
7738872300  -1899
7766323200  -1919
7770903075  -1930
7793764996  -1892
7793764996  -1896
7793764996  -1902
7793764996  -1912
7812500000  -1923
7812500000  -1932
7817694912  -1948
7843444272  -1961
7850060032  -1965
7850060032  -1956
7850060032  -1962
7850060032  -1961
7854492672  -1955
7858177200  -1956
7868885108  -1946
7877535147  -1956
7909851312  -1953
7913548800  -1944
7918171875  -1952
7932049200  -1950
7951497867  -1959
7951497867  -1944
7951497867  -1947
7951497867  -1960
7982467916  -1955
7982467916  -1964
8001504000  0.0
8007196707  -743.332
8020570324  -1921
8020570324  -1596
8020570324  -1800
8020570324  -1595
8020570324  -1444
8039666912  -1588
8062156800  -1628
8077950976  -1729
8077950976  -1732
8085501675  -1669
8116356384  -1690
8119177587  -1806
8135604652  -1907
8135604652  -1874
8135604652  -1907
8137916667  -1954
8144480448  -1985
8164187667  -2015
8173580427  -1988
8197085952  -1926
8198026875  -1876
8212902044  -1787
8212902044  -1812
8226279675  -1789
8234764992  -1803
8251733668  -1815
8251733668  -1795
8265915243  -1793
8271195296  -1737
8271195296  -1741
8271195296  -1777
8296177707  -1799
8307540387  -1796
8310210304  -1748
8310210304  -1702
8329763732  -1681
8345472147  -1728
8364470427  -1745
8368962556  -1756
8368962556  -1753
8382538800  -1736
8408284164  -1738
8427991072  -1740
8427991072  -1768
8427991072  -1771
8439724800  -1775
8440679547  -1775
8452140723  -1747
8467497216  -1758
8487296500  -1769
8487296500  -1783
8497105200  -1794
8502853932  -1777
8505729027  -1761
8507126624  -1769
8526827907  -1797
8539307712  -1784
8550835632  -1816
8554680000  -1824
8566802276  -1822
8566802276  -1818
8577764352  -1805
8589318192  -1823
8601843627  -1832
8606740684  -1819
8606740684  -1827
8638508763  -1845
8650103427  -1847
8655903675  -1843
8666880736  -1865
8679124107  -1866
8705284272  -1873
8705284272  -1877
8705284272  -1876
8714013075  -1865
8727300292  -1842
8727300292  -1857
8727300292  -1852
8727300292  -1868
8728570800  -1875
8747502368  -1867
8748972027  -1866
8788000000  -1879
8791794675  -1892
8808295604  -1908
8808295604  -1891
8822027952  -1901
8836675587  -1906
8848980508  -1899
8848980508  -1910
8869369856  -1907
8910242464  -1912
8910242464  -1917
8910242464  -1914
8916964083  -1922
8944462827  -1918
8951240448  -1918
8968066875  -1938
8971786516  -1936
8971786516  -1918
8978895792  -1917
9002545200  0.0
9033613312  -1953
9033613312  -2076
9057848112  -2014
9095723500  -2103
9095723500  -2202
9096462675  -2140
9116489984  -1940
9116489984  -1926
9126222075  -2070
9150064587  -2003
9158117728  -2044
9158117728  -2055
9158117728  -2084
9178979036  -2073
9178979036  -2144
9179911467  -2164
9191863827  -2149
9209806947  -2096
9220796644  -2124
9220796644  -2073
9221778747  -2112
9224772912  -2180
9236754432  -2200
9236754432  -2217
9241752992  -2195
9245745675  -2248
9251742267  -2212
9261740907  -2207
9279752067  -2219
9283760896  -2192
9283760896  -2195
9284758272  -2223
9291769227  -2245
9301789467  -2250
9317833083  -2248
9325895904  -2251
9329874867  -2249
9347011132  -2232
9355992075  -2224
9390200427  -2234
9401281200  -2234
9410352147  -2205
9410548000  -2184
9453065472  -2186
9460825947  -2197
9470936907  -2179
9474372148  -2193
9474372148  -2167
9474372148  -2180
9487125675  -2183
9511434747  -2179
9511434747  -2174
9517516875  -2195
9538484224  -2177
9538484224  -2164
9558114075  -2158
9559919012  -2170
9584548587  -2158
9595743408  -2163
9602884876  -2168
9602884876  -2168
9602884876  -2163
9602884876  -2159
9624268800  -2175
9624416000  -2165
9645690627  -2166
9645979284  -2147
9645979284  -2139
9650794572  -2136
9667574752  -2107
9670201875  -2100
9672245883  -2100
9691674732  -2108
9702931923  -2111
9710098992  -2084
9722391552  -2093
9722391552  -2107
9725465907  -2080
9731616075  -2078
9732554500  -2054
9732554500  -2046
9754278944  -2056
9767530800  -2062
9797824768  -2038
9819646196  -2038
9819646196  -2056
9819646196  -2055
9830283147  -2058
9830283147  -2048
9863386204  -2051
9863386204  -2055
9863386204  -2051
9863386204  -2043
9871541307  -2055
9885304832  -2051
9895303872  -2055
9917025075  -2062
9929239456  -2056
9929239456  -2045
9951255500  -2041
9964688067  -2039
9973304064  -2042
9994795200  -2037
9995385172  -2034
10004148027  49.24444
10017498848  -778.379
10017498848  -1375
10035355707  -1607
10037437947  -1495
10065569328  -1553
10066611987  -1636
10079128107  -1710
10079128107  -1871
10079128107  -1976
10079128107  -2075
10083301875  -2093
10084035524  -2071
10104183675  -2019
10104183675  -1987
10154388123  -1867
10157530032  -1970
10192123107  -2035
10195583584  -1948
10195583584  -1855
10195583584  -1875
10199468592  -1907
10217991452  -1949
10217991452  -1992
10250961075  -2003
10262538432  -1996
10262905636  -2023
10262905636  -2025
10262905636  -2018
10262905636  -2047
10262905636  -2033
10277282700  -2043
10307951244  -2064
10320523227  -2058
10324746675  -2063
10330523392  -2070
10330523392  -2070
10330523392  -2042
10353128468  -2062
10365970572  -2090
10372320000  -2103
10398437500  -2055
10400916483  -2069
10413638667  -2085
10423185408  -2095
10435921200  -2122
10445478147  -2133
10445478147  -2140
10458227547  -2135
10466648608  -2141
10477366227  -2119
10489451756  -2111
10489451756  -2105
10489451756  -2090
10499716800  -2080
10499716800  -2072
10535157364  -2066
10535157364  -2046
10535157364  -2066
10535157364  -2072
10537020675  -2077
10554095907  -2081
10569048075  -2089
10584010827  -2090
10589357232  -2087
10590426675  -2080
10598984163  -2077
10602194112  -2089
10603964416  -2076
10603964416  -2085
10603964416  -2097
10618251147  -2100
10650001824  -2092
10650401667  -2073
10666495152  -2068
10671862347  -2068
10673070412  -2066
10673070412  -2071
10682600787  -2089
10695494043  -2079
10705169088  -2092
10719307476  -2085
10724532300  -2084
10734220467  -2096
10740681675  -2092
10742476000  -2083
10742835843  -2088
10755765387  -2094
10765677884  -2103
10788123267  -2101
10798920027  -2111
10800000000  -2101
10812181828  -2098
10812181828  -2096
10812181828  -2095
10812181828  -2095
10812181828  -2106
10812181828  -2104
10818367803  -2101
10848654675  -2118
10852984827  -2116
10868147163  -2125
10882188544  -2126
10882188544  -2132
10882188544  -2124
10886572800  -2121
10896333867  -2125
10909355427  -2119
10957167675  -2120
10961519427  -2124
10976000000  -2130
10977846192  -2136
10989826875  -2136
11000724075  0.0
11023107232  -306.523
11023107232  -1168
11026899387  -1176
11030173488  -1308
11048735907  -1241
11066220675  -1487
11081531187  -1534
11089190412  -1654
11094020500  -1728
11105611947  -1727
11115470700  -1623
11117725664  -1657
11117725664  -1724
11122045632  -1735
11125333827  -1812
11141782092  -1840
11158242507  -1876
11158242507  -1938
11160438147  -1903
11165237248  -1883
11165928192  -1799
11171419587  -1816
11181307500  -1767
11189043716  -1803
11189043716  -1797
11189043716  -1777
11219802075  -1755
11236758124  -1664
11246236587  -1671
11250645363  -1686
11260666112  -1729
11260666112  -1752
11260666112  -1746
11263876875  -1787
11280427200  -1821
11290363227  -1773
11306932992  -1788
11308583776  -1789
11308583776  -1807
11308583776  -1840
11308583776  -1847
11320197552  -1863
11333469888  -1884
11356637184  -1883
11370008907  -1875
11380714852  -1898
11380714852  -1892
11380714852  -1875
11389964067  -1895
11396619675  -1888
11403277227  -1883
11413267200  -1881
11413267200  -1886
11439928512  -1892
11449934523  -1894
11467733787  -1868
11477365844  -1875
11490002307  -1896
11506717872  -1901
11514522627  -1891
11525895868  -1897
11525895868  -1902
11540185452  -1901
11550212096  -1895
11556937467  -1904
11584884492  -1906
11592715707  -1910
11598947104  -1918
11598947104  -1887
11613985200  -1874
11623365932  -1870
11623365932  -1878
11624067027  -1849
11637516267  -1873
11650973283  -1874
11664438075  -1887
11672306356  -1860
11672306356  -1871
11672306356  -1894
11672306356  -1907
11680156827  -1917
11690267328  -1924
11696828000  -1901
11716125147  -1911
11721383964  -1910
11726251200  -1909
11745390123  -1923
11745974272  -1935
11745974272  -1927
11745974272  -1933
11748769200  -1940
11770598948  -1940
11791612908  -1937
11799513675  -1941
11816452800  -1949
11819951500  -1958
11826622107  -1959
11844679424  -1954
11844711675  -1947
11860551387  -1955
11862815067  -1955
11862815067  -1953
11878666875  -1948
11884330800  -1952
11894529267  -1963
11919070076  -1958
11919070076  -1954
11935366875  -1958
11935366875  -1935
11935366875  -1942
11935366875  -1959
11943936000  -1955
11962630827  -1953
11968836484  -1937
11993771552  -1931
11993771552  -1925
11993771552  -1915
12003585075  -1149
12014973675  -998.308
12018741228  -1032
12033206667  -1180
12043745536  -1248
12043745536  -1151
12043745536  -1299
12043745536  -1389
12043745536  -1501
12043745536  -1596
12043745536  -1613
12065147667  -1579
12068784500  -1622
12075423408  -1523
12090273867  -1528
12093858144  -1488
12099417147  -1560
12118966492  -1651
12147476067  -1773
12157786800  -1800
12166955568  -1781
12169287396  -1794
12194500000  -1840
12194500000  -1869
12199073472  -1865
12209406075  -1913
12236981067  -1975
12250780227  -1989
12259983987  -1978
12268040112  -2003
12268040112  -1982
12268040112  -2005
12270346708  -2040
12271493547  -2069
12278401875  -2099
12295698656  -2117
12301443675  -2115
12306054627  -2141
12319892667  -2134
12337201152  -2111
12346507264  -2126
12346507264  -2112
12346507264  -2105
12346507264  -2050
12346507264  -2008
12346507264  -1973
12347592075  -1971
12366075627  -1991
12371963972  -1981
12371963972  -1977
12396140883  -1995
12403084203  -1993
12421609227  -1986
12422982316  -1985
12422982316  -1979
12441307212  -1959
12486555675  -1943
12497009292  -1906
12499772512  -1896
12499772512  -1902
12505142907  -1893
12514441707  -1887
12525439388  -1858
12527233200  -1835
12528396387  -1843
12545850672  -1844
12551141376  -1842
12576878500  -1849
12579630075  -1855
12592454832  -1843
12602650784  -1839
12602650784  -1867
12625129152  -1873
12628458252  -1880
12644987787  -1892
12649662675  -1871
12654300928  -1872
12654300928  -1876
12666031587  -1865
12680178836  -1874
12695288112  -1863
12696459075  -1861
12724578387  -1860
12726923067  -1850
12732040444  -1858
12732040444  -1870
12732040444  -1874
12732040444  -1879
12756249792  -1869
12759771267  -1884
12766815675  -1888
12784043268  -1896
12795012747  -1889
12809122947  -1882
12810097696  -1881
12810097696  -1862
12810097696  -1843
12836187500  -1863
12855034800  -1858
12866820300  -1861
12879790587  -1854
12888473332  -1854
12888473332  -1864
12888473332  -1867
12888473332  -1875
12888473332  -1880
12888473332  -1880
12903389667  -1881
12908112075  -1880
12914669408  -1875
12915197307  -1867
12921103152  -1865
12927010347  -1859
12943557675  -1859
12954200832  -1864
12954200832  -1868
12954200832  -1870
12954200832  -1881
12967168000  -1874
12979051875  -1871
12993470564  -1869
12993470564  -1860
12995632467  -1871
13003926732  -1871
13019808672  -1873
13019808672  -1883
13033570707  -1884
13046182348  -1887
13046182348  -1892
13072591616  -1898
13072591616  -1901
13078694187  -1906
13078694187  -1912
13078694187  -1920
13092959907  -1924
13104853947  -1920
13114373067  -1923
13121514675  -1927
13125517024  -1929
13125517024  -1933
13125517024  -1930
13125517024  -1938
13125517024  -1943
13139377200  -1951
13145334075  -1946
13152033212  -1941
13176331587  -1945
13188263427  -1945
13205172676  -1945
13205172676  -1942
13205172676  -1939
13212143307  -1934
13231796000  -1947
13231796000  -1960
13239631872  -1955
13258455084  -1963
13270740300  -1958
13279121883  -1960
13282714800  -1960
13285149952  -1955
13285149952  -1959
13285149952  -1961
13285149952  -1958
13307878827  -1956
13307878827  -1964
13307878827  -1972
13307878827  -1983
13312674675  -1987
13327067403  -1982
13331866707  -1980
13354675200  -1982
13365449500  -1982
13365449500  -1986
13391930907  -1987
13394336283  -1981
13413587067  -1989
13419161892  -1990
13437669987  -1995
13446071968  -1981
13461774507  -1981
13473017996  -1971
13481073675  -1975
13481073675  -1981
13518505152  -1985
13527018004  -1988
13527018004  -1989
13527018004  -1991
13527018004  -1988
13542682032  -1991
13560828867  -1995
13591100592  -1994
13608288256  -1990
13608288256  -1985
13608288256  -1986
13608288256  -1984
13626258075  -1986
13626258075  -1989
13635450500  -1992
13639605552  -1992
13662675675  -1987
13673610432  -1988
13679687187  -1988
13691844747  -1985
13704007707  -1986
13712524992  -1992
13717154048  -1991
13722262272  -1989
13735656675  -1986
13744460916  -1991
13746620592  -1993
13761245952  -1988
13771804000  -1990
13771804000  -1991
13772220075  -1992
13799183324  -1992
13801505787  -1994
13826598912  -1985
13833267075  -1980
13845492675  -1984
13854050788  -1981
13854050788  -1984
13857723675  -1984
13874856147  -1989
13881538976  -1987
13881538976  -1987
13881538976  -1989
13889549547  -1987
13893224112  -1987
13929996492  -1988
13936624384  -1990
13936624384  -1988
13936624384  -1990
13948400907  -1992
13948400907  -1997
13966817472  -1988
13996309248  -1992
14019525436  -1993
14019525436  -1995
14019525436  -1990
14022140067  -1982
14036911227  -1987
14041836675  -1989
14047232000  -1985
14067709452  -1986
14074975044  -1985
14084971200  -1981
14084971200  -1989
14096073627  -1987
14102754592  -1990
14110883667  -1994
14130570668  -1996
14130570668  -1996
14156596908  -1997
14158423296  -1998
14165253675  -1997
14177625075  -1998
14182575147  -1995
14186312500  -1995
14186312500  -1993
14199907203  -1999
14214238304  -2000
14214771675  -2004
14233363200  -2001
14263134912  -2000
14270199808  -2000
14270199808  -2003
14278032432  -2004
14279274243  -2002
14284242027  -2002
14289210675  -1998
14298235556  -1995
14315310252  -1991
14333967387  -1992
14345167500  -1991
14354417164  -1992
14354417164  -1993
14382563072  -1996
14406222627  -1996
14408717427  -1991
14408717427  -1983
14410745748  -1980
14412460032  -1983
14412460032  -1985
14421194667  -1984
14426187075  -1986
14438965216  -1983
14438965216  -1984
14438965216  -1985
14443667307  -1984
14456159667  -1980
14523844612  -1981
14538744675  -1981
14541250923  -1981
14552211488  -1981
14570088300  -1984
14587655472  -1980
14609056000  -1978
14609056000  -1972
14619051747  -1970
14619051747  -1972
14637533684  -1972
14656771827  -1976
14664321675  -1976
14671873467  -1977
14683204800  -1969
14684464107  -1971
14694600028  -1971
14694600028  -1967
14717225043  -1971
14723188736  -1968
14723188736  -1970
14723188736  -1972
14728573872  -1969
14755071483  -1964
14757596307  -1961
14780477344  -1961
14780477344  -1966
14780477344  -1965
14780477344  -1962
14784120000  -1966
14795494587  -1971
14795494587  -1973
14795494587  -1972
14809177292  -1970
14809177292  -1967
14809177292  -1967
14837914368  -1964
14846101227  -1964
14866368075  -1965
14866688596  -1966
14866688596  -1966
14866688596  -1968
14866688596  -1965
14866688596  -1965
14866688596  -1966
14866688596  -1967
14876506683  -1965
14884112907  -1967
14895500000  -1967
14910750000  -1968
14934870747  -1969
14953234432  -1971
14953234432  -1972
14953234432  -1973
14956468992  -1972
14967909675  -1974
14982157508  -1975
14982157508  -1976
14998439547  -1975
15011117856  -1973
15018810075  -1972
15036645627  -1975
15051941667  -1971
15069150464  -1970
15069150464  -1970
15098222772  -1972
15113203587  -1975
15127332448  -1975
15127332448  -1976
15127332448  -1976
15127332448  -1972
15151555467  -1973
15170749632  -1971
15184833075  -1969
15186113712  -1969
15187394403  -1969
15211737792  -1968
15214885924  -1972
15214885924  -1976
15214885924  -1977
15214885924  -1981
15216865200  -1983
15243798267  -1983
15244145312  -1978
15247647792  -1976
15263050752  -1979
15274608075  -1980
15274608075  -1982
15274608075  -1981
15302776576  -1984
15302776576  -1986
15305448987  -1989
15332148500  -1992
15333747147  -1992
15365935872  -1991
15371089200  -1993
15382687347  -1993
15391005052  -1992
15391005052  -1993
15398158347  -1989
15420489728  -1984
15420489728  -1986
15432996528  -1990
15447201147  -1988
15448492800  -1987
15450012036  -1989
15460120107  -1989
15463996848  -1991
15475629987  -1991
15475629987  -1995
15485974227  -1992
15495028272  -1995
15509169644  -1996
15509169644  -1994
15509169644  -1994
15522206283  -1991
15538804992  -1993
15546816432  -1990
15557184432  -1990
15566259267  -1992
15584416875  -1989
15584416875  -1987
15584416875  -1988
15584416875  -1990
15584416875  -1992
15596095212  -1992
15598188896  -1989
15603883200  -1991
15615568827  -1993
15644152107  -1995
15657723904  -1992
15657723904  -1991
15657723904  -1991
15657723904  -1991
15687548132  -1990
15693584787  -1990
15702699312  -1991
15713119152  -1995
15723542448  -1996
15728755392  -1997
15747310156  -1998
15747310156  -1995
15747310156  -1997
15747310156  -1999
15756137523  -1998
15803133723  -1999
15807223764  -2002
15807223764  -2000
15837237472  -2001
15837237472  -2003
15837237472  -2003
15837237472  -2002
15867289148  -2004
15867289148  -2005
15872449932  -2003
15876378027  -2003
15886855323  -2007
15927506500  -2006
15927506500  -2007
15928799067  -2006
15928799067  -2006
15928799067  -2009
15949791675  -2007
15957672224  -2006
15957672224  -2006
15957672224  -2002
15974738352  -2003
15977365452  -2004
15989190075  -2005
15990504192  -2006
15990504192  -2004
16007592627  -2004
16018117888  -2005
16023374667  -2004
16023374667  -2002
16023374667  -2002
16036532307  -1999
16048378800  -1993
16048397876  -1995
16048397876  -1995
16054962075  -1994
16054962075  -1996
16069450032  -1998
16086580587  -1996
16090535088  -1998
16109072284  -1996
16109072284  -1995
16109072284  -1996
16109072284  -1991
16109072284  -1993
16134066675  -1995
16134066675  -1997
16139466752  -1995
16876350027  -1998
17744521392  -2000
18797687500  -1999
19785192300  -2024
20674973956  -2020
21766386123  -2020
22826201612  -2029
23769942507  -2024
24840816048  -2028
25822543712  -2031


==> data/ht_log2_r5_p7.dat <==
67830075  -1710
76295547  -1595
76295547  -1609
83255472  -1517
84111075  -1522
96550276  -1529
99588352  -1472
111154707  -1188
112377856  -1188
162830336  -1230
165686944  -1135
168885027  -991.980
169967187  -1137
188183524  -1213
192914176  -1300
192914176  -1349
204259244  -1827
204930675  -1362
212739723  -908.273
213042987  -786.917
222971872  -985.566
233535987  -1125
246413907  -1101
257924804  -1177
257924804  -1209
262997307  -1219
267693664  -1308
284310675  -1276
287965184  -1313
298473844  -1344
300605792  -1350
302826627  -1396
309372075  -1363
320436675  -1382
331527424  -1400
333813812  -1379
347753228  -1382
349920000  -1342
350114427  -1380
362472192  -1423
374306656  -1416
381775972  -1425
404778784  -1429
412646836  -1441
412646836  -1466
418074075  -1463
420616192  -1443
423617067  -1437
423617067  -1435
425329947  -1392
431400704  -1420
445138564  -1411
510437808  -1459
562432000  -1465
597699675  -1447
610727472  -1466
641671875  -1435
676449508  -1432
697870512  -1411
744471027  -1429
784697787  -1438
817345876  -1432
869551875  -1429
894594172  -1423
912396524  -1426
944335692  -1445
975242700  -1436
1019360416  -1042
1033899412  -1569
1051652187  -1524
1078344544  -1409
1119439467  -1374
1163679075  -1409
1203052000  -1469
1220728752  -1463
1235663104  -1496
1252187356  -1485
1274447948  -1526
1285676500  -1574
1317336075  -1552
1353795147  -1551
1377888404  -1560
1409416875  -1530
1442379987  -1566
1496154672  -1571
1499221444  -1611
1514298267  -1623
1536962332  -1616
1562471564  -1629
1587966147  -1619
1614333676  -1632
1694040507  -1638
1735192372  -1644
1783774976  -1629
1826132000  -1595
1883643808  -1589
1931062923  -1602
1994709028  -1613
2041281675  -2134
2094426464  -1899
2157412576  -1882
2197413036  -1881
2262437132  -1846
2305694187  -1778
2362358876  -1720
2396391507  -1712
2420872947  -1618
2465180204  -1612
2500777152  -1625
2570942588  -1639
2624396787  -1650
2670510496  -1635
2742828507  -1650
2810381476  -1608
2826180747  -1642
2889513675  -1667
3077378352  -1302
3301174688  -1620
3539149227  -1643
3749928075  -1578
3971386368  -1613
4232359436  -1563
4447738624  -1599
4643742604  -1670
4927700992  -1663
5165871876  -1751
5420535147  -1593
5724613467  -1594
5941784884  -1558
6147201056  -1706
6367611123  -1632
6591796875  -1643
6816428667  -1671
7023905307  -1997
7247757312  -1710
7453572075  -1649
7461637564  -1640
7469730603  -1646
7480512675  -1637
7505701083  -1643
7516323616  -1641
7516323616  -1655
7516323616  -1662
7525521675  -1633
7532735643  -1643
7534611500  -1652
7552929024  -1648
7556204907  -1657
7571276212  -1663
7571276212  -1660
7577901243  -1647
7585140267  -1627
7592382747  -1626
7621387227  -1636
7621387227  -1647
7626496000  -1640
7626496000  -1641
7626496000  -1630
7644962084  -1624
7662268332  -1624
7664997627  -1603
7678651392  -1614
7697787075  -1625
7711470000  -1617
7712382627  -1608
7719685587  -1604
7730646507  -1596
7737739744  -1599
7737739744  -1608
7737739744  -1620
7737739744  -1601
7738872300  -1592
7766323200  -1585
7774567947  -1583
7793764996  -1585
7793764996  -1582
7793764996  -1579
7806672432  -1589
7812500000  -1592
7817694912  -1597
7843444272  -1601
7850060032  -1597
7850060032  -1595
7850060032  -1596
7850060032  -1592
7858177200  -1596
7866470547  -1600
7868885108  -1601
7890453675  -1607
7909851312  -1613
7914473307  -1609
7929272763  -1619
7951497867  -1611
7951497867  -1607
7951497867  -1601
7951497867  -1597
7954278192  -1589
7982467916  -1588
7982467916  -1585
8002547712  -1949
8018359803  -1882
8020570324  -1756
8020570324  -1549
8020570324  -1414
8020570324  -1457
8020570324  -1402
8039666912  -1551
8062156800  -1457
8077950976  -1521
8077950976  -1457
8085501675  -1440
8119177587  -1370
8135604652  -1462
8135604652  -1500
8135604652  -1592
8135604652  -1628
8142604812  -1669
8164187667  -1704
8167004928  -1705
8193532000  -1723
8197085952  -1741
8207439075  -1703
8212902044  -1719
8216856675  -1723
8231936067  -1739
8251733668  -1739
8251733668  -1725
8254581075  -1721
8269695027  -1714
8271195296  -1698
8271195296  -1718
8291445552  -1755
8299017648  -1756
8310210304  -1757
8310210304  -1776
8311329675  -1776
8329763732  -1783
8345472147  -1769
8364470427  -1792
8368962556  -1788
8368962556  -1785
8382538800  -1789
8402531787  -1797
8425410075  -1793
8427991072  -1794
8427991072  -1808
8427991072  -1805
8440679547  -1817
8447728748  -1825
8462653632  -1843
8482741875  -1839
8487296500  -1846
8497105200  -1818
8502853932  -1818
8505729027  -1806
8507126624  -1808
8507126624  -1820
8526827907  -1799
8546031387  -1791
8554680000  -1782
8563332987  -1785
8566802276  -1784
8566802276  -1776
8577764352  -1749
8589318192  -1732
8601843627  -1729
8606740684  -1722
8606740684  -1727
8650103427  -1711
8655903675  -1712
8666880736  -1706
8666880736  -1709
8705284272  -1714
8705284272  -1724
8705284272  -1728
8714013075  -1738
8727300292  -1735
8727300292  -1720
8727300292  -1717
8727300292  -1711
8728570800  -1716
8747502368  -1716
8748972027  -1703
8788000000  -1701
8791794675  -1699
8802516672  -1707
8808295604  -1692
8810318592  -1695
8828622432  -1692
8848980508  -1685
8848980508  -1686
8869369856  -1682
8910242464  -1683
8910242464  -1678
8910242464  -1677
8916964083  -1679
8942497227  -1681
8947411632  -1681
8951344128  -1686
8968066875  -1681
8971786516  -1684
8971786516  -1689
8978895792  -1693
9002545200  -1320
9033613312  -1570
9070710507  -1809
9095723500  -1645
9096462675  -1795
9116489984  -1732
9126222075  -1868
9134166123  -1898
9150064587  -1816
9158117728  -1822
9158117728  -1712
9158117728  -1723
9178979036  -1705
9178979036  -1676
9179911467  -1727
9191863827  -1761
9209806947  -1814
9220796644  -1796
9220796644  -1812
9221778747  -1839
9224772912  -1838
9236754432  -1794
9240750000  -1766
9241752992  -1770
9251742267  -1784
9254741292  -1803
9266742252  -1791
9281754387  -1741
9283760896  -1741
9284758272  -1743
9291769227  -1738
9301789467  -1712
9317833083  -1714
9325895904  -1708
9329874867  -1691
9336902832  -1679
9347011132  -1666
9368158208  -1646
9390200427  -1618
9401281200  -1600
9410548000  -1588
9442639827  -1594
9456783075  -1591
9462847707  -1609
9471948300  -1577
9474372148  -1569
9474372148  -1567
9487125675  -1570
9511434747  -1561
9511434747  -1542
9517516875  -1558
9538484224  -1575
9538484224  -1557
9558114075  -1572
9559919012  -1595
9584548587  -1605
9595743408  -1609
9602884876  -1611
9602884876  -1615
9602884876  -1635
9602884876  -1617
9624268800  -1631
9624416000  -1634
9645690627  -1649
9645979284  -1647
9645979284  -1644
9667574752  -1643
9667574752  -1638
9670201875  -1630
9689202428  -1633
9700884675  -1630
9710098992  -1636
9710862336  -1643
9722391552  -1647
9725465907  -1642
9726490800  -1633
9731616075  -1633
9732554500  -1643
9754278944  -1643
9754278944  -1641
9768557907  -1640
9812774592  -1632
9819646196  -1628
9819646196  -1609
9819646196  -1614
9830283147  -1604
9830283147  -1605
9863386204  -1616
9863386204  -1620
9863386204  -1617
9863386204  -1626
9863386204  -1629
9871541307  -1632
9885304832  -1635
9895303872  -1637
9917025075  -1640
9929239456  -1637
9951255500  -1638
9962613387  -1644
9969875712  -1646
9994795200  -1640
9995385172  -1636
10004148027  -1599
10007266608  -1319
10017498848  -2053
10020786075  -1890
10035355707  -2039
10039645116  -1956
10066611987  -1946
10079128107  -2032
10079128107  -2039
10079128107  -2073
10079128107  -2090
10082258352  -2052
10084035524  -1963
10104183675  -1896
10150866176  -1833
10150866176  -1770
10157530032  -1809
10157530032  -1793
10192123107  -1802
10195583584  -1837
10195583584  -1795
10195583584  -1779
10199468592  -1730
10217991452  -1745
10217991452  -1756
10247804748  -1765
10255170267  -1767
10262905636  -1791
10262905636  -1761
10262905636  -1773
10262905636  -1763
10262905636  -1744
10262905636  -1742
10277282700  -1751
10307951244  -1744
10321579008  -1767
10330523392  -1767
10330523392  -1788
10330523392  -1795
10344819852  -1793
10356450075  -1786
10372320000  -1765
10381847787  -1737
10398796875  -1724
10410457392  -1726
10421141504  -1716
10423185408  -1712
10445478147  -1707
10445478147  -1709
10445478147  -1713
10461416112  -1691
10477366227  -1698
10489451756  -1690
10489451756  -1709
10489451756  -1722
10499716800  -1736
10499716800  -1749
10535157364  -1759
10535157364  -1760
10535157364  -1742
10535157364  -1743
10535157364  -1729
10547691075  -1724
10558059872  -1714
10570116492  -1719
10585080000  -1711
10589357232  -1718
10589357232  -1730
10598984163  -1701
10602194112  -1709
10603964416  -1699
10603964416  -1692
10603964416  -1692
10611826875  -1701
10626966500  -1696
10650001824  -1700
10650401667  -1700
10666495152  -1716
10671862347  -1724
10673070412  -1718
10673070412  -1719
10682600787  -1714
10696568832  -1697
10713772800  -1689
10719307476  -1689
10730990592  -1680
10735297200  -1675
10740681675  -1663
10742476000  -1658
10752532272  -1660
10761154992  -1645
10782726912  -1648
10788913152  -1646
10800000000  -1653
10812181828  -1661
10812181828  -1672
10812181828  -1682
10812181828  -1686
10812181828  -1693
10831342707  -1685
10848654675  -1677
10852984827  -1678
10868147163  -1682
10882188544  -1683
10882188544  -1678
10882188544  -1676
10886572800  -1670
10896333867  -1669
10952496796  -1658
10957167675  -1659
10974579867  -1666
10977846192  -1654
10977846192  -1649
10999536804  -1655
11000724075  -1233
11023107232  -1070
11023107232  -1567
11023107232  -1601
11026899387  -1280
11046711308  -1524
11066220675  -1590
11070349056  -1674
11088096075  -1618
11092473747  -1705
11104516800  -1718
11115470700  -1636
11117725664  -1655
11117725664  -1664
11125333827  -1711
11138491467  -1709
11158242507  -1670
11158242507  -1697
11158242507  -1738
11160438147  -1649
11165237248  -1688
11165237248  -1670
11167026363  -1662
11174715072  -1644
11189001123  -1662
11189043716  -1644
11189043716  -1634
11189043716  -1645
11219802075  -1671
11219802075  -1687
11240726832  -1703
11248440867  -1708
11260666112  -1740
11260666112  -1720
11260666112  -1730
11263876875  -1743
11280427200  -1721
11303618067  -1685
11308583776  -1664
11308583776  -1701
11308583776  -1721
11308583776  -1746
11320197552  -1730
11332593500  -1747
11333469888  -1730
11356637184  -1712
11370008907  -1714
11380714852  -1712
11380714852  -1709
11380714852  -1701
11389964067  -1704
11396619675  -1672
11403277227  -1689
11413267200  -1686
11413267200  -1696
11439928512  -1704
11449934523  -1694
11453270832  -1692
11477365844  -1705
11477365844  -1727
11506717872  -1725
11514522627  -1738
11525895868  -1727
11525895868  -1729
11540185452  -1741
11550212096  -1728
11556937467  -1721
11584884492  -1729
11592715707  -1714
11598947104  -1710
11613985200  -1708
11613985200  -1702
11623365932  -1704
11623365932  -1710
11624067027  -1720
11637516267  -1709
11650973283  -1707
11664438075  -1706
11672306356  -1696
11672306356  -1706
11672306356  -1704
11672306356  -1700
11686896675  -1700
11696828000  -1701
11708252352  -1696
11716125147  -1705
11725125867  -1699
11735255808  -1696
11745974272  -1691
11745974272  -1689
11745974272  -1691
11748769200  -1684
11770598948  -1680
11791612908  -1693
11799513675  -1699
11816452800  -1695
11826622107  -1701
11828882547  -1703
11844679424  -1704
11844711675  -1706
11860551387  -1714
11862815067  -1712
11862815067  -1723
11878666875  -1723
11884330800  -1728
11894529267  -1736
11919070076  -1740
11935366875  -1744
11935366875  -1739
11935366875  -1734
11935366875  -1728
11935366875  -1724
11943936000  -1718
11962630827  -1708
11968836484  -1706
11968836484  -1708
11993771552  -1714
11993771552  -1712
11993771552  -1726
12007001088  -1795
12017252043  -2161
12033206667  -2232
12037767075  -2342
12043745536  -2120
12043745536  -2137
12043745536  -2063
12043745536  -1863
12043745536  -1749
12043745536  -1707
12043745536  -1678
12065147667  -1717
12068784500  -1587
12075423408  -1657
12090273867  -1570
12097131003  -1627
12118966492  -1598
12123434700  -1610
12147476067  -1593
12157786800  -1612
12166955568  -1670
12169287396  -1657
12169287396  -1699
12194500000  -1708
12194500000  -1680
12199073472  -1663
12236981067  -1639
12250780227  -1624
12259983987  -1667
12263436288  -1645
12268040112  -1661
12268040112  -1679
12268040112  -1697
12270346708  -1694
12271493547  -1681
12295698656  -1676
12295698656  -1674
12295698656  -1681
12301443675  -1679
12306054627  -1684
12319892667  -1670
12337201152  -1638
12346507264  -1642
12346507264  -1659
12346507264  -1675
12346507264  -1702
12346507264  -1718
12346507264  -1746
12366075627  -1740
12371963972  -1730
12371963972  -1732
12371963972  -1722
12397455648  -1705
12421609227  -1709
12422982316  -1713
12422982316  -1703
12441307212  -1691
12486555675  -1689
12486555675  -1702
12499772512  -1705
12499772512  -1693
12499772512  -1687
12514441707  -1681
12525439388  -1683
12525439388  -1711
12528396387  -1708
12545850672  -1712
12551141376  -1700
12576878500  -1711
12576878500  -1712
12584292867  -1714
12598286427  -1715
12602650784  -1713
12602650784  -1717
12625129152  -1715
12628458252  -1710
12644987787  -1704
12649662675  -1711
12654300928  -1697
12661353675  -1685
12680178836  -1687
12685922352  -1680
12696459075  -1674
12724578387  -1673
12726923067  -1665
12732040444  -1667
12732040444  -1663
12732040444  -1663
12732040444  -1661
12756249792  -1666
12759771267  -1667
12766815675  -1677
12778560675  -1681
12784435200  -1675
12795012747  -1676
12809122947  -1672
12810097696  -1661
12810097696  -1670
12810097696  -1669
12836187500  -1678
12865641507  -1688
12879790587  -1692
12888473332  -1699
12888473332  -1711
12888473332  -1721
12888473332  -1730
12888473332  -1739
12888473332  -1735
12888473332  -1741
12903389667  -1741
12908112075  -1736
12914669408  -1741
12915197307  -1746
12921103152  -1748
12927010347  -1746
12943557675  -1748
12954200832  -1748
12954200832  -1747
12954200832  -1751
12954200832  -1758
12967168000  -1752
12979051875  -1750
12993470564  -1746
12993470564  -1746
12995632467  -1738
13003926732  -1739
13019808672  -1736
13033570707  -1735
13046182348  -1737
13046182348  -1738
13072591616  -1736
13072591616  -1728
13078694187  -1734
13078694187  -1739
13078694187  -1744
13088203803  -1743
13099036500  -1746
13110802992  -1735
13125517024  -1732
13125517024  -1731
13125517024  -1736
13125517024  -1733
13125517024  -1731
13125517024  -1726
13126276827  -1726
13145334075  -1733
13150100547  -1728
13157251875  -1725
13176331587  -1733
13188263427  -1728
13205172676  -1729
13205172676  -1724
13205172676  -1722
13207365603  -1718
13228872075  -1723
13231796000  -1714
13239631872  -1722
13248003627  -1723
13270740300  -1725
13279121883  -1729
13282714800  -1730
13285149952  -1720
13285149952  -1713
13285149952  -1713
13285149952  -1714
13307878827  -1713
13307878827  -1710
13307878827  -1707
13307878827  -1705
13312674675  -1708
13327067403  -1710
13331866707  -1711
13354675200  -1714
13365449500  -1710
13365449500  -1712
13391930907  -1708
13392287744  -1702
13413587067  -1705
13419161892  -1701
13437669987  -1699
13446071968  -1705
13455746352  -1706
13469010075  -1704
13473017996  -1698
13481073675  -1701
13481073675  -1704
13524547347  -1700
13527018004  -1696
13527018004  -1697
13527018004  -1696
13527018004  -1695
13535426700  -1687
13554072032  -1690
13568091003  -1690
13591100592  -1694
13608288256  -1695
13608288256  -1694
13608288256  -1690
13626258075  -1685
13635450500  -1692
13639605552  -1695
13662675675  -1690
13667535027  -1691
13673610432  -1692
13688196912  -1690
13691844747  -1688
13704007707  -1689
13712524992  -1689
13717154048  -1691
13722262272  -1688
13735656675  -1689
13744460916  -1688
13746620592  -1692
13761245952  -1695
13771804000  -1695
13772220075  -1697
13786859043  -1701
13799183324  -1699
13810053312  -1701
13826598912  -1705
13833267075  -1711
13845492675  -1710
13854050788  -1713
13854050788  -1713
13857723675  -1718
13874856147  -1724
13881538976  -1725
13881538976  -1723
13889549547  -1725
13893224112  -1725
13918959675  -1722
13932449712  -1722
13936624384  -1720
13936624384  -1716
13948400907  -1713
13948400907  -1706
13955766075  -1703
13966817472  -1706
13996309248  -1706
14019525436  -1706
14019525436  -1706
14019525436  -1709
14019525436  -1713
14022140067  -1715
14036911227  -1711
14041836675  -1711
14047232000  -1710
14047232000  -1709
14070174768  -1711
14074975044  -1713
14084971200  -1713
14086204587  -1710
14102754592  -1712
14110883667  -1710
14125701483  -1710
14147942787  -1711
14158423296  -1711
14158423296  -1711
14166490572  -1709
14178862512  -1706
14183812800  -1702
14186312500  -1702
14186312500  -1701
14199907203  -1704
14214238304  -1707
14214771675  -1709
14233363200  -1705
14263134912  -1709
14270199808  -1710
14270199808  -1705
14270199808  -1704
14279274243  -1705
14284242027  -1704
14289210675  -1707
14298235556  -1702
14307850800  -1703
14316553683  -1702
14345167500  -1701
14354417164  -1700
14354417164  -1698
14371318107  -1699
14393751867  -1701
14407470000  -1700
14408717427  -1702
14408717427  -1705
14410745748  -1703
14412460032  -1704
14412460032  -1703
14423690763  -1702
14428683603  -1703
14438965216  -1706
14438965216  -1703
14438965216  -1697
14444916300  -1697
14506183107  -1694
14523844612  -1692
14539997772  -1690
14552211488  -1691
14580615276  -1690
14607745200  -1690
14609056000  -1695
14609056000  -1698
14619051747  -1699
14619051747  -1702
14637533684  -1702
14645450700  -1702
14664321675  -1703
14665580172  -1700
14678168112  -1702
14684464107  -1703
14694600028  -1704
14694600028  -1702
14717225043  -1702
14723188736  -1700
14723188736  -1697
14723188736  -1694
14728573872  -1693
14751284652  -1693
14755071483  -1691
14763909312  -1692
14780477344  -1691
14780477344  -1690
14782856427  -1689
14795494587  -1690
14795494587  -1692
14795494587  -1694
14809177292  -1694
14809177292  -1697
14815726875  -1701
14837914368  -1700
14846101227  -1697
14861300067  -1693
14866688596  -1691
14866688596  -1690
14866688596  -1690
14866688596  -1685
14866688596  -1682
14866688596  -1682
14866688596  -1682
14866688596  -1677
14884112907  -1678
14886648747  -1681
14900599728  -1677
14925981888  -1679
14937410907  -1681
14953234432  -1682
14953234432  -1679
14953234432  -1679
14967909675  -1678
14982157508  -1676
14982157508  -1678
15011117856  -1679
15011117856  -1681
15032822832  -1678
15040115500  -1678
15057042075  -1675
15069150464  -1672
15069150464  -1670
15098222772  -1670
15113203587  -1671
15127332448  -1674
15127332448  -1676
15127332448  -1676
15127332448  -1678
15151555467  -1680
15179711067  -1676
15185664000  -1675
15186113712  -1671
15205329747  -1674
15214885924  -1676
15214885924  -1676
15214885924  -1680
15214885924  -1683
15214885924  -1685
15223275675  -1688
15243798267  -1691
15244145312  -1693
15247647792  -1692
15263050752  -1691
15274608075  -1691
15274608075  -1691
15274608075  -1691
15302776576  -1691
15302776576  -1690
15310592163  -1688
15332148500  -1691
15333747147  -1691
15365935872  -1687
15371089200  -1687
15382687347  -1686
15391005052  -1686
15391005052  -1688
15398158347  -1687
15420489728  -1688
15420489728  -1691
15436869867  -1693
15448492800  -1691
15448492800  -1693
15450012036  -1693
15460120107  -1692
15463996848  -1694
15475629987  -1696
15475629987  -1692
15495028272  -1691
15506673075  -1689
15509169644  -1691
15509169644  -1690
15511849947  -1691
15532566075  -1690
15538804992  -1691
15553296027  -1686
15557184432  -1688
15568478068  -1688
15584416875  -1688
15584416875  -1690
15584416875  -1691
15584416875  -1693
15584416875  -1695
15584416875  -1697
15598188896  -1697
15598188896  -1694
15605181387  -1695
15644152107  -1692
15657723904  -1692
15657723904  -1692
15657723904  -1692
15668858700  -1695
15687548132  -1693
15693584787  -1694
15702699312  -1692
15713119152  -1692
15723542448  -1693
15728755392  -1689
15747310156  -1687
15747310156  -1685
15747310156  -1686
15747310156  -1685
15756137523  -1684
15803133723  -1686
15807223764  -1687
15837118947  -1687
15837237472  -1689
15837237472  -1692
15837237472  -1694
15838426800  -1694
15867289148  -1693
15869831472  -1695
15876378027  -1694
15885545472  -1696
15892095267  -1693
15927506500  -1692
15927506500  -1690
15928799067  -1690
15928799067  -1690
15944542227  -1690
15949791675  -1690
15957672224  -1691
15957672224  -1688
15957672224  -1688
15960293163  -1687
15977365452  -1686
15989190075  -1685
15990504192  -1684
15990504192  -1683
16007592627  -1686
16018117888  -1683
16023374667  -1683
16023374667  -1684
16023374667  -1686
16023374667  -1688
16043113152  -1688
16048397876  -1691
16048397876  -1694
16048397876  -1697
16054962075  -1696
16066815372  -1696
16078716000  -1696
16090535088  -1696
16097127003  -1699
16109072284  -1697
16109072284  -1698
16109072284  -1699
16109072284  -1696
16128786987  -1696
16134066675  -1696
16134066675  -1698
16139466752  -1698
16887152187  -1689
17750059200  -1682
18797687500  -1681
19791046656  -1687
20674973956  -1676
21769953916  -1670
22864543488  -1668
23797677312  -1666
24855559587  -1674
25822543712  -1671


==> data/ht_log_r0_p101.dat <==
4  -6.93147
4  0.693147
27  4.400820
27  3.300615
27  2.640492
32  6.582436
32  8.803985
32  16.26614
32  26.78141
108  11.39105
108  1.979653
108  -6.47252
108  -8.25678
108  -6.99294
108  -5.99003
108  -5.61565
108  -3.84746
243  -10.4964
243  -9.94403
243  -3.23534
243  -2.25905
256  -2.51557
256  -4.54697
256  -4.01094
256  -4.78288
256  -5.00950
256  -0.32854
256  -0.56436
256  3.640485
256  2.620616
432  0.868182
432  -1.17815
432  -1.88232
432  -1.82696
432  -6.00184
432  -3.81501
500  -3.37142
500  -6.14499
500  -2.77718
500  -1.10520
675  1.244881
675  1.215241
675  0.403742
675  -0.43388
675  0.803879
675  0.786403
675  -1.20760
675  -2.14031
675  -2.86520
864  -1.67982
864  -0.54093
972  0.297278
972  -0.03329
972  3.390120
1323  5.521977
1323  5.576744
1372  10.50736
1372  10.63192
1372  12.19877
1728  13.83089
1728  10.37310
1728  12.69799
2048  13.26813
2048  11.43444
2048  12.08871
2187  8.794091
2700  10.43008
2700  9.709341
2700  8.776113
2916  9.403701
2916  9.674481
2916  5.703856
3267  4.890557
3267  9.118845
3267  11.16756
3888  12.01335
3888  12.50199
4000  11.93947
4000  12.37738
4000  12.10197
4563  12.14454
4563  11.23590
4563  12.82246
5292  11.60900
5292  10.27767
5292  10.24805
5292  10.49663
5324  9.438336
5324  9.548751
5324  8.308333
5324  10.16561
6075  10.42818
6912  10.54853
6912  10.05753
6912  10.18133
7803  8.148639
7803  7.447143
8748  7.506441
8748  7.432857
8788  8.214209
8788  9.346630
8788  10.98154
9747  10.64880
10800  9.314025
10800  8.444513
10800  9.441837
10976  9.419405
10976  10.02166
10976  11.00002
11907  11.83634
11907  12.37125
13068  12.46191
13068  12.71768
13500  12.44368
13500  12.40305
13500  11.38799
15552  10.88031
16875  9.478557
19652  8.046920
21168  8.434785
23328  9.763730
24300  10.45253
27436  9.759962
27648  9.206090
31212  8.605092
37044  6.898309
318028  11.44857
657072  11.77854
1026675  12.55473
1431644  11.79545
1839267  11.30653
2287148  11.13106
2725888  11.37763
3217428  11.47938
3676347  11.09097
4170123  10.58121
12706092  10.36863
22358700  10.08826
32788908  10.08342
43764192  9.842701
55296000  9.724566
67317507  9.670885
79610044  9.528204
92407500  9.421884
105210252  9.497009
118390572  9.441238
132228963  9.397417
145575468  9.460145
159694848  9.448592
173644992  9.413821
188183524  9.373456
202612000  9.261518
217311363  9.205923
231842412  9.212731
246577068  9.186425
261803308  9.120404
277690923  9.120888
292250700  9.090583
308276307  9.086030
323980992  9.035972
339692643  9.059757
355384368  9.047768
371838708  9.090492
387626067  9.062571
404585307  9.023695
420616192  9.002762
436861408  9.016152
453519616  9.025819
470596000  9.026673
486999243  9.061985
503006004  9.084248
521058123  9.014897
537073200  8.987967
555043212  8.984553
572222668  9.012859
588791808  8.969958
606113388  8.992428
623636172  9.008050
641145483  8.973159
658630467  9.033496
676449508  9.060413
694964448  9.029836
713051667  9.036945
730080000  9.042996
748596992  9.055456
766464768  9.076868
784491764  9.022099
802850643  9.060426
821516000  9.077814
838875852  9.052973
858250188  9.050112
877024908  9.009344
894594172  8.994435
912670092  8.980963
931604652  8.973485
950733612  8.977186
969409728  8.938159
988267500  8.959677
1006977123  8.954851
1025862192  8.958557
1044250947  8.953799
1063390828  8.964770
1083360092  8.979131
1103502123  8.937414
1121526675  8.962996
1140048108  8.934006
1160470112  8.957484
1180400688  8.948379
1198320588  8.934279
1219284868  8.944407
1238219568  8.950586
1257728000  8.949772
1278028800  8.966906
1296970812  8.967018
1316958912  8.943628
1337021536  8.949527
1356090363  8.933149
1377606123  8.943116
1395654656  8.934451
1416057228  8.933486
1437647643  8.909517
1455977376  8.931881
1476123372  8.914492
1497360843  8.937594
1518013696  8.900075
1536962332  8.937875
1556238528  8.929232
1576804428  8.944903
1597920723  8.916824
1618759323  8.939828
1639732923  8.924688
1660643744  8.935114
1680758996  8.922848
1701036032  8.928640
1721475500  8.926360
1742078048  8.921847
1762844324  8.917797
1783774976  8.913592
1804870652  8.904581
1826132000  8.900653
1847501568  8.901700
1868106348  8.884041
1888373763  8.898359
1908750528  8.877502
1929236643  8.912136
1949773612  8.896106
1972156000  8.898053
1994598675  8.888576
2014606188  8.899059
2034713547  8.889275
2055689604  8.882737
2078873856  8.887043
2099918547  8.886065
2119967667  8.898726
2141549312  8.878780
2164217643  8.890695
2184084972  8.878939
2205472000  8.879358
2228995692  8.871435
2248664652  8.853649
2270654208  8.865653
2293235712  8.834615
2312185932  8.857896
2337108224  8.846551
2356874523  8.852346
2379293284  8.851667
2401481547  8.832692
2421982944  8.861184
2444964912  8.830451
2465180204  8.845443
2489356908  8.836280
2508888064  8.836069
2533102092  8.842565
2553109524  8.831868
2576700747  8.849276
2597847584  8.837907
2620139427  8.826526
2643105244  8.823052
2663941203  8.819631
2688671907  8.837574
2707565292  8.823300
2731953987  8.829979
2753861548  8.826304
2775581667  8.822812
2799724203  8.834229
2819876000  8.834876
2842225200  8.829285
2866655232  8.827574
2886937092  8.821625
2909098800  8.838757
2933813952  8.820613
2955053056  8.825571
2976183027  8.823580
3000611628  8.814929
3024232124  8.828998
3044193988  8.828233
3067010028  8.832136
3091230000  8.830622
3114752000  8.815395
3135109792  8.835159
3157450092  8.812628
3182023872  8.821459
3205516032  8.811404
3227817964  8.800556
3248664948  8.825890
3271159323  8.819264
3294977643  8.813590
3318882363  8.823782
3343474368  8.819419
3364929536  8.819101
3386362144  8.816863
3409294563  8.803440
3433000752  8.822542
3456789075  8.817785
3480659532  8.814872
3504612123  8.820290
3527896316  8.822411
3550014724  8.826534
3572225388  8.825070
3594528500  8.808661
3616924252  8.826521
3641267763  8.813492
3665136627  8.806660
3688452288  8.826279
3712475052  8.810216
3735940563  8.811282
3760117227  8.808563
3783093363  8.805624
3807421875  8.813637
3831185088  8.811106
3855022227  8.800744
3877638912  8.813547
3901619907  8.807331
3925023723  8.800102
3949150572  8.815873
3972696300  8.802145
3995655075  8.805006
4019338827  8.815880
4043092563  8.810035
4065590907  8.805390
4089480723  8.798143
4112774028  8.796711
4136133483  8.791921
4159559088  8.791232
4182713500  8.784612
4207487652  8.800698
4232359436  8.792152
4257329044  8.781028
4282396668  8.796615
4306274307  8.789163
4329492363  8.785900
4352772843  8.798258
4375428300  8.794745
4398142563  8.782157
4422029216  8.795913
4447738624  8.785550
4473547488  8.788033
4498644528  8.790086
4520977200  8.790032
4544065683  8.791942
4567212972  8.808128
4590923292  8.795594
4617282596  8.795548
4643378892  8.789917
4666777443  8.787416
4689523107  8.783713
4712324067  8.787932
4737148448  8.783315
4764064000  8.777496
4788966348  8.778698
4812007500  8.780195
4834381347  8.774191
4859071052  8.777162
4886446036  8.775594
4911277563  8.778634
4933150803  8.777315
4955804208  8.776733
4983067904  8.773860
5009354307  8.769048
5031444627  8.773655
5054322348  8.772862
5080955148  8.773407
5107657932  8.769346
5129963712  8.773584
5152318092  8.786446
5180116000  8.779216
5205417075  8.780064
5226432363  8.784792
5251729500  8.778430
5280558692  8.778280
5302589292  8.787794
5324557923  8.775522
5353092832  8.773394
5378534892  8.785842
5399896428  8.773795
5426288172  8.766534
5453485488  8.776239
5474995200  8.772823
5500147712  8.756062
5528181987  8.772194
5550612588  8.768036
5574674452  8.755614
5603386572  8.772955
5624410203  8.764192
5649871392  8.760482
5678316108  8.764340
5700264300  8.764292
5725741532  8.767428
5752166832  8.769517
5774257152  8.769598
5802287872  8.770132
5827287987  8.768110
5848541500  8.778909
5879513412  8.772391
5901299712  8.765922
5926176000  8.786960
5953305627  8.774197
5974975152  8.767261
6004494500  8.779064
6028110828  8.779077
6051815168  8.766472
6079860972  8.770164
6100947648  8.768080
6131234308  8.763493
6153824043  8.766387
6179217664  8.769568
6206109867  8.768292
6227450716  8.759356
6258616875  8.782368
6280011027  8.770508
6308395776  8.762576
6331175163  8.776748
6357297852  8.771278
6384207483  8.757462
6406452000  8.771337
6436627200  8.765897
6457488075  8.770943
6488937500  8.767873
6509368683  8.774416
6538767008  8.759349
6561456867  8.751339
6588850964  8.765362
6613752627  8.755263
6639190016  8.744714
6665407488  8.752260
6689784812  8.748487
6716411568  8.746880
6740636000  8.749719
6768465003  8.757500
6791744228  8.750113
6819861123  8.741142
6843110144  8.754527
6871451643  8.745179
6894734396  8.735675
6922371888  8.738674
6946617632  8.736838
6974347968  8.739942
6998760500  8.736775
7026518448  8.743320
7051163648  8.737598
7077134700  8.732914
7103827724  8.739411
7127932608  8.727177
7156753376  8.724990
7179792723  8.726295
7209941252  8.728430
7230957075  8.723958
7261920000  8.715914
7282303083  8.725818
7313375628  8.721133
7335069696  8.718265
7365012912  8.721063
7389136332  8.722345
7415041968  8.716041
7443468000  8.711016
7466138307  8.718890
7497600192  8.714192
7516509075  8.710988
7548076800  8.712954
7571276212  8.715753
7598722752  8.710679
7626496000  8.707677
7649538048  8.715683
7680472812  8.709045
7700539136  8.707839
7731560268  8.710815
7756384892  8.709944
7781900283  8.702115
7812182700  8.699781
7832403648  8.705798
7862784075  8.699710
7887740256  8.689627
7913548800  8.696690
7944486372  8.693903
7964476875  8.694511
7995112128  8.685086
8020570324  8.690917
8044437267  8.685816
8076159675  8.672128
8097138500  8.683457
8126670627  8.690216
8154883328  8.681421
8175459627  8.678328
8207439075  8.694713
8232302592  8.688565
8257413888  8.689251
8288606907  8.685484
8310210304  8.693122
8338827852  8.684657
8368962556  8.676472
8389200483  8.683485
8419687587  8.683105
8447728748  8.685922
8469347067  8.679204
8500937472  8.690961
8526987612  8.683765
8549874675  8.682968
8580652083  8.682549
8606740684  8.688809
8629817868  8.684885
8660738700  8.678542
8686989500  8.687292
8710133067  8.683757
8741197323  8.684200
8767735596  8.681316
8789845923  8.686095
8821051875  8.676403
8848980508  8.666822
8869921875  8.672441
8901269523  8.683978
8930725772  8.677526
8951240448  8.670843
8980865388  8.680586
9012408300  8.678928
9033613312  8.678632
9060815547  8.663010
9091507500  8.677641
9116489984  8.674100
9140126427  8.669208
9170952300  8.670339
9199872000  8.676733
9220796644  8.667884
9251742267  8.663299
9281754387  8.669753
9304812500  8.673888
9330878700  8.670406
9361018800  8.666815
9389337156  8.678060
9410548000  8.673141
9440620227  8.678761
9470936907  8.675476
9495710816  8.680436
9519544683  8.675480
9549987723  8.669449
9580479363  8.671119
9602884876  8.675920
9628347312  8.664947
9659985075  8.660753
9689202428  8.670278
9710862336  8.676382
9738793728  8.669957
9769585068  8.663179
9797824768  8.672188
9819646196  8.669215
9847807308  8.666783
9878770368  8.658938
9907255908  8.670705
9929239456  8.664391
9957427632  8.664210
9987523803  8.659848
10017498848  8.668043
10039645116  8.662693
10065569328  8.661863
10096872588  8.658874
10128224448  8.669139
10150866176  8.664938
10175343363  8.660214
10205766828  8.661780
10236235707  8.667120
10262905636  8.661993
10285412000  8.654481
10314189675  8.661781
10343762883  8.662390
10375495443  8.659474
10398437500  8.655645
10423185408  8.663605
10453976883  8.665025
10484813772  8.663579
10512288000  8.659173
10535157364  8.661470
10561570668  8.663812
10592565723  8.663389
10622535075  8.657723
10650001824  8.670769
10673070412  8.667472
10700868528  8.665894
10730990592  8.659536
10761154992  8.670606
10788913152  8.664986
10812181828  8.666629
10837833075  8.657304
10868147163  8.666257
10898503587  8.661536
10928902347  8.658139
10952496796  8.660724
10976000000  8.670219
11006174700  8.665878
11036723148  8.663787
11067313932  8.662542
11094020500  8.667084
11117725664  8.661241
11143976112  8.661420
11173616523  8.659087
11204396307  8.662972
11235218427  8.654815
11260666112  8.653243
11284607988  8.654545
11311353648  8.656470
11341215675  8.652991
11372225283  8.648936
11402167500  8.649569
11428972236  8.655266
11453152000  8.649024
11477751948  8.649553
11507832675  8.647253
11539069083  8.654366
11569230000  8.649224
11598947104  8.645392
11623365932  8.650439
11647819008  8.654674
11675664675  8.648652
11706003468  8.649627
11736381627  8.647235
11766799152  8.650131
11795258016  8.644517
11819951500  8.642102
11844679424  8.635848
11871871947  8.647307
11902464432  8.638813
11931961068  8.640051
11963767500  8.641841
11993771552  8.647123
12018741228  8.643121
12043745536  8.645149
12068784500  8.638627
12099417147  8.644695
12129156675  8.641018
12160078668  8.644030
12189892608  8.636239
12219747404  8.646143
12245029632  8.639798
12270346708  8.637549
12295698656  8.632675
12326814603  8.636350
12356832123  8.634616
12386886147  8.632593
12416976675  8.631197
12447103707  8.636245
12474140724  8.635403
12499772512  8.633897
12525439388  8.621304
12551141376  8.627961
12581961363  8.636848
12612287763  8.631878
12642650667  8.624322
12671880192  8.632658
12702314700  8.637730
12732040444  8.628870
12758024192  8.623257
12784043268  8.627860
12810097696  8.632224
12837366675  8.625232
12867999147  8.623678
12897487872  8.619665
12927010347  8.627364
12957749523  8.624728
12988525203  8.624324
13018151628  8.619408
13046182348  8.627681
13072591616  8.621676
13099036500  8.623522
13125517024  8.616316
13152033212  8.621233
13181103675  8.626022
13210948800  8.617182
13242023532  8.612488
13270740300  8.617989
13300686675  8.623201
13330666800  8.616356
13360680675  8.611541
13390728300  8.620663
13419161892  8.627243
13446071968  8.622632
13473017996  8.618962
13500000000  8.615930
13527018004  8.622324
13554072032  8.617589
13582621107  8.614872
13612917132  8.610170
13642033068  8.614680
13672395243  8.614823
13702791168  8.612673
13732003008  8.609201
13762465083  8.614411
13792960908  8.616241
13822268652  8.610395
13851607500  8.601571
13880977452  8.608839
13909063500  8.615733
13936624384  8.608469
13964221652  8.608869
13991855328  8.602436
14019525436  8.606811
14047232000  8.603085
14074975044  8.600883
14102754592  8.597610
14130642483  8.601630
14160306627  8.606677
14190001875  8.601106
14219728227  8.598125
14249485683  8.600463
14279274243  8.607071
14309093907  8.600912
14338944675  8.598739
14368826547  8.596698
14397492528  8.603562
14426187075  8.595715
14456159667  8.596692
14486163363  8.593562
14514946092  8.599046
14545010700  8.601560
14573851803  8.600430
14602721472  8.589947
14631619707  8.594049
14661804843  8.600784
14692021083  8.594662
14721007500  8.593461
14751284652  8.595836
14780329443  8.602704
14809177292  8.598920
14837914368  8.601351
14866688596  8.594820
14895500000  8.602385
14924348604  8.606215
14953234432  8.600871
14982157508  8.595263
15011117856  8.601130
15040115500  8.606863
15069150464  8.604883
15098222772  8.604301
15127332448  8.598061
15156479516  8.605578
15185664000  8.608955
15214885924  8.609174
15244145312  8.601931
15273442188  8.607338
15302776576  8.611524
15332148500  8.609605
15361557984  8.607958
15391005052  8.606163
15420489728  8.613772
15450012036  8.608218
15479572000  8.604855
15509169644  8.600926
15538804992  8.605646
15568478068  8.612960
15598188896  8.605835
15627937500  8.601581
15657723904  8.599508
15687548132  8.604283
15717410208  8.596794
15747310156  8.599133
15777248000  8.595621
15807223764  8.600012
15837237472  8.603101
15867289148  8.602475
15897336075  8.594091
15927487488  8.600243
15956354700  8.605919
15985248048  8.604240
16015482675  8.603627
16044429483  8.598123
16073402427  8.600202
16103720268  8.601241
16131426723  8.596687
16160478075  8.593757
16189555563  8.598931
16218659187  8.602407
16247788947  8.595252
16275619008  8.596401
16304799852  8.593862
16334006832  8.601017
16363239948  8.605937
16392499200  8.599689
16421784588  8.600716
16451096112  8.598085
16479099675  8.602947
16508462283  8.600015
16538080500  8.600285
16569012064  8.595821
16599982172  8.602262
16630990848  8.605551
16662038116  8.600206
16693124000  8.600781
16724248524  8.598435
16755411712  8.601199
16786613588  8.595217
16816999923  8.597276
16846661907  8.594726
16875000000  8.601750
16904713068  8.602896
16933099923  8.599479
16961510592  8.598550
16991299692  8.593149
17019759123  8.597650
17048242368  8.599925
17076749427  8.597108
17105280300  8.593384
17133834987  8.595650
17164062500  8.599855
17195769504  8.594350
17227515532  8.595735
17259300608  8.592876
17291124756  8.596190
17322988000  8.600253
17354890364  8.596023
17385046875  8.589360
17413834032  8.594270
17442645003  8.596958
17471479788  8.591910
17500338387  8.590091
17527844907  8.586473
17556750000  8.590466
17584300800  8.595976
17613252387  8.588493
17643776000  8.590442
17676070884  8.584275
17708405152  8.589489
17740778828  8.592192
17773191936  8.590449
17805484800  8.584937
17834617827  8.589774
17862385707  8.594033
17890175187  8.586977
17919377388  8.587209
17947211148  8.585432
17977853232  8.591421
18005732352  8.595229
18033919232  8.588042
18066688308  8.590807
18099497056  8.586863
18132345500  8.590319
18165233664  8.590405
18197285067  8.591097
18226736748  8.582376
18254808108  8.586265
18282901068  8.588970
18311015628  8.585389
18340559163  8.584589
18368718003  8.578827
18396898443  8.586638
18429771776  8.591085
18463018500  8.587974
18496305184  8.585595
18529631852  8.580620
18559355148  8.586960
18586264563  8.589573
18616029228  8.588629
18644398668  8.589157
18674209827  8.584263
18701202348  8.588986
18730432868  8.590215
18764040096  8.586293
18797687500  8.580281
18831375104  8.587477
18862139547  8.591042
18890695827  8.586131
18919273707  8.584047
18947873187  8.581443
18976494267  8.584061
19003704300  8.589017
19034346272  8.582112
19068315948  8.584955
19102326016  8.579784
19136376500  8.581512
19167373872  8.581678
19196160192  8.580719
19223527203  8.581012
19250913708  8.576041
19279762668  8.580288
19308633228  8.584485
19341529484  8.581218
19375863552  8.577719
19410238228  8.580556
19441716012  8.584687
19469257443  8.579740
19496818368  8.578728
19524398787  8.573829
19553451867  8.579523
19582721568  8.581370
19617340396  8.578870
19652000000  8.583781
19686700404  8.579575
19713629907  8.582627
19742823387  8.586304
19769115987  8.582465
19796888268  8.581837
19826143308  8.580579
19860815264  8.583511
19895760972  8.586557
19930747648  8.583186
19958058288  8.582087
19987432128  8.581259
20015357283  8.585121
20043301932  8.591374
20071266075  8.586887
20106296388  8.587920
20141529376  8.587536
20176803500  8.590667
20205469872  8.585043
20232068652  8.583341
20260164123  8.575051
20286798867  8.578038
20318311836  8.582448
20353792000  8.578709
20389313444  8.580020
20420235027  8.577781
20448460800  8.579823
20475218988  8.584386
20503482723  8.580282
20531812500  8.583205
20567540704  8.574441
20603310332  8.580976
20637628443  8.584369
20664510075  8.578677
20691409203  8.577269
20719821708  8.574665
20748253707  8.577617
20782780672  8.582575
20818799348  8.579243
20851670700  8.578399
20880192987  8.572968
20907232083  8.576908
20934288675  8.578758
20963290212  8.574022
20999517088  8.578020
21035785676  8.570749
21066817203  8.575371
21095486208  8.581313
21122664300  8.576020
21149859888  8.575481
21181277628  8.570072
21217755136  8.576206
21254271723  8.577375
21281551875  8.574967
21308849523  8.575575
21336164667  8.568688
21364083968  8.572836
21400770996  8.579558
21437500000  8.573102
21468434508  8.570613
21495851712  8.567031
21524811075  8.571898
21552264243  8.573517
21584836256  8.571152
21621775500  8.569487
21657663468  8.567695
21683670867  8.568710
21711225123  8.571665
21738796875  8.568721
21769953916  8.567379
21807104000  8.563355
21844296324  8.569740
21872306988  8.568794
21898442907  8.567645
21926133243  8.568277
21956126976  8.563215
21993488500  8.566042
22030892384  8.565764
22058673003  8.565510
22084920000  8.566437
22112727948  8.563046
22143358436  8.565549
22180932000  8.567833
22217938092  8.563886
22244279643  8.564245
22272187707  8.559978
22298561388  8.563384
22331651296  8.569308
22369437500  8.562293
22404212172  8.559482
22430663883  8.556361
22458688587  8.560195
22485172428  8.563955
22521008556  8.559139
22559008000  8.558599
22591263852  8.555613
22617825723  8.557638
22644403200  8.563449
22673262748  8.559217
22711433216  8.562171
22749301683  8.559833
22775956272  8.563633
22804195788  8.569687
22829312268  8.565877
22864543488  8.567112
22902928276  8.561772
22934637675  8.565051
22961400588  8.570812
22989754800  8.567621
23018340352  8.564919
23056897028  8.562383
23093869932  8.567902
23120725563  8.572674
23147596800  8.570130
23174483643  8.568302
23211554292  8.565530
23250326368  8.568573
23277430188  8.571508
23304392307  8.565270
23331370032  8.566218
23366901604  8.562926
23405846432  8.569842
23436254988  8.573884
23461717068  8.568900
23488785675  8.569150
23522940500  8.564330
23562058464  8.568360
23594023467  8.572128
23619571083  8.567567
23646730572  8.568470
23679672516  8.567308
23718964000  8.570534
23752321200  8.573946
23779556883  8.571967
23803601328  8.571227
23837099188  8.570046
23876564576  8.567859
23907934323  8.573493
23935259052  8.570937
23962599387  8.569158
23995222052  8.570619
24034861728  8.566179
24067279872  8.565982
24093082368  8.569867
24118898688  8.564804
24154042644  8.565280
24193856992  8.560178
24223919643  8.562832
24248187648  8.566549
24274086912  8.560967
24313562500  8.563982
24353489403  8.559489
24381067500  8.561846
24405414075  8.565851
24433662208  8.560735
24473783156  8.561599
24511056300  8.557714
24537095532  8.562159
24563148588  8.566181
24594409472  8.562215
24634706148  8.558887
24667499052  8.556253
24691988187  8.560984
24719757228  8.562101
24755860224  8.563775
24796333012  8.562047
24824439468  8.559718
24850644588  8.558944
24877410876  8.562755
24918016000  8.564349
24953961627  8.562099
24980235003  8.561365
25006522203  8.557247
25040096428  8.559929
25080878336  8.563338
25108515675  8.559873
25134870267  8.558161
25162574944  8.551990
25203489692  8.557228
25240426875  8.558601
25265198700  8.552937
25289982675  8.552963
25326500000  8.550119
25367592204  8.555150
25395864147  8.557306
25420712112  8.555924
25449909908  8.554049
25491135456  8.550499
25525206243  8.552613
25551778563  8.553339
25576702668  8.558734
25615079172  8.553731
25654876875  8.553546
25681516587  8.551707
25708170123  8.555434
25739424000  8.558333
25780961524  8.555134
25809913548  8.555782
25836633612  8.549129
25864170588  8.554636
25905842176  8.557754
25940304432  8.551719
25965417267  8.552978
25992217683  8.551060
26031125452  8.551868
26069345883  8.555462
26094521088  8.553030
26119708443  8.551692
26156812000  8.550485
26198797244  8.551133
26225628012  8.551727
26250878547  8.553511
26282902468  8.550745
26325022496  8.551399
26353689228  8.547432
26380689228  8.550898
26409397504  8.554560
26451652532  8.551309
26483753547  8.550442
26509128012  8.544628
26536297756  8.547034
26578688000  8.549862
26614138032  8.547694
26639574867  8.547166
26665023852  8.547159
26706129548  8.543213
26743143168  8.547214
26766941292  8.550492
26794152108  8.546194
26833977824  8.546787
26870756643  8.542852
26896315788  8.545270
26921887083  8.548795
26962233476  8.544349


==> data/ht_log_r0_p11.dat <==
4  0.0
4  0.0
27  -3.93872
27  -2.95404
27  -2.36323
32  -4.89071
32  -2.08410
32  1.601468
32  1.423527
108  1.281175
108  5.352630
108  6.682408
108  8.450524
108  9.195057
108  7.508626
108  8.485756
108  8.465880
243  9.901875
243  9.380723
243  11.39628
243  12.49805
256  11.57075
256  12.13806
256  11.63231
256  12.72098
256  12.64229
256  10.24745
256  9.881470
256  11.33447
256  10.35764
432  11.27413
432  11.68480
432  11.33071
432  12.20618
432  12.27300
500  12.63197
500  12.65802
500  12.10526
500  12.12360
675  12.81268
675  11.77587
675  12.09690
675  11.17979
675  10.92571
675  10.88943
675  10.24689
675  10.39655
675  9.541385
675  9.859042
864  9.285836
864  9.472413
972  7.789966
972  6.821067
1323  7.120901
1323  6.658901
1372  6.475780
1372  6.566680
1372  6.796112
1728  6.649907
1728  6.648041
1728  6.698922
2048  6.624124
2048  6.561494
2048  7.295150
2187  6.616618
2700  6.918841
2700  7.327746
2916  7.423900
2916  7.244254
2916  7.315685
3267  7.006441
3267  6.781876
3267  6.571259
3888  6.727943
3888  6.744899
4000  6.627835
4000  6.677513
4563  7.140033
4563  6.444624
4563  6.632231
5292  6.592323
5292  6.609570
5292  6.073688
5324  6.649150
5324  6.498717
5324  6.354940
5324  6.217387
6075  6.500182
6075  6.761555
6912  6.958062
6912  7.380408
6912  6.913067
6912  7.029233
7803  7.278613
7803  7.641785
8748  7.525956
8748  7.782862
8788  8.171691
8788  7.851159
9747  7.343566
10800  7.658733
10800  7.338531
10800  7.138035
10976  6.944878
10976  7.224508
11907  7.275182
11907  7.114265
13068  7.316970
13068  7.147203
13500  7.284065
13500  7.444901
14283  7.315681
14283  7.126553
14283  7.036398
15552  7.217372
16384  7.153640
18252  7.079422
19683  7.324361
21168  6.952971
23328  6.940529
25947  7.611061
27648  7.062759
31212  7.166873
32000  7.026683
34992  6.451890
42592  7.323147
350892  7.015151
735075  7.222542
1149984  7.131771
1594323  6.824271
2048000  6.724038
2544224  6.758511
3048192  6.663349
3557763  6.708519
4121204  6.616168
4630500  6.677090
13231796  6.550336
22952268  6.590284
33461708  6.635505
44583075  6.673938
56142828  6.633108
68172867  6.639932
80494592  6.646164
93308787  6.655024
106064748  6.588267
119296908  6.609337
133066800  6.625936
146454507  6.594011
160483788  6.596581
174456832  6.603686
189035532  6.644110
203445675  6.616409
217771200  6.607822
233059788  6.579202
248375403  6.595928
263165868  6.591774
278210700  6.604855
294208227  6.593828
309235104  6.591803
324730948  6.588674
340736000  6.587707
357258492  6.593064
372833712  6.589348
389344000  6.606548
405003483  6.597484
421480827  6.595760
438069168  6.589509
454534443  6.580907
470852352  6.598137
488095744  6.604986
505051875  6.607479
521532675  6.602001
539484300  6.608511
555967328  6.603384
573060123  6.605547
590859468  6.601940
608418243  6.600177
626234112  6.607384
643779603  6.601200
661300227  6.607718
678514563  6.597030
695950083  6.606890
713814188  6.597710
732609387  6.605875
749868300  6.600574
768400132  6.612551
786154032  6.614332
804920224  6.602462
822402747  6.605782
841587003  6.595102
859687196  6.595600
877230000  6.597445
896417388  6.586332
915497883  6.593237
934461603  6.599857
953312000  6.595440
971882496  6.600702
990692608  6.589599
1009743872  6.594515
1029037824  6.600836
1047611907  6.588579
1066533075  6.592589
1084938867  6.597361
1103577804  6.589396
1124045500  6.594160
1143208323  6.597202
1161907200  6.591395
1181633184  6.595760
1201560507  6.599493
1220002668  6.592797
1241154932  6.597680
1259520300  6.596418
1280054016  6.590707
1298918592  6.596132
1319757484  6.599586
1338163200  6.596455
1359536832  6.603218
1377888404  6.609210
1398125232  6.603948
1419579027  6.603826
1437701724  6.608083
1458607500  6.605817
1479719043  6.597872
1499221444  6.598473
1518013696  6.597620
1539067500  6.585755
1560340908  6.585481
1580933808  6.583905
1601262212  6.585017
1620896000  6.577848
1640689628  6.583992
1660643744  6.585910
1681232787  6.575364
1702177200  6.584949
1722819888  6.587532
1743586992  6.593025
1764478512  6.585885
1784616300  6.587748
1805309883  6.591505
1826132000  6.582063
1847559668  6.581922
1869154304  6.582101
1890916556  6.579247
1912384512  6.573729
1932890067  6.577687
1953045675  6.580270
1973767500  6.583099
1994709028  6.576912
2017433344  6.582464
2038465467  6.582984
2059162803  6.584114
2079016875  6.575212
2102231772  6.581301
2123797347  6.582380
2143478700  6.584152
2165373500  6.577147
2187972108  6.573860
2207947923  6.576707
2229767068  6.581154
2252608812  6.569373
2272381452  6.574345
2295424764  6.578364
2316685563  6.579822
2337108224  6.574912
2360912427  6.574647
2380139667  6.578095
2404846336  6.580681
2424453552  6.583505
2447840196  6.575949
2468659788  6.577364
2491343456  6.579858
2512744443  6.579844
2535359116  6.571294
2556168300  6.574077
2579890176  6.572135
2599964163  6.573415
2624396787  6.573183
2643105244  6.568296
2667697200  6.570369
2688885504  6.569775
2711351907  6.573121
2735191364  6.567950
2754270000  6.570275
2778867675  6.569772
2800908288  6.573215
2822314752  6.577346
2846104803  6.569931
2867669500  6.573594
2888955072  6.577171
2913584688  6.580274
2935483232  6.579789
2955807963  6.577688
2980720323  6.579475
3004357716  6.576897
3024232124  6.578383
3046899483  6.573125
3071616012  6.578574
3094482528  6.575948
3114752000  6.578375
3137626800  6.580631
3162123468  6.573306
3186128763  6.574296
3207060356  6.577507
3227817964  6.578283
3251574252  6.578211
3275916075  6.572966
3299751675  6.575265
3322336000  6.577336
3343587552  6.581434
3365142192  6.581133
3389299632  6.575381
3413543472  6.574711
3437264403  6.577611
3461067468  6.578871
3483935500  6.581396
3505869972  6.580301
3527896316  6.576317
3550286403  6.580141
3573855675  6.580768
3597502923  6.579912
3621228147  6.580783
3645031347  6.576338
3669542028  6.580315
3692240172  6.581231
3716275248  6.583660
3740388300  6.583379
3763941723  6.576076
3787569072  6.576828
3811055616  6.578037
3834341024  6.581828
3857721088  6.582493
3881196000  6.581026
3904765952  6.576733
3928431136  6.577956
3952191744  6.579118
3976047968  6.579487
4000000000  6.583379
4023952128  6.576840
4047058323  6.577634
4070230668  6.577295
4094134092  6.580037
4117440627  6.580161
4140144603  6.580696
4163581548  6.573994
4187084643  6.575412
4209979563  6.575173
4233613068  6.577926
4257329044  6.582171
4282396668  6.577088
4307562500  6.575227
4332826732  6.575457
4357573632  6.574124
4380241563  6.576225
4403657907  6.575960
4427136675  6.568886
4449291363  6.568550
4473547488  6.570482
4499456000  6.571971
4525464352  6.573159
4548970800  6.572575
4572130563  6.564668
4595349132  6.566470
4617282596  6.565924
4643742604  6.566114
4670303508  6.568070
4694506092  6.568027
4717319148  6.563242
4740187500  6.565801
4764064000  6.566410
4791081312  6.567424
4817055123  6.567833
4838717763  6.569817
4861153548  6.566205
4886446036  6.564801
4913923644  6.566778
4937531283  6.566738
4960194732  6.568959
4983067904  6.569022
5010906208  6.567030
5035868523  6.562602
5058756288  6.563850
5080955148  6.565205
5109156500  6.565485
5134430700  6.567279
5156794800  6.568436
5180116000  6.563053
5208682752  6.563245
5231692800  6.564358
5254267500  6.566099
5280558692  6.568747
5307887907  6.570304
5329867500  6.563671
5353092832  6.565816
5382291456  6.568522
5405243427  6.569343
5427423468  6.572334
5455752116  6.572729
5480379243  6.574431
5501941875  6.569990
5529878176  6.568547
5555259072  6.570751
5576192307  6.570914
5604672636  6.572018
5629867200  6.574164
5651721648  6.567664
5680138496  6.570144
5704972992  6.570312
5726186163  6.570502
5756278756  6.571075
5779786347  6.574032
5802287872  6.576674
5832842508  6.570357
5854291875  6.572166
5879513412  6.572929
5906090700  6.572886
5927674203  6.572584
5957421152  6.572791
5980599603  6.573810
6004494500  6.566978
6032953008  6.568425
6053958252  6.567993
6083500000  6.567948
6106631067  6.569224
6131234308  6.569868
6158716443  6.571894
6179939307  6.567393
6211345248  6.568516
6233156172  6.570464
6259745124  6.570381
6284953323  6.571238
6308395776  6.572781
6336964800  6.572755
6357663675  6.568276
6389190603  6.569117
6409974528  6.570654
6439361792  6.570885
6461664300  6.571521
6488937500  6.573645
6514400403  6.572768
6538767008  6.568737
6566508675  6.569966
6588850964  6.569804
6618824523  6.572486
6639190016  6.572665
6669650403  6.572585
6690885228  6.574484
6721522668  6.569602
6741986508  6.571699
6773595867  6.571941
6793282188  6.573804
6825011427  6.574329
6845632083  6.575459
6876621387  6.575116
6896456748  6.570568
6927560748  6.569330
6948335628  6.570336
6979556268  6.570229
6999539427  6.570121
7030874763  6.571658
7051163648  6.573319
7081506675  6.573323
7103827724  6.568602
7133197932  6.567524
7156753376  6.567758
7185077163  6.568119
7209941252  6.571129
7235376300  6.569844
7263392000  6.570100
7286737968  6.564481
7317106268  6.564792
7338281292  6.565488
7369472907  6.565799
7389136332  6.568210
7419517083  6.567754
7443468000  6.570315
7471527075  6.570620
7498065348  6.565391
7521915987  6.566250
7552929024  6.566839
7572474243  6.567981
7604159148  6.568191
7626496000  6.568986
7654992588  6.568590
7681983628  6.566847
7705083123  6.563741
7737043968  6.566343
7756384892  6.568075
7786484748  6.567398
7812500000  6.567825
7837922988  6.568978
7868314107  6.568289
7887740256  6.562410
7919096652  6.563216
7944486372  6.564214
7969114800  6.565931
8000688492  6.567246
8020570324  6.568482
8050030803  6.569715
8077950976  6.570712
8100460107  6.565499
8132292675  6.565714
8154883328  6.566981
8181098523  6.567746
8212147200  6.568741
8232302592  6.571064
8262136323  6.571458
8290687500  6.571197
8312277132  6.566952
8343573507  6.566199
8368962556  6.566880
8393008347  6.567444
8423502363  6.568375
8447728748  6.569525
8474129712  6.570410
8504770608  6.571458
8526987612  6.569689
8553718827  6.568499
8585466048  6.568192
8606740684  6.569459
8634645603  6.569283
8665575075  6.568298
8686989500  6.569677
8714983212  6.569238
8746056108  6.568410
8767735596  6.564771
8795692827  6.564985
8826909147  6.564801
8848980508  6.565379
8874816300  6.566441
8906172588  6.566981
8930725772  6.568620
8955277488  6.568695
8986775472  6.564549
9012972924  6.566395
9035113923  6.566641
9065762352  6.568097
9095723500  6.568916
9116489984  6.568060
9145094832  6.569692
9176924592  6.570795
9199872000  6.569942
9225771075  6.568678
9256740912  6.570710
9283760896  6.570157
9304812500  6.571271
9335898675  6.571798
9367052652  6.571994
9389337156  6.572485
9414385083  6.573443
9445669632  6.568790
9474372148  6.568576
9495710816  6.569755
9524615148  6.571138
9556082163  6.571990
9581385888  6.573571
9603889200  6.573725
9634466700  6.573129
9666114507  6.573774
9689202428  6.569708
9713171403  6.569769
9743922243  6.570123
9774721683  6.571923
9797824768  6.573641
9823071852  6.572356
9853996032  6.572393
9883935603  6.571094
9907255908  6.568176
9931519107  6.567024
9962613387  6.567752
9992717388  6.567104
10017498848  6.568050
10040561712  6.569479
10071826092  6.569064
10103139072  6.569323
10128556588  6.570516
10150866176  6.566803
10180585548  6.566866
10211016843  6.566980
10240432128  6.568891
10262905636  6.568056
10288874907  6.570166
10319467500  6.570633
10349048268  6.570951
10375766496  6.571178
10398437500  6.566933
10427429808  6.567567
10458227547  6.567718
10489070700  6.568803
10512288000  6.568359
10535157364  6.569150
10565843148  6.570738
10596844467  6.572012
10626819867  6.571758
10650001824  6.570058
10674009603  6.568867
10705169088  6.568533
10735297200  6.569693
10765677884  6.569930
10788913152  6.571307
10812181828  6.571460
10843243200  6.573297
10873564848  6.573737
10903928832  6.573179
10929027168  6.567653
10952496796  6.568066
10981113003  6.568737
11011626675  6.568558
11042182683  6.569111
11070349056  6.569974
11094020500  6.570611
11118757923  6.571693
11148364800  6.571589
11179109808  6.566578
11209897152  6.565703
11236758124  6.567420
11260666112  6.568667
11285946675  6.569128
11316880683  6.568361
11346750000  6.569540
11377767168  6.569314
11404826528  6.569723
11428972236  6.568470
11453270832  6.566663
11483319483  6.566267
11513407500  6.566852
11543534883  6.567413
11574562500  6.567416
11598947104  6.568462
11623365932  6.568779
11649851568  6.569107
11680156827  6.570266
11711626083  6.565234
11742011532  6.565593
11770598948  6.565851
11795258016  6.567302
11819951500  6.567096
11848105008  6.567305
11877534252  6.567624
11908134027  6.568411
11938773168  6.569504
11968836484  6.569186
11993771552  6.565426
12018741228  6.565810
12043745536  6.566518
12074281443  6.567373
12105133452  6.568259
12134880000  6.568617
12165809283  6.570111
12194500000  6.569599
12219747404  6.571343
12245029632  6.567674
12271493547  6.566689
12301443675  6.567524
12331430307  6.567809
12361453443  6.567729
12391513083  6.569582
12421609227  6.569393
12448544000  6.569416
12474140724  6.570078
12499772512  6.570105
12526070067  6.566226
12555164592  6.565691
12586624587  6.566975
12616956603  6.566988
12647325123  6.567212
12676560048  6.566971
12706092000  6.566333
12732040444  6.567029
12758024192  6.567681
12784043268  6.568803
12811475403  6.565182
12842076987  6.565924
12871536012  6.566335
12901028787  6.565733
12931737075  6.566784
12961298700  6.567103
12992078592  6.567366
13019808672  6.567994
13046182348  6.568807
13072591616  6.569973
13099036500  6.566454
13125517024  6.566351
13156059852  6.566190
13184683308  6.567190
13214532483  6.568155
13245611427  6.569737
13275529452  6.570479
13304282508  6.570839
13335466752  6.571288
13365449500  6.572347
13392287744  6.571931
13419161892  6.568738
13446071968  6.568666
13473017996  6.570001
13500000000  6.571288
13527018004  6.571529
13557198528  6.571511
13587466203  6.571493
13617767628  6.571761
13646888748  6.571373
13677256323  6.572041
13707657648  6.566865
13736874672  6.567659
13766122800  6.568022
13796622675  6.567766
13826598912  6.568652
13854050788  6.568874
13881538976  6.569079
13909063500  6.569590
13936624384  6.570597
13964221652  6.571741
13991855328  6.567761
14019525436  6.566837
14047232000  6.568691
14076339003  6.567776
14105946123  6.567892
14135584347  6.567678
14165253675  6.567750
14194954107  6.567983
14224685643  6.568672
14254448283  6.570170
14283000000  6.570083
14312823552  6.566077
14343922827  6.567402
14372563968  6.568017
14402480832  6.567781
14431180347  6.568141
14461158123  6.568366
14491167003  6.568487
14519954700  6.567665
14550024492  6.568635
14580125388  6.569690
14609001267  6.570589
14637533684  6.565722
14666048352  6.565832
14694600028  6.567166
14723188736  6.567109
14751814500  6.566485
14780477344  6.565990
14809177292  6.567348
14837914368  6.567091
14866688596  6.567204
14895500000  6.567654
14924348604  6.566253
14953234432  6.563294
14982157508  6.563597
15011117856  6.564394
15040115500  6.564901
15069150464  6.565515
15098222772  6.566215
15127332448  6.567085
15156479516  6.567411
15185664000  6.567576
15214885924  6.567995
15244145312  6.566126
15273442188  6.564801
15302776576  6.564639
15332148500  6.565430
15361557984  6.565158
15391005052  6.566022
15420489728  6.566440
15450012036  6.565699
15479572000  6.567295
15509169644  6.568459
15538804992  6.568706
15568478068  6.565303
15598188896  6.564210
15627937500  6.564381
15657723904  6.564364
15687548132  6.564457
15717410208  6.565487
15747310156  6.564843
15777248000  6.566327
15807223764  6.567355
15837237472  6.567411
15867289148  6.567748
15897378816  6.567189
15927506500  6.563503
15957672224  6.564265
15987876012  6.565381
16018113123  6.566154
16047062307  6.565675
16076037627  6.565470
16106357952  6.566044
16135386732  6.565798
16164441648  6.566734
16193522700  6.566977
16222629888  6.567799
16251763212  6.563795
16279596675  6.564574
16308781083  6.564620
16339320000  6.565114
16367228307  6.566728
16396491123  6.566378
16427112012  6.567834
16456428288  6.568670
16484436387  6.567758
16512468300  6.568684
16541860608  6.569133
16571279052  6.564500
16600723632  6.565386
16630990848  6.566200
16662038116  6.566155
16693124000  6.567304
16724248524  6.567895
16755411712  6.567244
16786613588  6.567346
16817854176  6.567641
16849133500  6.568122
16879050243  6.568997
16908766875  6.569358
16937157132  6.565289
16965571203  6.565302
16995363867  6.566558
17023826700  6.565442
17052313347  6.566301
17082182043  6.566082
17109358083  6.565828
17137916172  6.566094
17167859712  6.566387
17196466563  6.566502
17227515532  6.566901
17259300608  6.564299
17291124756  6.562735
17322988000  6.562797
17354890364  6.563485
17386831872  6.563186
17416576908  6.563680
17445390147  6.563908
17475600987  6.564392
17504462988  6.565211
17531972748  6.565530
17560881243  6.566306
17588435283  6.566714
17617390272  6.563279
17646369075  6.564011
17676070884  6.564694
17708405152  6.565337
17740778828  6.565837
17773191936  6.566051
17805644500  6.565811
17838136544  6.566376
17867941875  6.567568
17895735675  6.568171
17923551075  6.568056
17952780492  6.568973
17982033723  6.564854
18009916083  6.564172
18037820043  6.563872
18066688308  6.564272
18099497056  6.565118
18132345500  6.565815
18165233664  6.565166
18198161572  6.565419
18229542912  6.565675
18259020675  6.566942
18287116875  6.566450
18315234675  6.567039
18344781612  6.562521
18372943692  6.563624
18401127372  6.563695
18429771776  6.562891
18463018500  6.563404
18496305184  6.563520
18529631852  6.563679
18562998528  6.563182
18590515200  6.563822
18618865200  6.563255
18648655947  6.564360
18677050227  6.564709
18705466107  6.560643
18732481200  6.560984
18764040096  6.561333
18797687500  6.561716
18831375104  6.563189
18865102932  6.562773
18893552643  6.562968
18922132683  6.564031
18950734323  6.564898
18977925888  6.565226
19006569648  6.565730
19035235008  6.567026
19068315948  6.564077
19102326016  6.563162
19136376500  6.563439
19170251532  6.563687
19199040012  6.565217
19226409075  6.564899
19253797632  6.565024
19282648752  6.566121
19310077323  6.567445
19341529484  6.568146
19375863552  6.567753
19410238228  6.567486
19444614192  6.567110
19472157675  6.562964
19499720652  6.563728
19528755372  6.564139
19556358363  6.565175
19583980848  6.565792
19617340396  6.565719
19652000000  6.567158
19686700404  6.566033
19718007552  6.566169
19745743923  6.567035
19773499788  6.566846
19801275147  6.568210
19829070000  6.564472
19860815264  6.564457
19895760972  6.565279
19930747648  6.565267
19962462987  6.565271
19990370700  6.566136
20018297907  6.566753
20046244608  6.566911
20074210803  6.568108
20106296388  6.567559
20141529376  6.567800
20176803500  6.568457
20208424428  6.568632
20235025152  6.564734
20263122675  6.564904
20291239692  6.564894
20319376203  6.566109
20353792000  6.565471
20389313444  6.565924
20424690432  6.565859
20451433068  6.566572
20479680387  6.566949
20507947200  6.568110
20534744268  6.568196
20567540704  6.568547
20603310332  6.566634
20639121408  6.564663
20668992048  6.564671
20694399075  6.564804
20722813632  6.565876
20751247683  6.566867
20782780672  6.566751
20818799348  6.566448
20854859616  6.567085
20883196467  6.568125
20911740300  6.568998
20938799808  6.569141
20965876812  6.570031
20999517088  6.567057
21035785676  6.566378
21072096000  6.566206
21100014675  6.566837
21127195683  6.566754
21154394187  6.567450
21181277628  6.566741
21217755136  6.566819
21254274500  6.567209
21286100268  6.567327
21313400832  6.568531
21340718892  6.569185
21368054448  6.569916
21400770996  6.566541
21437500000  6.565538
21473002827  6.566144
21500422947  6.566488
21527860563  6.566257
21555315675  6.567163
21584836256  6.567809
21621775500  6.568053
21658756864  6.567925
21688262028  6.568564
21715819200  6.568760
21741861483  6.569740
21769953916  6.570116
21807104000  6.568602
21844296324  6.566662
21875380992  6.566454
21903056748  6.567223
21929211027  6.567372
21956126976  6.567763
21993488500  6.567515
22030892384  6.568241
22061760075  6.568856
22088008908  6.568808
22115818800  6.569541
22143358436  6.569620
22180932000  6.570103
22218548044  6.569909
22247379675  6.566109
22273738668  6.566392
22300113267  6.566757
22331651296  6.566454
22369437500  6.566900
22407266304  6.566007
22433776875  6.566185
22460246028  6.566433
22486730787  6.567069
22521008556  6.568371
22559008000  6.568171
22592825883  6.567378
22619388672  6.568445
22647530988  6.564446
22674125907  6.564706
22711433216  6.564341
22749646500  6.563857
22777524675  6.564982
22805765163  6.565013
22832452800  6.565233
22864543488  6.565281
22902928276  6.565086
22936211532  6.564771
22964550192  6.565392
22989754800  6.565975
23018340352  6.565378
23056897028  6.564095
23095449243  6.562054
23122305792  6.562040
23149177947  6.562602
23176065708  6.562369
23211554292  6.562609
23250326368  6.562199
23280601392  6.562459
23307565347  6.563093
23332957443  6.563571
23366901604  6.564061
23405846432  6.564814
23439436992  6.564462
23464900800  6.565230
23491971243  6.561539
23522940500  6.562268
23562058464  6.562638
23595619788  6.562663
23622765507  6.563799
23648328675  6.564504
23679672516  6.564784
23718964000  6.565070
23753922867  6.565144
23781159468  6.565787
23806808172  6.565737
23837099188  6.565948
23876564576  6.566953
23911148187  6.566799
23938474752  6.562832
23964208128  6.562836
23995222052  6.563349
24034861728  6.562903
24068892123  6.562776
24094695483  6.563416
24120512667  6.563079
24154042644  6.563326
24193856992  6.563822
24225537132  6.564024
24251424300  6.564669
24277325292  6.564226
24313562500  6.564313
24353551904  6.564334
24382690227  6.560712
24408661203  6.561299
24433662208  6.561432
24473783156  6.561946
24511056300  6.561423
24538723443  6.562461
24564777363  6.561849
24594409472  6.562461
24634706148  6.562737
24669131283  6.562464
24693621228  6.562236
24721391187  6.562652
24755860224  6.563576
24796333012  6.562753
24826076883  6.559326
24852282867  6.560256
24878502675  6.560879
24918016000  6.561207
24955603308  6.561960
24981877548  6.561409
25008165612  6.562511
25040096428  6.562356
25080878336  6.561973
25111809243  6.561843
25138165563  6.562479
25164535707  6.562863
25203489692  6.563748
25243729083  6.563569
25268502528  6.559829
25293288123  6.560034
25326500000  6.561148
25367592204  6.561077
25399176507  6.561033
25424026092  6.561304
25449909908  6.561265
25491135456  6.562353
25528527027  6.562288
25553439792  6.562878
25580026800  6.562676
25615079172  6.562762
25656482848  6.562281
25683182028  6.562694
25709836428  6.559044
25739424000  6.559039
25780961524  6.558967
25811583147  6.558445
25836633612  6.558176
25864170588  6.559061
25905842176  6.558605
25940304432  6.559474
25967091888  6.559836
25993893168  6.561173
26031125452  6.560937
26071023852  6.561016
26096199867  6.560906
26121388032  6.561659
26156812000  6.559727
26198797244  6.558031
26225628012  6.558690
26250878547  6.558693
26282902468  6.559055
26325022496  6.558849
26355376323  6.559469
26380689228  6.560920
26409397504  6.560586
26451652532  6.561094
26483753547  6.561284
26509128012  6.562131
26536297756  6.561873
26578688000  6.562324
26614138032  6.562287
26639574867  6.558643
26665023852  6.558877
26706129548  6.559000
26743143168  6.558690
26766941292  6.559740
26792451027  6.559889
26833977824  6.560642
26870756643  6.559889
26896315788  6.560820
26921887083  6.561098
26962233476  6.561580


==> data/ht_log_r0_p17.dat <==
4  6.931471
4  7.624618
27  12.96052
27  9.720392
27  7.776313
32  7.940937
32  7.860483
32  1.740328
32  0.314696
108  -4.80165
108  -2.27118
108  -3.85774
108  -7.55475
108  -9.03734
108  -10.0449
108  -9.89932
108  -8.35843
243  -6.75028
243  -6.39500
243  -5.66115
243  -2.92490
256  -1.71433
256  -4.13737
256  -3.61841
256  -3.47367
256  -2.10833
256  -0.74583
256  -0.47165
256  0.740440
256  0.116746
432  -0.88775
432  -2.07154
432  -2.00876
432  -1.94968
432  -1.42430
432  -1.78876
500  -2.10787
500  -1.54633
675  -0.69259
675  -1.04649
675  0.211198
675  1.508019
675  1.656555
675  1.618906
675  2.202478
675  2.154598
675  2.108755
675  3.022690
675  3.729571
864  4.595043
864  5.426574
972  3.806879
972  5.578584
972  6.213662
1323  7.227447
1323  8.034650
1372  6.305730
1372  7.284368
1728  7.143591
1728  7.207102
1728  6.359023
2048  6.805310
2048  6.995239
2048  7.593655
2187  6.908885
2700  6.380577
2700  7.187207
2700  7.589109
2916  7.652099
2916  7.445289
2916  7.925145
3267  8.036740
3267  9.067458
3888  8.945825
3888  9.254274
3888  8.964089
4000  8.380541
4000  8.246133
4563  7.874406
4563  7.462121
4563  7.359017
4563  7.802395
5292  8.441122
5292  8.247093
5292  8.672859
5324  9.065771
5324  8.487749
5324  8.646428
6075  8.685656
6075  8.410484
6075  8.280735
6912  8.730145
6912  7.732382
6912  7.672279
7803  8.154463
7803  7.955582
8748  8.612254
8788  8.237482
8788  8.435755
8788  8.860160
9747  9.310784
9747  9.370883
10800  9.393083
10800  8.966112
10976  9.402139
10976  9.382243
10976  9.173248
11907  8.456298
13068  8.381270
13068  8.460547
13068  8.403770
13500  8.510423
13500  8.433139
14283  8.050395
14283  8.350221
14283  8.582501
16384  9.108992
19652  8.438159
19683  8.706019
22707  9.629193
24300  9.096640
27436  9.588280
27648  9.378863
31212  9.064666
32000  9.063063
38988  8.721864
338688  8.817333
699867  8.251777
1098500  8.294916
1516563  8.314085
1972156  8.294752
2446227  8.024798
2916000  7.727287
3429500  7.875674
3939948  7.996678
4450572  7.921489
12967168  7.962481
22704003  7.677964
33206787  7.581677
44358268  7.494367
55909467  7.484025
67898372  7.395405
80155683  7.420854
92707443  7.454573
105854368  7.456072
119164000  7.451185
132348492  7.445968
146377472  7.482507
160006752  7.443483
174456832  7.453568
188321787  7.459440
203001228  7.466835
217759756  7.451704
232584075  7.435416
247557168  7.430184
262828800  7.401832
277706124  7.433133
293495643  7.421782
309235104  7.399157
324730948  7.396734
340736000  7.403764
356560812  7.401144
372231963  7.370575
389059632  7.366211
404778784  7.388769
420841008  7.376366
437199552  7.393618
453870000  7.380349
470596000  7.379697
488095744  7.368471
504351468  7.354995
521295372  7.376000
538519212  7.359943
555967328  7.370483
572562675  7.366444
590101875  7.346696
607905675  7.348807
625454163  7.327753
642988800  7.341918
659964672  7.347801
677432187  7.346183
695401875  7.341216
713814188  7.332886
731765772  7.328747
748730412  7.322396
768400132  7.334580
784988928  7.312224
804618387  7.304848
821516000  7.312387
840682800  7.320144
859687196  7.316003
877024908  7.302852
895484187  7.313009
914554800  7.321096
933191307  7.320440
952657200  7.309158
971676027  7.309281
990228672  7.304394
1008626688  7.300894
1027860300  7.310516
1046603052  7.298387
1065854403  7.301729
1083570075  7.291343
1103577804  7.296944
1123615827  7.307606
1142505675  7.302680
1160490672  7.314222
1181633184  7.296615
1200480048  7.305928
1219284868  7.300769
1240414668  7.313116
1258414083  7.302655
1279515312  7.308155
1297795203  7.308447
1319222700  7.297332
1337402988  7.306526
1358387523  7.293555
1377888404  7.300524
1396959723  7.289039
1418404608  7.294585
1437701724  7.291507
1457020332  7.282498
1478120427  7.282006
1499221444  7.288469
1518013696  7.287780
1537844643  7.289113
1558699308  7.303411
1578868443  7.296689
1599998508  7.300292
1620896000  7.294883
1640689628  7.290243
1660643744  7.299712
1680758996  7.291023
1701036032  7.305178
1721526075  7.307661
1742078048  7.303488
1762844324  7.296232
1783774976  7.297565
1804870652  7.297408
1826132000  7.304008
1847559668  7.301468
1869154304  7.305386
1890632448  7.300640
1910567088  7.319259
1930606272  7.310814
1951209027  7.310581
1972156000  7.310656
1994709028  7.303790
2017405872  7.305270
2037058092  7.310197
2056805568  7.305653
2078873856  7.307465
2102231772  7.305961
2122360812  7.305776
2142516528  7.304327
2165373500  7.315418
2186514027  7.300537
2205995067  7.311683
2229767068  7.308735
2251129347  7.311600
2271390768  7.310734
2295424764  7.319089
2315185200  7.313643
2337108224  7.306957
2359397808  7.318933
2379293284  7.308035
2404028592  7.304047
2423430252  7.306203
2447840196  7.306710
2466594828  7.296601
2491343456  7.308081
2511181872  7.300945
2535359116  7.305658
2555117568  7.296113
2579339052  7.301090
2598374700  7.307073
2622267675  7.301359
2643105244  7.303506
2666087163  7.301127
2688885504  7.303142
2710269747  7.301252
2735191364  7.303018
2753861548  7.307788
2777224428  7.302367
2800908288  7.301553
2820658707  7.305473
2844996075  7.308938
2867669500  7.299006
2887838028  7.300585
2912462892  7.308250
2935483232  7.293944
2955053056  7.299894
2978451243  7.306458
3003458643  7.297869
3024232124  7.296141
3046325868  7.304136
3071040075  7.305025
3094119675  7.307200
3114752000  7.299221
3135298752  7.300549
3160370547  7.300869
3184369200  7.302793
3207060356  7.293225
3227817964  7.290457
3250389168  7.297793
3274131888  7.291763
3297364227  7.290629
3321277587  7.292891
3343587552  7.290292
3364929536  7.294142
3388694643  7.287621
3412329228  7.291028
3436655148  7.292616
3459844800  7.286629
3483112428  7.279234
3505869972  7.284543
3527896316  7.287136
3550014724  7.287001
3572613243  7.285573
3596879628  7.283209
3620602800  7.284755
3643776603  7.277227
3667024332  7.278560
3690345987  7.286830
3715641747  7.287344
3739117248  7.285915
3762666675  7.288081
3786929523  7.290088
3810628800  7.295566
3833758512  7.295030
3856958208  7.284007
3880227888  7.287538
3904216875  7.292906
3928431136  7.281610
3951763308  7.288095
3976047968  7.286222
3999597507  7.282234
4023292923  7.282763
4045736187  7.274775
4068241875  7.276016
4091474700  7.275943
4116107043  7.274318
4139475948  7.273931
4162240512  7.274152
4186412208  7.277621
4209979563  7.280566
4232359436  7.284873
4257329044  7.279651
4282396668  7.282445
4307562500  7.282911
4332826732  7.280531
4356201708  7.278881
4378866075  7.276755
4402968300  7.277132
4426445232  7.283289
4447905075  7.287249
4473547488  7.277504
4499456000  7.279748
4523772672  7.282757
4547569068  7.281260
4570725267  7.279506
4593940272  7.275439
4617282596  7.275311
4643742604  7.282118
4670303508  7.281748
4693082112  7.274426
4714464492  7.273499
4737325932  7.277527
4764064000  7.281425
4791081312  7.275543
4814891532  7.280425
4837994892  7.274912
4860429003  7.273608
4886446036  7.278699
4913923644  7.280855
4936070907  7.274474
4958731008  7.277601
4983067904  7.279067
5010906208  7.278524
5035131072  7.272820
5057278092  7.276231
5080955148  7.278223
5109156500  7.275787
5133686067  7.277795
5155302348  7.276265
5180116000  7.276561
5208416667  7.278573
5229438003  7.279758
5253514227  7.276049
5280558692  7.278102
5306373747  7.276292
5329108827  7.276493
5353092832  7.271764
5382291456  7.277239
5403715443  7.267327
5426288172  7.271991
5455752116  7.268370
5478071472  7.275684
5501171052  7.270390
5529878176  7.273013
5553710028  7.268644
5576192307  7.268064
5604672636  7.269487
5629087467  7.270531
5650940403  7.264981
5680138496  7.262538
5702618403  7.268714
5725741532  7.271904
5756108427  7.269387
5778206307  7.266824
5802287872  7.265401
5832048843  7.263379
5852701683  7.263221
5879513412  7.268157
5905292067  7.267354
5926176000  7.258962
5956513443  7.261129
5977385307  7.260576
6004494500  7.264255
6032145843  7.257411
6051815168  7.262463
6083500000  7.257596
6106631067  7.262450
6131234308  7.264396
6157900908  7.263889
6179217664  7.260808
6209385075  7.258264
6230694987  7.260344
6259745124  7.264285
6283305675  7.261263
6308395776  7.257235
6334483203  7.263723
6357297852  7.259055
6389190603  7.262818
6409974528  7.263934
6439361792  7.266499
6459993648  7.257597
6488937500  7.257407
6511884300  7.259208
6538767008  7.264013
6564824523  7.260739
6588850964  7.261811
6616288332  7.266393
6639190016  7.260791
6669650403  7.259208
6690885228  7.264589
6720670683  7.264125
6741133227  7.261608
6771885363  7.258802
6791744228  7.261772
6822436032  7.259661
6844772268  7.261760
6875759628  7.260532
6894734396  7.259278
6926695803  7.255627
6948335628  7.259742
6979556268  7.262634
6999539427  7.262488
7030003392  7.260672
7051163648  7.257526
7079757723  7.257623
7103827724  7.257344
7131442608  7.261071
7156753376  7.259875
7184196288  7.257956
7209941252  7.256202
7235376300  7.253790
7263392000  7.260609
7287625107  7.262324
7317106268  7.260118
7337391075  7.257306
7367688747  7.258133
7389136332  7.256090
7417726875  7.257501
7443468000  7.261363
7471527075  7.255820
7498065348  7.254524
7521915987  7.256469
7552929024  7.255460
7572474243  7.251392
7605065403  7.253405
7626496000  7.255441
7654083363  7.249525
7681983628  7.249537
7703258787  7.253375
7734301875  7.254367
7756384892  7.256754
7787401803  7.250622
7812500000  7.253472
7837002963  7.250043
7868314107  7.247133
7887740256  7.254689
7920021483  7.255964
7944486372  7.256161
7968187107  7.249552
7998829488  7.250477
8020570324  7.253739
8047233792  7.249548
8077950976  7.253325
8100460107  7.252027
8131355532  7.252857
8154883328  7.249007
8181098523  7.248195
8212902044  7.251253
8232302592  7.249417
8262136323  7.252418
8290687500  7.253754
8310382272  7.247276
8340725952  7.248456
8368962556  7.249115
8392056300  7.251677
8423502363  7.248069
8447728748  7.247025
8472216492  7.247453
8504770608  7.244686
8526987612  7.246152
8553718827  7.244335
8586429003  7.246243
8606740684  7.243334
8633679948  7.242439
8663640363  7.242590
8686989500  7.241870
8713042992  7.246114
8744112432  7.245593
8767735596  7.243902
8794718208  7.243627
8824956507  7.244287
8848980508  7.242292
8875795347  7.241607
8906172588  7.240345
8930725772  7.248342
8954294067  7.242368
8985790323  7.236606
9012972924  7.240900
9034126128  7.241929
9063783468  7.243887
9095471532  7.245973
9116489984  7.244631
9145094832  7.241677
9174933612  7.243152
9199872000  7.243107
9226769292  7.242714
9256740912  7.241077
9283760896  7.246139
9304812500  7.245639
9334894572  7.239980
9365041152  7.237286
9389337156  7.239920
9412368507  7.238834
9444659643  7.240198
9474372148  7.240527
9495710816  7.235967
9523600947  7.242450
9555066288  7.238367
9581385888  7.237778
9603889200  7.240441
9635486787  7.237409
9666114507  7.240968
9689202428  7.235655
9711123075  7.233417
9741870675  7.233354
9773694252  7.235831
9797824768  7.237478
9822041883  7.238148
9853996032  7.236980
9883935603  7.236040
9907255908  7.236236
9931519107  7.229969
9963650700  7.233942
9992717388  7.235472
10017498848  7.236690
10039645116  7.234327
10070783163  7.229676
10101050028  7.231528
10128556588  7.229566
10150866176  7.231350
10178488512  7.232509
10209966732  7.234081
10240432128  7.229494
10262905636  7.233438
10287820800  7.229241
10319467500  7.227761
10350105507  7.231046
10375766496  7.228772
10398437500  7.232452
10427429808  7.231633
10457164800  7.226330
10486942128  7.223827
10512288000  7.229512
10535157364  7.228997
10564774947  7.230836
10595774700  7.227767
10626966500  7.227883
10650001824  7.225526
10674009603  7.225741
10705169088  7.222429
10736373987  7.224955
10765677884  7.224613
10788913152  7.229825
10812181828  7.224415
10842161067  7.222474
10871397612  7.220520
10900673523  7.220566
10929027168  7.223965
10952496796  7.229881
10981113003  7.224250
11011626675  7.223294
11041090668  7.222622
11070349056  7.221241
11094020500  7.219348
11119853772  7.222477
11149462107  7.218626
11180208627  7.221443
11209897152  7.222908
11236758124  7.224576
11260666112  7.219874
11284607988  7.219384
11314669707  7.220420
11344536108  7.223916
11375550252  7.224979
11404826528  7.221762
11428972236  7.218363
11453152000  7.221544
11482205868  7.219239
11513407500  7.220566
11544651468  7.221306
11574562500  7.222080
11598947104  7.222009
11623365932  7.225089
11649851568  7.221145
11679033708  7.217954
11709376875  7.220448
11739759408  7.221877
11769053868  7.218923
11795258016  7.222907
11819951500  7.220657
11846973843  7.217839
11876401683  7.221474
11908134027  7.217612
11939908707  7.217035
11968836484  7.219165
11993771552  7.223058
12018741228  7.223423
12043745536  7.223753
12074281443  7.218379
12103990083  7.218465
12132590508  7.218358
12163516875  7.219705
12193335027  7.220775
12219747404  7.224884
12245029632  7.222045
12270346708  7.221009
12300291072  7.222430
12331430307  7.220340
12361453443  7.218831
12392669952  7.218382
12421609227  7.221864
12448544000  7.220938
12474140724  7.222598
12499772512  7.220391
12525439388  7.217448
12552835788  7.216685
12584292867  7.219404
12614622075  7.219789
12644987787  7.221806
12676560048  7.218198
12706092000  7.217208
12732040444  7.219215
12758024192  7.220137
12784043268  7.216789
12812651712  7.219544
12842076987  7.219781
12872715075  7.220400
12901028787  7.221312
12930555312  7.218175
12961298700  7.216556
12990894075  7.212954
13019337387  7.217222
13046182348  7.216795
13072591616  7.216252
13099036500  7.219124
13126276827  7.216669
13154867883  7.218410
13183490043  7.218422
13214532483  7.215270
13245611427  7.214880
13276726875  7.216354
13305481227  7.215780
13336666875  7.217223
13365449500  7.220294
13392287744  7.216514
13419161892  7.213048
13446071968  7.214605
13473017996  7.216842
13500000000  7.215734
13527018004  7.219979
13557198528  7.215134
13587466203  7.213855
13616554923  7.215188
13645674747  7.214970
13677256323  7.213432
13708874403  7.213433
13738092723  7.214777
13767342147  7.212179
13799064123  7.217975
13826598912  7.214978
13854050788  7.217991
13881538976  7.212994
13909063500  7.211572
13936624384  7.215179
13964221652  7.218114
13991855328  7.215704
14019525436  7.215785
14047232000  7.217122
14075106048  7.214537
14104711872  7.217406
14135584347  7.215966
14165253675  7.212778
14196192300  7.218036
14225925132  7.215738
14255689068  7.218526
14284242027  7.217975
14312823552  7.218090
14343922827  7.215069
14371318107  7.212471
14399986572  7.214479
14429931948  7.217701
14458658787  7.215546
14489916012  7.221127
14521206987  7.215990
14551278075  7.214717
14580125388  7.216273
14607745200  7.214980
14637533684  7.214897
14666048352  7.212801
14694600028  7.214116
14723188736  7.215539
14751814500  7.216488
14780477344  7.216328
14809177292  7.214580
14837914368  7.211343
14866688596  7.210464
14895500000  7.213193
14924348604  7.213324
14953234432  7.213627
14982157508  7.217011
15011117856  7.212593
15040115500  7.211227
15069150464  7.214477
15098222772  7.212053
15127332448  7.210338
15156479516  7.211698
15185664000  7.211523
15214885924  7.212957
15244145312  7.215882
15273442188  7.212395
15302776576  7.210186
15332148500  7.211552
15361557984  7.208675
15391005052  7.211357
15420489728  7.211528
15450012036  7.209287
15479572000  7.211643
15509169644  7.210588
15538804992  7.205443
15568478068  7.208224
15598188896  7.210573
15627937500  7.206504
15657723904  7.208251
15687548132  7.211474
15717410208  7.209506
15747310156  7.213504
15777248000  7.214374
15807223764  7.211557
15837237472  7.210421
15867289148  7.210198
15897378816  7.210029
15927506500  7.213658
15957667467  7.211249
15987876012  7.213663
16018113123  7.212830
16048378800  7.208345
16076037627  7.210135
16105039083  7.210654
16135386732  7.207452
16165762947  7.204223
16194845187  7.208380
16223953563  7.208079
16254412992  7.207328
16280922672  7.208680
16308781083  7.210664
16339320000  7.204545
16365898800  7.201966
16395160428  7.204517
16425780075  7.210385
16453762092  7.206786
16483102128  7.209833
16512468300  7.210028
16543197243  7.206427
16571279052  7.206043
16599982172  7.207057
16630990848  7.207713
16662038116  7.203491
16693124000  7.205811
16724248524  7.206036
16755411712  7.207108
16786613588  7.210106
16817854176  7.207046
16849133500  7.208212
16880400432  7.203182
16907415552  7.202676
16934452272  7.202424
16964217612  7.205760
16992654363  7.207437
17022470787  7.207753
17052313347  7.204185
17083540332  7.204720
17110717452  7.205771
17137916172  7.205046
17167859712  7.201521
17197829388  7.201395
17227825200  7.204610
17259300608  7.201363
17291124756  7.204627
17322988000  7.205670
17354890364  7.205256
17386831872  7.206192
17417948427  7.199693
17445390147  7.198264
17472853467  7.201255
17503088067  7.203355
17530596747  7.202251
17559504108  7.200608
17589813552  7.201136
17620149132  7.201008
17647749612  7.201831
17676070884  7.199351
17708405152  7.199666
17740778828  7.199397
17773191936  7.196566
17805644500  7.198733
17838136544  7.199047
17870668092  7.200644
17897125932  7.202091
17924942412  7.201305
17952780492  7.198494
17982033723  7.196920
18008521452  7.195641
18036424332  7.198897
18066688308  7.199314
18099497056  7.200404
18132345500  7.200644
18165233664  7.200514
18198161572  7.196060
18230946075  7.197435
18259020675  7.199477
18287116875  7.197404
18318047643  7.192987
18347596848  7.197220
18374352363  7.196064
18403946928  7.200390
18430743483  7.200441
18463018500  7.198163
18496305184  7.195775
18529631852  7.193462
18562998528  7.192163
18589098267  7.192416
18618865200  7.195590
18647236800  7.196462
18677050227  7.196098
18706887468  7.193299
18735326028  7.192804
18764040096  7.194227
18797687500  7.191053
18831375104  7.191736
18865102932  7.189966
18896409675  7.186753
18926421552  7.191192
18953595675  7.190294
18982221075  7.194205
19009435212  7.194692
19036668843  7.194575
19068315948  7.188201
19102326016  7.190090
19136376500  7.190146
19168812675  7.189863
19199040012  7.191502
19224968112  7.191863
19253797632  7.194366
19284091875  7.191083
19312965675  7.187930
19341529484  7.190122
19375863552  7.191976
19410238228  7.190011
19444653536  7.189054
19475058123  7.189722
19505525868  7.190385
19531660032  7.188914
19560718512  7.190257
19586889612  7.193036
19617340396  7.192333
19652000000  7.190195
19686700404  7.188183
19718007552  7.187932
19744283628  7.189588
19773499788  7.190401
19799812800  7.189157
19830533427  7.189458
19860815264  7.190556
19895760972  7.190359
19930747648  7.188222
19963931328  7.187785
19990370700  7.188978
20021238747  7.189529
20050659027  7.186640
20080100907  7.186948
20106296388  7.187928
20141529376  7.190304
20176803500  7.191084
20211379200  7.191763
20236503483  7.191898
20264602032  7.186067
20291239692  7.186770
20318311836  7.187883
20353792000  7.187966
20389313444  7.190680
20423205243  7.191796
20451433068  7.191563
20481167628  7.188737
20510923788  7.187142
20536233507  7.188789
20567540704  7.189341
20603310332  7.190691
20639121408  7.188342
20671980300  7.186691
20698884288  7.190723
20725805772  7.191114
20755739052  7.192955
20782780672  7.192780
20818799348  7.193750
20854859616  7.194125
20884698288  7.188035
20911740300  7.188472
20937296043  7.188873
20965876812  7.189500
20999517088  7.191706
21035785676  7.192937
21071342592  7.191898
21101524272  7.192168
21130216875  7.188296
21155905728  7.189649
21181610187  7.188671
21217755136  7.188174
21254274500  7.187806
21289132800  7.186402
21317952627  7.188144
21343755312  7.188269
21372612075  7.187854
21400770996  7.186867
21437500000  7.187622
21474271004  7.188086
21501946800  7.182850
21527860563  7.183200
21553789932  7.183475
21584836256  7.184243
21621775500  7.186028
21658756864  7.185874
21688262028  7.186180
21717350667  7.184018
21744926307  7.184491
21770986032  7.184355
21807104000  7.187328
21844296324  7.183220
21876918075  7.183322
21906132912  7.181675
21933828108  7.183793
21958460748  7.182042
21993488500  7.186123
22030892384  7.184044
22064847363  7.185894
22089553443  7.185224
22117364307  7.180382
22143358436  7.180897
22180932000  7.183069
22218548044  7.183878
22247379675  7.184810
22272187707  7.185609
22300113267  7.185533
22331651296  7.187453
22369437500  7.183813
22407266304  7.183198
22435333452  7.184937
22460246028  7.184794
22489847667  7.183798
22521008556  7.183292
22559008000  7.181091
22597050164  7.184670
22622514732  7.184628
22650658992  7.186343
22677255747  7.187666
22711433216  7.185787
22749646500  7.183954
22779093132  7.180059
22805765163  7.180188
22830882507  7.181135
22864543488  7.183225
22902928276  7.182279
22934637675  7.183571
22962975363  7.184750
22992906348  7.182538
23019703227  7.180913
23056897028  7.181471
23095496736  7.183030
23122305792  7.183488
23150759148  7.182198
23179230000  7.180350
23211554292  7.184473
23250326368  7.180987
23283772812  7.183308
23312325312  7.185412
23336132427  7.185269
23366901604  7.184688
23405846432  7.183802
23441028075  7.179341
23464900800  7.178920
23490378432  7.180473
23522940500  7.180094
23562058464  7.183035
23595619788  7.182588
23622765507  7.183992
23651525043  7.182216
23679672516  7.181208
23718964000  7.180586
23755524588  7.184032
23781159468  7.183997
23808411675  7.182417
23837099188  7.180728
23876564576  7.179570
23915969388  7.182968
23941690668  7.182626
23969034675  7.184690
23995222052  7.184075
24034861728  7.184377
24070504428  7.184163
24097921875  7.179218
24122126700  7.178642
24154042644  7.180010
24193856992  7.182417
24225537132  7.181980
24249805947  7.182223
24277325292  7.184107
24313562500  7.181736
24353551904  7.182826
24385935843  7.183004
24410284848  7.182811
24434646003  7.181033
24473783156  7.181500
24513948000  7.181088
24543607500  7.179376
24571293003  7.181114
24595734348  7.181670
24634706148  7.183872
24674028300  7.182188
24698520675  7.182355
24723025200  7.184158
24755860224  7.180147
24796333012  7.179167
24826076883  7.180696
24850644588  7.180144
24878502675  7.182005
24918016000  7.181956
24955603308  7.180993
24983520147  7.182418
25011452592  7.181515
25040096428  7.179914
25080878336  7.181306
25115103027  7.179102
25139813292  7.180171
25167832947  7.179030
25203489692  7.177136
25244448768  7.177360
25273458675  7.179800
25298246700  7.177976
25326500000  7.181431
25367592204  7.181105
25402489083  7.180255
25425683163  7.179846
25452203643  7.176679
25491135456  7.177870
25528527027  7.177859
25553439792  7.178353
25580026800  7.179799
25615079172  7.182224
25656482848  7.178454
25684847523  7.180568
25711502787  7.179339
25739424000  7.178541
25780961524  7.179988
25814922507  7.180972
25838304075  7.181755
25866710208  7.180795
25905842176  7.178199
25947000000  7.178154
25973790912  7.180925
25998919947  7.180112
26031125452  7.182484
26072976128  7.182516
26101236528  7.183230
26124747372  7.184169
26156812000  7.180328
26198797244  7.179133
26227311003  7.178495
26250878547  7.177000
26282902468  7.178101
26325022496  7.180436
26355376323  7.180304
26382377187  7.181813
26409397504  7.179646
26451652532  7.177130
26488827468  7.177004
26512512192  7.176688
26536297756  7.177130
26578688000  7.178484
26617528908  7.177800
26644663692  7.177789
26671812300  7.179558
26706129548  7.178269
26748241875  7.177791
26773742700  7.178941
26797554432  7.178596
26833977824  7.181186
26874163827  7.181429
26899724592  7.178197
26923592268  7.176296
26962233476  7.178173


==> data/ht_log_r0_p197.dat <==
4  -6.93147
4  0.693147
27  18.18634
27  13.63976
27  10.91180
32  25.16060
32  33.15985
32  13.60208
32  -5.16091
108  13.15227
108  1.486799
108  4.914560
108  11.95349
108  13.12188
108  13.85723
108  4.312650
108  9.331114
243  0.043639
243  0.041342
243  7.493055
243  10.83626
256  9.266091
256  6.722441
256  6.788913
256  5.584980
256  4.138433
256  3.342955
256  2.976011
256  2.275477
256  0.402589
432  1.390341
432  3.366101
432  2.524229
432  2.449987
432  7.546421
432  11.78104
500  9.419732
500  10.96077
500  10.89374
500  9.980386
675  9.930556
675  10.04764
675  9.618171
675  9.192463
675  6.882836
675  6.733209
675  7.776317
675  2.558600
675  -2.07835
675  1.947938
675  5.109600
864  9.174032
972  13.00513
972  9.236829
1323  5.265777
1323  4.591588
1323  9.825862
1372  13.66125
1372  12.91366
1728  12.21299
1728  14.67574
1728  14.98391
2048  17.30155
2048  14.84615
2048  15.42801
2187  14.51181
2700  12.63293
2700  7.334561
2700  6.981830
2916  4.866227
2916  6.953020
2916  7.077157
3267  9.100722
3267  8.269207
3267  11.01985
3888  10.58725
3888  10.32141
3888  9.490445
4000  11.69473
4000  11.32996
4563  12.13088
4563  14.90949
4563  15.44253
4563  14.13287
5292  14.75972
5292  17.43070
5292  15.97915
5324  14.08461
5324  14.70336
5324  16.29817
5324  14.43170
6075  15.58592
6912  15.06493
6912  13.44215
6912  13.93491
7803  13.95401
7803  14.45281
7803  15.56478
8748  15.16975
8788  15.70056
8788  15.44192
8788  14.61314
9747  14.03262
9747  12.23347
10800  12.91218
10800  13.29399
10800  13.21311
10976  14.00575
10976  15.85074
10976  16.28594
11907  16.59936
13068  16.57865
13068  15.68778
13068  15.31597
13500  16.00610
13500  15.41980
15552  13.69045
16875  12.33819
19652  14.89497
21168  14.26637
23328  10.75593
24300  11.39452
27436  10.35742
27648  9.673674
31212  9.099596
37044  9.088098
314928  12.78764
648675  13.00193
1016172  12.13709
1428300  11.72159
1826132  10.88493
2286387  11.63712
2725888  11.46662
3213675  11.20235
3650692  11.26165
4127787  10.74599
12669075  10.75864
22260528  10.65440
32788908  9.968120
43764192  9.971238
55296000  9.942617
67232268  9.876559
79610044  9.906283
92407500  9.748916
105210252  9.721215
118390572  9.814951
132228963  9.566203
145700883  9.595988
159694848  9.553635
173508075  9.574810
188183524  9.508271
202612000  9.441335
217158192  9.476444
231842412  9.496931
246577068  9.440223
261803308  9.567178
277517772  9.486496
292250700  9.595575
308276307  9.528234
323980992  9.563601
339692643  9.562556
355384368  9.616985
371838708  9.590366
387421488  9.504269
404376300  9.628658
420616192  9.586124
436861408  9.587536
453519616  9.620509
470401452  9.557520
486769932  9.609099
503006004  9.570186
521058123  9.571977
537073200  9.627642
555043212  9.583617
572222668  9.529918
588791808  9.567727
606113388  9.519782
623636172  9.524417
641145483  9.512146
658630467  9.482768
676449508  9.511301
694964448  9.523583
712774188  9.526752
730080000  9.532956
748596992  9.516615
766464768  9.494397
784491764  9.470637
802850643  9.527070
821516000  9.462344
838875852  9.397749
858250188  9.417154
877024908  9.420290
894594172  9.405402
912670092  9.439389
931604652  9.440833
950413203  9.471244
969409728  9.424439
988267500  9.431671
1006977123  9.414234
1025862192  9.387303
1044586800  9.413569
1063390828  9.426092
1083360092  9.399417
1103156928  9.404666
1121526675  9.418117
1139697243  9.375097
1160470112  9.346285
1180043667  9.369428
1198320588  9.360824
1219284868  9.367872
1238219568  9.370185
1257728000  9.411298
1277657307  9.393236
1296970812  9.391123
1317336075  9.411173
1337021536  9.420527
1356090363  9.391973
1377220428  9.376612
1395654656  9.390083
1416057228  9.408230
1437647643  9.395495
1455977376  9.361147
1476123372  9.370241
1497763008  9.400969
1518013696  9.398276
1536962332  9.385494
1556648523  9.389983
1577217123  9.390207
1598336172  9.372456
1619177472  9.364275
1639732923  9.350524
1660643744  9.339828
1680758996  9.327906
1701036032  9.321697
1721475500  9.324340
1742078048  9.331810
1762844324  9.314998
1783774976  9.298566
1804870652  9.297032
1826132000  9.308798
1847054907  9.293106
1867657203  9.291790
1887922188  9.322794
1908750528  9.332964
1928780208  9.286778
1949773612  9.298875
1972156000  9.280042
1994598675  9.300695
2014606188  9.284723
2034713547  9.268580
2055689604  9.240122
2078873856  9.237773
2099918547  9.268686
2119967667  9.254347
2141549312  9.256108
2164217643  9.256145
2184084972  9.288455
2205472000  9.262040
2228995692  9.258760
2248664652  9.229571
2270654208  9.267155
2293235712  9.284733
2312685675  9.264583
2337108224  9.247460
2356874523  9.251819
2379293284  9.273675
2400972300  9.256568
2421982944  9.264320
2444964912  9.247398
2465180204  9.272649
2488838427  9.271420
2508888064  9.255576
2533102092  9.258837
2553109524  9.241116
2576173248  9.260643
2597847584  9.267171
2620139427  9.250742
2643105244  9.246181
2663404848  9.258614
2688133068  9.269412
2707344608  9.260093
2731953987  9.260224
2753861548  9.250260
2775034188  9.258876
2799724203  9.276333
2819876000  9.263994
2842225200  9.271967
2866655232  9.254286
2886937092  9.274658
2909098800  9.304704
2933813952  9.284722
2955053056  9.295098
2976183027  9.272727
3000611628  9.285552
3024232124  9.298946
3044193988  9.290427
3067585587  9.304624
3091807827  9.285037
3114752000  9.306072
3135109792  9.317448
3157450092  9.306355
3182023872  9.317382
3206104443  9.290975
3227817964  9.300800
3248664948  9.309850
3271753728  9.296479
3295574208  9.306154
3319481088  9.303087
3343587552  9.318033
3364929536  9.341278
3386362144  9.333135
3409294563  9.320378
3433609683  9.306297
3456789075  9.305193
3480659532  9.315103
3505227372  9.298398
3527896316  9.294326
3550014724  9.276677
3572225388  9.277741
3594528500  9.277602
3616924252  9.285878
3640640688  9.283474
3665136627  9.283193
3688452288  9.274789
3712475052  9.297589
3735940563  9.310803
3759480000  9.293392
3783093363  9.301129
3806780652  9.297852
3831185088  9.309975
3854377008  9.317754
3877638912  9.300933
3901619907  9.298003
3925023723  9.298346
3949150572  9.298407
3972696300  9.311380
3996312012  9.321334
4019338827  9.314413
4043092563  9.312633
4066253568  9.299263
4089480723  9.303415
4112774028  9.319311
4136133483  9.319965
4158888867  9.322156
4182713500  9.315047
4207487652  9.307534
4232359436  9.310274
4257329044  9.326230
4282396668  9.318382
4306274307  9.320066
4329492363  9.292055
4352087232  9.303167
4375428300  9.309590
4398142563  9.315519
4422029216  9.308512
4447738624  9.310394
4473547488  9.295019
4498644528  9.315813
4520977200  9.326204
4544065683  9.312155
4567212972  9.308987
4590923292  9.306030
4617282596  9.300523
4643378892  9.301520
4666067532  9.310941
4688811468  9.300259
4711610700  9.299510
4737148448  9.294379
4764064000  9.299064
4788966348  9.304575
4812007500  9.303735
4834381347  9.294526
4859071052  9.301377
4886446036  9.289764
4910549292  9.309726
4933150803  9.317270
4955804208  9.317846
4983067904  9.310845
5009354307  9.304297
5031444627  9.294640
5053583547  9.300918
5080955148  9.310831
5106915243  9.305816
5129963712  9.294318
5152318092  9.298296
5180116000  9.280047
5205417075  9.291130
5226432363  9.295076
5251729500  9.292546
5280558692  9.285635
5302589292  9.288996
5324557923  9.282192
5353092832  9.277937
5378534892  9.297810
5400660123  9.292879
5426288172  9.287216
5453485488  9.281543
5475764187  9.272690
5500147712  9.283312
5528181987  9.287069
5550612588  9.280396
5574674452  9.265318
5603386572  9.261111
5625189612  9.251944
5649871392  9.258752
5678316108  9.255020
5700264300  9.255676
5725741532  9.246880
5752955043  9.251893
5775046875  9.236857
5802287872  9.238785
5827287987  9.245576
5848727148  9.251448
5879513412  9.241715
5902098075  9.242150
5926176000  9.241487
5954107500  9.240448
5975778483  9.242869
6004494500  9.259253
6028110828  9.255116
6051815168  9.245421
6079860972  9.245400
6101759403  9.233568
6131234308  9.236730
6153824043  9.246881
6179217664  9.242142
6206928588  9.239625
6227450716  9.244579
6258616875  9.232969
6280011027  9.241011
6308395776  9.234690
6331175163  9.241597
6357297852  9.230363
6384207483  9.234426
6406452000  9.237632
6436627200  9.232510
6456652992  9.241047
6488424108  9.248996
6509368683  9.244728
6538767008  9.241577
6561456867  9.237278
6588850964  9.238829
6613752627  9.235454
6639190016  9.234705
6664559067  9.244345
6689784812  9.237998
6716411568  9.243474
6740636000  9.237827
6768465003  9.234594
6791744228  9.239552
6819861123  9.255035
6843110144  9.247724
6871451643  9.239271
6894734396  9.238266
6923236563  9.221683
6946617632  9.233820
6974347968  9.233673
6998760500  9.238352
7026518448  9.228916
7051163648  9.234832
7077134700  9.229157
7103827724  9.215300
7127932608  9.224944
7156753376  9.236140
7179792723  9.236070
7209941252  9.219687
7230957075  9.224562
7261920000  9.213507
7282303083  9.207933
7313375628  9.214975
7335069696  9.231599
7364121075  9.214316
7389136332  9.216002
7415041968  9.215001
7443468000  9.205611
7466138307  9.215679
7497600192  9.210645
7517410092  9.214513
7548076800  9.207348
7571276212  9.204279
7599628683  9.200783
7626496000  9.187622
7649538048  9.203299
7680472812  9.204157
7700539136  9.207854
7731560268  9.198976
7756384892  9.204990
7781900283  9.197088
7812182700  9.190260
7832403648  9.199717
7862784075  9.203773
7887740256  9.203637
7913548800  9.193644
7944486372  9.203625
7964476875  9.200199
7995112128  9.193916
8020570324  9.204518
8045369388  9.209269
8076159675  9.209294
8097138500  9.199173
8126670627  9.202624
8154883328  9.190960
8176399308  9.188796
8207439075  9.206085
8232302592  9.210687
8257413888  9.206995
8288606907  9.203009
8310210304  9.198403
8338827852  9.198497
8368962556  9.196463
8388608000  9.202429
8419687587  9.213122
8447728748  9.210851
8469347067  9.198861
8499979323  9.206232
8526987612  9.199192
8548913772  9.191472
8580652083  9.206512
8606740684  9.215305
8629817868  9.210139
8660738700  9.199517
8686989500  9.198015
8710133067  9.199307
8741197323  9.183951
8767735596  9.193016
8789845923  9.192605
8822027952  9.192934
8848980508  9.186072
8869921875  9.184368
8901269523  9.184153
8930725772  9.171710
8951240448  9.179433
8981850267  9.183218
9012972924  9.189093
9033613312  9.182765
9061804800  9.179411
9093489408  9.176029
9116489984  9.170272
9141120000  9.174996
9171947547  9.176514
9199872000  9.185043
9220796644  9.184730
9252741888  9.179545
9282755628  9.183020
9304812500  9.177921
9330878700  9.174206
9362024307  9.185728
9389337156  9.200225
9410548000  9.197898
9441630000  9.187772
9471948300  9.190939
9495710816  9.190017
9520558668  9.179272
9551003328  9.190415
9581385888  9.198079
9602884876  9.199512
9630386892  9.199442
9661006512  9.197411
9689202428  9.194921
9710862336  9.193584
9739819323  9.194813
9770612283  9.196726
9797824768  9.200498
9819646196  9.195220
9848838627  9.191757
9879803307  9.191033
9907255908  9.183446
9929239456  9.175634
9957427632  9.189554
9988562412  9.195368
10017498848  9.192005
10039645116  9.182865
10066611987  9.186619
10097916867  9.189177
10128224448  9.181253
10150866176  9.193991
10175343363  9.195040
10205766828  9.204852
10237287168  9.196304
10262905636  9.193502
10285412000  9.203347
10314189675  9.191761
10343762883  9.186012
10375495443  9.194552
10398437500  9.198103
10423185408  9.204509
10453976883  9.192844
10484813772  9.194352
10512288000  9.185429
10535157364  9.179774
10561570668  9.184268
10592565723  9.189168
10622535075  9.197946
10650001824  9.190267
10673070412  9.187278
10699793523  9.184650
10730990592  9.176163
10761154992  9.167569
10788913152  9.179439
10812181828  9.179028
10838914992  9.184345
10868147163  9.177818
10899588528  9.175727
10929027168  9.175441
10952496796  9.171916
10976757363  9.165080
11007264987  9.176082
11037814947  9.182407
11068407243  9.178931
11094020500  9.168814
11117725664  9.170328
11143976112  9.170254
11173616523  9.164210
11204396307  9.170579
11236320000  9.171111
11260666112  9.184153
11284607988  9.178774
11311353648  9.173499
11342322432  9.172459
11372225283  9.169998
11402167500  9.159312
11428972236  9.168031
11453152000  9.165192
11477751948  9.178906
11507832675  9.170782
11539069083  9.166139
11569230000  9.164127
11598947104  9.158438
11623365932  9.162593
11647819008  9.171649
11675664675  9.173944
11706003468  9.184183
11737507500  9.176020
11766799152  9.174281
11795258016  9.179403
11819951500  9.170891
11844679424  9.168302
11873004300  9.178590
11903598243  9.178199
11933096283  9.185071
11963767500  9.176236
11993771552  9.170331
12018741228  9.172627
12043745536  9.163349
12069714123  9.156380
12100560300  9.167563
12130301232  9.164666
12160078668  9.171336
12189892608  9.167001
12219747404  9.170514
12245029632  9.170745
12270346708  9.159885
12296833587  9.154767
12326814603  9.167551
12356832123  9.163915
12386886147  9.170707
12416976675  9.164314
12447103707  9.162238
12474140724  9.170416
12499772512  9.156994
12525439388  9.152211
12551141376  9.167668
12581961363  9.165882
12612287763  9.170234
12642650667  9.165025
12673050075  9.162826
12702314700  9.166389
12732040444  9.156621
12758024192  9.149429
12784043268  9.158842
12810097696  9.159072
12837366675  9.165602
12866820300  9.158208
12896307675  9.153297
12927010347  9.154314
12957749523  9.148337
12987340848  9.139261
13018151628  9.152496
13046182348  9.154152
13072591616  9.159867
13099036500  9.156656
13125517024  9.153202
13152033212  9.154272
13179910572  9.148117
13209754347  9.139659
13240827675  9.143857
13270740300  9.145970
13300686675  9.156378
13330666800  9.147727
13360680675  9.141228
13391930907  9.141502
13419161892  9.141253
13446071968  9.136783
13473017996  9.138235
13500000000  9.145368
13527018004  9.147871
13554072032  9.147347
13583832300  9.145945
13612917132  9.142708
13643246907  9.143520
13673610432  9.136956
13704007707  9.132296
13733220843  9.143494
13762465083  9.148399
13792960908  9.148468
13823490483  9.145184
13851607500  9.144188
13880977452  9.149830
13909063500  9.143139
13936624384  9.135397
13964221652  9.146068
13991855328  9.148934
14019525436  9.162349
14047232000  9.156045
14074975044  9.149239
14102754592  9.152630
14131877868  9.149933
14160306627  9.142357
14191239852  9.140934
14220967500  9.146243
14249485683  9.152122
14279274243  9.153621
14309093907  9.150029
14338944675  9.147957
14368826547  9.149617
14398739523  9.140983
14427435312  9.139202
14457409200  9.148745
14487414192  9.149529
14516198163  9.151026
14546264067  9.147515
14575106412  9.145877
14605233228  9.143893
14634133947  9.143940
14663063232  9.140720
14693280768  9.143015
14722268427  9.142308
14751814500  9.151037
14780477344  9.145625
14809177292  9.141611
14837914368  9.142654
14866688596  9.144169
14895500000  9.133827
14924348604  9.131327
14953234432  9.142524
14982157508  9.145772
15011117856  9.154347
15040115500  9.149166
15069150464  9.145048
15098222772  9.146668
15127332448  9.144674
15156479516  9.142224
15185664000  9.139287
15214885924  9.142361
15244145312  9.146948
15273442188  9.149639
15302776576  9.148805
15332148500  9.146106
15361557984  9.148680
15391005052  9.144122
15420489728  9.138679
15450012036  9.144903
15479572000  9.141670
15509169644  9.148661
15538804992  9.144537
15568478068  9.132050
15598188896  9.134922
15627937500  9.135663
15657723904  9.127966
15687548132  9.118623
15717410208  9.125160
15747310156  9.123790
15777248000  9.128151
15807223764  9.125533
15837237472  9.120855
15867289148  9.120017
15897336075  9.121570
15926175963  9.117440
15956354700  9.120680
15985248048  9.122462
16014167532  9.129920
16043113152  9.129363
16072084908  9.126858
16102401507  9.127111
16131426723  9.129294
16160478075  9.126904
16189555563  9.122112
16218659187  9.125592
16247788947  9.128584
16275619008  9.134857
16304799852  9.132434
16335335043  9.130026
16363239948  9.126354
16392499200  9.128616
16423116363  9.122145
16451096112  9.122069
16480433772  9.124136
16508462283  9.121873
16538080500  9.127099
16569012064  9.128199
16599982172  9.123258
16630990848  9.119346
16662038116  9.118964
16693124000  9.110449
16724248524  9.107111
16755411712  9.118708
16786613588  9.117240
16816999923  9.123602
16846661907  9.119014
16875000000  9.111613
16904713068  9.114264
16933099923  9.116202
16961510592  9.109024
16989945075  9.106612
17019759123  9.118704
17048242368  9.117400
17078107500  9.128412
17105280300  9.122359
17133834987  9.116732
17164062500  9.116992
17195769504  9.120952
17227515532  9.111902
17259300608  9.110379
17291124756  9.116271
17322988000  9.116885
17354890364  9.118564
17385046875  9.115117
17412462675  9.112192
17442645003  9.113032
17471479788  9.108128
17500338387  9.103557
17527844907  9.095295
17556750000  9.105474
17584300800  9.102425
17613252387  9.110331
17643776000  9.109073
17676070884  9.104338
17708405152  9.105892
17740778828  9.108828
17773191936  9.103067
17805484800  9.099351
17834617827  9.109447
17863774668  9.109172
17891565228  9.118532
17919377388  9.113239
17948603403  9.106878
17977853232  9.108058
18005732352  9.108994
18033919232  9.104004
18066688308  9.103702
18099497056  9.109185
18132345500  9.108911
18165233664  9.120092
18198161572  9.112774
18226736748  9.104407
18256212243  9.107529
18282901068  9.105318
18311015628  9.101413
18340559163  9.099904
18368718003  9.102897
18396898443  9.104238
18429771776  9.106718
18463018500  9.108193
18496305184  9.102737
18529631852  9.101062
18560770947  9.101608
18587681388  9.096868
18616029228  9.093549
18645817707  9.096308
18674209827  9.096998
18701202348  9.095411
18730432868  9.098539
18764040096  9.093882
18797687500  9.091040
18831375104  9.088692
18863566848  9.085267
18890695827  9.082440
18919273707  9.080890
18947873187  9.085698
18975062700  9.085420
19003704300  9.095544
19034346272  9.090964
19068315948  9.085104
19102326016  9.088435
19136376500  9.085286
19167373872  9.082056
19194720363  9.077530
19223527203  9.087598
19250913708  9.086329
19278319707  9.095205
19307236000  9.092619
19341529484  9.090079
19375863552  9.085669
19410238228  9.089529
19440267003  9.082814
19469257443  9.079156
19496818368  9.086262
19525850928  9.087620
19553451867  9.090761
19582721568  9.091634
19617340396  9.088579
19652000000  9.089926
19686700404  9.087367
19715089068  9.083278
19744283628  9.079404
19770577200  9.075701
19798350507  9.082885
19827606627  9.084611
19860815264  9.095430
19895760972  9.089130
19930747648  9.085668
19960994700  9.084620
19988901387  9.087868
20016827568  9.081595
20044773243  9.081673
20072738412  9.086375
20106296388  9.085902
20141529376  9.093754
20176803500  9.088591
20205469872  9.086829
20232068652  9.085363
20261643372  9.086744
20288279088  9.085526
20318311836  9.082512
20353792000  9.080843
20389313444  9.085567
20421720108  9.089450
20449946907  9.091279
20476706067  9.089469
20504970828  9.081888
20533255083  9.082833
20567540704  9.086708
20603310332  9.078562
20639121408  9.075626
20666004012  9.082388
20692904112  9.081720
20721317643  9.087682
20748253707  9.091088
20782780672  9.085637
20818799348  9.085465
20853171387  9.086260
20880192987  9.086814
20908734768  9.084406
20935792332  9.082070
20963290212  9.088792
20999517088  9.088721
21035785676  9.095456
21069834075  9.092975
21096995643  9.089285
21124174707  9.088878
21151371267  9.090564
21181277628  9.085676
21217755136  9.080264
21254274500  9.083810
21283067952  9.085143
21310366572  9.087808
21337682688  9.088389
21365016300  9.086518
21400770996  9.079715
21437500000  9.080278
21469957227  9.079247
21497375403  9.077372
21524811075  9.070733
21552264243  9.079658
21584836256  9.079648
21621775500  9.082984
21658756864  9.083407
21685201200  9.080258
21712756428  9.079544
21738796875  9.079373
21769953916  9.076990
21807104000  9.076722
21844296324  9.077991
21872306988  9.079060
21899980800  9.078472
21927672108  9.085884
21956126976  9.082115
21993488500  9.077752
22030892384  9.079647
22060216512  9.081406
22084920000  9.079211
22112727948  9.074759
22143358436  9.075192
22180932000  9.078160
22217938092  9.083392
22245829632  9.082897
22272187707  9.084867
22298561388  9.075114
22331651296  9.075572
22369437500  9.078456
22404212172  9.068748
22432220352  9.066772
22458688587  9.072099
22485172428  9.072753
22521008556  9.074263
22559008000  9.077708
22589701875  9.072030
22617825723  9.070416
22644403200  9.073501
22673262748  9.075524
22711433216  9.066920
22749301683  9.065890
22775956272  9.075869
22802626467  9.080825
22829312268  9.085068
22864543488  9.087315
22902928276  9.080931
22934637675  9.082146
22961400588  9.083192
22988179107  9.083450
23018340352  9.075184
23056897028  9.072536
23093869932  9.079618
23120725563  9.081867
23147596800  9.089098
23174483643  9.091034
23211554292  9.086890
23250326368  9.088495
23279015763  9.086281
23304392307  9.084578
23331370032  9.080659
23366901604  9.077519
23405846432  9.088098
23436254988  9.088452
23463308907  9.095056
23488785675  9.095904
23522940500  9.090828
23562058464  9.090336
23594023467  9.090235
23619571083  9.090956
23646730572  9.087008
23679672516  9.084674
23718964000  9.095745
23752321200  9.092316
23779556883  9.100376
23803601328  9.097589
23837099188  9.092509
23876564576  9.091689
23907934323  9.089763
23935259052  9.090934
23960990700  9.084969
23995222052  9.082383
24034861728  9.090486
24067279872  9.090615
24093082368  9.095915
24118898688  9.095679
24154042644  9.092143
24193856992  9.087338
24223919643  9.086724
24249805947  9.087063
24275706075  9.083142
24313562500  9.076014
24353489403  9.086597
24381067500  9.085417
24405414075  9.089304
24433662208  9.089998
24473783156  9.087011
24509429307  9.084836
24537095532  9.083346
24563148588  9.087143
24594409472  9.081548
24634706148  9.076006
24667499052  9.083512
24691988187  9.084013
24719757228  9.084105
24755860224  9.087827
24796333012  9.082793
24824439468  9.084031
24849006363  9.084665
24877410876  9.083225
24918016000  9.080778
24955603308  9.077296
24980235003  9.083224
25008165612  9.086230
25040096428  9.085034
25080878336  9.089762
25110162432  9.088542
25136517888  9.085660
25162887168  9.087897
25203489692  9.087376
25242077952  9.082396
25266850587  9.077428
25291635372  9.076596
25326500000  9.082331
25367592204  9.082982
25397520300  9.088445
25422369075  9.085545
25449909908  9.084137
25491135456  9.080383
25526866608  9.080352
25553439792  9.079369
25578364707  9.076644
25615079172  9.073941
25656482848  9.078431
25683182028  9.078101
25708170123  9.083607
25739424000  9.081468
25780961524  9.078573
25811583147  9.077090
25836633612  9.077784
25864170588  9.078220
25905842176  9.071481
25941978243  9.067523
25967091888  9.076240
25992217683  9.077097
26031125452  9.079295
26071023852  9.079117
26096199867  9.076696
26121388032  9.073176
26156812000  9.075565
26198797244  9.075229
26225628012  9.072577
26250878547  9.068445
26282902468  9.069419
26325022496  9.073252
26355376323  9.073517
26380689228  9.082006
26409397504  9.078036
26451652532  9.071437
26483753547  9.072047
26509128012  9.071512
26536297756  9.071372
26578688000  9.069286
26614138032  9.067320
26639574867  9.071496
26665023852  9.072739
26706129548  9.078809
26743143168  9.076579
26766941292  9.073191
26792451027  9.070980
26833977824  9.072820
26870756643  9.071045
26896315788  9.067887
26921887083  9.068488
26962233476  9.073969


==> data/ht_log_r0_p223.dat <==
4  0.0
4  0.0
27  31.50977
27  58.42102
27  26.66911
32  25.14561
32  19.44545
32  17.01476
32  15.12423
108  13.61181
108  2.602551
108  -14.1887
108  -14.8089
108  -13.7511
108  -12.8343
108  -3.83587
108  -3.61023
243  1.165507
243  9.431806
243  0.678238
243  -1.82073
256  -2.81558
256  4.442751
256  4.257636
256  -1.19613
256  0.081611
256  -4.73793
256  -4.56872
256  0.073168
256  -7.71643
432  -12.3044
432  -9.90070
432  -9.84730
432  -13.4135
432  -16.3180
432  -18.6929
500  -19.5496
500  -14.7417
500  -10.9394
500  -10.3454
675  -4.67250
675  -5.97538
675  -8.57775
675  -5.48322
675  -6.41405
675  -5.26512
675  -4.16446
675  -5.63330
675  -4.10765
675  -8.31674
675  -4.70767
864  -0.85221
972  -0.59839
972  2.088116
1323  -5.94498
1323  -11.1412
1323  -9.91944
1372  -3.52577
1372  -0.17052
1728  0.318927
1728  -0.03933
1728  7.226157
2048  5.561345
2048  5.433151
2048  5.748580
2187  4.640492
2700  1.864828
2700  3.355333
2700  3.104567
2916  4.693612
2916  4.776894
2916  4.569114
3267  3.156381
3267  4.444362
3267  5.360042
3888  2.942395
3888  2.388039
3888  1.159033
4000  2.285956
4000  2.230936
4563  3.804484
4563  3.572996
4563  4.022003
4563  4.582473
5292  4.499674
5292  3.969001
5292  2.728750
5324  2.216764
5324  2.408442
5324  4.449041
5324  3.220537
6075  5.763897
6912  6.269007
6912  6.397887
6912  5.871839
7803  8.211563
7803  7.237180
7803  5.063032
8748  4.284988
8788  5.299377
8788  3.737881
8788  2.910887
9747  4.057499
9747  5.551906
10800  6.542426
10800  8.146508
10800  7.826542
10976  6.990349
10976  6.355917
10976  6.740695
11907  5.262674
13068  2.931686
13068  3.411583
13068  2.788248
13500  4.116541
13500  4.698682
15552  5.600249
16875  7.111237
19652  6.375512
21168  6.770583
23328  7.475601
24300  6.634328
27436  6.666659
27648  6.741703
31212  6.571905
37044  9.523231
314928  11.30504
648675  13.31281
1016172  12.95942
1428300  12.30027
1826132  12.04304
2286387  11.67216
2725888  11.30810
3213675  11.23906
3650692  10.96115
4127787  11.55871
12669075  9.621822
22260528  9.798135
32788908  10.07434
43764192  9.906299
55296000  9.813132
67232268  9.991319
79610044  9.745090
92407500  9.885605
105210252  9.976993
118390572  9.890009
132109488  9.777629
145575468  9.805227
159694848  9.756243
173508075  9.716435
188183524  9.751727
202612000  9.741692
217158192  9.710267
231842412  9.725130
246519500  9.691809
261803308  9.714266
277517772  9.666782
292250700  9.639285
308276307  9.631613
323980992  9.597482
339692643  9.603376
355188483  9.589643
371838708  9.552389
387421488  9.546897
404376300  9.601089
420616192  9.640049
436861408  9.596618
453519616  9.570433
470401452  9.594405
486769932  9.507322
503006004  9.483435
521058123  9.460872
537073200  9.461700
554798403  9.493381
572222668  9.528203
588791808  9.509414
605857563  9.498842
623636172  9.510430
641145483  9.529560
658630467  9.540921
676449508  9.552826
694964448  9.536271
712774188  9.552621
729799227  9.598204
748596992  9.581618
766464768  9.567760
784491764  9.571947
802850643  9.558255
821516000  9.544522
838574883  9.535851
857945763  9.537828
877024908  9.546080
894594172  9.570243
912396524  9.538534
931604652  9.534847
950413203  9.525500
969409728  9.506642
988267500  9.494795
1006977123  9.540761
1025862192  9.531938
1044250947  9.508438
1063390828  9.508827
1083360092  9.518950
1103156928  9.534064
1121526675  9.514507
1140048108  9.528406
1160470112  9.521945
1180043667  9.520712
1198320588  9.510759
1219284868  9.522503
1238219568  9.513827
1257728000  9.479220
1277657307  9.471654
1296970812  9.466786
1316958912  9.487399
1337021536  9.491862
1356090363  9.494551
1377220428  9.489344
1395654656  9.475967
1416057228  9.465416
1437647643  9.479363
1455977376  9.474972
1476123372  9.475653
1497360843  9.457872
1518013696  9.462619
1536962332  9.461445
1556238528  9.459261
1577217123  9.455461
1597920723  9.461211
1618759323  9.470050
1639732923  9.461549
1660643744  9.472612
1680758996  9.475958
1701036032  9.481934
1721475500  9.475610
1742078048  9.494656
1762844324  9.507517
1783774976  9.488416
1804870652  9.483352
1826132000  9.475386
1847054907  9.461183
1867657203  9.473393
1887922188  9.496847
1908296523  9.487006
1928780208  9.479086
1949773612  9.478644
1972156000  9.483360
1994598675  9.463129
2014606188  9.437264
2034713547  9.434526
2055689604  9.427090
2078873856  9.434453
2099918547  9.426845
2119967667  9.417887
2141549312  9.413092
2164217643  9.404206
2184084972  9.405343
2205472000  9.384860
2228995692  9.381080
2248664652  9.381696
2270654208  9.374736
2293733403  9.370586
2312685675  9.386718
2337108224  9.366175
2356874523  9.361911
2379293284  9.366057
2401481547  9.358342
2421982944  9.350185
2444964912  9.344467
2465180204  9.348052
2488838427  9.344082
2508888064  9.344824
2533102092  9.348403
2553109524  9.343836
2576173248  9.349436
2597847584  9.337306
2620139427  9.327069
2643105244  9.327857
2663404848  9.333628
2688133068  9.328517
2707344608  9.339254
2731953987  9.336965
2753861548  9.336150
2775034188  9.338444
2799724203  9.340457
2819876000  9.346588
2842225200  9.356818
2866655232  9.359184
2886937092  9.369350
2909098800  9.356862
2933251083  9.368930
2955053056  9.373571
2976183027  9.361296
3000611628  9.364112
3024232124  9.373407
3044193988  9.366193
3067010028  9.358888
3091230000  9.356121
3114752000  9.360514
3135109792  9.357490
3157450092  9.356161
3181437675  9.354682
3205516032  9.350797
3227817964  9.350480
3248664948  9.351697
3271753728  9.347856
3295574208  9.335913
3319481088  9.328191
3343474368  9.319462
3364929536  9.324347
3386362144  9.319380
3409294563  9.321181
3433000752  9.321183
3456789075  9.316834
3480659532  9.320593
3504612123  9.315384
3527896316  9.317039
3550014724  9.318367
3572225388  9.321935
3594528500  9.323951
3616924252  9.315372
3640640688  9.309405
3665136627  9.303254
3688452288  9.298419
3712475052  9.293702
3735940563  9.286818
3759480000  9.293144
3783093363  9.286736
3806780652  9.292726
3830541867  9.297628
3854377008  9.296974
3877638912  9.290641
3901619907  9.285243
3925023723  9.283909
3949150572  9.277037
3972696300  9.280945
3995655075  9.276065
4019338827  9.278466
4042431792  9.279059
4065590907  9.277740
4089480723  9.283664
4112774028  9.281962
4136133483  9.285347
4158888867  9.288922
4182713500  9.291508
4207487652  9.284970
4232359436  9.280549
4257329044  9.282051
4282396668  9.282363
4306274307  9.282005
4329492363  9.283955
4352772843  9.286139
4376115747  9.283980
4398142563  9.285987
4422297708  9.287443
4447738624  9.282465
4473547488  9.281335
4498644528  9.277812
4521675987  9.272779
4544065683  9.282421
4567915323  9.283902
4590923292  9.282547
4617282596  9.285664
4643742604  9.280753
4666777443  9.287800
4689523107  9.284762
4712324067  9.279671
4737148448  9.281662
4764064000  9.286778
4788966348  9.291066
4812007500  9.290315
4834381347  9.287174
4859071052  9.290204
4886446036  9.297185
4910549292  9.298321
4933150803  9.292865
4955804208  9.294066
4983067904  9.304105
5009354307  9.304299
5031444627  9.300133
5053583547  9.296184
5080955148  9.293674
5106915243  9.295080
5129963712  9.283771
5152318092  9.272923
5180116000  9.268428
5205417075  9.263884
5226432363  9.260797
5251729500  9.256994
5280558692  9.251010
5302589292  9.244198
5324557923  9.233945
5353092832  9.239396
5378534892  9.243217
5399896428  9.242364
5426288172  9.247611
5453485488  9.250868
5475764187  9.250350
5500147712  9.248786
5528181987  9.243641
5550612588  9.251479
5574674452  9.250050
5603386572  9.240052
5624410203  9.241653
5649871392  9.237732
5678316108  9.228241
5700264300  9.232320
5725741532  9.235079
5752955043  9.235142
5775046875  9.226558
5802287872  9.228737
5827287987  9.229008
5848727148  9.234047
5879513412  9.236295
5902098075  9.233830
5926176000  9.231679
5954107500  9.228534
5974975152  9.226819
6004494500  9.228154
6028110828  9.226944
6051815168  9.227938
6079860972  9.230075
6101759403  9.230068
6131234308  9.222474
6153824043  9.226875
6179217664  9.226528
6206928588  9.224716
6227450716  9.220129
6259439052  9.219793
6280011027  9.215815
6308395776  9.211168
6331175163  9.216686
6357297852  9.222024
6384207483  9.218111
6406452000  9.216299
6436627200  9.213993
6456652992  9.213388
6488424108  9.212645
6509368683  9.212466
6538767008  9.204176
6561456867  9.209963
6588850964  9.203848
6613752627  9.203131
6639190016  9.204470
6664559067  9.201640
6689784812  9.203455
6716411568  9.204554
6740636000  9.200337
6768465003  9.193359
6791744228  9.193400
6819861123  9.190879
6843110144  9.193741
6871451643  9.182050
6894734396  9.179589
6922371888  9.171544
6946617632  9.171115
6974347968  9.165887
6998760500  9.166195
7026518448  9.165667
7051163648  9.162636
7077134700  9.160376
7103827724  9.165522
7127932608  9.157993
7156753376  9.162153
7179792723  9.165367
7209941252  9.160770
7230957075  9.159674
7262805627  9.158876
7282303083  9.162809
7313375628  9.160420
7335069696  9.166890
7365012912  9.162467
7389136332  9.159185
7415041968  9.161474
7443468000  9.157321
7466138307  9.166622
7497600192  9.166300
7517410092  9.171869
7548979707  9.173259
7571276212  9.168592
7599628683  9.165388
7626496000  9.168167
7649538048  9.168214
7681383603  9.171199
7700539136  9.170627
7732474083  9.174268
7756384892  9.175041
7781900283  9.170209
7812500000  9.168311
7833323403  9.168020
7863705612  9.159771
7887740256  9.159528
7914473307  9.157155
7944486372  9.155858
7964476875  9.158257
7995112128  9.161163
8020570324  9.160935
8045369388  9.164246
8076159675  9.168427
8097138500  9.172685
8126670627  9.166355
8154883328  9.160807
8176399308  9.157784
8207439075  9.153747
8232302592  9.147437
8257413888  9.152964
8288606907  9.151647
8310210304  9.155822
8338827852  9.149647
8368962556  9.147973
8389200483  9.147963
8419687587  9.141052
8447728748  9.140927
8469347067  9.139347
8499979323  9.136698
8526987612  9.139887
8548913772  9.145062
8580652083  9.143918
8606740684  9.145028
8629817868  9.140713
8660738700  9.140192
8686989500  9.144137
8710133067  9.148172
8741197323  9.149611
8767735596  9.153865
8789845923  9.148172
8822027952  9.147593
8848980508  9.147449
8869921875  9.143199
8901269523  9.138472
8930725772  9.140197
8951240448  9.138199
8980865388  9.139360
9012972924  9.137224
9033613312  9.133960
9061804800  9.129775
9092498427  9.132456
9116489984  9.129634
9141120000  9.124837
9171947547  9.124651
9199872000  9.129323
9220796644  9.134078
9251742267  9.129491
9282755628  9.135333
9304812500  9.137851
9330878700  9.131090
9362024307  9.133423
9389337156  9.134223
9410548000  9.132719
9440620227  9.136401
9470936907  9.135684
9495710816  9.136882
9520558668  9.136711
9551003328  9.135413
9581385888  9.130200
9602884876  9.139325
9629367075  9.143911
9661006512  9.143379
9689202428  9.144259
9710862336  9.144311
9739819323  9.143370
9770612283  9.144711
9797824768  9.146413
9819646196  9.148816
9848838627  9.149597
9878770368  9.147261
9907255908  9.142106
9929239456  9.143592
9957427632  9.143319
9988562412  9.142981
10017498848  9.144443
10039645116  9.144823
10066611987  9.146390
10097916867  9.150844
10128224448  9.153276
10150866176  9.152033
10175343363  9.149408
10205766828  9.149680
10237287168  9.151004
10262905636  9.146931
10285412000  9.149493
10314189675  9.149831
10343762883  9.150376
10375495443  9.150803
10398437500  9.149472
10423185408  9.150723
10453976883  9.149672
10483749675  9.151161
10512288000  9.148937
10535157364  9.149486
10561570668  9.153793
10592565723  9.152418
10622535075  9.156955
10650001824  9.155261
10673070412  9.156847
10699793523  9.159085
10730990592  9.160683
10761154992  9.163700
10788913152  9.162570
10812181828  9.166479
10837833075  9.165673
10868147163  9.165730
10899588528  9.161743
10929027168  9.164067
10952496796  9.161036
10976000000  9.159969
11007264987  9.161966
11037814947  9.167141
11068407243  9.164937
11094020500  9.165067
11117725664  9.165890
11143976112  9.167472
11174715072  9.166496
11205496368  9.164185
11236320000  9.167057
11260666112  9.167891
11284607988  9.168155
11311353648  9.170898
11342322432  9.170623
11372225283  9.169728
11402167500  9.169372
11428972236  9.169953
11453152000  9.170308
11477751948  9.172688
11508947532  9.172124
11539069083  9.168533
11569230000  9.166462
11598947104  9.164356
11623365932  9.163778
11647819008  9.164650
11675664675  9.166762
11707127883  9.170579
11737507500  9.171188
11767926483  9.168798
11795258016  9.164630
11819951500  9.165797
11844679424  9.162069
11873004300  9.161691
11903598243  9.161951
11934231552  9.159944
11964904227  9.161295
11993771552  9.154991
12018741228  9.158333
12043745536  9.157147
12069714123  9.159865
12100560300  9.153576
12130301232  9.147977
12161224683  9.149604
12191040027  9.150865
12219747404  9.149245
12245029632  9.149577
12270346708  9.149183
12296833587  9.149376
12326814603  9.151176
12356832123  9.148685
12386886147  9.148518
12416976675  9.151802
12447103707  9.151292
12474140724  9.151515
12499772512  9.149330
12525439388  9.147982
12551141376  9.152067
12581961363  9.151163
12612287763  9.147844
12642650667  9.147201
12673050075  9.145490
12702314700  9.145670
12732040444  9.148156
12758024192  9.149219
12784043268  9.146491
12810097696  9.149127
12837366675  9.148584
12866820300  9.145165
12896307675  9.142123
12927010347  9.138962
12957749523  9.138592
12987340848  9.135964
13018151628  9.136092
13046182348  9.135435
13072591616  9.136045
13099036500  9.138829
13125517024  9.137807
13152033212  9.135579
13179910572  9.131451
13209754347  9.128833
13240827675  9.127296
13270740300  9.123658
13300686675  9.122085
13330666800  9.122593
13360680675  9.122632
13390728300  9.125774
13419161892  9.127687
13446071968  9.125220
13473017996  9.123427
13500000000  9.124367
13527018004  9.127262
13554072032  9.127647
13582621107  9.130492
13612917132  9.129626
13642033068  9.129164
13672395243  9.128587
13702791168  9.127079
13732003008  9.127994
13762465083  9.129302
13792960908  9.129168
13822268652  9.128987
13851607500  9.130204
13880977452  9.130402
13909063500  9.133556
13936624384  9.136015
13964221652  9.137131
13991855328  9.138159
14019525436  9.137524
14047232000  9.140539
14074975044  9.138628
14102754592  9.135313
14130642483  9.134672
14160306627  9.134652
14190001875  9.132979
14219728227  9.130348
14249485683  9.127076
14279274243  9.124181
14309093907  9.125690
14338944675  9.129099
14368826547  9.130940
14397492528  9.128092
14426187075  9.128969
14457409200  9.126476
14486163363  9.125184
14516198163  9.126072
14546264067  9.126215
14575106412  9.124298
14603977323  9.127193
14634133947  9.122618
14663063232  9.121638
14693280768  9.120568
14722268427  9.117771
14751284652  9.120831
14780477344  9.121082
14809177292  9.120994
14837914368  9.121026
14866688596  9.120183
14895500000  9.122088
14924348604  9.121760
14953234432  9.121592
14982157508  9.123765
15011117856  9.121828
15040115500  9.121165
15069150464  9.117294
15098222772  9.116452
15127332448  9.115493
15156479516  9.118323
15185664000  9.120151
15214885924  9.124257
15244145312  9.125142
15273442188  9.122571
15302776576  9.120997
15332148500  9.122299
15361557984  9.118153
15391005052  9.117391
15420489728  9.118670
15450012036  9.118469
15479572000  9.119346
15509169644  9.120957
15538804992  9.119638
15568478068  9.119155
15598188896  9.118711
15627937500  9.119163
15657723904  9.119736
15687548132  9.118370
15717410208  9.119378
15747310156  9.117429
15777248000  9.118772
15807223764  9.118279
15837237472  9.117981
15867289148  9.116988
15897336075  9.115212
15926175963  9.115240
15956354700  9.115764
15985248048  9.115235
16014167532  9.117934
16043113152  9.116951
16072084908  9.120068
16102401507  9.120141
16131426723  9.117271
16160478075  9.118198
16188233292  9.117475
16218659187  9.116390
16247788947  9.116935
16275619008  9.115980
16304799852  9.113279
16335335043  9.112701
16363239948  9.115288
16392499200  9.117272
16423116363  9.118525
16451096112  9.119773
16480433772  9.118125
16508462283  9.118244
16538080500  9.118645
16569012064  9.118856
16599982172  9.120603
16630990848  9.119734
16662038116  9.116322
16693124000  9.116008
16724248524  9.116555
16755411712  9.114201
16786613588  9.112963
16816999923  9.114783
16846661907  9.114661
16876350027  9.114547
16904713068  9.116321
16933099923  9.117140
16961510592  9.119310
16991299692  9.121054
17019759123  9.120627
17048242368  9.121152
17078107500  9.121289
17106639507  9.121526
17135195328  9.121535
17164062500  9.117771
17195769504  9.118429
17227515532  9.120382
17259300608  9.120422
17291124756  9.123013
17322988000  9.120387
17354890364  9.121560
17385046875  9.118661
17413834032  9.117487
17442645003  9.115538
17471479788  9.114730
17500338387  9.115305
17529220800  9.114384
17556750000  9.113470
17585678907  9.111810
17614631628  9.110306
17643776000  9.111633
17676070884  9.111161
17708405152  9.109425
17740778828  9.108057
17773191936  9.106080
17805644500  9.106089
17834617827  9.108698
17863774668  9.109397
17891565228  9.108964
17920768563  9.105315
17948603403  9.106583
17977853232  9.107743
18005732352  9.106903
18033919232  9.104663
18066688308  9.104862
18099497056  9.104772
18132345500  9.104528
18165233664  9.104995
18198161572  9.108187
18226736748  9.108170
18256212243  9.108651
18282901068  9.109059
18311015628  9.106687
18340559163  9.105897
18368718003  9.107982
18396898443  9.105229
18429771776  9.104525
18463018500  9.104998
18496305184  9.104107
18529631852  9.105836
18560770947  9.106069
18587681388  9.106263
18616029228  9.106254
18645817707  9.106619
18674209827  9.105122
18702623547  9.102807
18730432868  9.103514
18764040096  9.102654
18797687500  9.101589
18831375104  9.100566
18863566848  9.099064
18890695827  9.100866
18919273707  9.101351
18947873187  9.100671
18975062700  9.098322
19003704300  9.100165
19034346272  9.101998
19068315948  9.101443
19102326016  9.101136
19136376500  9.103488
19167373872  9.102685
19194720363  9.104732
19223527203  9.102865
19250913708  9.102487
19278319707  9.100354
19307236000  9.102476
19341529484  9.102766
19375863552  9.101761
19410238228  9.102046
19440267003  9.100948
19469257443  9.101599
19496818368  9.101571
19524398787  9.099532
19553451867  9.100275
19582721568  9.099809
19617340396  9.099817
19652000000  9.098756
19686700404  9.099172
19715089068  9.095827
19742823387  9.094754
19770577200  9.094862
19798350507  9.094563
19826143308  9.094955
19860815264  9.092762
19895760972  9.092765
19930747648  9.091015
19959526467  9.090989
19987432128  9.090077
20016827568  9.090578
20044773243  9.089725
20072738412  9.091833
20106296388  9.090832
20141529376  9.090346
20176803500  9.090094
20205469872  9.089753
20232068652  9.089151
20260164123  9.089132
20288279088  9.091016
20318311836  9.089581
20353792000  9.088478
20389313444  9.091337
20421720108  9.087621
20448460800  9.086198
20476706067  9.086992
20504970828  9.088958
20531812500  9.088634
20567540704  9.087224
20603310332  9.088087
20637628443  9.087679
20666004012  9.088655
20691409203  9.086886
20721317643  9.087738
20748253707  9.085828
20782780672  9.085500
20818799348  9.081771
20851670700  9.081271
20880192987  9.081451
20908734768  9.079040
20935792332  9.078717
20963290212  9.077306
20999517088  9.075409
21035785676  9.073070
21069834075  9.072421
21096995643  9.073762
21124174707  9.075005
21151371267  9.074387
21181277628  9.072929
21217755136  9.073347
21254274500  9.070790
21283067952  9.069626
21310366572  9.070504
21337682688  9.070670
21365016300  9.073269
21400770996  9.072662
21437500000  9.071500
21469957227  9.070430
21497375403  9.071151
21526335792  9.074129
21552264243  9.071529
21584836256  9.071598
21621775500  9.072937
21658756864  9.070419
21685201200  9.070664
21712756428  9.069401
21740329152  9.067578
21769953916  9.068461
21807104000  9.067313
21844296324  9.063942
21872306988  9.064689
21899980800  9.064091
21927672108  9.065159
21956126976  9.062083
21993488500  9.063544
22030892384  9.062144
22060216512  9.064063
22086464427  9.064157
22112727948  9.063085
22143358436  9.064464
22180932000  9.066306
22217938092  9.067767
22245829632  9.070519
22272187707  9.070123
22298561388  9.069188
22331651296  9.071090
22369437500  9.070017
22405767723  9.069527
22432220352  9.067856
22458688587  9.068523
22485172428  9.069274
22521008556  9.070468
22559008000  9.071275
22589701875  9.069009
22617825723  9.068974
22644403200  9.067212
22673262748  9.068383
22711433216  9.070798
22749301683  9.071272
22775956272  9.069366
22802626467  9.069576
22829312268  9.070015
22864543488  9.070677
22902928276  9.070780
22933063872  9.073022
22961400588  9.073719
22988179107  9.073056
23018340352  9.070582
23056897028  9.069612
23093869932  9.070181
23120725563  9.071345
23147596800  9.072314
23174483643  9.072720
23211554292  9.073605
23250326368  9.070496
23279015763  9.074494
23304392307  9.074277
23331370032  9.073625
23366901604  9.074863
23405846432  9.076516
23436254988  9.077399
23463308907  9.078591
23488785675  9.079044
23522940500  9.078822
23562058464  9.077190
23594023467  9.077264
23621168268  9.078427
23646730572  9.077012
23679672516  9.078304
23718964000  9.079402
23752321200  9.079526
23779556883  9.079542
23805204723  9.078530
23837099188  9.078780
23876564576  9.077228
23909541228  9.075687
23936866875  9.077529
23962599387  9.076202
23995222052  9.075208
24034861728  9.074994
24067279872  9.076835
24093082368  9.077161
24118898688  9.075434
24154042644  9.073879
24193856992  9.075012
24223919643  9.074315
24249805947  9.074881
24275706075  9.075424
24313562500  9.077390
24353489403  9.076536
24381067500  9.075900
24407037612  9.074327
24433662208  9.074100
24473783156  9.073952
24511056300  9.072067
24538723443  9.070822
24564777363  9.069419
24594409472  9.070494
24634706148  9.070311
24667499052  9.068797
24693621228  9.069512
24719757228  9.069958
24755860224  9.070901
24796333012  9.070539
24824439468  9.071669
24850644588  9.071314
24877410876  9.071604
24918016000  9.072784
24955603308  9.071795
24981877548  9.071212
25008165612  9.070608
25040096428  9.068870
25080878336  9.071405
25111809243  9.069991
25138165563  9.071285
25164535707  9.069262
25203489692  9.068848
25242077952  9.069701
25266850587  9.070215
25293288123  9.071661
25326500000  9.074216
25367592204  9.072545
25397520300  9.071877
25424026092  9.071916
25449909908  9.070801
25491135456  9.070155
25526866608  9.068905
25553439792  9.070775
25578364707  9.071304
25615079172  9.070137
25656482848  9.070875
25683182028  9.070902
25708170123  9.070758
25739424000  9.071296
25780961524  9.071712
25811583147  9.073025
25836633612  9.072691
25864170588  9.073396
25905842176  9.072756
25941978243  9.071207
25967091888  9.070802
25993893168  9.069951
26031125452  9.067310
26071023852  9.068295
26096199867  9.066388
26121388032  9.065214
26156812000  9.066487
26198797244  9.065478
26227311003  9.066090
26250878547  9.067492
26282902468  9.066593
26325022496  9.066281
26355376323  9.064843
26380689228  9.066214
26409397504  9.064898
26451652532  9.064214
26483753547  9.065314
26510820075  9.066356
26536297756  9.066971
26578688000  9.065780
26614138032  9.064306
26639574867  9.064282
26665023852  9.062740
26706129548  9.063177
26743143168  9.062088
26766941292  9.061086
26792451027  9.061504
26833977824  9.062607
26870756643  9.060417
26896315788  9.060014
26921887083  9.060707
26962233476  9.059584


==> data/ht_log_r0_p271.dat <==
4  0.0
4  0.0
27  -15.7548
27  22.97252
27  -1.68968
32  -18.9361
32  -3.58342
32  23.40874
32  20.80777
108  18.72699
108  21.91045
108  5.877939
108  16.26599
108  15.10413
108  14.09719
108  12.25183
108  23.51330
243  19.53815
243  8.371833
243  6.296846
243  -3.04749
256  -3.26817
256  5.793824
256  5.552414
256  -4.30423
256  -3.72810
256  -6.15884
256  -5.93888
256  -3.34244
256  3.957129
432  3.829479
432  7.748226
432  -0.37851
432  -0.50508
432  3.501588
432  -2.25198
500  2.575648
500  2.507868
500  2.871597
500  3.280570
675  -2.60727
675  -0.77754
675  -5.85050
675  -0.33261
675  -2.43057
675  -2.17583
675  -6.87500
675  -2.84277
675  -6.31147
675  -8.63739
675  -6.49888
864  -14.6084
972  -16.4315
972  -11.8118
1323  -1.91785
1323  -2.85719
1372  -4.24761
1372  0.049030
1372  -5.19151
1728  -4.42012
1728  -2.88006
1728  -1.43368
2048  -2.24980
2048  -1.03417
2048  -0.59881
2187  0.415509
2700  6.113074
2700  5.963601
2700  7.518914
2916  2.635639
2916  4.286823
2916  0.736547
3267  0.440758
3267  0.519540
3267  1.484524
3888  0.278574
3888  -1.49180
4000  -0.72917
4000  1.607626
4000  2.794383
4563  3.967508
4563  6.144749
4563  4.478201
5292  4.826214
5292  4.614195
5292  6.007943
5292  7.357428
5324  7.620151
5324  7.168203
5324  8.729246
5324  8.258573
6075  7.811378
6912  6.657917
6912  5.271681
6912  3.885816
7803  6.123883
7803  4.845480
7803  4.116182
8748  3.361497
8788  5.692210
8788  6.682591
8788  8.252340
9747  8.363360
9747  9.602072
10800  10.96534
10800  10.23802
10800  10.02237
10976  10.94889
10976  12.80098
10976  13.25472
11907  13.12955
13068  11.40381
13068  12.24429
13500  15.02395
13500  14.98679
13500  15.61753
15552  16.08747
16875  17.66921
19652  15.48027
21168  16.53954
23328  18.55137
24300  18.10867
27436  18.65875
27648  18.52130
31212  18.85564
37044  19.54913
314928  16.08747
648675  15.01422
1016172  14.10599
1428300  14.09633
1826132  13.57359
2270700  14.40768
2725888  14.36343
3213675  13.88156
3650692  14.17493
4127787  13.85466
12669075  12.09864
22260528  12.00205
32729427  12.06941
43764192  11.60627
55296000  11.30747
67232268  10.89588
79610044  11.20915
92407500  11.06855
105210252  10.91563
118390572  10.81631
132109488  10.89446
145575468  10.85840
159694848  10.81946
173508075  10.76824
188183524  10.67933
202612000  10.59113
217158192  10.57652
231842412  10.61249
246519500  10.57439
261803308  10.61729
277517772  10.53753
292250700  10.52563
308093868  10.51400
323980992  10.51241
339692643  10.40463
355188483  10.39001
371838708  10.41907
387421488  10.39705
404376300  10.33802
420616192  10.29387
436861408  10.31029
453519616  10.28214
470401452  10.26340
486769932  10.27358
503006004  10.29512
521058123  10.23007
537073200  10.20467
554798403  10.19293
572222668  10.21105
588791808  10.20636
606113388  10.19490
623636172  10.20049
641145483  10.17790
658630467  10.13448
676449508  10.13559
694964448  10.13385
712774188  10.10549
729799227  10.08511
748596992  10.05764
766464768  10.05562
784491764  10.05401
802850643  10.06005
821516000  10.05671
838574883  9.995820
857945763  9.978594
877024908  9.942734
894594172  9.919103
912670092  9.933741
931604652  9.924638
950413203  9.940069
969409728  9.938091
988267500  9.977976
1006977123  9.984276
1025862192  9.977255
1044586800  9.991389
1063390828  9.984947
1083360092  9.970763
1103156928  9.934689
1121526675  9.943875
1140048108  9.940122
1160470112  9.952056
1180043667  9.946727
1198320588  9.931046
1219284868  9.914371
1238219568  9.924695
1257728000  9.922894
1277657307  9.922969
1296970812  9.894200
1316958912  9.904818
1337021536  9.895258
1356090363  9.897990
1377220428  9.892262
1395654656  9.884530
1416057228  9.889611
1437647643  9.889815
1455977376  9.888555
1476123372  9.902883
1497360843  9.889249
1518013696  9.902571
1536962332  9.892977
1556648523  9.915369
1577217123  9.896989
1597920723  9.885795
1619177472  9.884081
1639732923  9.863555
1660643744  9.845379
1680758996  9.844666
1701036032  9.835384
1721475500  9.824717
1742078048  9.825309
1762844324  9.812724
1783774976  9.826508
1804870652  9.818613
1826132000  9.819505
1847054907  9.812880
1867657203  9.812772
1887922188  9.821120
1908750528  9.816168
1928780208  9.803248
1949773612  9.797214
1972156000  9.782846
1994598675  9.785172
2014606188  9.783590
2034713547  9.775645
2055689604  9.789037
2078873856  9.800165
2099918547  9.814610
2119967667  9.820053
2141549312  9.811971
2164217643  9.823138
2184084972  9.818870
2205472000  9.814524
2228995692  9.811125
2248664652  9.804066
2270654208  9.807530
2293733403  9.802763
2312685675  9.807990
2337108224  9.798605
2356874523  9.795683
2379293284  9.798524
2401481547  9.793584
2421982944  9.782537
2444964912  9.771328
2465180204  9.781713
2489356908  9.778780
2508888064  9.756419
2533102092  9.755007
2553109524  9.750249
2576700747  9.750933
2597847584  9.749667
2620139427  9.763485
2643105244  9.776133
2663404848  9.783896
2688133068  9.785352
2707344608  9.791184
2731953987  9.784688
2753861548  9.766980
2775034188  9.763886
2799724203  9.766360
2819876000  9.763581
2842225200  9.762465
2866655232  9.754259
2886937092  9.749230
2909098800  9.762127
2933813952  9.769728
2955053056  9.758169
2976183027  9.758521
3000611628  9.745297
3024232124  9.742603
3044193988  9.733530
3067585587  9.735659
3091230000  9.728316
3114752000  9.731796
3135109792  9.722098
3157450092  9.716928
3182023872  9.716262
3206104443  9.716254
3227817964  9.702479
3248664948  9.699917
3271753728  9.696646
3295574208  9.703228
3319481088  9.701712
3343474368  9.694201
3364929536  9.683929
3386362144  9.686165
3409294563  9.677929
3433609683  9.668562
3456789075  9.667186
3480659532  9.648268
3505227372  9.639288
3527896316  9.639936
3550014724  9.646938
3572225388  9.646161
3594528500  9.643100
3616924252  9.626025
3640640688  9.624587
3665136627  9.630484
3688452288  9.632084
3712475052  9.614728
3735940563  9.615944
3759480000  9.609982
3783093363  9.611452
3806780652  9.617470
3831185088  9.617152
3854377008  9.620042
3877638912  9.621009
3901619907  9.628923
3925023723  9.635069
3949150572  9.635286
3972696300  9.626867
3996312012  9.628836
4019338827  9.627751
4042431792  9.626227
4066253568  9.627134
4089480723  9.622948
4112774028  9.624619
4136133483  9.631022
4159559088  9.628790
4182713500  9.628882
4207487652  9.626274
4232359436  9.623273
4257329044  9.624462
4282396668  9.630020
4306274307  9.640071
4329492363  9.646784
4352772843  9.645871
4376115747  9.644887
4398142563  9.636530
4422297708  9.644060
4447738624  9.637377
4473547488  9.636783
4498644528  9.638608
4521675987  9.633789
4544065683  9.639551
4567915323  9.643809
4590923292  9.642710
4617282596  9.644286
4643742604  9.636561
4666777443  9.633336
4689523107  9.639577
4712324067  9.629253
4737148448  9.631018
4764064000  9.625350
4788966348  9.634901
4812007500  9.633265
4834381347  9.635501
4859071052  9.639350
4886446036  9.645058
4910549292  9.636533
4933150803  9.642172
4955804208  9.644855
4983067904  9.637628
5009354307  9.632000
5031444627  9.619133
5053583547  9.618661
5080955148  9.624860
5106915243  9.626361
5129963712  9.626399
5152318092  9.626789
5180116000  9.628149
5205417075  9.621652
5226432363  9.622468
5251729500  9.634024
5280558692  9.638218
5302589292  9.640467
5324557923  9.635590
5353092832  9.643980
5378534892  9.641532
5399896428  9.637057
5426288172  9.640267
5453485488  9.632087
5475764187  9.635430
5500147712  9.639412
5528181987  9.629542
5550612588  9.625939
5574674452  9.629046
5603386572  9.637050
5625189612  9.637477
5649871392  9.641514
5678316108  9.637306
5700264300  9.638879
5725741532  9.635383
5752955043  9.632415
5774257152  9.631745
5802287872  9.630061
5827287987  9.631007
5848727148  9.628906
5879513412  9.620539
5901299712  9.621365
5926176000  9.623282
5954107500  9.615952
5974975152  9.617665
6004494500  9.614494
6028110828  9.617082
6051815168  9.610490
6079860972  9.610766
6101759403  9.610599
6131234308  9.607300
6153824043  9.613022
6179217664  9.615493
6206928588  9.620928
6227450716  9.624095
6259439052  9.625280
6280011027  9.623013
6308395776  9.624125
6331175163  9.625871
6357297852  9.630361
6384207483  9.620774
6406452000  9.617860
6436627200  9.613637
6456652992  9.617649
6488424108  9.621003
6509368683  9.615443
6538767008  9.617602
6561456867  9.618747
6588850964  9.619029
6613752627  9.617508
6639190016  9.621658
6664559067  9.620167
6689784812  9.612930
6716411568  9.603302
6740636000  9.602720
6768465003  9.600556
6791744228  9.600522
6819861123  9.603345
6843110144  9.610831
6871451643  9.609377
6894734396  9.604667
6923236563  9.601297
6946617632  9.606095
6974347968  9.605650
6998760500  9.603917
7026518448  9.601374
7051163648  9.599609
7077134700  9.601002
7103827724  9.600640
7127932608  9.595934
7156753376  9.592209
7179792723  9.591849
7209941252  9.592244
7230957075  9.593216
7262805627  9.591040
7282303083  9.595067
7313375628  9.586606
7335069696  9.584243
7365012912  9.586235
7389136332  9.586548
7415041968  9.587148
7443468000  9.587428
7466138307  9.591012
7497600192  9.595808
7517410092  9.600425
7548979707  9.598813
7571276212  9.598714
7599628683  9.596376
7626496000  9.592816
7649538048  9.590973
7681383603  9.590840
7700539136  9.587224
7732474083  9.596308
7756384892  9.594954
7781900283  9.598935
7812500000  9.598042
7833323403  9.599427
7863705612  9.597837
7887740256  9.592826
7914473307  9.591639
7944486372  9.593198
7964476875  9.597515
7995112128  9.598460
8020570324  9.602577
8045369388  9.602083
8076159675  9.599840
8097138500  9.598784
8126670627  9.596779
8154883328  9.593879
8176399308  9.595135
8207439075  9.594094
8232302592  9.590485
8257413888  9.589141
8288606907  9.590670
8310210304  9.592657
8338827852  9.592315
8368962556  9.590075
8388608000  9.587861
8418734028  9.587741
8447728748  9.586183
8469347067  9.585999
8499979323  9.587667
8526987612  9.582495
8548913772  9.580472
8580652083  9.577698
8606740684  9.578872
8629817868  9.576705
8660738700  9.578162
8686989500  9.582179
8710133067  9.580624
8741197323  9.580793
8767735596  9.579797
8789845923  9.580336
8822027952  9.579325
8848980508  9.577192
8869921875  9.571284
8901269523  9.573496
8930725772  9.567608
8951240448  9.569421
8980865388  9.563669
9012972924  9.559873
9033613312  9.564434
9061804800  9.565700
9092498427  9.564307
9116489984  9.567255
9141120000  9.571668
9171947547  9.567927
9199872000  9.573584
9220796644  9.575714
9251742267  9.579263
9282755628  9.575665
9304812500  9.578728
9330878700  9.583248
9362024307  9.585916
9389337156  9.585002
9410548000  9.586960
9440620227  9.584572
9470936907  9.580368
9495710816  9.579669
9520558668  9.578416
9551003328  9.574460
9581385888  9.571902
9602884876  9.571592
9629367075  9.575906
9661006512  9.576198
9689202428  9.573547
9710862336  9.574429
9739819323  9.575546
9770612283  9.573076
9797824768  9.573851
9819646196  9.572857
9848838627  9.575274
9878770368  9.576341
9907255908  9.577077
9929239456  9.578594
9957427632  9.580446
9988562412  9.579176
10017498848  9.578681
10039645116  9.578844
10066611987  9.579614
10097916867  9.580908
10128224448  9.583086
10150866176  9.578064
10175343363  9.575839
10205766828  9.570181
10237287168  9.570540
10262905636  9.569733
10285412000  9.570593
10314189675  9.566328
10343762883  9.565626
10375495443  9.567469
10398437500  9.568443
10423185408  9.567471
10453976883  9.569906
10483749675  9.568578
10512288000  9.565943
10535157364  9.566474
10561570668  9.565404
10592565723  9.565033
10622535075  9.566163
10650001824  9.568751
10673070412  9.566744
10699793523  9.568983
10730990592  9.567591
10761154992  9.566967
10788913152  9.561735
10812181828  9.558090
10837833075  9.559362
10868147163  9.560662
10899588528  9.560049
10929027168  9.556454
10952496796  9.560694
10976757363  9.555292
11007264987  9.560190
11037814947  9.555137
11068407243  9.555207
11094020500  9.553771
11117725664  9.552823
11143976112  9.549376
11174715072  9.552381
11204396307  9.554898
11236320000  9.557342
11260666112  9.557898
11284607988  9.558234
11311353648  9.558771
11342322432  9.554166
11372225283  9.554712
11402167500  9.552505
11428972236  9.553760
11453152000  9.551560
11478865347  9.549196
11508947532  9.545519
11539069083  9.549311
11570347827  9.550761
11598947104  9.551023
11623365932  9.557923
11647819008  9.557915
11675664675  9.558105
11707127883  9.550767
11737507500  9.551478
11767926483  9.551843
11795258016  9.554110
11819951500  9.549565
11844679424  9.547946
11873004300  9.551338
11903598243  9.552609
11934231552  9.554845
11964904227  9.559593
11993771552  9.556796
12018741228  9.556656
12043745536  9.552024
12069714123  9.551688
12100560300  9.549862
12130301232  9.549377
12161224683  9.549180
12191040027  9.545859
12219747404  9.546751
12245029632  9.545631
12270346708  9.545576
12296833587  9.544297
12326814603  9.545361
12356832123  9.545933
12386886147  9.544865
12416976675  9.544124
12447103707  9.542847
12474140724  9.543856
12499772512  9.543427
12525439388  9.545950
12551671467  9.545657
12581961363  9.545082
12612287763  9.541709
12642650667  9.537435
12673050075  9.532243
12702314700  9.529585
12732040444  9.527916
12758024192  9.530024
12784043268  9.528755
12810097696  9.526189
12837366675  9.523602
12866820300  9.522384
12896307675  9.523352
12927010347  9.523295
12957749523  9.526488
12987340848  9.528982
13018151628  9.526909
13046182348  9.527685
13072591616  9.530626
13099036500  9.530335
13125517024  9.529401
13152033212  9.527998
13179910572  9.528258
13209754347  9.525329
13240827675  9.524781
13270740300  9.527276
13300686675  9.529275
13330666800  9.533403
13360680675  9.529491
13391930907  9.529805
13419161892  9.532097
13446071968  9.531054
13473017996  9.530288
13500000000  9.531344
13527018004  9.531858
13554072032  9.537996
13582621107  9.535702
13612917132  9.531867
13642033068  9.528065
13673610432  9.528347
13702791168  9.523571
13732003008  9.524351
13762465083  9.519843
13792960908  9.517346
13822268652  9.516115
13851607500  9.516073
13880977452  9.515530
13909063500  9.516604
13936624384  9.516145
13964221652  9.515785
13991855328  9.514390
14019525436  9.517224
14047232000  9.520336
14074975044  9.518116
14102754592  9.519163
14130642483  9.517896
14160306627  9.521390
14190001875  9.524004
14219728227  9.523576
14249485683  9.520151
14279274243  9.519329
14309093907  9.518931
14338944675  9.520209
14368826547  9.518595
14398739523  9.519271
14427435312  9.518565
14457409200  9.518915
14487414192  9.523194
14516198163  9.524588
14546264067  9.528016
14575106412  9.526840
14605233228  9.524124
14634133947  9.520252
14663063232  9.519490
14693280768  9.521433
14722268427  9.522628
14751814500  9.522021
14780477344  9.521814
14809177292  9.518937
14837914368  9.518092
14866688596  9.520514
14895500000  9.523595
14924348604  9.520324
14953234432  9.517873
14982157508  9.520862
15011117856  9.520332
15040115500  9.519581
15069150464  9.518859
15098222772  9.521680
15127332448  9.521879
15156479516  9.521067
15185664000  9.522115
15214885924  9.520497
15244145312  9.519281
15273442188  9.519773
15302776576  9.522480
15332148500  9.521751
15361557984  9.524788
15391005052  9.525033
15420489728  9.524428
15450012036  9.520582
15479572000  9.519477
15509169644  9.521698
15538804992  9.519881
15568478068  9.516233
15598188896  9.515686
15627937500  9.516398
15657723904  9.517411
15687548132  9.513633
15717410208  9.513849
15747310156  9.515584
15777248000  9.517282
15807223764  9.515183
15837237472  9.514011
15867289148  9.511684
15897336075  9.512640
15926175963  9.513369
15956354700  9.513453
15985248048  9.512093
16014167532  9.515145
16043113152  9.511084
16072084908  9.511919
16102401507  9.511340
16131426723  9.509776
16160478075  9.514204
16188233292  9.515357
16218659187  9.514963
16247788947  9.515370
16275619008  9.518510
16304799852  9.522149
16335335043  9.526121
16363239948  9.525836
16392499200  9.523035
16423116363  9.523670
16452429075  9.522654
16480433772  9.525118
16508462283  9.524056
16538080500  9.525525
16569012064  9.522057
16599982172  9.522170
16630990848  9.526006
16662038116  9.523276
16693124000  9.521652
16724248524  9.522122
16755411712  9.520661
16786613588  9.523427
16816999923  9.522625
16846661907  9.525992
16876350027  9.525231
16904713068  9.526772
16933099923  9.524950
16962864075  9.526485
16991299692  9.525044
17019759123  9.524498
17048242368  9.521153
17078107500  9.520622
17106639507  9.521363
17135195328  9.518464
17164062500  9.520201
17195769504  9.526177
17227515532  9.527722
17259300608  9.529529
17291124756  9.527560
17322988000  9.529799
17354890364  9.534075
17385046875  9.533631
17413834032  9.531711
17442645003  9.528941
17471479788  9.531935
17500338387  9.531390
17529220800  9.530690
17556750000  9.530074
17585678907  9.527961
17614631628  9.526581
17643776000  9.525042
17676070884  9.527216
17708405152  9.527031
17740778828  9.528166
17773191936  9.531146
17805644500  9.530126
17834617827  9.530914
17863774668  9.531308
17891565228  9.530314
17920768563  9.531965
17949995712  9.534130
17979246675  9.536943
18007126875  9.537093
18033919232  9.535883
18066688308  9.534762
18099497056  9.531856
18132345500  9.533032
18165233664  9.533104
18198161572  9.534047
18226736748  9.535095
18256212243  9.534126
18282901068  9.532293
18312421923  9.532959
18340559163  9.531632
18368718003  9.531134
18396898443  9.531927
18429771776  9.531272
18463018500  9.528211
18496305184  9.529601
18529631852  9.529049
18560770947  9.523921
18587681388  9.524895
18616029228  9.526021
18645817707  9.530702
18674209827  9.529568
18702623547  9.531855
18730432868  9.533683
18764040096  9.531826
18797687500  9.531165
18831375104  9.528800
18863566848  9.532305
18890695827  9.533064
18919273707  9.532048
18947873187  9.532107
18975062700  9.532493
19003704300  9.530747
19034346272  9.530504
19068315948  9.531229
19102326016  9.531275
19136376500  9.530034
19167373872  9.530281
19194720363  9.536532
19223527203  9.536238
19250913708  9.532539
19278319707  9.532557
19307236000  9.534390
19341529484  9.534476
19375863552  9.532092
19410238228  9.529618
19440267003  9.526663
19469257443  9.528969
19496818368  9.531749
19524398787  9.529963
19553451867  9.531926
19582721568  9.532818
19617340396  9.534838
19652000000  9.536651
19686700404  9.537635
19715089068  9.538749
19742823387  9.537351
19770577200  9.537963
19798350507  9.537056
19826143308  9.538273
19860815264  9.537766
19895760972  9.537336
19930747648  9.537122
19959526467  9.536607
19987432128  9.534127
20015357283  9.534305
20043301932  9.534911
20072738412  9.534998
20106296388  9.533796
20141529376  9.534433
20176803500  9.536052
20205469872  9.535072
20232068652  9.533501
20260164123  9.534421
20288279088  9.536166
20318311836  9.538691
20353792000  9.539005
20389313444  9.539623
20421720108  9.538576
20448460800  9.536715
20476706067  9.538074
20504970828  9.537736
20531812500  9.536648
20567540704  9.534214
20603310332  9.536747
20639121408  9.536062
20666004012  9.537115
20691409203  9.534806
20721317643  9.533535
20748253707  9.532337
20782780672  9.533449
20818799348  9.533561
20853171387  9.530771
20880192987  9.530466
20908734768  9.530761
20935792332  9.528180
20963290212  9.528206
20999517088  9.528662
21035785676  9.530023
21069834075  9.528342
21096995643  9.527920
21124174707  9.527570
21151371267  9.525710
21181277628  9.524845
21217755136  9.521175
21254274500  9.522936
21283067952  9.524529
21310366572  9.523577
21337682688  9.523373
21365016300  9.522787
21400770996  9.523812
21437500000  9.523699
21469957227  9.523209
21497375403  9.522190
21526335792  9.521513
21553789932  9.520268
21584836256  9.518443
21621775500  9.515963
21658756864  9.517797
21685201200  9.518838
21712756428  9.518770
21740329152  9.516952
21769953916  9.514346
21807104000  9.515225
21844296324  9.513526
21872306988  9.512298
21899980800  9.509294
21927672108  9.511614
21956126976  9.509086
21993488500  9.506943
22030892384  9.507182
22060216512  9.505523
22086464427  9.504342
22112727948  9.504727
22143358436  9.504665
22180932000  9.503319
22217938092  9.503470
22245829632  9.503327
22272187707  9.505525
22298561388  9.505279
22331651296  9.502726
22369437500  9.502163
22405767723  9.504711
22432220352  9.504280
22458688587  9.502329
22485172428  9.502933
22521008556  9.504141
22559008000  9.504184
22589701875  9.504834
22617825723  9.504773
22644403200  9.504792
22673262748  9.503473
22711433216  9.500791
22749301683  9.497529
22775956272  9.495746
22804195788  9.496284
22829312268  9.496502
22864543488  9.495678
22902928276  9.493082
22934637675  9.492003
22961400588  9.493826
22988179107  9.495748
23018340352  9.496261
23056897028  9.496415
23093869932  9.492770
23120725563  9.492363
23147596800  9.492974
23174483643  9.494598
23211554292  9.497313
23250326368  9.497286
23279015763  9.497029
23305978800  9.494659
23331370032  9.496890
23366901604  9.498434
23405846432  9.495805
23437845963  9.494412
23463308907  9.495002
23490378432  9.496284
23522940500  9.496356
23562058464  9.495091
23594023467  9.494348
23621168268  9.489364
23648328675  9.488946
23679672516  9.487640
23718964000  9.488489
23752321200  9.488256
23779556883  9.489125
23805204723  9.490986
23837099188  9.491697
23876564576  9.491456
23909541228  9.491040
23936866875  9.490960
23962599387  9.489223
23995222052  9.488203
24034861728  9.489951
24067279872  9.487491
24093082368  9.486742
24118898688  9.484448
24154042644  9.485634
24193856992  9.484831
24223919643  9.484016
24249805947  9.482340
24275706075  9.483230
24313562500  9.482774
24353489403  9.481591
24381067500  9.480682
24407037612  9.481256
24433662208  9.477743
24473783156  9.477689
24511056300  9.476460
24538723443  9.476200
24564777363  9.475379
24594409472  9.475871
24634706148  9.473664
24667499052  9.472808
24693621228  9.473190
24719757228  9.470660
24755860224  9.471975
24796333012  9.472707
24824439468  9.474112
24850644588  9.475393
24877410876  9.475848
24918016000  9.475803
24955603308  9.476926
24981877548  9.476026
25008165612  9.476316
25040096428  9.474994
25080878336  9.474412
25111809243  9.473898
25138165563  9.474171
25164535707  9.474065
25203489692  9.473610
25242077952  9.470582
25266850587  9.471583
25293288123  9.471533
25326500000  9.471592
25367592204  9.471014
25397520300  9.471559
25424026092  9.470719
25449909908  9.472754
25491135456  9.473948
25526866608  9.472599
25553439792  9.471602
25578364707  9.469517
25615079172  9.469131
25656482848  9.468600
25683182028  9.468746
25708170123  9.469222
25739424000  9.468338
25780961524  9.464844
25811583147  9.466078
25836633612  9.467423
25864170588  9.467331
25905842176  9.465529
25941978243  9.462727
25967091888  9.463019
25993893168  9.462942
26031125452  9.461204
26071023852  9.459813
26096199867  9.459795
26121388032  9.457660
26156812000  9.459382
26198797244  9.458138
26227311003  9.457842
26250878547  9.458097
26282902468  9.457228
26325022496  9.456895
26355376323  9.457470
26380689228  9.456336
26409397504  9.454150
26451652532  9.455807
26483753547  9.457003
26509128012  9.456661
26536297756  9.456032
26578688000  9.453500
26614138032  9.454531
26639574867  9.452689
26665023852  9.452916
26706129548  9.453191
26743143168  9.452293
26766941292  9.452560
26792451027  9.452179
26833977824  9.453503
26870756643  9.453253
26896315788  9.453769
26921887083  9.453690
26962233476  9.453259


==> data/ht_log_r0_p43.dat <==
4  0.0
4  0.0
27  15.75488
27  1.876539
27  7.234861
32  11.87175
32  5.959926
32  15.49012
32  13.76900
108  12.39210
108  9.869570
108  15.55848
108  17.21436
108  17.33290
108  15.10395
108  18.01707
108  19.83296
243  17.96860
243  18.83324
243  19.13387
243  22.74498
256  22.42952
256  23.23831
256  22.27005
256  20.75766
256  19.13813
256  18.10821
256  17.46148
256  17.15832
256  18.68292
432  17.07951
432  17.35346
432  19.78707
432  20.30678
432  20.90077
432  21.93628
500  20.66244
500  21.90763
500  20.06179
500  20.84228
675  21.68910
675  23.29388
675  20.98988
675  22.37685
675  21.17780
675  21.72690
675  22.64872
675  22.37133
675  21.73843
675  22.52973
675  21.10340
864  18.37234
972  17.45506
972  14.66539
1323  15.12303
1323  17.63253
1323  16.97447
1372  16.11158
1372  15.82168
1728  14.93230
1728  13.25127
1728  13.90879
2048  13.16750
2048  13.39045
2048  13.53952
2187  13.58659
2700  14.19234
2700  15.42241
2700  15.10486
2916  13.49485
2916  12.60834
2916  11.43152
3267  10.77867
3267  11.39026
3267  11.23095
3888  11.74099
3888  11.13873
4000  10.34511
4000  11.78068
4000  11.26428
4563  11.49231
4563  10.93737
4563  11.14768
5292  10.55819
5292  10.31305
5292  9.735257
5292  9.607562
5324  10.43573
5324  10.51231
5324  10.10245
5324  10.16656
6075  9.594155
6912  9.798319
6912  9.752197
6912  10.29375
7803  10.65032
7803  10.10365
8748  9.620647
8748  9.163083
8788  8.519041
8788  8.992757
8788  8.940685
9747  9.387529
10800  9.675739
10800  9.441290
10800  9.717157
10976  9.517701
10976  10.18558
10976  9.730953
11907  11.08904
11907  11.08921
13068  10.26235
13068  10.03660
13500  9.821745
13500  10.56487
14283  10.25954
16384  10.07486
18252  9.337816
19652  8.747616
21168  8.600335
23328  9.017281
25947  9.002319
27436  9.065240
29403  8.670680
31212  7.691961
37044  8.738459
318028  9.379400
665500  8.889113
1048576  8.982885
1453248  8.827198
1896075  8.465938
2317923  8.685111
2799468  8.814805
3269808  8.786729
3764768  8.652730
4244832  8.684701
12706092  8.494548
22506363  8.656242
32969632  8.582911
43960752  8.564849
55521612  8.422764
67573548  8.330091
79691148  8.261460
92596500  8.280268
105530283  8.258861
118730043  8.204705
132304644  8.199273
145951875  8.178435
160006752  8.192062
173918988  8.194372
188183524  8.154328
202612000  8.165996
217464588  8.181139
231842412  8.186875
246740283  8.147964
261818892  8.138330
277706124  8.101999
292606128  8.083259
308641347  8.052758
324355212  8.062690
339884208  8.017695
355776300  7.991459
371838708  7.987286
388035387  7.965254
404778784  7.965169
420616192  7.961502
436861408  7.972480
453519616  7.964534
470596000  7.978300
487228608  7.956162
503418348  7.954916
521295372  7.966787
537554988  7.942011
555288075  7.942138
572222668  7.936335
588840300  7.929257
606369267  7.912357
624155328  7.915517
641671875  7.922966
659163987  7.905509
676620972  7.912132
694964448  7.910450
713329200  7.906597
730360827  7.921668
748596992  7.917755
767040300  7.917691
784491764  7.911581
803439675  7.910775
821516000  7.904155
839477952  7.913475
858554667  7.907627
877024908  7.932139
894594172  7.935653
913298112  7.942063
932239152  7.944046
951054075  7.925883
970056972  7.911853
988921008  7.907827
1007636787  7.906229
1026528012  7.904579
1044922707  7.900182
1063819683  7.893435
1083360092  7.907999
1103577804  7.906391
1122222843  7.889606
1140750000  7.881681
1160470112  7.891857
1180757763  7.879499
1198680363  7.882606
1219284868  7.871933
1238585283  7.872877
1257728000  7.866544
1278400347  7.862173
1296970812  7.864475
1317713292  7.878376
1337021536  7.868267
1356473088  7.860132
1377888404  7.855202
1395654656  7.856978
1416839472  7.851156
1437701724  7.848067
1455977376  7.842132
1476522675  7.841835
1498165227  7.847060
1518013696  7.845907
1536962332  7.847833
1557058572  7.846150
1577629872  7.853284
1598751675  7.842334
1620013932  7.841033
1640574675  7.841126
1660643744  7.833052
1680758996  7.838765
1701036032  7.844081
1721475500  7.835596
1742078048  7.828930
1762844324  7.827602
1783774976  7.827745
1804870652  7.826857
1826132000  7.822875
1847501568  7.829457
1868106348  7.837564
1888373763  7.835795
1909204587  7.834100
1929236643  7.829429
1949832108  7.828321
1972156000  7.828299
1994709028  7.827073
2015539200  7.824623
2035182348  7.823029
2055689604  7.821308
2078873856  7.818085
2100871107  7.813751
2120446188  7.818427
2141549312  7.818740
2165184675  7.822806
2185056432  7.830805
2205472000  7.833816
2229486363  7.828215
2249157483  7.827440
2270654208  7.825174
2294231148  7.819262
2313685323  7.814849
2337108224  7.815240
2357883675  7.814607
2379293284  7.810404
2401990848  7.809845
2421982944  7.810882
2445992748  7.812944
2465180204  7.812523
2489875443  7.809041
2509099200  7.810026
2533625163  7.810955
2553109524  7.812544
2577228300  7.811352
2597847584  7.814034
2620671408  7.805939
2643105244  7.809137
2663941203  7.806849
2688885504  7.806828
2707565292  7.806238
2732497200  7.800773
2753861548  7.801983
2775581667  7.804598
2800274112  7.797069
2819876000  7.798392
2842779267  7.794712
2867211675  7.795046
2886937092  7.794751
2909659347  7.792882
2934376875  7.785427
2955053056  7.798064
2976750000  7.791529
3001180923  7.783876
3024232124  7.783671
3044193988  7.782615
3067585587  7.781675
3091807827  7.776168
3114752000  7.778358
3135109792  7.780406
3158034075  7.772613
3182610123  7.775072
3206692908  7.770873
3227817964  7.766770
3248664948  7.761650
3272348187  7.767378
3296170827  7.762090
3320079867  7.759118
3343587552  7.759521
3364929536  7.755382
3386362144  7.764921
3409901388  7.768948
3433609683  7.765728
3457400112  7.764589
3481272675  7.763621
3505227372  7.765796
3527896316  7.760888
3550014724  7.761505
3572225388  7.764772
3594528500  7.765588
3617476875  7.762045
3641267763  7.760044
3665765808  7.762783
3689083467  7.757985
3712475052  7.759988
3735940563  7.759507
3760117227  7.754853
3783732588  7.751128
3807421875  7.753851
3831185088  7.750771
3855022227  7.743838
3878286075  7.751230
3902269068  7.753900
3925674828  7.755395
3949150572  7.755946
3972696300  7.757829
3996312012  7.756503
4019997708  7.756546
4043092563  7.757822
4066253568  7.760141
4089480723  7.762196
4112774028  7.760242
4136133483  7.760804
4159559088  7.765053
4183050843  7.761756
4207487652  7.764349
4232359436  7.762363
4257329044  7.761027
4282396668  7.761266
4306956300  7.758564
4330176192  7.755672
4352772843  7.752082
4376115747  7.751580
4398831792  7.761657
4422297708  7.762443
4447738624  7.759868
4473547488  7.759222
4499341587  7.762171
4521675987  7.760565
4544766252  7.754329
4567915323  7.757701
4590923292  7.761839
4617282596  7.764450
4643742604  7.760665
4666777443  7.758378
4689523107  7.761837
4712324067  7.764302
4737148448  7.767764
4764064000  7.767559
4789685547  7.769586
4812007500  7.769120
4834381347  7.771762
4859071052  7.769645
4886446036  7.764785
4911277563  7.766772
4933150803  7.768285
4955804208  7.768162
4983067904  7.778484
5009354307  7.777272
5031444627  7.774458
5054322348  7.774159
5080955148  7.777827
5107657932  7.775521
5129963712  7.777883
5152318092  7.777836
5180116000  7.775692
5206166892  7.773400
5227183692  7.771840
5251729500  7.773583
5280558692  7.772815
5303346075  7.769898
5325316272  7.767225
5353092832  7.767506
5378534892  7.767055
5400660123  7.767434
5426288172  7.767933
5453485488  7.765553
5475764187  7.766148
5500147712  7.765943
5528181987  7.765430
5550612588  7.767745
5574674452  7.763121
5603386572  7.770556
5625189612  7.769125
5649871392  7.770367
5679099243  7.768274
5700264300  7.770930
5725741532  7.770128
5752955043  7.768800
5775046875  7.768786
5802287872  7.769379
5828081328  7.768540
5849521947  7.768470
5879513412  7.768175
5902098075  7.766031
5926176000  7.769122
5954107500  7.766464
5975778483  7.765766
6004494500  7.760611
6028917723  7.758989
6051815168  7.756000
6080671323  7.754029
6101759403  7.756178
6131234308  7.754996
6154639308  7.756821
6179217664  7.756112
6206928588  7.757925
6228234288  7.754985
6259439052  7.752906
6280011027  7.759274
6308395776  7.759387
6332002092  7.759706
6357297852  7.758746
6385037868  7.758349
6406452000  7.760074
6436627200  7.761553
6457488075  7.761780
6488937500  7.760138
6509368683  7.761956
6538767008  7.760372
6561456867  7.761083
6588850964  7.759689
6614597808  7.757083
6639190016  7.759271
6665407488  7.760286
6689784812  7.761121
6717263283  7.759107
6740636000  7.756372
6769320012  7.756122
6791744228  7.755500
6820719372  7.756192
6843110144  7.756100
6871451643  7.753992
6894734396  7.752298
6923236563  7.751284
6946617632  7.752165
6975215883  7.749012
6998760500  7.751432
7026518448  7.751607
7051163648  7.751298
7077134700  7.751442
7103827724  7.747273
7128810027  7.745656
7156753376  7.745178
7180673328  7.745629
7209941252  7.742029
7230957075  7.742007
7262805627  7.744858
7283189952  7.745176
7314264387  7.743633
7335069696  7.744484
7365904803  7.745172
7389136332  7.747170
7415936883  7.747427
7443468000  7.747416
7467036300  7.746085
7498065348  7.746222
7518311163  7.745943
7549882668  7.743617
7571276212  7.742269
7600534668  7.739378
7626496000  7.740215
7650447003  7.740679
7681983628  7.740303
7700539136  7.739613
7732474083  7.742363
7756384892  7.744333
7782817068  7.746227
7812500000  7.746640
7833323403  7.748972
7863705612  7.749468
7887740256  7.749978
7914473307  7.751203
7944486372  7.752555
7965404352  7.755123
7996041387  7.755578
8020570324  7.753767
8045369388  7.757330
8077093632  7.756672
8097138500  7.755037
8127607500  7.754042
8154883328  7.752705
8176399308  7.750298
8208380592  7.750026
8232302592  7.748305
8257413888  7.747563
8288606907  7.747698
8310210304  7.750257
8338827852  7.749898
8368962556  7.748087
8389200483  7.746425
8419687587  7.744737
8447728748  7.742813
8469347067  7.740604
8500937472  7.739627
8526987612  7.742436
8549874675  7.742605
8580652083  7.745921
8606740684  7.755263
8629817868  7.754274
8660738700  7.752767
8686989500  7.753525
8710133067  7.751137
8741197323  7.751339
8767735596  7.751097
8790820272  7.752144
8822027952  7.752542
8848980508  7.750517
8869921875  7.750615
8901269523  7.749529
8930725772  7.751162
8951240448  7.751920
8981850267  7.750545
9012972924  7.750115
9033613312  7.749745
9061804800  7.748000
9093489408  7.749578
9116489984  7.750671
9141120000  7.749304
9171947547  7.750570
9199872000  7.752392
9220796644  7.753113
9252741888  7.752801
9282755628  7.750134
9304812500  7.749413
9330878700  7.751368
9362024307  7.749691
9389337156  7.749093
9410548000  7.748336
9441630000  7.747537
9471948300  7.747684
9495710816  7.751912
9520558668  7.753623
9551003328  7.753329
9581385888  7.752606
9602884876  7.753025
9630386892  7.752885
9661006512  7.752868
9689202428  7.752251
9710862336  7.751171
9739819323  7.752213
9770612283  7.751052
9797824768  7.750458
9819646196  7.749903
9849870000  7.750330
9879803307  7.747176
9907255908  7.746048
9929239456  7.747157
9958464675  7.745479
9988562412  7.745697
10017498848  7.744895
10039645116  7.746103
10067654700  7.745591
10097916867  7.744924
10128556588  7.744628
10150866176  7.743614
10176391692  7.741754
10206816723  7.741498
10237287168  7.741733
10262905636  7.742213
10285412000  7.741629
10315245132  7.740289
10344819852  7.739523
10375495443  7.738330
10398437500  7.739647
10423185408  7.745436
10453976883  7.744982
10484813772  7.743142
10512288000  7.741326
10535157364  7.743572
10562638707  7.744654
10592565723  7.744686
10623606192  7.741541
10650001824  7.741457
10673070412  7.742387
10700868528  7.739849
10730990592  7.739915
10762233075  7.739951
10788913152  7.739109
10812181828  7.740306
10838914992  7.739970
10869230592  7.738999
10899588528  7.738630
10929027168  7.739030
10952496796  7.741162
10976757363  7.741047
11007264987  7.744103
11038906800  7.742185
11068407243  7.741951
11094020500  7.742312
11117725664  7.741870
11145073203  7.741277
11174715072  7.739821
11205496368  7.737827
11236320000  7.740185
11260666112  7.740482
11284607988  7.738911
11312458947  7.738358
11343429243  7.739838
11373333552  7.739971
11403277227  7.739151
11428972236  7.742988
11453152000  7.746374
11478865347  7.744288
11510062443  7.746106
11540185452  7.746479
11570347827  7.746430
11598947104  7.745538
11623365932  7.747442
11647819008  7.745422
11676787632  7.744413
11707127883  7.744670
11737507500  7.745237
11767926483  7.746008
11795258016  7.744637
11819951500  7.745118
11844679424  7.743416
11874136707  7.742552
11904732108  7.742565
11934231552  7.741862
11966041008  7.745566
11993771552  7.744430
12018741228  7.743270
12043745536  7.741821
12070855872  7.740930
12101703507  7.742390
12131445843  7.741680
12161224683  7.741499
12192187500  7.741211
12219747404  7.741417
12245029632  7.742370
12270346708  7.741682
12297986028  7.739138
12327968448  7.739844
12356832123  7.737945
12388042800  7.738121
12418134732  7.736675
12448263168  7.734961
12474140724  7.734187
12499772512  7.738535
12525439388  7.741230
12551671467  7.742413
12581961363  7.741965
12613454892  7.742503
12643819200  7.742339
12673050075  7.741429
12703485987  7.741846
12732040444  7.741867
12758024192  7.742100
12784043268  7.739640
12810097696  7.739068
12838544172  7.740006
12867999147  7.740197
12897487872  7.738964
12928191948  7.740058
12958932528  7.740373
12988525203  7.739726
13019337387  7.737050
13046182348  7.736489
13072591616  7.736091
13099036500  7.735333
13125517024  7.734727
13152033212  7.737940
13181103675  7.736748
13210948800  7.735924
13242023532  7.735015
13271937507  7.735541
13300686675  7.736628
13331866707  7.737748
13361881932  7.736307
13391930907  7.734876
13419161892  7.734345
13446071968  7.733656
13473017996  7.733030
13500000000  7.731199
13527018004  7.732363
13554072032  7.732661
13583832300  7.732398
13612917132  7.733030
13643246907  7.738534
13673610432  7.738130
13704007707  7.740029
13733220843  7.740047
13762465083  7.740917
13792960908  7.742832
13823490483  7.741510
13851607500  7.740430
13880977452  7.740635
13909063500  7.741386
13936624384  7.740769
13964221652  7.739297
13991855328  7.740017
14019525436  7.738254
14047232000  7.736243
14074975044  7.736140
14102754592  7.735485
14131877868  7.734358
14160306627  7.733351
14191239852  7.731867
14220967500  7.730200
14249485683  7.731981
14279274243  7.730547
14309093907  7.730076
14340189132  7.729311
14368826547  7.729784
14398739523  7.729317
14427435312  7.729315
14457409200  7.728685
14487414192  7.728341
14517450288  7.728610
14546264067  7.727897
14576361075  7.729370
14605233228  7.728997
14634133947  7.728991
14664321675  7.728045
14693280768  7.725640
14723188736  7.726651
14751814500  7.726882
14780477344  7.726212
14809177292  7.728764
14837914368  7.728338
14866688596  7.732339
14895500000  7.733335
14924348604  7.732785
14953234432  7.732713
14982157508  7.730592
15011117856  7.728559
15040115500  7.728958
15069150464  7.730215
15098222772  7.729845
15127332448  7.728691
15156479516  7.729677
15185664000  7.728723
15214885924  7.729051
15244145312  7.730681
15273442188  7.729646
15302776576  7.729186
15332148500  7.729716
15361557984  7.729735
15391005052  7.730809
15420489728  7.732123
15450012036  7.731472
15479572000  7.729388
15509169644  7.728833
15538804992  7.728824
15568478068  7.729521
15598188896  7.728605
15627937500  7.727802
15657723904  7.727415
15687548132  7.729013
15717410208  7.727972
15747310156  7.728419
15777248000  7.726604
15807223764  7.724650
15837237472  7.724617
15867289148  7.724066
15897336075  7.725060
15927487488  7.725312
15956354700  7.724227
15985248048  7.723763
16015482675  7.723358
16043113152  7.722026
16072084908  7.722099
16102401507  7.721754
16131426723  7.725748
16160478075  7.725998
16189555563  7.726413
16218659187  7.726992
16249113648  7.726803
16276944843  7.726165
16306126875  7.726093
16335335043  7.725785
16363239948  7.726456
16393829787  7.726112
16423116363  7.726182
16452429075  7.725028
16480433772  7.725537
16509797568  7.724423
16538080500  7.725640
16569012064  7.726756
16599982172  7.726963
16630990848  7.725778
16662038116  7.724166
16693124000  7.724245
16724248524  7.724425
16755411712  7.723665
16786613588  7.722196
16816999923  7.722268
16846661907  7.722100
16876350027  7.723226
16904713068  7.722338
16933099923  7.724013
16962864075  7.724279
16991299692  7.723465
17019759123  7.724274
17049599307  7.725002
17078107500  7.723630
17106639507  7.725276
17135195328  7.722804
17164062500  7.722255
17195769504  7.722476
17227515532  7.721366
17259300608  7.722400
17291124756  7.722330
17322988000  7.722209
17354890364  7.722099
17386417152  7.721740
17413834032  7.720789
17442645003  7.721483
17471479788  7.726572
17500338387  7.728148
17529220800  7.727884
17558127027  7.725391
17585678907  7.725647
17614631628  7.726620
17643776000  7.726905
17676070884  7.726819
17708405152  7.729142
17740778828  7.728634
17773191936  7.727588
17805644500  7.728709
17836005708  7.728287
17865163683  7.727387
17892955323  7.727710
17920768563  7.726489
17949995712  7.726006
17979246675  7.726099
18007126875  7.725482
18035028675  7.724288
18066688308  7.724281
18099497056  7.724441
18132345500  7.725712
18165233664  7.726954
18198161572  7.728175
18226736748  7.727449
18256212243  7.728173
18284306283  7.727123
18312421923  7.725810
18340559163  7.726246
18370126512  7.726956
18398308032  7.726117
18429771776  7.726870
18463018500  7.727956
18496305184  7.727013
18529631852  7.728621
18560770947  7.728244
18587681388  7.726053
18616029228  7.725800
18645817707  7.726585
18674209827  7.726947
18702623547  7.726376
18730432868  7.725591
18764040096  7.725987
18797687500  7.726713
18831375104  7.726210
18863566848  7.726336
18890695827  7.732723
18919273707  7.732419
18947873187  7.732230
18975062700  7.731984
19003704300  7.730351
19034346272  7.730351
19068315948  7.730563
19102326016  7.730319
19136376500  7.728807
19167373872  7.729394
19196160192  7.731099
19223527203  7.730523
19250913708  7.729960
19278319707  7.731116
19307236000  7.730581
19341529484  7.730667
19375863552  7.731069
19410238228  7.730521
19440267003  7.730400
19469257443  7.731414
19496818368  7.731405
19525850928  7.730250
19553451867  7.729056
19582721568  7.728254
19617340396  7.727737
19652000000  7.729121
19686700404  7.729178
19715089068  7.728689
19742823387  7.728620
19770577200  7.727899
19798350507  7.728069
19826143308  7.728490
19860815264  7.728182
19895760972  7.727567
19930747648  7.727808
19959526467  7.727027
19987432128  7.726999
20016827568  7.729271
20044773243  7.729226
20072738412  7.727846
20106296388  7.727130
20141529376  7.725693
20176803500  7.725215
20205469872  7.725626
20232068652  7.727023
20260164123  7.727048
20288279088  7.727368
20318311836  7.728043
20353792000  7.729766
20389313444  7.732087
20421720108  7.733837
20448460800  7.733235
20476706067  7.732565
20504970828  7.731953
20533255083  7.731507
20567540704  7.730657
20603310332  7.730663
20639121408  7.729171
20666004012  7.727773
20691409203  7.726890
20721317643  7.727209
20748253707  7.727950
20782780672  7.727329
20818799348  7.727301
20853171387  7.727281
20880192987  7.727636
20908734768  7.728899
20935792332  7.729061
20963290212  7.729626
20999517088  7.729221
21035785676  7.727893
21069834075  7.729526
21096995643  7.729201
21124174707  7.729168
21151371267  7.729566
21181277628  7.729673
21217755136  7.729547
21254274500  7.730507
21283067952  7.730254
21310366572  7.731178
21337682688  7.729817
21365016300  7.730011
21400770996  7.730336
21437500000  7.729417
21469957227  7.729783
21498899148  7.730940
21526335792  7.732116
21553789932  7.731573
21584836256  7.732119
21621775500  7.731343
21658756864  7.731630
21685201200  7.731801
21712756428  7.731175
21738796875  7.731217
21769953916  7.732241
21807104000  7.732873
21844296324  7.732217
21872306988  7.732085
21899980800  7.731888
21927672108  7.735849
21956126976  7.736802
21993488500  7.735630
22030892384  7.735983
22060216512  7.735600
22086464427  7.735489
22112727948  7.735839
22143358436  7.736094
22180932000  7.737238
22217938092  7.736291
22245829632  7.736809
22272187707  7.735625
22298561388  7.736170
22331651296  7.735634
22369437500  7.736049
22405767723  7.735059
22432220352  7.735209
22458688587  7.734848
22485172428  7.734339
22521008556  7.733726
22559008000  7.734719
22591263852  7.734493
22617825723  7.733261
22644403200  7.733684
22673262748  7.733189
22711433216  7.732685
22749301683  7.733194
22775956272  7.733406
22804195788  7.733286
22829312268  7.733361
22864543488  7.733232
22902928276  7.732777
22934637675  7.731499
22961400588  7.732933
22988179107  7.733482
23018340352  7.732366
23056897028  7.731745
23093869932  7.730371
23120725563  7.730567
23147596800  7.730889
23174483643  7.731026
23211554292  7.730002
23250326368  7.729842
23279015763  7.729367
23305978800  7.728319
23331370032  7.728378
23366901604  7.728778
23405846432  7.728757
23437845963  7.728967
23463308907  7.728350
23488785675  7.727969
23522940500  7.727841
23562058464  7.729360
23594023467  7.732917
23621168268  7.731635
23648328675  7.731927
23679672516  7.731695
23718964000  7.731657
23752321200  7.731611
23779556883  7.733607
23805204723  7.733728
23837099188  7.732408
23876564576  7.733318
23909541228  7.734065
23936866875  7.734945
23962599387  7.735215
23995222052  7.735609
24034861728  7.735030
24067279872  7.734766
24093082368  7.734975
24118898688  7.734101
24154042644  7.733678
24193856992  7.735180
24223919643  7.734958
24249805947  7.734699
24275706075  7.734157
24313562500  7.734083
24353489403  7.733786
24381067500  7.733586
24407037612  7.733616
24433662208  7.733041
24473783156  7.731524
24511056300  7.731127
24538723443  7.730982
24564777363  7.730785
24594409472  7.730194
24634706148  7.730025
24667499052  7.730317
24693621228  7.730129
24719757228  7.729588
24755860224  7.729733
24796333012  7.728632
24824439468  7.728646
24850644588  7.728673
24877410876  7.728380
24918016000  7.727923
24955603308  7.728017
24981877548  7.727780
25008165612  7.727979
25040096428  7.728776
25080878336  7.727254
25111809243  7.726422
25138165563  7.727870
25164535707  7.727109
25203489692  7.726198
25242077952  7.725438
25266850587  7.724724
25293288123  7.729131
25326500000  7.729945
25367592204  7.729190
25397520300  7.729365
25422369075  7.728386
25449909908  7.728516
25491135456  7.728299
25526866608  7.726514
25553439792  7.727703
25578364707  7.727533
25615079172  7.728639
25656482848  7.726900
25683182028  7.727691
25708170123  7.726387
25739424000  7.725458
25780961524  7.725756
25811583147  7.725236
25836633612  7.724919
25864170588  7.725190
25905842176  7.725408
25941978243  7.726319
25967091888  7.726348
25993893168  7.726179
26031125452  7.725246
26071023852  7.725171
26096199867  7.724573
26121388032  7.723587
26156812000  7.724319
26198797244  7.723596
26225628012  7.723045
26250878547  7.722948
26282902468  7.722259
26325022496  7.722646
26355376323  7.722182
26380689228  7.721773
26409397504  7.721611
26451652532  7.721686
26483753547  7.720579
26509128012  7.720718
26536297756  7.721126
26578688000  7.721447
26614138032  7.720275
26639574867  7.720384
26665023852  7.720015
26706129548  7.719752
26743143168  7.719363
26766941292  7.720555
26792451027  7.720153
26833977824  7.719191
26870756643  7.719579
26896315788  7.719316
26921887083  7.718729
26962233476  7.718978


==> data/ht_log_r0_p5.dat <==
1  -6.93147
2  0.693147
3  -3.47662
4  -2.60746
5  -2.08597
6  -2.87999
7  0.700101
8  3.790642
9  4.158718
10  5.967940
11  6.283309
12  6.430592
13  6.562690
14  7.564517
15  7.060216
16  7.654199
17  7.711798
18  7.722392
19  6.020217
20  6.135094
21  6.582928
22  6.768935
23  7.605469
24  6.999763
25  7.760142
26  8.498428
27  7.609173
28  6.756091
29  6.523122
30  6.031707
31  5.837136
32  5.654726
33  5.483370
34  5.322095
35  5.594273
36  6.374410
37  7.187312
38  6.582642
39  6.890432
40  7.651533
41  8.307883
42  7.745174
43  7.273117
44  7.748771
45  8.203285
46  8.625208
47  8.758915
48  7.978629
49  8.131817
50  7.670992
51  7.520580
52  7.245923
53  6.835626
54  6.440524
55  6.323424
56  6.210505
57  5.931648
58  5.829379
59  5.207460
60  5.531094
61  5.440420
62  5.622313
63  5.690781
64  6.003624
65  5.911261
66  5.973798
67  6.338539
68  6.371109
69  6.422827
70  6.426278
71  6.473819
72  6.483100
73  5.883639
74  6.201836
75  6.599701
76  6.374281
77  6.403804
78  6.432570
79  6.535812
80  6.636474
81  6.907574
82  6.823335
83  6.856726
84  7.046272
85  7.231359
86  7.147273
87  7.065120
88  7.210736
89  7.579035
90  7.379446
91  7.542097
92  7.834511
93  7.852520
94  7.866036
95  7.872737
96  7.403405
97  7.411993
98  7.257717
99  7.044695
100  6.974248
101  6.905196
106  7.108915
111  6.570866
116  7.363176
121  7.872351
126  8.224372
131  7.498593
136  6.830808
141  6.895563
146  7.126251
151  6.938644
156  6.716251
161  6.864212
166  7.273884
171  7.512065
176  6.995520
181  6.640681
186  6.325520
191  6.571610
196  5.785467
201  6.167717
206  6.102336
211  6.319191
216  6.647290
221  6.899295
226  6.663990
231  6.642367
236  6.735380
241  6.999084
246  7.176090
251  7.384549
256  7.561844
261  7.635362
266  8.037866
271  8.256283
276  8.435850
281  8.323234
286  7.839754
291  7.645012
296  7.563696
301  7.743439
306  7.997520
311  8.026797
316  7.740434
321  7.933030
326  7.969071
331  7.979962
336  7.994620
341  8.046608
346  8.109575
351  7.691425
356  7.313665
361  7.243129
366  7.415138
371  7.539061
376  7.648519
381  7.675633
386  7.576207
391  7.479325
396  7.384889
401  7.440349
406  7.466960
411  7.567676
416  7.732957
421  7.653290
426  7.477428
431  7.388711
436  7.351884
441  7.403920
446  7.570824
451  7.550579
456  7.709415
461  7.879430
466  8.065875
471  8.077969
476  7.853788
481  7.550291
486  7.323410
491  7.043389
496  6.842186
501  6.772957
521  6.994815
541  7.432801
561  7.821550
581  7.420737
601  7.233492
621  7.606388
641  7.310980
661  7.042712
681  6.887974
701  6.978180
721  7.354515
741  7.513341
761  6.983270
781  6.651305
801  6.513720
821  6.464330
841  6.430021
861  6.818000
881  6.791053
901  6.687098
921  6.736590
941  6.952139
961  6.692434
981  6.401940
1100  6.300931
3100  5.921800
5100  5.748875
7100  5.704352
9100  6.057267
11100  6.052142
13100  6.092849
15100  6.050144
17100  5.880730
19100  5.994819
21100  6.011778
23100  5.955731
25100  6.075048
27100  5.804726
29100  5.859131
31100  5.870092
33100  5.844789
35100  5.859833
37100  5.872078
39100  5.915547
41100  5.832625
43100  5.910314
45100  5.812858
47100  5.865856
49100  5.863338
51100  5.744672
53100  5.675128
55100  5.767041
57100  5.746093
59100  5.729303
61100  5.812809
63100  5.754085
65100  5.804478
67100  5.777528
69100  5.828951
71100  5.850525
73100  5.861623
75100  5.840447
77100  5.830414
79100  5.868356
81100  5.874631
83100  5.904289
85100  5.836311
87100  5.851383
89100  5.864283
91100  5.822098
93100  5.809858
95100  5.870484
97100  5.877628
99100  5.827097
101100  5.834499
131100  5.881623
161200  5.845711
191300  5.835626
221400  5.858535
251500  5.837170
281600  5.814872
311700  5.860565
341800  5.835741
371900  5.822348
401900  5.857858
432000  5.811033
462100  5.806777
492200  5.799943
522300  5.788538
552400  5.794468
582500  5.808019
612600  5.768202
642700  5.786380
672800  5.800428
702800  5.800508
732900  5.802743
763000  5.808258
793100  5.841482
823200  5.812886
853300  5.818125
883400  5.826003
913500  5.817276
943600  5.797714
973600  5.799641
1003700  5.814767
1033800  5.799998
1063900  5.813631
1094000  5.807521
1124100  5.797630
1154200  5.788614
1184300  5.793799
1214400  5.811969
1244500  5.793076
1274500  5.778633
1304600  5.793603
1334700  5.799562
1364800  5.798153
1394900  5.789795
1425000  5.775460
1455100  5.795217
1485200  5.788034
1515300  5.786104
1545300  5.800573
1575400  5.814707
1605500  5.795597
1635600  5.799597
1665700  5.795610
1695800  5.779343
1725900  5.814896
1756000  5.801473
1786100  5.793924
1816200  5.802144
1846200  5.795272
1876300  5.803401
1906400  5.792287
1936500  5.796589
1966600  5.805678
1996700  5.799185
2026800  5.817943
2056900  5.790309
2087000  5.813746
2117000  5.801709
2147100  5.794009
2177200  5.801084
2207300  5.781087
2237400  5.794708
2267500  5.784718
2297600  5.798708
2327700  5.780379
2357800  5.793723
2387900  5.780792
2417900  5.791108
2448000  5.784474
2478100  5.798922
2508200  5.776810
2538300  5.800158
2568400  5.779313
2598500  5.793010
2628600  5.787467
2658700  5.802377
2688800  5.794961
2718800  5.810846
2748900  5.793364
2779000  5.793092
2809100  5.793380
2839200  5.800861
2869300  5.788145
2899400  5.803630
2929500  5.787128
2959600  5.799217
2989600  5.791089
3019700  5.792908
3049800  5.803690
3079900  5.797042
3110000  5.811725
3140100  5.793735
3170200  5.808819
3200300  5.799423
3230400  5.807356
3260500  5.794239
3290500  5.798452
3320600  5.807632
3350700  5.801185
3380800  5.803849
3410900  5.789703
3441000  5.795498
3471100  5.794261
3501200  5.793736
3531300  5.799187
3561300  5.777077
3591400  5.803919
3621500  5.801317
3651600  5.789381
3681700  5.806393
3711800  5.799819
3741900  5.818179
3772000  5.807635
3802100  5.799920
3832200  5.804658
3862200  5.799196
3892300  5.796285
3922400  5.811788
3952500  5.805286
3982600  5.806401
4012700  5.802541
4042800  5.800310
4072900  5.804229
4103000  5.794644
4133000  5.809436
4163100  5.800905
4193200  5.799979
4223300  5.803478
4253400  5.791179
4283500  5.791951
4313600  5.795878
4343700  5.782463
4373800  5.788529
4403900  5.789318
4433900  5.782463
4464000  5.801568
4494100  5.793633
4524200  5.786098
4554300  5.792482
4584400  5.788838
4614500  5.789419
4644600  5.791400
4674700  5.788454
4704800  5.783413
4734800  5.795672
4764900  5.783955
4795000  5.790135
4825100  5.793341
4855200  5.785924
4885300  5.784220
4915400  5.789632
4945500  5.784027
4975600  5.794191
5005600  5.786964
5035700  5.785951
5065800  5.790973
5095900  5.795780
5126000  5.780899
5156100  5.787454
5186200  5.786908
5216300  5.781355
5246400  5.776518
5276500  5.785546
5306500  5.784380
5336600  5.777738
5366700  5.784124
5396800  5.786389
5426900  5.784642
5457000  5.790162
5487100  5.784029
5517200  5.783503
5547300  5.793994
5577300  5.786780
5607400  5.778358
5637500  5.782405
5667600  5.784179
5697700  5.781040
5727800  5.783504
5757900  5.782910
5788000  5.775523
5818100  5.780337
5848200  5.782692
5878200  5.790010
5908300  5.785572
5938400  5.782807
5968500  5.785568
5998600  5.775518
6028700  5.785457
6058800  5.786593
6088900  5.773801
6119000  5.780832
6149000  5.784134
6179100  5.789387
6209200  5.783135
6239300  5.785048
6269400  5.791310
6299500  5.776570
6329600  5.779083
6359700  5.789169
6389800  5.789490
6419900  5.782292
6449900  5.786417
6480000  5.789999
6510100  5.777592
6540200  5.776575
6570300  5.784915
6600400  5.785364
6630500  5.780969
6660600  5.781945
6690700  5.789935
6720800  5.781953
6750800  5.778989
6780900  5.788602
6811000  5.783167
6841100  5.775489
6871200  5.785531
6901300  5.788657
6931400  5.779466
6961500  5.783180
6991600  5.782868
7021600  5.784440
7051700  5.781181
7081800  5.780158
7111900  5.784216
7142000  5.787303
7172100  5.779480
7202200  5.778505
7232300  5.787069
7262400  5.786231
7292500  5.781980
7322500  5.784325
7352600  5.784768
7382700  5.789973
7412800  5.779855
7442900  5.787759
7473000  5.789578
7503100  5.780726
7533200  5.782248
7563300  5.786987
7593300  5.780515
7623400  5.778281
7653500  5.774689
7683600  5.785604
7713700  5.780104
7743800  5.772763
7773900  5.775304
7804000  5.777957
7834100  5.780498
7864200  5.774950
7894200  5.776931
7924300  5.776793
7954400  5.777902
7984500  5.770477
8014600  5.771427
8044700  5.778246
8074800  5.780120
8104900  5.776166
8135000  5.775230
8165000  5.782905
8195100  5.786935
8225200  5.774217
8255300  5.775790
8285400  5.781837
8315500  5.781964
8345600  5.776592
8375700  5.779112
8405800  5.791395
8435900  5.785029
8465900  5.782829
8496000  5.782775
8526100  5.786476
8556200  5.785222
8586300  5.778225
8616400  5.778449
8646500  5.778395
8676600  5.781135
8706700  5.780396
8736800  5.781773
8766800  5.781127
8796900  5.783497
8827000  5.785367
8857100  5.779721
8887200  5.772552
8917300  5.783327
8947400  5.782987
8977500  5.779604
9007600  5.779210
9037600  5.792847
9067700  5.783237
9097800  5.777342
9127900  5.781600
9158000  5.782778
9188100  5.778714
9218200  5.785408
9248300  5.778331
9278400  5.782788
9308500  5.780434
9338500  5.785347
9368600  5.776708
9398700  5.782178
9428800  5.784542
9458900  5.789993
9489000  5.783685
9519100  5.787275
9549200  5.786961
9579300  5.789245
9609300  5.785524
9639400  5.783359
9669500  5.784707
9699600  5.793829
9729700  5.783902
9759800  5.781588
9789900  5.781736
9820000  5.785332
9850100  5.788032
9880200  5.787436
9910200  5.780228
9940300  5.786051
9970400  5.795054
10000500  5.790790
10030600  5.788667
10060700  5.784693
10090800  5.785303
10120900  5.790224
10151000  5.788885
10181000  5.782427
10211100  5.785106
10241200  5.786367
10271300  5.788352
10301400  5.792096
10331500  5.785368
10361600  5.786393
10391700  5.788265
10421800  5.794686
10451900  5.783176
10481900  5.789297
10512000  5.787390
10542100  5.784717
10572200  5.791285
10602300  5.783606
10632400  5.782834
10662500  5.781966
10692600  5.787015
10722700  5.786809
10752800  5.782281
10782800  5.783288
10812900  5.787435
10843000  5.790141
10873100  5.782473
10903200  5.782472
10933300  5.776176
10963400  5.787999
10993500  5.789165
11023600  5.784914
11053600  5.787639
11083700  5.785853
11113800  5.784120
11143900  5.787534
11174000  5.779640
11204100  5.783161
11234200  5.786620
11264300  5.785395
11294400  5.786044
11324500  5.782752
11354500  5.784498
11384600  5.784772
11414700  5.785832
11444800  5.787804
11474900  5.782230
11505000  5.782409
11535100  5.784462
11565200  5.782962
11595300  5.784492
11625300  5.780497
11655400  5.782434
11685500  5.785153
11715600  5.784773
11745700  5.786086
11775800  5.782662
11805900  5.783931
11836000  5.786580
11866100  5.788786
11896200  5.790257
11926200  5.783060
11956300  5.783808
11986400  5.787820
12016500  5.787924
12046600  5.791054
12076700  5.785103
12106800  5.785084
12136900  5.788533
12167000  5.787808
12197000  5.787341
12227100  5.785001
12257200  5.784659
12287300  5.782410
12317400  5.791661
12347500  5.788774
12377600  5.786708
12407700  5.787760
12437800  5.780158
12467900  5.786363
12497900  5.788471
12528000  5.787135
12558100  5.781446
12588200  5.781136
12618300  5.784942
12648400  5.787180
12678500  5.789265
12708600  5.780434
12738700  5.783554
12768800  5.785310
12798800  5.788875
12828900  5.788120
12859000  5.782504
12889100  5.783520
12919200  5.775320
12949300  5.789412
12979400  5.787499
13009500  5.782684
13039600  5.779279
13069600  5.780011
13099700  5.781344
13129800  5.784388
13159900  5.787351
13190000  5.781038
13220100  5.784334
13250200  5.786573
13280300  5.785055
13310400  5.787213
13340500  5.783499
13370500  5.782162
13400600  5.783172
13430700  5.781050
13460800  5.783277
13490900  5.784864
13521000  5.781879
13551100  5.778973
13581200  5.783037
13611300  5.786030
13641300  5.787420
13671400  5.781224
13701500  5.781728
13731600  5.781975
13761700  5.781375
13791800  5.785412
13821900  5.786545
13852000  5.782187
13882100  5.783170
13912200  5.785605
13942200  5.783493
13972300  5.788108
14002400  5.784724
14032500  5.778567
14062600  5.782922
14092700  5.786197
14122800  5.782695
14152900  5.789363
14183000  5.782690
14213000  5.781429
14243100  5.780714
14273200  5.787398
14303300  5.785033
14333400  5.786396
14363500  5.781926
14393600  5.785244
14423700  5.781458
14453800  5.784690
14483900  5.786175
14513900  5.786902
14544000  5.781022
14574100  5.780579
14604200  5.786534
14634300  5.784037
14664400  5.787884
14694500  5.782355
14724600  5.779201
14754700  5.781525
14784800  5.787455
14814800  5.782118
14844900  5.788456
14875000  5.781679
14905100  5.782792
14935200  5.780377
14965300  5.792155
14995400  5.785667
15025500  5.787187
15055600  5.780803
15085600  5.786446
15115700  5.786642
15145800  5.790973
15175900  5.787984
15206000  5.788015
15236100  5.782184
15266200  5.782865
15296300  5.788973
15326400  5.787014
15356500  5.788227
15386500  5.785554
15416600  5.784313
15446700  5.789111
15476800  5.787608
15506900  5.790468
15537000  5.789983
15567100  5.786062
15597200  5.783347
15627300  5.785718
15657300  5.784839
15687400  5.789742
15717500  5.791571
15747600  5.786213
15777700  5.785768
15807800  5.785345
15837900  5.788536
15868000  5.788297
15898100  5.789593
15928200  5.786403
15958200  5.782917
15988300  5.783701
16018400  5.784276
16048500  5.788533
16078600  5.789681
16108700  5.789017
16138800  5.781926
16168900  5.786293
16199000  5.786555
16229000  5.784315
16259100  5.787705
16289200  5.788209
16319300  5.780770
16349400  5.782479
16379500  5.788358
16409600  5.788502
16439700  5.786267
16469800  5.790585
16499900  5.786539
16529900  5.785025
16560000  5.780174
16590100  5.790505
16620200  5.785161
16650300  5.785461
16680400  5.782163
16710500  5.782418
16740600  5.783338
16770700  5.783490
16800800  5.785742
16830800  5.787126
16860900  5.785669
16891000  5.783771
16921100  5.782360
16951200  5.783065
16981300  5.785170
17011400  5.782538
17041500  5.784144
17071600  5.779248
17101600  5.782381
17131700  5.781138
17161800  5.786703
17191900  5.784309
17222000  5.781711
17252100  5.779530
17282200  5.779297
17312300  5.773234
17342400  5.780022
17372500  5.780906
17402500  5.783392
17432600  5.780616
17462700  5.778224
17492800  5.780082
17522900  5.780394
17553000  5.781367
17583100  5.785913
17613200  5.783351
17643300  5.781036
17673300  5.784089
17703400  5.778239
17733500  5.785030
17763600  5.788222
17793700  5.787007
17823800  5.782016
17853900  5.783494
17884000  5.783941
17914100  5.783374
17944200  5.784915
17974200  5.788954
18004300  5.787815
18034400  5.779599
18064500  5.782804
18094600  5.782384
18124700  5.787914
18154800  5.785466
18184900  5.786794
18215000  5.779059
18245000  5.780241
18275100  5.784505
18305200  5.785843
18335300  5.786198
18365400  5.785815
18395500  5.783314
18425600  5.782767
18455700  5.783461
18485800  5.779449
18515900  5.782895
18545900  5.784348
18576000  5.787293
18606100  5.787034
18636200  5.779848
18666300  5.782524
18696400  5.784879
18726500  5.792017
18756600  5.785814
18786700  5.788465
18816800  5.783306
18846800  5.784169
18876900  5.782608
18907000  5.784396
18937100  5.785477
18967200  5.785182
18997300  5.789334
19027400  5.782853
19057500  5.782039
19087600  5.780403
19117600  5.785210
19147700  5.783924
19177800  5.784917
19207900  5.785524
19238000  5.781213
19268100  5.784735
19298200  5.783397
19328300  5.787977
19358400  5.786584
19388500  5.790403
19418500  5.785776
19448600  5.783620
19478700  5.783337
19508800  5.784554
19538900  5.791392
19569000  5.786113
19599100  5.788633
19629200  5.784450
19659300  5.784016
19689300  5.784026
19719400  5.787146
19749500  5.789025
19779600  5.785806
19809700  5.787359
19839800  5.781692
19869900  5.782292
19900000  5.782522
19930100  5.783917
19960200  5.786370
19990200  5.785309
20020300  5.784557
20050400  5.779884
20080500  5.781598
20110600  5.785007
20140700  5.784762
20170800  5.782896
20200900  5.785431
20231000  5.785209
20261000  5.783132
20291100  5.782151
20321200  5.782585
20351300  5.783361
20381400  5.782681
20411500  5.784152
20441600  5.785307
20471700  5.782228
20501800  5.777910
20531900  5.782054
20561900  5.782483
20592000  5.781814
20622100  5.780447
20652200  5.784005
20682300  5.780709
20712400  5.778830
20742500  5.783120
20772600  5.782216
20802700  5.786567
20832700  5.784052
20862800  5.785173
20892900  5.780905
20923000  5.780023
20953100  5.780073
20983200  5.782223
21013300  5.788466
21043400  5.782711
21073500  5.784449
21103600  5.782791
21133600  5.776277
21163700  5.782054
21193800  5.780799
21223900  5.783315
21254000  5.784448
21284100  5.785298
21314200  5.783914
21344300  5.781302
21374400  5.781208
21404500  5.778039
21434500  5.779853
21464600  5.782176
21494700  5.781386
21524800  5.785193
21554900  5.780480
21585000  5.778859
21615100  5.782076
21645200  5.780581
21675300  5.783412
21705300  5.785920
21735400  5.784580
21765500  5.778765
21795600  5.781464
21825700  5.781697
21855800  5.781427
21885900  5.787446
21916000  5.782643
21946100  5.786105
21976200  5.781877
22006200  5.778380
22036300  5.782228
22066400  5.774919
22096500  5.783815
22126600  5.783498
22156700  5.784470
22186800  5.786050
22216900  5.781276
22247000  5.782334
22277000  5.784354
22307100  5.783513
22337200  5.786209
22367300  5.785845
22397400  5.789217
22427500  5.782838
22457600  5.782049
22487700  5.784258
22517800  5.784152
22547900  5.785879
22577900  5.788600
22608000  5.784581
22638100  5.784194
22668200  5.780620
22698300  5.782941
22728400  5.782517
22758500  5.784836
22788600  5.784195
22818700  5.783633
22848700  5.786582
22878800  5.782288
22908900  5.781983
22939000  5.782133
22969100  5.779396
22999200  5.782771
23029300  5.785821
23059400  5.786468
23089500  5.784898
23119600  5.781085
23149600  5.784872
23179700  5.784422
23209800  5.783114
23239900  5.787407
23270000  5.786265
23300100  5.785685
23330200  5.781890
23360300  5.782893
23390400  5.783425
23420500  5.779186
23450500  5.785282
23480600  5.786204
23510700  5.786075
23540800  5.787304
23570900  5.781501
23601000  5.783534
23631100  5.784493
23661200  5.785544
23691300  5.786606
23721300  5.786342
23751400  5.788406
23781500  5.790147
23811600  5.784123
23841700  5.784471
23871800  5.785676
23901900  5.786298
23932000  5.789483
23962100  5.786670
23992200  5.786597
24022200  5.786389
24052300  5.782329
24082400  5.785589
24112500  5.786531
24142600  5.784815
24172700  5.788240
24202800  5.787420
24232900  5.787903
24263000  5.782698
24293000  5.783461
24323100  5.784150
24353200  5.781137
24383300  5.786187
24413400  5.785889
24443500  5.786145
24473600  5.785791
24503700  5.780151
24533800  5.779341
24563900  5.785123
24593900  5.783208
24624000  5.784409
24654100  5.787896
24684200  5.788125
24714300  5.785818
24744400  5.781015
24774500  5.782650
24804600  5.782465
24834700  5.784420
24864700  5.786334
24894800  5.785580
24924900  5.787845
24955000  5.785177
24985100  5.781317
25015200  5.782054
25045300  5.780180
25075400  5.784098
25105500  5.784910
25135600  5.783479
25165600  5.787168
25195700  5.784098
25225800  5.780948
25255900  5.781292
25286000  5.780194
25316100  5.786461
25346200  5.785745
25376300  5.783274
25406400  5.787085
25436500  5.784539
25466500  5.781240
25496600  5.781935
25526700  5.781178
25556800  5.784526
25586900  5.785602
25617000  5.784471
25647100  5.788103
25677200  5.784528
25707300  5.781700
25737300  5.782552
25767400  5.782854
25797500  5.782473
25827600  5.783931
25857700  5.786384
25887800  5.787187
25917900  5.786334
25948000  5.782620
25978100  5.782116
26008200  5.785605
26038200  5.782173
26068300  5.783728
26098400  5.784818
26128500  5.785692
26158600  5.786434
26188700  5.782833
26218800  5.781082
26248900  5.783654
26279000  5.779749
26309000  5.785160
26339100  5.786618
26369200  5.784716
26399300  5.786734
26429400  5.782571
26459500  5.780447
26489600  5.782653
26519700  5.782285
26549800  5.784558
26579900  5.784538
26609900  5.784392
26640000  5.785715
26670100  5.781745
26700200  5.782752
26730300  5.783443
26760400  5.783408
26790500  5.784549
26820600  5.787027
26850700  5.783403
26880700  5.782458
26910800  5.784122
26940900  5.781334
26971000  5.779919
27001100  5.780900
27031200  5.780065
27061300  5.781036
27091400  5.782442
27121500  5.785007
27151600  5.783143
27181600  5.779972
27211700  5.781778
27241800  5.781455
27271900  5.779620
27302000  5.782617
27332100  5.782991
27362200  5.782463
27392300  5.783128
27422400  5.781877
27452500  5.777190
27482500  5.779040
27512600  5.778686
27542700  5.780830
27572800  5.784255
27602900  5.782243
27633000  5.780789
27663100  5.782236
27693200  5.778936
27723300  5.779210
27753300  5.781866
27783400  5.776374
27813500  5.780345
27843600  5.781518
27873700  5.782337
27903800  5.781132
27933900  5.779616
27964000  5.777265
27994100  5.776589
28024200  5.776289
28054200  5.778400
28084300  5.785305
28114400  5.780682
28144500  5.780626
28174600  5.779871
28204700  5.777452
28234800  5.777310
28264900  5.777518
28295000  5.774336
28325000  5.781107
28355100  5.781562
28385200  5.779656
28415300  5.780144
28445400  5.779900
28475500  5.776700
28505600  5.778332
28535700  5.779224
28565800  5.780756
28595900  5.782944
28625900  5.780015
28656000  5.780432
28686100  5.780762
28716200  5.774775
28746300  5.776081
28776400  5.779327
28806500  5.778574
28836600  5.779466
28866700  5.779090
28896700  5.779906
28926800  5.780102
28956900  5.780718
28987000  5.775986
29017100  5.776045
29047200  5.777571
29077300  5.774663
29107400  5.779273
29137500  5.780554
29167600  5.779297
29197600  5.779437
29227700  5.780220
29257800  5.779241
29287900  5.780545
29318000  5.776950
29348100  5.779169
29378200  5.778786
29408300  5.779031
29438400  5.782428
29468500  5.782497
29498500  5.778306
29528600  5.776448
29558700  5.777739
29588800  5.779113
29618900  5.780389
29649000  5.781658
29679100  5.780759
29709200  5.781918
29739300  5.780870
29769300  5.779849
29799400  5.778185
29829500  5.778792
29859600  5.777470
29889700  5.779734
29919800  5.785133
29949900  5.780280
29980000  5.781420
30010100  5.782042
30040200  5.778789
30070200  5.780206
30100300  5.778289
30130400  5.778618
30160500  5.779411
30190600  5.782042
30220700  5.780485
30250800  5.781447
30280900  5.782022
30311000  5.778525
30341000  5.776933
30371100  5.777113
30401200  5.776398
30431300  5.779865
30461400  5.780704
30491500  5.780582
30521600  5.781696
30551700  5.781129
30581800  5.778809
30611900  5.775739
30641900  5.777872
30672000  5.779155
30702100  5.780720
30732200  5.782552
30762300  5.780831
30792400  5.782176
30822500  5.781360
30852600  5.780196
30882700  5.778054
30912700  5.778660
30942800  5.775622
30972900  5.779056
31003000  5.780890
31033100  5.782509
31063200  5.780952
31093300  5.782018
31123400  5.777357
31153500  5.778246
31183600  5.780382
31213600  5.775178
31243700  5.779692
31273800  5.783980
31303900  5.779568
31334000  5.782558
31364100  5.782338
31394200  5.777573
31424300  5.777135
31454400  5.778155
31484500  5.776297
31514500  5.780068
31544600  5.785690
31574700  5.780539
31604800  5.781491
31634900  5.781125
31665000  5.777844
31695100  5.775337
31725200  5.779017
31755300  5.779640
31785300  5.779959
31815400  5.785271
31845500  5.779218
31875600  5.780533
31905700  5.780457
31935800  5.777763
31965900  5.777170
31996000  5.777997
32026100  5.778205
32056200  5.781171
32086200  5.780980
32116300  5.780560
32146400  5.781996
32176500  5.783807
32206600  5.781038
32236700  5.779750
32266800  5.779251
32296900  5.778496
32327000  5.776083
32357000  5.780638
32387100  5.779421
32417200  5.780861
32447300  5.781891
32477400  5.781115
32507500  5.777852
32537600  5.777234
32567700  5.779756
32597800  5.775695
32627900  5.778980
32657900  5.784459
32688000  5.779266
32718100  5.780353
32748200  5.779856
32778300  5.776510
32808400  5.776495
32838500  5.778666
32868600  5.779446
32898700  5.779664
32928700  5.783508
32958800  5.782309
32988900  5.779492
33019000  5.781126
33049100  5.781202
33079200  5.777852
33109300  5.777905
33139400  5.778773
33169500  5.777209
33199600  5.780851
33229600  5.779574
33259700  5.780590
33289800  5.783071
33319900  5.781618
33350000  5.778500
33380100  5.777497
33410200  5.780195
33440300  5.778409
33470400  5.780150
33500500  5.784222
33530500  5.781471
33560600  5.780573
33590700  5.782837
33620800  5.779038
33650900  5.779176
33681000  5.779566
33711100  5.779711
33741200  5.778416
33771300  5.778858
33801300  5.781413
33831400  5.783105
33861500  5.781898
33891600  5.782911
33921700  5.778637
33951800  5.778465
33981900  5.778988
34012000  5.780150
34042100  5.779557
34072200  5.783180
34102200  5.781437
34132300  5.780734
34162400  5.781835
34192500  5.780676
34222600  5.778759
34252700  5.778560
34282800  5.779626
34312900  5.774601
34343000  5.778621
34373000  5.780509
34403100  5.781704
34433200  5.780157
34463300  5.782890
34493400  5.779163
34523500  5.778642
34553600  5.777685
34583700  5.780593
34613800  5.778727
34643900  5.779238
34673900  5.781069
34704000  5.781950
34734100  5.782649
34764200  5.781275
34794300  5.776855
34824400  5.779420
34854500  5.777589
34884600  5.778400
34914700  5.781790
34944700  5.784931
34974800  5.780574
35004900  5.780197
35035000  5.780773
35065100  5.778818
35095200  5.778168
35125300  5.777390
35155400  5.778966
35185500  5.773770
35215600  5.777977
35245600  5.779020
35275700  5.778195
35305800  5.780057
35335900  5.778790
35366000  5.776943
35396100  5.775909
35426200  5.778246
35456300  5.778077
35486400  5.777639
35516500  5.777231
35546500  5.779796
35576600  5.779741
35606700  5.780527
35636800  5.781191
35666900  5.777139
35697000  5.775830
35727100  5.777535
35757200  5.777589
35787300  5.779258
35817300  5.777553
35847400  5.780642
35877500  5.778556
35907600  5.781114
35937700  5.780238
35967800  5.775379
35997900  5.776623
36028000  5.776827
36058100  5.778603
36088200  5.778767
36118200  5.778496
36148300  5.780835
36178400  5.779309
36208500  5.779562
36238600  5.779461
36268700  5.776298
36298800  5.776896
36328900  5.777262
36359000  5.777897
36389000  5.778700
36419100  5.779091
36449200  5.777505
36479300  5.779250
36509400  5.779527
36539500  5.779856
36569600  5.776804
36599700  5.776519
36629800  5.778260
36659900  5.775953
36689900  5.780616
36720000  5.778099
36750100  5.779631
36780200  5.780045
36810300  5.781941
36840400  5.780184
36870500  5.775482
36900600  5.776421
36930700  5.777228
36960700  5.778521
36990800  5.777091
37020900  5.778462
37051000  5.777829
37081100  5.780386
37111200  5.779752
37141300  5.780364
37171400  5.774503
37201500  5.775362
37231600  5.778101
37261600  5.776208
37291700  5.777916
37321800  5.778605
37351900  5.779591
37382000  5.777472
37412100  5.778577
37442200  5.780005
37472300  5.776284
37502400  5.775402
37532500  5.776861
37562500  5.777031
37592600  5.777857
37622700  5.777539
37652800  5.780894
37682900  5.777940
37713000  5.780080
37743100  5.779943
37773200  5.777332
37803300  5.776676
37833300  5.777465
37863400  5.776423
37893500  5.775217
37923600  5.776997
37953700  5.778911
37983800  5.777865
38013900  5.780338
38044000  5.778956
38074100  5.775321
38104200  5.774349
38134200  5.775371
38164300  5.775660
38194400  5.774913
38224500  5.776545
38254600  5.779989
38284700  5.776263
38314800  5.778479
38344900  5.778718
38375000  5.777705
38405000  5.774118
38435100  5.777360
38465200  5.777290
38495300  5.776240
38525400  5.778598
38555500  5.779330
38585600  5.778708
38615700  5.776896
38645800  5.780319
38675900  5.777955
38705900  5.775690
38736000  5.776432
38766100  5.776792
38796200  5.776068
38826300  5.776852
38856400  5.776528
38886500  5.779490
38916600  5.776399
38946700  5.777207
38976700  5.779947
39006800  5.777351
39036900  5.774474
39067000  5.775199
39097100  5.777235
39127200  5.774741
39157300  5.778840
39187400  5.780464
39217500  5.778784
39247600  5.778356
39277600  5.779025
39307700  5.780323
39337800  5.777062
39367900  5.774175
39398000  5.775439
39428100  5.777483
39458200  5.777430
39488300  5.779213
39518400  5.778159
39548500  5.779975
39578500  5.779983
39608600  5.779222
39638700  5.779034
39668800  5.776063
39698900  5.775271
39729000  5.777382
39759100  5.774926
39789200  5.778198
39819300  5.782854
39849300  5.779293
39879400  5.779183
39909500  5.778049
39939600  5.780358
39969700  5.775877
39999800  5.774818
40029900  5.775030
40060000  5.777845
40090100  5.777567
40120200  5.779230
40150200  5.778792
40180300  5.778222
40210400  5.779340
40240500  5.779259
40270600  5.779020
40300700  5.775033
40330800  5.774942
40360900  5.777262
40391000  5.775362
40421000  5.777706
40451100  5.779957
40481200  5.778227
40511300  5.779097
40541400  5.780649
40571500  5.779478
40601600  5.776693
40631700  5.777820
40661800  5.775102
40691900  5.775836
40721900  5.774505
40752000  5.778398
40782100  5.779663
40812200  5.779758
40842300  5.778985
40872400  5.778980
40902500  5.779478
40932600  5.774306
40962700  5.774638
40992700  5.778553
41022800  5.775633
41052900  5.779088
41083000  5.777986
41113100  5.778024
41143200  5.778511
41173300  5.777980
41203400  5.778260
41233500  5.776582
41263600  5.775113
41293600  5.775840
41323700  5.777326
41353800  5.776032
41383900  5.780066
41414000  5.781804
41444100  5.778111
41474200  5.777662
41504300  5.781661
41534400  5.778713
41564400  5.776342
41594500  5.775236
41624600  5.778761
41654700  5.779070
41684800  5.772710
41714900  5.777261
41745000  5.782417
41775100  5.778249
41805200  5.778703
41835300  5.780099
41865300  5.780419
41895400  5.778096
41925500  5.775953
41955600  5.777175
41985700  5.777216
42015800  5.775376
42045900  5.776405
42076000  5.780401
42106100  5.778529
42136200  5.780394
42166200  5.778632
42196300  5.776632
42226400  5.775036
42256500  5.775333
42286600  5.776808
42316700  5.775715
42346800  5.778469
42376900  5.778307
42407000  5.777958
42437000  5.779878
42467100  5.778470
42497200  5.779257
42527300  5.779459
42557400  5.775436
42587500  5.773843
42617600  5.775344
42647700  5.777088
42677800  5.777321
42707900  5.776262
42737900  5.780568
42768000  5.778371
42798100  5.777548
42828200  5.778352
42858300  5.777741
42888400  5.773609
42918500  5.775049
42948600  5.775982
42978700  5.776003
43008700  5.775061
43038800  5.777489
43068900  5.777977
43099000  5.776584
43129100  5.778596
43159200  5.779569
43189300  5.776824
43219400  5.775778
43249500  5.775241
43279600  5.775992
43309600  5.776361
43339700  5.777755
43369800  5.778154
43399900  5.777872
43430000  5.777318
43460100  5.778641
43490200  5.780165
43520300  5.780269
43550400  5.776392
43580400  5.775854
43610500  5.775820
43640600  5.775804
43670700  5.776108
43700800  5.778213
43730900  5.781727
43761000  5.778476
43791100  5.776776
43821200  5.779107
43851300  5.778507
43881300  5.775070
43911400  5.774921
43941500  5.778099
43971600  5.776245
44001700  5.772151
44031800  5.778310
44061900  5.781256
44092000  5.776592
44122100  5.779235
44152200  5.779235
44182200  5.778009
44212300  5.774876
44242400  5.774472
44272500  5.775475
44302600  5.775423
44332700  5.774101
44362800  5.776143
44392900  5.778130
44423000  5.777113
44453000  5.775330
44483100  5.776799
44513200  5.778651
44543300  5.775224
44573400  5.775857
44603500  5.776939
44633600  5.776759
44663700  5.775865
44693800  5.776825
44723900  5.777337
44753900  5.778532
44784000  5.776485
44814100  5.778974
44844200  5.777438
44874300  5.776078
44904400  5.773696
44934500  5.773171
44964600  5.774231
44994700  5.774475
45024700  5.774920
45054800  5.775545
45084900  5.777690
45115000  5.777226
45145100  5.775534
45175200  5.778221
45205300  5.776337
45235400  5.772971
45265500  5.773076
45295600  5.775276
45325600  5.774125
45355700  5.769567
45385800  5.775396
45415900  5.777489
45446000  5.775857
45476100  5.776243
45506200  5.777252
45536300  5.775491
45566400  5.774665
45596400  5.772997
45626500  5.773351
45656600  5.774666
45686700  5.775185
45716800  5.776723
45746900  5.775497
45777000  5.776043
45807100  5.775156
45837200  5.776371
45867300  5.776052
45897300  5.776080
45927400  5.772865
45957500  5.773190
45987600  5.774271
46017700  5.773258
46047800  5.771414
46077900  5.775004
46108000  5.776741
46138100  5.774359
46168200  5.775122
46198200  5.775202
46228300  5.777192
46258400  5.773521
46288500  5.771785
46318600  5.773022
46348700  5.772740
46378800  5.774575
46408900  5.775207
46439000  5.774875
46469000  5.776378
46499100  5.777286
46529200  5.778411
46559300  5.778493
46589400  5.776509
46619500  5.772924
46649600  5.774958
46679700  5.773414
46709800  5.776350
46739900  5.771161
46769900  5.775898
46800000  5.780055
46830100  5.775623
46860200  5.775856
46890300  5.776616
46920400  5.777991
46950500  5.773175
46980600  5.772387
47010700  5.773296
47040700  5.772904
47070800  5.775005
47100900  5.776625
47131000  5.775428
47161100  5.777176
47191200  5.775155
47221300  5.775056
47251400  5.776191
47281500  5.778261
47311600  5.773774
47341600  5.772476
47371700  5.775729
47401800  5.773578
47431900  5.774464
47462000  5.776833
47492100  5.775666
47522200  5.776070
47552300  5.774963
47582400  5.776275
47612400  5.776638
47642500  5.777621
47672600  5.773871
47702700  5.772600
47732800  5.773891
47762900  5.773798
47793000  5.769163
47823100  5.773503
47853200  5.776635
47883300  5.775620
47913300  5.774079
47943400  5.775159
47973500  5.776762
48003600  5.773644
48033700  5.771816
48063800  5.771504
48093900  5.772891
48124000  5.774825
48154100  5.773812
48184200  5.774408
48214200  5.778137
48244300  5.774602
48274400  5.776732
48304500  5.776005
48334600  5.774760
48364700  5.773699
48394800  5.772339
48424900  5.771278
48455000  5.774012
48485000  5.772788
48515100  5.774325
48545200  5.774498
48575300  5.777852
48605400  5.776495
48635500  5.775744
48665600  5.777508
48695700  5.776477
48725800  5.771865
48755900  5.771653
48785900  5.773195
48816000  5.773179
48846100  5.771985
48876200  5.772921
48906300  5.774692
48936400  5.775731
48966500  5.773973
48996600  5.774259
49026700  5.775418
49056700  5.774229
49086800  5.770043
49116900  5.771049
49147000  5.772423
49177100  5.772165
49207200  5.772334
49237300  5.773798
49267400  5.774189
49297500  5.775394
49327600  5.774453
49357600  5.774968
49387700  5.776392
49417800  5.775581
49447900  5.771606
49478000  5.772698
49508100  5.773046
49538200  5.772511
49568300  5.774057
49598400  5.776149
49628400  5.774930
49658500  5.774794
49688600  5.774348
49718700  5.774212
49748800  5.775801
49778900  5.774839
49809000  5.770680
49839100  5.772251
49869200  5.772714
49899300  5.772171
49929300  5.772911
49959400  5.773272
49989500  5.774685
50019600  5.776637
50049700  5.774854
50079800  5.774482
50109900  5.775185
50140000  5.775138
50170100  5.770369
50200200  5.770637
50230200  5.772219
50260300  5.772328
50290400  5.771959
50320500  5.773792
50350600  5.771896
50380700  5.776728
50410800  5.775482
50440900  5.775037
50471000  5.774128
50501000  5.775324
50531100  5.771195
50561200  5.772067
50591300  5.772424
50621400  5.773808
50651500  5.772322
50681600  5.773905
50711700  5.773823
50741800  5.777997
50771900  5.773151
50801900  5.773912
50832000  5.775561
50862100  5.774642
50892200  5.772587
50922300  5.770951
50952400  5.769982
50982500  5.771082
51012600  5.771088
51042700  5.770015
51072700  5.772610
51102800  5.776170
51132900  5.774235
51163000  5.774672
51193100  5.775982
51223200  5.774924
51253300  5.773677
51283400  5.772176
51313500  5.771214
51343600  5.771160
51373600  5.773462
51403700  5.771035
51433800  5.774090
51463900  5.774024
51494000  5.774595
51524100  5.773713
51554200  5.775527
51584300  5.776290
51614400  5.776748
51644400  5.771790
51674500  5.772158
51704600  5.772661
51734700  5.772787
51764800  5.772485
51794900  5.774120
51825000  5.773038
51855100  5.773557
51885200  5.773133
51915300  5.774250
51945300  5.775492
51975400  5.775418
52005500  5.772939
52035600  5.772041
52065700  5.773808
52095800  5.773368
52125900  5.772468
52156000  5.773385
52186100  5.773772
52216200  5.778645
52246200  5.774604
52276300  5.772861
52306400  5.773397
52336500  5.774677
52366600  5.773873
52396700  5.771163
52426800  5.772824
52456900  5.773633
52487000  5.772977
52517000  5.771984
52547100  5.773763
52577200  5.773376
52607300  5.773563
52637400  5.774182
52667500  5.775480
52697600  5.776019
52727700  5.775512
52757800  5.772670
52787900  5.772687
52817900  5.771603
52848000  5.773251
52878100  5.772760
52908200  5.773842
52938300  5.774125
52968400  5.778195
52998500  5.773831
53028600  5.774146
53058700  5.775337
53088700  5.774944
53118800  5.774842
53148900  5.770853
53179000  5.771774
53209100  5.772652
53239200  5.772336
53269300  5.770282
53299400  5.773201
53329500  5.773114
53359600  5.773128
53389600  5.772961
53419700  5.773670
53449800  5.774050
53479900  5.774810
53510000  5.771123
53540100  5.770088
53570200  5.771112
53600300  5.770925
53630400  5.772070
53660400  5.770810
53690500  5.773295
53720600  5.777451
53750700  5.773529
53780800  5.773091
53810900  5.774171
53841000  5.773575
53871100  5.773297
53901200  5.769885
53931300  5.770870
53961300  5.770390
53991400  5.772021
54021500  5.771386
54051600  5.773465
54081700  5.772750
54111800  5.774053
54141900  5.773198
54172000  5.773567
54202100  5.774424
54232200  5.774969
54262200  5.772136
54292300  5.771067
54322400  5.772213
54352500  5.773042
54382600  5.771811
54412700  5.769878
54442800  5.771931
54472900  5.772821
54503000  5.772446
54533000  5.773991
54563100  5.773922
54593200  5.774066
54623300  5.774037
54653400  5.769779
54683500  5.770155
54713600  5.771486
54743700  5.772669
54773800  5.771141
54803900  5.771418
54833900  5.772958
54864000  5.776165
54894100  5.773973
54924200  5.772489
54954300  5.773271
54984400  5.772686
55014500  5.774413
55044600  5.770178
55074700  5.770668
55104700  5.772282
55134800  5.771534
55164900  5.771690
55195000  5.773546
55225100  5.773165
55255200  5.775960
55285300  5.773570
55315400  5.772031
55345500  5.773020
55375600  5.773456
55405600  5.772104
55435700  5.771992
55465800  5.772410
55495900  5.772471
55526000  5.771918
55556100  5.772238
55586200  5.773303
55616300  5.773537
55646400  5.774663
55676400  5.773491
55706500  5.773681
55736600  5.774263
55766700  5.773286
55796800  5.772644
55826900  5.771696
55857000  5.771786
55887100  5.773383
55917200  5.772082
55947300  5.772380
55977300  5.774494
56007400  5.773657
56037500  5.773961
56067600  5.774832
56097700  5.774409
56127800  5.774873
56157900  5.774403
56188000  5.773261
56218100  5.770804
56248200  5.770324
56278200  5.770996
56308300  5.772527
56338400  5.768879
56368500  5.773293
56398600  5.773843
56428700  5.773479
56458800  5.774128
56488900  5.774076
56519000  5.775330
56549000  5.774702
56579100  5.772954
56609200  5.771033
56639300  5.770736
56669400  5.771647
56699500  5.771432
56729600  5.770670
56759700  5.773669
56789800  5.772308
56819900  5.773404
56849900  5.773321
56880000  5.775066
56910100  5.773804
56940200  5.772536
56970300  5.773274
57000400  5.769719
57030500  5.770032
57060600  5.773169
57090700  5.772783
57120700  5.770388
57150800  5.773173
57180900  5.773472
57211000  5.773459
57241100  5.772956
57271200  5.773123
57301300  5.775240
57331400  5.774783
57361500  5.771197
57391600  5.770406
57421600  5.770468
57451700  5.770323
57481800  5.771463
57511900  5.770388
57542000  5.772816
57572100  5.773127
57602200  5.775139
57632300  5.773542
57662400  5.772977
57692400  5.773673
57722500  5.773839
57752600  5.772581
57782700  5.770268
57812800  5.769446
57842900  5.771145
57873000  5.770503
57903100  5.770929
57933200  5.770785
57963300  5.770630
57993300  5.775007
58023400  5.772337
58053500  5.772166
58083600  5.773143
58113700  5.772787
58143800  5.772775
58173900  5.769633
58204000  5.769701
58234100  5.771912
58264200  5.771277
58294200  5.771175
58324300  5.771726
58354400  5.771042
58384500  5.774927
58414600  5.771156
58444700  5.770271
58474800  5.773181
58504900  5.771434
58535000  5.771854
58565000  5.771034
58595100  5.768651
58625200  5.769456
58655300  5.770710
58685400  5.771009
58715500  5.767794
58745600  5.770878
58775700  5.771198
58805800  5.771721
58835900  5.771167
58865900  5.771794
58896000  5.771871
58926100  5.771419
58956200  5.770163
58986300  5.767785
59016400  5.767218
59046500  5.768104
59076600  5.769174
59106700  5.766948
59136700  5.769565
59166800  5.769193
59196900  5.770411
59227000  5.770300
59257100  5.769269
59287200  5.770216
59317300  5.771381
59347400  5.769660
59377500  5.768499
59407600  5.768147
59437600  5.767932
59467700  5.768571
59497800  5.767903
59527900  5.767640
59558000  5.769912
59588100  5.773132
59618200  5.771391
59648300  5.771315
59678400  5.771375
59708400  5.772166
59738500  5.771679
59768600  5.768504
59798700  5.769186
59828800  5.768360
59858900  5.769240
59889000  5.769787
59919100  5.767285
59949200  5.769501
59979300  5.769574
60009300  5.770640
60039400  5.770656
60069500  5.770607
60099600  5.771180
60129700  5.770628
60159800  5.770295
60189900  5.768007
60220000  5.767372
60250100  5.769177


==> data/ht_log_r0_p7.dat <==
4  0.0
4  0.0
27  7.877443
27  10.87789
27  5.835501
32  7.784269
32  4.564299
32  1.424964
32  1.266635
108  1.139971
108  3.828288
108  4.101207
108  3.215193
108  3.567527
243  2.414657
243  4.413540
243  3.179570
243  3.962191
256  3.337734
256  4.812109
256  4.582961
256  4.021472
256  4.310759
256  4.131144
256  4.684714
432  4.902262
432  5.199324
432  5.594960
432  6.209294
432  6.550273
432  6.808161
500  6.989090
500  7.789014
500  7.371390
675  7.372898
675  7.387403
675  6.936735
864  7.238606
864  7.244148
864  8.019537
864  7.823939
972  8.170135
972  8.603125
972  8.868615
972  7.816560
972  7.016206
972  7.483940
972  6.523696
972  7.178473
972  7.615964
972  8.231910
1323  8.604266
1323  7.898998
1372  6.348349
1372  7.392102
1728  8.478461
1728  7.528062
1728  7.457304
2048  7.988335
2048  8.143134
2048  7.773080
2187  7.583531
2700  7.191874
2700  7.270194
2700  6.958862
2916  6.855385
2916  6.925595
3267  7.320956
3267  7.122181
3267  7.565901
3888  7.155309
4000  7.268900
4000  7.076380
4563  7.256102
4563  6.707312
4563  7.164644
4563  7.189376
5292  7.173521
5292  6.985733
5324  6.807525
5324  6.413919
5324  6.712923
5324  6.611892
6075  7.273402
6075  7.266532
6075  7.743669
6912  7.659229
6912  7.709284
6912  7.310382
6912  7.373385
6912  7.354159
7803  7.365223
7803  7.779721
8748  7.771109
8748  7.597293
8788  7.639288
8788  7.428578
9747  7.317067
10800  7.245291
10800  7.450309
10800  7.282243
10976  7.453160
10976  7.995210
10976  8.230710
11907  8.182126
13068  8.001044
13068  8.050832
13500  8.411766
13500  8.630687
14283  8.703848
14283  8.397845
15552  8.251523
15552  8.202646
16384  8.088153
16384  8.045970
16384  8.005977
19652  7.694187
21168  8.003554
23328  7.360874
25947  7.362404
27436  7.480756
31212  7.270662
32000  7.173661
34992  7.207223
37044  7.700615
45387  7.328701
375948  6.312137
780448  6.264043
1236492  6.427815
1714608  6.241432
2208492  6.165857
2730348  6.311899
3307500  6.418076
3878307  6.484479
4428675  6.345344
5038848  6.360939
13764492  6.283460
23503203  6.127707
33989868  6.147009
45209772  6.144058
56767500  6.096695
68694048  6.086522
81369792  6.088964
93912075  6.077245
106923596  6.090276
120320924  6.111314
133544992  6.124945
147704148  6.112881
161414428  6.126724
175705227  6.122901
189751712  6.092748
204259244  6.111443
219307500  6.117472
233644288  6.126520
248703075  6.114607
263757056  6.093937
279738112  6.089968
294564843  6.088722
310469787  6.098826
326229552  6.098361
341994987  6.117020
357542667  6.116685
374306656  6.118433
389880000  6.103218
406678347  6.118319
422975628  6.124136
439608956  6.128065
456086700  6.120134
472658112  6.126659
489065472  6.107592
506024032  6.106527
523195308  6.112892
540022788  6.113945
557248923  6.126761
575052075  6.107012
592143556  6.116778
609093216  6.124305
626363276  6.127325
643956736  6.119614
661876596  6.127738
680125856  6.131086
697870512  6.126143
714995532  6.129376
733001728  6.132725
751576752  6.124290
768768192  6.131897
788195043  6.132701
804920224  6.120393
824191875  6.134321
842579500  6.127775
860077872  6.135544
879077772  6.134882
898285248  6.125412
916883712  6.131137
934979584  6.127938
953312000  6.125029
971882496  6.128745
990692608  6.118821
1009743872  6.127058
1029037824  6.115028
1048576000  6.118256
1068230700  6.112889
1086651072  6.117873
1104883443  6.119135
1124045500  6.109078
1144764716  6.114461
1163679075  6.109874
1181829312  6.114180
1203001875  6.110641
1221455052  6.118740
1241154932  6.113268
1261365075  6.120158
1280054016  6.111697
1300791987  6.120691
1319757484  6.116277
1339684272  6.120766
1360273568  6.118376
1378763532  6.121070
1400068827  6.113274
1419579648  6.127067
1439224227  6.115817
1460195532  6.122640
1480584928  6.117770
1499221444  6.123474
1519965243  6.117438
1541106675  6.111376
1561983372  6.119531
1581787616  6.116871
1601262212  6.125856
1620896000  6.122618
1641416643  6.127607
1662112332  6.120883
1682937675  6.130373
1703892672  6.128574
1724545728  6.124175
1745323200  6.132487
1766225088  6.128680
1786372812  6.132584
1807518348  6.127751
1827899568  6.135004
1848395052  6.128464
1869154304  6.126908
1890916556  6.134004
1912847072  6.129450
1934718075  6.134213
1955342700  6.130520
1976076675  6.126128
1995527043  6.127940
2017433344  6.120862
2040329596  6.130182
2061049563  6.129427
2080912707  6.123772
2102231772  6.130695
2125713483  6.128230
2145885075  6.134088
2165668272  6.132661
2189373728  6.127391
2209901643  6.131047
2229977088  6.127082
2254239904  6.120602
2274363468  6.128805
2295424764  6.125653
2319187248  6.132987
2338746723  6.127551
2362358876  6.124720
2382675372  6.130451
2404846336  6.127239
2427012747  6.123538
2447840196  6.128765
2470725612  6.126910
2491343456  6.131754
2514828627  6.128225
2535359116  6.124029
2558270412  6.130425
2579890176  6.127873
2602084203  6.125190
2624939636  6.131001
2645735427  6.129305
2670381675  6.126128
2688885504  6.134862
2713516875  6.132714
2735191364  6.128502
2756997675  6.132595
2781607500  6.129602
2800908288  6.125257
2824523568  6.134367
2848487828  6.129480
2867669500  6.126035
2891189808  6.129946
2915828928  6.127028
2935483232  6.124270
2958633648  6.128418
2982990267  6.125472
3004357716  6.122728
3025140075  6.129604
3049768368  6.125971
3073920300  6.124361
3094482528  6.128351
3115545228  6.122211
3139955712  6.121748
3163876875  6.129377
3186391932  6.126520
3207060356  6.121342
3229685163  6.127853
3253352283  6.125293
3278295747  6.124584
3301174688  6.123710
3322336000  6.130861
3344075307  6.126700
3367554048  6.121791
3391720128  6.129367
3415972608  6.124569
3440311488  6.123949
3462092708  6.127821
3483935500  6.124365
3505869972  6.122580
3528646848  6.129206
3552763707  6.126158
3576341187  6.122766
3599996643  6.120393
3623730075  6.127967
3647541483  6.127145
3672060588  6.125005
3694766508  6.131485
3718809792  6.130530
3741765408  6.126871
3764768000  6.127649
3787864672  6.130251
3811055616  6.128591
3834341024  6.126251
3857721088  6.133258
3881196000  6.130236
3904765952  6.127733
3928431136  6.127410
3952191744  6.130346
3976047968  6.128384
4000000000  6.122035
4024048032  6.129311
4048192256  6.125704
4072432864  6.123156
4096129203  6.120541
4119441408  6.126841
4142819763  6.125564
4166264268  6.123779
4189102272  6.130239
4212677187  6.127402
4236318252  6.126330
4259347200  6.125108
4282438572  6.129490
4307562500  6.128647
4332826732  6.125897
4358189556  6.125980
4382993187  6.129598
4405727052  6.127225
4429211328  6.126352
4452064587  6.132357
4474976652  6.132349
4499456000  6.130680
4525464352  6.128270
4551572736  6.133535
4574941803  6.131438
4597462827  6.131214
4620039147  6.128820
4643742604  6.135333
4670303508  6.133200
4696642467  6.131894
4719460707  6.128835
4742334243  6.135924
4765263075  6.133775
4791081312  6.132710
4818200576  6.132311
4841609787  6.136091
4864052268  6.134461
4886546643  6.132242
4913923644  6.136808
4940452683  6.137664
4963122828  6.134834
4985111088  6.132258
5010906208  6.134619
5038081200  6.136677
5060973987  6.134104
5083177707  6.131199
5109156500  6.135679
5136664923  6.136565
5159033883  6.133585
5181451443  6.131696
5208682752  6.134415
5233948083  6.134020
5256527643  6.133745
5280558692  6.131101
5309493196  6.128863
5332143843  6.134820
5354173548  6.133094
5382291456  6.134842
5407535808  6.132019
5429720547  6.139433
5455752116  6.136918
5482687500  6.135042
5504254668  6.133137
5529878176  6.140048
5557583043  6.139045
5579296875  6.135469
5604672636  6.132898
5632206723  6.135907
5654847168  6.135801
5680138496  6.133445
5707328067  6.133009
5729332203  6.139118
5756278756  6.136777
5782156812  6.134346
5803512867  6.132283
5833096416  6.132302
5856677568  6.137495
5879513412  6.133891
5909285772  6.134293
5930074800  6.131864
5957421152  6.138728
5983010892  6.137324
6004734363  6.134572
6036014092  6.134467
6056384283  6.138569
6083500000  6.137337
6109067628  6.135668
6131234308  6.133018
6161979123  6.132432
6183207603  6.139328
6211345248  6.138324
6235617843  6.134592
6259745124  6.132973
6287425200  6.137994
6308395776  6.136324
6339446883  6.133791
6360149808  6.133377
6390039236  6.131786
6412470867  6.137274
6439361792  6.136039
6464170683  6.134139
6488937500  6.132787
6516916992  6.137649
6538767008  6.137221
6568193043  6.136174
6589265868  6.133644
6621361200  6.132982
6640825203  6.136940
6672891424  6.136172
6693435675  6.134481
6723657076  6.132767
6744546675  6.139893
6774679552  6.138086
6796708812  6.135687
6825959500  6.134500
6848211852  6.132217
6877497568  6.137821
6899046075  6.136108
6929294404  6.134887
6950934675  6.132680
6981350656  6.131682
7002148032  6.136673
7033666972  6.135027
7054422192  6.132677
7085005227  6.131501
7105138668  6.137017
7135831323  6.137175
7156915947  6.136160
7187720112  6.134593
7209941252  6.132299
7238912652  6.137646
7263392000  6.137312
7290286848  6.135858
7317106268  6.133961
7340952267  6.132723
7371084704  6.137776
7391793132  6.135928
7422202800  6.135415
7443468000  6.133589
7474222188  6.132938
7498065348  6.138419
7525521675  6.135789
7552929024  6.133604
7576092027  6.130158
7606878075  6.129643
7626496000  6.133846
7657720587  6.131546
7681983628  6.131599
7707820032  6.129103
7737739744  6.130159
7758998208  6.135387
7790153292  6.132184
7812500000  6.131082
7840683387  6.130012
7868885108  6.128785
7890453675  6.134182
7921871307  6.131986
7944486372  6.129469
7971898203  6.127816
8001504000  6.127448
8022082563  6.131707
8052828300  6.130741
8077950976  6.129238
8103266352  6.128455
8134167123  6.126668
8154883328  6.131123
8183918700  6.130725
8212902044  6.130487
8234764992  6.128362
8264970432  6.127883
8290687500  6.133470
8315119827  6.131358
8346421548  6.130492
8368962556  6.127909
8395864812  6.126543
8427318003  6.131725
8447728748  6.130763
8476043148  6.128762
8507126624  6.129049
8526987612  6.126861
8556602508  6.131449
8586756000  6.131108
8606740684  6.129646
8637542892  6.127258
8666880736  6.126002
8686989500  6.131425
8717893947  6.130924
8747502368  6.129871
8767735596  6.129123
8798617008  6.127830
8828622432  6.127519
8848980508  6.131917
8877753603  6.130677
8908134192  6.129345
8930725772  6.128130
8957244492  6.125871
8988745932  6.131658
9012972924  6.131766
9038077632  6.130025
9068731083  6.128270
9095723500  6.127021
9117289152  6.132585
9148076523  6.132149
9178915788  6.130834
9199872000  6.130074
9227767563  6.128501
9258740748  6.127209
9283760896  6.131292
9307804203  6.131476
9337907043  6.129641
9368158208  6.128068
9389337156  6.126205
9416401875  6.132792
9448699923  6.131478
9474372148  6.129163
9496237932  6.128319
9527658075  6.127607
9558114075  6.126219
9581385888  6.131377
9605926188  6.129509
9637527123  6.128890
9667574752  6.128397
9689202428  6.127969
9715219947  6.133325
9745974027  6.131552
9776035692  6.131215
9797824768  6.130556
9825131952  6.128420
9856059372  6.127540
9885304832  6.132782
9907255908  6.131496
9933590547  6.130671
9964688067  6.129546
9994795200  6.127278
10017498848  6.131132
10042644492  6.131592
10073912112  6.131259
10104183675  6.131277
10128556588  6.129579
10152293787  6.128451
10181634147  6.133600
10213117227  6.132331
10240432128  6.131733
10262905636  6.130776
10290983283  6.128598
10321579008  6.126848
10351162800  6.131771
10375766496  6.131192
10398796875  6.129233
10430613675  6.128611
10460353203  6.127922
10489451756  6.127028
10512288000  6.132002
10538087472  6.131604
10569048075  6.130032
10598984163  6.129711
10626966500  6.128250
10650001824  6.131895
10677230892  6.132053
10707319692  6.130797
10737450828  6.128899
10765677884  6.129074
10788913152  6.126385
10814044563  6.130491
10845407628  6.129340
10875732300  6.128183
10905591092  6.127103
10929027168  6.126777
10952816787  6.124190
10984380300  6.130029
11013807843  6.129389
11045459052  6.128547
11070349056  6.127753
11094020500  6.126058
11120949675  6.124260
11150559468  6.129134
11181307500  6.128572
11212097868  6.126876
11236758124  6.126291
11260666112  6.125141
11288154843  6.123964
11317986252  6.129186
11348964108  6.128074
11379984300  6.127331
11404826528  6.125778
11428972236  6.124664
11455495308  6.123518
11485546875  6.129461
11515637808  6.129114
11545768107  6.127148
11574562500  6.125124
11598947104  6.125108
11623365932  6.123959
11652095052  6.128291
11682403227  6.128033
11713875507  6.128059
11744263872  6.127233
11770598948  6.126820
11795258016  6.125906
11819951500  6.130348
11849236227  6.130228
11879799552  6.129348
11910402243  6.128443
11942179947  6.127986
11968836484  6.126042
11993771552  6.129553
12018741228  6.129585
12045749868  6.129109
12076565427  6.128184
12107420352  6.127588
12137169708  6.126219
12166955568  6.124313
12194500000  6.129308
12219747404  6.128951
12245029632  6.127347
12273796107  6.125875
12303749043  6.125185
12333738483  6.123782
12362608908  6.128192
12393826875  6.127996
12422982316  6.127166
12448544000  6.126670
12474140724  6.125480
12499772512  6.124515
12527233200  6.130335
12557493612  6.129132
12587790528  6.129071
12619291347  6.128147
12649662675  6.126234
12678900300  6.125548
12706092000  6.125458
12732040444  6.130357
12758024192  6.129992
12784043268  6.128372
12813828075  6.127623
12843254700  6.126288
12873894192  6.124751
12902209200  6.129244
12932918892  6.128216
12964848363  6.127329
12993470564  6.126859
13019808672  6.125710
13046182348  6.125153
13072591616  6.127939
13099036500  6.129271
13127467500  6.128221
13157251875  6.127195
13187070000  6.126392
13216921875  6.125151
13248003627  6.123960
13276726875  6.129009
13306680000  6.127614
13337867052  6.127342
13365449500  6.126598
13392287744  6.125721
13419161892  6.124670
13446071968  6.127290
13473017996  6.129116
13500386667  6.128795
13529382075  6.128216
13559618700  6.127645
13588677612  6.127047
13618980387  6.125139
13649316912  6.130573
13679687187  6.130773
13708874403  6.129958
13738092723  6.128093
13768561548  6.127855
13799064123  6.126803
13826598912  6.126278
13854050788  6.130755
13881538976  6.130091
13909063500  6.129073
13936624384  6.128284
13964221652  6.127548
13991855328  6.126044
14019525436  6.130128
14047232000  6.129753
14077572012  6.129022
14107180428  6.128281
14136819948  6.127397
14166490572  6.126409
14196192300  6.124777
14225925132  6.129455
14255689068  6.128315
14284242027  6.127176
14315310252  6.126731
14345167500  6.126727
14373809883  6.126042
14403728043  6.124605
14432428800  6.129420
14462407872  6.128918
14492418048  6.128209
14522459328  6.127073
14551278075  6.126044
14580615276  6.125123
14609056000  6.124503
14637533684  6.128769
14666048352  6.128424
14694600028  6.127787
14723188736  6.127624
14751814500  6.126855
14780477344  6.125200
14809177292  6.129034
14837914368  6.130312
14866688596  6.129258
14895500000  6.128054
14924348604  6.127738
14953234432  6.126016
14982157508  6.125622
15011117856  6.128145
15040115500  6.129684
15069150464  6.129069
15098222772  6.128211
15127332448  6.127720
15156479516  6.127198
15185664000  6.126057
15214885924  6.128292
15244145312  6.129240
15273442188  6.128851
15302776576  6.128033
15332148500  6.127698
15361557984  6.126929
15391005052  6.126233
15420489728  6.128917
15450012036  6.129657
15479572000  6.129459
15509169644  6.128656
15538804992  6.128192
15568478068  6.126651
15598188896  6.126452
15627937500  6.129689
15657723904  6.131097
15687548132  6.130661
15717410208  6.129377
15747310156  6.128021
15777248000  6.127204
15807223764  6.126442
15837237472  6.126849
15867289148  6.129153
15897378816  6.128038
15927506500  6.126830
15957672224  6.126114
15987876012  6.125783
16018117888  6.125472
16048378800  6.124840
16077355308  6.129443
16107676875  6.129599
16136706843  6.128186
16165762947  6.126478
16193522700  6.126387
16223953563  6.126075
16253088075  6.125570
16280922672  6.129276
16310108268  6.128806
16340648427  6.128507
16368557868  6.127772
16397821872  6.127182
16427112012  6.126319
16456428288  6.124993
16484436387  6.129936
16513803747  6.129126
16543197243  6.128454
16572616875  6.127987
16602062643  6.127628
16630990848  6.126388
16662038116  6.125159
16693124000  6.129696
16724248524  6.130817
16755411712  6.129444
16786613588  6.128888
16817854176  6.128067
16849133500  6.127100
16880451584  6.126673
16910118252  6.125147
16938509643  6.130223
16966924848  6.129558
16996718700  6.128434
17025182667  6.127485
17053670448  6.126926
17083540332  6.125954
17112076875  6.125122
17139276675  6.129116
17169221403  6.128630
17197829388  6.128050
17227515532  6.127127
17259300608  6.126998
17291124756  6.125990
17322988000  6.125294
17354890364  6.127266
17386831872  6.129016
17418812548  6.127552
17448135507  6.126978
17476974828  6.126152
17505837963  6.125683
17534724912  6.124413
17562258432  6.123391
17589813552  6.128476
17620149132  6.127829
17649130203  6.127109
17676753363  6.126186
17708405152  6.125363
17740778828  6.124537
17773191936  6.123868
17805644500  6.124459
17838136544  6.127676
17869331052  6.127207
17897125932  6.126474
17924942412  6.125659
17954172963  6.124809
17983427328  6.124659
18011310768  6.124274
18039215808  6.128716
18067142448  6.127409
18099497056  6.126799
18132345500  6.126021
18165233664  6.125524
18198161572  6.124741
18230946075  6.123661
18260424972  6.123276
18288522252  6.127780
18316641132  6.127651
18346189203  6.127131
18374352363  6.126496
18402537123  6.125877
18430743483  6.125015
18463018500  6.124212
18496305184  6.126390
18529631852  6.129325
18562998528  6.127934
18591932187  6.127204
18620283267  6.126460
18650075148  6.126653
18678470508  6.125483
18706887468  6.124803
18733903587  6.129002
18764040096  6.128631
18797687500  6.127893
18831375104  6.126585
18865102932  6.126054
18894981132  6.124497
18923562252  6.124423
18952164972  6.123639
18979357563  6.128431
19008002403  6.127490
19036668843  6.126930
19068315948  6.126038
19102326016  6.124177
19136376500  6.123952
19170467424  6.123617
19199040012  6.122975
19226409075  6.126553
19255239675  6.126030
19284091875  6.125899
19311521472  6.126250
19341529484  6.124930
19375863552  6.123613
19410238228  6.122521
19444653536  6.121859
19473607872  6.126964
19501171875  6.126136
19528755372  6.125435
19557811692  6.124844
19585435203  6.124373
19617340396  6.123435
19652000000  6.122855
19686700404  6.123292
19718007552  6.126853
19745743923  6.126373
19773499788  6.125656
19801275147  6.124765
19830533427  6.124912
19860815264  6.124495
19895760972  6.124357
19930747648  6.125120
19962462987  6.127875
19990370700  6.127632
20019768300  6.127514
20046244608  6.126630
20075683248  6.125627
20106296388  6.124778
20141529376  6.123628
20176803500  6.124764
20208424428  6.128075
20236503483  6.127166
20263122675  6.126424
20291239692  6.126404
20319376203  6.125374
20353792000  6.124714
20389313444  6.123453
20424690432  6.122678
20452919283  6.127512
20479680387  6.126231
20507947200  6.126583
20536233507  6.126014
20567540704  6.125517
20603310332  6.124696
20639121408  6.123748
20668992048  6.123306
20694399075  6.127047
20724309675  6.126579
20751247683  6.125949
20782780672  6.124844
20818799348  6.124845
20854859616  6.124125
20883196467  6.123945
20911740300  6.123481
20937296043  6.127501
20965876812  6.126772
20999517088  6.125942
21035785676  6.125594
21071342592  6.125303
21100014675  6.123902
21127195683  6.123061
21154394187  6.121951
21181277628  6.126349
21217755136  6.125722
21254274500  6.125187
21286100268  6.124284
21313400832  6.123189
21340718892  6.122571
21368054448  6.120818
21400770996  6.120425
21437500000  6.121784
21473002827  6.125061
21500422947  6.124873
21527860563  6.124399
21555315675  6.123944
21584836256  6.123471
21621775500  6.122540
21658756864  6.121921
21688262028  6.121375
21715819200  6.125812
21741861483  6.125566
21769953916  6.124228
21807104000  6.123645
21844296324  6.122999
21873843963  6.122779
21903056748  6.122023
21929211027  6.121402
21956126976  6.125061
21993488500  6.125173
22030892384  6.124554
22061760075  6.124121
22088008908  6.123255
22115818800  6.122213
22143358436  6.121316
22180932000  6.121327
22218548044  6.120760
22247379675  6.124427
22273738668  6.122880
22300113267  6.123105
22331651296  6.122125
22369437500  6.121879
22407266304  6.120900
22433776875  6.120219
22461803523  6.119715
22488289200  6.123676
22521008556  6.123292
22559008000  6.123364
22592825883  6.122519
22619388672  6.122209
22647530988  6.121854
22674125907  6.121324
22711433216  6.120364
22749646500  6.120069
22777524675  6.124420
22805765163  6.123607
22832452800  6.122651
22864543488  6.122323
22902928276  6.122502
22936211532  6.121730
22962975363  6.121097
22989754800  6.120512
23018340352  6.123268
23056897028  6.122757
23095449243  6.122187
23122305792  6.122129
23149177947  6.121782
23176065708  6.121264
23211554292  6.120709
23250326368  6.119792
23280601392  6.119439
23305978800  6.123491
23332957443  6.122872
23366901604  6.122418
23405846432  6.122347
23439436992  6.121594
23464900800  6.120878
23491971243  6.120210
23522940500  6.120492
23562058464  6.121288
23595619788  6.124003
23622765507  6.123774
23648328675  6.123236
23679672516  6.122076
23718964000  6.121598
23753922867  6.121680
23779556883  6.120644
23805204723  6.119429
23837099188  6.122757
23876564576  6.123560
23909541228  6.123247
23936866875  6.122768
23964208128  6.122087
23995222052  6.121758
24034861728  6.121411
24068892123  6.121148
24094695483  6.120618
24120512667  6.124738
24154042644  6.124611
24193856992  6.124332
24225537132  6.123865
24251424300  6.123215
24277325292  6.122312
24313562500  6.121373
24353551904  6.121156
24381067500  6.120776
24407037612  6.124443
24433662208  6.123837
24473783156  6.123878
24512683347  6.123216
24538723443  6.122578
24564777363  6.121927
24594409472  6.121685
24634706148  6.120859
24667499052  6.119804
24693621228  6.124430
24719757228  6.123483
24755860224  6.123400
24796333012  6.122860
24826076883  6.122092
24852282867  6.121695
24878502675  6.121911
24918016000  6.120637
24955603308  6.120425
24981877548  6.124300
25009809075  6.123958
25040096428  6.123092
25080878336  6.122726
25111809243  6.122332
25138165563  6.121694
25164535707  6.121520
25203489692  6.120435
25242077952  6.119716
25266850587  6.124060
25293288123  6.123804
25326500000  6.123764
25367592204  6.123228
25397520300  6.123435
25424026092  6.122335
25449909908  6.121678
25491135456  6.120859
25526866608  6.120743
25553439792  6.125084
25578364707  6.124153
25615079172  6.124432
25656482848  6.123300
25683182028  6.122236
25708170123  6.122372
25739424000  6.121475
25780961524  6.121404
25811583147  6.121088
25836633612  6.124643
25864170588  6.124659
25905842176  6.123677
25941978243  6.122926
25967091888  6.122316
25993893168  6.121970
26031125452  6.121145
26071023852  6.120985
26096199867  6.120458
26121388032  6.124219
26156812000  6.124290
26198797244  6.123836
26227311003  6.123176
26250878547  6.122507
26282902468  6.121954
26325022496  6.121271
26355376323  6.120463
26380689228  6.120565
26409397504  6.123257
26451652532  6.123646
26483753547  6.123054
26510820075  6.122880
26536297756  6.121879
26578688000  6.121891
26614138032  6.121530
26639574867  6.120931
26665023852  6.120745
26706129548  6.122128
26743143168  6.123736
26766941292  6.123133
26792451027  6.122641
26833977824  6.122471
26870756643  6.121962
26896315788  6.121691
26921887083  6.120416
26962233476  6.119896


==> data/ht_log_r0_p79.dat <==
4  0.0
4  0.0
27  11.81616
27  13.83193
27  8.198735
32  6.832279
32  5.856239
32  0.842880
32  0.749227
108  0.674304
108  1.310991
108  2.385629
108  6.766414
108  0.890529
108  5.124868
108  2.393867
108  6.087342
243  9.561799
243  15.21376
243  16.10946
243  21.92015
256  20.20538
256  20.75407
256  19.88931
256  20.33691
256  20.37588
256  18.65791
256  17.99156
256  18.26803
256  21.85219
432  20.81370
432  20.16327
432  19.30564
432  16.94760
432  17.63757
432  18.76373
500  16.55418
500  16.83411
500  13.83427
500  11.24485
675  10.77700
675  8.222449
675  9.010276
675  7.769934
675  10.22895
675  12.63126
675  12.36251
675  10.35490
675  11.73060
675  13.02858
675  11.54240
864  14.70899
972  16.48407
972  15.08855
1323  11.78545
1323  12.56660
1323  10.32812
1372  12.14836
1372  8.540763
1728  5.338635
1728  3.564351
1728  4.001332
2048  6.515797
2048  5.523292
2048  6.324591
2187  7.425872
2700  8.242355
2700  9.992846
2700  11.04138
2916  11.31455
2916  9.535795
2916  11.24279
3267  12.87665
3267  12.06102
3267  13.06173
3888  12.11627
3888  12.73841
4000  13.16522
4000  14.83990
4000  13.08703
4563  13.82753
4563  14.30564
4563  15.02693
5292  14.57647
5292  14.32338
5292  15.03364
5292  13.52965
5324  12.67433
5324  12.77722
5324  13.81970
5324  13.88047
6075  13.50678
6912  15.10177
6912  12.71066
6912  13.91287
7803  13.86685
7803  14.19700
8748  14.27456
8748  14.18768
8788  14.02797
8788  14.32859
8788  13.79270
9747  13.10691
10800  12.76473
10800  12.50158
10800  12.38635
10976  12.11385
10976  12.42540
10976  12.36570
11907  13.86754
11907  13.68962
13068  13.72811
13068  13.84241
13500  13.58392
13500  14.01523
13500  14.30116
15552  13.39025
16875  13.48924
19652  15.73621
21168  14.85351
23328  14.23671
24300  13.40417
27436  13.50487
27648  13.06015
31212  11.74096
37044  13.92339
318028  12.78047
657072  11.70494
1037232  11.20882
1431644  10.73014
1853388  10.31479
2287148  10.31975
2730348  9.912827
3217428  9.715869
3696300  9.739724
4191372  9.638703
12706092  9.306697
22358700  9.050033
32848443  8.927496
43823052  8.916441
55296000  8.980341
67317507  8.965255
79610044  9.016692
92507427  8.935397
105316875  8.978039
118503675  8.912812
132228963  8.949701
145700883  8.973049
159826203  8.902239
173644992  8.857245
188183524  8.886374
202612000  8.880642
217311363  8.841533
231842412  8.830898
246577068  8.842936
261803308  8.809398
277690923  8.804730
292428387  8.796358
308276307  8.779202
324168075  8.787142
339692643  8.782065
355384368  8.785503
371838708  8.720553
387626067  8.705583
404585307  8.702048
420616192  8.727073
436861408  8.744119
453519616  8.744934
470596000  8.715868
486999243  8.709086
503185203  8.708296
521295372  8.692324
537314067  8.702984
555043212  8.717402
572222668  8.703126
588791808  8.699791
606113388  8.725516
623895723  8.711907
641408652  8.706660
658630467  8.716527
676449508  8.721931
694964448  8.727060
713051667  8.694303
730080000  8.698826
748596992  8.683223
766464768  8.670308
784491764  8.638236
802850643  8.614697
821516000  8.631634
838875852  8.634293
858250188  8.623665
877024908  8.610994
894594172  8.606715
912670092  8.594217
931604652  8.588148
950733612  8.581165
969733323  8.583091
988594227  8.559093
1007306928  8.542001
1026195075  8.568377
1044586800  8.568942
1063480752  8.570982
1083360092  8.561749
1103502123  8.564443
1121874732  8.568842
1140048108  8.557635
1160470112  8.554531
1180400688  8.556963
1198320588  8.561215
1219284868  8.554032
1238219568  8.550346
1257728000  8.557810
1278028800  8.554363
1296970812  8.558868
1317336075  8.557937
1337021536  8.553415
1356473088  8.556699
1377606123  8.562629
1395654656  8.561983
1416448323  8.552478
1437647643  8.556236
1455977376  8.566366
1476123372  8.571953
1497763008  8.575821
1518013696  8.569331
1536962332  8.565511
1556648523  8.558174
1577217123  8.560450
1598336172  8.567056
1619595675  8.558016
1640153772  8.560887
1660643744  8.566166
1680758996  8.566912
1701036032  8.565838
1721475500  8.565706
1742078048  8.564737
1762844324  8.560078
1783774976  8.559024
1804870652  8.568757
1826132000  8.562307
1847501568  8.552914
1868106348  8.544737
1888373763  8.539438
1908750528  8.535661
1929236643  8.529496
1949832108  8.529255
1972156000  8.541516
1994598675  8.541973
2015072667  8.537847
2035182348  8.542597
2055689604  8.545407
2078873856  8.542579
2100394800  8.547177
2119967667  8.555092
2141549312  8.550112
2164701132  8.544555
2184570675  8.545340
2205472000  8.540651
2229486363  8.531412
2249157483  8.530098
2270654208  8.522708
2293733403  8.525624
2312685675  8.522561
2337108224  8.530346
2357379072  8.527585
2379293284  8.528480
2401481547  8.532919
2421982944  8.529638
2445478803  8.521920
2465180204  8.525666
2489356908  8.523692
2508888064  8.517920
2533102092  8.522084
2553109524  8.516267
2576700747  8.508437
2597847584  8.513741
2620671408  8.499903
2643105244  8.505585
2663941203  8.508361
2688671907  8.508717
2707565292  8.514320
2731953987  8.519316
2753861548  8.521236
2775034188  8.525183
2799724203  8.522134
2819876000  8.522211
2842779267  8.522084
2867211675  8.518579
2886937092  8.511176
2909659347  8.508823
2933813952  8.504779
2955053056  8.508687
2976750000  8.508638
3001180923  8.506260
3024232124  8.504651
3044193988  8.504733
3067585587  8.505965
3091807827  8.503073
3114752000  8.498067
3135109792  8.494481
3158034075  8.490902
3182023872  8.490723
3206104443  8.495359
3227817964  8.495210
3248664948  8.495634
3271753728  8.497541
3295574208  8.500512
3319481088  8.501235
3343587552  8.501332
3364929536  8.500525
3386362144  8.498944
3409294563  8.506254
3433609683  8.506705
3457400112  8.497528
3481272675  8.497442
3505227372  8.495414
3527896316  8.494652
3550014724  8.494589
3572225388  8.490811
3594528500  8.482424
3617476875  8.486630
3641267763  8.482092
3665765808  8.477015
3689083467  8.472096
3712475052  8.473396
3735940563  8.466269
3760117227  8.465958
3783732588  8.464812
3807421875  8.464471
3831185088  8.467146
3855022227  8.467489
3878286075  8.465616
3902269068  8.465458
3925674828  8.465443
3949150572  8.456854
3972696300  8.457216
3996312012  8.452405
4019997708  8.453082
4043092563  8.453024
4066253568  8.454441
4089480723  8.453149
4112774028  8.455012
4136133483  8.460317
4159559088  8.456666
4182713500  8.450691
4207487652  8.446891
4232359436  8.452928
4257329044  8.450204
4282396668  8.454867
4306956300  8.447323
4330176192  8.447665
4352772843  8.454200
4376115747  8.454654
4398831792  8.453089
4422297708  8.451047
4447738624  8.449085
4473547488  8.446504
4498644528  8.445048
4521675987  8.449186
4544766252  8.450484
4567915323  8.454183
4590923292  8.455491
4617282596  8.455375
4643742604  8.457693
4666777443  8.457435
4690234800  8.460867
4712324067  8.458534
4737148448  8.456277
4764064000  8.457917
4789685547  8.460381
4812007500  8.464393
4834381347  8.459371
4859071052  8.458386
4886446036  8.454433
4911277563  8.455837
4933150803  8.451340
4955804208  8.456092
4983067904  8.463189
5009354307  8.457651
5031444627  8.460617
5054322348  8.460516
5080955148  8.464200
5107657932  8.460491
5129963712  8.459428
5152318092  8.456528
5180116000  8.455458
5206166892  8.451817
5227183692  8.451852
5251729500  8.454694
5280558692  8.454299
5303346075  8.456462
5325316272  8.460192
5353092832  8.458823
5378534892  8.456389
5400660123  8.453475
5426288172  8.459703
5453485488  8.460396
5475764187  8.463776
5500147712  8.464020
5528181987  8.460365
5550612588  8.461115
5574674452  8.457685
5603386572  8.455150
5625189612  8.454055
5649871392  8.451561
5679099243  8.449880
5700264300  8.453620
5725741532  8.456981
5752955043  8.456877
5775046875  8.459537
5802287872  8.460008
5828081328  8.459230
5848727148  8.460616
5879513412  8.461760
5902098075  8.462128
5926176000  8.464175
5954107500  8.460445
5975778483  8.463482
6004494500  8.464738
6028917723  8.462494
6051815168  8.463116
6080671323  8.464434
6101759403  8.461177
6131234308  8.461226
6154639308  8.463625
6179217664  8.461664
6206928588  8.461343
6227450716  8.462094
6259439052  8.464317
6280011027  8.464234
6308395776  8.459187
6332002092  8.460426
6357297852  8.461895
6384207483  8.461858
6406452000  8.454227
6436627200  8.454930
6457488075  8.459236
6488424108  8.458213
6509368683  8.455697
6538767008  8.454875
6561456867  8.455673
6588850964  8.457105
6613752627  8.453127
6639190016  8.454068
6665407488  8.461825
6689784812  8.462189
6716411568  8.458530
6740636000  8.454295
6768465003  8.452727
6791744228  8.453163
6820719372  8.449639
6843110144  8.449585
6871451643  8.450364
6894734396  8.452815
6923236563  8.455376
6946617632  8.452763
6975215883  8.451166
6998760500  8.446116
7026518448  8.445193
7051163648  8.445253
7077134700  8.440110
7103827724  8.440153
7128810027  8.439249
7156753376  8.435747
7180673328  8.439011
7209941252  8.437490
7230957075  8.436356
7262805627  8.439073
7283189952  8.442074
7314264387  8.440513
7335069696  8.440414
7365012912  8.439118
7389136332  8.441251
7415041968  8.441599
7443468000  8.441880
7467036300  8.444968
7498065348  8.446104
7517410092  8.444563
7548979707  8.444527
7571276212  8.445842
7599628683  8.445414
7626496000  8.443310
7650447003  8.441439
7681383603  8.444741
7700539136  8.444399
7732474083  8.443859
7756384892  8.442647
7782817068  8.439873
7812500000  8.438792
7833323403  8.438690
7863705612  8.437630
7887740256  8.437174
7914473307  8.436447
7944486372  8.434784
7964476875  8.436534
7996041387  8.434486
8020570324  8.434094
8045369388  8.434998
8076159675  8.432310
8097138500  8.443070
8127607500  8.444192
8154883328  8.444366
8176399308  8.443272
8208380592  8.442101
8232302592  8.444183
8257413888  8.440630
8288606907  8.441445
8310210304  8.439993
8338827852  8.441182
8368962556  8.439530
8389200483  8.437096
8419687587  8.437339
8447728748  8.435596
8469347067  8.437478
8500937472  8.438190
8526987612  8.438859
8549874675  8.441512
8580652083  8.441891
8606740684  8.442244
8629817868  8.441006
8660738700  8.438504
8686989500  8.436113
8711102988  8.437376
8742168972  8.438506
8767735596  8.438584
8790820272  8.437192
8822027952  8.438357
8848980508  8.438163
8869921875  8.433941
8901269523  8.432156
8930725772  8.429080
8951240448  8.430043
8981850267  8.430641
9012972924  8.429474
9033613312  8.432035
9061804800  8.429716
9092498427  8.431424
9116489984  8.430272
9141120000  8.428670
9171947547  8.428306
9199872000  8.428841
9220796644  8.430075
9252741888  8.429129
9282755628  8.425331
9304812500  8.426652
9330878700  8.425522
9362024307  8.424705
9389337156  8.421798
9410548000  8.422608
9441630000  8.421206
9471948300  8.418966
9495710816  8.419658
9520558668  8.418868
9551003328  8.417932
9581385888  8.418381
9602884876  8.419131
9630386892  8.416782
9661006512  8.418438
9689202428  8.421220
9710862336  8.423338
9739819323  8.424861
9770612283  8.424478
9797824768  8.426318
9819646196  8.422734
9849870000  8.424020
9879803307  8.422904
9907255908  8.421810
9929239456  8.422332
9958464675  8.421791
9988562412  8.420959
10017498848  8.420396
10039645116  8.420849
10066611987  8.419740
10097916867  8.419026
10128556588  8.418558
10150866176  8.417402
10176391692  8.418360
10206816723  8.418053
10237287168  8.417346
10262905636  8.415670
10285412000  8.415394
10315245132  8.415800
10344819852  8.415103
10375766496  8.415440
10398437500  8.416801
10424246427  8.414165
10453976883  8.413439
10484813772  8.414277
10512288000  8.413763
10535157364  8.412029
10562638707  8.411559
10592565723  8.409978
10623606192  8.409753
10650001824  8.409999
10673070412  8.409558
10700868528  8.408316
10730990592  8.411175
10762233075  8.413087
10788913152  8.412618
10812181828  8.410306
10838914992  8.408308
10869230592  8.407525
10899588528  8.408109
10929027168  8.409166
10952496796  8.407748
10976757363  8.407389
11007264987  8.409678
11038906800  8.411448
11068407243  8.411256
11094020500  8.412211
11117725664  8.411415
11145073203  8.412620
11174715072  8.412020
11205496368  8.411591
11236320000  8.412760
11260666112  8.413273
11284607988  8.413031
11312458947  8.415644
11343429243  8.415332
11373333552  8.414851
11403277227  8.416079
11428972236  8.416469
11453152000  8.414720
11478865347  8.412797
11508947532  8.420302
11540185452  8.420086
11570347827  8.419481
11598947104  8.417806
11623365932  8.416489
11647819008  8.411365
11676787632  8.413935
11707127883  8.411338
11738633427  8.413334
11767926483  8.412511
11795258016  8.413205
11819951500  8.413142
11844679424  8.412664
11874136707  8.412563
11904732108  8.409791
11934231552  8.409450
11966041008  8.411615
11993771552  8.413511
12018741228  8.413517
12043745536  8.413366
12070855872  8.411996
12101703507  8.409138
12131445843  8.409629
12161224683  8.409116
12192187500  8.407668
12219747404  8.408190
12245029632  8.409277
12270346708  8.409017
12297986028  8.410348
12327968448  8.410363
12357987372  8.411788
12388042800  8.411307
12418134732  8.410175
12448263168  8.408287
12474140724  8.410260
12499772512  8.414294
12525439388  8.413904
12551671467  8.413780
12581961363  8.413906
12613454892  8.415543
12643819200  8.415638
12673050075  8.412829
12703485987  8.411208
12732040444  8.408575
12758024192  8.409843
12784043268  8.410499
12810097696  8.410345
12838544172  8.410891
12867999147  8.412253
12897487872  8.411823
12928191948  8.412842
12958932528  8.412876
12988525203  8.411466
13019337387  8.407034
13046182348  8.406266
13072591616  8.408963
13099036500  8.409594
13125517024  8.409129
13152033212  8.411068
13181103675  8.413591
13210948800  8.412686
13242023532  8.415822
13271937507  8.415851
13300686675  8.414530
13331866707  8.413419
13361881932  8.410869
13391930907  8.410118
13419161892  8.409197
13446071968  8.408685
13473017996  8.407718
13500000000  8.406422
13527018004  8.412820
13554072032  8.412888
13583832300  8.410613
13612917132  8.408931
13643246907  8.408316
13673610432  8.410977
13704007707  8.408417
13733220843  8.408035
13762465083  8.407629
13792960908  8.407602
13823490483  8.407761
13852830627  8.406101
13881538976  8.403912
13909063500  8.406337
13936624384  8.406489
13964221652  8.405432
13991855328  8.405039
14019525436  8.403292
14047232000  8.404520
14074975044  8.402513
14102754592  8.403389
14131877868  8.404562
14161543308  8.403098
14191239852  8.403006
14220967500  8.402690
14250726252  8.401398
14279274243  8.401474
14309093907  8.400493
14340189132  8.401909
14370072300  8.401259
14398739523  8.402142
14427435312  8.400973
14457409200  8.399829
14487414192  8.400167
14517450288  8.397619
14546264067  8.398512
14576361075  8.399122
14605233228  8.400941
14635391148  8.401494
14664321675  8.401325
14694540507  8.401668
14723188736  8.401774
14751814500  8.400829
14780477344  8.400400
14809177292  8.401853
14837914368  8.401176
14866688596  8.398578
14895500000  8.399562
14924348604  8.398523
14953234432  8.396793
14982157508  8.399394
15011117856  8.398612
15040115500  8.397283
15069150464  8.397015
15098222772  8.398131
15127332448  8.396218
15156479516  8.397478
15185664000  8.397752
15214885924  8.399063
15244145312  8.399641
15273442188  8.399321
15302776576  8.398868
15332148500  8.399219
15361557984  8.399285
15391005052  8.396255
15420489728  8.394594
15450012036  8.392757
15479572000  8.392367
15509169644  8.394746
15538804992  8.395699
15568478068  8.396062
15598188896  8.397130
15627937500  8.396424
15657723904  8.395327
15687548132  8.395629
15717410208  8.397435
15747310156  8.397250
15777248000  8.398150
15807223764  8.403690
15837237472  8.402106
15867289148  8.400654
15897378816  8.399455
15927487488  8.398513
15957667467  8.398221
15986562003  8.397306
16015482675  8.398231
16044429483  8.398085
16073402427  8.398821
16103720268  8.400419
16131426723  8.399771
16160478075  8.398028
16189555563  8.395626
16218659187  8.395745
16249113648  8.395171
16276944843  8.395724
16306126875  8.395526
16335335043  8.395891
16364569347  8.396646
16393829787  8.395185
16423116363  8.397257
16452429075  8.397389
16481767923  8.397001
16509797568  8.394517
16539187500  8.394217
16569012064  8.392206
16599982172  8.390523
16630990848  8.390765
16662038116  8.390108
16693124000  8.388462
16724248524  8.387810
16755411712  8.388473
16786613588  8.388728
16817854176  8.389184
16848010800  8.389451
16876350027  8.388375
16906064283  8.387147
16934452272  8.385773
16962864075  8.387180
16992654363  8.387351
17021114928  8.388127
17049599307  8.386524
17078107500  8.386468
17107998768  8.385323
17135195328  8.386375
17164062500  8.385451
17195769504  8.384230
17227515532  8.384305
17259300608  8.383991
17291124756  8.385676
17322988000  8.385025
17354890364  8.384775
17386417152  8.385452
17415205443  8.384764
17444017548  8.385615
17472853467  8.384076
17501713200  8.383624
17529220800  8.383073
17558127027  8.382286
17585678907  8.381499
17614631628  8.381223
17643776000  8.380209
17676070884  8.377604
17708405152  8.377684
17740778828  8.376843
17773191936  8.377071
17805644500  8.376260
17836005708  8.375459
17865163683  8.377166
17892955323  8.373695
17920768563  8.373106
17949995712  8.373710
17979246675  8.375691
18007126875  8.373705
18035028675  8.374627
18066688308  8.376359
18099497056  8.375352
18132345500  8.374878
18165233664  8.372555
18198161572  8.372367
18226736748  8.371879
18256212243  8.371800
18284306283  8.377468
18312421923  8.377432
18341966592  8.376615
18370126512  8.375948
18398308032  8.376097
18429771776  8.375566
18463018500  8.374230
18496305184  8.373234
18529631852  8.372907
18560770947  8.373776
18587681388  8.373442
18617447187  8.372801
18645817707  8.373413
18674209827  8.374189
18702623547  8.375122
18730432868  8.372904
18764040096  8.371972
18797687500  8.371227
18831375104  8.370081
18863566848  8.371171
18892124208  8.369974
18919273707  8.368799
18947873187  8.369221
18976494267  8.369681
19005136947  8.369543
19034346272  8.370458
19068315948  8.371084
19102326016  8.369206
19136376500  8.368683
19167373872  8.369448
19196160192  8.367959
19223527203  8.368095
19250913708  8.366920
19279762668  8.368853
19308633228  8.369229
19341529484  8.369929
19375863552  8.369031
19410238228  8.367766
19441716012  8.367424
19469257443  8.365813
19498269483  8.367598
19525850928  8.365902
19553451867  8.367258
19582721568  8.366440
19617340396  8.366808
19652000000  8.366982
19686700404  8.365339
19715089068  8.363433
19742823387  8.364541
19770577200  8.363432
19798350507  8.362427
19827606627  8.361673
19860815264  8.361858
19895760972  8.360441
19930747648  8.358159
19959526467  8.359537
19988901387  8.358452
20016827568  8.358140
20044773243  8.355906
20072738412  8.355685
20106296388  8.356472
20141529376  8.357930
20176803500  8.356729
20205469872  8.357710
20233546875  8.357450
20261643372  8.356976
20288279088  8.355489
20318311836  8.355162
20353792000  8.356425
20389313444  8.357249
20421720108  8.355059
20449946907  8.355064
20476706067  8.354349
20504970828  8.354573
20533255083  8.355980
20567540704  8.355737
20603310332  8.356167
20639121408  8.354206
20666004012  8.354381
20692904112  8.354133
20721317643  8.355086
20749750668  8.356007
20782780672  8.355140
20818799348  8.356642
20853171387  8.356569
20881694700  8.356831
20908734768  8.357382
20935792332  8.357574
20963290212  8.357125
20999517088  8.358194
21035785676  8.362711
21069834075  8.362525
21096995643  8.361289
21124174707  8.360796
21151371267  8.361871
21181277628  8.361015
21217755136  8.359568
21254274500  8.359684
21284584083  8.359442
21311883675  8.360424
21339200763  8.359045
21365016300  8.358472
21400770996  8.359543
21437500000  8.360113
21471480000  8.361344
21498899148  8.360650
21526335792  8.361669
21553789932  8.361426
21584836256  8.359840
21621775500  8.359938
21658756864  8.360249
21686731587  8.360169
21712756428  8.359346
21740329152  8.359016
21769953916  8.359591
21807104000  8.360292
21844296324  8.358907
21872306988  8.358875
21899980800  8.359316
21927672108  8.358326
21956126976  8.359268
21993488500  8.358647
22030892384  8.357686
22060216512  8.357455
22086464427  8.356153
22112727948  8.355299
22143358436  8.356480
22180932000  8.357351
22218548044  8.356797
22245829632  8.356744
22272187707  8.355766
22298561388  8.356056
22331651296  8.355714
22369437500  8.356041
22405767723  8.355398
22432220352  8.354353
22458688587  8.353358
22485172428  8.354600
22521008556  8.353215
22559008000  8.353214
22591263852  8.351739
22617825723  8.352264
22644403200  8.354080
22673262748  8.353540
22711433216  8.353583
22749301683  8.352352
22775956272  8.352770
22804195788  8.351498
22829312268  8.350866
22864543488  8.350796
22902928276  8.349453
22934637675  8.348477
22961400588  8.348944
22988179107  8.350042
23018340352  8.349664
23056897028  8.349115
23093869932  8.347527
23120725563  8.347411
23147596800  8.347634
23174483643  8.347720
23211554292  8.348823
23250326368  8.348724
23279015763  8.348813
23305978800  8.349381
23331370032  8.350449
23366901604  8.350779
23405846432  8.351093
23437845963  8.351183
23463308907  8.350165
23490378432  8.349643
23522940500  8.349058
23562058464  8.348420
23594023467  8.348170
23621168268  8.348181
23648328675  8.349632
23679672516  8.349542
23718964000  8.348192
23752321200  8.347369
23779556883  8.348237
23805204723  8.347150
23837099188  8.347327
23876564576  8.347126
23909541228  8.347626
23936866875  8.347732
23962599387  8.348890
23995222052  8.353410
24034861728  8.354351
24067279872  8.355722
24093082368  8.354945
24118898688  8.354007
24154042644  8.353746
24193856992  8.352150
24223919643  8.351815
24249805947  8.349223
24275706075  8.348957
24313562500  8.347983
24353489403  8.349368
24381067500  8.350991
24407037612  8.351759
24433662208  8.350762
24473783156  8.350966
24511056300  8.351412
24538723443  8.351186
24564777363  8.351520
24594409472  8.350931
24634706148  8.350143
24667499052  8.349743
24693621228  8.349059
24721391187  8.347900
24755860224  8.349157
24796333012  8.347471
24826076883  8.347048
24852282867  8.346464
24878502675  8.346338
24918016000  8.346100
24957245043  8.345915
24981877548  8.346181
25008165612  8.344937
25040096428  8.345002
25080878336  8.344142
25111809243  8.343355
25138165563  8.342555
25164535707  8.341773
25203489692  8.342840
25242077952  8.342735
25266850587  8.342603
25293288123  8.342918
25326500000  8.343929
25367592204  8.342283
25397520300  8.342226
25424026092  8.342658
25449909908  8.343111
25491135456  8.342483
25526866608  8.341880
25553439792  8.342334
25580026800  8.341375
25615079172  8.341543
25656482848  8.340909
25683182028  8.341637
25709836428  8.341146
25739424000  8.341867
25780961524  8.341851
25811583147  8.340649
25836633612  8.341141
25864170588  8.340933
25905842176  8.339819
25941978243  8.339466
25967091888  8.339526
25993893168  8.339876
26031125452  8.339585
26071023852  8.339100
26096199867  8.339066
26121388032  8.340185
26156812000  8.340558
26198797244  8.340513
26227311003  8.339257
26252562348  8.338709
26282902468  8.337671
26325022496  8.336636
26355376323  8.337777
26380689228  8.338160
26409397504  8.336674
26451652532  8.336614
26483753547  8.336218
26510820075  8.336634
26536297756  8.335617
26578688000  8.334981
26614138032  8.334708
26639574867  8.334424
26665023852  8.334030
26706129548  8.333749
26743143168  8.333221
26766941292  8.333157
26794152108  8.334225
26833977824  8.333969
26870756643  8.334165
26896315788  8.334862
26921887083  8.336275
26962233476  8.337304


==> data/ht_log_r1_p101.dat <==
27  9.043577
27  -3.74835
27  -8.70547
32  -34.2549
32  -15.0900
108  -9.33808
108  -4.93248
108  9.841474
108  0.359218
108  -9.62135
108  -11.4437
108  -10.4901
108  -9.68318
108  -8.99153
108  -6.76252
243  -12.0982
243  -16.3169
243  -17.4747
243  -18.6930
243  -25.1825
243  -23.9833
243  -17.7190
243  -15.3607
243  -13.0257
243  -11.9249
256  -12.3628
256  -12.7492
256  -14.8052
432  -15.8386
432  -13.6000
432  -11.5058
432  -13.1654
432  -12.7665
432  -11.3498
432  -10.0140
432  -7.71581
432  -6.27116
432  -5.03022
500  -2.41162
500  -3.69108
500  -3.92713
500  -4.91154
500  -7.32678
500  -4.51246
500  -4.13223
500  -3.41567
500  -7.13624
500  -5.65211
500  -5.23563
500  -2.41898
500  -5.60905
675  -2.02945
675  -11.8233
864  -10.1138
864  -13.0990
864  -19.2214
972  -17.7905
972  -14.9277
1323  -17.3249
1323  -14.6922
1323  -15.8936
1372  -15.8856
1372  -12.3836
1372  -11.4433
1728  -10.1743
1728  -8.34147
2048  -9.20213
2048  -8.73997
2187  -10.5762
2187  -12.2665
2187  -11.9374
2187  -13.7840
2187  -10.1968
2700  -8.24980
2700  -9.00771
2700  -7.69524
2916  -6.08345
2916  -8.56273
2916  -8.98515
2916  -9.74461
2916  -10.5492
3267  -10.7288
3267  -11.8654
3267  -11.3844
3267  -9.12873
3888  -6.93006
3888  -5.92359
3888  -6.05620
3888  -5.76294
3888  -6.26086
4000  -7.14019
4000  -8.34471
4000  -8.76618
4563  -8.50816
4563  -6.02200
5292  -4.75257
5292  -5.99098
5324  -6.69405
5324  -7.90287
5324  -6.23276
6075  -7.22221
6075  -7.16727
6912  -7.87201
6912  -8.13013
6912  -8.88207
6912  -9.46093
6912  -9.40492
6912  -11.0673
6912  -10.7373
7803  -12.1437
7803  -12.7170
8748  -11.9339
8748  -12.0367
8748  -11.8112
8788  -10.7293
8788  -10.3685
10800  -11.0782
11907  -8.75179
13068  -8.87162
13500  -9.54690
15552  -8.06223
16384  -9.87497
16875  -10.7871
19652  -11.0119
19683  -9.47784
23328  -7.33554
195075  -0.70920
401868  -0.12085
629856  -0.31973
865107  0.058739
1134675  0.032601
1403568  -0.26504
1687500  0.446383
1972156  0.724136
2270700  0.529359
2544224  0.691595
10445868  1.541972
19652000  1.868082
29659500  1.678717
40310784  1.854921
51251616  2.011817
62874252  1.924595
74760192  2.063597
86870556  2.195344
99588352  2.151338
112377856  2.188628
125272332  2.173869
138583904  2.210240
152040483  2.224130
165686944  2.256512
180001548  2.268694
194214348  2.283386
208216683  2.358582
222971872  2.376122
237276000  2.397497
252179168  2.389639
267227532  2.422289
281779988  2.426502
297067203  2.414593
312487308  2.420702
327732912  2.397622
343064484  2.372206
359510427  2.429292
374440752  2.417290
390906675  2.451566
407307312  2.430462
423295268  2.444603
439608956  2.459785
455864787  2.485154
471980547  2.437646
488095744  2.431171
505752768  2.445639
521295372  2.465794
538760403  2.434166
555967328  2.458434
572222668  2.448799
588840300  2.451377
606113388  2.484116
623376675  2.488279
640412028  2.460046
658266368  2.467175
676449508  2.454362
694032300  2.435587
710833347  2.446025
729137052  2.435275
746741187  2.430927
764411904  2.442636
782661312  2.410298
800806500  2.424451
817641243  2.399398
836770203  2.412893
855388768  2.428356
872668832  2.397389
890515323  2.404675
909219843  2.417674
928118763  2.409010
946892268  2.432619
965207907  2.400333
983698992  2.426755
1002036528  2.381388
1020543408  2.384959
1038884643  2.398871
1058437152  2.396803
1078344544  2.399179
1096952652  2.408052
1115270883  2.411531
1134373572  2.389973
1154480067  2.419234
1172558700  2.369989
1192310528  2.408754
1211668227  2.389837
1230187500  2.395112
1250684172  2.381394
1268858272  2.387997
1289198700  2.400500
1308331076  2.410338
1327918563  2.404806
1348614144  2.401998
1366442892  2.402516
1387266048  2.401050
1407583264  2.398641
1425603316  2.398230
1446329547  2.392534
1466954307  2.396249
1486779836  2.395771
1505468192  2.400734
1525642803  2.385255
1546414848  2.386561
1566915948  2.382705
1587966147  2.388177
1607789088  2.375567
1627476084  2.377839
1647323136  2.368547
1667330892  2.384933
1687500000  2.371998
1707831108  2.401274
1728324864  2.370560
1748981916  2.408129
1769802912  2.393127
1790788500  2.405620
1811939328  2.401268
1833256044  2.400215
1854207963  2.394959
1873950147  2.391647
1894249152  2.403675
1914202800  2.379976
1934946500  2.396711
1957215488  2.387515
1978849467  2.414457
1998778032  2.400669
2018339532  2.404267
2040329596  2.393488
2063398432  2.399707
2082809403  2.394889
2102300352  2.379014
2125764000  2.396337
2146848003  2.386284
2166635628  2.407818
2189373728  2.397546
2210878827  2.398624
2230467867  2.400818
2254239904  2.401988
2273867883  2.404745
2295424764  2.404148
2317686075  2.425402
2337239232  2.416250
2361417408  2.415836
2380646700  2.410432
2404846336  2.417037
2424453552  2.411912
2447840196  2.403495
2468143467  2.429776
2491343456  2.419255
2511181872  2.418686
2535359116  2.419785
2554592283  2.404481
2579339052  2.426193
2597847584  2.426818
2622267675  2.422486
2643105244  2.418145
2665014075  2.409167
2688885504  2.416750
2708106075  2.426299
2732497200  2.427514
2753861548  2.420990
2775034188  2.408142
2799174348  2.419963
2819876000  2.417727
2841671187  2.417881
2866098843  2.414764
2886937092  2.402662
2908538307  2.422337
2932688268  2.407696
2955053056  2.407156
2975049243  2.409097
2998904067  2.396752
3022854147  2.414226
3044193988  2.406317
3064708332  2.401830
3088919232  2.401528
3113225388  2.392707
3135109792  2.416960
3155556096  2.408017
3178507500  2.404484
3202574787  2.410471
3226142547  2.394765
3248664948  2.411083
3269601500  2.402815
3291399387  2.390898
3315291147  2.411206
3339269307  2.401518
3362731200  2.398687
3386362144  2.393622
3407885568  2.381548
3429500000  2.397979
3451292172  2.394380
3475143675  2.384658
3499077312  2.398987
3522476268  2.388107
3546572067  2.386247
3570129027  2.386391
3593763963  2.379756
3616924252  2.388673
3639412836  2.388819
3661994444  2.385414
3684669268  2.404978
3707437500  2.399368
3730299332  2.389865
3753254956  2.410022
3776304564  2.393952
3799448348  2.392721
3822686500  2.397827
3846019212  2.396159
3869446676  2.403179
3892969084  2.397197
3916586628  2.382518
3940299500  2.406690
3964107892  2.398165
3988011996  2.390016
4012012004  2.405048
4036108108  2.395306
4060300500  2.394931
4084589372  2.402873
4108110075  2.398851
4131456300  2.392028
4154198832  2.391194
4177675467  2.391571
4200544683  2.389536
4223476323  2.388374
4246470387  2.384400
4270205952  2.390403
4294967296  2.383592
4320182304  2.371766
4345495808  2.389562
4369243707  2.387019
4391941932  2.374685
4414698963  2.389662
4437514800  2.388230
4460630612  2.374836
4486489276  2.398176
4512447684  2.389062
4537762992  2.379236
4560192432  2.392708
4582677168  2.382970
4605217200  2.372896
4630500000  2.386732
4657010432  2.381821
4681698048  2.372247
4704480000  2.387871
4727317248  2.381466
4750593516  2.377268
4777559924  2.390702
4803360588  2.382762
4825714347  2.378837
4848120000  2.395838
4872745728  2.386635
4900172000  2.380090
4924395675  2.392498
4947028992  2.383922
4969187500  2.379828
4996974132  2.392547
5022602667  2.386187
5044722147  2.377933
5067630000  2.395400
5095042816  2.386110
5121035568  2.378691
5142625227  2.393010
5165871876  2.386964
5194386284  2.380089
5218171308  2.396368
5239964547  2.391538
5266130944  2.376617
5293512108  2.390826
5315461947  2.384787
5338533204  2.376792
5367678908  2.388951
5390736300  2.381599
5412122028  2.381659
5441006848  2.386015
5465771568  2.383463
5487305472  2.384666
5514999588  2.381283
5539778352  2.381014
5561457408  2.380077
5589660128  2.380706
5614282800  2.390094
5636107008  2.380753
5664991468  2.377882
5689284912  2.385792
5710513504  2.377848
5740996608  2.367331
5763206700  2.381154
5786924364  2.377298
5815394352  2.363846
5836811643  2.373190
5864013824  2.372661
5889330747  2.362689
5910883632  2.368136
5941784884  2.364824
5962931667  2.368645
5988775936  2.367246
6016013883  2.369881
6036989643  2.365566
6067643796  2.365728
6088777803  2.374398
6115295232  2.366855
6142416003  2.357663
6163195500  2.365225
6194653443  2.363845
6215118768  2.359848
6243584000  2.364417
6267663792  2.362856
6292150988  2.363997
6320430000  2.365189
6341101875  2.375689
6372587763  2.366854
6393344688  2.361814
6422892844  2.372982
6444967500  2.366602
6472384096  2.362545
6497635563  2.371580
6522128932  2.369919
6549676875  2.371771
6572128000  2.376064
6601081392  2.377293
6622381948  2.374372
6653534508  2.381276
6673894668  2.388617
6705344187  2.382257
6724931148  2.371735
6756500547  2.385881
6777017523  2.381146
6807851307  2.376766
6828446043  2.381279
6859396467  2.384424
6880068963  2.386330
6911136027  2.382930
6931021068  2.392773
6963069987  2.384156
6983029548  2.379587
7014327948  2.387077
7034360787  2.391150
7064900352  2.388859
7086244000  2.386225
7116531075  2.397790
7139082388  2.386793
7167469923  2.381875
7192182784  2.387491
7219473408  2.385508
7245545836  2.384817
7270778700  2.384485
7299172192  2.389673
7321376403  2.389664
7352532108  2.383157
7372149552  2.391166
7403412987  2.389194
7425327956  2.387702
7454469312  2.390872
7479836672  2.392078
7504800768  2.386871
7534611500  2.389338
7554398283  2.396515
7586045388  2.390634
7608059676  2.388099
7636818348  2.391604
7663457952  2.392998
7686849483  2.387614
7718772528  2.388629
7737958107  2.396301
7769070963  2.392005
7793764996  2.392379
7819532748  2.399638
7850060032  2.400604
7870157883  2.399684
7901535123  2.393986
7925540864  2.407792
7951497867  2.400978
7982467916  2.395152
8002547712  2.404474
8033256027  2.412421
8058793788  2.406090
8083632843  2.401772
8115432363  2.412593
8135604652  2.406696
8165126700  2.407128
8193532000  2.406444
8214972723  2.412203
8246085552  2.409281
8271195296  2.402954
8296177707  2.406679
8327443788  2.402299
8349347808  2.405552
8376830892  2.402573
8408248443  2.412257
8427991072  2.405615
8457874227  2.398541
8487296500  2.405098
8507646027  2.412710
8539307712  2.403297
8566802276  2.399859
8587392012  2.404226
8619201603  2.403700
8646803028  2.400520
8667510003  2.397153
8699467500  2.405446
8727300292  2.398868
8748000000  2.393594
8779131648  2.399559
8808295604  2.402080
8828622432  2.402280
8860137075  2.396856
8889790500  2.408391
8910242464  2.400341
8939549232  2.403567
8971019568  2.401650
8992364000  2.411522
9019315683  2.404164
9050925987  2.400828
9074988576  2.403739
9099436428  2.411924
9131186700  2.402658
9158117728  2.399450
9178979036  2.403521
9209806947  2.403277
9241749027  2.404443
9262741068  2.398783
9289765827  2.410022
9320842800  2.401729
9347011132  2.398409
9370070307  2.402739
9400273587  2.409156
9431534700  2.397159
9453065472  2.389391
9479029563  2.399381
9510421248  2.400380
9538484224  2.398842
9559919012  2.396066
9588618675  2.401376
9619171875  2.400101
9645979284  2.402007
9668158083  2.396741
9698837643  2.404726
9729565803  2.402275
9754278944  2.401014
9777804300  2.401415
9808657200  2.407844
9839558700  2.401353
9863386204  2.395114
9888068763  2.401026
9919095003  2.408330
9950169843  2.401328
9973304064  2.401373
9997912323  2.403774
10028069568  2.401886
10059314508  2.403135
10084035524  2.397164
10107317808  2.402753
10137639483  2.401713
10169054523  2.401506
10195583584  2.399885
10217991452  2.406630
10246752747  2.400904
10277282700  2.403140
10307951244  2.406990
10330523392  2.413277
10356450075  2.406062
10387142892  2.404208
10417881123  2.404676
10443878532  2.411671
10466648608  2.406236
10496522403  2.401033
10526355675  2.405389
10557299052  2.408704
10580995548  2.402963
10603964416  2.399409
10635392043  2.401371
10665421875  2.406818
10696172288  2.401207
10719307476  2.398522
10742835843  2.403434
10774095552  2.406473
10804320432  2.398339
10834587648  2.398218
10858819500  2.403010
10882188544  2.410508
10911526443  2.404879
10941943347  2.397680
10973491200  2.405588
10999536804  2.403242
11023107232  2.402817
11049828300  2.398721
11080437228  2.402920
11111088492  2.401345
11141464572  2.405740
11165237248  2.398173
11189043716  2.403135
11217600603  2.404278
11248440867  2.402379
11279323467  2.397225
11308583776  2.407461
11332593500  2.399334
11356637184  2.398857
11386636992  2.393007
11417708592  2.401447
11447710587  2.397775
11477365844  2.401509
11501613792  2.398448
11525895868  2.401933
11554703163  2.402950
11584884492  2.401739
11616225228  2.396868
11646486747  2.406486
11672306356  2.400732
11696828000  2.403362
11721750192  2.399419
11752148763  2.403804
11782586700  2.406238
11813064003  2.405114
11843580672  2.401956
11869441812  2.407516
11894238688  2.409110
11919070076  2.409323
11947858992  2.403093
11978549163  2.410154
12009278700  2.408797
12040047603  2.408160
12068784500  2.403508
12093858144  2.411443
12118966492  2.414681
12145185387  2.410559
12176127792  2.401475
12205961388  2.410630
12236981067  2.415729
12266889075  2.410700
12295698656  2.408549
12321085500  2.414239
12346507264  2.418175
12371963972  2.412912
12403084203  2.408844
12433194387  2.409105
12463341075  2.413937
12493524267  2.410439
12524906988  2.403798
12551141376  2.408733
12576878500  2.415095
12602650784  2.410608
12628632483  2.411214
12659015043  2.403577
12689434107  2.414398
12718717632  2.410296
12749208300  2.412180
12779735472  2.412631
12810097696  2.419668
12836187500  2.413264
12862312704  2.417391
12888473332  2.412465
12914669408  2.418075
12944740032  2.420900
12975500268  2.417206
13005111843  2.414719
13034757168  2.419215
13065624108  2.419264
13095338283  2.416342
13125086208  2.413082
13152033212  2.417747
13178585088  2.425685
13205172676  2.419167
13231796000  2.419679
13258771200  2.419869
13288704075  2.425171
13318670700  2.421244
13348671075  2.419499
13378705200  2.415324
13408773075  2.421653
13438874700  2.417010
13469010075  2.417675
13499179200  2.412143
13527018004  2.420265
13554072032  2.416211
13581162108  2.415772
13608288256  2.410847
13635450500  2.415861
13662648864  2.420124
13691844747  2.416026
13722262272  2.414156
13751494848  2.415134
13781978523  2.422443
13811274603  2.418210
13840601787  2.414558
13871184012  2.416353
13901799987  2.421309
13931223075  2.413916
13961905200  2.414490
13991391792  2.412750
14019525436  2.418784
14047232000  2.414902
14074975044  2.413836
14102754592  2.408854
14130570668  2.414585
14158423296  2.420986
14186312500  2.414571
14214238304  2.412523
14242200732  2.411578
14271824187  2.419806
14301636075  2.414601
14331479067  2.416268
14361353163  2.411727
14391258363  2.417469
14421194667  2.417717
14449912812  2.415819
14479910028  2.412461
14509938348  2.416240
14539997772  2.419940
14568833907  2.414594
14598954243  2.409588
14629105683  2.415485
14658030000  2.420334
14688242352  2.417262
14718485808  2.416295
14748760368  2.414599
14777802675  2.421179
14806873548  2.415137
14837238828  2.415282
14866368075  2.410592
14895500000  2.416990
14924348604  2.420278
14953234432  2.415602
14982157508  2.409863
15011117856  2.413557
15040115500  2.418238
15069150464  2.415101
15098222772  2.414074
15127332448  2.408391
15156479516  2.412402
15185664000  2.410091
15214885924  2.409292
15244145312  2.401963
15273442188  2.407614
15302776576  2.411503
15332148500  2.409050
15361557984  2.406652
15391005052  2.402255
15420489728  2.409555
15450012036  2.404153
15479572000  2.405607
15509169644  2.405155
15538804992  2.407961
15568478068  2.412918
15598188896  2.406543
15627937500  2.404696
15657723904  2.406813
15687548132  2.411139
15717410208  2.406557
15747310156  2.408131
15777248000  2.401794
15807223764  2.406769
15837237472  2.405907
15867289148  2.403109
15897378816  2.397794
15927506500  2.405034
15957672224  2.407532
15987876012  2.404795
16018117888  2.405519
16048378800  2.401815
16077355308  2.408984
16107676875  2.408503
16136706843  2.406787
16165762947  2.399705
16193522700  2.405393
16223953563  2.410978
16253088075  2.407207
16280922672  2.407211
16310108268  2.400907
16339320000  2.405415
16368557868  2.408895
16397821872  2.404648
16427112012  2.401483
16456428288  2.403243
16484436387  2.406884
16513803747  2.404541
16543197243  2.404436
16572616875  2.401013
16602062643  2.404920
16630990848  2.409990
16662038116  2.404780
16693124000  2.403512
16724248524  2.404114
16755411712  2.405918
16786613588  2.400307
16817854176  2.402981
16849133500  2.397278
16880451584  2.402990
16911808452  2.402682
16941214827  2.399580
16970986107  2.396156
16999428528  2.401384
17027894763  2.405083
17056384812  2.402499
17086257072  2.400121
17114795883  2.396919
17143358508  2.400573
17173306800  2.404416
17201918187  2.401645
17230553388  2.402584
17260577712  2.396716
17291124756  2.401409
17322988000  2.402478
17354890364  2.398484
17386831872  2.391753
17418812548  2.398230
17450832416  2.402179
17482470732  2.400932
17511338403  2.401903
17540229888  2.397751
17569145187  2.402078
17596705707  2.407416
17625667500  2.402121
17654653107  2.400762
17682280587  2.397063
17711312688  2.402523
17740778828  2.403329
17773191936  2.400618
17805644500  2.393401
17838136544  2.399413
17870668092  2.404636
17903239168  2.401817
17934683283  2.400335
17963921772  2.397071
17991790092  2.400668
18021075075  2.402760
18048987675  2.400169
18078319152  2.398514
18106276032  2.398231
18135654003  2.402604
18165233664  2.401466
18198161572  2.401447
18231129248  2.398291
18264136716  2.402456
18297184000  2.408148
18329301675  2.400328
18357451875  2.402784
18385623675  2.397925
18413817075  2.402443
18443443392  2.405641
18471681072  2.400777
18499940352  2.401494
18529635843  2.398052
18562998528  2.405701
18596405236  2.401483
18629852000  2.401581
18663338844  2.397847
18692676288  2.403162
18721104048  2.407331
18749553408  2.404993
18778024368  2.404944
18806516928  2.399723
18835031088  2.405352
18865102932  2.409259
18898871008  2.406585
18932679356  2.406290
18966528000  2.405959
18999406683  2.409094
19028066643  2.405308
19056748203  2.406525
19085451363  2.400549
19112739372  2.405020
19141484652  2.411862
19170467424  2.408532
19204598812  2.406577
19238770688  2.405278
19272983076  2.409100
19305745200  2.413531
19333190187  2.407551
19362100707  2.407302
19389585708  2.401030
19418538348  2.404785
19446063363  2.408042
19479109500  2.406690
19513606144  2.403101
19548143492  2.403330
19581072300  2.409269
19608712227  2.406336
19637827947  2.404734
19665507888  2.403209
19693207323  2.402538
19721441632  2.406554
19756223708  2.406426
19791046656  2.404124
19825910500  2.402055
19855419948  2.404719
19884718188  2.410111
19912571523  2.403553
19938976875  2.402196
19968336675  2.396735
20000844000  2.403042
20035953724  2.406427
20071104512  2.403422
20103669963  2.401304
20130201675  2.398789
20159701875  2.403653
20187747072  2.408551
20215811763  2.404814
20247475252  2.405175
20282872928  2.398786
20318311836  2.406316
20350497132  2.403613
20378674683  2.403559
20406871728  2.403172
20433602700  2.400233
20460480268  2.404011
20496125696  2.405836
20531812500  2.404828
20567540704  2.399713
20595847347  2.403448
20624194188  2.407532
20652560523  2.404114
20679451875  2.402906
20710868000  2.398782
20746803564  2.402720
20782780672  2.405651
20814171075  2.401489
20842667712  2.401774
20869682508  2.397193
20898217107  2.401399
20927105024  2.405450
20963290212  2.400768
20999517088  2.403394
21030631587  2.397814
21057767883  2.402908
21086430732  2.406281
21113602992  2.400881
21144841952  2.401875
21181277628  2.397725
21217755136  2.403140
21248211843  2.406870
21275488107  2.402460
21302781867  2.402503
21330093123  2.399396
21364083968  2.403680
21400770996  2.408855
21436469883  2.401935
21463866675  2.401868
21492804492  2.398420
21520237248  2.402617
21547939108  2.406277
21584836256  2.403616
21621775500  2.402650
21653075547  2.399570
21680610363  2.404134
21708162675  2.409678
21735732483  2.403922
21769953916  2.402957
21807104000  2.399305
21843114723  2.406530
21870770067  2.404378
21896905068  2.401326
21924594432  2.402801
21956126976  2.398572
21993488500  2.402218
22030892384  2.401844
22058673003  2.402234
22086464427  2.401473
22114273347  2.399497
22143358436  2.402946
22180932000  2.405937
22218548044  2.402864
22247379675  2.400388
22275289683  2.399390
22301665200  2.403771
22331651296  2.409571
22369437500  2.405536
22407266304  2.401589
22435333452  2.403868
22461803523  2.406331
22489847667  2.411875
22521008556  2.407175
22559008000  2.404667
22597050164  2.404873
22624077843  2.407994
22650658992  2.409889
22677255747  2.405917
22711433216  2.405866
22749646500  2.403186
22783798827  2.407401
22810473612  2.406739
22837164003  2.404267
22864543488  2.405571
22902928276  2.400461
22941356000  2.405473
22970850048  2.405396
22997634075  2.402404
23026010643  2.403454
23056897028  2.397873
23095496736  2.402410
23131788300  2.403142
23157084492  2.400520
23183976843  2.402927
23211554292  2.399091
23250326368  2.403083
23289141596  2.406327
23317085763  2.404210
23342483043  2.404951
23369482800  2.400232
23405846432  2.403528
23444834508  2.407104
23476045563  2.402596
23501529243  2.402837
23528620800  2.399023
23562058464  2.402381
23601219772  2.405335
23635545363  2.403264
23662714032  2.401866
23688298800  2.397070
23718964000  2.401717
23758298924  2.404952
23795585163  2.401743
23821241643  2.399893
23846911947  2.395014
23876564576  2.400506
23916073500  2.404947
23952948075  2.401917
23980298508  2.399246
24006054348  2.397186
24034861728  2.398567
24074545036  2.402217
24112443312  2.398352
24139884627  2.399236
24165726003  2.396830
24193856992  2.395930
24233715068  2.404348
24270848748  2.399554
24298380027  2.398776
24324306075  2.398802
24353551904  2.396661
24393585132  2.402006
24429772800  2.400822
24457394043  2.400576
24483404763  2.399892
24513948000  2.394376
24554156764  2.398382
24589215468  2.401054
24615296172  2.399562
24641390700  2.398268
24675046816  2.393574
24715431500  2.398349
24745907052  2.403991
24772070700  2.399611
24798248172  2.396940
24836849888  2.396231
24877410876  2.399016
24903096300  2.403267
24930983763  2.399217
24958665284  2.399577
24999358752  2.395649
25034467500  2.399022
25060783212  2.403259
25087112748  2.401436
25121704500  2.399383
25162574944  2.394412
25192569132  2.400431
25218967788  2.402524
25245380268  2.407147
25285452196  2.402042
25324700652  2.398132
25351168428  2.398241
25375994523  2.401493
25408728832  2.405800
25449909908  2.401307
25482055707  2.401229
25506945792  2.399289
25533508608  2.402043
25573720064  2.406790
25613280000  2.402302
25639898112  2.402836
25664865147  2.397393
25697931116  2.401616
25739424000  2.405772
25771527675  2.400899
25796558700  2.401494
25823271852  2.400262
25864170588  2.400742
25901821683  2.404440
25928589267  2.400542
25953696432  2.400076
25989319584  2.400428
26031125452  2.398743
26059279203  2.400628
26084449548  2.403880
26114871636  2.399780
26156812000  2.398675
26190297675  2.395996
26215531200  2.399709
26242460352  2.403696
26282902468  2.398716
26321644683  2.398699
26346941388  2.395617
26372250243  2.398607
26409397504  2.401567
26451630000  2.399282
26476989075  2.399512
26502360300  2.399457
26536297756  2.399668
26578688000  2.404114
26609052123  2.401549
26634486528  2.400949
26663603872  2.402497
26706129548  2.400170
26738044947  2.403089
26763540912  2.406949
26791316500  2.401709
26833977824  2.403041
26869053132  2.398811
26894611467  2.402069
26920181952  2.405318
26962233476  2.400770


==> data/ht_log_r1_p11.dat <==
27  9.043577
27  10.03521
27  2.552427
32  1.914320
32  -3.39412
108  2.566470
108  -2.91948
108  -2.55454
108  -6.46508
108  -7.94957
108  -9.92396
108  -9.09697
108  -8.39720
108  -9.45045
108  -9.36361
243  -6.85892
243  -8.09892
243  -8.06183
243  -7.20992
243  -8.91168
243  -8.48732
243  -10.1712
243  -10.9893
256  -12.1501
256  -11.0562
256  -9.81965
432  -10.0895
432  -9.11825
432  -10.1406
432  -9.80266
432  -10.3429
432  -9.18999
432  -9.35226
432  -9.26936
432  -8.83765
500  -8.01421
500  -7.79761
500  -7.95019
500  -8.38647
500  -8.80670
500  -9.52946
500  -9.97280
500  -10.0390
500  -9.81086
500  -9.39196
500  -8.62104
500  -7.61975
675  -8.14341
675  -7.25799
675  -7.11283
675  -7.14199
864  -5.91188
864  -6.31947
864  -4.23964
972  -3.96883
972  -3.09713
972  -2.85155
1323  -3.83137
1323  -3.87915
1372  -3.17757
1372  -3.10493
1728  -2.31587
1728  -2.54569
1728  -2.36305
2048  -2.45855
2048  -2.39900
2187  -2.93126
2187  -2.43583
2187  -1.68896
2187  -1.01446
2700  -0.94670
2700  -1.73892
2700  -2.27768
2916  -2.05013
2916  -1.40098
2916  -1.24536
2916  -1.05729
3267  -0.94014
3267  -0.91553
3267  -0.89218
3267  -0.86998
3888  -0.84887
3888  -1.05237
3888  -0.83659
3888  -1.07349
3888  -1.24197
4000  -1.09520
4000  -0.85831
4000  -1.34399
4000  -1.11266
4000  -1.26646
4563  -0.85773
5292  -1.36654
5292  -1.09831
5324  -1.55738
5324  -1.50564
5324  -1.45723
6075  -1.67135
6075  -1.65741
6912  -1.60406
6912  -2.04356
6912  -1.96939
6912  -1.62416
6912  -1.38991
6912  -1.22566
7803  -1.07520
7803  -1.51682
8748  -1.54968
8748  -1.76711
8748  -1.94444
8788  -2.23785
8788  -1.87587
8788  -1.86851
9747  -1.61783
9747  -1.47683
9747  -1.32931
10976  -1.50367
13068  -1.50815
13500  -1.25705
15552  -0.91803
16384  -0.57231
18252  -0.50750
19652  -0.45798
21168  -0.48366
22707  -0.41922
27436  -0.42998
218700  0.222577
442368  0.578640
702464  0.617642
964467  0.780083
1257728  0.883035
1556068  0.990595
1867563  1.137809
2193075  1.274620
2511675  1.202344
2819876  1.216418
10750347  1.448613
20000844  1.421189
30108672  1.449348
40715568  1.460659
51866892  1.485834
63253004  1.498705
75284384  1.530019
87771843  1.531894
100155852  1.532570
113025132  1.546655
126217984  1.538286
139496283  1.558509
153091012  1.568618
166865292  1.589012
180472064  1.574277
194508500  1.581686
209254496  1.585468
223327152  1.587778
238003947  1.589016
252817200  1.599811
267693664  1.603599
282910563  1.591131
298473844  1.605672
313611008  1.616670
329239728  1.614909
344305107  1.610247
359661568  1.616955
375849747  1.617448
391888724  1.621856
407390252  1.626578
423403200  1.623794
439608956  1.630793
456336500  1.623727
473483084  1.620590
489295323  1.612239
506024032  1.623521
522720000  1.621078
540022788  1.620703
555967328  1.626229
573060123  1.634682
590606883  1.632132
607649472  1.636012
624934467  1.639085
642198483  1.637768
659163987  1.639458
676449508  1.636737
694964448  1.640004
712496763  1.639773
729137052  1.634944
748161792  1.638164
764739468  1.630780
784115667  1.631781
800806500  1.633581
819425187  1.637113
838273968  1.643100
855388768  1.645579
873233163  1.648896
892066608  1.648876
910787328  1.646102
929702448  1.647486
948171852  1.641344
966822912  1.641919
985329387  1.640576
1003682043  1.641407
1022204043  1.640861
1040560128  1.640704
1058741388  1.645948
1078344544  1.646195
1098500000  1.643228
1116659547  1.643417
1134790803  1.644232
1155219124  1.641745
1173982572  1.642162
1192310528  1.643640
1213115643  1.641894
1230916608  1.641032
1252154700  1.644116
1269498123  1.645644
1290691692  1.644989
1308331076  1.646754
1329433803  1.643424
1348614144  1.638124
1367979948  1.640361
1388814768  1.636448
1407583264  1.635775
1427028300  1.638288
1447910883  1.638793
1468246784  1.637436
1486779836  1.643553
1506220947  1.643855
1527266907  1.647407
1548049968  1.650072
1568892672  1.653233
1588261500  1.658047
1607789088  1.656421
1627476084  1.655691
1647323136  1.657393
1667624787  1.659617
1688057523  1.658489
1708614675  1.661515
1728864108  1.660702
1749232827  1.658754
1769802912  1.659971
1790788500  1.663950
1811939328  1.665952
1833256044  1.663904
1854739296  1.666381
1875750075  1.670687
1895606307  1.672340
1915567083  1.671774
1936089648  1.673110
1957215488  1.671823
1979654684  1.673358
2000636928  1.667721
2020674627  1.668239
2040342723  1.667029
2063398432  1.668004
2084706963  1.666678
2104206768  1.667487
2125764000  1.669047
2148774507  1.670570
2168570988  1.671036
2189373728  1.673130
2212833843  1.672156
2231940528  1.673497
2254239904  1.671291
2275850547  1.670597
2295424764  1.672307
2320188300  1.671725
2339249328  1.669931
2362358876  1.671121
2382675372  1.670790
2404846336  1.672269
2426500800  1.671510
2447840196  1.668848
2470209075  1.668028
2491343456  1.669055
2513265408  1.671131
2535359116  1.669300
2556693747  1.668846
2579890176  1.671796
2599964163  1.674052
2624396787  1.674168
2643105244  1.672390
2667160467  1.670387
2688885504  1.671812
2709728748  1.673157
2734127163  1.671278
2753861548  1.672668
2776676787  1.672933
2800908288  1.673196
2819876000  1.671780
2843887563  1.670760
2867669500  1.670954
2886937092  1.668741
2910219948  1.668589
2934939852  1.668817
2955053056  1.666371
2976750000  1.666627
3001180923  1.668777
3024232124  1.670353
3044193988  1.667959
3067010028  1.667764
3090652227  1.668494
3114752000  1.669174
3135109792  1.669552
3156282288  1.668704
3180851532  1.670479
3204339372  1.670471
3227817964  1.671316
3248664948  1.672068
3269970675  1.670615
3293784675  1.670612
3317685075  1.670357
3341671875  1.670297
3364929536  1.669607
3386362144  1.668762
3407885568  1.668077
3429956907  1.668519
3453734700  1.667424
3477594627  1.669062
3500921763  1.668601
3524943852  1.667648
3548428992  1.668056
3571992108  1.667782
3594528500  1.669189
3616924252  1.670153
3639412836  1.667826
3661994444  1.667382
3684669268  1.665799
3707437500  1.666793
3730299332  1.668070
3753254956  1.667384
3776704083  1.667235
3799730763  1.668254
3823470000  1.669412
3846638592  1.669251
3869877168  1.669554
3893185728  1.667369
3916586628  1.666293
3940299500  1.666986
3964107892  1.667491
3988011996  1.666929
4012012004  1.666003
4036108108  1.665925
4060300500  1.666671
4084589372  1.667515
4108974916  1.668348
4133457324  1.670236
4156208523  1.669698
4179690828  1.670776
4202565552  1.671568
4225502700  1.672632
4249179675  1.672427
4271564268  1.673058
4294967296  1.670757
4320182304  1.670676
4345495808  1.672701
4370908000  1.673281
4394697228  1.675434
4417461387  1.676850
4440284352  1.674885
4463166123  1.675056
4486489276  1.675646
4512447684  1.676190
4538506028  1.677224
4562298027  1.677924
4585491648  1.677862
4608038592  1.678426
4630640832  1.680082
4657010432  1.681229
4683621856  1.680982
4706618643  1.682788
4729461075  1.681017
4751642412  1.682839
4777559924  1.682397
4804628188  1.682138
4827880368  1.682091
4850291043  1.682414
4872745728  1.679196
4900172000  1.680559
4926583728  1.680808
4948490988  1.682137
4971179547  1.682959
4996974132  1.683626
5024812428  1.680741
5046936768  1.680685
5069109708  1.681864
5095042816  1.683220
5122523052  1.683661
5144115843  1.683882
5166501003  1.682842
5194386284  1.684026
5219672832  1.682715
5242221612  1.684436
5266130944  1.683371
5295012768  1.683874
5316977403  1.684736
5338975788  1.682426
5367678908  1.681701
5392262448  1.681868
5414415867  1.681746
5441006848  1.682193
5467308300  1.682397
5488845228  1.680213
5514999588  1.681059
5542099083  1.680829
5563782675  1.681765
5589660128  1.682663
5616619083  1.682542
5638447827  1.682925
5664991468  1.681522
5690852748  1.680868
5712039675  1.681976
5740996608  1.682118
5765573763  1.681889
5786924364  1.682956
5817678548  1.682719
5839193772  1.681382
5864013824  1.682058
5891723568  1.681785
5913280827  1.682894
5941784884  1.683459
5965339392  1.683624
5988775936  1.682745
6018432300  1.683297
6039412272  1.684518
6067643796  1.684616
6091210800  1.686033
6115295232  1.686193
6144045075  1.685858
6165242667  1.683448
6195267572  1.683655
6217576875  1.684038
6243584000  1.684150
6270132267  1.684854
6292150988  1.684743
6322082508  1.684352
6342757083  1.683276
6373654528  1.681965
6395006700  1.683108
6422892844  1.682543
6446636208  1.682722
6472384096  1.684405
6499311075  1.684651
6522128932  1.683169
6550517952  1.682507
6572128000  1.683524
6602770188  1.683511
6623052588  1.682770
6654382227  1.683403
6674743683  1.684729
6706706688  1.684504
6726635712  1.682974
6757643484  1.683099
6778728675  1.683790
6808837536  1.684289
6830163675  1.685232
6860289492  1.685137
6881793075  1.684657
6912000000  1.683757
6933616875  1.684351
6963969708  1.684406
6984766512  1.684686
7016068800  1.685262
7036104123  1.685949
7067521107  1.686107
7087629708  1.684479
7119161388  1.684474
7139082388  1.684637
7170109632  1.685944
7192182784  1.686147
7221239532  1.685617
7245545836  1.686887
7272551088  1.688124
7299172192  1.686979
7323154947  1.687153
7353062500  1.687352
7373934252  1.687577
7405201467  1.687912
7425327956  1.687353
7456263948  1.687523
7479836672  1.688572
7506601452  1.687400
7534611500  1.688022
7557108300  1.687959
7588761075  1.687868
7608059676  1.689311
7639543107  1.689005
7663457952  1.689139
7689583152  1.687774
7719124500  1.687278
7740700848  1.687000
7771819212  1.687410
7793764996  1.688054
7822289907  1.688822
7850060032  1.688746
7872923952  1.689293
7904306700  1.687910
7925540864  1.689013
7954278192  1.688882
7982467916  1.688260
8004407148  1.688036
8036050608  1.686968
8058793788  1.687606
8085501675  1.687035
8116356384  1.685435
8136041787  1.686097
8167004928  1.685430
8193532000  1.685880
8216856675  1.686385
8247973068  1.685431
8271195296  1.686052
8298070947  1.685865
8328392163  1.684284
8349347808  1.686483
8378733312  1.686877
8408284164  1.686600
8428272048  1.686902
8459785827  1.686790
8487296500  1.686857
8508604608  1.687161
8540268075  1.684900
8566802276  1.684949
8589318192  1.685471
8620166448  1.686126
8646803028  1.686379
8669445147  1.687254
8701406208  1.687830
8727300292  1.688945
8750916243  1.687941
8781079212  1.687491
8808295604  1.688465
8830815075  1.687706
8862093603  1.687591
8889790500  1.688299
8910242464  1.689505
8941514508  1.689565
8971786516  1.689175
8992364000  1.687815
9021289707  1.687820
9052903467  1.687380
9074988576  1.688232
9101419200  1.689077
9132179787  1.688286
9158117728  1.689551
9180907200  1.688234
9211801707  1.686485
9241752992  1.687012
9262741068  1.687635
9291769227  1.687405
9322849548  1.687848
9347011132  1.688117
9371076300  1.688641
9402288867  1.688524
9431790764  1.688557
9453065472  1.686947
9481053267  1.687359
9512448300  1.687743
9538484224  1.687580
9560146203  1.687055
9591671808  1.687547
9622229868  1.687942
9645979284  1.687917
9670201875  1.686447
9700884675  1.686508
9732554500  1.686426
9754278944  1.687348
9779859648  1.687041
9810715788  1.687598
9841500000  1.688333
9863386204  1.689089
9890135667  1.689739
9921165147  1.688660
9951255500  1.689165
9973304064  1.689315
9998951472  1.690009
10030151052  1.689777
10061399232  1.689565
10084035524  1.691013
10109407500  1.690795
10139732307  1.690619
10171150587  1.689010
10195583584  1.688807
10217991452  1.689351
10248856803  1.688980
10279389888  1.689535
10307951244  1.689069
10330523392  1.689036
10357507692  1.688875
10388202075  1.689544
10418941872  1.688276
10443878532  1.688514
10466648608  1.688469
10497587148  1.688395
10527421932  1.688622
10558059872  1.688609
10580995548  1.688695
10605404547  1.688939
10636463808  1.689520
10666495152  1.688310
10696172288  1.688618
10719307476  1.688036
10743913008  1.687692
10775174283  1.687209
10805400675  1.686448
10835483936  1.686446
10858819500  1.686916
10882235952  1.687595
10913697675  1.686361
10944117603  1.686534
10974579867  1.687094
10999536804  1.687495
11023107232  1.688547
11052013248  1.688223
11081531187  1.688517
11113279488  1.689005
11141464572  1.688944
11165237248  1.688472
11189043716  1.688428
11219802075  1.688674
11250645363  1.688414
11281530987  1.688593
11308583776  1.688845
11332593500  1.689903
11357822700  1.690395
11387745963  1.690027
11418819075  1.690129
11449934523  1.689217
11477365844  1.689049
11501613792  1.688920
11525895868  1.689653
11555820288  1.689057
11587121712  1.688016
11617345323  1.689001
11647608300  1.689783
11672306356  1.689388
11696828000  1.688665
11722875363  1.688848
11753275392  1.688554
11783714787  1.688901
11815323147  1.688881
11844679424  1.689200
11869441812  1.689953
11894238688  1.689247
11920611888  1.689542
11951267067  1.689648
11981961612  1.688102
12011556528  1.688382
12042328347  1.687702
12068784500  1.687456
12093858144  1.687451
12118966492  1.687566
12147476067  1.686983
12177274563  1.687534
12208257792  1.687941
12239280387  1.688497
12269191203  1.687196
12295698656  1.687633
12321085500  1.688472
12346507264  1.688336
12374166528  1.688320
12404241612  1.688694
12434353200  1.688739
12464501292  1.689290
12495847563  1.688988
12525439388  1.689005
12551141376  1.688363
12576878500  1.688952
12602650784  1.689261
12629800368  1.689239
12660184332  1.689581
12690604800  1.689810
12721061772  1.690573
12751555248  1.690954
12780910323  1.691284
12810097696  1.690309
12836187500  1.688932
12862312704  1.689027
12888473332  1.688369
12915197307  1.689227
12945922443  1.689421
12975500268  1.689677
13006297008  1.690169
13035943683  1.690452
13066812027  1.690275
13096527552  1.690252
13125517024  1.688955
13152033212  1.689358
13178585088  1.689460
13205172676  1.688472
13231796000  1.688432
13259967867  1.687443
13289902092  1.687273
13319870067  1.687728
13349871792  1.687720
13379907267  1.687893
13409976492  1.687140
13440079467  1.687338
13470216192  1.687584
13500000000  1.687653
13527018004  1.687383
13554072032  1.688086
13581162108  1.688818
13608288256  1.689085
13635450500  1.689695
13662675675  1.689681
13693060800  1.688797
13723479675  1.688777
13752713547  1.688924
13783198572  1.689813
13812495948  1.690194
13843047123  1.690108
13872408003  1.690416
13903025328  1.690824
13932449712  1.690873
13963133187  1.690958
13991855328  1.691065
14019525436  1.689932
14047232000  1.690129
14074975044  1.690543
14102754592  1.690938
14130570668  1.691374
14158423296  1.691390
14186312500  1.692191
14214238304  1.692788
14243283648  1.692814
14273065728  1.692558
14302878912  1.691571
14332723200  1.691425
14362598592  1.691294
14392505088  1.691117
14422442688  1.691865
14452411392  1.692156
14482411200  1.692896
14512442112  1.693273
14542504128  1.693312
14572597248  1.693641
14601465675  1.693327
14631619707  1.692366
14661804843  1.692698
14690761452  1.692819
14721007500  1.693300
14750022483  1.693708
14780329443  1.694070
14809177292  1.694905
14837914368  1.695053
14866688596  1.695257
14895500000  1.695394
14924348604  1.695716
14953234432  1.694967
14982157508  1.695568
15011117856  1.695291
15040115500  1.695172
15069150464  1.695369
15098222772  1.694984
15127332448  1.694929
15156479516  1.695483
15185664000  1.695394
15214885924  1.695381
15244145312  1.694161
15273442188  1.694008
15302776576  1.694258
15332148500  1.694096
15361557984  1.694770
15391005052  1.694898
15420489728  1.695238
15450012036  1.695220
15479572000  1.695380
15509169644  1.695474
15538804992  1.695922
15568478068  1.695042
15598188896  1.695031
15627937500  1.695468
15657723904  1.695001
15687548132  1.695634
15717410208  1.695683
15747310156  1.695465
15777248000  1.695383
15807223764  1.695098
15837237472  1.694884
15867289148  1.695477
15897378816  1.695839
15927506500  1.694672
15957672224  1.694788
15987876012  1.694263
16018117888  1.694348
16048378800  1.694545
16078673043  1.695013
16107676875  1.695704
16136706843  1.695910
16165762947  1.696191
16194845187  1.696199
16223953563  1.695909
16253088075  1.694411
16282248723  1.693864
16311435507  1.693983
16340648427  1.693697
16369887483  1.693370
16399152675  1.694091
16428444003  1.694238
16457761467  1.694051
16487105067  1.694233
16515139248  1.694025
16544533932  1.693946
16573954752  1.692603
16603401708  1.692433
16631534547  1.691986
16662038116  1.692059
16693124000  1.692372
16724248524  1.692591
16755411712  1.692838
16786613588  1.692852
16817854176  1.692964
16849133500  1.693179
16880451584  1.693350
16911808452  1.693095
16942567500  1.692202
16972339968  1.692320
17000783523  1.692919
17029250892  1.693656
17059099392  1.693420
17087615523  1.693970
17116155468  1.694795
17144719227  1.694464
17174668707  1.695091
17203281228  1.695351
17231917563  1.695833
17260577712  1.695138
17291124756  1.695187
17322988000  1.695688
17354890364  1.696216
17386831872  1.696044
17418812548  1.695962
17450832416  1.695795
17482891500  1.696085
17512713648  1.695868
17541606267  1.696294
17570522700  1.695898
17599462947  1.695733
17628427008  1.694422
17656033968  1.694373
17685044523  1.694230
17714078892  1.694736
17743137075  1.694427
17773191936  1.694438
17805644500  1.694493
17838136544  1.694461
17870668092  1.694469
17903239168  1.694198
17935849796  1.693587
17965314675  1.693848
17994578112  1.693197
18023865363  1.693810
18051780123  1.693893
18079716483  1.694107
18109072908  1.693754
18137053548  1.694227
18166456467  1.694450
18198161572  1.694192
18231129248  1.694537
18264136716  1.694450
18297184000  1.694550
18330271124  1.694583
18358859952  1.693466
18387032832  1.693465
18416637603  1.694162
18444854763  1.694111
18473093523  1.694381
18501353883  1.694290
18529635843  1.695101
18562998528  1.694956
18596405236  1.695274
18629852000  1.695740
18663338844  1.695865
18694097163  1.696143
18722526003  1.694811
18750976443  1.695040
18779448483  1.695046
18807942123  1.694791
18836457363  1.695044
18865102932  1.694318
18898871008  1.694313
18932679356  1.693826
18966528000  1.694288
19000416964  1.693670
19028066643  1.693772
19056748203  1.694004
19085451363  1.693340
19114176123  1.693151
19141484652  1.693259
19170467424  1.693531
19204598812  1.693406
19238770688  1.693407
19272983076  1.693735
19304301267  1.693077
19333190187  1.693164
19362100707  1.693523
19389585708  1.693743
19418538348  1.694174
19446063363  1.692903
19479109500  1.693000
19513606144  1.692961
19548143492  1.693063
19582526547  1.693206
19610167500  1.693646
19637827947  1.693321
19666965267  1.693713
19694665728  1.694019
19722385683  1.694304
19756223708  1.693958
19791046656  1.693928
19825910500  1.693697
19856884347  1.693068
19884718188  1.693268
19912571523  1.692763
19940444352  1.692908
19968336675  1.692892
20000844000  1.692983
20035953724  1.693148
20071104512  1.693175
20105143488  1.693575
20131676172  1.693216
20159701875  1.693307
20187747072  1.693274
20215811763  1.692513
20247475252  1.692884
20282872928  1.693673
20318311836  1.693497
20350497132  1.693321
20378674683  1.693641
20406871728  1.693658
20435088267  1.693781
20461837707  1.693510
20496125696  1.693714
20531812500  1.693945
20567540704  1.693846
20597338800  1.694189
20625686667  1.693127
20652560523  1.692470
20680946352  1.692350
20710868000  1.692682
20746803564  1.692125
20782780672  1.691772
20814171075  1.692253
20842667712  1.692516
20871183843  1.692699
20898217107  1.693365
20927105024  1.693153
20963290212  1.693339
20999517088  1.692458
21032138700  1.692004
21060784107  1.692441
21087939843  1.692665
21115113075  1.692776
21144841952  1.692749
21181277628  1.693143
21217755136  1.693277
21249726732  1.693290
21277003968  1.693053
21304298700  1.693021
21333128787  1.693091
21364083968  1.693308
21400770996  1.692823
21437500000  1.692149
21466911843  1.692402
21494328075  1.692727
21521761803  1.693250
21549213027  1.693594
21584836256  1.693964
21621775500  1.693779
21656134107  1.693740
21682140588  1.693269
21709693872  1.693762
21737264652  1.693564
21769953916  1.693344
21807104000  1.692835
21844296324  1.692116
21870770067  1.692235
21898442907  1.692930
21926133243  1.692757
21956126976  1.692891
21993488500  1.692862
22030892384  1.693092
22060216512  1.693096
22088008908  1.693127
22114273347  1.693004
22143358436  1.693197
22180932000  1.693803
22218548044  1.693821
22248929772  1.692743
22275289683  1.692513
22301665200  1.692744
22331651296  1.693178
22369437500  1.693611
22407266304  1.694469
22435333452  1.694479
22463361072  1.694542
22489847667  1.695061
22521008556  1.694863
22559008000  1.695187
22595950107  1.695805
22624077843  1.695845
22650658992  1.694927
22677255747  1.695542
22711433216  1.695545
22749646500  1.695600
22783798827  1.695792
22810473612  1.695975
22837164003  1.696660
22864543488  1.696709
22902928276  1.697157
22941356000  1.697276
22970850048  1.697632
22997634075  1.697970
23024433708  1.697986
23056897028  1.697041
23095496736  1.696773
23130207747  1.697111
23157084492  1.697351
23183976843  1.697408
23211554292  1.697408
23250326368  1.697751
23289141596  1.697477
23317085763  1.697939
23344070832  1.698029
23371071507  1.698227
23405846432  1.698545
23444834508  1.698344
23476045563  1.698324
23503122432  1.697153
23530214907  1.697209
23562058464  1.697333
23601219772  1.697247
23635545363  1.697394
23662714032  1.696855
23689898307  1.697040
23718964000  1.697567
23758298924  1.697794
23795585163  1.697596
23821241643  1.697743
23848516800  1.697741
23876564576  1.697977
23916073500  1.697258
23954556492  1.697119
23980298508  1.697102
24007664547  1.697351
24034861728  1.697635
24074545036  1.697744
24114057075  1.697860
24139884627  1.697917
24165726003  1.698203
24193856992  1.697954
24233715068  1.697742
24272467803  1.697979
24298380027  1.697489
24325926912  1.697908
24353551904  1.696866
24393585132  1.696825
24431397147  1.696632
24457394043  1.696707
24483404763  1.696928
24513948000  1.697110
24554156764  1.697621
24589215468  1.697877
24615296172  1.698098
24641390700  1.698051
24675046816  1.698382
24715431500  1.698385
24747541875  1.698446
24773706387  1.698602
24799884723  1.697478
24836849888  1.697724
24877410876  1.697430
24906376368  1.697961
24932624688  1.698079
24958886832  1.698216
24999358752  1.698241
25037756208  1.698075
25064073648  1.698121
25090404912  1.698523
25121704500  1.698602
25162574944  1.698563
25195868208  1.698435
25220618163  1.698865
25247031507  1.697695
25285452196  1.697701
25326354483  1.697786
25352823123  1.697987
25379305587  1.697920
25408728832  1.698045
25449909908  1.698022
25483714668  1.698085
25510265388  1.698304
25535169243  1.698538
25573720064  1.698417
25614943227  1.698903
25641562203  1.699088
25668195003  1.699364
25697931116  1.698492
25739424000  1.698659
25773196032  1.698856
25798227867  1.699039
25824941883  1.699417
25864170588  1.699262
25903494252  1.699270
25928589267  1.699264
25955370675  1.699251
25989319584  1.699373
26031125452  1.699501
26060956848  1.699915
26086128003  1.699864
26114871636  1.699761
26156812000  1.699394
26191979532  1.698885
26217213867  1.699031
26242460352  1.698736
26282902468  1.699172
26321644683  1.699146
26346941388  1.699135
26373937932  1.699288
26409397504  1.698737
26451630000  1.698466
26476989075  1.698426
26504052147  1.699300
26536297756  1.699496
26578688000  1.699491
26607356928  1.699785
26632790523  1.698530
26663603872  1.699219
26706129548  1.698983
26738044947  1.699403
26763540912  1.698889
26791316500  1.699193
26833977824  1.699282
26869053132  1.699465
26894611467  1.699660
26920181952  1.699620
26962233476  1.699689


==> data/ht_log_r1_p17.dat <==
27  18.08715
27  9.043577
27  6.029051
32  1.749199
32  -5.98901
108  -7.14880
108  -8.17527
108  -12.8163
108  -9.29510
108  -10.4965
108  -14.2622
108  -13.0737
108  -12.0680
108  -11.7570
108  -9.88688
243  -11.6682
243  -13.0362
243  -12.3120
243  -11.6640
243  -9.84344
243  -9.37471
243  -8.60364
243  -9.28814
243  -10.0311
243  -7.89057
256  -7.58709
256  -7.86897
256  -9.09473
432  -9.70747
432  -8.52855
432  -7.42570
432  -8.40517
432  -8.15047
432  -6.86954
432  -5.66181
432  -5.90856
432  -6.98499
432  -7.87709
500  -8.20860
500  -7.55680
500  -8.67680
500  -8.11091
500  -8.23847
500  -8.61861
500  -7.99998
500  -7.01013
500  -6.45182
500  -7.54703
500  -6.68361
500  -6.16554
675  -5.53084
675  -5.46960
864  -6.76045
864  -5.29155
864  -5.02397
972  -6.17998
972  -4.69131
972  -3.40880
1323  -1.40457
1323  0.287235
1372  0.603105
1372  0.208934
1372  0.605821
1728  -0.67219
1728  -1.69857
2048  -1.94709
2048  -1.46346
2048  -1.46709
2187  -1.01413
2187  -0.94720
2187  -0.93503
2700  -1.11248
2700  -0.49936
2700  0.289725
2700  -0.41813
2916  -1.17857
2916  -0.65232
2916  -0.88196
2916  -0.42457
2916  -0.69287
3267  -0.97273
3267  -0.53168
3267  -0.03274
3888  0.032136
3888  0.836788
3888  1.080972
3888  0.922621
3888  0.562940
4000  1.276892
4000  1.797564
4000  1.860375
4000  1.395925
4563  0.064721
4563  -0.64420
5292  -0.34352
5324  0.680839
5324  0.288173
5324  0.077928
6075  -0.40606
6075  -0.82207
6912  -0.96622
6912  -0.82249
6912  -1.03795
6912  -0.47269
6912  -0.43331
6912  -0.77577
7803  -0.19240
7803  -0.71449
8748  -0.38937
8748  -0.69021
8748  -0.99655
8788  -0.99597
8788  -1.19115
8788  -1.36425
9747  -1.87525
9747  -1.87262
10976  -1.61253
13068  -1.51407
13500  -0.45336
14283  -0.60680
16384  -0.22401
16875  -0.37098
19652  -0.92068
19652  -0.86959
21168  -0.68439
25947  -0.24307
204363  0.214033
428652  0.672963
665523  0.981634
934092  1.106118
1203052  1.293226
1492992  1.206387
1783323  1.060387
2101707  1.180183
2381643  1.275522
2725888  1.394471
10614483  1.490626
19830123  1.652336
29824227  1.724124
40450752  1.763027
51642603  1.772803
63253004  1.777095
75284384  1.821600
87382827  1.835102
99740268  1.779785
112693923  1.771950
125854587  1.798929
139005747  1.789864
152810307  1.781506
166328748  1.793312
180472064  1.764295
194508500  1.777525
208816947  1.774603
222971872  1.795375
237523212  1.814019
252321723  1.812023
267693664  1.804306
282211803  1.826065
298142883  1.819259
313038675  1.817292
328485888  1.832174
343726848  1.845705
359661568  1.849658
375446907  1.841138
391728987  1.845851
407390252  1.852228
423295268  1.851777
439608956  1.843667
456336500  1.856069
473110092  1.843615
488605932  1.840486
506024032  1.861608
522482427  1.866781
539484300  1.863460
555967328  1.863920
572562675  1.863699
589597083  1.864444
607137228  1.869541
624414987  1.863637
641408652  1.883464
658266368  1.882642
676449508  1.876074
694853883  1.875766
711664812  1.878589
729137052  1.888558
747593388  1.871589
764452107  1.882558
782952075  1.891858
800806500  1.893562
818830323  1.883300
837973107  1.895864
855388768  1.888561
872926092  1.898402
891756243  1.883023
910473723  1.890500
928752075  1.889850
947531952  1.900483
966176748  1.896175
985003200  1.893401
1003023675  1.891171
1021539627  1.906327
1039554675  1.894146
1058437152  1.885349
1078344544  1.901720
1097641152  1.888490
1116312300  1.875729
1134440748  1.867535
1155219124  1.883621
1173270528  1.885036
1192310528  1.886272
1212753708  1.872636
1230916608  1.865889
1251786987  1.871316
1268858272  1.863085
1289945088  1.879539
1308331076  1.872694
1329433803  1.874449
1348614144  1.884229
1366827075  1.871998
1388040300  1.887598
1407583264  1.884064
1427028300  1.875367
1447515468  1.887028
1468148652  1.886403
1486779836  1.889033
1505817648  1.880015
1526860800  1.876445
1548049968  1.884627
1568561868  1.875555
1588261500  1.874724
1607789088  1.887098
1627476084  1.883155
1647323136  1.877436
1667330892  1.873178
1687500000  1.879229
1707831108  1.888681
1728432027  1.876970
1748981916  1.870244
1769802912  1.871579
1790788500  1.875234
1811939328  1.884026
1833256044  1.888880
1854739296  1.871117
1875750075  1.861874
1895606307  1.878265
1915112268  1.869903
1935175212  1.873399
1957215488  1.884153
1979654684  1.877739
2000172123  1.862785
2020674627  1.879031
2040329596  1.869629
2063398432  1.869598
2083758075  1.880228
2103730083  1.867131
2125764000  1.866811
2148774507  1.876252
2167603200  1.871435
2189373728  1.876979
2211367500  1.879174
2231940528  1.875742
2254239904  1.868511
2276346348  1.862217
2295424764  1.869499
2319687747  1.866186
2338244172  1.877798
2362358876  1.878635
2382168123  1.873198
2404846336  1.864589
2425988907  1.869856
2447840196  1.870354
2469176163  1.869834
2491343456  1.874838
2512744443  1.876716
2535359116  1.871845
2556168300  1.865304
2579890176  1.872156
2599434288  1.872350
2623332123  1.877434
2643105244  1.877992
2666623788  1.876039
2688885504  1.875981
2709728748  1.864944
2734127163  1.873518
2753861548  1.873439
2776129200  1.873802
2800274112  1.873774
2819876000  1.872600
2843333388  1.873719
2867669500  1.866574
2886937092  1.863799
2910219948  1.876433
2934376875  1.865740
2955053056  1.870298
2976183027  1.873429
3001180923  1.864715
3024232124  1.867214
3044193988  1.864624
3067010028  1.868480
3090652227  1.867746
3114385200  1.872814
3135109792  1.877748
3155698467  1.873493
3180265443  1.871511
3204339372  1.870982
3227817964  1.866240
3248664948  1.871052
3269601500  1.872112
3292591923  1.874630
3316488003  1.880725
3341071152  1.878059
3364929536  1.878560
3386362144  1.874041
3407885568  1.876810
3429956907  1.878816
3453123987  1.873759
3475756332  1.878008
3499692075  1.882161
3524326875  1.878189
3547809963  1.872354
3571992108  1.870148
3594528500  1.876879
3616924252  1.880827
3639412836  1.875153
3661994444  1.874190
3684669268  1.878299
3707437500  1.880008
3730299332  1.879332
3753254956  1.871696
3776704083  1.877941
3800371392  1.880654
3822827427  1.878508
3846019212  1.874767
3869446676  1.877827
3892969084  1.881766
3916586628  1.878265
3940299500  1.879663
3964107892  1.878414
3988011996  1.880054
4012012004  1.882910
4036108108  1.879929
4060300500  1.881011
4084589372  1.884195
4108974916  1.888606
4133457324  1.883015
4155538572  1.884696
4179690828  1.877493
4202565552  1.879757
4225502700  1.880105
4248502272  1.878570
4270205952  1.878736
4294967296  1.880611
4320182304  1.878768
4345495808  1.871143
4370617683  1.875979
4394697228  1.871857
4417461387  1.872352
4440284352  1.873883
4462471872  1.868195
4486489276  1.870340
4512447684  1.878052
4538506028  1.879278
4562298027  1.874969
4584787947  1.874599
4608038592  1.869072
4630640832  1.869997
4657010432  1.871023
4683621856  1.875397
4705905708  1.869975
4728746412  1.874624
4750926075  1.874756
4777559924  1.873850
4804628188  1.874916
4827880368  1.869360
4851014832  1.870749
4873479075  1.870467
4900172000  1.876364
4925854323  1.870020
4947028992  1.868515
4969714203  1.874979
4996974132  1.874112
5024812428  1.874522
5045460300  1.870089
5069109708  1.869173
5095042816  1.869946
5123266875  1.872236
5144115843  1.875252
5165871876  1.873198
5194386284  1.873931
5218922043  1.877008
5242221612  1.875141
5266130944  1.872244
5294268243  1.876438
5317735212  1.866656
5339735163  1.869134
5367678908  1.873858
5392262448  1.870944
5413651200  1.873918
5441006848  1.874891
5465771568  1.876127
5488845228  1.878965
5514999588  1.876132
5541325452  1.877695
5563782675  1.872022
5589660128  1.874129
5618176875  1.875854
5638447827  1.876021
5664991468  1.873607
5689284912  1.875444
5711254272  1.876578
5740996608  1.881486
5765573763  1.873142
5786924364  1.871725
5817678548  1.872280
5839987923  1.870104
5864013824  1.875578
5892521283  1.874538
5913280827  1.871918
5941784884  1.872764
5964536763  1.874613
5988775936  1.876052
6018432300  1.873655
6039412272  1.878112
6067643796  1.877095
6092021907  1.869778
6115295232  1.869926
6145674363  1.875575
6165242667  1.878014
6195267572  1.873410
6215938083  1.873568
6243584000  1.877278
6269309388  1.878137
6292150988  1.874566
6322082508  1.871357
6342757083  1.871753
6373654528  1.871486
6395837787  1.872355
6422892844  1.870510
6447470643  1.873844
6472384096  1.876490
6497635563  1.873159
6522128932  1.872719
6550517952  1.874554
6572404908  1.873837
6602770188  1.873714
6623052588  1.866728
6655230000  1.864519
6675592752  1.868897
6706706688  1.869553
6726635712  1.871751
6757643484  1.869656
6777017523  1.869741
6808837536  1.869529
6829304832  1.875582
6860289492  1.875814
6881793075  1.870927
6912000000  1.869583
6934482252  1.868609
6963969708  1.871288
6986503692  1.869742
7016199264  1.867643
7036104123  1.869089
7066647468  1.870137
7086754827  1.872664
7117407792  1.872628
7139082388  1.873591
7170989643  1.872285
7192182784  1.870248
7221239532  1.870524
7245545836  1.869577
7273437363  1.872729
7299172192  1.871863
7323154947  1.875415
7353062500  1.873593
7373041875  1.870590
7404307200  1.869604
7425327956  1.875309
7456263948  1.872349
7479836672  1.870651
7506601452  1.872763
7534611500  1.869571
7558915248  1.866757
7589653088  1.867244
7608690963  1.872395
7639543107  1.872560
7663457952  1.869956
7688671875  1.870674
7719124500  1.872375
7739786547  1.875717
7771819212  1.872829
7793764996  1.870764
7822289907  1.870131
7850060032  1.867078
7874768268  1.866971
7905230667  1.867778
7925540864  1.872253
7954278192  1.871089
7982467916  1.870661
8003477403  1.871909
8035119027  1.873508
8058793788  1.870881
8086436172  1.873094
8116356384  1.872846
8135604652  1.868143
8167004928  1.865432
8193532000  1.868305
8217798732  1.865763
8249860800  1.868376
8271195296  1.869178
8298070947  1.866945
8328392163  1.867251
8349347808  1.872655
8376830892  1.869220
8408284164  1.872074
8429226147  1.869574
8459785827  1.868946
8487296500  1.872232
8509563243  1.866649
8542188963  1.867901
8566802276  1.873435
8590281363  1.871883
8621131347  1.873214
8646803028  1.874378
8668477548  1.873327
8700436827  1.876364
8727300292  1.875771
8750916243  1.876937
8783026992  1.875439
8808295604  1.876085
8830815075  1.874283
8863071948  1.873123
8889790500  1.873737
8912058048  1.879456
8942497227  1.875447
8971786516  1.873398
8992364000  1.874985
9020302668  1.872556
9051914700  1.875323
9074988576  1.878265
9101419200  1.876676
9134166123  1.875407
9158117728  1.873914
9181902987  1.873829
9213796683  1.870555
9241752992  1.872078
9262741068  1.873628
9292771008  1.872763
9322849548  1.874411
9347011132  1.874573
9370070307  1.877222
9401281200  1.878557
9431534700  1.879044
9453065472  1.880325
9483077187  1.876310
9513461907  1.874944
9538484224  1.876781
9562178547  1.872741
9593707500  1.877593
9624268800  1.874703
9645979284  1.881736
9671223852  1.877415
9701908272  1.878124
9732554500  1.879434
9754278944  1.879412
9778831947  1.881906
9810715788  1.882533
9841500000  1.882366
9863386204  1.879664
9890135667  1.882622
9921165147  1.878048
9951255500  1.876122
9973304064  1.877571
10002069243  1.878794
10032232752  1.883702
10061824000  1.880282
10084035524  1.882541
10108362627  1.878893
10139732307  1.884452
10170102528  1.884225
10195583584  1.884271
10219419675  1.883027
10248856803  1.880702
10279389888  1.883038
10307951244  1.878757
10330523392  1.878830
10359623088  1.879107
10391379948  1.883777
10421063532  1.885282
10443878532  1.885406
10466648608  1.880974
10496522403  1.885330
10527421932  1.884847
10557299052  1.884244
10580995548  1.887027
10606474800  1.884567
10637535627  1.882609
10666495152  1.883252
10696172288  1.883911
10719307476  1.882170
10746067500  1.883699
10778410800  1.883926
10807561323  1.888281
10835483936  1.887011
10858819500  1.887077
10882188544  1.887453
10913697675  1.888907
10943030448  1.886871
10974579867  1.891219
10999536804  1.885142
11023107232  1.886051
11052013248  1.885540
11082625200  1.885638
11114375067  1.882719
11141464572  1.886452
11165237248  1.885904
11191199787  1.886247
11220902892  1.883923
11251747692  1.885846
11281530987  1.884807
11308583776  1.886648
11332593500  1.884836
11357822700  1.889384
11388854988  1.884220
11421040203  1.886204
11451046572  1.884471
11477365844  1.885215
11501613792  1.880027
11527908363  1.882152
11558054700  1.881132
11589359148  1.886014
11619585675  1.883608
11647819008  1.886484
11672306356  1.882995
11696828000  1.883962
11722875363  1.889276
11752148763  1.884422
11784842928  1.890251
11816452800  1.886099
11844679424  1.885990
11869441812  1.884877
11894238688  1.883628
11922881292  1.880418
11953539387  1.885676
11984236848  1.880358
12014973675  1.886837
12043745536  1.884384
12068784500  1.885335
12093858144  1.883468
12118966492  1.881172
12147476067  1.887026
12177274563  1.883455
12208257792  1.889642
12240430128  1.886714
12270346708  1.883260
12295698656  1.882347
12321085500  1.882391
12346507264  1.880488
12377634867  1.882014
12406556592  1.882358
12437829963  1.883156
12467982267  1.884275
12497009292  1.883829
12525439388  1.882710
12551141376  1.880691
12576878500  1.883474
12602650784  1.888069
12630968307  1.886046
12661353675  1.888626
12692946348  1.884704
12722233923  1.885927
12751555248  1.883682
12783260187  1.882739
12810097696  1.878645
12836187500  1.882469
12862312704  1.886687
12888473332  1.885398
12916378368  1.886649
12947104908  1.883890
12976684083  1.885353
13005111843  1.886571
13037130252  1.887240
13065624108  1.888684
13097716875  1.889632
13125517024  1.888326
13152033212  1.883894
13178585088  1.884725
13205172676  1.885363
13232458188  1.880021
13263558192  1.885651
13292298288  1.883293
13324668075  1.889146
13353474267  1.884454
13382311563  1.886109
13412383488  1.884968
13441284288  1.886094
13470216192  1.887928
13500000000  1.887069
13527018004  1.889404
13554072032  1.889591
13581162108  1.885154
13608288256  1.887263
13635450500  1.888749
13665105243  1.884705
13695493068  1.886127
13727132208  1.885732
13755151107  1.888782
13786859043  1.887152
13814938800  1.888512
13844269872  1.888266
13874856147  1.887563
13903025328  1.888736
13932449712  1.885552
13963133187  1.891014
13991855328  1.887841
14019525436  1.890467
14047232000  1.890183
14074975044  1.886316
14102754592  1.886655
14130570668  1.886254
14158423296  1.882729
14187526083  1.885207
14216010732  1.886012
14247004707  1.885421
14275548972  1.886704
14304121803  1.887407
14333967387  1.885460
14362598592  1.888540
14391258363  1.885020
14422442688  1.887122
14451162075  1.889403
14482411200  1.890321
14513694075  1.890151
14545010700  1.884701
14573851803  1.886698
14601465675  1.886402
14632876800  1.885067
14664321675  1.884975
14694540507  1.883208
14723188736  1.884441
14751814500  1.886489
14780477344  1.886055
14809177292  1.887277
14837914368  1.885740
14866688596  1.884213
14895500000  1.886040
14924348604  1.887916
14953234432  1.887153
14982157508  1.889958
15011117856  1.887047
15040115500  1.885412
15069150464  1.887147
15098222772  1.885653
15127332448  1.883889
15156479516  1.886368
15185664000  1.885705
15214885924  1.887451
15244145312  1.890322
15273442188  1.887029
15302776576  1.886957
15332148500  1.889268
15361557984  1.886676
15391005052  1.890007
15420489728  1.890892
15450012036  1.888770
15479572000  1.890541
15509169644  1.889304
15538804992  1.886489
15568478068  1.888560
15598188896  1.890304
15627937500  1.885081
15657723904  1.885326
15687548132  1.887557
15717410208  1.884868
15747310156  1.887860
15777248000  1.887613
15807223764  1.886040
15837237472  1.887347
15867289148  1.886146
15897378816  1.886560
15927506500  1.890136
15957672224  1.887515
15987876012  1.890160
16018117888  1.890311
16048397876  1.885822
16078716000  1.887984
16107676875  1.890212
16138027008  1.884741
16168405707  1.884867
16198812972  1.888417
16227924912  1.886196
16258388067  1.890426
16284900987  1.890451
16312762800  1.889954
16343305443  1.886297
16369887483  1.888366
16399152675  1.888158
16429776048  1.888369
16456428288  1.887359
16487105067  1.890104
16517810412  1.889515
16547207472  1.885344
16576630668  1.887827
16603401708  1.890044
16634215107  1.885620
16665057072  1.884582
16694584812  1.888678
16724248524  1.887289
16755411712  1.888544
16786613588  1.891100
16817854176  1.888313
16849133500  1.890046
16880451584  1.890400
16911808452  1.886980
16942567500  1.886981
16972339968  1.891501
17000783523  1.889607
17030607075  1.891754
17060456763  1.891548
17091691200  1.888993
17118874800  1.887347
17146080000  1.888397
17176030668  1.887660
17206007472  1.885091
17237374803  1.885587
17264673963  1.888334
17294727987  1.891212
17322988000  1.889873
17354890364  1.888924
17386831872  1.891320
17418812548  1.887987
17450832416  1.890433
17482891500  1.892118
17514088947  1.890877
17541606267  1.891737
17571900267  1.895070
17602220403  1.893850
17631186732  1.890693
17658795852  1.892005
17686426572  1.891829
17716845312  1.892482
17747290188  1.887745
17776375587  1.889692
17805644500  1.889529
17838136544  1.891649
17870668092  1.890687
17903239168  1.893725
17935849796  1.890513
17968100643  1.890418
17995972203  1.889993
18023865363  1.890856
18053176428  1.891229
18079716483  1.890306
18110471427  1.894274
18139852800  1.893335
18170658828  1.890267
18198161572  1.888489
18231129248  1.890060
18264136716  1.891357
18297184000  1.887327
18330271124  1.888509
18363398112  1.887862
18391260627  1.887649
18420868800  1.891212
18449089200  1.891986
18475918587  1.894270
18504181107  1.892059
18531050508  1.891123
18562998528  1.891726
18596405236  1.893745
18629852000  1.892067
18663338844  1.893158
18695518092  1.897037
18725370075  1.892763
18755245872  1.891842
18782296875  1.893612
18809367372  1.892326
18839310075  1.892649
18867849075  1.889807
18898871008  1.889849
18932679356  1.892792
18966528000  1.891841
19000416964  1.895030
19032367500  1.895336
19059617547  1.895319
19088322867  1.892703
19114176123  1.890917
19141484652  1.891347
19171690443  1.895594
19204598812  1.895872
19238770688  1.894705
19272983076  1.896345
19307189187  1.895384
19337525388  1.892275
19364992947  1.892870
19391032827  1.894150
19419986547  1.891376
19450411200  1.891234
19479409200  1.891847
19513606144  1.891517
19548143492  1.893046
19582721568  1.892430
19614533643  1.894206
19640740707  1.893301
19668422700  1.893247
19694665728  1.894364
19722385683  1.894173
19756223708  1.893595
19791046656  1.894924
19825910500  1.894890
19858348800  1.894847
19887649200  1.895399
19916971200  1.893271
19943379468  1.893594
19969805232  1.894692
20000844000  1.891848
20035953724  1.892039
20071104512  1.892257
20106296388  1.891279
20136099987  1.892036
20165604507  1.893192
20192177043  1.893972
20218767075  1.894230
20247475252  1.893722
20282872928  1.890154
20318311836  1.892994
20350497132  1.891605
20380158252  1.891822
20406871728  1.891702
20436573888  1.894298
20464810947  1.893427
20496125696  1.893943
20531812500  1.890406
20567540704  1.890597
20598830307  1.893886
20627179200  1.891292
20657041200  1.888177
20686924800  1.888721
20712342843  1.888489
20746803564  1.890923
20782780672  1.891260
20818669248  1.891784
20845668492  1.891349
20874186675  1.889188
20899719468  1.889651
20927105024  1.890851
20963290212  1.890028
20999517088  1.891787
21032138700  1.892673
21062292300  1.894532
21090958227  1.892055
21119643648  1.889872
21146837292  1.890224
21181277628  1.890303
21217755136  1.890755
21252756672  1.889123
21281551875  1.888037
21311883675  1.889545
21337682688  1.889881
21366535347  1.893280
21400770996  1.891838
21437500000  1.892745
21469957227  1.894528
21497375403  1.893412
21523286412  1.893229
21549213027  1.893373
21584836256  1.892737
21621775500  1.894103
21654604800  1.894929
21683670867  1.896269
21712756428  1.892955
21741861483  1.891431
21769953916  1.892610
21807104000  1.895029
21844296324  1.891002
21873843963  1.890633
21903056748  1.890500
21932289027  1.891009
21958460748  1.891342
21993488500  1.894238
22030892384  1.891933
22064847363  1.893423
22091098032  1.892941
22117364307  1.892232
22143646188  1.891977
22180932000  1.892147
22218548044  1.892906
22250479923  1.893827
22275289683  1.892872
22303217187  1.895896
22332715200  1.894586
22369437500  1.890596
22407266304  1.890919
22438446768  1.892816
22464918675  1.893673
22492964763  1.892446
22522587948  1.889991
22559008000  1.889901
22597050164  1.893049
22628767500  1.891828
22656915648  1.893103
22681950912  1.893338
22711433216  1.893470
22749646500  1.892961
22786936227  1.893328
22812043203  1.893821
22837164003  1.893329
22865441427  1.895755
22902928276  1.893102
22941356000  1.895166
22972425147  1.897578
23000786163  1.895797
23029164675  1.892459
23056897028  1.892705
23095496736  1.894344
23131788300  1.894249
23160247488  1.893347
23190306723  1.890873
23217218352  1.891749
23250326368  1.890209
23289141596  1.892209
23323433787  1.894758
23348834523  1.894902
23374249083  1.895668
23405846432  1.894137
23444834508  1.892447
23477637888  1.892641
23503122432  1.892090
23531809068  1.894723
23562058464  1.896366
23601219772  1.894428
23638740867  1.897433
23665911372  1.895508
23694697152  1.893604
23720299200  1.894426
23758298924  1.895657
23797188288  1.894945
23826053772  1.893596
23853331683  1.891758
23882231187  1.893606
23916073500  1.894718
23955625984  1.891387
23988345723  1.893816
24012495468  1.893455
24038268588  1.893244
24074545036  1.894277
24114272000  1.893762
24141499308  1.893921
24167341548  1.895313
24194814075  1.896812
24233715068  1.895086
24272467803  1.897137
24301620027  1.898997
24329168748  1.897171
24358354992  1.895388
24393585132  1.893295
24433662208  1.893317
24459019308  1.894120
24486657075  1.892209
24514310448  1.890317
24554156764  1.891907
24594409472  1.891391
24620187843  1.890365
24647916492  1.891959
24675046816  1.891744
24715431500  1.895171
24750811683  1.893769
24776977923  1.892767
24801521328  1.894204
24836849888  1.892544
24877410876  1.892390
24908016483  1.894850
24932624688  1.894418
24960528675  1.896469
24999358752  1.896872
25040096428  1.895183
25069009707  1.893867
25093697292  1.892353
25121704500  1.892992
25162574944  1.894958
25199167500  1.892361
25225569612  1.890877
25253637003  1.892119
25285452196  1.890894
25326500000  1.892861
25359442443  1.895360
25384272588  1.894040
25408728832  1.894035
25449909908  1.893579
25487032752  1.892160
25511925267  1.891549
25535169243  1.893133
25573720064  1.894075
25615079172  1.896056
25641562203  1.895559
25668195003  1.897031
25697931116  1.895567
25739424000  1.892086
25778201427  1.891009
25801566363  1.892431
25826611968  1.890330
25864170588  1.891126
25905842176  1.888852
25933609728  1.887494
25962068187  1.889831
25989319584  1.890220
26031125452  1.890550
26067667968  1.893014
26091163692  1.891099
26114871636  1.892320
26156812000  1.891789
26193661443  1.889423
26218896588  1.890585
26242460352  1.891691
26282902468  1.890789
26323330752  1.893632
26346941388  1.891867
26373937932  1.894941
26409397504  1.895532
26451652532  1.892560
26482062348  1.890486
26507436003  1.891134
26536297756  1.890551
26578688000  1.891711
26610747372  1.891722
26639574867  1.888918
26666720883  1.890398
26706129548  1.890624
26743143168  1.889689
26770341888  1.890507
26794152108  1.891638
26833977824  1.893408
26872460208  1.894038
26898020163  1.892270
26921887083  1.892147
26962233476  1.893603


==> data/ht_log_r1_p197.dat <==
27  40.69609
27  -45.8130
27  -80.1946
32  -21.3297
32  -39.2289
108  -26.2168
108  -16.3284
108  -34.1077
108  -40.8039
108  -32.4615
108  -20.7449
108  -19.0162
108  -17.5534
108  -26.2179
108  -18.4949
243  -14.9396
243  -12.0065
243  -11.3395
243  -10.7427
243  -19.6919
243  -18.7542
243  -11.6927
243  -13.3015
243  -15.0072
243  -11.7980
256  -12.2407
256  -13.4760
256  -15.0038
432  -13.5601
432  -9.97189
432  -6.61516
432  -4.38923
432  -4.25622
432  -10.1179
432  -15.6447
432  -10.7659
432  -8.70906
432  -6.94286
500  -3.56390
500  0.544450
500  5.096271
500  8.208670
500  9.598687
500  12.78485
500  10.82102
500  12.04816
500  7.399645
500  6.711304
500  2.358476
500  2.492103
500  -1.30544
675  -1.54486
675  1.454043
864  4.555345
864  -0.06679
864  0.505682
972  3.153673
972  2.284441
1323  -4.05600
1323  -4.89280
1323  -1.33987
1372  -0.90782
1372  0.523122
1372  -0.60511
1728  0.468089
1728  -1.93185
2048  -1.76081
2048  -5.58150
2048  -5.90064
2187  -4.39571
2187  -8.19816
2187  -6.59299
2187  -5.36363
2700  -6.66608
2700  -5.61131
2700  -6.78802
2916  -8.14807
2916  -8.50166
2916  -8.84225
2916  -8.56181
2916  -7.41341
3267  -5.62234
3267  -4.45480
3267  -4.60833
3267  -4.46411
3267  -4.47720
3888  -3.03860
3888  -2.27508
3888  -0.59704
3888  0.281266
4000  0.619165
4000  1.917822
4000  3.214889
4563  4.125016
4563  3.136324
5292  6.781861
5292  8.363280
5324  6.392298
5324  5.093812
5324  4.959243
6075  5.255386
6075  5.790065
6912  3.762516
6912  4.390551
6912  5.182770
6912  5.515342
6912  4.998577
6912  3.993684
6912  5.161681
7803  5.625731
7803  6.575413
8748  7.560773
8748  7.584409
8748  8.294628
8788  8.006288
8788  7.191931
10800  5.681589
11907  1.883315
13068  0.019654
13500  -2.60027
15552  -4.64208
16384  -6.46853
16875  -8.47026
19652  -6.54211
19683  -8.30850
23328  -6.34126
190512  0.329833
395307  2.470640
629856  1.641322
864000  1.392072
1123632  1.346490
1379052  0.940928
1674027  0.546903
1968300  0.622126
2239488  1.124871
2544224  0.995464
10412307  1.912098
19645443  1.851909
29654208  2.315906
40252707  2.344787
51251616  2.424537
62791875  2.485620
74670363  2.544923
86870556  2.535381
99588352  2.556537
112377856  2.392693
125272332  2.526654
138583904  2.608898
152040483  2.574411
165686944  2.578584
179862147  2.630076
194069547  2.678988
208066752  2.710524
222971872  2.726770
237276000  2.744570
252179168  2.685886
267227532  2.673929
281779988  2.637027
297067203  2.698947
312487308  2.653404
327732912  2.727533
343064484  2.672099
359510427  2.684416
374440752  2.662118
390701232  2.660083
407097603  2.694751
423295268  2.654496
439608956  2.652999
455864787  2.634981
471980547  2.590207
488095744  2.612017
505519083  2.619532
521295372  2.564202
538760403  2.652156
555967328  2.615931
572222668  2.581669
589092507  2.629029
606113388  2.609665
623376675  2.598685
640619307  2.658217
658266368  2.643580
676449508  2.611131
693758547  2.648517
710833347  2.611736
729137052  2.596126
746741187  2.656315
764411904  2.634641
782370603  2.623016
800806500  2.690309
817641243  2.679246
836770203  2.658383
855388768  2.686543
872668832  2.672372
890515323  2.644736
909219843  2.659546
928118763  2.663751
946572507  2.631467
965207907  2.612288
983698992  2.675694
1002036528  2.636784
1020543408  2.628509
1038884643  2.643964
1058437152  2.656542
1078344544  2.658986
1096952652  2.635637
1114923852  2.683835
1134373572  2.684689
1154126988  2.679984
1172202867  2.693840
1192310528  2.709414
1211668227  2.698414
1230187500  2.659842
1250316675  2.666437
1268858272  2.662392
1289198700  2.661909
1308331076  2.629945
1327539888  2.663124
1348614144  2.666714
1366128396  2.679132
1387266048  2.665294
1407583264  2.683318
1425603316  2.649605
1446329547  2.646309
1466954307  2.667417
1486779836  2.703972
1505468192  2.653430
1525642803  2.643418
1546414848  2.641888
1567327347  2.668578
1587966147  2.631686
1607789088  2.621275
1627476084  2.625938
1647323136  2.657592
1667330892  2.633334
1687500000  2.635403
1707831108  2.626453
1728324864  2.656420
1748981916  2.654642
1769802912  2.659590
1790788500  2.627955
1811939328  2.650365
1833235200  2.644565
1853760492  2.632717
1873950147  2.609180
1893796875  2.616986
1913748147  2.638095
1934946500  2.626754
1957215488  2.602234
1978849467  2.621471
1998778032  2.650491
2018339532  2.615795
2040329596  2.628652
2062937187  2.618900
2082809403  2.633972
2102300352  2.639967
2125764000  2.628113
2146848003  2.612093
2166151923  2.631098
2189373728  2.640337
2210878827  2.616993
2229977088  2.618239
2254239904  2.613949
2273867883  2.616321
2295424764  2.619330
2317686075  2.612840
2337239232  2.592938
2361417408  2.611106
2380646700  2.635571
2404846336  2.596746
2423941875  2.603864
2447840196  2.570662
2467627200  2.604364
2491343456  2.622319
2511181872  2.612123
2535359116  2.592922
2554067052  2.580604
2578811283  2.599257
2597847584  2.607607
2622267675  2.601615
2643105244  2.584562
2665014075  2.596082
2688885504  2.619609
2707565292  2.602848
2731953987  2.603455
2753861548  2.592041
2774486763  2.603682
2799174348  2.626846
2819876000  2.611427
2841671187  2.606513
2866098843  2.591899
2886937092  2.601658
2908538307  2.616318
2932688268  2.596173
2955053056  2.607040
2974709664  2.591481
2998904067  2.599340
3022854147  2.610881
3044193988  2.589722
3064708332  2.589000
3088919232  2.580424
3113225388  2.589047
3135109792  2.595408
3155556096  2.582504
3178507500  2.586319
3202574787  2.573592
3226732848  2.588298
3248664948  2.611891
3269601500  2.592557
3291995628  2.582856
3315291147  2.568429
3339269307  2.577014
3363333867  2.596014
3386362144  2.580810
3407885568  2.580606
3429500000  2.572437
3451292172  2.585668
3475143675  2.592901
3499077312  2.605263
3522476268  2.592867
3546572067  2.597662
3570129027  2.587987
3593763963  2.598189
3616851852  2.601641
3639412836  2.590148
3661994444  2.591510
3684669268  2.574227
3707437500  2.588255
3730299332  2.604999
3753254956  2.582369
3776304564  2.577187
3799448348  2.559668
3822686500  2.555451
3846019212  2.563112
3869446676  2.571530
3892969084  2.563403
3916586628  2.563707
3940299500  2.543737
3964107892  2.558332
3988011996  2.567669
4012012004  2.546841
4036108108  2.550281
4060300500  2.541146
4084589372  2.549474
4108110075  2.556301
4131456300  2.553419
4154198832  2.542694
4177003788  2.535211
4200544683  2.523450
4223476323  2.544283
4246470387  2.564414
4269850592  2.540985
4294967296  2.540675
4320182304  2.535930
4345495808  2.546365
4369243707  2.549213
4391941932  2.561019
4414698963  2.550514
4438207107  2.553805
4460630612  2.540279
4486489276  2.546943
4512447684  2.555719
4537762992  2.552798
4560192432  2.549964
4582677168  2.546058
4605217200  2.536714
4630500000  2.548440
4657010432  2.571522
4681698048  2.551703
4704480000  2.547599
4726602747  2.544967
4750593516  2.524096
4777559924  2.548567
4803360588  2.554792
4825714347  2.547964
4848120000  2.545425
4872745728  2.534638
4900172000  2.531819
4924395675  2.534761
4946298075  2.540939
4969187500  2.535113
4996974132  2.527691
5022602667  2.521572
5044722147  2.525857
5066893472  2.537413
5095042816  2.539018
5120291907  2.532244
5142625227  2.531011
5165871876  2.527567
5194386284  2.537282
5218171308  2.536306
5239964547  2.544514
5266130944  2.530517
5293512108  2.534944
5315461947  2.520692
5338533204  2.533634
5367678908  2.544879
5390736300  2.555160
5412122028  2.547219
5441006848  2.542628
5465771568  2.535466
5487305472  2.535933
5514999588  2.543966
5540551875  2.559997
5562232443  2.553236
5589660128  2.548780
5615061507  2.547868
5636107008  2.537359
5664991468  2.554141
5689284912  2.565601
5710513504  2.552592
5740996608  2.552250
5763206700  2.552159
5786924364  2.539515
5816186883  2.550670
5837605632  2.561431
5864013824  2.554502
5890128300  2.550624
5911682643  2.558837
5941784884  2.544664
5963734188  2.553767
5988775936  2.554873
6016013883  2.561484
6036989643  2.549899
6067643796  2.555263
6089588748  2.550657
6115295232  2.555044
6142416003  2.561578
6163610787  2.570944
6194653443  2.555448
6215118768  2.560094
6243584000  2.552215
6267663792  2.541700
6292150988  2.556160
6320430000  2.571403
6341101875  2.563798
6372587763  2.555738
6393344688  2.558387
6422892844  2.544795
6444967500  2.549154
6472384096  2.549365
6496797888  2.560475
6522128932  2.548283
6548835852  2.553740
6572128000  2.552493
6601081392  2.546787
6622381948  2.552313
6652686843  2.560036
6673045707  2.551065
6704493228  2.546397
6724931148  2.547767
6756500547  2.537582
6776162028  2.545533
6807851307  2.551761
6828446043  2.557304
6859396467  2.543120
6880068963  2.548550
6911136027  2.536326
6931886283  2.530323
6963069987  2.545527
6983029548  2.554871
7014327948  2.546265
7034360787  2.541157
7064900352  2.541870
7086244000  2.531751
7116531075  2.539189
7139082388  2.538362
7167469923  2.545950
7192182784  2.545041
7219473408  2.542710
7245545836  2.537957
7269892587  2.537766
7299172192  2.544567
7321376403  2.544110
7351641027  2.548630
7371257283  2.541527
7402518828  2.539423
7425327956  2.539587
7453572075  2.528275
7479836672  2.546574
7504800768  2.554746
7534611500  2.553065
7555301568  2.548867
7586045388  2.554309
7608059676  2.547050
7636818348  2.547665
7663457952  2.554866
7687760652  2.567291
7718772528  2.560090
7737958107  2.553999
7769070963  2.557821
7793764996  2.548191
7819532748  2.550046
7850060032  2.555530
7870157883  2.571419
7901535123  2.556847
7925540864  2.555315
7951497867  2.555864
7982467916  2.543107
8001618075  2.544610
8033256027  2.551360
8058793788  2.563268
8083632843  2.556238
8114496192  2.553410
8135604652  2.556570
8165126700  2.548249
8193532000  2.554690
8214972723  2.553599
8246085552  2.561544
8271195296  2.555694
8295231168  2.552222
8326495467  2.552084
8349347808  2.548698
8376830892  2.554101
8408248443  2.553619
8427991072  2.563666
8457874227  2.551981
8487296500  2.548538
8507126624  2.550566
8537387148  2.541614
8566802276  2.548209
8587392012  2.545813
8618236812  2.553922
8646803028  2.547598
8667510003  2.547378
8699467500  2.550771
8727300292  2.541367
8748000000  2.543129
8779131648  2.548466
8808295604  2.562618
8828862003  2.559447
8860137075  2.555929
8889790500  2.561141
8910242464  2.550045
8940531843  2.548576
8971019568  2.556231
8992364000  2.565158
9020302668  2.563375
9051914700  2.555013
9074988576  2.555195
9100427787  2.550934
9131186700  2.542705
9158117728  2.552728
9179911467  2.552800
9210804300  2.555045
9241749027  2.550293
9262741068  2.551925
9289765827  2.550138
9320842800  2.539360
9347011132  2.547083
9370070307  2.546420
9400273587  2.551228
9431534700  2.542562
9453065472  2.544149
9480041388  2.545686
9511434747  2.536867
9538484224  2.543354
9559919012  2.543328
9589636332  2.557754
9621210483  2.546129
9645979284  2.548208
9668158083  2.544807
9698837643  2.540392
9730590912  2.535546
9754278944  2.545708
9778831947  2.547323
9809686467  2.550224
9840589587  2.545967
9863386204  2.546699
9888068763  2.544262
9919095003  2.538698
9950169843  2.547704
9973304064  2.545496
9996873228  2.558863
10028069568  2.547529
10059314508  2.547122
10084035524  2.548921
10107317808  2.536384
10137639483  2.531766
10169054523  2.540611
10195583584  2.553086
10217991452  2.550617
10246752747  2.541198
10277282700  2.541431
10307951244  2.537196
10330523392  2.533922
10355392512  2.540219
10386083763  2.545179
10417881123  2.550226
10443878532  2.544918
10466648608  2.545657
10495457712  2.541995
10526355675  2.535747
10557299052  2.536513
10580995548  2.542058
10603964416  2.544083
10634320332  2.549426
10665421875  2.540482
10695494043  2.547091
10719307476  2.547472
10742476000  2.544416
10773016875  2.548697
10804320432  2.549980
10834587648  2.559231
10858819500  2.555890
10882188544  2.549802
10911526443  2.550576
10941943347  2.548578
10973491200  2.539079
10999536804  2.551566
11023107232  2.552958
11049828300  2.561632
11080437228  2.555844
11111088492  2.555524
11141464572  2.559256
11165237248  2.550969
11189043716  2.546776
11217600603  2.560262
11248440867  2.564085
11279323467  2.564906
11308583776  2.555852
11332593500  2.559008
11356637184  2.561700
11386636992  2.553805
11416598163  2.555060
11447710587  2.560190
11477365844  2.567314
11501613792  2.561844
11525895868  2.553638
11553586092  2.554152
11584884492  2.553439
11615105187  2.545796
11646486747  2.550821
11672306356  2.549393
11696828000  2.560699
11721383964  2.555397
11751022188  2.548729
11781458667  2.548032
11813064003  2.546832
11843580672  2.538723
11869441812  2.545453
11894238688  2.545924
11919070076  2.556311
11948994963  2.557458
11979686592  2.551557
12009278700  2.551328
12040047603  2.549314
12068784500  2.540310
12093858144  2.550880
12118966492  2.552508
12145185387  2.562230
12174981075  2.552986
12205961388  2.545008
12236981067  2.544889
12266889075  2.541049
12295698656  2.533467
12321085500  2.545221
12346507264  2.544700
12371963972  2.556582
12403084203  2.549642
12433194387  2.541286
12463341075  2.541075
12493524267  2.536309
12524906988  2.528564
12551141376  2.540672
12576878500  2.537812
12602650784  2.554270
12628632483  2.551121
12659015043  2.541247
12689434107  2.541827
12719889675  2.540237
12749208300  2.537328
12779735472  2.543196
12810097696  2.546752
12836187500  2.556934
12862312704  2.551613
12888473332  2.547334
12914669408  2.549656
12943557675  2.545457
12974316507  2.541877
13005111843  2.547393
13034757168  2.544765
13064436243  2.559664
13095338283  2.553992
13125086208  2.546807
13152033212  2.548816
13178585088  2.548579
13205172676  2.545935
13231796000  2.549060
13258771200  2.556348
13288704075  2.559931
13318670700  2.561952
13348671075  2.560552
13378705200  2.559767
13408773075  2.561395
13438874700  2.554506
13469010075  2.555487
13499179200  2.561396
13527018004  2.563750
13554072032  2.563886
13581162108  2.560210
13608288256  2.559899
13635450500  2.563274
13662675675  2.557113
13693060800  2.552648
13722262272  2.560494
13752713547  2.557679
13783198572  2.565244
13812495948  2.561123
13841824428  2.558393
13872408003  2.556602
13901799987  2.554291
13932449712  2.551971
13961905200  2.558003
13991391792  2.558483
14019525436  2.570715
14047232000  2.565326
14074975044  2.555913
14102754592  2.557548
14130570668  2.557105
14158423296  2.551450
14186312500  2.547470
14214238304  2.555141
14242200732  2.556299
14271824187  2.559341
14301636075  2.557008
14331479067  2.556166
14362598592  2.560030
14391258363  2.556297
14421194667  2.548688
14451162075  2.557317
14481160587  2.557114
14511190203  2.566774
14541250923  2.559279
14571342747  2.556368
14600209932  2.557973
14630362668  2.557248
14660546508  2.550490
14689501875  2.558105
14719746627  2.559707
14748760368  2.568392
14779066032  2.564912
14809177292  2.557622
14837914368  2.558914
14866688596  2.561326
14895500000  2.554171
14924348604  2.550540
14953234432  2.559829
14982157508  2.559316
15011117856  2.564053
15040115500  2.559618
15069150464  2.558111
15098222772  2.558286
15127332448  2.559579
15156479516  2.557682
15185664000  2.559198
15214885924  2.561769
15244145312  2.566041
15273442188  2.565447
15302776576  2.562045
15332148500  2.562612
15361557984  2.561628
15391005052  2.559254
15420489728  2.554223
15450012036  2.561853
15479572000  2.561422
15509169644  2.574529
15538804992  2.569840
15568478068  2.560449
15598188896  2.563733
15627937500  2.565183
15657723904  2.558863
15687548132  2.554630
15717410208  2.561654
15747310156  2.562134
15777248000  2.566145
15807223764  2.562264
15837237472  2.561452
15867289148  2.558503
15897378816  2.557596
15927506500  2.554335
15957672224  2.560502
15987876012  2.559999
16018113123  2.567116
16047062307  2.563754
16077355308  2.560971
16106357952  2.560264
16135386732  2.561496
16164441648  2.555720
16193522700  2.550837
16223953563  2.560560
16253088075  2.561238
16280922672  2.568041
16310108268  2.565149
16339320000  2.559957
16368557868  2.559922
16397821872  2.562121
16427112012  2.556909
16456428288  2.551613
16485770700  2.559859
16513803747  2.560171
16543197243  2.569025
16572616875  2.565985
16602062643  2.563094
16630990848  2.561802
16662038116  2.565936
16693124000  2.557422
16724248524  2.552985
16755411712  2.563905
16786613588  2.561966
16817854176  2.569667
16849133500  2.563660
16880451584  2.558880
16911808452  2.561164
16941214827  2.557349
16970986107  2.554914
16999428528  2.553897
17027894763  2.559535
17057742075  2.560113
17086257072  2.564965
17114795883  2.561506
17143358508  2.558650
17173306800  2.560683
17201918187  2.559000
17230553388  2.554289
17259300608  2.549514
17291124756  2.559789
17322988000  2.561811
17354890364  2.567124
17386831872  2.562322
17418812548  2.558552
17450832416  2.559354
17482891500  2.559663
17511338403  2.554244
17540229888  2.557040
17569145187  2.559701
17598084300  2.560605
17625667500  2.566127
17654653107  2.561431
17683662528  2.555610
17712695763  2.559781
17741752812  2.559809
17773191936  2.553789
17805644500  2.548996
17838136544  2.555228
17870668092  2.555128
17903239168  2.561521
17935849796  2.555245
17965314675  2.553903
17993184075  2.553816
18022470192  2.552312
18050383872  2.550239
18079716483  2.547286
18107674443  2.554958
18137053548  2.553894
18165233664  2.564484
18198161572  2.561144
18231129248  2.550967
18264136716  2.554227
18297184000  2.553107
18330271124  2.549662
18358859952  2.547693
18387032832  2.553840
18415227312  2.553369
18443443392  2.565143
18471681072  2.559096
18501353883  2.553483
18529635843  2.553917
18562998528  2.556542
18596405236  2.548079
18629852000  2.547079
18663338844  2.555197
18694097163  2.556202
18722526003  2.567940
18749553408  2.562886
18778024368  2.558515
18807942123  2.556467
18835031088  2.559686
18865102932  2.556060
18898871008  2.553686
18932679356  2.557110
18966528000  2.557641
18999406683  2.565513
19028066643  2.563078
19056748203  2.560350
19084015692  2.557103
19112739372  2.554700
19141484652  2.554556
19170467424  2.552578
19204598812  2.553536
19238770688  2.556588
19272983076  2.560285
19304301267  2.559468
19333190187  2.556725
19362100707  2.554737
19389585708  2.556608
19417090203  2.555642
19446063363  2.550508
19479109500  2.547699
19513606144  2.555715
19548143492  2.556866
19581072300  2.559892
19610167500  2.558129
19637827947  2.554410
19666965267  2.554371
19694665728  2.557619
19722385683  2.553820
19756223708  2.550148
19791046656  2.556044
19825910500  2.555782
19858348800  2.566552
19886183667  2.560361
19914038028  2.556743
19941911883  2.556625
19969805232  2.553098
20000844000  2.552309
20035953724  2.546550
20071104512  2.550033
20105143488  2.549760
20131676172  2.553537
20159701875  2.555928
20187747072  2.553033
20215811763  2.549071
20247475252  2.550367
20282872928  2.548551
20318311836  2.545432
20351979675  2.544429
20378674683  2.550679
20406871728  2.550270
20435088267  2.559242
20463324300  2.557450
20496125696  2.555703
20531812500  2.553161
20567540704  2.556917
20597338800  2.553600
20625686667  2.552677
20652560523  2.553200
20680946352  2.556755
20710868000  2.554943
20746803564  2.559834
20782780672  2.553927
20815670412  2.554116
20842667712  2.553922
20871183843  2.552507
20898217107  2.547371
20927105024  2.545058
20963290212  2.554900
20999517088  2.554035
21032138700  2.561349
21060784107  2.556563
21087939843  2.552597
21115113075  2.554301
21144841952  2.552211
21181277628  2.552672
21217755136  2.553277
21249726732  2.555965
21277003968  2.556496
21304298700  2.556276
21333128787  2.562197
21364083968  2.559552
21400770996  2.554768
21437500000  2.555221
21465389232  2.554435
21494328075  2.549557
21521761803  2.549339
21549213027  2.554557
21584836256  2.557579
21621775500  2.564055
21654604800  2.560291
21682140588  2.558218
21709693872  2.556300
21737264652  2.555154
21769953916  2.554218
21807104000  2.549777
21844296324  2.551050
21870770067  2.553925
21898442907  2.554644
21926133243  2.562668
21956126976  2.557324
21993488500  2.554363
22030892384  2.553381
22060216512  2.555447
22086464427  2.551625
22114273347  2.549614
22143358436  2.549072
22180932000  2.553596
22218548044  2.556040
22248929772  2.558621
22275289683  2.554752
22301665200  2.548195
22331651296  2.550455
22369437500  2.553311
22407266304  2.546435
22435333452  2.542324
22463361072  2.550446
22489847667  2.552389
22521008556  2.552393
22559008000  2.554469
22595950107  2.552086
22624077843  2.549644
22650658992  2.547894
22677255747  2.550331
22711433216  2.542241
22749646500  2.540994
22783798827  2.547295
22810473612  2.544378
22837164003  2.549661
22864543488  2.551047
22902928276  2.545368
22941356000  2.544053
22970850048  2.541941
22997634075  2.540339
23024433708  2.538185
23056897028  2.533828
23095496736  2.544587
23130207747  2.542899
23157084492  2.550681
23183976843  2.544509
23211554292  2.539647
23250326368  2.538721
23289141596  2.540309
23317085763  2.539438
23344070832  2.535295
23369482800  2.532138
23405846432  2.541069
23444834508  2.538953
23476045563  2.545564
23503122432  2.541279
23530214907  2.539151
23562058464  2.537701
23601219772  2.537244
23635545363  2.533440
23662714032  2.530348
23688298800  2.528303
23718964000  2.536330
23758298924  2.537003
23795585163  2.539958
23821241643  2.540614
23846911947  2.536390
23876564576  2.534791
23916073500  2.534316
23952948075  2.530767
23980298508  2.526849
24006054348  2.527390
24034861728  2.534167
24074545036  2.537284
24112443312  2.540640
24139884627  2.541958
24165726003  2.535850
24193856992  2.537124
24233715068  2.536618
24272467803  2.533964
24298380027  2.529482
24324306075  2.530249
24353551904  2.536653
24393585132  2.537439
24429772800  2.541056
24455768832  2.541299
24483404763  2.537274
24513948000  2.536806
24554156764  2.536895
24589215468  2.534545
24615296172  2.533425
24641390700  2.531925
24675046816  2.539042
24715431500  2.537855
24745907052  2.545446
24772070700  2.541154
24798248172  2.537741
24836849888  2.536826
24877410876  2.536903
24904736307  2.537804
24930983763  2.532511
24958665284  2.526658
24999358752  2.535397
25036111827  2.536634
25062428403  2.542381
25088758803  2.539657
25121704500  2.536272
25162574944  2.535801
25194218643  2.534562
25220618163  2.534436
25245380268  2.529828
25285452196  2.528927
25326354483  2.538579
25352823123  2.537477
25377650028  2.542626
25408728832  2.545050
25449909908  2.540432
25483714668  2.539635
25508605563  2.540543
25535169243  2.542905
25573720064  2.535360
25614943227  2.534464
25641562203  2.540137
25666530048  2.541770
25697931116  2.544668
25739424000  2.548069
25771527675  2.544301
25798227867  2.543212
25824941883  2.543782
25864170588  2.546266
25903494252  2.539195
25928589267  2.539300
25955370675  2.540246
25989319584  2.544211
26031125452  2.545739
26059279203  2.547850
26086128003  2.551141
26114871636  2.546765
26156812000  2.545538
26190297675  2.547981
26217213867  2.546240
26242460352  2.544051
26282902468  2.545615
26321644683  2.547832
26346941388  2.547254
26372250243  2.551785
26409397504  2.550008
26451630000  2.545102
26476989075  2.546863
26502360300  2.546797
26536297756  2.546374
26578688000  2.544297
26607356928  2.540412
26632790523  2.547212
26663603872  2.546887
26706129548  2.552476
26738044947  2.550094
26763540912  2.547211
26791316500  2.545038
26833977824  2.548288
26869053132  2.546313
26894611467  2.543827
26920181952  2.541627
26962233476  2.546442


==> data/ht_log_r1_p223.dat <==
27  -72.3486
27  18.95997
27  -28.7371
32  -21.5528
32  -17.2423
108  -26.2373
108  -11.2267
108  -9.82336
108  1.055002
108  20.83880
108  20.96718
108  36.61426
108  17.74146
108  7.106932
108  6.633136
243  11.01723
243  6.260501
243  0.132796
243  6.112241
243  0.857197
243  -8.23647
243  -0.96315
243  -3.03841
243  -0.65184
243  1.113530
256  6.150956
256  13.24060
256  10.75865
432  14.86500
432  14.93972
432  13.90597
432  11.45220
432  16.25413
432  16.29667
432  15.32532
432  17.72777
432  16.89546
432  16.75825
500  11.52714
500  7.219708
500  7.043617
500  10.10965
500  6.080343
500  11.04863
500  11.92291
500  17.51324
500  13.94630
500  13.38867
500  13.11543
500  9.960391
500  12.49140
675  4.843223
675  3.854945
864  1.029788
864  8.603822
864  2.509579
972  4.472312
972  1.569368
1323  4.689201
1323  7.679041
1323  8.391429
1372  6.023002
1372  2.134357
1372  1.597401
1728  0.583824
1728  -2.29317
2048  -1.63881
2048  -3.20011
2048  -1.03655
2187  -1.17809
2187  -1.98220
2187  -1.16470
2187  0.407000
2700  -0.14375
2700  -2.30844
2700  -3.59733
2916  -2.86479
2916  -1.43097
2916  -1.42224
2916  0.095486
2916  0.773041
3267  -0.67371
3267  -0.92674
3267  -2.06528
3267  -3.79840
3267  -1.22060
3888  -0.99892
3888  -0.47924
3888  0.157857
3888  2.090046
4000  0.364733
4000  -0.61122
4000  1.748836
4563  0.437167
4563  -1.51954
5292  -1.05968
5292  -0.67136
5324  -1.15133
5324  -3.42560
5324  -0.02644
6075  -0.21763
6075  -1.77584
6075  -1.59628
6912  -2.86223
6912  -0.83927
6912  -0.03077
6912  0.583868
6912  0.294290
6912  0.345262
7803  1.104997
7803  3.686896
8748  4.420992
8748  4.679817
8748  5.350181
8788  5.766824
8788  4.138182
10800  2.966972
10976  3.469288
13068  5.962585
13500  4.463313
15552  4.915440
16384  5.329471
16875  6.133321
19652  8.701878
19683  7.484545
23328  6.000370
190512  0.448204
395307  1.476810
629856  0.629558
864000  1.193784
1123632  0.291285
1379052  0.550375
1674027  0.882560
1953747  0.990183
2239488  1.154664
2544224  1.045543
10378800  2.197848
19645443  2.309287
29654208  2.294571
40252707  2.444369
51251616  2.398975
62791875  2.316679
74670363  2.328212
86870556  2.282322
99588352  2.302883
112377856  2.269884
125272332  2.435242
138583904  2.436206
152040483  2.374949
165686944  2.380693
179862147  2.389816
194069547  2.362055
208066752  2.385818
222971872  2.408237
237276000  2.436578
252179168  2.448478
267227532  2.452845
281779988  2.508284
297067203  2.467602
312487308  2.431523
327921075  2.435707
343064484  2.427290
359510427  2.473228
374440752  2.498891
390906675  2.505450
407307312  2.475132
423295268  2.492340
439608956  2.516512
455864787  2.500035
471980547  2.490855
488095744  2.541092
505752768  2.534723
521295372  2.539938
538760403  2.523613
555967328  2.519085
572222668  2.507887
588840300  2.527081
606113388  2.523681
623376675  2.517746
640619307  2.524056
658266368  2.489281
676449508  2.487797
694032300  2.494155
710833347  2.489113
729137052  2.491036
746741187  2.515714
764411904  2.496480
782370603  2.489199
800806500  2.510645
817641243  2.527375
836770203  2.539113
855388768  2.534054
872668832  2.537625
890515323  2.518713
909219843  2.540933
928118763  2.538492
946572507  2.538718
965207907  2.542914
983698992  2.529014
1002365523  2.534264
1020875427  2.516513
1038884643  2.529766
1058437152  2.528109
1078344544  2.519773
1096952652  2.507145
1115270883  2.492275
1134373572  2.477185
1154480067  2.490055
1172558700  2.496983
1192310528  2.500869
1211668227  2.506707
1230187500  2.515931
1250316675  2.535959
1268858272  2.553412
1289198700  2.560644
1308331076  2.547537
1327539888  2.538950
1348614144  2.545500
1366128396  2.523187
1387266048  2.538534
1407583264  2.543278
1425603316  2.549927
1446329547  2.554921
1466954307  2.555643
1486779836  2.551351
1505468192  2.562136
1525642803  2.565066
1546414848  2.556848
1567327347  2.552623
1587966147  2.536909
1607789088  2.538262
1627476084  2.535811
1647323136  2.526561
1667330892  2.518659
1687500000  2.520095
1707831108  2.525063
1728324864  2.523754
1748981916  2.512114
1769802912  2.510177
1790788500  2.520210
1811939328  2.528743
1833256044  2.529474
1853760492  2.530420
1873950147  2.523515
1893796875  2.513759
1913748147  2.517509
1934946500  2.520709
1957215488  2.514875
1978849467  2.515752
1998778032  2.529035
2018339532  2.542026
2040329596  2.542086
2063398432  2.547716
2082809403  2.543218
2102300352  2.548496
2125764000  2.555347
2146848003  2.552896
2166635628  2.560893
2189373728  2.566246
2210878827  2.577960
2229977088  2.573322
2254239904  2.572899
2273867883  2.578894
2295424764  2.582050
2318186412  2.577249
2337239232  2.578734
2361922443  2.580886
2380646700  2.574205
2404846336  2.585854
2424453552  2.587445
2447840196  2.592157
2468143467  2.589960
2491343456  2.583160
2511181872  2.581872
2535359116  2.578304
2554592283  2.575081
2579339052  2.569146
2597847584  2.571324
2622267675  2.575342
2643105244  2.578100
2665014075  2.575960
2688885504  2.574718
2707565292  2.573942
2732497200  2.576114
2753861548  2.582175
2774486763  2.583762
2799174348  2.584368
2819876000  2.582526
2841671187  2.573170
2866098843  2.568907
2886937092  2.567688
2908538307  2.568316
2932688268  2.563770
2955053056  2.558423
2975049243  2.562453
2998904067  2.561362
3022854147  2.557372
3044193988  2.557972
3064708332  2.557686
3088919232  2.562380
3113225388  2.556050
3135109792  2.554591
3155556096  2.552915
3178507500  2.548411
3202574787  2.549957
3226732848  2.547851
3248664948  2.546287
3269601500  2.549465
3291399387  2.557590
3315291147  2.550753
3339269307  2.556195
3363333867  2.549613
3386362144  2.551975
3407885568  2.552730
3429500000  2.556013
3451292172  2.552174
3475143675  2.554303
3499077312  2.554308
3522476268  2.557115
3546572067  2.555573
3570129027  2.546312
3593763963  2.550872
3616924252  2.556706
3639412836  2.553440
3661994444  2.554593
3684669268  2.552448
3707437500  2.557131
3730299332  2.560406
3753254956  2.562313
3776304564  2.564881
3799448348  2.559891
3822686500  2.557916
3846019212  2.561038
3869446676  2.563601
3892969084  2.566646
3916586628  2.565476
3940299500  2.569887
3964107892  2.568336
3988011996  2.567280
4012012004  2.571695
4036108108  2.568897
4060300500  2.566814
4084589372  2.562604
4108110075  2.559765
4131456300  2.561542
4154198832  2.561629
4177675467  2.561638
4200544683  2.562100
4223476323  2.564930
4246470387  2.565805
4269850592  2.565968
4294967296  2.564697
4320182304  2.562907
4345495808  2.562542
4369243707  2.562919
4392630675  2.563826
4415389488  2.566589
4438207107  2.566544
4461083532  2.562488
4486489276  2.558311
4512447684  2.555546
4537762992  2.555494
4560192432  2.551863
4583380707  2.548980
4605922467  2.547002
4630500000  2.547779
4657010432  2.544579
4682409147  2.543490
4704480000  2.545553
4727317248  2.548714
4750593516  2.545256
4777559924  2.550541
4803360588  2.552469
4825714347  2.550323
4848120000  2.552601
4872745728  2.552890
4900172000  2.552963
4924395675  2.554984
4946298075  2.561133
4969187500  2.558566
4996974132  2.555476
5022602667  2.554337
5044722147  2.560013
5066893472  2.565063
5095042816  2.564520
5120291907  2.564504
5142625227  2.572398
5165871876  2.573304
5194386284  2.573478
5218171308  2.577014
5239964547  2.577178
5266130944  2.579246
5293512108  2.581248
5315461947  2.591687
5338533204  2.592423
5367678908  2.588115
5389973307  2.584841
5412122028  2.586992
5441006848  2.586010
5465003283  2.581437
5487305472  2.582885
5514999588  2.581400
5539778352  2.573856
5561457408  2.581159
5589660128  2.587126
5614282800  2.588884
5636107008  2.587846
5664991468  2.590344
5689284912  2.590401
5710513504  2.590059
5740996608  2.592096
5763206700  2.592745
5786924364  2.593705
5815394352  2.588561
5836811643  2.586568
5864013824  2.587857
5890128300  2.585615
5910883632  2.589951
5941784884  2.590419
5963734188  2.593464
5988775936  2.593449
6016013883  2.590669
6036989643  2.595612
6067643796  2.595436
6089588748  2.590499
6115295232  2.591693
6142416003  2.591110
6163195500  2.585955
6194653443  2.585167
6215118768  2.584263
6243584000  2.588195
6267663792  2.590331
6292150988  2.595058
6320430000  2.589851
6341101875  2.590236
6372587763  2.586849
6393344688  2.583932
6422892844  2.585067
6444967500  2.586639
6472384096  2.587104
6496797888  2.585892
6522128932  2.587870
6548835852  2.587709
6572128000  2.589332
6601081392  2.591211
6622381948  2.590473
6652686843  2.587599
6673045707  2.584917
6704493228  2.583580
6724931148  2.581579
6756500547  2.580397
6776162028  2.581647
6807851307  2.583669
6828446043  2.584426
6859396467  2.586884
6880068963  2.592217
6911136027  2.599265
6931021068  2.601756
6963069987  2.604394
6983029548  2.607306
7014327948  2.609853
7034360787  2.614902
7065773883  2.617288
7086244000  2.617508
7116531075  2.618490
7139082388  2.619353
7167469923  2.613186
7192182784  2.614475
7219473408  2.616458
7245545836  2.618910
7270778700  2.617963
7299172192  2.616491
7321376403  2.610921
7352532108  2.610485
7372149552  2.614596
7403412987  2.614953
7425327956  2.615422
7454469312  2.613484
7479836672  2.614768
7504800768  2.613074
7534611500  2.608277
7555301568  2.604551
7586950563  2.607716
7608059676  2.609156
7637726547  2.607295
7663457952  2.600154
7687760652  2.603315
7719124500  2.602875
7737958107  2.596972
7769986992  2.596567
7793764996  2.601201
7820451747  2.600707
7850060032  2.602373
7871079852  2.604190
7901535123  2.604992
7925540864  2.604417
7952424588  2.606116
7982467916  2.608509
8002547712  2.607178
8033256027  2.606471
8058793788  2.605711
8083632843  2.603453
8114496192  2.603071
8135604652  2.604619
8165126700  2.608675
8193532000  2.610567
8214972723  2.618037
8246085552  2.615373
8271195296  2.613320
8295231168  2.612682
8326495467  2.614057
8349347808  2.616608
8376830892  2.618261
8408248443  2.616919
8427991072  2.617088
8457874227  2.614649
8487296500  2.614782
8507126624  2.612792
8537387148  2.612805
8566802276  2.610300
8587392012  2.607103
8618236812  2.611252
8646803028  2.612577
8667510003  2.611693
8698498227  2.607477
8727300292  2.605121
8748000000  2.603269
8779131648  2.604645
8808295604  2.607360
8828622432  2.608869
8859158892  2.608578
8889790500  2.611131
8910242464  2.613269
8939549232  2.612786
8971019568  2.610436
8992364000  2.610150
9019315683  2.610551
9050925987  2.612893
9074988576  2.613878
9099436428  2.615567
9130193667  2.618345
9158117728  2.618040
9178979036  2.616952
9209806947  2.613939
9241749027  2.613516
9262741068  2.611925
9289765827  2.610508
9320842800  2.613323
9347011132  2.614140
9369064368  2.612657
9400273587  2.613024
9431534700  2.611166
9453065472  2.608586
9479029563  2.607885
9510421248  2.607910
9538484224  2.609789
9559919012  2.608103
9589636332  2.612756
9620191152  2.610560
9645979284  2.611916
9668158083  2.609890
9698837643  2.610107
9730590912  2.608582
9754278944  2.607895
9778831947  2.607450
9809686467  2.606792
9840589587  2.605747
9863386204  2.603373
9888068763  2.605588
9919095003  2.602294
9950169843  2.604316
9973304064  2.605252
9997912323  2.604177
10029110283  2.603157
10059314508  2.603958
10084035524  2.603875
10107317808  2.601809
10137639483  2.601679
10169054523  2.603046
10195583584  2.600706
10217991452  2.600445
10246752747  2.598628
10277282700  2.596978
10307951244  2.598035
10330523392  2.597447
10355392512  2.596402
10386083763  2.595014
10417881123  2.594761
10443878532  2.593677
10466648608  2.594155
10495457712  2.593625
10526355675  2.594973
10557299052  2.591716
10580995548  2.588943
10603964416  2.586800
10634320332  2.585317
10665421875  2.583908
10695494043  2.585728
10719307476  2.582818
10742476000  2.584606
10773016875  2.584400
10804320432  2.582978
10834587648  2.579869
10858819500  2.580323
10882188544  2.579587
10911526443  2.579906
10941943347  2.580229
10973491200  2.579535
10999536804  2.579943
11023107232  2.576336
11049828300  2.575298
11080437228  2.576465
11111088492  2.574128
11141464572  2.573929
11165237248  2.573769
11189043716  2.574136
11217600603  2.574159
11248440867  2.573107
11279323467  2.573024
11308583776  2.569420
11332593500  2.565576
11356637184  2.564925
11386636992  2.565125
11417708592  2.562517
11447710587  2.565916
11477365844  2.563002
11501613792  2.562072
11525895868  2.563136
11554703163  2.565166
11584884492  2.566908
11616225228  2.567998
11646486747  2.566737
11672306356  2.565705
11696828000  2.564868
11721750192  2.563855
11752148763  2.563529
11782586700  2.565756
11813064003  2.565138
11843580672  2.566081
11869441812  2.566164
11894238688  2.566308
11919070076  2.568714
11948994963  2.568209
11979686592  2.572399
12010417587  2.570805
12040047603  2.569152
12068784500  2.570550
12093858144  2.573986
12118966492  2.573294
12146330700  2.574778
12176127792  2.574260
12207109563  2.575532
12236981067  2.576045
12268040112  2.576610
12295698656  2.577342
12321085500  2.576676
12346507264  2.576192
12373010523  2.576142
12403084203  2.574178
12433194387  2.572174
12463341075  2.571852
12493524267  2.571106
12524906988  2.573946
12551141376  2.572439
12576878500  2.571449
12602650784  2.572317
12628632483  2.570524
12659015043  2.569437
12689434107  2.569476
12719889675  2.569781
12749208300  2.569377
12779735472  2.568731
12810097696  2.565415
12836187500  2.566260
12862312704  2.566991
12888473332  2.565599
12914669408  2.567853
12943557675  2.568986
12974316507  2.569192
13005111843  2.568651
13034757168  2.568741
13064436243  2.568727
13095338283  2.567544
13125086208  2.568102
13152033212  2.569020
13178585088  2.572068
13205172676  2.572815
13231796000  2.573038
13258771200  2.573651
13288704075  2.574475
13318670700  2.575361
13348671075  2.573729
13378705200  2.574296
13408773075  2.572310
13438874700  2.571652
13469010075  2.571980
13499179200  2.571262
13527018004  2.571269
13554072032  2.569872
13581162108  2.569408
13608288256  2.570058
13635450500  2.569955
13662648864  2.568173
13691844747  2.566916
13722262272  2.565730
13751494848  2.565628
13781978523  2.566117
13811274603  2.568944
13841824428  2.567024
13871184012  2.565297
13901799987  2.565100
13931223075  2.561747
13961905200  2.561037
13991391792  2.560090
14019525436  2.562356
14047232000  2.559187
14074975044  2.558461
14102754592  2.558766
14130570668  2.559644
14158423296  2.558912
14186312500  2.560586
14214238304  2.562277
14242200732  2.562123
14271824187  2.560437
14301636075  2.559707
14331479067  2.560346
14361353163  2.556453
14391258363  2.557251
14421194667  2.559029
14451162075  2.559851
14479910028  2.560230
14511190203  2.559324
14541250923  2.558040
14570088300  2.557571
14600209932  2.557818
14630362668  2.561086
14659288227  2.563590
14689501875  2.563854
14719746627  2.564550
14748760368  2.562707
14777802675  2.561516
14808138147  2.561483
14837914368  2.561182
14866688596  2.561073
14895500000  2.558207
14924348604  2.558313
14953234432  2.560166
14982157508  2.559484
15011117856  2.560575
15040115500  2.560747
15069150464  2.563577
15098222772  2.564893
15127332448  2.564252
15156479516  2.564140
15185664000  2.563458
15214885924  2.564151
15244145312  2.566699
15273442188  2.569096
15302776576  2.569488
15332148500  2.568323
15361557984  2.573310
15391005052  2.572170
15420489728  2.570939
15450012036  2.572027
15479572000  2.571991
15509169644  2.571469
15538804992  2.571831
15568478068  2.569545
15598188896  2.570586
15627937500  2.570188
15657723904  2.570269
15687548132  2.570300
15717410208  2.569441
15747310156  2.570539
15777248000  2.571938
15807223764  2.571967
15837237472  2.570630
15867289148  2.570471
15897378816  2.570824
15927506500  2.570305
15957672224  2.568380
15987876012  2.568060
16018113123  2.565654
16047062307  2.565235
16077355308  2.565545
16106357952  2.564714
16135386732  2.564840
16164441648  2.564321
16193522700  2.563262
16222629888  2.563033
16251763212  2.561168
16280922672  2.562627
16310108268  2.562462
16339320000  2.563911
16368557868  2.562703
16397821872  2.561745
16427112012  2.562882
16456428288  2.561791
16485770700  2.560592
16513803747  2.559151
16543197243  2.558945
16572616875  2.559207
16602062643  2.558789
16630990848  2.558618
16662038116  2.558772
16693124000  2.559949
16724248524  2.559574
16755411712  2.559987
16786613588  2.560450
16817854176  2.558225
16849133500  2.558468
16880451584  2.556969
16911808452  2.555745
16942567500  2.555793
16970986107  2.554212
17000783523  2.552832
17029250892  2.551631
17057742075  2.551443
17086257072  2.552174
17114795883  2.550802
17144719227  2.552157
17173306800  2.553650
17201918187  2.553602
17230553388  2.552004
17260577712  2.553159
17291124756  2.551580
17322988000  2.554613
17354890364  2.555512
17386831872  2.556593
17418812548  2.556955
17450832416  2.556689
17482891500  2.558829
17512713648  2.557800
17541606267  2.558793
17569145187  2.559590
17598084300  2.559461
17627047227  2.560382
17656033968  2.560541
17685044523  2.559165
17714078892  2.559634
17741752812  2.560638
17773191936  2.560258
17805644500  2.560273
17838136544  2.558923
17870668092  2.559746
17903239168  2.559727
17935849796  2.560528
17965314675  2.561348
17993184075  2.560709
18022470192  2.560885
18051780123  2.561840
18079716483  2.558965
18107674443  2.558816
18137053548  2.560094
18165233664  2.559461
18198161572  2.558259
18231129248  2.558020
18264136716  2.557232
18297184000  2.558163
18329301675  2.559079
18358859952  2.558432
18387032832  2.559398
18415227312  2.558526
18443443392  2.558880
18471681072  2.559815
18501353883  2.560181
18529635843  2.560440
18562998528  2.560745
18596405236  2.560610
18629852000  2.561750
18663338844  2.563101
18694097163  2.561652
18722526003  2.561532
18750976443  2.561227
18778024368  2.563040
18806516928  2.562437
18835031088  2.561263
18865102932  2.560278
18898871008  2.560192
18932679356  2.558481
18966528000  2.559304
18999406683  2.557744
19028066643  2.556471
19056748203  2.556873
19084015692  2.557745
19112739372  2.558850
19141484652  2.558736
19170467424  2.558843
19204598812  2.560067
19238770688  2.560831
19272983076  2.561216
19304301267  2.561754
19333190187  2.560684
19362100707  2.561347
19389585708  2.562433
19417090203  2.559968
19446063363  2.561177
19479109500  2.560433
19513606144  2.561859
19548143492  2.562812
19581072300  2.562290
19610167500  2.563333
19637827947  2.562956
19665507888  2.562941
19693207323  2.564612
19722385683  2.566316
19756223708  2.566645
19791046656  2.565599
19825910500  2.564374
19856884347  2.565602
19884718188  2.565787
19912571523  2.564123
19940444352  2.562642
19968336675  2.563116
20000844000  2.562504
20035953724  2.563123
20071104512  2.562107
20103669963  2.562839
20131676172  2.562881
20159701875  2.562376
20187747072  2.563563
20215811763  2.562460
20247475252  2.564021
20282872928  2.561714
20318311836  2.563645
20350497132  2.563634
20378674683  2.562980
20406871728  2.562747
20433602700  2.563914
20461837707  2.564169
20496125696  2.563015
20531812500  2.565294
20567540704  2.566470
20597338800  2.566469
20624194188  2.565271
20652560523  2.563580
20679451875  2.562695
20710868000  2.563168
20746803564  2.564692
20782780672  2.564801
20814171075  2.566491
20842667712  2.567230
20869682508  2.568650
20898217107  2.570334
20927105024  2.569375
20963290212  2.569882
20999517088  2.568670
21032138700  2.569766
21060784107  2.570395
21087939843  2.570039
21115113075  2.568932
21144841952  2.571092
21181277628  2.571648
21217755136  2.569895
21249726732  2.570582
21277003968  2.571433
21304298700  2.570521
21333128787  2.568913
21364083968  2.568033
21400770996  2.569104
21437500000  2.569572
21466911843  2.569228
21494328075  2.569215
21521761803  2.568521
21549213027  2.570469
21584836256  2.572681
21621775500  2.571354
21654604800  2.572832
21682140588  2.572562
21709693872  2.572508
21737264652  2.573877
21769953916  2.572947
21807104000  2.572169
21844296324  2.572158
21870770067  2.571585
21898442907  2.572351
21926133243  2.572206
21956126976  2.572999
21993488500  2.572631
22030892384  2.572616
22060216512  2.572132
22086464427  2.572415
22114273347  2.573038
22143358436  2.573022
22180932000  2.573132
22218548044  2.571573
22247379675  2.569307
22275289683  2.569303
22301665200  2.569912
22331651296  2.568818
22369437500  2.569900
22407266304  2.570584
22435333452  2.569815
22463361072  2.569995
22489847667  2.571667
22521008556  2.570884
22559008000  2.570474
22595950107  2.571257
22624077843  2.570589
22650658992  2.571597
22677255747  2.570413
22711433216  2.572071
22749646500  2.572667
22783798827  2.572625
22810473612  2.571767
22837164003  2.570543
22864543488  2.568436
22902928276  2.568915
22941356000  2.566982
22970850048  2.566091
22997634075  2.566829
23024433708  2.566905
23056897028  2.565750
23095496736  2.565724
23130207747  2.566991
23157084492  2.565759
23183976843  2.564106
23211554292  2.564155
23250326368  2.566351
23289141596  2.564601
23317085763  2.563538
23344070832  2.563283
23371071507  2.563093
23405846432  2.562381
23444834508  2.562279
23476045563  2.561421
23503122432  2.561836
23530214907  2.562589
23562058464  2.562885
23601219772  2.563849
23635545363  2.563939
23662714032  2.563875
23689898307  2.563020
23718964000  2.562909
23758298924  2.562402
23795585163  2.563212
23822845632  2.561968
23848516800  2.561607
23876564576  2.562359
23916073500  2.562539
23954556492  2.561939
23981907843  2.561371
24007664547  2.561306
24034861728  2.560408
24074545036  2.559409
24114057075  2.559166
24139884627  2.559018
24165726003  2.558554
24193856992  2.558734
24233715068  2.558818
24272467803  2.557505
24298380027  2.555014
24325926912  2.556130
24353551904  2.556560
24393585132  2.556567
24431397147  2.557190
24457394043  2.556216
24483404763  2.557134
24513948000  2.558669
24554156764  2.559553
24589215468  2.559180
24615296172  2.559105
24641390700  2.558673
24675046816  2.558286
24715431500  2.559492
24747541875  2.558552
24773706387  2.559279
24799884723  2.558395
24836849888  2.557209
24877410876  2.556060
24906376368  2.556753
24932624688  2.555731
24958886832  2.557091
24999358752  2.558679
25037756208  2.558419
25064073648  2.557691
25088758803  2.557185
25121704500  2.554943
25162574944  2.555272
25194218643  2.556196
25220618163  2.554572
25247031507  2.554425
25285452196  2.555491
25326354483  2.554401
25352823123  2.555821
25377650028  2.556280
25408728832  2.557367
25449909908  2.558203
25483714668  2.558433
25510265388  2.559290
25535169243  2.557715
25573720064  2.556356
25614943227  2.556644
25641562203  2.555695
25666530048  2.555541
25697931116  2.555131
25739424000  2.555088
25771527675  2.553612
25798227867  2.553718
25824941883  2.553708
25864170588  2.553695
25903494252  2.552870
25928589267  2.554033
25955370675  2.553726
25989319584  2.553291
26031125452  2.555321
26060956848  2.554340
26086128003  2.553528
26114871636  2.553980
26156812000  2.552663
26190297675  2.553077
26217213867  2.551967
26242460352  2.552306
26282902468  2.551881
26321644683  2.551225
26348628267  2.551647
26373937932  2.552409
26409397504  2.553319
26451630000  2.553989
26476989075  2.554688
26504052147  2.555118
26536297756  2.554234
26578688000  2.554216
26607356928  2.555617
26632790523  2.554512
26663603872  2.555892
26706129548  2.555354
26738044947  2.555885
26763540912  2.555524
26791316500  2.556295
26833977824  2.557712
26869053132  2.558074
26894611467  2.557947
26920181952  2.556421
26962233476  2.557430


==> data/ht_log_r1_p271.dat <==
27  36.17430
27  23.60058
27  11.59600
32  8.697003
32  -31.2156
108  -17.3812
108  -23.0890
108  -20.2029
108  -22.8516
108  -3.51847
108  -16.0097
108  -32.6911
108  -13.5467
108  -11.4770
108  -24.2917
243  -18.4546
243  -21.0668
243  -15.7680
243  -19.2141
243  -15.3662
243  -3.61367
243  -2.06962
243  -7.27249
243  -1.31953
243  5.110674
256  14.17810
256  6.898410
256  10.41904
432  10.05976
432  8.013773
432  9.410748
432  5.078244
432  5.108250
432  0.012290
432  4.816350
432  10.33887
432  4.938366
432  9.265740
500  7.961177
500  7.315564
500  7.137135
500  7.326508
500  7.156124
500  8.128257
500  4.028283
500  -0.23751
500  -0.43210
500  -0.82373
500  -0.80692
500  -1.15238
500  -0.95939
675  6.342367
675  8.808425
864  13.17167
864  3.382598
864  10.70219
972  13.26622
972  7.452799
1323  2.126195
1323  5.048469
1323  3.168823
1372  3.939009
1372  1.036329
1728  5.858327
1728  5.225993
1728  6.947961
2048  5.147291
2048  4.957263
2048  6.072068
2187  3.465461
2187  4.697005
2187  1.455363
2187  1.632947
2700  3.161377
2700  -2.60695
2700  -0.23202
2916  -1.21011
2916  -2.77581
2916  0.792467
2916  0.846008
2916  2.429834
3267  3.231207
3267  5.228450
3267  5.836243
3267  4.712381
3888  3.792879
3888  4.897116
3888  4.461941
3888  5.906105
3888  4.812667
4000  4.438768
4000  3.252147
4000  2.434803
4563  3.156115
4563  2.905475
5292  2.107539
5292  1.339817
5324  1.832281
5324  0.568431
5324  2.583114
6075  3.563339
6075  3.112383
6075  3.135001
6912  2.973745
6912  3.711653
6912  4.429136
6912  6.057712
6912  5.580323
6912  6.377422
7803  4.732024
7803  5.676947
8748  6.581276
8748  7.268666
8748  7.689859
8788  5.922439
8788  6.848152
10800  3.471515
10976  0.612469
13068  0.377040
13500  -0.29467
15552  -2.60759
16384  -2.50855
16875  -5.17328
19652  -5.09190
19683  -4.62391
23328  -4.46931
190512  -0.84169
395307  -0.44470
629856  -1.08198
864000  0.169186
1123632  0.023711
1379052  -0.16550
1674027  -0.21256
1953747  -0.16738
2239488  -0.10617
2544224  -0.01410
10378800  0.533395
19645443  1.142327
29654208  1.314275
40252707  1.563243
51251616  1.804003
62791875  1.974394
74670363  1.916729
86870556  1.970940
99588352  2.078234
112377856  2.121065
125156043  2.068570
138583904  2.079311
152040483  2.088687
165686944  2.150531
179862147  2.176994
194069547  2.194258
208066752  2.220591
222971872  2.201895
237276000  2.189862
252179168  2.201954
267227532  2.238132
281779988  2.254695
297067203  2.309570
312487308  2.319617
327732912  2.368758
343064484  2.444359
359510427  2.461376
374440752  2.452546
390906675  2.403565
407307312  2.429548
423295268  2.428023
439593075  2.440799
455864787  2.450795
471980547  2.438654
488095744  2.432536
505519083  2.420758
521295372  2.463979
538760403  2.458479
555967328  2.465977
572222668  2.432957
588840300  2.447457
606113388  2.463303
623376675  2.436968
640412028  2.468286
658266368  2.485513
676449508  2.502410
693758547  2.501268
710833347  2.533871
729137052  2.534216
746741187  2.537598
764411904  2.531959
782370603  2.535708
800806500  2.543362
817641243  2.544303
836770203  2.569805
855388768  2.592414
872668832  2.608787
890515323  2.613632
909219843  2.621152
928118763  2.628884
946572507  2.630002
965207907  2.614271
983698992  2.616589
1002036528  2.589951
1020543408  2.603132
1038884643  2.591125
1058437152  2.609789
1078344544  2.619714
1096952652  2.647971
1114923852  2.656593
1134373572  2.652912
1154480067  2.636472
1172202867  2.646556
1192310528  2.659153
1211668227  2.666289
1230187500  2.672576
1250316675  2.662296
1268858272  2.665241
1289198700  2.667971
1308331076  2.682104
1327539888  2.682251
1348614144  2.674410
1366128396  2.683552
1387266048  2.676752
1407583264  2.686436
1425603316  2.691552
1445934348  2.695334
1466954307  2.681232
1486779836  2.689043
1505468192  2.682739
1525642803  2.691980
1546006203  2.687468
1566915948  2.684549
1587966147  2.685809
1607789088  2.694232
1627476084  2.689236
1647323136  2.700592
1667330892  2.697162
1687500000  2.696925
1707831108  2.701843
1728324864  2.712587
1748981916  2.706866
1769802912  2.715182
1790788500  2.709964
1811939328  2.715473
1833235200  2.701331
1853760492  2.714616
1873950147  2.699103
1893796875  2.699339
1913748147  2.699529
1934946500  2.718675
1957215488  2.729166
1978849467  2.732687
1998313443  2.727708
2018339532  2.730256
2040329596  2.722810
2062937187  2.714707
2082809403  2.705729
2102300352  2.694451
2125764000  2.699695
2146848003  2.708205
2166151923  2.714663
2189373728  2.712363
2210878827  2.714367
2229977088  2.714212
2254239904  2.714046
2273867883  2.704839
2295424764  2.714631
2318186412  2.702194
2337239232  2.704931
2361922443  2.705078
2380646700  2.701572
2404846336  2.699651
2424453552  2.695591
2447840196  2.701603
2468143467  2.700079
2491343456  2.698115
2511181872  2.710725
2535359116  2.706149
2554592283  2.709499
2578811283  2.707409
2597847584  2.713063
2622267675  2.694232
2643105244  2.685764
2665014075  2.684795
2688885504  2.674847
2707565292  2.668446
2731953987  2.670464
2753861548  2.678324
2774486763  2.679621
2799174348  2.673190
2819876000  2.676373
2841671187  2.669957
2865542508  2.666346
2886937092  2.668554
2908538307  2.662635
2932688268  2.661983
2955053056  2.672166
2974709664  2.674614
2998904067  2.672545
3022854147  2.665819
3044193988  2.677471
3064708332  2.673070
3088919232  2.675587
3112645563  2.668796
3135109792  2.672174
3155556096  2.674817
3178507500  2.684526
3202574787  2.684274
3226732848  2.692728
3248664948  2.695173
3269601500  2.696968
3291399387  2.692896
3315291147  2.686928
3339269307  2.691546
3363333867  2.694895
3386362144  2.691504
3407885568  2.696433
3429500000  2.702085
3451292172  2.700772
3475143675  2.708447
3499077312  2.716189
3522476268  2.717270
3546572067  2.721682
3570129027  2.720196
3593763963  2.726580
3616924252  2.732726
3639412836  2.736610
3661994444  2.733453
3684669268  2.730261
3707437500  2.744566
3730299332  2.744486
3753254956  2.742211
3776304564  2.744351
3799448348  2.740129
3822686500  2.737354
3846019212  2.731694
3869446676  2.729647
3892969084  2.737143
3916586628  2.726920
3940299500  2.726474
3964107892  2.733960
3988011996  2.729447
4012012004  2.730437
4036108108  2.728625
4060300500  2.720650
4084589372  2.723310
4108110075  2.725013
4131456300  2.724095
4154198832  2.719916
4177675467  2.713231
4200544683  2.711443
4223476323  2.709857
4246470387  2.709855
4269850592  2.708298
4294967296  2.696602
4320182304  2.688850
4345495808  2.683091
4369243707  2.677992
4392630675  2.682962
4415389488  2.683843
4438207107  2.682848
4461083532  2.686302
4486489276  2.684765
4512447684  2.693251
4537762992  2.688754
4560192432  2.679640
4583380707  2.681233
4605922467  2.676105
4630500000  2.678435
4657010432  2.680906
4681698048  2.680924
4704480000  2.688358
4727317248  2.687007
4750593516  2.685829
4777559924  2.684050
4803360588  2.680872
4825714347  2.681378
4848120000  2.679831
4872745728  2.675254
4900172000  2.677849
4924395675  2.669839
4946298075  2.664254
4969187500  2.669561
4996974132  2.673523
5022602667  2.679642
5044722147  2.684869
5066893472  2.681258
5095042816  2.679027
5120291907  2.679902
5142625227  2.684237
5165871876  2.683356
5194386284  2.682870
5218171308  2.685975
5239964547  2.681661
5266130944  2.679808
5293512108  2.678602
5315461947  2.678616
5338533204  2.674238
5367678908  2.667442
5389973307  2.668356
5412122028  2.671305
5441006848  2.671550
5465003283  2.670992
5487305472  2.667848
5514999588  2.664627
5539778352  2.666235
5561457408  2.666126
5589660128  2.665384
5614282800  2.657380
5636107008  2.660553
5664991468  2.661598
5688501075  2.661632
5710513504  2.662237
5740996608  2.661260
5763206700  2.656614
5786924364  2.656836
5815394352  2.655267
5836811643  2.654265
5864013824  2.654253
5890128300  2.656964
5910883632  2.653829
5941784884  2.659788
5963734188  2.660095
5988775936  2.660538
6016013883  2.657028
6036989643  2.655365
6067643796  2.658123
6089588748  2.655564
6115295232  2.652991
6142416003  2.651865
6163195500  2.652259
6194653443  2.651606
6215118768  2.647794
6243584000  2.646247
6267663792  2.646312
6292150988  2.647432
6320430000  2.645690
6341101875  2.647788
6372587763  2.642121
6393344688  2.646608
6422892844  2.647769
6444967500  2.647190
6472384096  2.643425
6496797888  2.642058
6522128932  2.642357
6548835852  2.641685
6572128000  2.642135
6601081392  2.639776
6622381948  2.637883
6652686843  2.634513
6673045707  2.636356
6704493228  2.640493
6724931148  2.643608
6756500547  2.644123
6776162028  2.645238
6807851307  2.647595
6828446043  2.643830
6859396467  2.642529
6880068963  2.635183
6911136027  2.641877
6931886283  2.638600
6963069987  2.641156
6983029548  2.637758
7014327948  2.635170
7034360787  2.634165
7065773883  2.636823
7086244000  2.638584
7116531075  2.637382
7139082388  2.637090
7167469923  2.635903
7192182784  2.635861
7219473408  2.637418
7245545836  2.639244
7270778700  2.638234
7299172192  2.640483
7321376403  2.640841
7352532108  2.640819
7372149552  2.641172
7403412987  2.642859
7425327956  2.640040
7454469312  2.637698
7479836672  2.637782
7504800768  2.632848
7534611500  2.632818
7555301568  2.629346
7586950563  2.628228
7608059676  2.631658
7637726547  2.625828
7663457952  2.628345
7687760652  2.627113
7719124500  2.623564
7738872300  2.622167
7769986992  2.621936
7793764996  2.620271
7820451747  2.618361
7850060032  2.614248
7871079852  2.615250
7901535123  2.617507
7925540864  2.617207
7952424588  2.614303
7982467916  2.609751
8002547712  2.611018
8033256027  2.610404
8058793788  2.611369
8083632843  2.615580
8115432363  2.615174
8135604652  2.617784
8165126700  2.618768
8193532000  2.618525
8214972723  2.621525
8246085552  2.621835
8271195296  2.623772
8295231168  2.622051
8326495467  2.622748
8349347808  2.621392
8376830892  2.625487
8408248443  2.621294
8427991072  2.624216
8457874227  2.629417
8487296500  2.624672
8507126624  2.626619
8537387148  2.629292
8566802276  2.629459
8587392012  2.631280
8618236812  2.630816
8646803028  2.629122
8667510003  2.627643
8699467500  2.623098
8727300292  2.623894
8748000000  2.624153
8779131648  2.620683
8808295604  2.624253
8828622432  2.623376
8859158892  2.625590
8889790500  2.625680
8910242464  2.625308
8939549232  2.627266
8971019568  2.628401
8992364000  2.631547
9019315683  2.629649
9050925987  2.626796
9074988576  2.627708
9099436428  2.629136
9130193667  2.626250
9158117728  2.622767
9178979036  2.619714
9209806947  2.617702
9241749027  2.619199
9262741068  2.618157
9289765827  2.619552
9320842800  2.616768
9347011132  2.613430
9369064368  2.609949
9400273587  2.608285
9431534700  2.607647
9453065472  2.607411
9479029563  2.608510
9510421248  2.606985
9538484224  2.608872
9559919012  2.611821
9589636332  2.613130
9620191152  2.611083
9645979284  2.607770
9668158083  2.605552
9698837643  2.605530
9730590912  2.602580
9754278944  2.601745
9778831947  2.598431
9809686467  2.600835
9840589587  2.599047
9863386204  2.599560
9888068763  2.600828
9919095003  2.600964
9950169843  2.598770
9973304064  2.606019
9997912323  2.603547
10029110283  2.599748
10059314508  2.600329
10084035524  2.600618
10107317808  2.600538
10137639483  2.600046
10169054523  2.604321
10195583584  2.607806
10217991452  2.605133
10246752747  2.602615
10277282700  2.601015
10307951244  2.604391
10330523392  2.607330
10355392512  2.607245
10386083763  2.606788
10417881123  2.606183
10443878532  2.606159
10466648608  2.606386
10495457712  2.605981
10526355675  2.608621
10557299052  2.610488
10580995548  2.607915
10603964416  2.605731
10634320332  2.601336
10665421875  2.601838
10695494043  2.598584
10719307476  2.599727
10742476000  2.601590
10773016875  2.601159
10804320432  2.603448
10834587648  2.600729
10858819500  2.597647
10882188544  2.597402
10911526443  2.599703
10941943347  2.599126
10972402587  2.599445
10999536804  2.602605
11023107232  2.602601
11049828300  2.604001
11080437228  2.604031
11111088492  2.604229
11141464572  2.607841
11165237248  2.605581
11189043716  2.603106
11217600603  2.603103
11248440867  2.601506
11279323467  2.599253
11308583776  2.597335
11332593500  2.598744
11356637184  2.598471
11386636992  2.596381
11416598163  2.597166
11447710587  2.596305
11477365844  2.598231
11501613792  2.600309
11525895868  2.600672
11554703163  2.600039
11584884492  2.598997
11616225228  2.600103
11646486747  2.599928
11672306356  2.597450
11696828000  2.597140
11721750192  2.597487
11752148763  2.596852
11782586700  2.596005
11813064003  2.598800
11843580672  2.601017
11869441812  2.600830
11894238688  2.598777
11919070076  2.597432
11948994963  2.595477
11979686592  2.595422
12010417587  2.595542
12040047603  2.593976
12068784500  2.593798
12093858144  2.597673
12118966492  2.595850
12146330700  2.595878
12176127792  2.594990
12207109563  2.595514
12236981067  2.597849
12266889075  2.596720
12295698656  2.595180
12321085500  2.597033
12346507264  2.598004
12371963972  2.597267
12403084203  2.595501
12433194387  2.596240
12463341075  2.596344
12493524267  2.596485
12523743963  2.596066
12551141376  2.598424
12576878500  2.598499
12602650784  2.600935
12628632483  2.605167
12659015043  2.604747
12689434107  2.602236
12718717632  2.604192
12749208300  2.602469
12779735472  2.604575
12810097696  2.605078
12836187500  2.606845
12862312704  2.608064
12888473332  2.607612
12914669408  2.607665
12943557675  2.606084
12974316507  2.606334
13005111843  2.606086
13034757168  2.604165
13064436243  2.602739
13095338283  2.603078
13125086208  2.603286
13152033212  2.600838
13178585088  2.603725
13205172676  2.604011
13231796000  2.606065
13258771200  2.605063
13288704075  2.602140
13318670700  2.601498
13348671075  2.602065
13378705200  2.602097
13408773075  2.602477
13438874700  2.602010
13469010075  2.600714
13499179200  2.598902
13527018004  2.595640
13554072032  2.592445
13581162108  2.593643
13608288256  2.596309
13635450500  2.597029
13662648864  2.597026
13691844747  2.602032
13721044923  2.602828
13751494848  2.604124
13781978523  2.604945
13811274603  2.605768
13840601787  2.603557
13871184012  2.605045
13901799987  2.603909
13931223075  2.603082
13961905200  2.601926
13991391792  2.603610
14019525436  2.601984
14047232000  2.602378
14074975044  2.602844
14102754592  2.603186
14130570668  2.601912
14158423296  2.601132
14186312500  2.598714
14214238304  2.598388
14242200732  2.599220
14271824187  2.599502
14301636075  2.600191
14331479067  2.599084
14361353163  2.600277
14391258363  2.597994
14421194667  2.598443
14451162075  2.599775
14479910028  2.597198
14509938348  2.594771
14539997772  2.592976
14570088300  2.594733
14600209932  2.595491
14630362668  2.596627
14659288227  2.597637
14689501875  2.596432
14718485808  2.596223
14748760368  2.596210
14777802675  2.596145
14808138147  2.598989
14837238828  2.599550
14866688596  2.597041
14895500000  2.596180
14924348604  2.597906
14953234432  2.599122
14982157508  2.597311
15011117856  2.596882
15040115500  2.596719
15069150464  2.595993
15098222772  2.592645
15127332448  2.591931
15156479516  2.591322
15185664000  2.589603
15214885924  2.591013
15244145312  2.593676
15273442188  2.592029
15302776576  2.591531
15332148500  2.593435
15361557984  2.589455
15391005052  2.589037
15420489728  2.590421
15450012036  2.591366
15479572000  2.591321
15509169644  2.589953
15538804992  2.592172
15568478068  2.593033
15598188896  2.594222
15627937500  2.593510
15657723904  2.592375
15687548132  2.593954
15717410208  2.592756
15747310156  2.592880
15777248000  2.594099
15807223764  2.594906
15837237472  2.593691
15867289148  2.594702
15897378816  2.594203
15927506500  2.595151
15957672224  2.593987
15987876012  2.595453
16018113123  2.591128
16047062307  2.593867
16076037627  2.593330
16106357952  2.593129
16135386732  2.593418
16164441648  2.592809
16193522700  2.590172
16222629888  2.591794
16251763212  2.592359
16280922672  2.591020
16310108268  2.590821
16339320000  2.586826
16368557868  2.585347
16397821872  2.587002
16427112012  2.585013
16456428288  2.586192
16485770700  2.583316
16513803747  2.583435
16543197243  2.584767
16572616875  2.585838
16602062643  2.587718
16630990848  2.585145
16662038116  2.587677
16693124000  2.587716
16724248524  2.586965
16755411712  2.584908
16786613588  2.582852
16817854176  2.584009
16849133500  2.582342
16880451584  2.582078
16911808452  2.582572
16941214827  2.582563
16970986107  2.581891
16999428528  2.583432
17029250892  2.584716
17057742075  2.583831
17086257072  2.585528
17114795883  2.583973
17144719227  2.586052
17173306800  2.584673
17201918187  2.585733
17230553388  2.585764
17260577712  2.584488
17291124756  2.585544
17322988000  2.584772
17354890364  2.582185
17386831872  2.582531
17418812548  2.583710
17450832416  2.582913
17482891500  2.582467
17511338403  2.581297
17540229888  2.582644
17569145187  2.583525
17598084300  2.582122
17627047227  2.582715
17656033968  2.584340
17685044523  2.583176
17712695763  2.583380
17741752812  2.583081
17773191936  2.581436
17805644500  2.581187
17838136544  2.580242
17870668092  2.579452
17903239168  2.578971
17935849796  2.578671
17965314675  2.577830
17993184075  2.576271
18022470192  2.576566
18050383872  2.578049
18079716483  2.578241
18107674443  2.578903
18137053548  2.579289
18165233664  2.577201
18198161572  2.578075
18231129248  2.578990
18264136716  2.578877
18297184000  2.579458
18329301675  2.579979
18358859952  2.582501
18387032832  2.582293
18415227312  2.580930
18443443392  2.581231
18471681072  2.584174
18499940352  2.585367
18529635843  2.585889
18562998528  2.586191
18596405236  2.586525
18629852000  2.585302
18663338844  2.583891
18694097163  2.581755
18721104048  2.580834
18749553408  2.579134
18778024368  2.579263
18806516928  2.580850
18835031088  2.582390
18865102932  2.580325
18898871008  2.580490
18932679356  2.581029
18966528000  2.579976
18999406683  2.578510
19028066643  2.578848
19056748203  2.578264
19084015692  2.579541
19112739372  2.580328
19141484652  2.581665
19170467424  2.579807
19204598812  2.577645
19238770688  2.578296
19272983076  2.578257
19304301267  2.577661
19333190187  2.577925
19360654668  2.576694
19389585708  2.576753
19417090203  2.578540
19446063363  2.577521
19479109500  2.576426
19513606144  2.575840
19548143492  2.575854
19581072300  2.575963
19610167500  2.573942
19637827947  2.573711
19665507888  2.573474
19693207323  2.572862
19722385683  2.574877
19756223708  2.573640
19791046656  2.573463
19825910500  2.572096
19856884347  2.573035
19884718188  2.573299
19912571523  2.572253
19940444352  2.572315
19968336675  2.572148
20000844000  2.573856
20035953724  2.572532
20071104512  2.570844
20103669963  2.572049
20131676172  2.572133
20159701875  2.571955
20187747072  2.571115
20215811763  2.571762
20247475252  2.571649
20282872928  2.571000
20318311836  2.569931
20350497132  2.568606
20378674683  2.567550
20406871728  2.568450
20433602700  2.568587
20461837707  2.570530
20496125696  2.569426
20531812500  2.570869
20567540704  2.571511
20597338800  2.571343
20624194188  2.571677
20652560523  2.571579
20679451875  2.571399
20710868000  2.571763
20746803564  2.571753
20782780672  2.570287
20814171075  2.570224
20842667712  2.570708
20869682508  2.571505
20898217107  2.571937
20927105024  2.572633
20963290212  2.572549
20999517088  2.571013
21032138700  2.571048
21059275968  2.570048
21087939843  2.570813
21115113075  2.570402
21144841952  2.571417
21181277628  2.572383
21217755136  2.574210
21249726732  2.572990
21277003968  2.572440
21304298700  2.572561
21331610928  2.572725
21364083968  2.572318
21400770996  2.570727
21437500000  2.569867
21466911843  2.569790
21494328075  2.570719
21521761803  2.572552
21549213027  2.574566
21584836256  2.575513
21621775500  2.575758
21654604800  2.575580
21682140588  2.574182
21709693872  2.574940
21737264652  2.575504
21769953916  2.576160
21807104000  2.576903
21844296324  2.577785
21870770067  2.578680
21898442907  2.580706
21926133243  2.580762
21956126976  2.580631
21993488500  2.582702
22030892384  2.582534
22060216512  2.584964
22086464427  2.585484
22114273347  2.585808
22143358436  2.585746
22180932000  2.586744
22218548044  2.584726
22247379675  2.584938
22275289683  2.584712
22301665200  2.584986
22331651296  2.586961
22369437500  2.586978
22407266304  2.584214
22435333452  2.583743
22463361072  2.584581
22489847667  2.583831
22521008556  2.582739
22559008000  2.582123
22595950107  2.581414
22624077843  2.581002
22650658992  2.581598
22677255747  2.581669
22711433216  2.583291
22749646500  2.584108
22783798827  2.585726
22810473612  2.584649
22837164003  2.586307
22864543488  2.584598
22902928276  2.586086
22941356000  2.586585
22970850048  2.585433
22997634075  2.583876
23024433708  2.583907
23056897028  2.584362
23095496736  2.586280
23130207747  2.585963
23157084492  2.585742
23183976843  2.584827
23211554292  2.583355
23250326368  2.583527
23289141596  2.583851
23317085763  2.584308
23344070832  2.583487
23371071507  2.583841
23405846432  2.584584
23444834508  2.584061
23476045563  2.584479
23503122432  2.583737
23530214907  2.584229
23562058464  2.585537
23601219772  2.584771
23635545363  2.587725
23662714032  2.587835
23689898307  2.586946
23718964000  2.585584
23758298924  2.586864
23795585163  2.584839
23821241643  2.583926
23848516800  2.584176
23876564576  2.583468
23916073500  2.583295
23954556492  2.582510
23980298508  2.581766
24007664547  2.580532
24034861728  2.580167
24074545036  2.581448
24114057075  2.581956
24139884627  2.581616
24165726003  2.582156
24193856992  2.582939
24233715068  2.583361
24272467803  2.583156
24298380027  2.583454
24325926912  2.583110
24353551904  2.583727
24393585132  2.583921
24431397147  2.584088
24457394043  2.583654
24483404763  2.583150
24513948000  2.584596
24554156764  2.585354
24589215468  2.584533
24615296172  2.584767
24641390700  2.585515
24675046816  2.586206
24715431500  2.585827
24747541875  2.588091
24773706387  2.587377
24799884723  2.587144
24836849888  2.585866
24877410876  2.586356
24904736307  2.586732
24932624688  2.586342
24958886832  2.586713
24999358752  2.587534
25037756208  2.587518
25064073648  2.587000
25088758803  2.587515
25121704500  2.588434
25162574944  2.586582
25194218643  2.586419
25220618163  2.587594
25247031507  2.587078
25285452196  2.586348
25326354483  2.585206
25352823123  2.586341
25377650028  2.585703
25408728832  2.585806
25449909908  2.585472
25483714668  2.583638
25510265388  2.584675
25535169243  2.585507
25573720064  2.584821
25614943227  2.585085
25641562203  2.585366
25666530048  2.585229
25697931116  2.586579
25739424000  2.586062
25771527675  2.586340
25798227867  2.586143
25823271852  2.585553
25864170588  2.585708
25903494252  2.587231
25928589267  2.587994
25955370675  2.590241
25989319584  2.589227
26031125452  2.590174
26060956848  2.590777
26086128003  2.592770
26114871636  2.593194
26156812000  2.593024
26190297675  2.593500
26217213867  2.592086
26242460352  2.591977
26282902468  2.591506
26321644683  2.591109
26346941388  2.590872
26372250243  2.592326
26409397504  2.592987
26451630000  2.591249
26476989075  2.591236
26504052147  2.592682
26536297756  2.591092
26578688000  2.591780
26607356928  2.590349
26632790523  2.591341
26663603872  2.592549
26706129548  2.592446
26738044947  2.593094
26763540912  2.594208
26791316500  2.593544
26833977824  2.593384
26869053132  2.592699
26894611467  2.592346
26920181952  2.591290
26962233476  2.590923


==> data/ht_log_r1_p43.dat <==
27  -36.1743
27  -45.6542
27  -9.74761
32  -7.31070
32  -20.6253
108  -16.1087
108  -14.8313
108  -12.9774
108  -10.1373
108  -16.9373
108  -18.7689
108  -12.2350
108  -15.8813
108  -19.1551
108  -21.1372
243  -21.7356
243  -18.8136
243  -21.4840
243  -16.5049
243  -14.8547
243  -16.1154
243  -16.4177
243  -15.1746
243  -15.1073
243  -17.6917
256  -16.4136
256  -17.7758
256  -18.1454
432  -16.5934
432  -18.8914
432  -15.5228
432  -15.8454
432  -16.8364
432  -14.2588
432  -15.8743
432  -17.0495
500  -17.7133
500  -17.2472
500  -18.5480
500  -16.8360
500  -15.8109
500  -14.2904
500  -13.7398
500  -14.5931
500  -14.2688
500  -12.7795
500  -12.6925
500  -13.4291
675  -14.0909
675  -15.9236
675  -14.8834
675  -13.6518
864  -11.3388
864  -14.2788
864  -11.4311
972  -10.6362
972  -8.59060
972  -9.02422
1323  -10.3237
1323  -9.87846
1372  -9.79013
1372  -8.23365
1372  -6.00151
1728  -6.18163
1728  -6.58015
2048  -8.04244
2048  -6.42367
2048  -5.65238
2187  -6.31817
2187  -6.12760
2187  -6.28605
2187  -5.12474
2700  -5.85161
2700  -5.10694
2700  -5.17915
2700  -3.95418
2916  -3.38560
2916  -3.05920
2916  -3.34475
2916  -2.11773
3267  -2.30420
3267  -2.20245
3267  -1.32992
3267  -1.96404
3267  -2.07285
3888  -2.29310
3888  -2.51693
3888  -2.47462
3888  -2.13121
4000  -1.47427
4000  -3.05409
4000  -2.14495
4000  -1.70529
4563  -2.16782
4563  -1.51867
5292  -0.95551
5292  -0.90242
5324  -1.01624
5324  -1.41996
5324  -1.56366
6075  -0.91689
6075  -1.08873
6912  -1.52285
6912  -1.01474
6912  -0.80293
6912  -1.00792
6912  -0.98786
6912  -1.19368
7803  -1.27581
7803  -0.60858
8748  -0.58417
8748  -0.51008
8748  -0.44150
8788  -0.09593
8788  -0.17578
8788  0.356205
10800  -1.09360
11907  -2.14749
13068  -1.90812
13500  -1.83341
15552  -1.69159
16384  -1.31440
18252  -1.52816
19652  -1.06488
19683  -1.76320
24300  -1.58098
199692  0.169464
408483  1.121303
632043  1.183458
894348  1.374297
1149984  1.051293
1431644  1.143455
1687500  1.375632
1982907  1.326522
2287148  1.127111
2594700  1.085474
10512288  1.589634
19652000  1.665288
29659500  1.649360
40310784  1.681650
51251616  1.784962
62956683  1.746551
74850075  1.906026
86897772  1.886977
99588352  1.905819
112377856  1.960248
125388675  1.998547
138583904  2.022074
152296875  1.989121
165793068  1.985120
180141003  1.982771
194359203  2.001423
208366668  1.988696
222971872  1.963991
237276000  1.998919
252179168  2.030999
267397443  2.045329
281862747  2.055898
297425547  2.067836
312854832  2.060473
328109292  2.081849
343149075  2.093971
359661568  2.096471
374843052  2.118322
391317723  2.125473
407390252  2.121453
423295268  2.114540
439608956  2.115717
456308667  2.119026
472206348  2.111028
488146608  2.114492
505986507  2.115547
521532675  2.110513
539001648  2.123851
555967328  2.151708
572222668  2.142365
589092507  2.147126
606625200  2.147260
623636172  2.150478
640882368  2.144546
658266368  2.144402
676449508  2.137689
694032300  2.126466
711110448  2.140965
729137052  2.150421
747025200  2.141977
764411904  2.146268
782661312  2.137836
800806500  2.137843
817938432  2.134912
837070848  2.123129
855388768  2.119546
872668832  2.120482
890825472  2.113392
909533232  2.113722
928435392  2.111192
946892268  2.112488
965530800  2.118841
984024963  2.116250
1002365523  2.114694
1020875427  2.105407
1039219632  2.116177
1058437152  2.116632
1078344544  2.118685
1097296875  2.118966
1115270883  2.123912
1134373572  2.133636
1154833200  2.123222
1172914587  2.126656
1192310528  2.121817
1212030000  2.123841
1230187500  2.125498
1250684172  2.126801
1268858272  2.129655
1289571867  2.132499
1308331076  2.135323
1327918563  2.136982
1348614144  2.146005
1366442892  2.146398
1387653147  2.148403
1407583264  2.149725
1425603316  2.147586
1446329547  2.147379
1467352368  2.144888
1486779836  2.146561
1505468192  2.145124
1526048748  2.143267
1546414848  2.136072
1567327347  2.141745
1588261500  2.136886
1607789088  2.142357
1627476084  2.140873
1647323136  2.143540
1667330892  2.146071
1687500000  2.139907
1707831108  2.142839
1728324864  2.145827
1748981916  2.144773
1769802912  2.143019
1790788500  2.143428
1811939328  2.145743
1833256044  2.143783
1854207963  2.142616
1873950147  2.145555
1894249152  2.144535
1914202800  2.147262
1934946500  2.151576
1957215488  2.149171
1979311788  2.145187
1998778032  2.140727
2018806443  2.139865
2040329596  2.139656
2063398432  2.143960
2083283712  2.145642
2102776875  2.143205
2125764000  2.138002
2147329548  2.134619
2166635628  2.133780
2189373728  2.136080
2210878827  2.135607
2230467867  2.135111
2254239904  2.134201
2274363468  2.133807
2295424764  2.137076
2318186412  2.137625
2337741675  2.142075
2361922443  2.140210
2381153787  2.141396
2404846336  2.141567
2424965283  2.140942
2447840196  2.134532
2468659788  2.137276
2491343456  2.135803
2511702675  2.135799
2535359116  2.136595
2555117568  2.140256
2579339052  2.140216
2598374700  2.142407
2622799872  2.145767
2643105244  2.143646
2665550592  2.142411
2688885504  2.141990
2708106075  2.144400
2732497200  2.145117
2753861548  2.146262
2775034188  2.141642
2799724203  2.145629
2819876000  2.148483
2842225200  2.148768
2866098843  2.147378
2886937092  2.149788
2908538307  2.151889
2933251083  2.153438
2955053056  2.158248
2975049243  2.162752
2999473200  2.166930
3023425548  2.169424
3044193988  2.171156
3065283675  2.170513
3089496843  2.171590
3113225388  2.170966
3135109792  2.169627
3155556096  2.168838
3179093427  2.169330
3203162928  2.167694
3226732848  2.169652
3248664948  2.173900
3269601500  2.170703
3291995628  2.172237
3315889548  2.170287
3339869868  2.171418
3363936588  2.174838
3386362144  2.172577
3407885568  2.173809
3429500000  2.173275
3451902723  2.170580
3475756332  2.170693
3499692075  2.171300
3523093083  2.170439
3547190988  2.170444
3570750000  2.169924
3594386988  2.167283
3616924252  2.166750
3639412836  2.166218
3661994444  2.165345
3684669268  2.165647
3707437500  2.162846
3730299332  2.162202
3753254956  2.163469
3776304564  2.165736
3799448348  2.166949
3822686500  2.168482
3846019212  2.168893
3869446676  2.169008
3892969084  2.171639
3916586628  2.168919
3940299500  2.168048
3964107892  2.167043
3988011996  2.167498
4012012004  2.165864
4036108108  2.165654
4060300500  2.166186
4084589372  2.162718
4108776192  2.163675
4132124307  2.163759
4154868675  2.163064
4178347200  2.158917
4201218252  2.158742
4224151728  2.160299
4247147628  2.160211
4270205952  2.161457
4294967296  2.161022
4320182304  2.164023
4345495808  2.165807
4369930668  2.167345
4393319472  2.165839
4416080067  2.168513
4438899468  2.167269
4461777675  2.166187
4486489276  2.166786
4512447684  2.171352
4538463075  2.170962
4560894243  2.170469
4584084300  2.170582
4606627788  2.172004
4630500000  2.170316
4657010432  2.169265
4683120300  2.168394
4705192827  2.165862
4728031803  2.163988
4750593516  2.163287
4777559924  2.162602
4804080867  2.161227
4826436300  2.162261
4848843627  2.163024
4872745728  2.163009
4900172000  2.164183
4925124972  2.163817
4947028992  2.162955
4969714203  2.165824
4996974132  2.164838
5023339200  2.164919
5045460300  2.165541
5067630000  2.165838
5095042816  2.164136
5121035568  2.162831
5142625227  2.164267
5165871876  2.165113
5194386284  2.165437
5218922043  2.165383
5240716848  2.164641
5266130944  2.165485
5294268243  2.165683
5316219648  2.167496
5338533204  2.167577
5367678908  2.167087
5390736300  2.169898
5412886587  2.169418
5441006848  2.170838
5465771568  2.170073
5488075323  2.171668
5514999588  2.170568
5540551875  2.167802
5562232443  2.168176
5589660128  2.169705
5615061507  2.169845
5636887227  2.171629
5664991468  2.172940
5689284912  2.172504
5711254272  2.171306
5740996608  2.171798
5763995667  2.170512
5786924364  2.170794
5816186883  2.169707
5837605632  2.169237
5864013824  2.168801
5890128300  2.169021
5911682643  2.168871
5941784884  2.167736
5964536763  2.168560
5988775936  2.168523
6016819968  2.168352
6037797132  2.170212
6067643796  2.171778
6090399747  2.170732
6115295232  2.170528
6143230512  2.168201
6163610787  2.169087
6195267572  2.170421
6215938083  2.168784
6243584000  2.170723
6268486563  2.171532
6292150988  2.170302
6320430000  2.168571
6341929452  2.167160
6372587763  2.168409
6393344688  2.167683
6422892844  2.165270
6445801827  2.163119
6472384096  2.163985
6497635563  2.162679
6522128932  2.160582
6549676875  2.159717
6572128000  2.160804
6601081392  2.163657
6622381948  2.162419
6653534508  2.162210
6673894668  2.161129
6705344187  2.162052
6725783403  2.162240
6756500547  2.162704
6777017523  2.161810
6808708800  2.163945
6828446043  2.164474
6860257200  2.162362
6880068963  2.161769
6912000000  2.163768
6931886283  2.164850
6963069987  2.164208
6983029548  2.167534
7014327948  2.166798
7034360787  2.168520
7065773883  2.167856
7086244000  2.168314
7117407792  2.169912
7139082388  2.169610
7168349772  2.170016
7192182784  2.171220
7219473408  2.171406
7245545836  2.170946
7270778700  2.169065
7299172192  2.167588
7321376403  2.168187
7352532108  2.168949
7372149552  2.169366
7404307200  2.167422
7425327956  2.166317
7454469312  2.164807
7479836672  2.165910
7505701083  2.165790
7534611500  2.166653
7556204907  2.167264
7586950563  2.167823
7608059676  2.168823
7637726547  2.168019
7663457952  2.168901
7688671875  2.168638
7719124500  2.169213
7738872300  2.168903
7769986992  2.171000
7793764996  2.170185
7821370800  2.169662
7850060032  2.170000
7871079852  2.170935
7902458928  2.169122
7925540864  2.168138
7952424588  2.165649
7982467916  2.163992
8002547712  2.163437
8034187500  2.163068
8058793788  2.161797
8084567232  2.162643
8115432363  2.161196
8135604652  2.162185
8165126700  2.163098
8193532000  2.162769
8215914672  2.165280
8247029283  2.165156
8271195296  2.164706
8296177707  2.163184
8327443788  2.164637
8349347808  2.164624
8376830892  2.164498
8408248443  2.165930
8427991072  2.165731
8457874227  2.168773
8487296500  2.168237
8507646027  2.168516
8538347403  2.166082
8566802276  2.165785
8587392012  2.164680
8619201603  2.165201
8646803028  2.165120
8668477548  2.164848
8699467500  2.165917
8727300292  2.166931
8748972027  2.167432
8780105403  2.166346
8808295604  2.165369
8828862003  2.166011
8860137075  2.165815
8889790500  2.165145
8910242464  2.165260
8940531843  2.162993
8971019568  2.162043
8992364000  2.163505
9020302668  2.164136
9050925987  2.163374
9074988576  2.162729
9099436428  2.162891
9131186700  2.161056
9158117728  2.159951
9179911467  2.158748
9210804300  2.158461
9241749027  2.158226
9262741068  2.158164
9289765827  2.159081
9321846147  2.159467
9347011132  2.159548
9370070307  2.159358
9400273587  2.158596
9431534700  2.159300
9453065472  2.158945
9480041388  2.161069
9511434747  2.161288
9538484224  2.161458
9559919012  2.160352
9589636332  2.159539
9621210483  2.157737
9645979284  2.157876
9669179952  2.158655
9699861132  2.159525
9730590912  2.159317
9754278944  2.158992
9778831947  2.159081
9809686467  2.158832
9840589587  2.158984
9863386204  2.159877
9888068763  2.159615
9919095003  2.158514
9950169843  2.159022
9973304064  2.159842
9997912323  2.159167
10029110283  2.159827
10059314508  2.157684
10084035524  2.158446
10107317808  2.158028
10138685868  2.158900
10169054523  2.159021
10195583584  2.158137
10217991452  2.157703
10246752747  2.157306
10278336267  2.157055
10307951244  2.157848
10330523392  2.156747
10356450075  2.156686
10387142892  2.157803
10417881123  2.159200
10443878532  2.160309
10466648608  2.161117
10495457712  2.161930
10526355675  2.160120
10557299052  2.159944
10580995548  2.160343
10603964416  2.160853
10634320332  2.162270
10665421875  2.162025
10696172288  2.164104
10719307476  2.162938
10742835843  2.162426
10774095552  2.162539
10804320432  2.162716
10834587648  2.162106
10858819500  2.163121
10882188544  2.162065
10911526443  2.161310
10941943347  2.161105
10973491200  2.159533
10999536804  2.159504
11023107232  2.158262
11049828300  2.157189
11080437228  2.157309
11111088492  2.157518
11141464572  2.158558
11165237248  2.157780
11189043716  2.157622
11218701312  2.156943
11248440867  2.156480
11280427200  2.156737
11308583776  2.157666
11332593500  2.157320
11356637184  2.155905
11386636992  2.156032
11417708592  2.155321
11447710587  2.156872
11477365844  2.157524
11501613792  2.157805
11525895868  2.156710
11554703163  2.155808
11584884492  2.155662
11616225228  2.155889
11646486747  2.155054
11672306356  2.155498
11696828000  2.155411
11721750192  2.155846
11752148763  2.155256
11782586700  2.154653
11813064003  2.155155
11843580672  2.155507
11869441812  2.155804
11894238688  2.155135
11919070076  2.155434
11950130988  2.154902
11979686592  2.154922
12010417587  2.155060
12041187948  2.154587
12068784500  2.154407
12093858144  2.154655
12118966492  2.154770
12146330700  2.153033
12176127792  2.152445
12207109563  2.153342
12238130700  2.152976
12268040112  2.153023
12295698656  2.153949
12321085500  2.154719
12346507264  2.155094
12373010523  2.155554
12403084203  2.156510
12433194387  2.157343
12463341075  2.157282
12494685888  2.155892
12524906988  2.156466
12551141376  2.156636
12576878500  2.155188
12602650784  2.154612
12628632483  2.154156
12659015043  2.154252
12689434107  2.154034
12719889675  2.154343
12749208300  2.154258
12779735472  2.155116
12810097696  2.155174
12836187500  2.154889
12862312704  2.155309
12888473332  2.154551
12914669408  2.153773
12944740032  2.154046
12974316507  2.153756
13005111843  2.154652
13034757168  2.155090
13065624108  2.155160
13095338283  2.154527
13125086208  2.154622
13152033212  2.154212
13178585088  2.152827
13205172676  2.152689
13231796000  2.152556
13258771200  2.151969
13288704075  2.150669
13318670700  2.150762
13348671075  2.150723
13378705200  2.150798
13408773075  2.151912
13438874700  2.151840
13469010075  2.151871
13499179200  2.153153
13527018004  2.151895
13554072032  2.150386
13581162108  2.149081
13608288256  2.148426
13635450500  2.148712
13662675675  2.149373
13691844747  2.149141
13722262272  2.148544
13751494848  2.147545
13781978523  2.146910
13811274603  2.147826
13841824428  2.147106
13871184012  2.147376
13901799987  2.147134
13931223075  2.147365
13961905200  2.147748
13991391792  2.148493
14019525436  2.148994
14047232000  2.150507
14074975044  2.150704
14102754592  2.150574
14130570668  2.151194
14158423296  2.151468
14186312500  2.152569
14214238304  2.153520
14242200732  2.152873
14271824187  2.152876
14301636075  2.153481
14331479067  2.153144
14361353163  2.152200
14391258363  2.152186
14421194667  2.152692
14451162075  2.152247
14481160587  2.152837
14511190203  2.152537
14541250923  2.152327
14571342747  2.152205
14600209932  2.152744
14630362668  2.151298
14660546508  2.151713
14689501875  2.152231
14719746627  2.151611
14748760368  2.150947
14779066032  2.150675
14808138147  2.149654
14837914368  2.149901
14866688596  2.151127
14895500000  2.150369
14924348604  2.151292
14953234432  2.150492
14982157508  2.151387
15011117856  2.152696
15040115500  2.151566
15069150464  2.151943
15098222772  2.150376
15127332448  2.150548
15156479516  2.150412
15185664000  2.152032
15214885924  2.152370
15244145312  2.152736
15273442188  2.153150
15302776576  2.153577
15332148500  2.152213
15361557984  2.151752
15391005052  2.152177
15420489728  2.150992
15450012036  2.151166
15479572000  2.151475
15509169644  2.152238
15538804992  2.151118
15568478068  2.150299
15598188896  2.151270
15627937500  2.150473
15657723904  2.150337
15687548132  2.150065
15717410208  2.150566
15747310156  2.150472
15777248000  2.150801
15807223764  2.151457
15837237472  2.150599
15867289148  2.149722
15897378816  2.150132
15927506500  2.149881
15957672224  2.150372
15987876012  2.149569
16018113123  2.150002
16048378800  2.150358
16077355308  2.150015
16106357952  2.150320
16135386732  2.152148
16165762947  2.151837
16193522700  2.151685
16223953563  2.151332
16253088075  2.152403
16282248723  2.151976
16310108268  2.152100
16340648427  2.152027
16368557868  2.152224
16399152675  2.151620
16428444003  2.152921
16456428288  2.152962
16485770700  2.152546
16515139248  2.152304
16543197243  2.151817
16573954752  2.151251
16602062643  2.150872
16631534547  2.150768
16662038116  2.150363
16693124000  2.150850
16724248524  2.149813
16755411712  2.150391
16786613588  2.150479
16817854176  2.150667
16849133500  2.151163
16880451584  2.150827
16911808452  2.151274
16942567500  2.150298
16970986107  2.149859
17000783523  2.149688
17029250892  2.148997
17057742075  2.148967
17087615523  2.149613
17116155468  2.149380
17144719227  2.149361
17173306800  2.149925
17201918187  2.149669
17231917563  2.149551
17260577712  2.149732
17291124756  2.150175
17322988000  2.150046
17354890364  2.150036
17386831872  2.149037
17418812548  2.149215
17450832416  2.150211
17482891500  2.151698
17512713648  2.150853
17541606267  2.151159
17570522700  2.152480
17598084300  2.151798
17627047227  2.151436
17656033968  2.151815
17685044523  2.151796
17714078892  2.152067
17743137075  2.152253
17773191936  2.151809
17805644500  2.151982
17838136544  2.152386
17870668092  2.152463
17903239168  2.152198
17935849796  2.152401
17965314675  2.152565
17994578112  2.153314
18022470192  2.152811
18051780123  2.152719
18079716483  2.153109
18109072908  2.151769
18137053548  2.151657
18166456467  2.150946
18198161572  2.151080
18231129248  2.150996
18264136716  2.149901
18297184000  2.150181
18330271124  2.149764
18358859952  2.149873
18387032832  2.149299
18415227312  2.148843
18443443392  2.147227
18473093523  2.147382
18501353883  2.147092
18529635843  2.146450
18562998528  2.146853
18596405236  2.147157
18629852000  2.146805
18663338844  2.146594
18694097163  2.146385
18722526003  2.146485
18750976443  2.146602
18779448483  2.145149
18807942123  2.144806
18836457363  2.143759
18865102932  2.144993
18898871008  2.145122
18932679356  2.144659
18966528000  2.145939
18999406683  2.145640
19028066643  2.146542
19056748203  2.146301
19085451363  2.146429
19112739372  2.146492
19141484652  2.146206
19170467424  2.144613
19204598812  2.144752
19238770688  2.144922
19272983076  2.145131
19304301267  2.144541
19333190187  2.144451
19362100707  2.144490
19389585708  2.144000
19417090203  2.143491
19446063363  2.143129
19479109500  2.143929
19513606144  2.143878
19548143492  2.144475
19581072300  2.144498
19610167500  2.144297
19637827947  2.144650
19665507888  2.144847
19694665728  2.144635
19722385683  2.144878
19756223708  2.144926
19791046656  2.144439
19825910500  2.143682
19856884347  2.144345
19884718188  2.144405
19912571523  2.144135
19940444352  2.144015
19968336675  2.143245
20000844000  2.143333
20035953724  2.143009
20071104512  2.142662
20103669963  2.142198
20131676172  2.142321
20159701875  2.143160
20187747072  2.143125
20215811763  2.142597
20247475252  2.143003
20282872928  2.143050
20318311836  2.142187
20350497132  2.141902
20378674683  2.143772
20406871728  2.142803
20435088267  2.142150
20461837707  2.142423
20496125696  2.142635
20531812500  2.142647
20567540704  2.142510
20597338800  2.143515
20625686667  2.144882
20652560523  2.144650
20680946352  2.144287
20710868000  2.144802
20746803564  2.144981
20782780672  2.145246
20814171075  2.144722
20842667712  2.144404
20871183843  2.144095
20898217107  2.143241
20927105024  2.142905
20963290212  2.142650
20999517088  2.142796
21033645867  2.143529
21060784107  2.142558
21087939843  2.141571
21115113075  2.141659
21144841952  2.141622
21181277628  2.141610
21217755136  2.141302
21249726732  2.140430
21277003968  2.140445
21305815587  2.140481
21333128787  2.140547
21364083968  2.139872
21400770996  2.139484
21437500000  2.139278
21466911843  2.139255
21494328075  2.138901
21521761803  2.138327
21549213027  2.138482
21584836256  2.138710
21621775500  2.138229
21656134107  2.138324
21682140588  2.137636
21709693872  2.137579
21737264652  2.137243
21769953916  2.138045
21807104000  2.137670
21844296324  2.137556
21870770067  2.136955
21898442907  2.136564
21926133243  2.138618
21956126976  2.138657
21993488500  2.139284
22030892384  2.138916
22060216512  2.139709
22088008908  2.139597
22114273347  2.139246
22143358436  2.139492
22180932000  2.138870
22218548044  2.138950
22248929772  2.138914
22275289683  2.138641
22301665200  2.138458
22331651296  2.138471
22369437500  2.139050
22407266304  2.139337
22435333452  2.138900
22463361072  2.138854
22489847667  2.139438
22521008556  2.139474
22559008000  2.139701
22595950107  2.139982
22624077843  2.139744
22650658992  2.139498
22677255747  2.139598
22711433216  2.139264
22749646500  2.138474
22783798827  2.138130
22810473612  2.138519
22837164003  2.138000
22864543488  2.138161
22902928276  2.138841
22941356000  2.138611
22970850048  2.138346
22997634075  2.137366
23024433708  2.137435
23056897028  2.137778
23095496736  2.138210
23130207747  2.138256
23157084492  2.138196
23183976843  2.138375
23211554292  2.137795
23250326368  2.137094
23289141596  2.136912
23317085763  2.137913
23344070832  2.138175
23371071507  2.138331
23405846432  2.138473
23444834508  2.138200
23476045563  2.138182
23503122432  2.137641
23530214907  2.137843
23562058464  2.138423
23601219772  2.139132
23635545363  2.139241
23662714032  2.139101
23689898307  2.139469
23718964000  2.139490
23758298924  2.138254
23795585163  2.138197
23821241643  2.137001
23848516800  2.137127
23876564576  2.136513
23916073500  2.136325
23954556492  2.135510
23981907843  2.135255
24007664547  2.135963
24034861728  2.135788
24074545036  2.135266
24114057075  2.135561
24139884627  2.135625
24165726003  2.135309
24193856992  2.135545
24233715068  2.135166
24272467803  2.134895
24298380027  2.134368
24325926912  2.135118
24353551904  2.134773
24393585132  2.134645
24431397147  2.134453
24457394043  2.134336
24483404763  2.135045
24513948000  2.135224
24554156764  2.135243
24589215468  2.135040
24615296172  2.135216
24641390700  2.135052
24675046816  2.134895
24715431500  2.134837
24747541875  2.134400
24773706387  2.134600
24799884723  2.134871
24836849888  2.135483
24877410876  2.135036
24904736307  2.135520
24932624688  2.135331
24958886832  2.135172
24999358752  2.135687
25037756208  2.134881
25064073648  2.135105
25088758803  2.136248
25121704500  2.136231
25162574944  2.135711
25194218643  2.136225
25220618163  2.135968
25247031507  2.136212
25285452196  2.136665
25326354483  2.137539
25352823123  2.137276
25377650028  2.136660
25408728832  2.136951
25449909908  2.136940
25483714668  2.136960
25510265388  2.137252
25535169243  2.137142
25573720064  2.136423
25614943227  2.136624
25641562203  2.137255
25666530048  2.137202
25697931116  2.137600
25739424000  2.137689
25771527675  2.137101
25798227867  2.137158
25824941883  2.137298
25864170588  2.137464
25903494252  2.137369
25928589267  2.136833
25955370675  2.136633
25989319584  2.137208
26031125452  2.137327
26060956848  2.137753
26086128003  2.137721
26114871636  2.138444
26156812000  2.139029
26190297675  2.138829
26217213867  2.139152
26242460352  2.138992
26282902468  2.139165
26321644683  2.138805
26346941388  2.139006
26372250243  2.139280
26409397504  2.138791
26451630000  2.138478
26476989075  2.139258
26502360300  2.139865
26536297756  2.140179
26578688000  2.139720
26607356928  2.139645
26632790523  2.139830
26663603872  2.139973
26706129548  2.140130
26738044947  2.139284
26763540912  2.138584
26791316500  2.139321
26833977824  2.139033
26869053132  2.138553
26894611467  2.138911
26920181952  2.138569
26962233476  2.138750


==> data/ht_log_r1_p5.dat <==
1  -9.04357
2  -12.7919
3  -14.7345
4  -16.5960
5  -14.5082
6  -13.1691
7  -12.3117
8  -13.6042
9  -11.3034
10  -7.94797
11  -7.22543
12  -6.62331
13  -5.48707
14  -4.56433
15  -3.71841
16  -1.93931
17  -1.82523
18  -0.88063
19  -0.45285
20  0.346766
21  1.415810
22  0.712206
23  0.097240
24  -0.26320
25  -0.59480
26  -0.57192
27  -1.53410
28  -2.42755
29  -2.79445
30  -3.09067
31  -2.99097
32  -2.89751
33  -2.80970
34  -2.72706
35  -2.64915
36  -2.57556
37  -2.50595
38  -2.44000
39  -2.37744
40  -2.31800
41  -2.26147
42  -2.20762
43  -1.74649
44  -2.12868
45  -1.69915
46  -2.38718
47  -2.92795
48  -3.15510
49  -3.37844
50  -2.80022
51  -3.11796
52  -3.35578
53  -3.62489
54  -3.81885
55  -3.97569
56  -3.54357
57  -3.96806
58  -3.58624
59  -3.97656
60  -3.66179
61  -3.28104
62  -2.92431
63  -3.11455
64  -3.06588
65  -3.45008
66  -3.82264
67  -3.86650
68  -4.11332
69  -4.29272
70  -4.36974
71  -4.58667
72  -4.79756
73  -4.73184
74  -5.08498
75  -4.66111
76  -4.59978
77  -4.28692
78  -4.11347
79  -3.68328
80  -3.63724
81  -3.34632
82  -3.07942
83  -2.93807
84  -2.59056
85  -2.56008
86  -2.46339
87  -2.80522
88  -2.70549
89  -2.79343
90  -2.30031
91  -2.38028
92  -2.46328
93  -2.53977
94  -2.23059
95  -1.92792
96  -1.90784
97  -1.79007
98  -1.48002
99  -1.46507
100  -1.24582
101  -1.03092
106  -0.92256
111  -1.19634
116  -1.64823
121  -2.09136
126  -2.70384
131  -2.52625
136  -2.58972
141  -2.87356
146  -3.14214
151  -2.97609
156  -3.11938
161  -3.29019
166  -3.69843
171  -4.04446
176  -4.32542
181  -4.72479
186  -4.19573
191  -3.70489
196  -3.22932
201  -2.65463
206  -2.59019
211  -2.52881
216  -2.47028
221  -2.41439
226  -2.10084
231  -1.73160
236  -1.32803
241  -1.28620
246  -1.69933
251  -1.93055
256  -2.20280
261  -2.06911
266  -1.98483
271  -1.80359
276  -1.99578
281  -1.57251
286  -1.55329
291  -1.59278
296  -1.61918
301  -1.52013
306  -1.56797
311  -1.53710
316  -1.63153
321  -1.78869
326  -1.82233
331  -1.77172
336  -1.73036
341  -1.92634
346  -2.17852
351  -2.38207
356  -2.28219
361  -1.98422
366  -1.64888
371  -1.42060
376  -1.11770
381  -0.85455
386  -0.74428
391  -0.44155
396  -0.46018
401  -0.59201
406  -0.72398
411  -0.71240
416  -0.77426
421  -0.96797
426  -1.10967
431  -1.29921
436  -1.46842
441  -1.34314
446  -1.84795
451  -1.81703
456  -1.81141
461  -1.67140
466  -1.88172
471  -1.73067
476  -1.71082
481  -1.69805
486  -1.80813
491  -1.95762
496  -2.09048
501  -2.22843
521  -2.19851
541  -1.70364
561  -1.64290
581  -1.48809
601  -0.82824
621  -1.40067
641  -1.59500
661  -1.72818
681  -1.87374
701  -1.72015
721  -2.01776
741  -2.15697
761  -1.99270
781  -1.45060
801  -1.07972
821  -1.10716
841  -1.32801
861  -1.24862
881  -1.56414
901  -1.66889
921  -1.98923
941  -2.20821
961  -2.00405
981  -1.98320
1100  -1.23541
3100  0.171890
5100  0.349062
7100  0.613577
9100  1.063265
11100  0.702706
13100  0.750265
15100  0.685396
17100  0.713851
19100  0.810030
21100  0.688268
23100  0.663675
25100  0.867636
27100  0.786669
29100  0.809594
31100  0.776966
33100  0.800504
35100  0.819258
37100  0.852511
39100  0.878755
41100  0.799020
43100  0.885123
45100  0.934829
47100  0.923850
49100  0.969760
51100  0.947043
53100  0.970549
55100  0.946120
57100  0.948109
59100  1.013044
61100  0.961633
63100  1.031382
65100  1.018917
67100  0.999703
69100  1.012669
71100  1.071227
73100  1.018308
75100  1.077629
77100  1.072695
79100  1.034623
81100  1.111138
83100  1.034379
85100  1.116932
87100  1.080560
89100  1.085531
91100  1.066377
93100  1.077585
95100  1.055073
97100  1.084335
99100  1.059133
101100  1.013453
144800  1.083406
188500  1.030111
232300  1.059341
276000  1.117634
319700  1.119566
363500  1.144590
407200  1.144759
450900  1.170703
494700  1.199333
538400  1.197904
582100  1.198098
625900  1.222457
669600  1.226522
713300  1.232512
757100  1.249872
800800  1.239527
844600  1.243556
888300  1.265648
932000  1.260300
975800  1.271860
1019500  1.260680
1063200  1.271521
1107000  1.264990
1150700  1.275627
1194400  1.274557
1238200  1.275443
1281900  1.270231
1325600  1.266350
1369400  1.292321
1413100  1.299715
1456900  1.274114
1500600  1.283138
1544300  1.285172
1588100  1.300679
1631800  1.299584
1675500  1.309699
1719300  1.302061
1763000  1.304142
1806700  1.317419
1850500  1.324183
1894200  1.320396
1937900  1.329048
1981700  1.317371
2025400  1.308678
2069200  1.315658
2112900  1.322407
2156600  1.319952
2200400  1.296797
2244100  1.309599
2287800  1.314151
2331600  1.295526
2375300  1.300995
2419000  1.316571
2462800  1.308494
2506500  1.308908
2550200  1.305052
2594000  1.310641
2637700  1.303989
2681500  1.310175
2725200  1.300434
2768900  1.312147
2812700  1.311306
2856400  1.313646
2900100  1.298699
2943900  1.309479
2987600  1.312035
3031300  1.307554
3075100  1.304392
3118800  1.308358
3162500  1.303395
3206300  1.310633
3250000  1.314296
3293800  1.303884
3337500  1.311511
3381200  1.321774
3425000  1.325449
3468700  1.320035
3512400  1.329638
3556200  1.318898
3599900  1.322510
3643600  1.320961
3687400  1.315857
3731100  1.332411
3774800  1.319340
3818600  1.327585
3862300  1.320735
3906100  1.318401
3949800  1.319294
3993500  1.319079
4037300  1.318357
4081000  1.310265
4124700  1.320918
4168500  1.320421
4212200  1.330141
4255900  1.319384
4299700  1.327444
4343400  1.324491
4387100  1.327704
4430900  1.328733
4474600  1.320114
4518400  1.325827
4562100  1.316608
4605800  1.330696
4649600  1.330254
4693300  1.327188
4737000  1.330271
4780800  1.337302
4824500  1.319329
4868200  1.320004
4912000  1.330387
4955700  1.325319
4999400  1.327282
5043200  1.330197
5086900  1.328584
5130700  1.329150
5174400  1.329362
5218100  1.335387
5261900  1.330716
5305600  1.334664
5349300  1.329609
5393100  1.332911
5436800  1.327270
5480500  1.323523
5524300  1.327997
5568000  1.329679
5611700  1.325786
5655500  1.328012
5699200  1.329494
5743000  1.322876
5786700  1.330841
5830400  1.328546
5874200  1.332308
5917900  1.332826
5961600  1.328494
6005400  1.325648
6049100  1.328542
6092800  1.333593
6136600  1.331456
6180300  1.333030
6224000  1.338674
6267800  1.334135
6311500  1.340348
6355300  1.342318
6399000  1.335770
6442700  1.329184
6486500  1.333422
6530200  1.334951
6573900  1.333688
6617700  1.340357
6661400  1.340824
6705100  1.338469
6748900  1.336037
6792600  1.337080
6836300  1.338031
6880100  1.339680
6923800  1.341006
6967600  1.340029
7011300  1.343994
7055000  1.339332
7098800  1.345513
7142500  1.341491
7186200  1.339382
7230000  1.348502
7273700  1.339528
7317400  1.335972
7361200  1.342047
7404900  1.344547
7448600  1.343364
7492400  1.343883
7536100  1.344151
7579900  1.347578
7623600  1.340060
7667300  1.345516
7711100  1.343885
7754800  1.351577
7798500  1.343396
7842300  1.344618
7886000  1.347269
7929700  1.351269
7973500  1.345173
8017200  1.342719
8060900  1.346267
8104700  1.345533
8148400  1.348199
8192200  1.351300
8235900  1.353098
8279600  1.352700
8323400  1.354890
8367100  1.356051
8410800  1.354974
8454600  1.358628
8498300  1.355201
8542000  1.353483
8585800  1.349397
8629500  1.355829
8673200  1.361116
8717000  1.355956
8760700  1.363443
8804500  1.354638
8848200  1.354877
8891900  1.352752
8935700  1.356695
8979400  1.356666
9023100  1.360573
9066900  1.357971
9110600  1.357459
9154300  1.358693
9198100  1.357724
9241800  1.361931
9285500  1.358295
9329300  1.358276
9373000  1.354697
9416800  1.355411
9460500  1.359074
9504200  1.359778
9548000  1.362261
9591700  1.360357
9635400  1.355644
9679200  1.362333
9722900  1.360989
9766600  1.359470
9810400  1.360829
9854100  1.364479
9897800  1.360085
9941600  1.360892
9985300  1.366166
10029100  1.361238
10072800  1.357348
10116500  1.357249
10160300  1.361245
10204000  1.362782
10247700  1.361479
10291500  1.364129
10335200  1.358393
10378900  1.363353
10422700  1.361544
10466400  1.364694
10510100  1.365709
10553900  1.364671
10597600  1.366566
10641400  1.371392
10685100  1.365169
10728800  1.363460
10772600  1.363028
10816300  1.361682
10860000  1.369559
10903800  1.364841
10947500  1.366051
10991200  1.367385
11035000  1.367357
11078700  1.361044
11122400  1.365777
11166200  1.360537
11209900  1.364563
11253700  1.364748
11297400  1.365850
11341100  1.366497
11384900  1.365801
11428600  1.369538
11472300  1.369363
11516100  1.369732
11559800  1.371660
11603500  1.370997
11647300  1.368519
11691000  1.368677
11734700  1.368301
11778500  1.367010
11822200  1.367570
11866000  1.372641
11909700  1.368241
11953400  1.369196
11997200  1.370125
12040900  1.368840
12084600  1.368244
12128400  1.365245
12172100  1.369441
12215800  1.367646
12259600  1.371639
12303300  1.367821
12347000  1.366008
12390800  1.365928
12434500  1.368603
12478300  1.366998
12522000  1.360444
12565700  1.368482
12609500  1.370809
12653200  1.364128
12696900  1.367419
12740700  1.374710
12784400  1.366028
12828100  1.368414
12871900  1.370329
12915600  1.369485
12959300  1.368766
13003100  1.366961
13046800  1.367947
13090600  1.368729
13134300  1.371028
13178000  1.369465
13221800  1.367227
13265500  1.360411
13309200  1.370059
13353000  1.367115
13396700  1.367272
13440400  1.368553
13484200  1.372184
13527900  1.365116
13571600  1.370102
13615400  1.365319
13659100  1.368324
13702900  1.368825
13746600  1.370208
13790300  1.363986
13834100  1.363323
13877800  1.366643
13921500  1.367451
13965300  1.364445
14009000  1.367961
14052700  1.366628
14096500  1.366681
14140200  1.367422
14183900  1.366963
14227700  1.361086
14271400  1.366832
14315200  1.368083
14358900  1.366078
14402600  1.367796
14446400  1.366795
14490100  1.371649
14533800  1.368304
14577600  1.370132
14621300  1.364084
14665000  1.372662
14708800  1.369971
14752500  1.368078
14796200  1.366370
14840000  1.368728
14883700  1.368473
14927500  1.372277
14971200  1.370979
15014900  1.368723
15058700  1.371141
15102400  1.369168
15146100  1.372310
15189900  1.368453
15233600  1.367222
15277300  1.369108
15321100  1.372406
15364800  1.371500
15408500  1.369527
15452300  1.369764
15496000  1.372964
15539800  1.373005
15583500  1.370868
15627200  1.370442
15671000  1.372095
15714700  1.370622
15758400  1.370599
15802200  1.369703
15845900  1.370281
15889600  1.374574
15933400  1.375265
15977100  1.367929
16020800  1.369990
16064600  1.363669
16108300  1.374406
16152100  1.372555
16195800  1.372499
16239500  1.376050
16283300  1.372252
16327000  1.373680
16370700  1.371443
16414500  1.372658
16458200  1.373500
16501900  1.372423
16545700  1.372142
16589400  1.373778
16633100  1.373022
16676900  1.372331
16720600  1.373792
16764400  1.376309
16808100  1.376858
16851800  1.371503
16895600  1.370809
16939300  1.373624
16983000  1.376317
17026800  1.376185
17070500  1.374008
17114200  1.371680
17158000  1.374051
17201700  1.372019
17245400  1.373336
17289200  1.376243
17332900  1.372122
17376700  1.374937
17420400  1.374278
17464100  1.375210
17507900  1.376933
17551600  1.371659
17595300  1.371217
17639100  1.376742
17682800  1.375046
17726500  1.377675
17770300  1.371860
17814000  1.373552
17857700  1.382687
17901500  1.372864
17945200  1.376045
17989000  1.375371
18032700  1.375306
18076400  1.375715
18120200  1.374226
18163900  1.376213
18207600  1.375962
18251400  1.373503
18295100  1.373969
18338800  1.374175
18382600  1.376444
18426300  1.372597
18470000  1.375432
18513800  1.375865
18557500  1.376192
18601300  1.377083
18645000  1.378947
18688700  1.373326
18732500  1.373017
18776200  1.382939
18819900  1.374222
18863700  1.376845
18907400  1.372691
18951100  1.375494
18994900  1.377269
19038600  1.378649
19082300  1.374347
19126100  1.376664
19169800  1.374119
19213600  1.376972
19257300  1.377141
19301000  1.377854
19344800  1.379605
19388500  1.377980
19432200  1.378636
19476000  1.382065
19519700  1.378482
19563400  1.376915
19607200  1.376425
19650900  1.377522
19694600  1.380497
19738400  1.377873
19782100  1.378463
19825900  1.379881
19869600  1.375244
19913300  1.377267
19957100  1.379448
20000800  1.379495
20044500  1.377739
20088300  1.377840
20132000  1.379462
20175700  1.381822
20219500  1.377856
20263200  1.380606
20306900  1.379441
20350700  1.379373
20394400  1.379241
20438200  1.381403
20481900  1.376313
20525600  1.380891
20569400  1.379558
20613100  1.376310
20656800  1.380069
20700600  1.384542
20744300  1.380915
20788000  1.380488
20831800  1.378797
20875500  1.380606
20919200  1.379992
20963000  1.380078
21006700  1.379244
21050500  1.379181
21094200  1.381957
21137900  1.377417
21181700  1.380907
21225400  1.379775
21269100  1.382167
21312900  1.381331
21356600  1.379696
21400300  1.376873
21444100  1.384432
21487800  1.382966
21531500  1.380577
21575300  1.380043
21619000  1.378827
21662800  1.383135
21706500  1.380332
21750200  1.381562
21794000  1.379208
21837700  1.382715
21881400  1.380734
21925200  1.382493
21968900  1.382142
22012600  1.382413
22056400  1.378571
22100100  1.380372
22143800  1.382771
22187600  1.378764
22231300  1.382361
22275000  1.380184
22318800  1.376362
22362500  1.379445
22406300  1.378370
22450000  1.383217
22493700  1.379750
22537500  1.379362
22581200  1.376943
22624900  1.379520
22668700  1.380633
22712400  1.379982
22756100  1.379245
22799900  1.381874
22843600  1.377849
22887300  1.379956
22931100  1.380452
22974800  1.378640
23018600  1.381305
23062300  1.384002
23106000  1.380139
23149800  1.381641
23193500  1.382895
23237200  1.381942
23281000  1.383170
23324700  1.385226
23368400  1.382609
23412200  1.379529
23455900  1.383756
23499600  1.382738
23543400  1.380561
23587100  1.381128
23630900  1.384396
23674600  1.381864
23718300  1.381250
23762100  1.385316
23805800  1.382668
23849500  1.382935
23893300  1.382541
23937000  1.384132
23980700  1.383624
24024500  1.382918
24068200  1.380548
24111900  1.380233
24155700  1.382809
24199400  1.381134
24243200  1.382153
24286900  1.380783
24330600  1.385476
24374400  1.382351
24418100  1.384618
24461800  1.379226
24505600  1.379576
24549300  1.379723
24593000  1.387615
24636800  1.385359
24680500  1.386101
24724200  1.380592
24768000  1.385728
24811700  1.382350
24855500  1.386007
24899200  1.385359
24942900  1.387936
24986700  1.384705
25030400  1.383933
25074100  1.384085
25117900  1.384053
25161600  1.386450
25205300  1.388544
25249100  1.385776
25292800  1.385232
25336500  1.386083
25380300  1.383158
25424000  1.389026
25467800  1.386970
25511500  1.387355
25555200  1.386625
25599000  1.385929
25642700  1.384594
25686400  1.386951
25730200  1.387505
25773900  1.388964
25817600  1.385375
25861400  1.384621
25905100  1.386661
25948800  1.386516
25992600  1.384157
26036300  1.384782
26080100  1.386859
26123800  1.383078
26167500  1.384425
26211300  1.384169
26255000  1.384660
26298700  1.384857
26342500  1.386377
26386200  1.387291
26429900  1.382670
26473700  1.384939
26517400  1.385346
26561100  1.387629
26604900  1.384935
26648600  1.387474
26692400  1.383984
26736100  1.382083
26779800  1.384981
26823600  1.385168
26867300  1.385154
26911000  1.385182
26954800  1.384784
26998500  1.383764
27042200  1.385159
27086000  1.383170
27129700  1.387950
27173400  1.385773
27217200  1.384865
27260900  1.386920
27304700  1.386713
27348400  1.384489
27392100  1.385156
27435900  1.384793
27479600  1.385040
27523300  1.385448
27567100  1.384137
27610800  1.383605
27654500  1.381172
27698300  1.381040
27742000  1.381899
27785700  1.381369
27829500  1.381011
27873200  1.382665
27917000  1.384596
27960700  1.377621
28004400  1.381710
28048200  1.382074
28091900  1.384439
28135600  1.383558
28179400  1.382754
28223100  1.384674
28266800  1.383838
28310600  1.387829
28354300  1.383229
28398000  1.384323
28441800  1.382221
28485500  1.381754
28529300  1.381648
28573000  1.381183
28616700  1.382532
28660500  1.384453
28704200  1.384473
28747900  1.383828
28791700  1.382731
28835400  1.382853
28879100  1.383302
28922900  1.385254
28966600  1.384411
29010300  1.384649
29054100  1.381193
29097800  1.383890
29141600  1.384489
29185300  1.383464
29229000  1.383303
29272800  1.385413
29316500  1.385008
29360200  1.385729
29404000  1.384876
29447700  1.384611
29491400  1.387281
29535200  1.385068
29578900  1.385207
29622600  1.386234
29666400  1.384911
29710100  1.384734
29753900  1.384405
29797600  1.386267
29841300  1.384806
29885100  1.385511
29928800  1.387255
29972500  1.385700
30016300  1.382546
30060000  1.384932
30103700  1.387215
30147500  1.385489
30191200  1.384070
30234900  1.388809
30278700  1.387570
30322400  1.384251
30366200  1.386973
30409900  1.387503
30453600  1.385071
30497400  1.386997
30541100  1.384518
30584800  1.383351
30628600  1.386279
30672300  1.385341
30716000  1.387262
30759800  1.388656
30803500  1.389843
30847200  1.388832
30891000  1.387408
30934700  1.389211
30978500  1.387263
31022200  1.389557
31065900  1.391565
31109700  1.388779
31153400  1.387099
31197100  1.388756
31240900  1.388165
31284600  1.388237
31328300  1.387073
31372100  1.389940
31415800  1.387900
31459500  1.386188
31503300  1.385271
31547000  1.386410
31590800  1.385785
31634500  1.385878
31678200  1.388807
31722000  1.387225
31765700  1.390623
31809400  1.389183
31853200  1.387958
31896900  1.390258
31940600  1.388256
31984400  1.389323
32028100  1.388177
32071800  1.388734
32115600  1.389326
32159300  1.388075
32203100  1.388193
32246800  1.389079
32290500  1.386235
32334300  1.389145
32378000  1.387961
32421700  1.388374
32465500  1.387095
32509200  1.384613
32552900  1.387100
32596700  1.386774
32640400  1.388739
32684100  1.385428
32727900  1.387281
32771600  1.387713
32815400  1.386628
32859100  1.387140
32902800  1.388825
32946600  1.385892
32990300  1.387628
33034000  1.385157
33077800  1.387543
33121500  1.386783
33165200  1.386062
33209000  1.386321
33252700  1.384696
33296400  1.387172
33340200  1.389205
33383900  1.386891
33427700  1.385457
33471400  1.384686
33515100  1.386727
33558900  1.386383
33602600  1.385934
33646300  1.386988
33690100  1.385823
33733800  1.387738
33777500  1.388798
33821300  1.386962
33865000  1.386679
33908700  1.384239
33952500  1.387124
33996200  1.385547
34040000  1.387760
34083700  1.388096
34127400  1.388457
34171200  1.387275
34214900  1.386145
34258600  1.388841
34302400  1.392709
34346100  1.389178
34389800  1.387981
34433600  1.387404
34477300  1.386311
34521000  1.387117
34564800  1.387967
34608500  1.387372
34652300  1.386292
34696000  1.386546
34739700  1.387156
34783500  1.388428
34827200  1.385727
34870900  1.386047
34914700  1.383658
34958400  1.387498
35002100  1.386534
35045900  1.385911
35089600  1.388242
35133300  1.388774
35177100  1.387428
35220800  1.386285
35264600  1.389444
35308300  1.388611
35352000  1.387503
35395800  1.388678
35439500  1.389120
35483200  1.387394
35527000  1.386104
35570700  1.388071
35614400  1.386848
35658200  1.395793
35701900  1.389017
35745600  1.389821
35789400  1.389837
35833100  1.388263
35876900  1.387329
35920600  1.389971
35964300  1.390273
36008100  1.391040
36051800  1.391370
36095500  1.390891
36139300  1.389924
36183000  1.390606
36226700  1.389579
36270500  1.389398
36314200  1.387872
36357900  1.391214
36401700  1.391919
36445400  1.390843
36489200  1.389998
36532900  1.389847
36576600  1.390064
36620400  1.388167
36664100  1.390616
36707800  1.390257
36751600  1.392317
36795300  1.389661
36839000  1.389769
36882800  1.389367
36926500  1.390141
36970200  1.388169
37014000  1.392674
37057700  1.390842
37101500  1.392960
37145200  1.390426
37188900  1.390676
37232700  1.389946
37276400  1.390488
37320100  1.388297
37363900  1.391969
37407600  1.391300
37451300  1.392982
37495100  1.391294
37538800  1.390833
37582500  1.390268
37626300  1.390581
37670000  1.390432
37713800  1.389571
37757500  1.391834
37801200  1.392504
37845000  1.392572
37888700  1.391236
37932400  1.392543
37976200  1.390630
38019900  1.391600
38063600  1.391434
38107400  1.392647
38151100  1.391458
38194800  1.390121
38238600  1.391812
38282300  1.390670
38326100  1.389218
38369800  1.390242
38413500  1.390984
38457300  1.398084
38501000  1.392119
38544700  1.392109
38588500  1.392256
38632200  1.391219
38675900  1.391360
38719700  1.392702
38763400  1.392978
38807100  1.393271
38850900  1.391111
38894600  1.392733
38938400  1.391386
38982100  1.392985
39025800  1.393876
39069600  1.393460
39113300  1.389218
39157000  1.391573
39200800  1.392649
39244500  1.392128
39288200  1.394077
39332000  1.395656
39375700  1.392852
39419400  1.393612
39463200  1.393532
39506900  1.392217
39550700  1.393597
39594400  1.395658
39638100  1.393051
39681900  1.393620
39725600  1.393022
39769300  1.394123
39813100  1.393973
39856800  1.393579
39900500  1.400003
39944300  1.395459
39988000  1.395249
40031700  1.395056
40075500  1.394307
40119200  1.394134
40163000  1.395690
40206700  1.394398
40250400  1.395295
40294200  1.394447
40337900  1.394005
40381600  1.395873
40425400  1.395079
40469100  1.396361
40512800  1.395131
40556600  1.395880
40600300  1.397341
40644000  1.396161
40687800  1.395551
40731500  1.398220
40775300  1.396931
40819000  1.394529
40862700  1.393443
40906500  1.395504
40950200  1.394608
40993900  1.393880
41037700  1.394798
41081400  1.396117
41125100  1.395045
41168900  1.393436
41212600  1.396827
41256300  1.397301
41300100  1.395805
41343800  1.396724
41387600  1.396990
41431300  1.397333
41475000  1.396011
41518800  1.395973
41562500  1.394591
41606200  1.394552
41650000  1.396277
41693700  1.392197
41737400  1.396168
41781200  1.396034
41824900  1.396047
41868600  1.396672
41912400  1.394389
41956100  1.395331
41999900  1.397429
42043600  1.396375
42087300  1.396567
42131100  1.397055
42174800  1.396374
42218500  1.396908
42262300  1.398645
42306000  1.395488
42349700  1.395457
42393500  1.397048
42437200  1.395198
42480900  1.397549
42524700  1.396876
42568400  1.396363
42612200  1.396243
42655900  1.396506
42699600  1.396226
42743400  1.397914
42787100  1.396136
42830800  1.393857
42874600  1.397395
42918300  1.397230
42962000  1.398151
43005800  1.395575
43049500  1.395757
43093200  1.395101
43137000  1.395542
43180700  1.395311
43224500  1.396028
43268200  1.395825
43311900  1.395251
43355700  1.395699
43399400  1.397044
43443100  1.396811
43486900  1.394817
43530600  1.395111
43574300  1.396640
43618100  1.397240
43661800  1.402196
43705500  1.397578
43749300  1.397114
43793000  1.395477
43836800  1.395595
43880500  1.395773
43924200  1.395337
43968000  1.394992
44011700  1.395731
44055400  1.398316
44099200  1.395855
44142900  1.395983
44186600  1.395438
44230400  1.396036
44274100  1.394447
44317800  1.394392
44361600  1.393591
44405300  1.394882
44449000  1.394016
44492800  1.394803
44536500  1.396149
44580300  1.396101
44624000  1.395001
44667700  1.392423
44711500  1.392848
44755200  1.394553
44798900  1.394312
44842700  1.395728
44886400  1.395341
44930100  1.395863
44973900  1.396124
45017600  1.395790
45061300  1.394252
45105100  1.394269
45148800  1.391857
45192600  1.394736
45236300  1.394722
45280000  1.394587
45323800  1.392983
45367500  1.393222
45411200  1.393318
45455000  1.393543
45498700  1.394181
45542400  1.389844
45586200  1.395230
45629900  1.396223
45673600  1.394519
45717400  1.394155
45761100  1.394436
45804900  1.393432
45848600  1.393025
45892300  1.394177
45936100  1.391898
45979800  1.393179
46023500  1.398530
46067300  1.394613
46111000  1.395106
46154700  1.394390
46198500  1.394632
46242200  1.394314
46285900  1.394175
46329700  1.394225
46373400  1.396541
46417200  1.400599
46460900  1.394597
46504600  1.395198
46548400  1.396241
46592100  1.394215
46635800  1.394001
46679600  1.394241
46723300  1.393539
46767000  1.394554
46810800  1.397461
46854500  1.396502
46898200  1.395585
46942000  1.395628
46985700  1.394891
47029500  1.394333
47073200  1.394700
47116900  1.393078
47160700  1.392805
47204400  1.394967
47248100  1.395470
47291900  1.395097
47335600  1.395407
47379300  1.395105
47423100  1.394391
47466800  1.394185
47510500  1.393070
47554300  1.388959
47598000  1.395254
47641800  1.395912
47685500  1.396743
47729200  1.395259
47773000  1.394885
47816700  1.394069
47860400  1.393877
47904200  1.393332
47947900  1.394309
47991600  1.395086
48035400  1.401029
48079100  1.395149
48122800  1.393784
48166600  1.397329
48210300  1.396637
48254100  1.395626
48297800  1.394988
48341500  1.395807
48385300  1.395405
48429000  1.394746
48472700  1.394555
48516500  1.393452
48560200  1.394544
48603900  1.396992
48647700  1.392815
48691400  1.392596
48735100  1.393163
48778900  1.394158
48822600  1.394973
48866400  1.396771
48910100  1.395705
48953800  1.395140
48997600  1.397394
49041300  1.394871
49085000  1.395758
49128800  1.395633
49172500  1.397211
49216200  1.394702
49260000  1.394432
49303700  1.395614
49347400  1.397647
49391200  1.396313
49434900  1.394404
49478700  1.395541
49522400  1.397031
49566100  1.395753
49609900  1.393254
49653600  1.396420
49697300  1.397268
49741100  1.396461
49784800  1.396894
49828500  1.396704
49872300  1.395935
49916000  1.395791
49959700  1.396245
50003500  1.396450
50047200  1.397557
50091000  1.396663
50134700  1.397115
50178400  1.395461
50222200  1.397341
50265900  1.398997
50309600  1.396516
50353400  1.394704
50397100  1.396751
50440800  1.398315
50484600  1.396135
50528300  1.401584
50572000  1.397918
50615800  1.399823
50659500  1.398423
50703300  1.397559
50747000  1.397313
50790700  1.398791
50834500  1.398041
50878200  1.394679
50921900  1.397933
50965700  1.399325
51009400  1.397674
51053100  1.398037
51096900  1.398474
51140600  1.397422
51184300  1.396379
51228100  1.397458
51271800  1.397223
51315600  1.399040
51359300  1.398399
51403000  1.397011
51446800  1.397848
51490500  1.397896
51534200  1.398078
51578000  1.398402
51621700  1.396623
51665400  1.397977
51709200  1.396401
51752900  1.397050
51796600  1.397315
51840400  1.396759
51884100  1.397485
51927900  1.397194
51971600  1.395851
52015300  1.397052
52059100  1.396746
52102800  1.397098
52146500  1.393961
52190300  1.396178
52234000  1.401153
52277700  1.398710
52321500  1.396243
52365200  1.398447
52408900  1.397828
52452700  1.395863
52496400  1.395682
52540200  1.396981
52583900  1.393184
52627600  1.396432
52671400  1.396645
52715100  1.397966
52758800  1.396937
52802600  1.397430
52846300  1.396359
52890000  1.395433
52933800  1.396598
52977500  1.396493
53021200  1.393381
53065000  1.395224
53108700  1.397335
53152500  1.397484
53196200  1.397324
53239900  1.396848
53283700  1.396605
53327400  1.396537
53371100  1.396770
53414900  1.397788
53458600  1.393910
53502300  1.396948
53546100  1.397476
53589800  1.396088
53633500  1.397915
53677300  1.397604
53721000  1.397341
53764800  1.398291
53808500  1.397181
53852200  1.396702
53896000  1.396541
53939700  1.398384
53983400  1.396246
54027200  1.397542
54070900  1.399406
54114600  1.398312
54158400  1.395221
54202100  1.394909
54245800  1.398739
54289600  1.397092
54333300  1.392952
54377100  1.395966
54420800  1.398010
54464500  1.397422
54508300  1.396096
54552000  1.396774
54595700  1.396841
54639500  1.397976
54683200  1.397188
54726900  1.396320
54770700  1.394478
54814400  1.398810
54858100  1.399329
54901900  1.398771
54945600  1.397989
54989400  1.397787
55033100  1.397462
55076800  1.396851
55120600  1.396920
55164300  1.397672
55208000  1.396529
55251800  1.398111
55295500  1.399405
55339200  1.397552
55383000  1.399449
55426700  1.399402
55470400  1.396135
55514200  1.397219
55557900  1.397337
55601700  1.399126
55645400  1.397333
55689100  1.398020
55732900  1.399337
55776600  1.397830
55820300  1.397842
55864100  1.399213
55907800  1.398004
55951500  1.397434
55995300  1.398608
56039000  1.399119
56082700  1.396171
56126500  1.399318
56170200  1.397823
56214000  1.398221
56257700  1.396443
56301400  1.397988
56345200  1.398326
56388900  1.397420
56432600  1.396899
56476400  1.397887
56520100  1.398144
56563800  1.395616
56607600  1.398335
56651300  1.400265
56695000  1.397052
56738800  1.396643
56782500  1.399047
56826300  1.397394
56870000  1.396857
56913700  1.395622
56957500  1.398680
57001200  1.396057
57044900  1.399433
57088700  1.401058
57132400  1.399011
57176100  1.398348
57219900  1.397899
57263600  1.399978
57307300  1.398653
57351100  1.396248
57394800  1.396597
57438600  1.398692
57482300  1.397860
57526000  1.398937
57569800  1.397414
57613500  1.398537
57657200  1.398242
57701000  1.397432
57744700  1.399200
57788400  1.398438
57832200  1.396443
57875900  1.397726
57919600  1.394988
57963400  1.398320
58007100  1.402206
58050900  1.398540
58094600  1.399501
58138300  1.400212
58182100  1.400138
58225800  1.397702
58269500  1.396390
58313300  1.398090
58357000  1.398391
58400700  1.398695
58444500  1.398925
58488200  1.398319
58531900  1.399149
58575700  1.399679
58619400  1.399564
58663200  1.400616
58706900  1.400426
58750600  1.397889
58794400  1.399078
58838100  1.396679
58881800  1.399801
58925600  1.403061
58969300  1.399171
59013000  1.399453
59056800  1.399530
59100500  1.401209
59144200  1.400114
59188000  1.397482
59231700  1.397592
59275500  1.399724
59319200  1.399041
59362900  1.399168
59406700  1.399292
59450400  1.398637
59494100  1.398992
59537900  1.399169
59581600  1.399657
59625300  1.397737
59669100  1.396979
59712800  1.398549
59756500  1.398196
59800300  1.397985
59844000  1.400386
59887800  1.398283
59931500  1.397655
59975200  1.400127
60019000  1.398811
60062700  1.398415
60106400  1.397366
60150200  1.399128
60193900  1.400348
60237600  1.395819
60281400  1.400480
60325100  1.404197
60368800  1.399058
60412600  1.398168
60456300  1.400837
60500100  1.399504
60543800  1.398917
60587500  1.398293
60631300  1.400496
60675000  1.399836
60718700  1.396572
60762500  1.399306
60806200  1.398595
60849900  1.397898
60893700  1.398627
60937400  1.400239
60981100  1.398694
61024900  1.398581
61068600  1.397927
61112400  1.398023
61156100  1.399976
61199800  1.398987
61243600  1.399231
61287300  1.399790
61331000  1.397905
61374800  1.401098
61418500  1.400708
61462200  1.397478
61506000  1.399853
61549700  1.398695
61593400  1.398937
61637200  1.398430
61680900  1.400570
61724700  1.397680
61768400  1.398638
61812100  1.398661
61855900  1.399257
61899600  1.398054
61943300  1.400347
61987100  1.397314
62030800  1.397353
62074500  1.399150
62118300  1.398409
62162000  1.398075
62205700  1.401577
62249500  1.399339
62293200  1.398113
62337000  1.398825
62380700  1.400112
62424400  1.399244
62468200  1.399342
62511900  1.399695
62555600  1.399542
62599400  1.397138
62643100  1.400045
62686800  1.401746
62730600  1.400994
62774300  1.399803
62818000  1.400885
62861800  1.399533
62905500  1.398418
62949300  1.398000
62993000  1.399700
63036700  1.399791
63080500  1.400470
63124200  1.399167
63167900  1.399998
63211700  1.400115
63255400  1.400319
63299100  1.400705
63342900  1.401319
63386600  1.401447
63430300  1.400089
63474100  1.398347
63517800  1.401032
63561600  1.398948
63605300  1.400065
63649000  1.402397
63692800  1.400092
63736500  1.398674
63780200  1.398749
63824000  1.401481
63867700  1.399617
63911400  1.400581
63955200  1.401175
63998900  1.400375
64042600  1.398067
64086400  1.400130
64130100  1.399976
64173900  1.398950
64217600  1.401130
64261300  1.401962
64305100  1.401156
64348800  1.400054
64392500  1.401006
64436300  1.399521
64480000  1.400216
64523700  1.398408
64567500  1.399976
64611200  1.400320
64654900  1.400305
64698700  1.400766
64742400  1.399260
64786200  1.401753
64829900  1.400321
64873600  1.400910
64917400  1.401822
64961100  1.402061
65004800  1.400465
65048600  1.399453
65092300  1.401784
65136000  1.401496
65179800  1.399851
65223500  1.402578
65267200  1.400627
65311000  1.401176
65354700  1.399750
65398500  1.401698
65442200  1.400983
65485900  1.402310
65529700  1.397951
65573400  1.400143
65617100  1.404990
65660900  1.401067
65704600  1.400014
65748300  1.401571
65792100  1.401419
65835800  1.400895
65879500  1.399995
65923300  1.402605
65967000  1.400048
66010700  1.398630
66054500  1.402251
66098200  1.402555
66142000  1.401278
66185700  1.402045
66229400  1.402685
66273200  1.402847
66316900  1.402409
66360600  1.403436
66404400  1.400462
66448100  1.403234
66491800  1.401657
66535600  1.401408
66579300  1.403685
66623000  1.403194
66666800  1.401168
66710500  1.402706
66754300  1.401534
66798000  1.402631
66841700  1.401788
66885500  1.401508
66929200  1.402036
66972900  1.401509
67016700  1.399954
67060400  1.402260
67104100  1.404619
67147900  1.402360
67191600  1.402564
67235300  1.402481
67279100  1.402889
67322800  1.402207
67366600  1.402954
67410300  1.402236
67454000  1.402718
67497800  1.402360
67541500  1.402765
67585200  1.403133
67629000  1.403197
67672700  1.402417
67716400  1.404088
67760200  1.402529
67803900  1.402252
67847600  1.402896
67891400  1.401696
67935100  1.400797
67978900  1.402326
68022600  1.399969
68066300  1.402402
68110100  1.407627
68153800  1.402543
68197500  1.402600
68241300  1.403389
68285000  1.401904
68328700  1.400783
68372500  1.401738
68416200  1.402120
68459900  1.402286
68503700  1.400638
68547400  1.400662
68591200  1.403448
68634900  1.403413
68678600  1.402219
68722400  1.401430
68766100  1.403018
68809800  1.402711
68853600  1.403084
68897300  1.402067
68941000  1.403729
68984800  1.402207
69028500  1.399713
69072200  1.402899
69116000  1.403328
69159700  1.402959
69203500  1.402867
69247200  1.403232
69290900  1.402849
69334700  1.404394
69378400  1.403104
69422100  1.402621
69465900  1.403913
69509600  1.402865
69553300  1.401302
69597100  1.403283
69640800  1.405482
69684500  1.403766
69728300  1.403200
69772000  1.404504
69815800  1.403409
69859500  1.402605
69903200  1.403404
69947000  1.401445
69990700  1.402960
70034400  1.403323
70078200  1.403690
70121900  1.402251
70165600  1.402333
70209400  1.403572
70253100  1.404762
70296800  1.402918
70340600  1.403436
70384300  1.402703
70428100  1.402369
70471800  1.402159
70515500  1.403105
70559300  1.401842
70603000  1.404991
70646700  1.406435
70690500  1.404107
70734200  1.402952
70777900  1.404591
70821700  1.404664
70865400  1.402548
70909100  1.404416
70952900  1.403579
70996600  1.403879
71040400  1.404754
71084100  1.400452
71127800  1.403836
71171600  1.408223
71215300  1.404341
71259000  1.404236
71302800  1.404563
71346500  1.405199
71390200  1.402710
71434000  1.403441
71477700  1.403392
71521400  1.404066
71565200  1.403025
71608900  1.402286
71652700  1.404551
71696400  1.409307
71740100  1.404508
71783900  1.404104
71827600  1.404574
71871300  1.404517
71915100  1.402679
71958800  1.403208
72002500  1.403922
72046300  1.403941
72090000  1.404358
72133700  1.403528
72177500  1.405416
72221200  1.406906
72265000  1.404358
72308700  1.404218
72352400  1.405430
72396200  1.404425
72439900  1.402697
72483600  1.404371
72527400  1.403574
72571100  1.402550
72614800  1.404551
72658600  1.402984
72702300  1.404016
72746000  1.407918
72789800  1.403366
72833500  1.404232
72877300  1.404629
72921000  1.403837
72964700  1.402537
73008500  1.404879
73052200  1.403853
73095900  1.403313
73139700  1.405396
73183400  1.403553
73227100  1.404426
73270900  1.408429
73314600  1.404185
73358300  1.404877
73402100  1.405847
73445800  1.405015
73489600  1.403277
73533300  1.404706
73577000  1.404698
73620800  1.404501
73664500  1.404744
73708200  1.403759
73752000  1.406382
73795700  1.409840
73839400  1.405091
73883200  1.405176
73926900  1.406247
73970600  1.405428
74014400  1.404904
74058100  1.403478
74101900  1.403186
74145600  1.403549
74189300  1.403841
74233100  1.402695
74276800  1.405349
74320500  1.407990
74364300  1.406410
74408000  1.406461
74451700  1.406639
74495500  1.405557
74539200  1.404917
74582900  1.404467
74626700  1.403186
74670400  1.403264
74714200  1.404718
74757900  1.401628
74801600  1.404683
74845400  1.405475
74889100  1.404269
74932800  1.404935
74976600  1.405386
75020300  1.405623
75064000  1.406664
75107800  1.404177
75151500  1.405940
75195200  1.404949
75239000  1.404097
75282700  1.403187
75326500  1.405179
75370200  1.406735
75413900  1.406065
75457700  1.405442
75501400  1.405572
75545100  1.405456
75588900  1.406575
75632600  1.404800
75676300  1.404225
75720100  1.406278
75763800  1.406011
75807500  1.404645
75851300  1.405899
75895000  1.405337
75938800  1.406648
75982500  1.404387
76026200  1.403547
76070000  1.406213
76113700  1.404739
76157400  1.404368
76201200  1.402751
76244900  1.404637
76288600  1.405227
76332400  1.404865
76376100  1.402958
76419800  1.404721
76463600  1.409169
76507300  1.404261
76551100  1.405219
76594800  1.405747
76638500  1.405564
76682300  1.405609
76726000  1.404756
76769700  1.406218
76813500  1.403913
76857200  1.404487
76900900  1.404314
76944700  1.404656
76988400  1.405916
77032100  1.405087
77075900  1.406586
77119600  1.406236
77163400  1.406529
77207100  1.405282
77250800  1.406882
77294600  1.406413
77338300  1.405687
77382000  1.405814
77425800  1.404739
77469500  1.404954
77513200  1.405614
77557000  1.407981
77600700  1.406795
77644400  1.406545
77688200  1.406796
77731900  1.405979
77775700  1.406598
77819400  1.405768
77863100  1.407117
77906900  1.406227
77950600  1.405881
77994300  1.404767
78038100  1.405859
78081800  1.406034
78125500  1.405472
78169300  1.406370
78213000  1.406585
78256700  1.406527
78300500  1.405780
78344200  1.405623
78388000  1.404769
78431700  1.404279
78475400  1.406267
78519200  1.405759
78562900  1.403551
78606600  1.406308
78650400  1.409701
78694100  1.406253
78737800  1.406136
78781600  1.406445
78825300  1.407811
78869000  1.406307
78912800  1.405698
78956500  1.405230
79000300  1.407233
79044000  1.406231
79087700  1.407131
79131500  1.406806
79175200  1.406906
79218900  1.406976
79262700  1.406735
79306400  1.406733
79350100  1.406193
79393900  1.406292
79437600  1.404954
79481300  1.406604
79525100  1.406121
79568800  1.406533
79612600  1.406291
79656300  1.403566
79700000  1.406589
79743800  1.407999
79787500  1.406689
79831200  1.405521
79875000  1.406898
79918700  1.408366
79962400  1.408101
80006200  1.406447
80049900  1.406151
80093600  1.407657
80137400  1.406062
80181100  1.407343
80224900  1.407135
80268600  1.407959
80312300  1.410491
80356100  1.407028
80399800  1.405533
80443500  1.405738
80487300  1.407031
80531000  1.405418
80574700  1.405498
80618500  1.405557
80662200  1.406380
80705900  1.407633
80749700  1.406346
80793400  1.407908
80837200  1.407122
80880900  1.408398
80924600  1.407417
80968400  1.406952
81012100  1.407067
81055800  1.405820
81099600  1.406492
81143300  1.405774
81187000  1.406686
81230800  1.407587
81274500  1.406289
81318200  1.406264
81362000  1.406540
81405700  1.406218
81449500  1.407264
81493200  1.406172
81536900  1.406601
81580700  1.405634
81624400  1.406194
81668100  1.406214
81711900  1.406314
81755600  1.404783
81799300  1.405149
81843100  1.406274
81886800  1.402454
81930500  1.406430
81974300  1.406504
82018000  1.407068
82061800  1.406352
82105500  1.406696
82149200  1.405887
82193000  1.406226
82236700  1.406286
82280400  1.405973
82324200  1.406179
82367900  1.406374
82411600  1.406315
82455400  1.403287
82499100  1.407506
82542800  1.407080
82586600  1.408044
82630300  1.406902
82674100  1.408186
82717800  1.406642
82761500  1.405652
82805300  1.407396
82849000  1.405366
82892700  1.407477
82936500  1.407925
82980200  1.407028
83023900  1.404094
83067700  1.407870
83111400  1.407963
83155100  1.407113
83198900  1.407989
83242600  1.407418
83286400  1.407274
83330100  1.407272
83373800  1.405272
83417600  1.406689
83461300  1.405499
83505000  1.405905
83548800  1.406635
83592500  1.402995
83636200  1.406793
83680000  1.408644
83723700  1.407660
83767400  1.407065
83811200  1.408142
83854900  1.407724
83898700  1.408626
83942400  1.407707
83986100  1.408032
84029900  1.407730
84073600  1.407989
84117300  1.408032
84161100  1.405114
84204800  1.409445
84248500  1.408710
84292300  1.408938
84336000  1.409875
84379700  1.408693
84423500  1.409207
84467200  1.408582
84511000  1.407967
84554700  1.407814
84598400  1.409070
84642200  1.409527
84685900  1.407215
84729600  1.407715
84773400  1.408920
84817100  1.408320
84860800  1.409321
84904600  1.409024
84948300  1.410466
84992000  1.409148
85035800  1.408148
85079500  1.410011
85123300  1.407767
85167000  1.407050
85210700  1.408878
85254500  1.408739
85298200  1.408573
85341900  1.408300
85385700  1.408734
85429400  1.410818
85473100  1.409355
85516900  1.409370
85560600  1.409907
85604300  1.409519
85648100  1.409800
85691800  1.408665
85735600  1.409306
85779300  1.408170
85823000  1.410204
85866800  1.410418
85910500  1.408804
85954200  1.409315
85998000  1.411672
86041700  1.408700
86085400  1.408357
86129200  1.408516
86172900  1.409542
86216600  1.408558
86260400  1.408374
86304100  1.408779
86347900  1.407808
86391600  1.410051
86435300  1.410097
86479100  1.405716
86522800  1.409303
86566500  1.410934
86610300  1.408640
86654000  1.408228
86697700  1.409579
86741500  1.409215
86785200  1.409904
86828900  1.409175
86872700  1.408551
86916400  1.408970
86960200  1.409376
87003900  1.409754
87047600  1.407839
87091400  1.408553
87135100  1.409074
87178800  1.409944
87222600  1.409603
87266300  1.409610
87310000  1.409549
87353800  1.408869
87397500  1.409865
87441200  1.408981
87485000  1.408336
87528700  1.409683


==> data/ht_log_r1_p7.dat <==
27  -18.0871
27  -17.3137
27  -5.33590
32  -4.00192
32  0.492644
108  -2.82640
108  0.648952
108  0.567833
108  -2.29151
108  -2.77269
108  -1.84635
108  -1.07126
108  -1.56230
108  -2.03270
243  -2.92090
243  -1.86525
243  -2.62980
243  -1.58099
243  -0.62945
243  -2.66439
243  -1.81477
243  -2.28562
243  -1.59669
243  -2.13409
256  -1.73793
256  -2.25562
256  -1.39077
432  -1.66091
432  -1.01375
432  -1.55018
432  -1.91705
432  -2.80533
432  -2.18394
432  -2.64031
432  -2.98044
432  -2.53466
432  -2.78187
500  -3.07368
500  -3.68192
500  -3.58987
500  -2.95021
500  -2.48370
500  -2.71891
500  -2.22030
500  -2.58800
500  -2.39238
500  -2.34148
500  -3.04602
500  -2.62915
500  -2.96097
675  -3.07566
675  -3.01382
864  -3.12070
864  -2.84590
972  -3.15709
972  -3.06254
972  -3.29653
1323  -4.20302
1323  -3.97209
1323  -3.76521
1372  -3.96084
1372  -3.78024
1728  -2.67513
1728  -3.45259
2048  -2.91922
2048  -2.77213
2187  -2.48249
2187  -2.31511
2187  -2.13244
2700  -1.90660
2700  -2.12471
2700  -2.25413
2916  -2.06350
2916  -2.19998
2916  -1.73194
2916  -1.72085
2916  -1.89018
3267  -2.13619
3267  -1.98766
3267  -1.45931
3267  -1.85964
3888  -1.99316
3888  -1.89365
3888  -1.81202
4000  -1.80198
4000  -1.45868
4000  -1.47897
4000  -1.62642
4563  -1.74001
4563  -1.19691
4563  -1.67488
5292  -1.69030
5292  -1.62793
5324  -1.72977
5324  -1.43292
5324  -1.32418
6075  -1.62435
6075  -1.32312
6912  -1.60890
6912  -1.58760
6912  -1.48874
6912  -1.50930
6912  -1.46161
7803  -1.57208
7803  -1.95434
8748  -2.00671
8748  -1.93252
8748  -1.75760
8788  -1.74953
8788  -1.71632
8788  -1.73271
9747  -1.66916
10800  -1.58908
10800  -1.55619
10976  -1.70706
10976  -1.71744
13068  -1.55104
13500  -1.70618
15552  -1.48510
16384  -1.16133
18252  -0.92493
19652  -0.71757
21168  -1.05327
22707  -0.95522
23328  -1.03970
27648  -1.14271
233523  0.332528
477603  0.670444
753003  0.738231
1048576  0.609383
1354752  0.750270
1687500  0.975333
1997568  1.015253
2349675  0.941314
2696112  0.899274
3048192  0.919167
11059200  1.081777
20353792  1.199560
30337200  1.248340
40914747  1.294458
52091667  1.356447
63783963  1.379809
75751875  1.405841
87808000  1.403899
100615028  1.406463
113490500  1.397148
126217984  1.401651
139863132  1.411293
153091012  1.414357
167127692  1.402543
180978867  1.433368
195084288  1.448398
209254496  1.441683
223948800  1.433615
238806252  1.431920
253644075  1.442001
268077627  1.461557
283785228  1.472780
298473844  1.468208
313611008  1.470710
329251500  1.463970
345269952  1.456692
360299043  1.455921
376785500  1.457849
391888724  1.464322
408146688  1.462906
424473075  1.459165
440465067  1.459116
456752763  1.461676
473483084  1.466008
490445388  1.464863
506220300  1.469605
523908675  1.476912
540022788  1.478249
557003628  1.477615
574304688  1.478475
591617547  1.479027
608931027  1.474486
626234112  1.470753
643515948  1.471690
660498732  1.470619
677432187  1.474728
694964448  1.472165
713606787  1.474329
730360827  1.475725
748596992  1.473836
766177083  1.471948
784491764  1.474545
801673227  1.476205
820615563  1.474682
838338336  1.472270
856120347  1.476614
874769328  1.482423
893619243  1.485281
912396524  1.486947
930433500  1.487294
948706636  1.491265
967217468  1.488334
985967532  1.489720
1004958364  1.492600
1024191500  1.494406
1042236963  1.494436
1060771248  1.495502
1079127468  1.497222
1098500000  1.496744
1118744163  1.504910
1136541888  1.503172
1155219124  1.507163
1176120000  1.507778
1193648427  1.507576
1213857792  1.504951
1232740323  1.505082
1252187356  1.503034
1271720763  1.505479
1291315424  1.504544
1310179212  1.504999
1331250228  1.501919
1348828848  1.502143
1369902483  1.502322
1389715708  1.507871
1407856707  1.504041
1428991875  1.504778
1449868388  1.505877
1468246784  1.508187
1487725083  1.507234
1508641875  1.511813
1529298252  1.510871
1549681956  1.513627
1568892672  1.510741
1588261500  1.511768
1608323148  1.507412
1628809803  1.504425
1649426112  1.508008
1669747392  1.505256
1690620363  1.507622
1710763200  1.504102
1731457728  1.502582
1751406732  1.500604
1771907427  1.501790
1792527408  1.503033
1812824172  1.502883
1833256044  1.506739
1854739296  1.505384
1876389732  1.501839
1897869312  1.501966
1917841968  1.502731
1938376683  1.505876
1958100912  1.505510
1979654684  1.506471
2002264736  1.508619
2022543675  1.508805
2042690508  1.508117
2063398432  1.506344
2086640500  1.505161
2106591003  1.506822
2126192652  1.504776
2149471188  1.505653
2170507212  1.504885
2190403323  1.504479
2213550644  1.509087
2234396043  1.509506
2254239904  1.513541
2278330092  1.512161
2297716875  1.512874
2320374816  1.513330
2341763163  1.512542
2362358876  1.512176
2384704908  1.512522
2404846336  1.513454
2428548912  1.511807
2447840196  1.515310
2472275547  1.514575
2491431372  1.515957
2515871043  1.514972
2535359116  1.515363
2558796075  1.516377
2579890176  1.516819
2602084203  1.515534
2624939636  1.516774
2645200908  1.515043
2669307723  1.513912
2688885504  1.514882
2712434283  1.514932
2735191364  1.514285
2754815427  1.516450
2779415532  1.516603
2800908288  1.515034
2821762683  1.517317
2846104803  1.516630
2867669500  1.515896
2888396523  1.519451
2913023763  1.518078
2935483232  1.518583
2955242988  1.519741
2979018432  1.519427
3003458643  1.518559
3024232124  1.520818
3045178800  1.519615
3069312588  1.519188
3093541632  1.522029
3114752000  1.522412
3135298752  1.522768
3158618112  1.521376
3183196428  1.522147
3207060356  1.520795
3227817964  1.521568
3248664948  1.521823
3272348187  1.520511
3296170827  1.518657
3320079867  1.520644
3343587552  1.519992
3364929536  1.520499
3386362144  1.523580
3408081075  1.521318
3432391875  1.521297
3456178092  1.522933
3480046443  1.523005
3503996928  1.522310
3527412300  1.521797
3550014724  1.523723
3572225388  1.523550
3594528500  1.523500
3616924252  1.523508
3639412836  1.521748
3661994444  1.521261
3685297203  1.522182
3709309707  1.522471
3732130323  1.521423
3755657772  1.520496
3779259147  1.521655
3802934448  1.521652
3826040832  1.521765
3849217200  1.522233
3872463552  1.522346
3895779888  1.520352
3919166208  1.519455
3942622512  1.522410
3965494347  1.522967
3989088675  1.522641
4012094700  1.525605
4036108108  1.526092
4060300500  1.525999
4084589372  1.523962
4108974916  1.525162
4133457324  1.526011
4158036788  1.524751
4182378732  1.523235
4205260800  1.524378
4228881075  1.524004
4251212208  1.522199
4274281548  1.524520
4298094603  1.523720
4320607500  1.522956
4345495808  1.521451
4370908000  1.523778
4396419072  1.523755
4420224675  1.522742
4443054768  1.521271
4465943667  1.522564
4488891372  1.521346
4512447684  1.520752
4538506028  1.520892
4564664500  1.522341
4588306992  1.521507
4610860848  1.519473
4633470000  1.520043
4657010432  1.519847
4683621856  1.518460
4710184128  1.518119
4732320267  1.518943
4754508300  1.518339
4777559924  1.516752
4804628188  1.517819
4830769152  1.517579
4853186523  1.517239
4875655788  1.515514
4900172000  1.515326
4927700992  1.517148
4951415628  1.516465
4974110883  1.515968
4996974132  1.515305
5024864156  1.518002
5049151875  1.517327
5072069772  1.518801
5095042816  1.518021
5123296224  1.519819
5147097723  1.519876
5169489363  1.519143
5194386284  1.519343
5223005428  1.520082
5245231788  1.520130
5267081403  1.518552
5295012768  1.518090
5320766988  1.520224
5342013612  1.519779
5367678908  1.518829
5395315392  1.517607
5417475075  1.519661
5441006848  1.518245
5470382412  1.518208
5491925388  1.516756
5514999588  1.517450
5544783500  1.517453
5566108428  1.517546
5589660128  1.517015
5619712000  1.516761
5640789132  1.520331
5664991468  1.519910
5693989068  1.518667
5715181827  1.518577
5740996608  1.519330
5767941312  1.519162
5789271123  1.519515
5817678548  1.519274
5842370700  1.520075
5864013824  1.519337
5894914752  1.518149
5915678508  1.518525
5941784884  1.518742
5968550448  1.517721
5989443372  1.518013
6020240544  1.517830
6041835387  1.517390
6067643796  1.519547
6094455552  1.520209
6115567500  1.519289
6147201056  1.518363
6167690892  1.519713
6195267572  1.519842
6220035468  1.519661
6243584000  1.520186
6272601228  1.518778
6294019248  1.521514
6324668500  1.521405
6346068147  1.521883
6373654528  1.522113
6398331372  1.523531
6422892844  1.523726
6449974272  1.522510
6472384096  1.521573
6501824748  1.521585
6522790923  1.522488
6553882800  1.521723
6574090032  1.520946
6605303787  1.520581
6625590075  1.521983
6656026500  1.521216
6678140283  1.520555
6706706688  1.520138
6730045488  1.519400
6757643484  1.521155
6781295808  1.520843
6808837536  1.520304
6832740528  1.519860
6860289492  1.519840
6884379648  1.520849
6912000000  1.520597
6936213168  1.520358
6963969708  1.520316
6987372363  1.520514
7016199264  1.520206
7038719532  1.520974
7068689316  1.520725
7090254675  1.520808
7121440512  1.522073
7141099563  1.521107
7172749827  1.520662
7192182784  1.520500
7223889123  1.520598
7245545836  1.521878
7275210075  1.521828
7299172192  1.521342
7325823168  1.521213
7353062500  1.522248
7377504300  1.523322
7407217408  1.522396
7427575692  1.522248
7458956307  1.522094
7479836672  1.523221
7510203468  1.522805
7534611500  1.522838
7559818803  1.522927
7589653088  1.523086
7610504067  1.524952
7642268352  1.524559
7663457952  1.523983
7693228800  1.523872
7719124500  1.523546
7742529612  1.525247
7774567947  1.525217
7793822700  1.525077
7825047552  1.524929
7850060032  1.524785
7875690507  1.526069
7906154688  1.526214
7925571603  1.526313
7957059003  1.526831
7982467916  1.526612
8007196707  1.527328
8037913932  1.526964
8058793788  1.526897
8088305328  1.526538
8116356384  1.525988
8137916667  1.527050
8169822675  1.527238
8193532000  1.526413
8219683008  1.526643
8250804747  1.526297
8271195296  1.527534
8300911212  1.527503
8329763732  1.527781
8349347808  1.527975
8381587347  1.527813
8408284164  1.528405
8431134507  1.528974
8462653632  1.528572
8487296500  1.528676
8511480675  1.528236
8543149488  1.527446
8566802276  1.529464
8592207867  1.528828
8623061307  1.529204
8646803028  1.528776
8672348268  1.528700
8704314675  1.530720
8727300292  1.530362
8752860675  1.529786
8784974988  1.529185
8808295604  1.528644
8833745088  1.529304
8865028800  1.529072
8889790500  1.529513
8913039147  1.529003
8944462827  1.529094
8971786516  1.529505
8993673027  1.530838
9025238403  1.530299
9054285188  1.530065
9074988576  1.529867
9104393763  1.529884
9136152675  1.531007
9158117728  1.530381
9184890672  1.529848
9214794252  1.529535
9241752992  1.530140
9263741283  1.530944
9294774732  1.529961
9325860075  1.529745
9347011132  1.530536
9374094603  1.530328
9405312192  1.529710
9431790764  1.531462
9453751488  1.531485
9484089228  1.531390
9515489283  1.531845
9538484224  1.531110
9563194800  1.532708
9594725427  1.532241
9624416000  1.532214
9645979284  1.531496
9673267968  1.530407
9703955628  1.529892
9732554500  1.530620
9754278944  1.530438
9783970992  1.529977
9814833612  1.530224
9841500000  1.529603
9863386204  1.530440
9893236428  1.530593
9924270768  1.530308
9951255500  1.530099
9973304064  1.529790
10002069243  1.529463
10034314668  1.531344
10061824000  1.530424
10084035524  1.530184
10112542443  1.529271
10142871948  1.528974
10173208500  1.529134
10195583584  1.530803
10221520923  1.530401
10252013292  1.529543
10282551075  1.529930
10307951244  1.530262
10330523392  1.531467
10360680867  1.531446
10391379948  1.530892
10421141504  1.531054
10443878532  1.529981
10469921328  1.530164
10500781707  1.531880
10530621027  1.530903
10558059872  1.530891
10580995548  1.530529
10607545107  1.529898
10639679427  1.529815
10669715307  1.531020
10696172288  1.531326
10719307476  1.530909
10747144827  1.531041
10778410800  1.530811
10808641728  1.530381
10835483936  1.532240
10858819500  1.532069
10885488507  1.531938
10916954928  1.532064
10947379392  1.532232
10976000000  1.532486
10999536804  1.533564
11023625772  1.532991
11054198412  1.532428
11084813388  1.532319
11115470700  1.532248
11141464572  1.533229
11165237248  1.533360
11192299200  1.533551
11223104688  1.533566
11253952512  1.533424
11284607988  1.533069
11308583776  1.533477
11332593500  1.534124
11361145563  1.534064
11391073200  1.533710
11422150848  1.533361
11452158675  1.533161
11477365844  1.534243
11501613792  1.534985
11527908363  1.534883
11559171987  1.535257
11589359148  1.534612
11620705932  1.534661
11647819008  1.534634
11672306356  1.535742
11696828000  1.535396
11726251200  1.534921
11756655603  1.534286
11787099372  1.533698
11817582507  1.532936
11844679424  1.534873
11869441812  1.534754
11894238688  1.534930
11922881292  1.534421
11953539387  1.534352
11984236848  1.534818
12014973675  1.536392
12043745536  1.535891
12068784500  1.536173
12093858144  1.536015
12120002163  1.535951
12149766963  1.535758
12180715200  1.537053
12211702803  1.536905
12241579923  1.536874
12270346708  1.537434
12295698656  1.537298
12321085500  1.536597
12346507264  1.537542
12376478700  1.537114
12407714163  1.536647
12437829963  1.535911
12467982267  1.535645
12498171075  1.535330
12525439388  1.535231
12551141376  1.536256
12576878500  1.536339
12602952675  1.536096
12633304347  1.535965
12663692523  1.535298
12694117203  1.534921
12723406128  1.536154
12753902412  1.536455
12784043268  1.535888
12810097696  1.535644
12836187500  1.535446
12862312704  1.535291
12888473332  1.536412
12918740652  1.536449
12948287427  1.536703
12979051875  1.536452
13009852827  1.536193
13039503552  1.535810
13069188027  1.535584
13098906252  1.536531
13125517024  1.536376
13152033212  1.536882
13178585088  1.536346
13205172676  1.536404
13232458188  1.536437
13262361363  1.537101
13293496467  1.537319
13323468492  1.537736
13353474267  1.537449
13383513792  1.537522
13413587067  1.536642
13443694092  1.536081
13473017996  1.537740
13500000000  1.537581
13527018004  1.536976
13554072032  1.537242
13581162108  1.537066
13608288256  1.536902
13635964683  1.538095
13666320108  1.537694
13696709283  1.537973
13725914643  1.537872
13756369968  1.537772
13785638832  1.537508
13816160307  1.537180
13845492675  1.537682
13876080300  1.537474
13906701675  1.537542
13936129947  1.537519
13964221652  1.537114
13991855328  1.536726
14019525436  1.537172
14047232000  1.538483
14074975044  1.538336
14102754592  1.538291
14130570668  1.538368
14158423296  1.538373
14186312500  1.538060
14217249843  1.539496
14245764300  1.539305
14275548972  1.539148
14306607747  1.539164
14336455923  1.538646
14365089612  1.538131
14394998700  1.537791
14424938892  1.539377
14454910188  1.539313
14484912588  1.539295
14514946092  1.539414
14545010700  1.539381
14575106412  1.539051
14603977323  1.538564
14634133947  1.540290
14664321675  1.539999
14693280768  1.539744
14723188736  1.539307
14751814500  1.538710
14780477344  1.538605
14809177292  1.539004
14837914368  1.539329
14866688596  1.538835
14895500000  1.538932
14924348604  1.538597
14953234432  1.538933
14982157508  1.538762
15011117856  1.539385
15040115500  1.539312
15069150464  1.538819
15098222772  1.538852
15127332448  1.538525
15156479516  1.538414
15185664000  1.538509
15214885924  1.539341
15244145312  1.540000
15273442188  1.539654
15302776576  1.539346
15332148500  1.539455
15361557984  1.539500
15391005052  1.539300
15420489728  1.540098
15450012036  1.540136
15479572000  1.539903
15509169644  1.539289
15538804992  1.539353
15568478068  1.538914
15598188896  1.539051
15627937500  1.539292
15657723904  1.539373
15687548132  1.539059
15717410208  1.539180
15747310156  1.538720
15777248000  1.539072
15807223764  1.539252
15837237472  1.539441
15867289148  1.540749
15897378816  1.540213
15927506500  1.540235
15957672224  1.540414
15987876012  1.540596
16018117888  1.540348
16048397876  1.539875
16078716000  1.541312
16109072284  1.541346
16139347227  1.541258
16168405707  1.541123
16197490323  1.540551
16226601075  1.540600
16257062988  1.540495
16284900987  1.541080
16314090147  1.541023
16343305443  1.540776
16372546875  1.540485
16401814443  1.540484
16431108147  1.540101
16460427987  1.540176
16489773963  1.541143
16517810412  1.541206
16547207472  1.541586
16576630668  1.541260
16606080000  1.541107
16634215107  1.540899
16663715523  1.540493
16693242075  1.541792
16724248524  1.541457
16755411712  1.541477
16786613588  1.540942
16817854176  1.540807
16849133500  1.540816
16880451584  1.540651
16911808452  1.540755
16943204128  1.541099
16974638636  1.540897
17003493675  1.541156
17031963312  1.541011
17061814188  1.540931
17090332587  1.540486
17118874800  1.540541
17147440827  1.542160
17176030668  1.542071
17206007472  1.542176
17234646075  1.541853
17263308492  1.541821
17291994723  1.541206
17322988000  1.541068
17354890364  1.542172
17386831872  1.542403
17418812548  1.542476
17450832416  1.542501
17482891500  1.542042
17514989824  1.541963
17544359187  1.541979
17573277888  1.541596
17600841648  1.542206
17629806843  1.542036
17658795852  1.542151
17687808675  1.542013
17716845312  1.541964
17745905763  1.541957
17773604523  1.541658
17805644500  1.543156
17838136544  1.543376
17870668092  1.543328
17903239168  1.542762
17935849796  1.542804
17968100643  1.542852
17995972203  1.542544
18025260588  1.541694
18054572787  1.542602
18082511307  1.542595
18110471427  1.542329
18139852800  1.542365
18169257987  1.542527
18198161572  1.542595
18231129248  1.542802
18264136716  1.542602
18297184000  1.542669
18330271124  1.542604
18361676268  1.542705
18389851308  1.542523
18418047948  1.542247
18446266188  1.541869
18474506028  1.541258
18504181107  1.542245
18532465227  1.541720
18562998528  1.541460
18596405236  1.541578
18629852000  1.541827
18663338844  1.541518
18695518092  1.541406
18723948012  1.541066
18752399532  1.542267
18782296875  1.541867
18809367372  1.541636
18837883692  1.541588
18866421612  1.541441
18898871008  1.541215
18932679356  1.541153
18966528000  1.541560
19000416964  1.541693
19030933827  1.541717
19059617547  1.542010
19086887088  1.542419
19115612928  1.542371
19144360368  1.541721
19173129408  1.541721
19204598812  1.542927
19238770688  1.542697
19272983076  1.542448
19307189187  1.542020
19336080267  1.541681
19364992947  1.541957
19392480000  1.541889
19419986547  1.541692
19447512588  1.543363
19479109500  1.543122
19513606144  1.543358
19548143492  1.543397
19582721568  1.543110
19611622827  1.542916
19640740707  1.542853
19668422700  1.542860
19696124187  1.543829
19723845168  1.543579
19756223708  1.543273
19791046656  1.543053
19825910500  1.542885
19859813307  1.542830
19887649200  1.542758
19915504587  1.542368
19943379468  1.542878
19971273843  1.542964
20000844000  1.542528
20035953724  1.542478
20071104512  1.542248
20106296388  1.542130
20134625328  1.541954
20162653083  1.541710
20190700332  1.543391
20218767075  1.543342
20247475252  1.543250
20282872928  1.543169
20318311836  1.542874
20353462272  1.543004
20381641875  1.542841
20409840972  1.542599
20436573888  1.543224
20464810947  1.543151
20496125696  1.542961
20531812500  1.543054
20567540704  1.543123
20600321868  1.543590
20627179200  1.543456
20655547587  1.542735
20682440883  1.543652
20710868000  1.543888
20746803564  1.543752
20782780672  1.543389
20817169803  1.543190
20845668492  1.543316
20872685232  1.543218
20901221883  1.542855
20928274587  1.543680
20963290212  1.543524
20999517088  1.543279
21035153088  1.543391
21062292300  1.542963
21089449008  1.543208
21118133403  1.543305
21145326075  1.543587
21181277628  1.544095
21217755136  1.544570
21252756672  1.544380
21280035852  1.544611
21307332528  1.544462
21334646700  1.544453
21364083968  1.544529
21400770996  1.544434
21437500000  1.544381
21469957227  1.545304
21497375403  1.545209
21523286412  1.544841
21550738608  1.544762
21584836256  1.544749
21621775500  1.544512
21657663468  1.544284
21685201200  1.544229
21712756428  1.545251
21738796875  1.545255
21769953916  1.545405
21807104000  1.545535
21844296324  1.544969
21873843963  1.544644
21901518747  1.544745
21927672108  1.544783
21956126976  1.545396
21993488500  1.545261
22030892384  1.545708
22061760075  1.545638
22089553443  1.545186
22115818800  1.545058
22143646188  1.545110
22180932000  1.544540
22218548044  1.544955
22250479923  1.546701
22276840752  1.546626
22304769228  1.546273
22331651296  1.546215
22369437500  1.546060
22407266304  1.546149
22436890083  1.545875
22464918675  1.545630
22491406188  1.546929
22521008556  1.546747
22559008000  1.546966
22597050164  1.546306
22625641008  1.545809
22652223075  1.545802
22680385803  1.545726
22711433216  1.545469
22749646500  1.545800
22785367500  1.546517
22812043203  1.546603
22840305075  1.546405
22867012908  1.546160
22902928276  1.546033
22941356000  1.545514
22972425147  1.545656
22999210092  1.545725
23026010643  1.546665
23056897028  1.547039
23095496736  1.547061
23133368907  1.547079
23158665963  1.546781
23187141675  1.547028
23212468107  1.546822
23250326368  1.546627
23289141596  1.546425
23318672688  1.547594
23345658675  1.547533
23372660268  1.546981
23405846432  1.547009
23444834508  1.546900
23477637888  1.546582
23504715675  1.546328
23531809068  1.546141
23562058464  1.546775
23601219772  1.546546
23637143088  1.546579
23664312675  1.546360
23691497868  1.546220
23718964000  1.546190
23758298924  1.545982
23797188288  1.545629
23824449675  1.545527
23850121707  1.546505
23877413388  1.546620
23916073500  1.546417
23955625984  1.546095
23983517232  1.546019
24009274800  1.545896
24036657363  1.545798
24074545036  1.545222
24114272000  1.545117
24141499308  1.546134
24167341548  1.545752
24194814075  1.545782
24233715068  1.545492
24273616896  1.545260
24301620027  1.545034
24327547803  1.544951
24353551904  1.545071
24393585132  1.545589
24433021548  1.545998
24459019308  1.545528
24485030892  1.545362
24513948000  1.545446
24554156764  1.545202
24590845107  1.545094
24616926675  1.544808
24643022067  1.544491
24675046816  1.545641
24715431500  1.545732
24749176752  1.546216
24775342128  1.545998
24801521328  1.545924
24836849888  1.545930
24877410876  1.545641
24906376368  1.545261
24932624688  1.545064
24958886832  1.546274
24999358752  1.546425
25039400643  1.546321
25064073648  1.546192
25090404912  1.546051
25121704500  1.545976
25162574944  1.545969
25195868208  1.545779
25222268592  1.546008
25247031507  1.546841
25285452196  1.547025
25326500000  1.546733
25352823123  1.546624
25379305587  1.546303
25408728832  1.545948
25449909908  1.545856
25485373683  1.545975
25510265388  1.545878
25536829932  1.547033
25573720064  1.547175
25615079172  1.547114
25641562203  1.546974
25668195003  1.547421
25697931116  1.547435
25739424000  1.547367
25773196032  1.547037
25798227867  1.546863
25824941883  1.547804
25864170588  1.547873
25903494252  1.547665
25930262700  1.547906
25957044972  1.547854
25989319584  1.547993
26031125452  1.547867
26060956848  1.547543
26086128003  1.547649
26114871636  1.548579
26156812000  1.548679
26191979532  1.548732
26217213867  1.548542
26244143883  1.547950
26282902468  1.547931
26321644683  1.547756
26346941388  1.547653
26373937932  1.547799
26409397504  1.548249
26451630000  1.548195
26476989075  1.548245
26504052147  1.548134
26536297756  1.547989
26578688000  1.548106
26607356928  1.547781
26634486528  1.547459
26663603872  1.547174
26706129548  1.547458
26738044947  1.548212
26763540912  1.548118
26791316500  1.547891
26833977824  1.547764
26869053132  1.547774
26894611467  1.547543
26920181952  1.547486
26962233476  1.547683


==> data/ht_log_r1_p79.dat <==
27  -27.1307
27  2.974920
27  -10.4298
32  -7.82240
32  -0.10094
108  0.994861
108  -0.17112
108  -0.14973
108  -0.83215
108  -2.16960
108  -7.36653
108  -17.3135
108  -6.23322
108  -3.03291
108  -7.17624
243  -5.28813
243  -6.20966
243  -9.58033
243  -5.22768
243  -9.09082
243  -15.3491
243  -16.0312
243  -16.3928
243  -14.5798
243  -18.6347
256  -19.1133
256  -22.3456
256  -20.5430
432  -19.5258
432  -16.0239
432  -18.2661
432  -17.6953
432  -14.7685
432  -12.2517
432  -13.9246
432  -15.1538
432  -13.3316
432  -14.2103
500  -14.7351
500  -11.2407
500  -10.9665
500  -13.2205
500  -13.5454
500  -12.2919
500  -10.6190
500  -12.6862
500  -11.2184
500  -9.11510
500  -8.92907
500  -6.58094
500  -7.47427
675  -7.07724
675  -6.58804
864  -5.88212
864  -4.24551
864  -6.70155
972  -7.22642
972  -5.94805
1323  -4.51768
1323  -5.03612
1323  -4.29779
1372  -5.60635
1372  -2.99551
1728  -2.25915
1728  -0.48530
1728  -1.67384
2048  -1.49138
2048  -2.68715
2187  -1.42777
2187  -2.20731
2187  -2.53301
2187  -0.35507
2187  0.515142
2700  -0.50246
2700  -1.83698
2700  -2.05657
2916  -2.51923
2916  -1.79261
2916  -1.53321
2916  -4.04467
2916  -3.27919
3267  -3.40320
3267  -2.92659
3267  -3.24703
3267  -2.69332
3888  -3.65775
3888  -3.05811
3888  -3.57051
3888  -3.36472
3888  -3.47362
4000  -3.82461
4000  -3.68969
4000  -3.47094
4563  -3.37498
4563  -3.63923
5292  -3.44958
5292  -3.47341
5324  -3.52481
5324  -3.39835
5324  -3.58377
6075  -2.91154
6075  -3.08579
6912  -3.35433
6912  -3.31995
6912  -3.98437
6912  -4.77115
6912  -4.17596
6912  -3.89392
6912  -3.65114
7803  -3.88513
7803  -4.30596
8748  -4.36823
8748  -4.12587
8748  -4.35829
8788  -4.25620
8788  -4.99072
10800  -3.52123
11907  -4.05236
13068  -3.83121
13500  -3.63354
15552  -2.52527
16384  -2.85668
16875  -3.27388
19652  -3.99384
19683  -4.64267
23328  -3.43121
195075  -2.34250
401868  -1.85538
629856  -1.38490
874800  -0.28077
1134675  0.356358
1403568  0.667700
1687500  0.946181
1972156  1.027277
2270700  0.866104
2544723  0.944224
10445868  1.724010
19652000  2.039144
29659500  2.130173
40310784  2.142581
51251616  2.082800
62874252  2.179825
74760192  2.161579
86897772  2.175068
99588352  2.189958
112377856  2.235512
125272332  2.219898
138583904  2.234960
152168652  2.220624
165793068  2.272943
180001548  2.258846
194214348  2.228592
208216683  2.231745
222971872  2.229195
237276000  2.231250
252179168  2.270699
267227532  2.242136
281779988  2.249448
297246348  2.245987
312487308  2.249157
327921075  2.263252
343064484  2.257542
359661568  2.228981
374641875  2.274432
390906675  2.286359
407307312  2.292679
423295268  2.258037
439608956  2.267422
456086700  2.281231
471980547  2.284408
488095744  2.292857
505752768  2.292517
521295372  2.297257
538760403  2.293569
555967328  2.291499
572222668  2.293338
589092507  2.284698
606369267  2.268311
623636172  2.268888
640619307  2.279772
658266368  2.277853
676449508  2.283226
694032300  2.283964
710833347  2.305103
729137052  2.303927
746741187  2.307512
764411904  2.305907
782370603  2.321728
800806500  2.338588
817938432  2.342528
836770203  2.337047
855388768  2.330477
872668832  2.330168
890825472  2.340008
909533232  2.343856
928118763  2.343642
946892268  2.353410
965207907  2.362220
984024963  2.365410
1002365523  2.380636
1020875427  2.389439
1038884643  2.377145
1058437152  2.375423
1078344544  2.378471
1097296875  2.381149
1115270883  2.379660
1134373572  2.364001
1154480067  2.368434
1172558700  2.371011
1192310528  2.366671
1211668227  2.363470
1230187500  2.365908
1250684172  2.355259
1268858272  2.359142
1289198700  2.357694
1308331076  2.357298
1327918563  2.353456
1348614144  2.349106
1366128396  2.342789
1387266048  2.344104
1407583264  2.350040
1425603316  2.354467
1446329547  2.354970
1466954307  2.343824
1486779836  2.347280
1505468192  2.344509
1525642803  2.337866
1546414848  2.348362
1567327347  2.347556
1587966147  2.344870
1607789088  2.339213
1627476084  2.334808
1647323136  2.331459
1667330892  2.330066
1687500000  2.323335
1707831108  2.322930
1728324864  2.318994
1748981916  2.325828
1769802912  2.328833
1790788500  2.321117
1811939328  2.315790
1833256044  2.314318
1853760492  2.321973
1873950147  2.326591
1893796875  2.326049
1913748147  2.323571
1934946500  2.324731
1957215488  2.329583
1978849467  2.337640
1998778032  2.337511
2018806443  2.333654
2040329596  2.332368
2063398432  2.329523
2082809403  2.326504
2102776875  2.325050
2125764000  2.322420
2147329548  2.322686
2166635628  2.327198
2189373728  2.324922
2210878827  2.329987
2230467867  2.336509
2254239904  2.335767
2274363468  2.337119
2295424764  2.337251
2318186412  2.334589
2337239232  2.331376
2361922443  2.326176
2380646700  2.321417
2404846336  2.321280
2424453552  2.324581
2447840196  2.326750
2468143467  2.326580
2491343456  2.328605
2511181872  2.325606
2535359116  2.325340
2554592283  2.326959
2579339052  2.332431
2597847584  2.333163
2622267675  2.337549
2643105244  2.343260
2665014075  2.343121
2688885504  2.342127
2708106075  2.338900
2732497200  2.336278
2753861548  2.332677
2775034188  2.329582
2799174348  2.330428
2819876000  2.333169
2841671187  2.331227
2866098843  2.330941
2886937092  2.334374
2908538307  2.335627
2932688268  2.336700
2955053056  2.332792
2975049243  2.331426
2998904067  2.330062
3022854147  2.332494
3044193988  2.332353
3064708332  2.332554
3088919232  2.335382
3113225388  2.337622
3135109792  2.340538
3155556096  2.342332
3178507500  2.347146
3202574787  2.343912
3226732848  2.343482
3248664948  2.341604
3269601500  2.338491
3291995628  2.335809
3315291147  2.336326
3339269307  2.337471
3363333867  2.339105
3386362144  2.338255
3407885568  2.338909
3429500000  2.338473
3451292172  2.341791
3475143675  2.344115
3499077312  2.343751
3522476268  2.344863
3546572067  2.344168
3570129027  2.344243
3593763963  2.347046
3616924252  2.346513
3639412836  2.349167
3661994444  2.350826
3684669268  2.356910
3707437500  2.358601
3730299332  2.354970
3753254956  2.355765
3776304564  2.354355
3799448348  2.352111
3822686500  2.351180
3846019212  2.352193
3869446676  2.350485
3892969084  2.349333
3916586628  2.348946
3940299500  2.354107
3964107892  2.355803
3988011996  2.355260
4012012004  2.353824
4036108108  2.351890
4060300500  2.351918
4084589372  2.344997
4108110075  2.346888
4131456300  2.345227
4154868675  2.344867
4177675467  2.345701
4201218252  2.348923
4224151728  2.346166
4247147628  2.346401
4270205952  2.345027
4294967296  2.345105
4320182304  2.350575
4345495808  2.348107
4369930668  2.349776
4392630675  2.350311
4415389488  2.349477
4438207107  2.352198
4461083532  2.348838
4486489276  2.352664
4512447684  2.350216
4538463075  2.350406
4560894243  2.349909
4583380707  2.350102
4605922467  2.351022
4630500000  2.349982
4657010432  2.345846
4682409147  2.344804
4705192827  2.342204
4727317248  2.348336
4750593516  2.347627
4777559924  2.346843
4803360588  2.345653
4825714347  2.347235
4848843627  2.345410
4872745728  2.345001
4900172000  2.345694
4924395675  2.344782
4947028992  2.345544
4969187500  2.342174
4996974132  2.344321
5022602667  2.342166
5044722147  2.342517
5066893472  2.342036
5095042816  2.340467
5120291907  2.340615
5142625227  2.341293
5165871876  2.341771
5194386284  2.342333
5218171308  2.341081
5239964547  2.342605
5266130944  2.339281
5293512108  2.339722
5315461947  2.339354
5338533204  2.336920
5367678908  2.334919
5390736300  2.334619
5412886587  2.340196
5441006848  2.341414
5465771568  2.339610
5487305472  2.339313
5514999588  2.340418
5540551875  2.338793
5562232443  2.337124
5589660128  2.337298
5615061507  2.341233
5636887227  2.343646
5664991468  2.343819
5689284912  2.341634
5710513504  2.339660
5740996608  2.339274
5763206700  2.337017
5786924364  2.337559
5816186883  2.339233
5837605632  2.339922
5864013824  2.337175
5890128300  2.335390
5911682643  2.334697
5941784884  2.333526
5963734188  2.332652
5988775936  2.331681
6016013883  2.332746
6036989643  2.337487
6067643796  2.336748
6089588748  2.335394
6115295232  2.336249
6142416003  2.333505
6163610787  2.333487
6195267572  2.335796
6215938083  2.334855
6243584000  2.331848
6268486563  2.331078
6292150988  2.332313
6320430000  2.332844
6341101875  2.333285
6372587763  2.332372
6393344688  2.333559
6422892844  2.335288
6445801827  2.334283
6472384096  2.334068
6497635563  2.334111
6522128932  2.333570
6548835852  2.332879
6572128000  2.333128
6601081392  2.331924
6622381948  2.330793
6652686843  2.331648
6673045707  2.331960
6704493228  2.331211
6724931148  2.332936
6756500547  2.335166
6777017523  2.336177
6808708800  2.337414
6828446043  2.338053
6860257200  2.337914
6880068963  2.334633
6911136027  2.331332
6931886283  2.330626
6963069987  2.331442
6983029548  2.331878
7014327948  2.333361
7034360787  2.333365
7065773883  2.335878
7086244000  2.335686
7117407792  2.335535
7139082388  2.335539
7168349772  2.332255
7192182784  2.333123
7219473408  2.332919
7245545836  2.332075
7270778700  2.331878
7299172192  2.330994
7321376403  2.332895
7352532108  2.331587
7372149552  2.332685
7403412987  2.330732
7425327956  2.330964
7454469312  2.330980
7479836672  2.330987
7505701083  2.327629
7534611500  2.326373
7555301568  2.325061
7586950563  2.325235
7608059676  2.323880
7637726547  2.323166
7663457952  2.324809
7687760652  2.322374
7719124500  2.324912
7738872300  2.324393
7769986992  2.324114
7793764996  2.325423
7820451747  2.326396
7850060032  2.323517
7871079852  2.324066
7902458928  2.324948
7925540864  2.324412
7952424588  2.325440
7982467916  2.325216
8002547712  2.325696
8034187500  2.323446
8058793788  2.322680
8083632843  2.324023
8115432363  2.323068
8135604652  2.323650
8165126700  2.322377
8193532000  2.322458
8214972723  2.322089
8246085552  2.321652
8271195296  2.321147
8296177707  2.319991
8327443788  2.320133
8349347808  2.321288
8376830892  2.322019
8408248443  2.322301
8427991072  2.322352
8457874227  2.321108
8487296500  2.320407
8507646027  2.321140
8538347403  2.318702
8566802276  2.316869
8587392012  2.316806
8618236812  2.317088
8646803028  2.318845
8667510003  2.319594
8699467500  2.318032
8727300292  2.317490
8748972027  2.318114
8780105403  2.318099
8808295604  2.319706
8828862003  2.318758
8860137075  2.322361
8889790500  2.324458
8910242464  2.325036
8939549232  2.324349
8971019568  2.323930
8992364000  2.324222
9020302668  2.324538
9050925987  2.324157
9074988576  2.324933
9099436428  2.325111
9131186700  2.324529
9158117728  2.325801
9179911467  2.326150
9210804300  2.324971
9241749027  2.324848
9262741068  2.325676
9289765827  2.326071
9320842800  2.325612
9347011132  2.323839
9370070307  2.324770
9400273587  2.325680
9431534700  2.323936
9453065472  2.325846
9480041388  2.324325
9511434747  2.325687
9538484224  2.326070
9559919012  2.325276
9589636332  2.324289
9620191152  2.323082
9645979284  2.323111
9668158083  2.322355
9699861132  2.325324
9730590912  2.324826
9754278944  2.325322
9778831947  2.324421
9809686467  2.323977
9840589587  2.323268
9863386204  2.323236
9888068763  2.323022
9919095003  2.320943
9950169843  2.320838
9973304064  2.321795
9997912323  2.321271
10029110283  2.319383
10059314508  2.319002
10084035524  2.319844
10107317808  2.318759
10138685868  2.319816
10169054523  2.320090
10195583584  2.318262
10217991452  2.319587
10246752747  2.319452
10278336267  2.320732
10307951244  2.320614
10330523392  2.320267
10356450075  2.319176
10387142892  2.318768
10417881123  2.320652
10443878532  2.319610
10466648608  2.319927
10495457712  2.320294
10526355675  2.320054
10557299052  2.319829
10580995548  2.318063
10603964416  2.317969
10634320332  2.318425
10665421875  2.318210
10695494043  2.318331
10719307476  2.318785
10742476000  2.318232
10773016875  2.316186
10804320432  2.317581
10834587648  2.316660
10858819500  2.317629
10882188544  2.316025
10911526443  2.315275
10941943347  2.314227
10972402587  2.313576
10999536804  2.314255
11023107232  2.313782
11049828300  2.312754
11080437228  2.311364
11111088492  2.310031
11141464572  2.310986
11165237248  2.309806
11189043716  2.309783
11217600603  2.309783
11248440867  2.308555
11279323467  2.309251
11308583776  2.307615
11332593500  2.307532
11356637184  2.308081
11386636992  2.305195
11416598163  2.306167
11447710587  2.304981
11477365844  2.306019
11501613792  2.307003
11525895868  2.307161
11554703163  2.307177
11584884492  2.305293
11616225228  2.305486
11646486747  2.308854
11672306356  2.308156
11696828000  2.310266
11721750192  2.310625
11752148763  2.310883
11782586700  2.310454
11813064003  2.311575
11843580672  2.312921
11869441812  2.314933
11894238688  2.316151
11919070076  2.316190
11948994963  2.316893
11979686592  2.316053
12010417587  2.314987
12040047603  2.314723
12068784500  2.314350
12093858144  2.316744
12118966492  2.316241
12146330700  2.314471
12176127792  2.315240
12207109563  2.314324
12236981067  2.313810
12268040112  2.314098
12295698656  2.313022
12321085500  2.312155
12346507264  2.311410
12371963972  2.310259
12403084203  2.309859
12433194387  2.311032
12463341075  2.311295
12493524267  2.309269
12524906988  2.310177
12551141376  2.309745
12576878500  2.312419
12602650784  2.312414
12628632483  2.311738
12659015043  2.311592
12689434107  2.311823
12719889675  2.312265
12749208300  2.311036
12779735472  2.311679
12810097696  2.311436
12836187500  2.311820
12862312704  2.310336
12888473332  2.309567
12914669408  2.310009
12943557675  2.309555
12974316507  2.310552
13005111843  2.311882
13034757168  2.311607
13064436243  2.310278
13095338283  2.309672
13125086208  2.309502
13152033212  2.307714
13178585088  2.306634
13205172676  2.306509
13231796000  2.305924
13258771200  2.304863
13288704075  2.305793
13318670700  2.306189
13348671075  2.307644
13378705200  2.307047
13408773075  2.306096
13438874700  2.306323
13469010075  2.307442
13499179200  2.308381
13527018004  2.307173
13554072032  2.308793
13581162108  2.308246
13608288256  2.309325
13635450500  2.309480
13662648864  2.308356
13691844747  2.310101
13722262272  2.311306
13751494848  2.311586
13781978523  2.311539
13811274603  2.310694
13841824428  2.311112
13871184012  2.310178
13901799987  2.310340
13931223075  2.309929
13961905200  2.310124
13991391792  2.310645
14019525436  2.312152
14047232000  2.313028
14074975044  2.313706
14102754592  2.313117
14130570668  2.312478
14158423296  2.311372
14186312500  2.311066
14214238304  2.310665
14242200732  2.311432
14271824187  2.310616
14301636075  2.311943
14331479067  2.311983
14361353163  2.310642
14391258363  2.310951
14421194667  2.311965
14451162075  2.310414
14479910028  2.311025
14509938348  2.312283
14541250923  2.310907
14570088300  2.309405
14600209932  2.309014
14630362668  2.308687
14659288227  2.307916
14689501875  2.307541
14719746627  2.307028
14748760368  2.306160
14777802675  2.306124
14808138147  2.305889
14837914368  2.305675
14866688596  2.306478
14895500000  2.307745
14924348604  2.308444
14953234432  2.308558
14982157508  2.306763
15011117856  2.306867
15040115500  2.306998
15069150464  2.307595
15098222772  2.307715
15127332448  2.308541
15156479516  2.308873
15185664000  2.308870
15214885924  2.308203
15244145312  2.308688
15273442188  2.307566
15302776576  2.307294
15332148500  2.307647
15361557984  2.306322
15391005052  2.307718
15420489728  2.309050
15450012036  2.310719
15479572000  2.310146
15509169644  2.308935
15538804992  2.309000
15568478068  2.308395
15598188896  2.308140
15627937500  2.306690
15657723904  2.308233
15687548132  2.308621
15717410208  2.308760
15747310156  2.308545
15777248000  2.309485
15807223764  2.309341
15837237472  2.309311
15867289148  2.309621
15897378816  2.309925
15927506500  2.309936
15957672224  2.310792
15987876012  2.310491
16018113123  2.311417
16047062307  2.311319
16077355308  2.310865
16106357952  2.310149
16135386732  2.310758
16164441648  2.311663
16193522700  2.312774
16222629888  2.312173
16253088075  2.313342
16280922672  2.312063
16310108268  2.312230
16339320000  2.313428
16368557868  2.312879
16397821872  2.314090
16427112012  2.313993
16456428288  2.313397
16485770700  2.313867
16515139248  2.314300
16543197243  2.315616
16572616875  2.316776
16602062643  2.316565
16630990848  2.316078
16662038116  2.316489
16693124000  2.317880
16724248524  2.317893
16755411712  2.318560
16786613588  2.318841
16817854176  2.318729
16849133500  2.319078
16880451584  2.320076
16911808452  2.320072
16942567500  2.320491
16970986107  2.319760
17000783523  2.319135
17029250892  2.318863
17057742075  2.318690
17086257072  2.318511
17116155468  2.318800
17144719227  2.317331
17173306800  2.317599
17201918187  2.318277
17231917563  2.319091
17260577712  2.318353
17291124756  2.318204
17322988000  2.318005
17354890364  2.317785
17386831872  2.317226
17418812548  2.317805
17450832416  2.318613
17482891500  2.318310
17512713648  2.318739
17541606267  2.318070
17569145187  2.318617
17598084300  2.318761
17627047227  2.318483
17656033968  2.319570
17685044523  2.320494
17714078892  2.320536
17741752812  2.320738
17773191936  2.320067
17805644500  2.319627
17838136544  2.320900
17870668092  2.319842
17903239168  2.320037
17935849796  2.318723
17965314675  2.318007
17993184075  2.318310
18022470192  2.318881
18050383872  2.318359
18079716483  2.319021
18107674443  2.318827
18137053548  2.318892
18165233664  2.319798
18198161572  2.319866
18231129248  2.318503
18264136716  2.318537
18297184000  2.320178
18330271124  2.320667
18358859952  2.319721
18387032832  2.320371
18415227312  2.320437
18443443392  2.320235
18471681072  2.320386
18501353883  2.319795
18529635843  2.318919
18562998528  2.316739
18596405236  2.317794
18629852000  2.318769
18663338844  2.319265
18694097163  2.317317
18722526003  2.316908
18750976443  2.318155
18779448483  2.318881
18806516928  2.318844
18835031088  2.318789
18865102932  2.317903
18898871008  2.318042
18932679356  2.318142
18966528000  2.318800
18999406683  2.318359
19028066643  2.317696
19056748203  2.317629
19084015692  2.319165
19112739372  2.319449
19141484652  2.319535
19170467424  2.319229
19204598812  2.318775
19238770688  2.319610
19272983076  2.317892
19304301267  2.317006
19333190187  2.317276
19360654668  2.316459
19389585708  2.316450
19417090203  2.318590
19446063363  2.319062
19479109500  2.319594
19513606144  2.318023
19548143492  2.318554
19581072300  2.316464
19610167500  2.317000
19637827947  2.316065
19665507888  2.316846
19693207323  2.317559
19722385683  2.317630
19756223708  2.319220
19791046656  2.321286
19825910500  2.322007
19856884347  2.322328
19884718188  2.322266
19912571523  2.323590
19940444352  2.321656
19968336675  2.322707
20000844000  2.322009
20035953724  2.323539
20071104512  2.324673
20103669963  2.325465
20131676172  2.325331
20159701875  2.325159
20187747072  2.323912
20215811763  2.323587
20247475252  2.323523
20282872928  2.325409
20318311836  2.324782
20350497132  2.324593
20378674683  2.324179
20406871728  2.325161
20433602700  2.324891
20461837707  2.325708
20496125696  2.325239
20531812500  2.323593
20567540704  2.323451
20597338800  2.324719
20624194188  2.323144
20652560523  2.323486
20679451875  2.323713
20710868000  2.323513
20746803564  2.323309
20782780672  2.322847
20814171075  2.322102
20842667712  2.323218
20869682508  2.322845
20898217107  2.321996
20927105024  2.320740
20963290212  2.321267
20999517088  2.320997
21032138700  2.322278
21059275968  2.322045
21087939843  2.322532
21115113075  2.323252
21144841952  2.322114
21181277628  2.320939
21217755136  2.320760
21249726732  2.320609
21277003968  2.320290
21304298700  2.319042
21333128787  2.319272
21364083968  2.319635
21400770996  2.318888
21437500000  2.317644
21466911843  2.317205
21494328075  2.317232
21521761803  2.317416
21549213027  2.318584
21584836256  2.318925
21621775500  2.318380
21654604800  2.317346
21682140588  2.316782
21709693872  2.317510
21737264652  2.318437
21769953916  2.317240
21807104000  2.317619
21844296324  2.317068
21870770067  2.316771
21898442907  2.316228
21926133243  2.316977
21956126976  2.316448
21993488500  2.316906
22030892384  2.316966
22060216512  2.317129
22086464427  2.316251
22114273347  2.316682
22143358436  2.316705
22180932000  2.316278
22218548044  2.315859
22247379675  2.316027
22275289683  2.316273
22301665200  2.316018
22331651296  2.316664
22369437500  2.316347
22407266304  2.316995
22435333452  2.316484
22463361072  2.316648
22489847667  2.316342
22521008556  2.316664
22559008000  2.316815
22595950107  2.317120
22624077843  2.316344
22650658992  2.316261
22677255747  2.315541
22711433216  2.315721
22749646500  2.315640
22783798827  2.315457
22810473612  2.315398
22837164003  2.315852
22864543488  2.315814
22902928276  2.316176
22941356000  2.316257
22970850048  2.316575
22997634075  2.316259
23024433708  2.315690
23056897028  2.315717
23095496736  2.315392
23130207747  2.315414
23157084492  2.316701
23183976843  2.316248
23211554292  2.315762
23250326368  2.315775
23289141596  2.315966
23317085763  2.314658
23344070832  2.315291
23371071507  2.315564
23405846432  2.315001
23444834508  2.314859
23476045563  2.315836
23503122432  2.315945
23530214907  2.316984
23562058464  2.316380
23601219772  2.316077
23635545363  2.316345
23662714032  2.315863
23689898307  2.315188
23718964000  2.316037
23758298924  2.316407
23795585163  2.315503
23822845632  2.316564
23848516800  2.316342
23876564576  2.316302
23916073500  2.316083
23954556492  2.314684
23980298508  2.314832
24007664547  2.316409
24035046192  2.316670
24074545036  2.315178
24114057075  2.316185
24139884627  2.315621
24167341548  2.316458
24193856992  2.317014
24233715068  2.317792
24272467803  2.318085
24298380027  2.318646
24325926912  2.317945
24353551904  2.317800
24393585132  2.317175
24431397147  2.316979
24457394043  2.316082
24483404763  2.315667
24513948000  2.314996
24554156764  2.315021
24589215468  2.315084
24615296172  2.314791
24641390700  2.314673
24675046816  2.315060
24715431500  2.315899
24747541875  2.315537
24773706387  2.315096
24799884723  2.315999
24836849888  2.316792
24877410876  2.316964
24906376368  2.316616
24932624688  2.315807
24958886832  2.316283
24999358752  2.317174
25037756208  2.317571
25064073648  2.318101
25090404912  2.318294
25121704500  2.317771
25162574944  2.318849
25195868208  2.318804
25220618163  2.318282
25247031507  2.318657
25285452196  2.318389
25326354483  2.318878
25352823123  2.319062
25379305587  2.319682
25408728832  2.320139
25449909908  2.319586
25483714668  2.318664
25510265388  2.318460
25535169243  2.318650
25573720064  2.318554
25614943227  2.317808
25641562203  2.317880
25666530048  2.318218
25697931116  2.318355
25739424000  2.318430
25773196032  2.317766
25798227867  2.317012
25824941883  2.317528
25864170588  2.316330
25903494252  2.316559
25928589267  2.317758
25955370675  2.318374
25989319584  2.317885
26031125452  2.317648
26060956848  2.318148
26086128003  2.317505
26114871636  2.317689
26156812000  2.318327
26190297675  2.318531
26217213867  2.318131
26242460352  2.318582
26282902468  2.318221
26321644683  2.318065
26346941388  2.318202
26373937932  2.318816
26409397504  2.318944
26451630000  2.319014
26476989075  2.319210
26504052147  2.319849
26536297756  2.320559
26578688000  2.320401
26607356928  2.320953
26632790523  2.320747
26663603872  2.321126
26706129548  2.321044
26738044947  2.320953
26763540912  2.321036
26791316500  2.320742
26833977824  2.320773
26869053132  2.320854
26894611467  2.321056
26920181952  2.320720
26962233476  2.320030


==> data/ht_log_r2_p101.dat <==
256  -40.9200
256  -62.5502
432  -49.8387
432  -74.3660
675  -65.0360
675  -58.4694
864  -63.3259
1323  -59.0056
1372  -60.1171
1372  -43.1752
1372  -50.2335
1728  -39.1530
1728  -32.4814
1728  -23.3381
1728  -29.7241
2048  -20.5511
2048  -26.2228
2048  -26.4898
2048  -29.4306
2187  -36.0159
2187  -29.1153
2187  -35.3426
2187  -41.5408
2187  -45.5174
2187  -44.7991
2187  -41.4348
2187  -34.9413
2700  -30.4442
2700  -28.2904
2916  -29.5491
2916  -31.7885
2916  -32.4766
3267  -32.7892
3267  -31.8248
3267  -34.4032
3888  -33.4475
4000  -35.7245
4000  -34.2387
4000  -29.6780
4000  -27.8572
4000  -24.0563
4000  -24.0351
4000  -25.2820
4000  -20.6969
4000  -20.9938
4563  -23.2807
4563  -22.9916
4563  -22.5126
4563  -20.3907
5292  -23.0698
5292  -23.9579
5324  -25.1482
6075  -28.3127
6075  -31.3056
6912  -35.0190
6912  -39.8507
6912  -41.4520
7803  -41.5659
8748  -38.2601
8788  -33.2676
8788  -28.5962
9747  -30.4407
9747  -31.8304
10800  -31.0309
10976  -29.5353
10976  -30.5998
10976  -27.6547
10976  -27.2916
11907  -29.9403
13068  -30.3571
13500  -32.4004
13500  -33.0384
14283  -31.8906
15552  -31.0013
15552  -31.2193
16384  -31.7120
16384  -33.8194
16384  -32.5223
16875  -32.3928
16875  -32.9918
18252  -33.1526
18252  -30.6682
19652  -27.9578
19652  -28.8317
19652  -29.9432
19652  -30.1417
19683  -28.9081
19683  -28.9288
21168  -29.0795
22707  -27.2603
22707  -27.4356
23328  -24.5132
24300  -25.7899
25947  -27.3027
27436  -28.0887
27436  -26.6049
27648  -26.3803
27648  -24.2158
29403  -23.3943
32000  -23.6089
32000  -23.3072
32000  -22.5936
33075  -23.8042
34992  -23.8353
34992  -23.8868
36963  -24.3482
36963  -22.9809
37044  -23.1319
37044  -23.1727
38988  -22.8844
41067  -21.1361
42592  -20.3911
42592  -21.4728
42592  -20.8887
43200  -21.0514
45387  -20.9105
48668  -20.5755
54675  -20.4057
62208  -18.1837
64827  -19.1393
70227  -18.9108
70304  -17.7078
78732  -16.8123
84672  -16.2274
87808  -15.2573
107163  -16.2343
735075  -17.8446
1440747  -19.7804
2255067  -18.8770
3084588  -19.3436
3960603  -19.1101
4876875  -19.1201
5771588  -18.9685
6740636  -18.8902
7670403  -18.9540
8710848  -18.5746
17322988  -17.8850
26892108  -17.4779
37023507  -16.9976
47409408  -16.8834
58503168  -16.8620
69726123  -16.7442
81385668  -16.8108
93574624  -16.6881
105854368  -16.6924
118014516  -16.5562
131072000  -16.5449
143748000  -16.5544
157079088  -16.5509
170034196  -16.5947
183530848  -16.5729
197559675  -16.4538
210937500  -16.4325
224727548  -16.5171
239105884  -16.4946
253644075  -16.4676
267693664  -16.3312
282211803  -16.3225
297067203  -16.3167
311569443  -16.2131
326986016  -16.1992
342379467  -16.1684
357258492  -16.1680
372633075  -16.1547
388240128  -16.1961
404167347  -16.1751
419775723  -16.1549
435029292  -16.1314
450714348  -16.2156
467475867  -16.2330
482423283  -16.2039
499462227  -16.2283
515150500  -16.2426
530829612  -16.1632
547722432  -16.1307
564879852  -16.1698
581549787  -16.1832
597699675  -16.2161
614328300  -16.2538
630924012  -16.2096
647514500  -16.2283
665500000  -16.2628
682581168  -16.2330
698707516  -16.2400
717220332  -16.2070
733172067  -16.1885
751576752  -16.2313
768400132  -16.2003
785571372  -16.1845
803734272  -16.1813
821516000  -16.1390
838338336  -16.1416
855388768  -16.1152
873540288  -16.1287
891445932  -16.0643
909533232  -16.0574
927485667  -16.0201
945613548  -16.0195
963271683  -16.0038
981418707  -15.9942
1000188000  -16.0198
1019360416  -15.9682
1038214827  -15.9705
1055025027  -15.9719
1073344500  -15.9706
1093437796  -15.9767
1111110075  -15.9740
1129201664  -15.9633
1149541875  -15.9455
1166161968  -15.9539
1186963852  -15.9217
1204083468  -15.9370
1224726075  -15.9347
1241879148  -15.9511
1262472588  -15.9362
1280054016  -15.9543
1300042467  -15.9462
1319757484  -15.9609
1337022963  -15.9128
1356855867  -15.9204
1377888404  -15.9108
1395654656  -15.9269
1414493388  -15.8848
1434497067  -15.9040
1454641200  -15.8692
1474407252  -15.8859
1492992000  -15.8720
1511732268  -15.8903
1530628704  -15.8693
1550913507  -15.8691
1571032368  -15.8813
1590866352  -15.8613
1611241875  -15.8579
1631747052  -15.8595
1651537107  -15.8454
1671446448  -15.8443
1691475075  -15.8715
1711193067  -15.8423
1731025323  -15.8527
1750537008  -15.8416
1770158043  -15.8462
1790788500  -15.8308
1811939328  -15.8380
1833256044  -15.8308
1852865712  -15.8345
1872151083  -15.8242
1891988307  -15.8378
1912847072  -15.8365
1934946500  -15.8313
1954423728  -15.8461
1973767500  -15.8224
1994709028  -15.8347
2017405872  -15.8269
2037058092  -15.8203
2055863052  -15.8293
2078873856  -15.8272
2098966203  -15.8352
2118054123  -15.7933
2141549312  -15.8044
2161801008  -15.8092
2181354052  -15.8041
2205472000  -15.7965
2223601875  -15.8012
2246062500  -15.8105
2266935363  -15.8019
2287148000  -15.8048
2309188608  -15.7894
2328731500  -15.7872
2352840075  -15.7956
2371022307  -15.7958
2395374147  -15.8128
2413719675  -15.7912
2438289243  -15.8000
2456500000  -15.8060
2480550075  -15.8016
2500105500  -15.8204
2522652012  -15.7961
2544224000  -15.8015
2565108243  -15.7932
2588858500  -15.7891
2606857452  -15.8005
2631322368  -15.7678
2652219392  -15.7730
2673067500  -15.7721
2697300675  -15.7748
2716605756  -15.7834
2738476107  -15.7711
2763003312  -15.7759
2782025824  -15.7759
2803574700  -15.7826
2827285803  -15.7725
2848487828  -15.7548
2867768172  -15.7561
2892866427  -15.7529
2916000000  -15.7476
2935483232  -15.7473
2956938075  -15.7214
2980720323  -15.7264
3004357716  -15.7295
3024232124  -15.7138
3045178800  -15.7291
3068736867  -15.7302
3093541632  -15.7275
3114752000  -15.7362
3135109792  -15.7200
3157450092  -15.7287
3180265443  -15.7294
3204927675  -15.7350
3227817964  -15.7437
3248664948  -15.7171
3269601500  -15.7178
3291399387  -15.7350
3315291147  -15.7163
3338668800  -15.7234
3362128587  -15.7161
3385670508  -15.7133
3407885568  -15.7123
3429500000  -15.6950
3451205632  -15.6894
3473002656  -15.7091
3495389868  -15.6957
3518160075  -15.7076
3542241132  -15.7035
3565783728  -15.6920
3589404300  -15.6967
3612478203  -15.6959
3635626032  -15.6941
3658219200  -15.7116
3682143468  -15.6926
3705513075  -15.6996
3729591243  -15.7132
3753110700  -15.6846
3776065452  -15.6918
3799090188  -15.6968
3822184908  -15.6824
3844060848  -15.6949
3868584300  -15.6990
3889944243  -15.6987
3913963200  -15.6951
3936751875  -15.6973
3959606700  -15.6925
3981871872  -15.7020
4005514800  -15.6886
4028568075  -15.6810
4051026027  -15.6938
4073546403  -15.6720
4097459547  -15.6864
4121204000  -15.6808
4145734912  -15.6609
4170362976  -15.6694
4195088384  -15.6741
4218750000  -15.6586
4241054403  -15.6645
4263417612  -15.6625
4285839627  -15.6410
4308320448  -15.6548
4332826732  -15.6574
4358189556  -15.6521
4383651164  -15.6547
4407796683  -15.6531
4429211328  -15.6512
4452064587  -15.6478
4474281483  -15.6538
4499456000  -15.6568
4525464352  -15.6540
4551572736  -15.6655
4573536075  -15.6608
4594644675  -15.6547
4617282596  -15.6523
4643742604  -15.6394
4670303508  -15.6435
4694506092  -15.6381
4716605403  -15.6424
4738756608  -15.6396
4764064000  -15.6419
4791081312  -15.6409
4814170443  -15.6466
4836549312  -15.6402
4859071052  -15.6369
4886446036  -15.6432
4910549292  -15.6401
4933880748  -15.6437
4955332896  -15.6418
4983067904  -15.6360
5008618800  -15.6376
5030707500  -15.6400
5052857764  -15.6451
5080955148  -15.6454
5105430027  -15.6376
5126242707  -15.6395
5151653888  -15.6368
5179955427  -15.6522
5200919307  -15.6552
5223427587  -15.6429
5251729500  -15.6478
5275381068  -15.6447
5296536972  -15.6313
5324000000  -15.6280
5350372083  -15.6440
5370916032  -15.6349
5396930500  -15.6350
5423596083  -15.6423
5445046827  -15.6337
5470524000  -15.6334
5498088300  -15.6255
5519685708  -15.6185
5544783500  -15.6209
5572312812  -15.6271
5593278123  -15.6216
5619712000  -15.6254
5646254067  -15.6248
5667357888  -15.6156
5695312500  -15.6091
5719110732  -15.6166
5740996608  -15.6254
5771588000  -15.6010
5791643532  -15.6156
5817678548  -15.6223
5844753963  -15.6070
5864633388  -15.6158
5895040288  -15.6298
5918076675  -15.6183
5941784884  -15.6193
5970959307  -15.6196
5991052032  -15.6039
6020240544  -15.6055
6043451067  -15.5982
6067643796  -15.6011
6096078252  -15.5909
6117193008  -15.5944
6147201056  -15.5966
6168507075  -15.5822
6195267572  -15.5906
6220035468  -15.6020
6243584000  -15.6015
6271778187  -15.5987
6292150988  -15.6059
6324561675  -15.6083
6342757083  -15.6004
6373654528  -15.6026
6395837787  -15.6108
6422892844  -15.6018
6448305132  -15.6131
6472384096  -15.6121
6498473292  -15.6046
6522128932  -15.6122
6550517952  -15.6199
6572128000  -15.6177
6601081392  -15.6105
6622381948  -15.6119
6654382227  -15.6106
6673894668  -15.6039
6705344187  -15.6112
6724931148  -15.6149
6756500547  -15.5969
6775306587  -15.6074
6806136483  -15.6099
6825959500  -15.6068
6857675163  -15.6047
6878345067  -15.6098
6909408243  -15.6053
6929294404  -15.5978
6960468672  -15.5992
6981350656  -15.6059
7013457603  -15.6052
7033666972  -15.6047
7063153452  -15.6072
7086244000  -15.6100
7113901248  -15.6000
7139082388  -15.5906
7164830700  -15.5932
7192182784  -15.5802
7215941808  -15.5845
7245545836  -15.5864
7265462832  -15.5797
7297387200  -15.5711
7317106268  -15.5778
7348077243  -15.5869
7371084704  -15.5754
7398942732  -15.5763
7425327956  -15.5799
7448189787  -15.5776
7479613872  -15.5694
7499400012  -15.5762
7530931827  -15.5884
7552929024  -15.5810
7581520323  -15.5831
7608059676  -15.5867
7632278163  -15.5885
7663178043  -15.5846
7681983628  -15.5847
7712382627  -15.5904
7737739744  -15.5753
7762660272  -15.5816
7793764996  -15.5880
7812500000  -15.5884
7844364675  -15.5798
7868885108  -15.5862
7895070000  -15.5929
7925540864  -15.5725
7945012332  -15.5838
7975610163  -15.5904
8001504000  -15.5839
8026737228  -15.5811
8058424752  -15.5802
8077950976  -15.5872
8107944507  -15.5791
8135604652  -15.5819
8157615948  -15.5815
8189560512  -15.5829
8212902044  -15.5754
8237594403  -15.5845
8269695027  -15.5876
8290687500  -15.5798
8318910843  -15.5725
8349347808  -15.5695
8368962556  -15.5787
8399674188  -15.5708
8427991072  -15.5749
8448319467  -15.5782
8480827683  -15.5770
8507126624  -15.5655
8530666875  -15.5735
8562371328  -15.5793
8586756000  -15.5718
8610520428  -15.5734
8642372787  -15.5738
8666880736  -15.5742
8689777200  -15.5647
8721775683  -15.5706
8747502368  -15.5701
8769397068  -15.5630
8801541675  -15.5576
8828622432  -15.5581
8850357675  -15.5683
8882650188  -15.5593
8910242464  -15.5635
8930725772  -15.5661
8962162947  -15.5711
8991702027  -15.5619
9012972924  -15.5692
9040053708  -15.5740
9071700300  -15.5610
9095723500  -15.5520
9121258800  -15.5574
9153047088  -15.5655
9178979036  -15.5617
9199872000  -15.5529
9230762700  -15.5650
9261740907  -15.5709
9283760896  -15.5626
9310812300  -15.5674
9341924427  -15.5707
9368158208  -15.5691
9390200427  -15.5591
9422453547  -15.5624
9452741067  -15.5762
9474372148  -15.5696
9500289228  -15.5613
9529686963  -15.5704
9559919012  -15.5717
9581385888  -15.5657
9610000812  -15.5608
9641608443  -15.5623
9667574752  -15.5680
9689202428  -15.5673
9721366875  -15.5699
9752130675  -15.5688
9776035692  -15.5693
9799396227  -15.5587
9830283147  -15.5641
9860186700  -15.5651
9885304832  -15.5611
9909782028  -15.5555
9940842288  -15.5582
9970913403  -15.5709
9995385172  -15.5607
10017665388  -15.5549
10049935923  -15.5557
10080171468  -15.5579
10106279712  -15.5516
10128556588  -15.5432
10157530032  -15.5540
10188975852  -15.5596
10217991452  -15.5545
10240432128  -15.5554
10267803027  -15.5600
10298364300  -15.5719
10330027200  -15.5618
10353128468  -15.5688
10376554032  -15.5710
10407276603  -15.5773
10440168192  -15.5691
10466648608  -15.5712
10489451756  -15.5752
10516761792  -15.5767
10548758412  -15.5676
10579734675  -15.5672
10603964416  -15.5719
10626966500  -15.5692
10655764812  -15.5671
10686897675  -15.5717
10719151875  -15.5791
10742476000  -15.5727
10765677884  -15.5701
10795680432  -15.5717
10827016875  -15.5806
10857315843  -15.5747
10882188544  -15.5700
10905591092  -15.5719
10933248483  -15.5822
10963695627  -15.5776
10995274800  -15.5752
11023107232  -15.5815
11046711308  -15.5856
11072781027  -15.5789
11103421707  -15.5723
11134104723  -15.5777
11165237248  -15.5823
11189043716  -15.5756
11212884000  -15.5678
11240726832  -15.5698
11272702203  -15.5784
11303618067  -15.5704
11332593500  -15.5631
11356637184  -15.5625
11380714852  -15.5684
11409936723  -15.5605
11441040075  -15.5589
11473298892  -15.5615
11501613792  -15.5655
11525895868  -15.5626
11550212096  -15.5620
11579292387  -15.5683
11609505792  -15.5742
11640879792  -15.5651
11672296128  -15.5699
11696828000  -15.5729
11721383964  -15.5718
11746516428  -15.5663
11776947075  -15.5600
11807417088  -15.5652
11837926467  -15.5725
11868475212  -15.5673
11894238688  -15.5686
11919070076  -15.5706
11943936000  -15.5768
11972862828  -15.5720
12004723692  -15.5687
12035486763  -15.5754
12067430787  -15.5822
12093858144  -15.5771
12118966492  -15.5691
12144109568  -15.5761
12171541248  -15.5822
12200221323  -15.5776
12231233712  -15.5730
12262285467  -15.5782
12293376588  -15.5827
12321085500  -15.5745
12346507264  -15.5672
12371963972  -15.5697
12399612300  -15.5750
12429718272  -15.5707
12461020803  -15.5661
12491201187  -15.5710
12522580992  -15.5692
12551141376  -15.5635
12576878500  -15.5596
12602650784  -15.5636
12628458252  -15.5655
12655507500  -15.5723
12685922352  -15.5626
12717545643  -15.5692
12748034907  -15.5653
12778560675  -15.5735
12809122947  -15.5721
12836187500  -15.5749
12862312704  -15.5738
12888473332  -15.5793
12914669408  -15.5763
12943557675  -15.5736
12973132800  -15.5766
13002741675  -15.5829
13034757168  -15.5783
13065624108  -15.5775
13096527552  -15.5832
13125517024  -15.5862
13152033212  -15.5824
13178585088  -15.5764
13205172676  -15.5855
13231796000  -15.5806
13259967867  -15.5823
13291100163  -15.5787
13321069488  -15.5813
13349871792  -15.5830
13379907267  -15.5855
13408773075  -15.5817
13440079467  -15.5873
13471422363  -15.5827
13500000000  -15.5851
13527018004  -15.5777
13554072032  -15.5798
13581162108  -15.5799
13608288256  -15.5796
13635450500  -15.5729
13663890432  -15.5671
13694276907  -15.5717
13724697132  -15.5779
13756369968  -15.5718
13785638832  -15.5678
13816160307  -15.5678
13847938443  -15.5696
13878528768  -15.5700
13907927232  -15.5676
13936624384  -15.5588
13964221652  -15.5651
13991855328  -15.5681
14019525436  -15.5572
14047232000  -15.5579
14074975044  -15.5574
14102754592  -15.5571
14130642483  -15.5536
14161543308  -15.5454
14191239852  -15.5521
14220967500  -15.5579
14251966875  -15.5534
14283000000  -15.5525
14311580283  -15.5569
14341433643  -15.5544
14371318107  -15.5569
14401233675  -15.5533
14432428800  -15.5574
14462407872  -15.5533
14491167003  -15.5616
14522459328  -15.5523
14551278075  -15.5540
14580615276  -15.5566
14609056000  -15.5616
14637533684  -15.5565
14666048352  -15.5518
14694600028  -15.5562
14723188736  -15.5615
14751814500  -15.5648
14780477344  -15.5620
14809177292  -15.5674
14837914368  -15.5670
14866688596  -15.5728
14895500000  -15.5692
14924348604  -15.5634
14953234432  -15.5665
14982157508  -15.5700
15012442800  -15.5674
15043018032  -15.5599
15072348483  -15.5653
15102984627  -15.5658
15132373452  -15.5671
15161790843  -15.5622
15191236800  -15.5652
15221993472  -15.5625
15250214412  -15.5641
15281030700  -15.5630
15310592163  -15.5564
15340182192  -15.5580
15368512428  -15.5638
15398158347  -15.5624
15429123675  -15.5560
15460120107  -15.5586
15488560827  -15.5551
15518322252  -15.5595
15548112243  -15.5558
15577930800  -15.5538
15606479628  -15.5549
15636354075  -15.5588
15667557867  -15.5531
15697490688  -15.5463
15727452075  -15.5506
15756137523  -15.5514
15786154800  -15.5523
15816200643  -15.5436
15846275052  -15.5505
15876378027  -15.5501
15906509568  -15.5568
15935357772  -15.5503
15962919075  -15.5434
15993132588  -15.5513
16024690188  -15.5534
16054962075  -15.5507
16082626572  -15.5470
16111633968  -15.5506
16141987827  -15.5496
16171048683  -15.5554
16200370336  -15.5490
16230879500  -15.5438
16261426944  -15.5478
16292012692  -15.5488
16322636768  -15.5480
16353299196  -15.5423
16384000000  -15.5484
16414739204  -15.5452
16445516832  -15.5498
16476332908  -15.5453
16507187456  -15.5491
16538080500  -15.5480
16569012064  -15.5517
16599982172  -15.5481
16630990848  -15.5437
16662038116  -15.5483
16693124000  -15.5451
16721450892  -15.5484
16751028528  -15.5407
16781978547  -15.5442
16811609643  -15.5476
16839918252  -15.5503
16868250675  -15.5481
16899308748  -15.5366
16929043200  -15.5440
16957450467  -15.5435
16987236003  -15.5490
17017047675  -15.5477
17045528652  -15.5480
17074033443  -15.5486
17103921147  -15.5494
17135195328  -15.5462
17164062500  -15.5406
17195769504  -15.5467
17227515532  -15.5516
17259300608  -15.5585
17291124756  -15.5513
17322988000  -15.5449
17354890364  -15.5468
17386831872  -15.5508
17418812548  -15.5393
17448135507  -15.5378
17476974828  -15.5427
17505837963  -15.5459
17534724912  -15.5482
17563635675  -15.5449
17595327168  -15.5380
17622908208  -15.5440
17650510848  -15.5422
17679516867  -15.5435
17708405152  -15.5405
17740778828  -15.5380
17773191936  -15.5423
17805644500  -15.5460
17838136544  -15.5423
17870668092  -15.5348
17903239168  -15.5414
17935849796  -15.5426
17963921772  -15.5459
17991790092  -15.5428
18021075075  -15.5396
18050383872  -15.5425
18079716483  -15.5451
18109072908  -15.5456
18137053548  -15.5410
18165233664  -15.5450
18198161572  -15.5449
18231129248  -15.5475
18264136716  -15.5398
18297184000  -15.5327
18330271124  -15.5406
18363084507  -15.5464
18391260627  -15.5461
18419458347  -15.5424
18450500787  -15.5441
18478743867  -15.5445
18507008547  -15.5504
18536709708  -15.5453
18566434683  -15.5446
18596405236  -15.5504
18629852000  -15.5522
18663338844  -15.5563
18696865792  -15.5513
18730432868  -15.5481
18762362667  -15.5524
18790843347  -15.5549
18819345627  -15.5559
18849296268  -15.5538
18879270723  -15.5557
18906410988  -15.5571
18935000748  -15.5576
18966528000  -15.5562
19000416964  -15.5564
19034346272  -15.5568
19068315948  -15.5516
19102326016  -15.5551
19131421347  -15.5513
19160180667  -15.5470
19186082523  -15.5507
19214882883  -15.5531
19245146508  -15.5585
19273991148  -15.5546
19307236000  -15.5470
19341529484  -15.5518
19375863552  -15.5571
19410238228  -15.5529
19441716012  -15.5476
19469257443  -15.5510
19496818368  -15.5501
19525850928  -15.5533
19551998700  -15.5474
19582721568  -15.5469
19617340396  -15.5548
19652000000  -15.5531
19686700404  -15.5555
19718007552  -15.5536
19747204272  -15.5485
19774961163  -15.5567
19804200003  -15.5562
19830533427  -15.5601
19860815264  -15.5535
19895760972  -15.5511
19930747648  -15.5572
19965775316  -15.5622
19999187712  -15.5561
20025650412  -15.5522
20053602243  -15.5555
20081573568  -15.5579
20109564387  -15.5612
20141529376  -15.5591
20176803500  -15.5570
20212118784  -15.5610
20247475252  -15.5598
20276438832  -15.5573
20303084268  -15.5522
20331228987  -15.5494
20360876067  -15.5557
20389313444  -15.5565
20424876192  -15.5633
20460480268  -15.5607
20496125696  -15.5591
20525809968  -15.5584
20552618700  -15.5599
20579444928  -15.5608
20607780483  -15.5567
20639121408  -15.5520
20674973956  -15.5561
20710868000  -15.5609
20746756800  -15.5555
20775207267  -15.5531
20805176187  -15.5540
20832166683  -15.5558
20859174675  -15.5570
20890961500  -15.5545
20927105024  -15.5490
20963290212  -15.5493
20995982892  -15.5511
21023096832  -15.5541
21050228268  -15.5492
21077377200  -15.5441
21108448084  -15.5492
21144841952  -15.5525
21181277628  -15.5551
21214897947  -15.5520
21245182227  -15.5456
21272456547  -15.5513
21299748363  -15.5523
21327438892  -15.5549
21364083968  -15.5491
21400770996  -15.5441
21437500000  -15.5477
21465389232  -15.5481
21492804492  -15.5506
21520237248  -15.5451
21547939108  -15.5429
21584836256  -15.5430
21621775500  -15.5445
21656134107  -15.5447
21685201200  -15.5424
21714287787  -15.5386
21740329152  -15.5426
21769953916  -15.5416
21807104000  -15.5453
21844296324  -15.5396
21878455212  -15.5420
21904594803  -15.5453
21932289027  -15.5446
21961540800  -15.5478
21993488500  -15.5425
22030892384  -15.5408
22067934867  -15.5437
22097276928  -15.5488
22125092652  -15.5445
22152925872  -15.5419
22180932000  -15.5416
22218548044  -15.5437
22256206592  -15.5488
22289251248  -15.5425
22317187500  -15.5392
22343587803  -15.5402
22369437500  -15.5393
22407266304  -15.5466
22445137732  -15.5446
22480497675  -15.5392
22508553483  -15.5441
22535066700  -15.5430
22563156528  -15.5449
22597050164  -15.5430
22635135072  -15.5385
22670996283  -15.5415
22697604972  -15.5442
22725795888  -15.5496
22752436707  -15.5479
22787902624  -15.5439
22826201612  -15.5504
22862298627  -15.5513
22889019312  -15.5547
22917328812  -15.5504
22942507500  -15.5476
22979826684  -15.5514
23018340352  -15.5535
23054404707  -15.5559
23081237388  -15.5539
23106505932  -15.5504
23134139500  -15.5524
23172825344  -15.5547
23211554292  -15.5562
23242561200  -15.5561
23267917872  -15.5547
23296460652  -15.5567
23328000000  -15.5582
23366901604  -15.5623
23404446828  -15.5573
23429891628  -15.5548
23456941875  -15.5590
23484007728  -15.5582
23522940500  -15.5645
23562058464  -15.5577
23592427200  -15.5529
23619571083  -15.5574
23648328675  -15.5588
23679672516  -15.5620
23718964000  -15.5593
23755524588  -15.5571
23781159468  -15.5605
23810015232  -15.5607
23838888492  -15.5609
23876564576  -15.5601
23916073500  -15.5569
23944906800  -15.5607
23970643632  -15.5598
23998004163  -15.5604
24034861728  -15.5564
24074545036  -15.5484
24104375307  -15.5525
24133426443  -15.5530
24160879692  -15.5518
24193856992  -15.5535
24233715068  -15.5452
24267610800  -15.5485
24295140243  -15.5499
24322685292  -15.5485
24353551904  -15.5516
24393585132  -15.5457
24429772800  -15.5484
24457394043  -15.5503
24485030892  -15.5491
24513948000  -15.5539
24554156764  -15.5507
24592474800  -15.5499
24618557232  -15.5509
24646284963  -15.5485
24675046816  -15.5536
24715431500  -15.5542
24750811683  -15.5512
24778613772  -15.5551
24804794700  -15.5570
24836849888  -15.5598
24877410876  -15.5580
24911296875  -15.5518
24937547787  -15.5572
24963812523  -15.5584
24999358752  -15.5601
25040096428  -15.5555
25073946252  -15.5536
25100282700  -15.5581
25126632972  -15.5567
25162574944  -15.5628
25203489692  -15.5559
25233823107  -15.5489
25261895088  -15.5534
25288330032  -15.5539
25326500000  -15.5586
25367592204  -15.5536
25394208048  -15.5517
25420712112  -15.5551
25449909908  -15.5540
25491135456  -15.5598
25528527027  -15.5580
25555101075  -15.5544
25581688947  -15.5531
25615079172  -15.5591
25656482848  -15.5625
25691510043  -15.5586
25716502188  -15.5570
25743173868  -15.5523
25780961524  -15.5523
25822543712  -15.5544
25853340672  -15.5578
25878411387  -15.5532
25905842176  -15.5473
25947558500  -15.5485
25985516283  -15.5497
26010650988  -15.5518
26035797843  -15.5478
26072976128  -15.5433
26114871636  -15.5462
26146588347  -15.5468
26170119603  -15.5528
26198797244  -15.5477
26240827392  -15.5421
26281195227  -15.5462
26306472492  -15.5476
26331761907  -15.5483
26367187500  -15.5493
26409397504  -15.5449
26441489772  -15.5491
26466843987  -15.5497
26493952608  -15.5511
26536297756  -15.5543
26575158483  -15.5484
26598881763  -15.5482
26626007043  -15.5531
26663603872  -15.5519
26706129548  -15.5536
26732947212  -15.5521
26760140748  -15.5500
26791316500  -15.5542
26833977824  -15.5523
26865646272  -15.5570
26891202987  -15.5541
26919436288  -15.5495
26962233476  -15.5572


==> data/ht_log_r2_p11.dat <==
256  -20.4600
256  -22.8570
432  -23.3766
432  -27.8066
675  -18.5498
675  -18.3066
864  -20.9751
1323  -23.1471
1372  -24.4090
1372  -23.7898
1372  -23.9807
1728  -24.2804
1728  -23.1447
1728  -22.7071
2048  -19.2425
2048  -21.4140
2048  -20.7628
2048  -21.4396
2187  -22.6670
2187  -23.3486
2187  -24.0980
2187  -21.1000
2187  -21.4588
2187  -22.8615
2187  -22.8005
2187  -23.7627
2700  -23.6046
2700  -23.5239
2916  -23.8516
2916  -24.7060
2916  -25.0662
3267  -24.2829
3267  -23.5470
3888  -24.0706
4000  -25.0642
4000  -24.9439
4000  -23.4379
4000  -23.1050
4000  -23.3330
4000  -22.1705
4000  -22.7120
4000  -21.6770
4000  -20.3808
4563  -20.6824
4563  -20.6537
4563  -19.5192
5292  -20.1985
5292  -19.3030
5292  -19.3741
5292  -18.5235
5324  -18.1603
6075  -16.5389
6075  -16.8885
6912  -17.1095
6912  -16.4074
6912  -17.9183
7803  -18.5679
8748  -18.0290
8788  -17.1305
8788  -16.7869
9747  -17.3095
9747  -17.3164
10800  -16.8991
10976  -16.7844
10976  -16.5322
10976  -16.0783
11907  -15.2854
13068  -14.8963
13500  -15.4749
13500  -15.4519
14283  -16.9904
15552  -17.5795
15552  -17.1911
16384  -17.8559
16384  -17.4183
16384  -17.8602
16875  -17.7361
16875  -17.3118
18252  -17.2956
19652  -16.8680
19652  -17.1688
19652  -17.0747
19652  -16.9401
19683  -16.9172
21168  -17.2065
21168  -17.4854
22707  -17.3180
22707  -17.6381
23328  -17.3634
23328  -17.6910
24300  -18.0766
25947  -17.6951
27436  -17.9020
27436  -17.7081
27436  -17.8051
27648  -17.7485
29403  -17.4250
32000  -17.8044
32000  -17.6719
32000  -17.7937
33075  -17.4214
34992  -17.3536
34992  -17.1179
36963  -17.0219
37044  -17.4755
37044  -17.2555
37044  -17.0480
41067  -17.0744
41067  -17.1557
42592  -16.7666
42592  -16.3949
42592  -16.0392
43200  -16.0467
45387  -15.8833
47628  -15.9525
48668  -15.8347
54675  -15.3126
57132  -15.8033
62500  -16.2335
67500  -15.6271
70304  -15.5916
78732  -15.6251
84672  -15.4424
87808  -15.3566
97200  -15.8377
110592  -16.2684
780448  -13.8944
1581228  -12.8468
2456500  -12.9336
3364443  -12.6035
4320000  -12.4405
5324000  -12.4356
6324912  -12.3401
7413552  -12.1814
8436987  -12.2338
9558675  -12.0958
18297184  -11.9640
27871484  -11.8409
37978092  -11.8100
48668000  -11.8717
59547744  -11.7510
70946307  -11.7700
82498608  -11.7789
94559612  -11.6549
106923596  -11.6403
119164000  -11.6205
132109488  -11.5810
145058764  -11.6535
157861548  -11.6905
171460800  -11.6892
184914603  -11.6805
198144387  -11.6676
212436675  -11.6183
226492416  -11.6362
240414912  -11.6145
254140848  -11.6102
269099523  -11.6231
283831776  -11.6131
298473844  -11.6013
313406523  -11.6258
327921075  -11.6123
343064484  -11.5926
358329123  -11.6076
374239683  -11.6107
389344000  -11.6449
404778784  -11.6328
420616192  -11.6302
436547907  -11.6250
452100528  -11.6365
467720676  -11.6238
483793803  -11.6395
500000000  -11.6339
515616300  -11.6461
532506987  -11.6256
549426267  -11.6554
565683044  -11.6504
582126304  -11.6637
598885164  -11.6598
615874752  -11.6658
632491200  -11.6541
648799308  -11.6599
665500000  -11.6449
683815500  -11.6624
700068528  -11.6623
717624576  -11.6432
734579712  -11.6579
752530068  -11.6511
768480075  -11.6491
786736908  -11.6544
804920224  -11.6444
821516000  -11.6560
838574883  -11.6425
856728603  -11.6510
874769328  -11.6591
892998027  -11.6471
911100987  -11.6444
928752075  -11.6456
946892268  -11.6376
964885068  -11.6441
982721403  -11.6398
1000392363  -11.6269
1019360416  -11.6323
1038776288  -11.6343
1056375675  -11.6277
1074012723  -11.6396
1093437796  -11.6409
1112496147  -11.6311
1129894947  -11.6327
1149984000  -11.6369
1167581952  -11.6260
1186963852  -11.6257
1205165547  -11.6331
1224728096  -11.6235
1242978075  -11.6283
1263284964  -11.6367
1280258892  -11.6240
1300791987  -11.6312
1319757484  -11.6352
1337783067  -11.6180
1358004528  -11.6159
1377888404  -11.6231
1395654656  -11.6175
1415275200  -11.6214
1435284387  -11.6219
1455830523  -11.6277
1474407252  -11.6145
1492992000  -11.6236
1511872803  -11.6237
1531737648  -11.6085
1552141548  -11.6173
1572268347  -11.6242
1592110107  -11.6333
1612493568  -11.6256
1632586752  -11.6311
1652804352  -11.6415
1672296300  -11.6464
1692330003  -11.6400
1712052963  -11.6516
1731890187  -11.6571
1751406732  -11.6473
1770595308  -11.6549
1790788500  -11.6636
1811939328  -11.6707
1833256044  -11.6514
1853313075  -11.6577
1873050507  -11.6624
1892440368  -11.6671
1912847072  -11.6600
1934946500  -11.6650
1954883187  -11.6653
1974229227  -11.6689
1994709028  -11.6513
2017433344  -11.6596
2037058092  -11.6601
2056334283  -11.6587
2078873856  -11.6413
2099442348  -11.6551
2118532428  -11.6587
2141549312  -11.6672
2162284227  -11.6584
2181354052  -11.6613
2205472000  -11.6628
2224091952  -11.6667
2246062500  -11.6627
2266935363  -11.6543
2287148000  -11.6586
2309688027  -11.6619
2328731500  -11.6629
2353344192  -11.6543
2371528368  -11.6569
2395882800  -11.6603
2414230272  -11.6665
2438802432  -11.6498
2456500000  -11.6556
2480550075  -11.6555
2500105500  -11.6550
2522652012  -11.6583
2544224000  -11.6481
2565108243  -11.6488
2588858500  -11.6515
2606857452  -11.6570
2631322368  -11.6470
2652219392  -11.6462
2673067500  -11.6493
2697300675  -11.6526
2716605756  -11.6584
2738476107  -11.6495
2762457075  -11.6546
2782025824  -11.6553
2803574700  -11.6550
2827285803  -11.6574
2848487828  -11.6513
2868324723  -11.6560
2892866427  -11.6575
2916000000  -11.6594
2935483232  -11.6539
2956938075  -11.6542
2980720323  -11.6549
3004357716  -11.6559
3024232124  -11.6602
3045178800  -11.6505
3068736867  -11.6573
3093541632  -11.6575
3114752000  -11.6614
3135109792  -11.6660
3157450092  -11.6559
3180265443  -11.6611
3204927675  -11.6678
3227817964  -11.6719
3248664948  -11.6716
3269601500  -11.6660
3291399387  -11.6672
3315889548  -11.6682
3338668800  -11.6702
3362128587  -11.6724
3386275227  -11.6733
3407885568  -11.6603
3429500000  -11.6647
3451205632  -11.6647
3473002656  -11.6694
3495389868  -11.6727
3518776512  -11.6619
3542241132  -11.6654
3565783728  -11.6701
3589404300  -11.6705
3612478203  -11.6741
3635626032  -11.6615
3658219200  -11.6637
3682143468  -11.6678
3705513075  -11.6705
3728956608  -11.6762
3753110700  -11.6821
3776065452  -11.6688
3799090188  -11.6710
3822184908  -11.6755
3844060848  -11.6795
3868584300  -11.6825
3890592432  -11.6690
3913963200  -11.6707
3936751875  -11.6715
3959606700  -11.6719
3981871872  -11.6759
4004857107  -11.6822
4027908492  -11.6739
4051026027  -11.6747
4073546403  -11.6785
4097459547  -11.6825
4121204000  -11.6828
4145734912  -11.6818
4170362976  -11.6789
4195088384  -11.6828
4218750000  -11.6848
4241054403  -11.6865
4263417612  -11.6924
4285839627  -11.6814
4308320448  -11.6813
4332826732  -11.6844
4358189556  -11.6882
4383651164  -11.6909
4407796683  -11.6929
4429211328  -11.6829
4452064587  -11.6829
4474281483  -11.6883
4499456000  -11.6914
4525464352  -11.6954
4551572736  -11.6943
4572833292  -11.6831
4594644675  -11.6876
4617282596  -11.6911
4643742604  -11.6959
4670303508  -11.7001
4693794075  -11.7025
4715891712  -11.6943
4738041243  -11.6965
4764064000  -11.7046
4791081312  -11.7036
4813449408  -11.7074
4835826603  -11.7094
4859071052  -11.7036
4886446036  -11.6968
4910549292  -11.7011
4933150803  -11.7041
4955332896  -11.7088
4983067904  -11.7074
5008618800  -11.7110
5030707500  -11.6999
5052857764  -11.7010
5080955148  -11.7028
5105430027  -11.7102
5125498668  -11.7128
5151653888  -11.7152
5179207500  -11.7056
5200169868  -11.7083
5223005428  -11.7090
5251729500  -11.7128
5275381068  -11.7147
5296536972  -11.7229
5324000000  -11.7199
5349611952  -11.7153
5370916032  -11.7163
5396930500  -11.7174
5422830768  -11.7181
5445046827  -11.7214
5470524000  -11.7233
5497317747  -11.7141
5518913643  -11.7188
5544783500  -11.7193
5571537075  -11.7223
5592500928  -11.7249
5619712000  -11.7296
5645473200  -11.7286
5665793292  -11.7178
5695312500  -11.7177
5718324843  -11.7214
5740996608  -11.7255
5771098800  -11.7289
5790852675  -11.7329
5817678548  -11.7291
5843959488  -11.7274
5864633388  -11.7304
5895040288  -11.7315
5917277232  -11.7338
5941784884  -11.7354
5970156300  -11.7373
5991052032  -11.7283
6020240544  -11.7321
6043451067  -11.7356
6067643796  -11.7362
6095266875  -11.7393
6116380227  -11.7417
6147201056  -11.7431
6167690892  -11.7332
6195267572  -11.7336
6219215883  -11.7377
6243584000  -11.7396
6270955200  -11.7418
6292150988  -11.7435
6323735232  -11.7439
6341929452  -11.7334
6373654528  -11.7356
6395006700  -11.7382
6422892844  -11.7400
6447470643  -11.7413
6472384096  -11.7455
6497635563  -11.7485
6522128932  -11.7431
6549676875  -11.7406
6572128000  -11.7439
6600237075  -11.7454
6622381948  -11.7472
6653534508  -11.7483
6672891424  -11.7531
6704493228  -11.7552
6724078947  -11.7465
6754792203  -11.7482
6774679552  -11.7522
6805279152  -11.7540
6825959500  -11.7565
6856814592  -11.7565
6877497568  -11.7597
6908544432  -11.7484
6929294404  -11.7515
6960468672  -11.7535
6981350656  -11.7547
7012587312  -11.7552
7033666972  -11.7577
7062280083  -11.7584
7086244000  -11.7538
7113024747  -11.7507
7139082388  -11.7508
7163951067  -11.7527
7192182784  -11.7555
7215059043  -11.7572
7245545836  -11.7588
7264577043  -11.7620
7296499467  -11.7539
7317106268  -11.7543
7347186432  -11.7569
7371084704  -11.7579
7398048843  -11.7612
7425327956  -11.7622
7448189787  -11.7649
7479613872  -11.7678
7498500075  -11.7597
7530030000  -11.7620
7552929024  -11.7638
7582425228  -11.7640
7608059676  -11.7676
7631370288  -11.7705
7663178043  -11.7701
7681983628  -11.7619
7712382627  -11.7606
7737739744  -11.7618
7762660272  -11.7638
7793764996  -11.7638
7812500000  -11.7668
7844364675  -11.7694
7868885108  -11.7700
7894146627  -11.7601
7925540864  -11.7626
7945012332  -11.7640
7974682092  -11.7650
8001504000  -11.7668
8025806187  -11.7678
8057491875  -11.7705
8077950976  -11.7720
8106073083  -11.7606
8135604652  -11.7627
8156677347  -11.7635
8188620075  -11.7660
8212902044  -11.7691
8236651212  -11.7719
8268750000  -11.7723
8290687500  -11.7739
8317963008  -11.7659
8349270075  -11.7667
8368962556  -11.7693
8398721763  -11.7705
8427991072  -11.7738
8448319467  -11.7743
8479870668  -11.7751
8507126624  -11.7777
8527787568  -11.7705
8560448172  -11.7716
8586756000  -11.7712
8608591872  -11.7741
8640440667  -11.7755
8666880736  -11.7754
8688808467  -11.7763
8719834707  -11.7794
8747502368  -11.7766
8768423907  -11.7714
8800566732  -11.7733
8828622432  -11.7741
8849380032  -11.7763
8881670763  -11.7774
8910242464  -11.7802
8930725772  -11.7823
8960195403  -11.7841
8991702027  -11.7756
9012972924  -11.7777
9039065643  -11.7792
9070710507  -11.7807
9095723500  -11.7851
9120266307  -11.7847
9152052867  -11.7892
9178979036  -11.7886
9199872000  -11.7832
9229764267  -11.7836
9259740747  -11.7862
9283760896  -11.7876
9308806848  -11.7885
9339915627  -11.7908
9368158208  -11.7927
9389337156  -11.7956
9420436107  -11.7976
9450720387  -11.7885
9474372148  -11.7896
9499276323  -11.7906
9529686963  -11.7933
9559919012  -11.7941
9581385888  -11.7968
9608982075  -11.7969
9641608443  -11.7989
9667574752  -11.7966
9689202428  -11.7921
9720342252  -11.7946
9751104432  -11.7964
9776035692  -11.7998
9798367500  -11.8015
9830283147  -11.8009
9860186700  -11.8025
9885304832  -11.8034
9907713072  -11.7939
9939806163  -11.7949
9968838075  -11.7965
9995385172  -11.7972
10017498848  -11.7976
10047852387  -11.8007
10079128107  -11.8014
10106279712  -11.8028
10128556588  -11.8039
10156482675  -11.7947
10187926875  -11.7971
10217991452  -11.7980
10240432128  -11.8016
10267803027  -11.8021
10297309707  -11.8018
10328970987  -11.8034
10353128468  -11.8043
10375766496  -11.8045
10406216448  -11.7968
10438044588  -11.7981
10466648608  -11.7999
10489451756  -11.8015
10515696075  -11.8035
10546623792  -11.8048
10577596923  -11.8059
10603964416  -11.8098
10626966500  -11.8108
10653619392  -11.8021
10684749123  -11.8032
10717000083  -11.8024
10742476000  -11.8021
10765677884  -11.8031
10793520972  -11.8035
10825935552  -11.8049
10855150227  -11.8059
10882188544  -11.8094
10905591092  -11.8015
10932161868  -11.8015
10962607500  -11.8010
10994185107  -11.8023
11023107232  -11.8053
11046711308  -11.8066
11071687500  -11.8091
11101231683  -11.8110
11131911675  -11.8120
11164830075  -11.8147
11189043716  -11.8064
11212884000  -11.8067
11239625043  -11.8077
11271598848  -11.8094
11302513200  -11.8091
11332593500  -11.8110
11356637184  -11.8143
11380714852  -11.8161
11408826672  -11.8161
11439928512  -11.8079
11471072688  -11.8093
11501613792  -11.8089
11525895868  -11.8116
11550212096  -11.8116
11578174128  -11.8128
11608386075  -11.8130
11638637388  -11.8134
11671173387  -11.8151
11696828000  -11.8132
11721383964  -11.8082
11745974272  -11.8102
11775819312  -11.8122
11806287867  -11.8143
11836795788  -11.8154
11867343075  -11.8157
11894238688  -11.8157
11919070076  -11.8172
11943936000  -11.8195
11972862828  -11.8114
12003585075  -11.8125
12035486763  -11.8138
12067430787  -11.8138
12093858144  -11.8143
12118966492  -11.8153
12144109568  -11.8169
12171541248  -11.8191
12200221323  -11.8210
12231233712  -11.8219
12262285467  -11.8134
12293376588  -11.8147
12321085500  -11.8159
12346507264  -11.8173
12371963972  -11.8192
12398455107  -11.8231
12429718272  -11.8236
12459860748  -11.8243
12491201187  -11.8255
12521418075  -11.8264
12551141376  -11.8185
12576878500  -11.8207
12602650784  -11.8201
12628458252  -11.8211
12654338427  -11.8217
12684751875  -11.8227
12715201827  -11.8253
12745688283  -11.8256
12777385932  -11.8283
12807946800  -11.8290
12836187500  -11.8201
12862312704  -11.8207
12888473332  -11.8212
12914669408  -11.8220
12942375372  -11.8253
12970765548  -11.8258
13001556672  -11.8273
13032384300  -11.8293
13063248432  -11.8298
13094149068  -11.8312
13123895643  -11.8230
13152033212  -11.8233
13178585088  -11.8252
13205172676  -11.8273
13231796000  -11.8271
13258455084  -11.8285
13288704075  -11.8296
13318670700  -11.8298
13348671075  -11.8304
13377503187  -11.8312
13407569712  -11.8246
13438874700  -11.8262
13470216192  -11.8289
13500000000  -11.8311
13527018004  -11.8325
13554072032  -11.8336
13581162108  -11.8353
13608288256  -11.8368
13635450500  -11.8376
13662675675  -11.8378
13693060800  -11.8293
13723479675  -11.8310
13753932300  -11.8326
13784418675  -11.8347
13814938800  -11.8372
13846715532  -11.8385
13877304507  -11.8390
13906701675  -11.8391
13934903148  -11.8406
13964221652  -11.8425
13991855328  -11.8404
14019525436  -11.8344
14047232000  -11.8368
14074975044  -11.8369
14102754592  -11.8388
14130570668  -11.8402
14159070000  -11.8413
14188763952  -11.8430
14218489008  -11.8438
14249485683  -11.8479
14280516108  -11.8482
14310337068  -11.8418
14338944675  -11.8435
14368826547  -11.8431
14399986572  -11.8450
14431180347  -11.8476
14461158123  -11.8481
14489916012  -11.8493
14521206987  -11.8497
14551278075  -11.8511
14580615276  -11.8528
14609056000  -11.8537
14637533684  -11.8476
14666048352  -11.8490
14694600028  -11.8516
14723188736  -11.8523
14751814500  -11.8534
14780477344  -11.8536
14809177292  -11.8554
14837914368  -11.8571
14866688596  -11.8583
14895500000  -11.8591
14924348604  -11.8547
14953234432  -11.8544
14982157508  -11.8546
15011169507  -11.8563
15040468908  -11.8572
15071072652  -11.8571
15100430427  -11.8585
15131095083  -11.8600
15160511232  -11.8609
15189955947  -11.8611
15220711323  -11.8631
15248931075  -11.8546
15279746067  -11.8561
15309306288  -11.8568
15338895075  -11.8579
15367224123  -11.8587
15396868800  -11.8602
15427832832  -11.8612
15458827968  -11.8630
15487267500  -11.8636
15517027683  -11.8648
15546816432  -11.8672
15576633747  -11.8587
15605181387  -11.8597
15635054592  -11.8611
15666257088  -11.8600
15696188667  -11.8609
15726148812  -11.8623
15756137523  -11.8616
15784849107  -11.8622
15813586827  -11.8644
15843658752  -11.8651
15873759243  -11.8666
15903888300  -11.8602
15932734128  -11.8615
15961606092  -11.8612
15990504192  -11.8619
16022059200  -11.8640
16052328603  -11.8633
16079990832  -11.8660
16109072284  -11.8660
16139466752  -11.8669
16169899428  -11.8689
16200370336  -11.8702
16230879500  -11.8628
16261426944  -11.8600
16292012692  -11.8626
16322636768  -11.8627
16353299196  -11.8624
16384000000  -11.8637
16414739204  -11.8652
16445516832  -11.8650
16476332908  -11.8661
16507187456  -11.8673
16538080500  -11.8672
16569012064  -11.8651
16599982172  -11.8595
16630990848  -11.8603
16662038116  -11.8602
16691899392  -11.8622
16721450892  -11.8645
16751028528  -11.8656
16781978547  -11.8658
16811609643  -11.8673
16839918252  -11.8682
16866900972  -11.8694
16897957803  -11.8710
16927691067  -11.8638
16957450467  -11.8645
16985881548  -11.8667
17015692032  -11.8678
17045528652  -11.8695
17074033443  -11.8697
17103921147  -11.8711
17133834987  -11.8716
17164062500  -11.8726
17195769504  -11.8731
17227515532  -11.8758
17259300608  -11.8729
17291124756  -11.8699
17322988000  -11.8707
17354890364  -11.8718
17386831872  -11.8722
17418812548  -11.8728
17448135507  -11.8740
17476974828  -11.8745
17505837963  -11.8760
17534724912  -11.8773
17563635675  -11.8779
17595327168  -11.8797
17622908208  -11.8724
17651891547  -11.8720
17680898700  -11.8732
17708546700  -11.8741
17740778828  -11.8750
17773191936  -11.8758
17805644500  -11.8764
17838136544  -11.8771
17870668092  -11.8782
17903239168  -11.8794
17935849796  -11.8788
17963921772  -11.8802
17991790092  -11.8732
18021075075  -11.8732
18050383872  -11.8741
18081113868  -11.8764
18109072908  -11.8764
18138453147  -11.8770
18165233664  -11.8766
18198161572  -11.8763
18231129248  -11.8775
18264136716  -11.8790
18297184000  -11.8791
18330271124  -11.8794
18361676268  -11.8719
18389851308  -11.8732
18419458347  -11.8747
18449089200  -11.8754
18478743867  -11.8753
18507008547  -11.8760
18535294827  -11.8775
18566434683  -11.8787
18596405236  -11.8798
18629852000  -11.8807
18663338844  -11.8812
18696865792  -11.8802
18730432868  -11.8757
18762362667  -11.8768
18790843347  -11.8779
18819345627  -11.8789
18847869507  -11.8799
18877842828  -11.8815
18906410988  -11.8807
18933570747  -11.8816
18966528000  -11.8838
19000416964  -11.8835
19034346272  -11.8849
19068315948  -11.8854
19099811043  -11.8788
19128546603  -11.8787
19157303763  -11.8805
19184643072  -11.8811
19213442352  -11.8826
19243704843  -11.8828
19272983076  -11.8845
19307236000  -11.8852
19341529484  -11.8863
19375863552  -11.8873
19409850288  -11.8889
19438818048  -11.8884
19467807408  -11.8808
19495367307  -11.8836
19524398787  -11.8834
19551998700  -11.8848
19582721568  -11.8864
19617340396  -11.8864
19652000000  -11.8876
19686700404  -11.8884
19718007552  -11.8891
19747204272  -11.8906
19774961163  -11.8912
19804200003  -11.8925
19830533427  -11.8859
19860815264  -11.8866
19895760972  -11.8881
19930747648  -11.8880
19965775316  -11.8895
19999187712  -11.8904
20025650412  -11.8917
20053602243  -11.8925
20081573568  -11.8938
20109564387  -11.8948
20141529376  -11.8947
20176803500  -11.8955
20212118784  -11.8943
20246853312  -11.8892
20276438832  -11.8904
20303084268  -11.8910
20331228987  -11.8924
20359393200  -11.8930
20389313444  -11.8934
20424876192  -11.8944
20460480268  -11.8955
20496125696  -11.8956
20525809968  -11.8963
20552618700  -11.8975
20579444928  -11.8981
20606288652  -11.8905
20639121408  -11.8907
20674973956  -11.8905
20710868000  -11.8915
20746756800  -11.8920
20775207267  -11.8937
20805176187  -11.8939
20832166683  -11.8943
20859174675  -11.8974
20890961500  -11.8987
20927105024  -11.8990
20963290212  -11.9007
20995982892  -11.9008
21023096832  -11.8942
21051736083  -11.8961
21077377200  -11.8963
21108448084  -11.8978
21144841952  -11.8978
21181277628  -11.8985
21217755136  -11.8998
21246697008  -11.9000
21272456547  -11.9003
21299748363  -11.9014
21328575372  -11.9020
21364083968  -11.9039
21400770996  -11.9020
21437500000  -11.8974
21465389232  -11.8980
21491280963  -11.8993
21520237248  -11.9009
21547939108  -11.9016
21584836256  -11.9034
21621775500  -11.9045
21656134107  -11.9051
21685201200  -11.9053
21712756428  -11.9057
21740329152  -11.9074
21769953916  -11.9074
21807104000  -11.9046
21844296324  -11.9017
21878455212  -11.9026
21904594803  -11.9042
21932289027  -11.9037
21961540800  -11.9049
21993488500  -11.9050
22030892384  -11.9053
22067934867  -11.9060
22097276928  -11.9066
22125092652  -11.9076
22152925872  -11.9085
22180932000  -11.9104
22218548044  -11.9075
22256206592  -11.9038
22289251248  -11.9041
22317187500  -11.9060
22343587803  -11.9055
22370003712  -11.9072
22407266304  -11.9081
22445137732  -11.9086
22480497675  -11.9097
22506994368  -11.9112
22535066700  -11.9130
22561595523  -11.9139
22597050164  -11.9147
22635135072  -11.9135
22669431552  -11.9083
22697604972  -11.9094
22724229267  -11.9102
22750869168  -11.9111
22787902624  -11.9118
22826201612  -11.9134
22860727308  -11.9138
22889019312  -11.9155
22915755603  -11.9158
22941356000  -11.9176
22979826684  -11.9188
23018340352  -11.9186
23052826800  -11.9201
23078079792  -11.9127
23104926243  -11.9133
23134139500  -11.9140
23172825344  -11.9137
23211554292  -11.9143
23242561200  -11.9156
23267917872  -11.9164
23296460652  -11.9181
23328000000  -11.9189
23366901604  -11.9198
23404446828  -11.9214
23429891628  -11.9222
23456941875  -11.9237
23484007728  -11.9164
23522940500  -11.9171
23562058464  -11.9182
23592427200  -11.9185
23621168268  -11.9205
23648328675  -11.9209
23679672516  -11.9215
23718964000  -11.9231
23755524588  -11.9236
23781159468  -11.9245
23810015232  -11.9262
23838888492  -11.9260
23876564576  -11.9273
23916073500  -11.9263
23944906800  -11.9202
23970643632  -11.9203
23996394288  -11.9210
24034861728  -11.9225
24074545036  -11.9226
24105988800  -11.9232
24133426443  -11.9240
24160879692  -11.9252
24193856992  -11.9251
24233715068  -11.9244
24267610800  -11.9249
24296760108  -11.9249
24322685292  -11.9257
24353551904  -11.9200
24393585132  -11.9189
24429772800  -11.9200
24459019308  -11.9211
24485030892  -11.9218
24513948000  -11.9230
24554156764  -11.9231
24592474800  -11.9245
24618557232  -11.9253
24646284963  -11.9274
24675046816  -11.9272
24715431500  -11.9273
24752446668  -11.9277
24780249675  -11.9276
24804794700  -11.9207
24836849888  -11.9217
24877410876  -11.9223
24912937152  -11.9241
24939188928  -11.9254
24967096587  -11.9259
24999358752  -11.9268
25040096428  -11.9270
25077237552  -11.9274
25103575728  -11.9276
25128280323  -11.9289
25162574944  -11.9285
25203489692  -11.9292
25235473968  -11.9299
25263546867  -11.9238
25289982675  -11.9241
25326500000  -11.9253
25367592204  -11.9255
25395864147  -11.9261
25422369075  -11.9267
25449909908  -11.9279
25491135456  -11.9292
25530187500  -11.9301
25556762412  -11.9306
25583351148  -11.9307
25615079172  -11.9321
25656482848  -11.9332
25691510043  -11.9333
25718168763  -11.9278
25744841307  -11.9289
25780961524  -11.9292
25822543712  -11.9296
25853340672  -11.9291
25880083200  -11.9310
25906839552  -11.9313
25947558500  -11.9315
25987191552  -11.9321
26012327067  -11.9342
26037474732  -11.9348
26072976128  -11.9357
26114871636  -11.9363
26148268800  -11.9375
26171800812  -11.9306
26198797244  -11.9319
26240827392  -11.9320
26281195227  -11.9335
26308158075  -11.9343
26333448300  -11.9352
26367187500  -11.9364
26409397504  -11.9362
26443179675  -11.9369
26470225467  -11.9378
26493952608  -11.9396
26536297756  -11.9395
26575158483  -11.9403
26598881763  -11.9419
26626007043  -11.9352
26663603872  -11.9355
26706129548  -11.9360
26732947212  -11.9368
26760140748  -11.9373
26791316500  -11.9380
26833977824  -11.9392
26865646272  -11.9390
26891202987  -11.9410
26919436288  -11.9419
26962233476  -11.9425


==> data/ht_log_r2_p17.dat <==
256  -47.7401
256  -49.1241
432  -32.7494
432  -20.4524
675  -23.7529
675  -25.4911
864  -17.8867
1323  -21.6432
1372  -21.2625
1372  -24.3141
1728  -19.5967
1728  -18.7566
1728  -19.5182
1728  -20.5552
2048  -21.7858
2048  -22.1113
2048  -24.4611
2048  -25.8476
2187  -22.6025
2187  -24.1948
2187  -26.2999
2187  -28.4341
2187  -28.4741
2187  -27.2876
2187  -27.0496
2187  -27.4806
2700  -27.1848
2700  -26.9762
2916  -26.3307
2916  -26.4427
2916  -26.4576
3267  -27.3024
3267  -26.4750
3267  -26.2947
3888  -26.7248
4000  -27.0722
4000  -28.0216
4000  -25.9343
4000  -26.0992
4000  -24.9134
4000  -25.1533
4000  -25.6109
4000  -23.8083
4000  -24.0412
4563  -22.5722
4563  -21.6245
4563  -21.8143
5292  -21.1812
5292  -21.2140
5292  -21.2455
5324  -21.4480
5324  -21.9976
6075  -24.3598
6912  -22.1173
6912  -23.5129
6912  -21.4997
7803  -22.0631
8748  -23.3437
8788  -22.5748
8788  -23.0441
9747  -23.0106
9747  -23.1093
10800  -23.0230
10976  -22.1984
10976  -20.9913
10976  -21.0203
11907  -22.1962
13068  -23.5187
13500  -23.7186
13500  -23.9220
14283  -23.2512
15552  -22.1755
15552  -22.2619
16384  -21.8668
16384  -22.1530
16384  -21.0894
16875  -21.8646
16875  -20.8366
18252  -21.3627
18252  -22.2670
19652  -22.1079
19652  -21.5713
19652  -21.0601
19683  -20.9029
19683  -20.1449
21168  -19.7174
22707  -18.9585
22707  -19.3711
23328  -18.6742
23328  -18.6815
23328  -18.4687
24300  -19.1719
25947  -18.8038
27436  -18.9407
27436  -18.7378
27648  -18.5533
29403  -19.6561
31212  -20.3924
32000  -20.4000
32000  -20.2840
33075  -20.3119
34992  -20.2799
34992  -20.5411
34992  -20.1182
36963  -19.9159
37044  -19.9166
37044  -19.8629
38988  -20.6690
41067  -20.5292
42592  -20.2797
42592  -19.9050
42592  -20.1241
43200  -20.1930
45387  -19.6950
47628  -19.2039
47628  -18.8693
52272  -18.6478
57132  -18.4221
62500  -18.0200
67500  -18.0877
70304  -18.9264
75843  -18.4188
81675  -18.8368
87808  -18.0688
97200  -18.3901
108000  -18.2255
771147  -15.5301
1529388  -15.2693
2370816  -14.5844
3232332  -14.4346
4170123  -14.5877
5179788  -14.5728
6083500  -14.7273
7086244  -14.6027
8167500  -14.5124
9199872  -14.4903
17968500  -13.8600
27436000  -13.6108
37575724  -13.4702
48048012  -13.4606
59060907  -13.3874
70304000  -13.2809
82283296  -13.2149
94315347  -13.2479
106278912  -13.1563
119070000  -13.1480
131512923  -13.1304
144324288  -13.0830
157216000  -13.0629
170645292  -13.0578
184067667  -12.9937
197723452  -13.0380
211528827  -12.9742
225662787  -13.0271
239609907  -13.0174
254084796  -13.0137
268588332  -13.0431
283260267  -12.9952
298322352  -13.0281
312487308  -13.0119
327168747  -13.0029
343064484  -13.0123
357542667  -12.9811
373636800  -13.0046
389264643  -12.9856
404778784  -12.9605
420616192  -13.0124
435896748  -12.9854
451658700  -12.9726
467720676  -12.9821
483108300  -12.9398
500000000  -12.9641
515380347  -12.9744
532027467  -12.9567
548695728  -12.9641
565683044  -12.9893
582126304  -12.9792
598885164  -12.9467
615616875  -12.9404
632229867  -12.9622
648270000  -12.9558
665500000  -12.9523
683667648  -12.9660
700068528  -12.9770
717624576  -12.9704
734579712  -12.9427
752530068  -12.9767
768400132  -12.9619
786445443  -12.9461
804920224  -12.9616
821516000  -12.9603
838574883  -12.9525
856424448  -12.9423
874769328  -12.9355
892998027  -12.9658
911100987  -12.9550
928435392  -12.9381
946892268  -12.9406
964562283  -12.9577
983047212  -12.9540
1000188000  -12.9336
1019360416  -12.9235
1038776288  -12.9368
1057051323  -12.9440
1074012723  -12.9322
1093437796  -12.9080
1112496147  -12.9005
1129894947  -12.9165
1149984000  -12.9019
1167581952  -12.8802
1186963852  -12.8800
1205526348  -12.8870
1224728096  -12.9025
1243710963  -12.8913
1263284964  -12.8691
1280054016  -12.8621
1301541723  -12.8707
1319757484  -12.8936
1338923628  -12.8849
1358387523  -12.8735
1377888404  -12.8659
1395794700  -12.8663
1415666187  -12.8834
1435678128  -12.8827
1455830523  -12.8815
1474407252  -12.8616
1492992000  -12.8626
1511872803  -12.8845
1532551212  -12.8850
1552960512  -12.8913
1572680448  -12.8654
1592110107  -12.8621
1612910907  -12.8740
1633006683  -12.8899
1653649452  -12.8960
1673146368  -12.8941
1691902512  -12.8786
1712482992  -12.8740
1732322700  -12.8965
1752276672  -12.9004
1771907427  -12.8967
1790788500  -12.8874
1811939328  -12.8797
1833256044  -12.8728
1854207963  -12.8903
1873950147  -12.9062
1893796875  -12.9050
1912847072  -12.9013
1934946500  -12.8954
1955342700  -12.8900
1975152843  -12.9040
1995062832  -12.9158
2017433344  -12.9077
2037996288  -12.9109
2056334283  -12.9008
2078873856  -12.8973
2100871107  -12.8950
2119489200  -12.9187
2141549312  -12.9094
2163250827  -12.9151
2181657267  -12.9001
2205472000  -12.9054
2224582083  -12.9054
2246062500  -12.9121
2267925075  -12.9235
2287148000  -12.9163
2310687027  -12.9226
2328731500  -12.9113
2353344192  -12.9158
2372540652  -12.9145
2396308428  -12.9214
2415762387  -12.9173
2439200768  -12.9115
2456798067  -12.8965
2480550075  -12.8965
2500105500  -12.8961
2524218147  -12.8984
2544224000  -12.9160
2566687500  -12.9146
2588858500  -12.9210
2607388083  -12.9074
2631322368  -12.9065
2652219392  -12.9017
2674142208  -12.9151
2697840432  -12.9206
2716605756  -12.9300
2739563883  -12.9249
2763003312  -12.9299
2782025824  -12.9163
2803574700  -12.9133
2827838412  -12.9195
2848487828  -12.9255
2869437987  -12.9275
2893984443  -12.9261
2916000000  -12.9252
2935483232  -12.9012
2958068403  -12.8965
2980720323  -12.8970
3004357716  -12.9059
3024232124  -12.9122
3047473152  -12.9138
3070464192  -12.9196
3094119675  -12.9141
3114752000  -12.9061
3135109792  -12.9001
3158618112  -12.9093
3181437675  -12.9164
3205516032  -12.9220
3227817964  -12.9302
3248664948  -12.9298
3269601500  -12.9175
3291399387  -12.9201
3315889548  -12.9115
3339869868  -12.9175
3363333867  -12.9207
3386362144  -12.9235
3407885568  -12.9251
3429500000  -12.9255
3451205632  -12.9167
3473002656  -12.9147
3495389868  -12.9089
3519393003  -12.9098
3542859675  -12.9072
3566404323  -12.9223
3591272403  -12.9172
3614352300  -12.9203
3636252675  -12.9150
3658847787  -12.8996
3682774107  -12.9062
3706145712  -12.9151
3730225932  -12.9199
3753110700  -12.9290
3776304564  -12.9343
3799448348  -12.9311
3822686500  -12.9306
3844705203  -12.9200
3867937947  -12.9264
3889944243  -12.9266
3914613387  -12.9266
3937403952  -12.9297
3960260667  -12.9333
3983839443  -12.9342
4007488203  -12.9282
4029227712  -12.9314
4051687500  -12.9191
4074209712  -12.9166
4098124800  -12.9084
4121204000  -12.9123
4145734912  -12.9160
4170362976  -12.9263
4195088384  -12.9269
4219911328  -12.9235
4242408075  -12.9216
4264096203  -12.9068
4286520000  -12.9098
4309002603  -12.9063
4332912048  -12.9166
4358189556  -12.9179
4383651164  -12.9230
4409211748  -12.9173
4431978288  -12.9147
4453451523  -12.9203
4474976652  -12.9141
4499456000  -12.9093
4525464352  -12.9087
4551572736  -12.9028
4574238912  -12.9132
4596758208  -12.9177
4620039147  -12.9168
4643742604  -12.9142
4670303508  -12.9131
4695218163  -12.8998
4715891712  -12.9023
4738041243  -12.9045
4764064000  -12.9048
4791081312  -12.9122
4814170443  -12.9163
4837272075  -12.9200
4859071052  -12.9210
4886446036  -12.9212
4911277563  -12.9211
4933150803  -12.9114
4955332896  -12.9095
4983067904  -12.9168
5009354307  -12.9162
5031444627  -12.9162
5052857764  -12.9162
5080955148  -12.9240
5106172608  -12.9260
5126986800  -12.9271
5151653888  -12.9186
5179955427  -12.9091
5200919307  -12.9144
5223427587  -12.9126
5251729500  -12.9164
5276135907  -12.9246
5297293323  -12.9260
5324000000  -12.9284
5351892507  -12.9284
5372439372  -12.9227
5396930500  -12.9165
5423596083  -12.9077
5445046827  -12.9117
5470524000  -12.9070
5498858907  -12.9070
5520457827  -12.9184
5544783500  -12.9191
5573864448  -12.9285
5594832675  -12.9228
5619712000  -12.9228
5647034988  -12.9213
5667357888  -12.9134
5695312500  -12.9124
5718324843  -12.9125
5741137548  -12.9072
5771588000  -12.9152
5791643532  -12.9183
5817678548  -12.9201
5847137712  -12.9211
5867817228  -12.9198
5895040288  -12.9206
5918876172  -12.9060
5941784884  -12.9078
5970959307  -12.9062
5991856443  -12.9084
6020240544  -12.9114
6045066963  -12.9197
6067643796  -12.9229
6097701168  -12.9276
6118818732  -12.9255
6147201056  -12.9257
6169323312  -12.9262
6195267572  -12.9123
6219215883  -12.9131
6243584000  -12.9117
6271778187  -12.9107
6293194803  -12.9193
6324668500  -12.9235
6343584768  -12.9272
6373654528  -12.9277
6397500123  -12.9278
6422892844  -12.9278
6448305132  -12.9273
6472384096  -12.9093
6497635563  -12.9157
6522128932  -12.9164
6550517952  -12.9134
6572128000  -12.9119
6601081392  -12.9163
6622381948  -12.9285
6655230000  -12.9300
6674743683  -12.9245
6706706688  -12.9278
6725783403  -12.9268
6756500547  -12.9183
6775306587  -12.9169
6806993868  -12.9160
6825959500  -12.9171
6859396467  -12.9222
6879206988  -12.9231
6909408243  -12.9249
6931021068  -12.9301
6963069987  -12.9280
6983898003  -12.9282
7014327948  -12.9317
7033666972  -12.9183
7063153452  -12.9167
7086244000  -12.9162
7113024747  -12.9134
7139082388  -12.9155
7165710387  -12.9231
7192182784  -12.9264
7216824627  -12.9288
7245545836  -12.9325
7267234572  -12.9349
7299172192  -12.9332
7317106268  -12.9309
7348968108  -12.9190
7371084704  -12.9180
7398942732  -12.9164
7425327956  -12.9157
7449983667  -12.9203
7479836672  -12.9239
7500300003  -12.9223
7531833708  -12.9251
7553495052  -12.9244
7584235200  -12.9250
7608059676  -12.9238
7634094075  -12.9266
7663457952  -12.9143
7681983628  -12.9174
7713295308  -12.9139
7737739744  -12.9100
7763575923  -12.9143
7793764996  -12.9157
7812500000  -12.9214
7845285132  -12.9200
7868885108  -12.9258
7896916908  -12.9248
7925540864  -12.9206
7945938675  -12.9246
7976538288  -12.9130
8001504000  -12.9131
8026737228  -12.9138
8056559052  -12.9141
8078027643  -12.9136
8108880300  -12.9175
8135604652  -12.9194
8158554603  -12.9206
8190501003  -12.9250
8212902044  -12.9197
8239480947  -12.9203
8271195296  -12.9218
8290687500  -12.9118
8317963008  -12.9090
8349270075  -12.9093
8368962556  -12.9096
8398721763  -12.9064
8427991072  -12.9137
8448319467  -12.9197
8479870668  -12.9193
8507126624  -12.9275
8531626752  -12.9252
8563332987  -12.9265
8586756000  -12.9261
8610520428  -12.9283
8642372787  -12.9181
8666880736  -12.9184
8689777200  -12.9220
8720805168  -12.9233
8747502368  -12.9191
8771343552  -12.9290
8802516672  -12.9296
8828622432  -12.9293
8852313123  -12.9398
8884609200  -12.9394
8910242464  -12.9373
8931690288  -12.9364
8963146800  -12.9348
8992364000  -12.9247
9012972924  -12.9216
9040053708  -12.9245
9070710507  -12.9248
9095723500  -12.9232
9122251347  -12.9343
9153047088  -12.9331
9178979036  -12.9345
9200833200  -12.9391
9233758323  -12.9386
9262741068  -12.9393
9283760896  -12.9357
9310812300  -12.9378
9341924427  -12.9294
9368158208  -12.9289
9390200427  -12.9302
9421444800  -12.9286
9452741067  -12.9286
9474372148  -12.9326
9501302187  -12.9352
9529686963  -12.9418
9559919012  -12.9418
9581385888  -12.9468
9612038448  -12.9436
9644670000  -12.9436
9667574752  -12.9484
9689628672  -12.9382
9721366875  -12.9406
9751104432  -12.9376
9776035692  -12.9398
9798367500  -12.9382
9831313548  -12.9406
9862250688  -12.9463
9885304832  -12.9487
9909782028  -12.9508
9941878467  -12.9532
9972988947  -12.9539
9995385172  -12.9512
10019745792  -12.9530
10049935923  -12.9484
10080171468  -12.9415
10106279712  -12.9423
10128556588  -12.9429
10156482675  -12.9385
10188975852  -12.9376
10217991452  -12.9466
10240432128  -12.9499
10267803027  -12.9504
10299418947  -12.9497
10330523392  -12.9531
10353128468  -12.9515
10378671372  -12.9548
10408336812  -12.9536
10440168192  -12.9540
10466648608  -12.9478
10489451756  -12.9464
10516761792  -12.9465
10546623792  -12.9465
10578665772  -12.9454
10603964416  -12.9465
10626966500  -12.9537
10654692075  -12.9556
10686897675  -12.9602
10719307476  -12.9626
10742476000  -12.9593
10765677884  -12.9560
10796760243  -12.9604
10828098252  -12.9592
10858398732  -12.9491
10882188544  -12.9495
10905591092  -12.9519
10933248483  -12.9512
10964783808  -12.9513
10996364547  -12.9561
11023107232  -12.9578
11046711308  -12.9559
11073874608  -12.9616
11105611947  -12.9646
11137394700  -12.9617
11165237248  -12.9654
11189043716  -12.9631
11212884000  -12.9610
11242930572  -12.9544
11273805612  -12.9527
11302513200  -12.9533
11332593500  -12.9523
11356637184  -12.9481
11381092947  -12.9482
11413267200  -12.9545
11442151692  -12.9555
11473298892  -12.9571
11501613792  -12.9629
11525895868  -12.9617
11551352112  -12.9601
11582647488  -12.9597
11611745388  -12.9600
11640879792  -12.9615
11672306356  -12.9542
11696828000  -12.9553
11721383964  -12.9544
11745974272  -12.9501
11778074892  -12.9508
11808546363  -12.9543
11840187987  -12.9535
11869441812  -12.9579
11894238688  -12.9580
11919070076  -12.9621
11946723075  -12.9626
11976274467  -12.9600
12008139867  -12.9627
12038907312  -12.9657
12068784500  -12.9620
12093858144  -12.9540
12118966492  -12.9567
12144109568  -12.9536
12171541248  -12.9525
12202517187  -12.9531
12233532492  -12.9579
12266889075  -12.9567
12295681200  -12.9613
12321085500  -12.9659
12346507264  -12.9675
12373010523  -12.9700
12403084203  -12.9677
12434353200  -12.9689
12464501292  -12.9664
12493524267  -12.9698
12523743963  -12.9584
12551141376  -12.9615
12576878500  -12.9610
12602650784  -12.9564
12628458252  -12.9600
12657845808  -12.9611
12689434107  -12.9665
12718717632  -12.9654
12748034907  -12.9696
12779735472  -12.9694
12810097696  -12.9753
12836187500  -12.9722
12862312704  -12.9702
12888473332  -12.9738
12914669408  -12.9726
12944740032  -12.9635
12971949147  -12.9637
13001556672  -12.9650
13033570707  -12.9642
13063248432  -12.9643
13096527552  -12.9647
13125517024  -12.9685
13152033212  -12.9732
13178585088  -12.9728
13205172676  -12.9741
13231796000  -12.9811
13263558192  -12.9754
13293496467  -12.9795
13324668075  -12.9752
13352273388  -12.9796
13381109388  -12.9784
13409976492  -12.9676
13440079467  -12.9693
13470216192  -12.9711
13500000000  -12.9722
13527018004  -12.9697
13554072032  -12.9707
13581162108  -12.9775
13608288256  -12.9769
13635450500  -12.9778
13666320108  -12.9811
13696709283  -12.9848
13729567500  -12.9846
13758807852  -12.9851
13789299627  -12.9852
13818603483  -12.9851
13849161408  -12.9885
13879753083  -12.9753
13907927232  -12.9783
13936129947  -12.9795
13964221652  -12.9773
13991855328  -12.9797
14019525436  -12.9780
14047232000  -12.9797
14074975044  -12.9830
14102754592  -12.9850
14131877868  -12.9869
14164016832  -12.9922
14194954107  -12.9886
14223446208  -12.9941
14255689068  -12.9896
14285484108  -12.9917
14314066875  -12.9909
14342678208  -12.9811
14371318107  -12.9870
14401233675  -12.9840
14433677307  -12.9835
14462407872  -12.9850
14492418048  -12.9827
14523711723  -12.9885
14552211488  -12.9897
14580615276  -12.9885
14609056000  -12.9916
14637533684  -12.9951
14666048352  -12.9965
14694600028  -12.9966
14723188736  -12.9943
14751814500  -12.9938
14780477344  -12.9971
14809177292  -12.9870
14837914368  -12.9848
14866688596  -12.9870
14895500000  -12.9863
14924348604  -12.9846
14953927212  -12.9842
14985714987  -12.9847
15016263003  -12.9915
15044292675  -12.9912
15073624368  -12.9901
15104261808  -12.9971
15136208883  -12.9973
15166909827  -13.0005
15193798668  -12.9978
15227122608  -12.9955
15254064747  -12.9990
15282315387  -12.9961
15313164075  -12.9864
15340182192  -12.9925
15367224123  -12.9921
15398158347  -12.9879
15429123675  -12.9903
15460120107  -12.9881
15489854208  -12.9901
15520911552  -12.9925
15550704027  -12.9925
15579227907  -12.9952
15609076272  -13.0001
15640252848  -13.0017
15671460528  -13.0044
15700094892  -13.0010
15731362188  -12.9990
15758746587  -13.0045
15787460547  -13.0025
15817507632  -12.9921
15846275052  -12.9940
15873759243  -12.9957
15906509568  -12.9903
15932734128  -12.9936
15964232112  -12.9925
15994446867  -12.9944
16027321392  -13.0006
16054962075  -12.9996
16081308675  -13.0012
16112953107  -13.0030
16143308208  -13.0046
16175013552  -13.0016
16202781243  -13.0036
16231896747  -13.0019
16262363628  -13.0004
16292012692  -13.0012
16322636768  -12.9952
16353299196  -12.9913
16384000000  -12.9928
16414739204  -12.9925
16445516832  -12.9903
16476332908  -12.9926
16507187456  -12.9930
16538080500  -12.9941
16569012064  -13.0002
16599982172  -13.0008
16630990848  -13.0009
16662038116  -13.0078
16693124000  -13.0073
16724248524  -13.0072
16755063867  -13.0083
16786613588  -13.0033
16815652272  -13.0066
16842615552  -13.0081
16870950243  -12.9971
16899308748  -12.9966
16929043200  -12.9979
16958803788  -12.9990
16987236003  -12.9968
17017047675  -12.9952
17048242368  -12.9992
17078107500  -13.0008
17106639507  -13.0022
17135195328  -13.0026
17165136492  -13.0074
17195769504  -13.0093
17227515532  -13.0059
17259300608  -13.0103
17291124756  -13.0077
17322988000  -13.0066
17354890364  -13.0083
17386831872  -13.0035
17418812548  -13.0002
17449508268  -12.9993
17476974828  -13.0022
17507212992  -12.9985
17534724912  -13.0008
17565012972  -12.9993
17598084300  -13.0015
17627047227  -13.0065
17654653107  -13.0096
17682280587  -13.0095
17711312688  -13.0113
17741752812  -13.0115
17773191936  -13.0125
17805644500  -13.0109
17838136544  -13.0097
17870668092  -13.0111
17903239168  -13.0093
17935849796  -13.0112
17966707632  -13.0025
17993184075  -13.0020
18021075075  -13.0016
18051780123  -13.0010
18081113868  -13.0017
18110471427  -12.9979
18139852800  -12.9997
18169257987  -13.0037
18198161572  -13.0065
18231129248  -13.0064
18264136716  -13.0055
18297184000  -13.0098
18330271124  -13.0077
18363398112  -13.0092
18394079427  -13.0097
18425100483  -13.0081
18453324123  -13.0086
18480156588  -13.0109
18509836203  -13.0048
18536709708  -13.0044
18566434683  -13.0027
18596405236  -13.0004
18629852000  -13.0032
18663338844  -13.0015
18696865792  -12.9990
18730432868  -13.0035
18764040096  -13.0020
18793692603  -13.0039
18819345627  -13.0062
18850723083  -13.0098
18880698672  -13.0128
18910698075  -13.0096
18937860912  -13.0092
18969336972  -13.0117
19000416964  -13.0116
19034346272  -13.0106
19068315948  -13.0129
19102326016  -13.0053
19131421347  -13.0045
19157303763  -13.0041
19186082523  -13.0038
19213442352  -13.0047
19245146508  -13.0003
19275433947  -13.0040
19307236000  -13.0073
19341529484  -13.0080
19375863552  -13.0097
19410238228  -13.0129
19441716012  -13.0123
19472157675  -13.0159
19501171875  -13.0134
19528755372  -13.0142
19556358363  -13.0134
19583980848  -13.0142
19617340396  -13.0147
19652000000  -13.0104
19686700404  -13.0066
19719466875  -13.0053
19745743923  -13.0065
19776422592  -13.0061
19802737548  -13.0061
19831996908  -13.0051
19860815264  -13.0070
19895760972  -13.0081
19930747648  -13.0111
19965775316  -13.0110
20000657403  -13.0122
20027121075  -13.0168
20056545675  -13.0202
20087464752  -13.0172
20113985772  -13.0182
20143474092  -13.0150
20176803500  -13.0162
20212118784  -13.0147
20247475252  -13.0130
20279398572  -13.0085
20304565083  -13.0087
20331228987  -13.0093
20360876067  -13.0072
20389313444  -13.0072
20424876192  -13.0055
20460480268  -13.0066
20496125696  -13.0062
20530276875  -13.0117
20555598528  -13.0137
20580935787  -13.0151
20610764307  -13.0193
20640614427  -13.0198
20674973956  -13.0176
20710868000  -13.0193
20746803564  -13.0181
20781199323  -13.0163
20808174267  -13.0173
20835166707  -13.0191
20862176643  -13.0115
20890961500  -13.0125
20927105024  -13.0092
20963290212  -13.0129
20997488763  -13.0108
21023096832  -13.0114
21053243952  -13.0103
21080394828  -13.0124
21110582988  -13.0134
21144841952  -13.0176
21181277628  -13.0172
21217755136  -13.0169
21248211843  -13.0191
21277003968  -13.0213
21305815587  -13.0173
21333128787  -13.0176
21364083968  -13.0153
21400770996  -13.0188
21437500000  -13.0186
21468434508  -13.0175
21495851712  -13.0094
21521761803  -13.0098
21547939108  -13.0113
21584836256  -13.0111
21621775500  -13.0109
21656134107  -13.0102
21686731587  -13.0116
21717350667  -13.0142
21746458800  -13.0163
21770986032  -13.0178
21807104000  -13.0159
21844296324  -13.0204
21879992403  -13.0201
21909209292  -13.0215
21938445675  -13.0186
21966161283  -13.0174
21993894387  -13.0159
22030892384  -13.0207
22068338652  -13.0187
22100366700  -13.0199
22128184368  -13.0135
22154472675  -13.0138
22180932000  -13.0145
22218548044  -13.0131
22256206592  -13.0126
22287699747  -13.0147
22318740027  -13.0129
22346694747  -13.0168
22373112492  -13.0189
22407266304  -13.0190
22445137732  -13.0195
22480497675  -13.0209
22510112652  -13.0232
22539747123  -13.0272
22567839867  -13.0248
22597050164  -13.0236
22635135072  -13.0251
22673262748  -13.0245
22702302243  -13.0249
22727362563  -13.0255
22754004300  -13.0175
22787902624  -13.0169
22826201612  -13.0191
22860727308  -13.0191
22890591603  -13.0166
22915755603  -13.0168
22942507500  -13.0153
22979826684  -13.0191
23018340352  -13.0204
23056897028  -13.0204
23082816267  -13.0218
23106505932  -13.0235
23134949568  -13.0276
23172825344  -13.0319
23211554292  -13.0298
23247314523  -13.0317
23272673787  -13.0315
23301219483  -13.0303
23328000000  -13.0303
23366901604  -13.0306
23405846432  -13.0294
23433073200  -13.0228
23458533552  -13.0225
23484007728  -13.0236
23522940500  -13.0261
23562058464  -13.0240
23592427200  -13.0237
23622765507  -13.0232
23649926832  -13.0273
23679672516  -13.0300
23718964000  -13.0299
23758298924  -13.0311
23782762107  -13.0328
23813222508  -13.0359
23843702403  -13.0389
23876564576  -13.0385
23916073500  -13.0349
23948123148  -13.0358
23977080000  -13.0355
24002834112  -13.0355
24034861728  -13.0372
24074545036  -13.0361
24107602347  -13.0286
24135040908  -13.0286
24159264363  -13.0314
24193856992  -13.0283
24233715068  -13.0300
24267610800  -13.0296
24298380027  -13.0276
24325926912  -13.0318
24353551904  -13.0340
24393585132  -13.0371
24433021548  -13.0371
24460644627  -13.0370
24488283312  -13.0402
24514310448  -13.0415
24554156764  -13.0401
24594409472  -13.0399
24623449227  -13.0400
24652811403  -13.0392
24678925803  -13.0402
24715431500  -13.0384
24755716800  -13.0413
24781885632  -13.0339
24806431467  -13.0316
24836849888  -13.0351
24877410876  -13.0350
24914577483  -13.0321
24939188928  -13.0311
24967096587  -13.0294
24999358752  -13.0329
25040096428  -13.0351
25080529068  -13.0345
25105222323  -13.0354
25129927728  -13.0380
25162574944  -13.0390
25203489692  -13.0424
25240426875  -13.0433
25270154523  -13.0422
25294940928  -13.0418
25326500000  -13.0413
25367592204  -13.0406
25400832768  -13.0429
25427340288  -13.0442
25452203643  -13.0358
25491135456  -13.0341
25531848027  -13.0336
25556762412  -13.0352
25585013403  -13.0341
25615079172  -13.0344
25656482848  -13.0362
25694841627  -13.0334
25721502075  -13.0369
25749843948  -13.0388
25780961524  -13.0384
25822543712  -13.0420
25855011675  -13.0419
25883426988  -13.0448
25910185068  -13.0476
25947558500  -13.0458
25989319584  -13.0450
26015679387  -13.0439
26044182828  -13.0426
26072976128  -13.0427
26114871636  -13.0431
26151629868  -13.0430
26175163392  -13.0371
26198797244  -13.0365
26240827392  -13.0348
26281195227  -13.0392
26309843712  -13.0376
26331761907  -13.0362
26367187500  -13.0357
26409397504  -13.0335
26446559643  -13.0368
26473607163  -13.0389
26497285083  -13.0389
26536297756  -13.0429
26576852652  -13.0422
26602271667  -13.0439
26631094572  -13.0460
26663603872  -13.0459
26706129548  -13.0460
26738044947  -13.0465
26766941292  -13.0450
26791316500  -13.0447
26833977824  -13.0446
26869053132  -13.0466
26894611467  -13.0407
26920181952  -13.0407
26962233476  -13.0396


==> data/ht_log_r2_p197.dat <==
256  -40.9200
256  -54.1321
432  -44.2266
432  12.03627
675  -8.84844
675  -21.6163
864  -38.3421
1323  -16.7709
1372  -9.15671
1372  3.600047
1372  -7.71062
1728  2.124514
1728  -14.1420
1728  -29.5076
1728  -21.8676
2048  -27.8161
2048  -23.0042
2048  -18.2785
2048  -9.51359
2187  -15.7519
2187  -22.7802
2187  -26.6305
2187  -30.4775
2187  -25.9462
2187  -17.5585
2187  -16.8832
2187  -14.1327
2700  -12.9317
2700  -16.1658
2916  -13.4252
2916  -12.3536
2916  -10.2861
3267  -9.32606
3267  -9.05177
3267  -7.63060
3888  -5.69583
4000  -7.92759
4000  -1.71718
4000  2.009634
4000  2.498806
4000  2.697982
4000  2.082199
4000  8.999324
4000  11.62576
4000  8.087836
4563  8.277784
4563  6.038688
4563  8.321920
4563  9.398956
5292  7.667530
5292  8.857631
5324  6.581271
6075  3.554422
6075  -9.86642
6912  -16.7940
6912  -18.1839
6912  -15.4382
7803  -13.8822
8748  -10.5663
8788  -13.4028
8788  -13.8097
9747  -20.3415
9747  -19.4701
10800  -16.2105
10976  -17.4990
10976  -18.0651
10976  -20.8327
11907  -21.9097
11907  -25.6447
13068  -26.6185
13500  -29.9106
13500  -33.7194
14283  -32.3709
15552  -29.9417
15552  -32.5809
16384  -32.1868
16384  -32.1650
16384  -31.4236
16875  -32.8958
16875  -29.4851
18252  -26.8884
18252  -26.3420
19652  -24.8407
19652  -24.1088
19652  -23.8528
19652  -24.7073
19683  -23.3198
21168  -22.2601
21168  -23.0664
22707  -26.9063
23328  -27.5444
23328  -26.8556
24300  -30.5923
25947  -34.3018
27436  -32.7998
27436  -34.6273
27648  -34.0170
27648  -35.6129
31212  -35.3849
32000  -39.8280
32000  -39.0867
32000  -38.6714
33075  -37.4547
34992  -36.6060
34992  -37.6524
36963  -38.4804
37044  -37.3352
37044  -35.8059
37044  -34.2679
38988  -33.6793
41067  -34.1231
42592  -33.3693
42592  -32.6966
42592  -32.0308
43200  -32.6182
45387  -34.0733
48668  -25.8286
55296  -24.8052
62208  -25.0228
64827  -25.3533
70227  -28.0900
70304  -28.8707
78732  -29.0187
84672  -30.5468
87808  -29.7527
107163  -29.8595
726192  -23.2211
1431644  -20.9314
2239488  -19.8408
3048192  -19.3866
3919347  -20.3886
4831083  -20.0952
5771588  -20.5888
6740636  -19.4770
7626496  -19.1550
8619075  -19.3357
17322988  -18.9999
26784432  -19.1915
36897147  -18.6532
47409408  -18.2470
58344300  -18.2733
69639372  -18.1304
81385668  -17.9298
93574624  -17.7529
105850800  -17.7413
118014516  -17.6600
131036643  -17.5119
143748000  -17.4115
156948867  -17.4155
170034196  -17.3233
183530848  -17.3938
197413632  -17.3899
210937500  -17.4600
224727548  -17.4083
239105884  -17.5437
253478592  -17.5497
267693664  -17.4723
282037248  -17.3869
296709075  -17.4080
311417932  -17.3974
326986016  -17.2316
342187200  -17.3445
357258492  -17.4415
372432492  -17.3289
388035387  -17.3603
403540812  -17.2973
419349987  -17.3028
434812563  -17.3295
450714348  -17.2473
467026587  -17.1725
482215136  -17.1906
498997827  -17.2131
515150500  -17.1671
530604000  -17.2102
547722432  -17.1987
564879852  -17.2145
581549787  -17.2186
597953772  -17.1961
614328300  -17.2107
630924012  -17.1792
647514500  -17.1817
665500000  -17.1540
682309683  -17.1653
698707516  -17.2037
717220332  -17.1910
733001728  -17.2097
751291875  -17.1637
768400132  -17.1890
784988928  -17.2661
803734272  -17.2192
821516000  -17.2439
838338336  -17.1827
855388768  -17.1404
873233163  -17.1307
891445932  -17.1026
909533232  -17.0917
927485667  -17.0585
945294003  -17.0773
963271683  -17.0841
981257504  -17.0105
1000188000  -17.0341
1019360416  -17.0406
1037880000  -17.0134
1055025027  -17.0329
1073344500  -17.0308
1093437796  -17.0807
1111110075  -17.0733
1129201664  -17.0812
1149189552  -17.0603
1166161968  -17.0928
1186836300  -17.0175
1203722883  -17.0404
1224726075  -17.0173
1241512947  -17.0164
1262472588  -16.9794
1280054016  -16.9951
1299667788  -17.0461
1319757484  -17.0325
1337022963  -17.0075
1356855867  -17.0346
1377888404  -17.0529
1395654656  -17.0151
1414102563  -16.9755
1434497067  -16.9614
1454641200  -16.9779
1474407252  -16.9639
1492992000  -16.9684
1511732268  -16.9799
1530924300  -16.9568
1551322800  -16.9117
1571444307  -16.8688
1591280883  -16.8897
1611659052  -16.8817
1631747052  -16.8438
1651959468  -16.8199
1671871347  -16.8273
1691475075  -16.8359
1711193067  -16.8284
1731025323  -16.7901
1750537008  -16.8183
1770158043  -16.8234
1790788500  -16.8193
1811939328  -16.7705
1833235200  -16.7670
1852865712  -16.7562
1872151083  -16.7594
1891988307  -16.7400
1912847072  -16.7186
1934946500  -16.7184
1954423728  -16.7240
1973767500  -16.6896
1994709028  -16.6864
2017405872  -16.6788
2036589075  -16.6652
2055863052  -16.6757
2078873856  -16.6514
2098966203  -16.6386
2118054123  -16.6582
2141549312  -16.6816
2161801008  -16.6754
2181354052  -16.6571
2205472000  -16.6506
2223601875  -16.6501
2246062500  -16.6676
2266935363  -16.6514
2287148000  -16.6292
2309688027  -16.6336
2328731500  -16.6323
2352840075  -16.6145
2371528368  -16.5999
2395374147  -16.5727
2413719675  -16.5786
2438289243  -16.5915
2456500000  -16.5919
2480032512  -16.5852
2500105500  -16.5946
2522652012  -16.5902
2544224000  -16.5765
2565108243  -16.5618
2588858500  -16.5540
2606857452  -16.5760
2631322368  -16.5657
2652219392  -16.5915
2673067500  -16.5654
2697300675  -16.5629
2716605756  -16.5923
2738476107  -16.5954
2762457075  -16.6055
2782025824  -16.5917
2803574700  -16.5981
2827285803  -16.6124
2848487828  -16.6082
2868324723  -16.6254
2892866427  -16.6205
2916000000  -16.6227
2935483232  -16.6310
2956938075  -16.6353
2980720323  -16.6578
3004357716  -16.6406
3024232124  -16.6173
3045752307  -16.6302
3069312588  -16.6295
3093541632  -16.6694
3114752000  -16.6520
3135109792  -16.6289
3158034075  -16.6450
3180851532  -16.6407
3205516032  -16.6601
3227817964  -16.6479
3248664948  -16.6276
3269601500  -16.6344
3291995628  -16.6379
3315889548  -16.6487
3339269307  -16.6388
3362731200  -16.6335
3386275227  -16.6499
3407885568  -16.6535
3429500000  -16.6606
3451205632  -16.6721
3473002656  -16.6623
3496004307  -16.6594
3518776512  -16.6622
3542241132  -16.6631
3565783728  -16.6760
3589404300  -16.6429
3612478203  -16.6271
3635626032  -16.6387
3658847787  -16.6424
3682143468  -16.6508
3706145712  -16.6402
3729591243  -16.6271
3753110700  -16.6307
3776065452  -16.6306
3799090188  -16.6403
3821542443  -16.6289
3844060848  -16.6021
3868584300  -16.5928
3890592432  -16.5904
3913963200  -16.6016
3937403952  -16.6101
3960260667  -16.5920
3982527675  -16.5826
4005514800  -16.5879
4028568075  -16.5900
4051687500  -16.5914
4074209712  -16.6023
4098124800  -16.5836
4121204000  -16.5648
4145734912  -16.5811
4170362976  -16.5764
4195088384  -16.5820
4219425027  -16.5849
4241731212  -16.5761
4263417612  -16.5708
4286520000  -16.5781
4308320448  -16.5714
4332826732  -16.5932
4358189556  -16.5751
4383651164  -16.5643
4408486668  -16.5929
4429902987  -16.5962
4452758028  -16.6050
4474976652  -16.6134
4499456000  -16.6034
4525464352  -16.5833
4551572736  -16.6008
4573536075  -16.5883
4595349132  -16.5896
4617282596  -16.5830
4643742604  -16.5799
4670303508  -16.5726
4693794075  -16.5860
4716605403  -16.5750
4738756608  -16.5744
4764064000  -16.5642
4791081312  -16.5697
4814170443  -16.5574
4836549312  -16.5697
4859071052  -16.5658
4886446036  -16.5749
4910549292  -16.5634
4933150803  -16.5514
4955332896  -16.5436
4983067904  -16.5452
5008618800  -16.5479
5030707500  -16.5505
5052857764  -16.5384
5080955148  -16.5348
5105430027  -16.5329
5126242707  -16.5399
5151653888  -16.5440
5179955427  -16.5609
5200919307  -16.5417
5223427587  -16.5367
5251729500  -16.5319
5276135907  -16.5401
5297293323  -16.5436
5324000000  -16.5594
5350372083  -16.5494
5371677675  -16.5562
5396930500  -16.5597
5423596083  -16.5661
5445813708  -16.5631
5470524000  -16.5709
5498088300  -16.5640
5520457827  -16.5628
5544783500  -16.5464
5573088603  -16.5477
5594055372  -16.5434
5619712000  -16.5467
5647034988  -16.5394
5667357888  -16.5388
5695312500  -16.5159
5719110732  -16.5255
5740996608  -16.5324
5771588000  -16.5471
5792434443  -16.5377
5817678548  -16.5267
5845548492  -16.5205
5865429267  -16.5362
5895040288  -16.5399
5918876172  -16.5427
5941784884  -16.5487
5970959307  -16.5403
5991856443  -16.5464
6020240544  -16.5470
6044258988  -16.5500
6067643796  -16.5521
6096078252  -16.5696
6117193008  -16.5603
6147201056  -16.5594
6169323312  -16.5517
6195267572  -16.5598
6220035468  -16.5615
6243584000  -16.5587
6271778187  -16.5674
6292150988  -16.5518
6324561675  -16.5406
6342757083  -16.5423
6373654528  -16.5420
6395837787  -16.5506
6422892844  -16.5577
6448305132  -16.5396
6472384096  -16.5428
6498473292  -16.5360
6522128932  -16.5494
6550517952  -16.5524
6572128000  -16.5589
6601081392  -16.5635
6622381948  -16.5385
6654382227  -16.5163
6673045707  -16.5320
6705344187  -16.5369
6724931148  -16.5355
6755646348  -16.5453
6775306587  -16.5383
6806136483  -16.5342
6825959500  -16.5310
6858535788  -16.5381
6878345067  -16.5311
6910272108  -16.5361
6930155907  -16.5408
6961335723  -16.5257
6982161147  -16.5114
7013457603  -16.5154
7033666972  -16.5139
7064026875  -16.5077
7086244000  -16.5102
7114777803  -16.5057
7139082388  -16.5012
7164830700  -16.4943
7192182784  -16.4957
7215941808  -16.5042
7245545836  -16.5084
7265462832  -16.5120
7297387200  -16.4954
7317106268  -16.4937
7348077243  -16.4856
7371084704  -16.4895
7398942732  -16.4958
7425327956  -16.4865
7449086700  -16.5000
7479836672  -16.4970
7499400012  -16.4912
7530931827  -16.4819
7552929024  -16.4977
7582425228  -16.4932
7608059676  -16.5028
7633186092  -16.5046
7663457952  -16.4991
7681983628  -16.4906
7712382627  -16.4999
7737739744  -16.5058
7762660272  -16.5075
7793764996  -16.5152
7812500000  -16.5198
7844364675  -16.5028
7868885108  -16.4924
7895070000  -16.4994
7925540864  -16.5052
7945938675  -16.5058
7975610163  -16.5144
8001504000  -16.5113
8026737228  -16.5144
8058424752  -16.5142
8078027643  -16.5180
8107944507  -16.5217
8135604652  -16.5219
8157615948  -16.5305
8189560512  -16.5287
8212902044  -16.5262
8237594403  -16.5053
8269695027  -16.5230
8290687500  -16.5255
8318910843  -16.5242
8349347808  -16.5363
8368962556  -16.5384
8399674188  -16.5277
8427991072  -16.5150
8448319467  -16.5185
8480827683  -16.5195
8507126624  -16.5202
8529707052  -16.5374
8562371328  -16.5287
8586756000  -16.5203
8610520428  -16.5107
8642372787  -16.5153
8666880736  -16.5105
8689777200  -16.5155
8721775683  -16.5236
8747502368  -16.5184
8769397068  -16.5035
8801541675  -16.4962
8828622432  -16.4958
8851335372  -16.5086
8882650188  -16.5026
8910242464  -16.5169
8930725772  -16.5149
8962162947  -16.4982
8992364000  -16.4884
9012972924  -16.4935
9041041827  -16.5002
9072690147  -16.4996
9095723500  -16.4976
9121258800  -16.5020
9153047088  -16.4943
9178979036  -16.4912
9199872000  -16.4890
9231761187  -16.4895
9261740907  -16.4951
9283760896  -16.5003
9310812300  -16.5044
9341924427  -16.4985
9368158208  -16.4963
9391207500  -16.4858
9422453547  -16.4963
9452741067  -16.5037
9474372148  -16.5074
9501302187  -16.5191
9531716067  -16.5134
9559919012  -16.5175
9581385888  -16.5187
9611019603  -16.5163
9642628908  -16.5268
9667574752  -16.5300
9689628672  -16.5282
9722391552  -16.5458
9753156972  -16.5267
9776035692  -16.5314
9799396227  -16.5222
9831313548  -16.5267
9861218667  -16.5255
9885304832  -16.5244
9909782028  -16.5290
9940842288  -16.5242
9970913403  -16.5206
9995385172  -16.5069
10017665388  -16.5125
10049935923  -16.5225
10080171468  -16.5200
10106279712  -16.5254
10128556588  -16.5271
10157530032  -16.5193
10188975852  -16.5204
10217991452  -16.5227
10240432128  -16.5272
10268856108  -16.5248
10298364300  -16.5279
10330027200  -16.5346
10353128468  -16.5312
10376554032  -16.5339
10407276603  -16.5267
10439106363  -16.5355
10466648608  -16.5355
10489451756  -16.5240
10516761792  -16.5276
10547691075  -16.5405
10578665772  -16.5289
10603964416  -16.5320
10626966500  -16.5241
10654692075  -16.5296
10685823372  -16.5363
10718075952  -16.5330
10742476000  -16.5419
10765677884  -16.5402
10795680432  -16.5297
10827016875  -16.5220
10857315843  -16.5254
10882188544  -16.5323
10905591092  -16.5322
10934335152  -16.5368
10964783808  -16.5371
10995274800  -16.5308
11023107232  -16.5296
11046711308  -16.5189
11072781027  -16.5287
11103421707  -16.5334
11134104723  -16.5369
11165237248  -16.5495
11189043716  -16.5554
11212884000  -16.5435
11241828675  -16.5420
11272702203  -16.5360
11303618067  -16.5459
11332593500  -16.5479
11356637184  -16.5463
11380714852  -16.5526
11411046828  -16.5489
11441040075  -16.5424
11473298892  -16.5259
11501613792  -16.5240
11525895868  -16.5308
11550212096  -16.5234
11579292387  -16.5269
11609505792  -16.5360
11640879792  -16.5308
11672296128  -16.5284
11696828000  -16.5252
11721383964  -16.5298
11746516428  -16.5349
11776947075  -16.5329
11807417088  -16.5361
11837926467  -16.5317
11869441812  -16.5222
11894238688  -16.5201
11919070076  -16.5173
11943936000  -16.5217
11973999987  -16.5311
12004723692  -16.5318
12035486763  -16.5372
12067430787  -16.5396
12093858144  -16.5258
12118966492  -16.5279
12144109568  -16.5129
12171541248  -16.5094
12201369228  -16.5178
12231233712  -16.5123
12263436288  -16.5149
12294528867  -16.5185
12321085500  -16.5064
12346507264  -16.5072
12371963972  -16.4950
12399612300  -16.5016
12430876923  -16.5026
12462180912  -16.5056
12492362700  -16.5034
12522580992  -16.5119
12551141376  -16.5029
12576878500  -16.5020
12602650784  -16.4897
12628458252  -16.4950
12656676627  -16.5052
12687092883  -16.5034
12717545643  -16.5093
12748034907  -16.5097
12779735472  -16.5041
12810097696  -16.5049
12836187500  -16.4956
12862312704  -16.5023
12888473332  -16.5059
12914669408  -16.5007
12943557675  -16.5012
12971949147  -16.5027
13002741675  -16.5045
13033570707  -16.4999
13064436243  -16.4954
13096527552  -16.5004
13125517024  -16.5114
13152033212  -16.5100
13178585088  -16.5159
13205172676  -16.5185
13231796000  -16.5177
13259967867  -16.5160
13291100163  -16.5110
13321069488  -16.5123
13349871792  -16.5197
13379907267  -16.5207
13409976492  -16.5212
13440079467  -16.5261
13472628588  -16.5255
13500000000  -16.5225
13527018004  -16.5187
13554072032  -16.5182
13581162108  -16.5226
13608288256  -16.5288
13635964683  -16.5280
13666320108  -16.5307
13695493068  -16.5363
13727132208  -16.5296
13757588883  -16.5285
13786859043  -16.5219
13817381868  -16.5252
13849161408  -16.5289
13879753083  -16.5326
13909063500  -16.5369
13936624384  -16.5419
13964221652  -16.5319
13991855328  -16.5372
14019525436  -16.5264
14047232000  -16.5326
14074975044  -16.5416
14102754592  -16.5413
14131877868  -16.5388
14162780043  -16.5391
14191239852  -16.5351
14222206827  -16.5302
14251966875  -16.5246
14284242027  -16.5276
14312823552  -16.5348
14341433643  -16.5342
14372563968  -16.5364
14402480832  -16.5439
14433677307  -16.5455
14463657675  -16.5338
14492418048  -16.5344
14523711723  -16.5304
14552211488  -16.5309
14580615276  -16.5318
14609056000  -16.5366
14637533684  -16.5376
14666048352  -16.5434
14694600028  -16.5404
14723188736  -16.5430
14751814500  -16.5330
14780477344  -16.5339
14809177292  -16.5389
14837914368  -16.5404
14866688596  -16.5385
14895500000  -16.5495
14924348604  -16.5519
14953927212  -16.5465
14983170723  -16.5470
15013716147  -16.5442
15043018032  -16.5480
15073624368  -16.5522
15102984627  -16.5580
15132373452  -16.5586
15161790843  -16.5609
15191236800  -16.5548
15221993472  -16.5535
15250214412  -16.5468
15281030700  -16.5509
15311878092  -16.5546
15340182192  -16.5566
15369800787  -16.5567
15398158347  -16.5633
15430414572  -16.5679
15460120107  -16.5591
15488560827  -16.5602
15518322252  -16.5515
15548112243  -16.5522
15579227907  -16.5575
15606479628  -16.5565
15636354075  -16.5558
15667557867  -16.5487
15697490688  -16.5424
15726148812  -16.5367
15756137523  -16.5290
15786154800  -16.5256
15816200643  -16.5232
15844966875  -16.5231
15875068608  -16.5272
15905198907  -16.5334
15934045923  -16.5375
15962919075  -16.5289
15991818363  -16.5311
16023374667  -16.5217
16053645312  -16.5221
16081308675  -16.5344
16111633968  -16.5353
16140667500  -16.5357
16171048683  -16.5423
16200370336  -16.5460
16230879500  -16.5393
16261426944  -16.5380
16292012692  -16.5304
16322636768  -16.5336
16353299196  -16.5387
16384000000  -16.5366
16414739204  -16.5385
16445516832  -16.5409
16476332908  -16.5343
16507187456  -16.5302
16538080500  -16.5246
16569012064  -16.5257
16599982172  -16.5278
16630990848  -16.5321
16662038116  -16.5330
16693124000  -16.5368
16721450892  -16.5402
16752373587  -16.5326
16783324848  -16.5304
16811609643  -16.5182
16839918252  -16.5186
16868250675  -16.5236
16899308748  -16.5222
16929043200  -16.5237
16957450467  -16.5333
16987236003  -16.5378
17017047675  -16.5315
17045528652  -16.5291
17075391408  -16.5219
17103921147  -16.5255
17135195328  -16.5300
17164062500  -16.5318
17195769504  -16.5324
17227515532  -16.5418
17259300608  -16.5425
17291124756  -16.5306
17322988000  -16.5298
17354890364  -16.5232
17386831872  -16.5285
17418812548  -16.5274
17448135507  -16.5272
17476974828  -16.5254
17505837963  -16.5262
17536101075  -16.5262
17563635675  -16.5155
17595327168  -16.5168
17622908208  -16.5132
17651891547  -16.5131
17679516867  -16.5164
17708546700  -16.5171
17740778828  -16.5198
17773191936  -16.5214
17805644500  -16.5255
17838136544  -16.5179
17870668092  -16.5152
17903239168  -16.5132
17935849796  -16.5143
17965314675  -16.5160
17991790092  -16.5203
18021075075  -16.5218
18051780123  -16.5264
18081113868  -16.5312
18110471427  -16.5225
18138453147  -16.5223
18166456467  -16.5095
18198161572  -16.5132
18231129248  -16.5176
18264136716  -16.5194
18297184000  -16.5196
18330271124  -16.5217
18363084507  -16.5182
18391260627  -16.5138
18420868800  -16.5169
18450500787  -16.5134
18478743867  -16.5103
18508422348  -16.5122
18536709708  -16.5154
18567850752  -16.5143
18596405236  -16.5189
18629852000  -16.5241
18663338844  -16.5119
18696865792  -16.5097
18730432868  -16.5101
18762362667  -16.5117
18790843347  -16.5113
18819345627  -16.5102
18849296268  -16.5080
18877842828  -16.5133
18906410988  -16.5159
18935000748  -16.5066
18966528000  -16.5080
19000416964  -16.5020
19034346272  -16.5024
19068315948  -16.5122
19101247308  -16.5098
19129983948  -16.5076
19158742188  -16.5137
19186082523  -16.5135
19214882883  -16.5107
19245146508  -16.5104
19273991148  -16.5069
19307236000  -16.5062
19341529484  -16.5098
19375863552  -16.5118
19410238228  -16.5084
19440267003  -16.5164
19469257443  -16.5161
19496818368  -16.5120
19525850928  -16.5103
19553451867  -16.5090
19582721568  -16.5059
19617340396  -16.5051
19652000000  -16.5066
19686700404  -16.5078
19720926252  -16.5079
19748664675  -16.5134
19776422592  -16.5130
19805662512  -16.5052
19833460443  -16.5100
19860815264  -16.5028
19895760972  -16.5077
19930747648  -16.5127
19965775316  -16.5127
20000657403  -16.5107
20027121075  -16.5153
20055073932  -16.5185
20083046283  -16.5067
20111038128  -16.5064
20141529376  -16.5017
20176803500  -16.5047
20212118784  -16.5104
20247475252  -16.5119
20277918675  -16.5099
20304565083  -16.5140
20332710828  -16.5127
20360876067  -16.5112
20389313444  -16.5148
20424876192  -16.5125
20460480268  -16.5146
20496125696  -16.5206
20527298883  -16.5163
20554108587  -16.5229
20580935787  -16.5255
20607780483  -16.5258
20639121408  -16.5310
20674973956  -16.5230
20710868000  -16.5211
20746803564  -16.5174
20776705200  -16.5196
20805176187  -16.5277
20832166683  -16.5272
20859174675  -16.5251
20890961500  -16.5288
20927105024  -16.5362
20963290212  -16.5273
20997488763  -16.5305
21024603675  -16.5224
21051736083  -16.5254
21078885987  -16.5292
21108448084  -16.5339
21144841952  -16.5359
21181277628  -16.5345
21217755136  -16.5374
21246697008  -16.5371
21273972300  -16.5372
21301265088  -16.5354
21328575372  -16.5256
21364083968  -16.5262
21400770996  -16.5288
21437500000  -16.5275
21465389232  -16.5264
21492804492  -16.5311
21520237248  -16.5279
21549213027  -16.5230
21584836256  -16.5206
21621775500  -16.5161
21657663468  -16.5191
21685201200  -16.5233
21714287787  -16.5213
21741861483  -16.5219
21769953916  -16.5207
21807104000  -16.5261
21844296324  -16.5255
21878455212  -16.5256
21906132912  -16.5188
21932289027  -16.5122
21963080907  -16.5163
21993488500  -16.5207
22030892384  -16.5227
22068338652  -16.5237
22097276928  -16.5298
22125092652  -16.5305
22152925872  -16.5288
22180932000  -16.5264
22218548044  -16.5237
22256206592  -16.5191
22289251248  -16.5239
22317187500  -16.5164
22343587803  -16.5159
22370003712  -16.5146
22407266304  -16.5196
22445137732  -16.5242
22480497675  -16.5167
22506994368  -16.5136
22535066700  -16.5055
22561595523  -16.5067
22597050164  -16.5067
22635135072  -16.5090
22669431552  -16.5084
22697604972  -16.5103
22725795888  -16.5137
22752436707  -16.5183
22787902624  -16.5123
22826201612  -16.5132
22862298627  -16.5079
22889019312  -16.5105
22917328812  -16.5146
22942507500  -16.5147
22979826684  -16.5138
23018340352  -16.5195
23054404707  -16.5237
23081237388  -16.5168
23106505932  -16.5178
23134139500  -16.5175
23172825344  -16.5176
23211554292  -16.5216
23242561200  -16.5227
23267917872  -16.5221
23296460652  -16.5225
23328000000  -16.5280
23366901604  -16.5322
23404446828  -16.5242
23429891628  -16.5258
23458533552  -16.5212
23485600323  -16.5187
23522940500  -16.5219
23562058464  -16.5221
23592427200  -16.5291
23621168268  -16.5301
23648328675  -16.5332
23679672516  -16.5392
23718964000  -16.5338
23755524588  -16.5324
23781159468  -16.5238
23810015232  -16.5246
23838888492  -16.5250
23876564576  -16.5226
23916073500  -16.5196
23943298707  -16.5206
23970643632  -16.5228
23998004163  -16.5267
24034861728  -16.5201
24074545036  -16.5224
24105988800  -16.5152
24133426443  -16.5202
24160879692  -16.5177
24193856992  -16.5177
24233715068  -16.5192
24269229747  -16.5212
24296760108  -16.5224
24322685292  -16.5266
24353551904  -16.5225
24393585132  -16.5240
24429772800  -16.5192
24457394043  -16.5185
24485030892  -16.5199
24513948000  -16.5189
24554156764  -16.5206
24592474800  -16.5239
24618557232  -16.5290
24646284963  -16.5312
24675046816  -16.5254
24715431500  -16.5244
24750811683  -16.5154
24778613772  -16.5163
24804794700  -16.5189
24836849888  -16.5231
24877410876  -16.5254
24911296875  -16.5290
24937547787  -16.5297
24965454528  -16.5304
24999358752  -16.5243
25040096428  -16.5272
25075591875  -16.5220
25101929187  -16.5248
25126632972  -16.5279
25162574944  -16.5291
25203489692  -16.5296
25235473968  -16.5330
25263546867  -16.5366
25289982675  -16.5371
25326500000  -16.5312
25367592204  -16.5356
25395864147  -16.5285
25424026092  -16.5307
25449909908  -16.5323
25491135456  -16.5350
25531848027  -16.5330
25556762412  -16.5366
25585013403  -16.5385
25615079172  -16.5430
25656482848  -16.5390
25693175808  -16.5406
25718168763  -16.5321
25744841307  -16.5386
25780961524  -16.5402
25822543712  -16.5423
25853340672  -16.5410
25880083200  -16.5455
25906839552  -16.5474
25947558500  -16.5487
25985516283  -16.5465
26010650988  -16.5473
26037474732  -16.5437
26072976128  -16.5461
26114871636  -16.5509
26148268800  -16.5531
26170119603  -16.5532
26198797244  -16.5533
26240827392  -16.5591
26281195227  -16.5596
26308158075  -16.5556
26331761907  -16.5527
26367187500  -16.5477
26409397504  -16.5495
26443179675  -16.5526
26468534700  -16.5546
26493952608  -16.5529
26536297756  -16.5549
26575158483  -16.5576
26598881763  -16.5590
26624311308  -16.5526
26663603872  -16.5517
26705767500  -16.5480
26732947212  -16.5495
26760140748  -16.5518
26791316500  -16.5541
26833977824  -16.5563
26865646272  -16.5559
26891202987  -16.5588
26919436288  -16.5625
26962233476  -16.5566


==> data/ht_log_r2_p223.dat <==
256  -136.400
256  -34.5280
432  -20.3058
432  13.53827
675  62.56752
675  12.26020
864  -10.6260
1323  24.25907
1372  1.435757
1372  -9.63805
1372  -7.97733
1728  -8.07860
1728  -4.52934
1728  -15.1229
1728  -22.0566
2048  -12.1437
2048  -13.0172
2048  -14.5924
2048  -13.8244
2187  -2.83832
2187  -2.27103
2187  -1.72364
2187  -2.10369
2187  -6.09281
2187  -9.52401
2187  -12.4404
2187  -13.7506
2700  -12.7954
2700  -6.46612
2916  -9.82834
2916  -11.7461
2916  -9.97780
3267  -14.5382
3267  -12.7168
3267  -15.5504
3888  -20.8612
4000  -19.7672
4000  -19.2470
4000  -21.5197
4000  -16.9823
4000  -15.1556
4000  -18.4925
4000  -15.8899
4000  -19.9149
4563  -22.6505
4563  -22.1581
4563  -21.2393
4563  -17.8268
5292  -15.8881
5292  -19.6721
5292  -15.2650
5324  -9.46899
6075  -14.5073
6075  -20.2779
6912  -30.4922
6912  -29.4969
6912  -28.4204
7803  -34.1607
8748  -41.2095
8788  -39.8479
8788  -36.7617
9747  -36.3118
9747  -33.6465
10800  -35.6780
10976  -35.2140
10976  -36.2834
10976  -35.7444
11907  -37.0847
11907  -37.2768
13068  -35.1101
13500  -34.4480
13500  -40.2841
14283  -38.7422
15552  -39.8789
15552  -39.1475
16384  -40.6965
16384  -43.2538
16384  -46.0142
16875  -44.9037
16875  -43.4593
18252  -42.9750
18252  -45.4664
19652  -44.7534
19652  -43.8841
19652  -45.3392
19683  -42.7924
19683  -43.7019
21168  -42.8539
21168  -43.0907
22707  -43.5335
22707  -41.4417
23328  -41.1810
24300  -37.3219
25947  -35.5733
27436  -36.1353
27436  -34.9820
27648  -32.3508
29403  -34.2324
31212  -34.2781
32000  -34.1842
32000  -32.4328
32000  -34.1932
33075  -33.2553
34992  -34.0753
34992  -33.1457
36963  -33.9471
37044  -34.0500
37044  -33.1992
37044  -34.6925
38988  -35.1164
41067  -33.3565
42592  -32.6779
42592  -31.1704
42592  -31.0073
43200  -30.9727
45387  -30.9671
48668  -29.5450
55296  -28.6115
62208  -28.0986
64827  -26.0919
70227  -25.1265
70304  -25.3477
78732  -24.8288
84672  -24.9545
87808  -25.1672
107163  -24.5193
726192  -25.3855
1431644  -22.1878
2239488  -22.3062
3048192  -21.4662
3919347  -19.6388
4831083  -19.2833
5771588  -19.2746
6723027  -18.9683
7626496  -18.6536
8619075  -18.6858
17322988  -18.5858
26784432  -18.4929
36897147  -18.2639
47409408  -18.1911
58344300  -18.1258
69552675  -17.8968
81385668  -17.6868
93574624  -17.6703
105743907  -17.7181
118014516  -17.7394
130917708  -17.6762
143748000  -17.5883
156818700  -17.6001
170034196  -17.5177
183530848  -17.5115
197413632  -17.4185
210937500  -17.3803
224727548  -17.3160
239105884  -17.4053
253313163  -17.3318
267693664  -17.3702
282037248  -17.3827
296709075  -17.3188
311417932  -17.1618
326986016  -17.1016
342187200  -17.1144
357258492  -17.1227
372432492  -17.0757
388035387  -17.1082
403749603  -17.0914
419349987  -17.1542
434812563  -17.1657
450714348  -17.1595
467026587  -17.1104
482215136  -17.0486
499230000  -17.0304
515150500  -17.0252
530604000  -17.0169
547722432  -16.9896
564632883  -16.9894
581299200  -17.0520
597699675  -17.0684
614328300  -17.0351
630924012  -17.0096
647514500  -17.0145
665500000  -17.0326
682309683  -17.0139
698707516  -16.9936
716942043  -17.0348
733001728  -17.1053
751291875  -17.1278
768400132  -17.0404
784988928  -17.0237
803439675  -17.0239
821516000  -17.0370
838338336  -17.0681
855388768  -17.0535
873233163  -17.0719
891445932  -17.0669
909533232  -17.0555
927485667  -17.0501
945294003  -17.0409
963271683  -16.9748
981257504  -16.9641
1000188000  -16.9918
1019360416  -16.9934
1038214827  -17.0002
1055025027  -16.9726
1073344500  -16.9747
1093437796  -16.9771
1111110075  -16.9304
1129201664  -16.9078
1149541875  -16.8929
1166161968  -16.8875
1186963852  -16.9046
1203722883  -16.9195
1224726075  -16.9165
1241879148  -16.9278
1262472588  -16.9616
1280054016  -16.9501
1299667788  -16.9627
1319757484  -16.9539
1337022963  -16.9410
1356855867  -16.9145
1377888404  -16.9035
1395654656  -16.8828
1414102563  -16.8897
1434497067  -16.9117
1454641200  -16.9160
1474407252  -16.9132
1492992000  -16.9011
1511732268  -16.8896
1530628704  -16.9070
1551322800  -16.8906
1571444307  -16.8978
1591280883  -16.8770
1611241875  -16.8728
1631747052  -16.8792
1651959468  -16.8602
1671446448  -16.8540
1691475075  -16.8515
1711193067  -16.8662
1731025323  -16.8772
1750537008  -16.8705
1770158043  -16.8651
1790788500  -16.8626
1811939328  -16.8602
1833235200  -16.8488
1852865712  -16.8589
1872151083  -16.8607
1891988307  -16.8510
1912847072  -16.8488
1934946500  -16.8499
1954423728  -16.8436
1973767500  -16.8332
1994709028  -16.8338
2017405872  -16.8291
2036589075  -16.8320
2055863052  -16.8380
2078873856  -16.8390
2098966203  -16.8487
2117900516  -16.8505
2141549312  -16.8447
2161801008  -16.8516
2181354052  -16.8625
2205018963  -16.8522
2223601875  -16.8222
2246062500  -16.8301
2266935363  -16.8294
2287148000  -16.8167
2309688027  -16.8347
2328731500  -16.8332
2352840075  -16.8180
2371528368  -16.8167
2395374147  -16.8214
2413719675  -16.8150
2438289243  -16.8250
2456500000  -16.8221
2480032512  -16.8142
2500105500  -16.7840
2522652012  -16.7839
2544224000  -16.7760
2564581932  -16.7685
2588858500  -16.7622
2606857452  -16.7427
2630789307  -16.7475
2652219392  -16.7575
2672530227  -16.7631
2697300675  -16.7631
2716605756  -16.7708
2737932300  -16.7845
2762457075  -16.8009
2782025824  -16.7965
2803024467  -16.8079
2827285803  -16.7902
2848487828  -16.7885
2868324723  -16.7860
2892866427  -16.8021
2916000000  -16.7921
2935483232  -16.7967
2956938075  -16.7834
2980720323  -16.7784
3004357716  -16.7874
3024232124  -16.7810
3045178800  -16.7700
3068736867  -16.7589
3093541632  -16.7671
3114752000  -16.7521
3135109792  -16.7363
3157450092  -16.7298
3180265443  -16.7170
3204927675  -16.7152
3227817964  -16.7066
3248664948  -16.7078
3269601500  -16.7075
3291399387  -16.6956
3315889548  -16.6838
3339269307  -16.6852
3362731200  -16.6781
3386275227  -16.6797
3407885568  -16.6858
3429500000  -16.6872
3451205632  -16.6761
3473002656  -16.6815
3495389868  -16.6837
3518776512  -16.6932
3542241132  -16.6959
3565783728  -16.6737
3589404300  -16.6806
3612478203  -16.6827
3635626032  -16.6592
3658219200  -16.6497
3682143468  -16.6421
3705513075  -16.6281
3728956608  -16.6252
3752474067  -16.6306
3776065452  -16.6217
3799090188  -16.6305
3821542443  -16.6340
3844060848  -16.6369
3867937947  -16.6458
3890592432  -16.6406
3913963200  -16.6363
3936751875  -16.6326
3959606700  -16.6334
3982527675  -16.6324
4005514800  -16.6312
4028568075  -16.6219
4051026027  -16.6206
4073546403  -16.6177
4097459547  -16.6199
4121204000  -16.6166
4145734912  -16.6094
4170362976  -16.6202
4195088384  -16.6166
4219425027  -16.6199
4241731212  -16.6215
4263417612  -16.6269
4286520000  -16.6276
4308320448  -16.6268
4332826732  -16.6321
4358189556  -16.6381
4383651164  -16.6226
4408486668  -16.6379
4429902987  -16.6372
4452758028  -16.6272
4474976652  -16.6161
4499456000  -16.6089
4525464352  -16.6079
4551572736  -16.6161
4573536075  -16.6160
4595349132  -16.6070
4617920268  -16.6070
4643742604  -16.6075
4670303508  -16.6007
4694506092  -16.5986
4716605403  -16.6063
4738756608  -16.6109
4764064000  -16.6141
4791081312  -16.6303
4814170443  -16.6250
4836549312  -16.6264
4859071052  -16.6361
4886446036  -16.6535
4910549292  -16.6513
4933150803  -16.6587
4955332896  -16.6677
4983067904  -16.6799
5008618800  -16.6714
5030707500  -16.6741
5052857764  -16.6817
5080955148  -16.6816
5105430027  -16.6849
5126242707  -16.6818
5151653888  -16.6667
5179955427  -16.6659
5200919307  -16.6686
5223427587  -16.6713
5251729500  -16.6666
5275381068  -16.6621
5297293323  -16.6615
5324000000  -16.6626
5350372083  -16.6620
5370916032  -16.6618
5396930500  -16.6622
5423596083  -16.6665
5445046827  -16.6669
5470524000  -16.6653
5498088300  -16.6650
5519685708  -16.6515
5544783500  -16.6502
5572312812  -16.6646
5593278123  -16.6680
5619712000  -16.6729
5646254067  -16.6716
5666575563  -16.6609
5695312500  -16.6615
5719110732  -16.6780
5740996608  -16.6733
5771588000  -16.6633
5791643532  -16.6594
5817678548  -16.6605
5845548492  -16.6612
5865429267  -16.6637
5895040288  -16.6662
5918076675  -16.6603
5941784884  -16.6666
5970959307  -16.6718
5991856443  -16.6707
6020240544  -16.6700
6044258988  -16.6733
6067643796  -16.6812
6096078252  -16.6759
6117193008  -16.6728
6147201056  -16.6674
6168507075  -16.6601
6195267572  -16.6520
6220035468  -16.6458
6243584000  -16.6494
6271778187  -16.6505
6292150988  -16.6452
6324561675  -16.6425
6342757083  -16.6502
6373654528  -16.6448
6395837787  -16.6356
6422892844  -16.6382
6448305132  -16.6423
6472384096  -16.6422
6498473292  -16.6405
6522128932  -16.6370
6550517952  -16.6368
6572128000  -16.6463
6601081392  -16.6408
6622381948  -16.6394
6654382227  -16.6373
6673045707  -16.6314
6705344187  -16.6252
6724931148  -16.6201
6755646348  -16.6052
6775306587  -16.6109
6806136483  -16.6128
6825959500  -16.6103
6858535788  -16.6132
6878345067  -16.6136
6910272108  -16.6157
6930155907  -16.6231
6961335723  -16.6191
6982161147  -16.6272
7013457603  -16.6367
7033666972  -16.6370
7064026875  -16.6463
7086244000  -16.6570
7114777803  -16.6596
7139082388  -16.6580
7164830700  -16.6502
7192182784  -16.6482
7215941808  -16.6512
7245545836  -16.6531
7266348675  -16.6520
7297387200  -16.6509
7317106268  -16.6443
7348968108  -16.6472
7371084704  -16.6504
7398942732  -16.6518
7425327956  -16.6553
7449086700  -16.6544
7479836672  -16.6612
7500300003  -16.6629
7531833708  -16.6563
7552929024  -16.6429
7583330187  -16.6452
7608059676  -16.6412
7633186092  -16.6466
7663457952  -16.6361
7682294448  -16.6424
7713295308  -16.6391
7737739744  -16.6278
7762660272  -16.6227
7793764996  -16.6245
7813101267  -16.6237
7845285132  -16.6251
7868885108  -16.6209
7895993427  -16.6146
7925540864  -16.6206
7945938675  -16.6226
7976538288  -16.6272
8001504000  -16.6323
8026737228  -16.6277
8058424752  -16.6318
8078027643  -16.6362
8107944507  -16.6393
8135604652  -16.6319
8157615948  -16.6312
8189560512  -16.6420
8212902044  -16.6421
8238537648  -16.6416
8269695027  -16.6335
8290687500  -16.6366
8318910843  -16.6380
8349347808  -16.6325
8368962556  -16.6412
8399674188  -16.6361
8427991072  -16.6359
8448319467  -16.6295
8480827683  -16.6257
8507126624  -16.6179
8529707052  -16.6183
8562371328  -16.6201
8586756000  -16.6198
8610520428  -16.6236
8642372787  -16.6198
8666880736  -16.6219
8689777200  -16.6230
8721775683  -16.6260
8747502368  -16.6225
8769397068  -16.6280
8801541675  -16.6306
8828622432  -16.6279
8851335372  -16.6290
8882650188  -16.6262
8910242464  -16.6264
8930725772  -16.6212
8962162947  -16.6244
8992364000  -16.6240
9012972924  -16.6206
9041041827  -16.6173
9072690147  -16.6183
9095723500  -16.6239
9121258800  -16.6240
9153047088  -16.6225
9178979036  -16.6218
9199872000  -16.6251
9230762700  -16.6207
9261740907  -16.6155
9283760896  -16.6200
9310812300  -16.6193
9341924427  -16.6271
9368158208  -16.6283
9391207500  -16.6302
9422453547  -16.6241
9452741067  -16.6270
9474372148  -16.6256
9501302187  -16.6266
9530701488  -16.6255
9559919012  -16.6226
9581385888  -16.6350
9611019603  -16.6448
9642628908  -16.6434
9667574752  -16.6459
9689628672  -16.6470
9722391552  -16.6466
9753156972  -16.6460
9776035692  -16.6447
9799396227  -16.6476
9831313548  -16.6452
9861218667  -16.6416
9885304832  -16.6408
9909782028  -16.6358
9940842288  -16.6371
9970913403  -16.6413
9995385172  -16.6408
10018705563  -16.6407
10049935923  -16.6409
10080171468  -16.6444
10106279712  -16.6461
10128556588  -16.6488
10157530032  -16.6440
10190024883  -16.6425
10217991452  -16.6393
10240432128  -16.6421
10268856108  -16.6358
10298364300  -16.6374
10330027200  -16.6358
10353128468  -16.6365
10376554032  -16.6376
10407276603  -16.6318
10440168192  -16.6304
10466648608  -16.6274
10489451756  -16.6287
10516761792  -16.6309
10548758412  -16.6310
10578665772  -16.6262
10603964416  -16.6250
10626966500  -16.6204
10655764812  -16.6249
10686897675  -16.6252
10719151875  -16.6220
10742476000  -16.6266
10765677884  -16.6316
10795680432  -16.6308
10827016875  -16.6314
10858398732  -16.6245
10882188544  -16.6214
10905591092  -16.6206
10934335152  -16.6218
10964783808  -16.6216
10995274800  -16.6168
11023107232  -16.6215
11046711308  -16.6203
11072781027  -16.6174
11103421707  -16.6170
11134104723  -16.6136
11165237248  -16.6200
11189043716  -16.6206
11212884000  -16.6199
11241828675  -16.6162
11273805612  -16.6168
11303618067  -16.6147
11332593500  -16.6066
11356637184  -16.6020
11381092947  -16.6017
11411046828  -16.5981
11442151692  -16.5997
11473298892  -16.6017
11501613792  -16.6014
11525895868  -16.6003
11550212096  -16.6015
11580410700  -16.5974
11609505792  -16.5972
11640879792  -16.5948
11672306356  -16.5969
11696828000  -16.5972
11721383964  -16.5903
11747642787  -16.5916
11778074892  -16.5948
11808546363  -16.5912
11839057200  -16.5874
11869441812  -16.5883
11894238688  -16.5860
11919070076  -16.5911
11944451403  -16.5936
11975137200  -16.5981
12005862363  -16.6015
12037767075  -16.6022
12068784500  -16.6040
12093858144  -16.6050
12118966492  -16.5976
12144109568  -16.6023
12172687803  -16.6011
12202517187  -16.6009
12232383075  -16.6003
12264587163  -16.6041
12294528867  -16.6053
12321085500  -16.6043
12346507264  -16.5998
12371963972  -16.5987
12400769547  -16.5994
12430876923  -16.6005
12462180912  -16.5960
12493524267  -16.5960
12522580992  -16.5958
12551141376  -16.5937
12576878500  -16.5936
12602650784  -16.5886
12628458252  -16.5810
12656676627  -16.5803
12687092883  -16.5804
12717545643  -16.5850
12748034907  -16.5853
12779735472  -16.5811
12810097696  -16.5786
12836187500  -16.5771
12862312704  -16.5725
12888473332  -16.5679
12914669408  -16.5658
12943557675  -16.5679
12973132800  -16.5659
13002741675  -16.5661
13034757168  -16.5650
13065624108  -16.5675
13096527552  -16.5680
13125517024  -16.5733
13152033212  -16.5718
13178585088  -16.5689
13205172676  -16.5669
13231796000  -16.5625
13259967867  -16.5623
13291100163  -16.5605
13321069488  -16.5652
13351072563  -16.5635
13379907267  -16.5671
13409976492  -16.5650
13441284288  -16.5607
13472628588  -16.5605
13500000000  -16.5586
13527018004  -16.5644
13554072032  -16.5645
13581162108  -16.5673
13608288256  -16.5686
13635964683  -16.5688
13665105243  -16.5650
13694276907  -16.5591
13725914643  -16.5578
13756369968  -16.5600
13785638832  -16.5648
13816160307  -16.5689
13847938443  -16.5682
13878528768  -16.5691
13907927232  -16.5681
13936624384  -16.5657
13964221652  -16.5677
13991855328  -16.5684
14019525436  -16.5717
14047232000  -16.5708
14074975044  -16.5688
14102754592  -16.5648
14131877868  -16.5631
14162780043  -16.5665
14191239852  -16.5671
14222206827  -16.5684
14253207552  -16.5627
14284242027  -16.5583
14312823552  -16.5605
14341433643  -16.5637
14371318107  -16.5647
14402480832  -16.5597
14433677307  -16.5624
14463657675  -16.5622
14492418048  -16.5610
14523711723  -16.5595
14552211488  -16.5575
14580615276  -16.5601
14609056000  -16.5618
14637533684  -16.5641
14666048352  -16.5666
14694600028  -16.5644
14723188736  -16.5617
14751814500  -16.5658
14780477344  -16.5656
14809177292  -16.5621
14837914368  -16.5575
14866688596  -16.5564
14895500000  -16.5555
14924348604  -16.5571
14953927212  -16.5587
14984442828  -16.5611
15013716147  -16.5594
15043018032  -16.5597
15073624368  -16.5638
15104261808  -16.5651
15133651875  -16.5646
15163070508  -16.5634
15192517707  -16.5693
15223275675  -16.5826
15251497803  -16.5807
15281030700  -16.5809
15311878092  -16.5812
15340182192  -16.5786
15369800787  -16.5821
15399447948  -16.5798
15430414572  -16.5817
15460120107  -16.5869
15488560827  -16.5886
15519616875  -16.5852
15549408108  -16.5848
15579227907  -16.5807
15607777923  -16.5827
15637653612  -16.5834
15667557867  -16.5806
15697490688  -16.5796
15727452075  -16.5811
15757442028  -16.5877
15786154800  -16.5878
15816200643  -16.5843
15846275052  -16.5800
15876378027  -16.5793
15906509568  -16.5802
15935357772  -16.5760
15964232112  -16.5731
15993132588  -16.5692
16024690188  -16.5685
16053645312  -16.5710
16081308675  -16.5725
16111633968  -16.5688
16141987827  -16.5703
16171048683  -16.5646
16200370336  -16.5658
16230879500  -16.5582
16261426944  -16.5611
16292012692  -16.5581
16322636768  -16.5591
16353299196  -16.5604
16384000000  -16.5631
16414739204  -16.5642
16445516832  -16.5656
16476332908  -16.5624
16507187456  -16.5556
16538080500  -16.5585
16569012064  -16.5594
16599982172  -16.5595
16630990848  -16.5608
16662038116  -16.5573
16693124000  -16.5554
16722794763  -16.5542
16752373587  -16.5545
16783324848  -16.5554
16812957132  -16.5545
16841266875  -16.5529
16869600432  -16.5503
16900659747  -16.5470
16930395387  -16.5479
16958803788  -16.5491
16988590512  -16.5479
17018403372  -16.5470
17046885483  -16.5466
17076749427  -16.5501
17106639507  -16.5480
17136555723  -16.5511
17164062500  -16.5494
17195769504  -16.5520
17227515532  -16.5523
17259300608  -16.5550
17291124756  -16.5574
17322988000  -16.5608
17354890364  -16.5634
17386831872  -16.5616
17418812548  -16.5622
17449508268  -16.5591
17478348723  -16.5598
17507212992  -16.5628
17537477292  -16.5622
17565012972  -16.5641
17596705707  -16.5636
17625667500  -16.5638
17653272300  -16.5631
17682280587  -16.5614
17709929667  -16.5591
17740778828  -16.5594
17773191936  -16.5573
17805644500  -16.5570
17838136544  -16.5585
17870668092  -16.5634
17903239168  -16.5615
17935849796  -16.5616
17966707632  -16.5627
17993184075  -16.5608
18022470192  -16.5604
18053176428  -16.5596
18082511307  -16.5561
18111870000  -16.5547
18138453147  -16.5551
18166456467  -16.5557
18198161572  -16.5552
18231129248  -16.5530
18264136716  -16.5548
18297184000  -16.5548
18330271124  -16.5571
18363084507  -16.5553
18391260627  -16.5537
18420868800  -16.5494
18451912428  -16.5542
18478743867  -16.5558
18508422348  -16.5589
18536709708  -16.5629
18567850752  -16.5657
18596405236  -16.5682
18629852000  -16.5700
18663338844  -16.5691
18696865792  -16.5669
18730432868  -16.5635
18763786188  -16.5653
18792267948  -16.5683
18819345627  -16.5655
18849296268  -16.5613
18879270723  -16.5606
18906410988  -16.5590
18935000748  -16.5566
18966528000  -16.5555
19000416964  -16.5527
19034346272  -16.5523
19068315948  -16.5577
19102326016  -16.5597
19131421347  -16.5586
19158742188  -16.5609
19186082523  -16.5635
19216323468  -16.5647
19245146508  -16.5664
19273991148  -16.5646
19307236000  -16.5696
19341529484  -16.5657
19375863552  -16.5673
19410238228  -16.5674
19441716012  -16.5671
19469257443  -16.5666
19496818368  -16.5695
19525850928  -16.5683
19553451867  -16.5678
19582721568  -16.5719
19617340396  -16.5723
19652000000  -16.5722
19686700404  -16.5729
19719466875  -16.5725
19747204272  -16.5730
19776422592  -16.5738
19805662512  -16.5724
19831996908  -16.5707
19860815264  -16.5690
19895760972  -16.5657
19930747648  -16.5638
19965775316  -16.5622
20000657403  -16.5617
20025650412  -16.5607
20053602243  -16.5611
20083046283  -16.5632
20111038128  -16.5639
20141529376  -16.5624
20176803500  -16.5627
20212118784  -16.5609
20247475252  -16.5649
20276438832  -16.5633
20304565083  -16.5667
20332710828  -16.5678
20360876067  -16.5680
20389313444  -16.5662
20424876192  -16.5655
20460480268  -16.5640
20496125696  -16.5647
20527298883  -16.5704
20554108587  -16.5722
20580935787  -16.5731
20607780483  -16.5718
20639121408  -16.5700
20674973956  -16.5680
20710868000  -16.5658
20746803564  -16.5690
20776705200  -16.5701
20805176187  -16.5707
20833666668  -16.5707
20860675632  -16.5717
20890961500  -16.5751
20927105024  -16.5732
20963290212  -16.5708
20997488763  -16.5668
21024603675  -16.5652
21051736083  -16.5651
21078885987  -16.5641
21108448084  -16.5640
21144841952  -16.5674
21181277628  -16.5665
21217755136  -16.5665
21246697008  -16.5636
21273972300  -16.5648
21301265088  -16.5646
21330093123  -16.5630
21364083968  -16.5630
21400770996  -16.5659
21437500000  -16.5676
21466911843  -16.5658
21494328075  -16.5665
21521761803  -16.5688
21549213027  -16.5704
21584836256  -16.5733
21621775500  -16.5736
21657663468  -16.5747
21686731587  -16.5742
21714287787  -16.5723
21741861483  -16.5701
21769953916  -16.5699
21807104000  -16.5663
21844296324  -16.5617
21878455212  -16.5609
21906132912  -16.5607
21932289027  -16.5609
21963080907  -16.5604
21993488500  -16.5603
22030892384  -16.5606
22068338652  -16.5595
22098821787  -16.5618
22126638483  -16.5625
22152925872  -16.5619
22180932000  -16.5665
22218548044  -16.5651
22256206592  -16.5633
22289251248  -16.5643
22317187500  -16.5644
22343587803  -16.5650
22370003712  -16.5646
22407266304  -16.5652
22445137732  -16.5627
22480497675  -16.5673
22508553483  -16.5693
22535066700  -16.5708
22561595523  -16.5708
22597050164  -16.5697
22635135072  -16.5700
22670996283  -16.5664
22697604972  -16.5682
22725795888  -16.5760
22752436707  -16.5742
22787902624  -16.5711
22826201612  -16.5689
22860727308  -16.5671
22889019312  -16.5675
22917328812  -16.5660
22942507500  -16.5692
22979826684  -16.5693
23018340352  -16.5647
23054404707  -16.5617
23079658563  -16.5609
23106505932  -16.5636
23134139500  -16.5633
23172825344  -16.5611
23211554292  -16.5619
23242561200  -16.5621
23267917872  -16.5632
23296460652  -16.5633
23328000000  -16.5650
23366901604  -16.5652
23404446828  -16.5662
23431482387  -16.5657
23458533552  -16.5695
23485600323  -16.5681
23522940500  -16.5694
23562058464  -16.5653
23594023467  -16.5693
23621168268  -16.5700
23648328675  -16.5673
23679672516  -16.5692
23718964000  -16.5696
23755524588  -16.5684
23781159468  -16.5673
23810015232  -16.5686
23840493075  -16.5663
23876564576  -16.5652
23916073500  -16.5630
23944906800  -16.5640
23972252643  -16.5627
23998004163  -16.5615
24034861728  -16.5608
24074545036  -16.5597
24105988800  -16.5575
24135040908  -16.5546
24160879692  -16.5543
24193856992  -16.5527
24233715068  -16.5540
24269229747  -16.5530
24296760108  -16.5505
24322685292  -16.5529
24353551904  -16.5509
24393585132  -16.5481
24429772800  -16.5488
24459019308  -16.5474
24485030892  -16.5476
24513948000  -16.5485
24554156764  -16.5498
24592474800  -16.5500
24618557232  -16.5496
24646284963  -16.5491
24675046816  -16.5498
24715431500  -16.5524
24752446668  -16.5504
24780249675  -16.5546
24804794700  -16.5524
24836849888  -16.5505
24877410876  -16.5503
24912937152  -16.5523
24939188928  -16.5516
24967096587  -16.5556
24999358752  -16.5566
25040096428  -16.5551
25075591875  -16.5555
25103575728  -16.5540
25128280323  -16.5516
25162574944  -16.5506
25203489692  -16.5501
25235473968  -16.5507
25263546867  -16.5530
25289982675  -16.5569
25326500000  -16.5568
25367592204  -16.5571
25395864147  -16.5570
25424026092  -16.5617
25449909908  -16.5626
25491135456  -16.5616
25531848027  -16.5616
25556762412  -16.5586
25585013403  -16.5595
25615079172  -16.5592
25656482848  -16.5612
25693175808  -16.5597
25718168763  -16.5586
25744841307  -16.5602
25780961524  -16.5593
25822543712  -16.5610
25853340672  -16.5601
25880083200  -16.5611
25905842176  -16.5595
25947558500  -16.5571
25985516283  -16.5539
26012327067  -16.5562
26037474732  -16.5531
26072976128  -16.5518
26114871636  -16.5479
26148268800  -16.5468
26170119603  -16.5440
26198797244  -16.5419
26240827392  -16.5408
26281195227  -16.5451
26308158075  -16.5428
26331761907  -16.5414
26367187500  -16.5439
26409397504  -16.5463
26443179675  -16.5484
26468534700  -16.5481
26493952608  -16.5508
26536297756  -16.5527
26575158483  -16.5497
26598881763  -16.5489
26624311308  -16.5476
26663603872  -16.5482
26705767500  -16.5465
26732947212  -16.5470
26760140748  -16.5463
26791316500  -16.5470
26833977824  -16.5516
26865646272  -16.5521
26891202987  -16.5513
26919436288  -16.5497
26962233476  -16.5493


==> data/ht_log_r2_p271.dat <==
256  -170.500
256  -148.385
432  -12.1122
432  -44.0163
675  -35.2130
675  -29.3442
864  1.266310
1323  -13.2734
1372  2.578379
1372  -19.5399
1372  -38.1612
1728  -19.6602
1728  -34.2509
1728  -42.7216
1728  -35.3353
2048  -42.8804
2048  -44.0629
2048  -41.6150
2048  -25.9864
2187  -34.5343
2187  -43.2610
2187  -27.0814
2187  -40.4635
2187  -32.6624
2187  -26.9460
2187  -22.6269
2187  -28.8730
2700  -20.4152
2700  -14.1912
2916  -9.58999
2916  -14.0695
2916  -14.1903
3267  -18.9473
3267  -26.4741
3267  -24.5552
3888  -29.6157
4000  -37.2978
4000  -32.2241
4000  -35.3437
4000  -37.1572
4000  -29.7478
4000  -36.2097
4000  -30.2079
4000  -29.0495
4000  -25.8812
4563  -28.9763
4563  -28.1535
4563  -28.8810
4563  -31.4087
5292  -35.7539
5292  -31.9251
5324  -35.9484
6075  -43.4151
6075  -40.6467
6912  -37.5261
6912  -45.1857
6912  -42.4358
7803  -45.8506
8748  -45.2197
8788  -49.0100
8788  -52.5678
9747  -44.9076
9747  -45.7351
10800  -44.2450
10976  -41.7776
10976  -45.7643
10976  -46.4515
10976  -41.8719
11907  -40.6082
13068  -38.6388
13500  -41.5053
13500  -43.6835
14283  -40.9604
15552  -38.3831
15552  -34.8222
16384  -34.2316
16384  -34.6354
16384  -30.6547
16875  -27.9390
16875  -25.5721
16875  -24.3919
18252  -22.3485
19652  -23.4042
19652  -26.7842
19652  -28.1352
19652  -27.0715
19683  -28.1576
19683  -28.4704
21168  -31.3715
22707  -31.7243
22707  -30.5489
23328  -31.0681
24300  -32.9176
25947  -30.8739
27436  -27.1380
27436  -23.1666
27436  -19.2832
27648  -20.2532
29403  -18.4119
32000  -20.2214
32000  -19.5725
32000  -16.9830
33075  -15.2526
34992  -12.9620
34992  -15.4032
34992  -15.8531
36963  -16.4541
37044  -15.5653
37044  -15.9831
38988  -16.5760
41067  -16.3875
42592  -17.1599
42592  -18.5142
42592  -17.0428
43200  -19.3686
43200  -19.3636
48668  -19.1578
54675  -16.9164
62208  -17.2447
64827  -16.1735
70227  -15.1322
70304  -15.2070
78732  -17.9027
84672  -14.3535
87808  -17.7269
107163  -20.5533
726192  -24.5421
1431644  -22.4869
2223963  -22.0062
3048192  -21.1723
3898800  -21.0232
4831083  -21.1145
5771588  -20.0934
6723027  -19.9022
7626496  -19.6761
8588592  -19.4106
17322988  -19.2498
26730675  -19.2737
36834048  -19.2663
47409408  -19.4320
58344300  -19.0315
69552675  -19.1542
81385668  -19.1261
93574624  -18.8023
105743907  -18.8493
118014516  -18.6857
130917708  -18.4960
143748000  -18.5304
156818700  -18.5358
170034196  -18.3858
183530848  -18.4435
197413632  -18.2882
210937500  -18.1956
224727548  -18.1806
239105884  -18.0542
253478592  -18.1268
267693664  -18.1643
282037248  -18.2281
296709075  -18.3047
311417932  -18.3050
326986016  -18.3620
342187200  -18.4223
357258492  -18.4367
372432492  -18.4198
388035387  -18.2445
403540812  -18.2305
419349987  -18.2395
434595888  -18.2354
450714348  -18.1722
467026587  -18.1633
482215136  -18.1266
498997827  -18.0927
515150500  -18.0310
530604000  -17.9959
547479243  -17.9755
564632883  -17.9289
581299200  -17.9378
597699675  -17.9246
614070747  -17.9083
630924012  -17.8641
647514500  -17.9458
665500000  -17.8989
682309683  -17.9242
698707516  -17.9006
716942043  -17.9109
733001728  -17.8679
751291875  -17.8411
768400132  -17.8646
784988928  -17.8044
803439675  -17.8151
821516000  -17.7967
838338336  -17.7762
855388768  -17.8192
873233163  -17.7757
891135675  -17.7737
909219843  -17.7939
927169200  -17.8126
945294003  -17.8147
963271683  -17.8203
981257504  -17.8402
1000188000  -17.8381
1019360416  -17.8598
1038214827  -17.8355
1055025027  -17.8574
1073344500  -17.8800
1093437796  -17.9222
1111110075  -17.8981
1129201664  -17.8723
1149189552  -17.8557
1166161968  -17.8542
1186836300  -17.8506
1203722883  -17.8890
1224362412  -17.8873
1241512947  -17.8799
1262103363  -17.8876
1280054016  -17.8681
1299667788  -17.8846
1319757484  -17.8732
1337021536  -17.8639
1356855867  -17.8475
1377606123  -17.8665
1395654656  -17.8880
1414102563  -17.8957
1434103488  -17.8950
1454641200  -17.8759
1474407252  -17.8778
1492992000  -17.8634
1511732268  -17.8636
1530628704  -17.8784
1550913507  -17.8821
1571444307  -17.8704
1591280883  -17.8791
1611241875  -17.8402
1631747052  -17.8263
1651959468  -17.8175
1671446448  -17.8046
1691047692  -17.7979
1711193067  -17.7927
1731025323  -17.7810
1750537008  -17.7886
1769802912  -17.7946
1790788500  -17.7905
1811939328  -17.7778
1833235200  -17.7564
1852418403  -17.7647
1872151083  -17.7349
1891536300  -17.7492
1912847072  -17.7495
1934946500  -17.7510
1954423728  -17.7626
1973305827  -17.7689
1994709028  -17.7642
2017405872  -17.7617
2036589075  -17.7399
2055863052  -17.7373
2078873856  -17.7483
2098966203  -17.7339
2117900516  -17.7538
2141549312  -17.7597
2161801008  -17.7803
2181354052  -17.7938
2205018963  -17.7892
2223601875  -17.7697
2246062500  -17.7640
2266935363  -17.7469
2287148000  -17.7553
2309688027  -17.7399
2328731500  -17.7233
2352840075  -17.7114
2371022307  -17.7141
2395374147  -17.7007
2413719675  -17.6737
2438289243  -17.6602
2456500000  -17.6634
2480032512  -17.6454
2500105500  -17.6577
2522652012  -17.6430
2544224000  -17.6384
2564581932  -17.6341
2588858500  -17.6283
2606857452  -17.6227
2630789307  -17.6125
2652219392  -17.6160
2672530227  -17.6125
2697300675  -17.5904
2716605756  -17.5914
2737932300  -17.5780
2762457075  -17.5644
2782025824  -17.5585
2803024467  -17.5491
2826733248  -17.5460
2848487828  -17.5307
2867768172  -17.5097
2892866427  -17.5092
2916000000  -17.5038
2935483232  -17.5174
2956938075  -17.5280
2980152972  -17.5203
3004028208  -17.5105
3024232124  -17.4901
3045178800  -17.4991
3068736867  -17.4925
3092963643  -17.4775
3114752000  -17.4746
3135109792  -17.4652
3157450092  -17.4728
3180265443  -17.4887
3204927675  -17.4942
3227817964  -17.4923
3248664948  -17.5007
3269601500  -17.5023
3291399387  -17.5060
3315291147  -17.4913
3338668800  -17.4896
3362128587  -17.4741
3386275227  -17.4828
3407885568  -17.4687
3429500000  -17.4728
3451205632  -17.4622
3473002656  -17.4602
3495389868  -17.4681
3518160075  -17.4691
3541622643  -17.4873
3565163187  -17.4968
3588781707  -17.4999
3612478203  -17.4961
3635626032  -17.5030
3658219200  -17.4972
3682143468  -17.4810
3705513075  -17.4847
3728956608  -17.4886
3752474067  -17.4871
3775426875  -17.4865
3798449667  -17.4917
3821542443  -17.4826
3843416547  -17.4577
3867937947  -17.4718
3889944243  -17.4861
3913963200  -17.4887
3936751875  -17.4850
3959606700  -17.4934
3981871872  -17.4774
4005514800  -17.4812
4028568075  -17.4719
4051026027  -17.4573
4073546403  -17.4627
4097459547  -17.4708
4121204000  -17.4612
4145734912  -17.4674
4170362976  -17.4529
4195088384  -17.4407
4219425027  -17.4293
4241731212  -17.4427
4263417612  -17.4325
4285839627  -17.4293
4308320448  -17.4109
4332826732  -17.3979
4358189556  -17.4011
4383651164  -17.3847
4408486668  -17.3978
4429902987  -17.3910
4452758028  -17.3963
4474976652  -17.4032
4499456000  -17.4045
4525464352  -17.4104
4551572736  -17.4030
4573536075  -17.3957
4595349132  -17.4042
4617920268  -17.3883
4643742604  -17.3940
4670303508  -17.3946
4693794075  -17.4080
4716605403  -17.4021
4738756608  -17.4069
4764064000  -17.4082
4791081312  -17.4113
4814170443  -17.4014
4835826603  -17.4100
4859071052  -17.3921
4886446036  -17.3978
4910549292  -17.3826
4933150803  -17.3776
4955332896  -17.3710
4983067904  -17.3826
5008618800  -17.3797
5030707500  -17.3913
5052857764  -17.3855
5080955148  -17.3756
5105430027  -17.3897
5126242707  -17.3959
5151653888  -17.3949
5179955427  -17.3860
5200919307  -17.3856
5223427587  -17.3933
5251729500  -17.4028
5275381068  -17.3993
5297293323  -17.4032
5324000000  -17.3966
5350372083  -17.3852
5370916032  -17.3821
5396930500  -17.3786
5423596083  -17.3794
5445813708  -17.3781
5470524000  -17.3709
5498088300  -17.3663
5519685708  -17.3587
5544783500  -17.3519
5572312812  -17.3506
5593278123  -17.3625
5619712000  -17.3562
5646254067  -17.3587
5666575563  -17.3576
5695312500  -17.3615
5719110732  -17.3541
5740996608  -17.3470
5771588000  -17.3440
5791643532  -17.3391
5817678548  -17.3405
5845548492  -17.3387
5865429267  -17.3268
5895040288  -17.3270
5918076675  -17.3274
5941784884  -17.3293
5970959307  -17.3265
5991856443  -17.3281
6020240544  -17.3257
6044258988  -17.3283
6067643796  -17.3297
6096078252  -17.3166
6117193008  -17.3158
6147201056  -17.3150
6169323312  -17.3188
6195267572  -17.3274
6220035468  -17.3212
6243584000  -17.3238
6271778187  -17.3317
6292150988  -17.3279
6324561675  -17.3257
6342757083  -17.3276
6373654528  -17.3209
6395837787  -17.3168
6422892844  -17.3143
6448305132  -17.3115
6472384096  -17.3065
6498473292  -17.3104
6522128932  -17.3139
6550517952  -17.3142
6572128000  -17.3137
6601081392  -17.3138
6622381948  -17.3049
6654382227  -17.3074
6673045707  -17.3016
6705344187  -17.2945
6724931148  -17.3001
6756500547  -17.3026
6775306587  -17.2921
6806993868  -17.3033
6825959500  -17.2972
6858535788  -17.2926
6878345067  -17.2864
6910272108  -17.2863
6930155907  -17.2806
6961335723  -17.2855
6982161147  -17.2820
7013457603  -17.2751
7033666972  -17.2670
7064026875  -17.2703
7086244000  -17.2793
7114777803  -17.2651
7139082388  -17.2592
7164830700  -17.2545
7192182784  -17.2550
7215941808  -17.2613
7245545836  -17.2576
7265462832  -17.2587
7297387200  -17.2644
7317106268  -17.2569
7348968108  -17.2649
7371084704  -17.2636
7398942732  -17.2685
7425327956  -17.2655
7449086700  -17.2607
7479836672  -17.2555
7500300003  -17.2563
7531833708  -17.2571
7552929024  -17.2520
7583330187  -17.2467
7608059676  -17.2469
7633186092  -17.2384
7663457952  -17.2402
7682294448  -17.2323
7713295308  -17.2258
7737739744  -17.2283
7762660272  -17.2264
7793764996  -17.2315
7813101267  -17.2256
7845285132  -17.2240
7868885108  -17.2189
7895993427  -17.2125
7925540864  -17.2158
7945938675  -17.2141
7976538288  -17.2116
8001504000  -17.2204
8026737228  -17.2193
8058424752  -17.2220
8078027643  -17.2251
8107944507  -17.2295
8135604652  -17.2297
8157615948  -17.2248
8189560512  -17.2291
8212902044  -17.2237
8237594403  -17.2239
8269695027  -17.2252
8290687500  -17.2270
8318910843  -17.2332
8349347808  -17.2356
8368962556  -17.2382
8399674188  -17.2339
8427991072  -17.2342
8448319467  -17.2392
8480827683  -17.2384
8507126624  -17.2345
8529707052  -17.2372
8562371328  -17.2471
8586756000  -17.2523
8610520428  -17.2486
8642372787  -17.2452
8666880736  -17.2435
8689777200  -17.2489
8721775683  -17.2444
8747502368  -17.2399
8769397068  -17.2376
8801541675  -17.2381
8828622432  -17.2389
8851335372  -17.2415
8882650188  -17.2328
8910242464  -17.2282
8930725772  -17.2246
8962162947  -17.2320
8992364000  -17.2338
9012972924  -17.2238
9041041827  -17.2264
9072690147  -17.2231
9095723500  -17.2304
9121258800  -17.2358
9153047088  -17.2305
9178979036  -17.2127
9199872000  -17.2160
9231761187  -17.2189
9261740907  -17.2222
9283760896  -17.2252
9310812300  -17.2218
9341924427  -17.2204
9368158208  -17.2167
9391207500  -17.2123
9422453547  -17.2144
9452741067  -17.2076
9474372148  -17.2021
9501302187  -17.2015
9530701488  -17.1998
9559919012  -17.1948
9581385888  -17.1953
9611019603  -17.1977
9642628908  -17.1945
9667574752  -17.1933
9689628672  -17.1930
9722391552  -17.1904
9753156972  -17.1857
9776035692  -17.1821
9799396227  -17.1838
9831313548  -17.1811
9861218667  -17.1800
9885304832  -17.1857
9909782028  -17.1847
9940842288  -17.1822
9970913403  -17.2002
9995385172  -17.1991
10018705563  -17.1954
10049935923  -17.1936
10080171468  -17.1896
10106279712  -17.1920
10128556588  -17.1944
10157530032  -17.1941
10190024883  -17.2025
10217991452  -17.1965
10240432128  -17.1854
10268856108  -17.1825
10298364300  -17.1878
10330027200  -17.1882
10353128468  -17.1898
10376554032  -17.1858
10407276603  -17.1813
10440168192  -17.1865
10466648608  -17.1860
10489451756  -17.1811
10516761792  -17.1848
10548758412  -17.1797
10578665772  -17.1757
10603964416  -17.1782
10626966500  -17.1756
10655764812  -17.1727
10686897675  -17.1619
10719151875  -17.1651
10742476000  -17.1648
10765677884  -17.1644
10795680432  -17.1587
10828098252  -17.1551
10858398732  -17.1527
10882188544  -17.1547
10905591092  -17.1507
10934335152  -17.1520
10964783808  -17.1507
10995274800  -17.1568
11023107232  -17.1581
11046711308  -17.1597
11072781027  -17.1557
11103421707  -17.1580
11134104723  -17.1635
11165237248  -17.1587
11189043716  -17.1625
11212884000  -17.1622
11241828675  -17.1615
11273805612  -17.1583
11303618067  -17.1574
11332593500  -17.1543
11356637184  -17.1477
11381092947  -17.1469
11411046828  -17.1443
11442151692  -17.1468
11473298892  -17.1450
11501613792  -17.1463
11525895868  -17.1507
11550212096  -17.1519
11580410700  -17.1521
11609505792  -17.1585
11640879792  -17.1643
11672306356  -17.1641
11696828000  -17.1576
11721383964  -17.1586
11747642787  -17.1586
11778074892  -17.1584
11808546363  -17.1600
11839057200  -17.1629
11869441812  -17.1598
11894238688  -17.1588
11919070076  -17.1594
11944451403  -17.1608
11975137200  -17.1593
12005862363  -17.1607
12037767075  -17.1597
12068784500  -17.1532
12093858144  -17.1595
12118966492  -17.1538
12144109568  -17.1566
12172687803  -17.1497
12202517187  -17.1489
12232383075  -17.1485
12264587163  -17.1476
12294528867  -17.1471
12321085500  -17.1489
12346507264  -17.1507
12371963972  -17.1570
12400769547  -17.1521
12430876923  -17.1518
12462180912  -17.1472
12493524267  -17.1510
12522580992  -17.1509
12551141376  -17.1547
12576878500  -17.1542
12602650784  -17.1533
12628458252  -17.1546
12656676627  -17.1426
12687092883  -17.1329
12717545643  -17.1331
12748034907  -17.1285
12779735472  -17.1337
12810097696  -17.1323
12836187500  -17.1297
12862312704  -17.1285
12888473332  -17.1321
12914669408  -17.1314
12943557675  -17.1311
12973132800  -17.1364
13002741675  -17.1359
13034757168  -17.1328
13065624108  -17.1367
13096527552  -17.1354
13125517024  -17.1383
13152033212  -17.1344
13178585088  -17.1359
13205172676  -17.1381
13231796000  -17.1413
13259967867  -17.1427
13291100163  -17.1396
13321069488  -17.1404
13351072563  -17.1424
13379907267  -17.1443
13409976492  -17.1449
13441284288  -17.1490
13472628588  -17.1453
13500000000  -17.1385
13527018004  -17.1346
13554072032  -17.1330
13581162108  -17.1313
13608288256  -17.1309
13635964683  -17.1274
13665105243  -17.1276
13695493068  -17.1293
13725914643  -17.1290
13756369968  -17.1274
13786859043  -17.1244
13817381868  -17.1265
13849161408  -17.1234
13878528768  -17.1261
13907927232  -17.1222
13936624384  -17.1234
13964221652  -17.1208
13991855328  -17.1195
14019525436  -17.1219
14047232000  -17.1260
14074975044  -17.1254
14102754592  -17.1266
14131877868  -17.1246
14162780043  -17.1257
14191239852  -17.1276
14222206827  -17.1253
14253207552  -17.1234
14284242027  -17.1230
14312823552  -17.1264
14342678208  -17.1222
14372563968  -17.1221
14402480832  -17.1176
14433677307  -17.1214
14463657675  -17.1187
14492418048  -17.1187
14523711723  -17.1225
14552211488  -17.1231
14580615276  -17.1244
14609056000  -17.1247
14637533684  -17.1250
14666048352  -17.1229
14694600028  -17.1259
14723188736  -17.1289
14751814500  -17.1266
14780477344  -17.1277
14809177292  -17.1295
14837914368  -17.1311
14866688596  -17.1316
14895500000  -17.1344
14924348604  -17.1314
14953927212  -17.1334
14984442828  -17.1298
15013716147  -17.1300
15043018032  -17.1279
15073624368  -17.1255
15104261808  -17.1266
15133651875  -17.1224
15163070508  -17.1181
15192517707  -17.1159
15223275675  -17.1185
15251497803  -17.1206
15282315387  -17.1200
15311878092  -17.1216
15340182192  -17.1222
15369800787  -17.1239
15399447948  -17.1209
15430414572  -17.1238
15460120107  -17.1239
15489854208  -17.1219
15519616875  -17.1223
15549408108  -17.1218
15579227907  -17.1223
15607777923  -17.1207
15637653612  -17.1256
15667557867  -17.1239
15697490688  -17.1212
15727452075  -17.1265
15757442028  -17.1302
15786154800  -17.1323
15816200643  -17.1316
15846275052  -17.1255
15876378027  -17.1247
15906509568  -17.1256
15935357772  -17.1285
15964232112  -17.1279
15993132588  -17.1275
16023374667  -17.1274
16053645312  -17.1267
16081308675  -17.1254
16111633968  -17.1207
16141987827  -17.1249
16172370252  -17.1268
16201458432  -17.1276
16230879500  -17.1304
16261426944  -17.1345
16292012692  -17.1399
16322636768  -17.1365
16353299196  -17.1370
16384000000  -17.1344
16414739204  -17.1312
16445516832  -17.1301
16476332908  -17.1289
16507187456  -17.1282
16538080500  -17.1334
16569012064  -17.1308
16599982172  -17.1303
16630990848  -17.1361
16662038116  -17.1387
16693124000  -17.1352
16722794763  -17.1349
16752373587  -17.1304
16783324848  -17.1287
16812957132  -17.1302
16841266875  -17.1276
16869600432  -17.1253
16900659747  -17.1332
16930395387  -17.1279
16958803788  -17.1274
16988590512  -17.1274
17017047675  -17.1307
17046885483  -17.1286
17075391408  -17.1290
17106639507  -17.1301
17135195328  -17.1314
17164062500  -17.1338
17195769504  -17.1414
17227515532  -17.1443
17259300608  -17.1395
17291124756  -17.1415
17322988000  -17.1454
17354890364  -17.1446
17386831872  -17.1452
17418812548  -17.1457
17449508268  -17.1456
17478348723  -17.1455
17507212992  -17.1419
17537477292  -17.1434
17565012972  -17.1445
17596705707  -17.1431
17625667500  -17.1387
17653272300  -17.1415
17682280587  -17.1417
17709929667  -17.1447
17740778828  -17.1492
17773191936  -17.1489
17805644500  -17.1468
17838136544  -17.1471
17870668092  -17.1478
17903239168  -17.1511
17935849796  -17.1522
17966707632  -17.1537
17993184075  -17.1543
18022470192  -17.1571
18053176428  -17.1599
18082511307  -17.1590
18110471427  -17.1565
18138453147  -17.1554
18166456467  -17.1541
18198161572  -17.1579
18231129248  -17.1605
18264136716  -17.1593
18297184000  -17.1594
18330271124  -17.1604
18363084507  -17.1654
18391260627  -17.1625
18420868800  -17.1622
18450500787  -17.1615
18478743867  -17.1656
18508422348  -17.1693
18536709708  -17.1647
18567850752  -17.1640
18596405236  -17.1637
18629852000  -17.1628
18663338844  -17.1601
18696865792  -17.1618
18730432868  -17.1589
18762362667  -17.1623
18792267948  -17.1595
18819345627  -17.1615
18849296268  -17.1634
18879270723  -17.1665
18906410988  -17.1655
18935000748  -17.1665
18966528000  -17.1664
19000416964  -17.1626
19034346272  -17.1576
19068315948  -17.1627
19101247308  -17.1638
19131421347  -17.1672
19158742188  -17.1672
19186082523  -17.1710
19216323468  -17.1706
19245146508  -17.1690
19273991148  -17.1694
19307236000  -17.1706
19341529484  -17.1678
19375863552  -17.1649
19410238228  -17.1631
19440267003  -17.1589
19469257443  -17.1606
19496818368  -17.1644
19525850928  -17.1601
19553451867  -17.1649
19582721568  -17.1655
19617340396  -17.1645
19652000000  -17.1674
19686700404  -17.1673
19719466875  -17.1696
19747204272  -17.1680
19776422592  -17.1671
19804200003  -17.1657
19831996908  -17.1644
19860815264  -17.1618
19895760972  -17.1607
19930747648  -17.1614
19965775316  -17.1639
19999187712  -17.1621
20025650412  -17.1593
20053602243  -17.1567
20083046283  -17.1558
20111038128  -17.1596
20141529376  -17.1564
20176803500  -17.1559
20212118784  -17.1550
20247475252  -17.1522
20276438832  -17.1529
20304565083  -17.1532
20332710828  -17.1543
20360876067  -17.1507
20389313444  -17.1500
20424876192  -17.1478
20460480268  -17.1490
20496125696  -17.1510
20525809968  -17.1536
20554108587  -17.1533
20580935787  -17.1526
20607780483  -17.1553
20639121408  -17.1582
20674973956  -17.1596
20710868000  -17.1579
20746756800  -17.1541
20775207267  -17.1563
20805176187  -17.1566
20832166683  -17.1524
20859174675  -17.1526
20890961500  -17.1506
20927105024  -17.1501
20963290212  -17.1480
20997488763  -17.1475
21023096832  -17.1483
21051736083  -17.1443
21078885987  -17.1455
21108448084  -17.1454
21144841952  -17.1454
21181277628  -17.1459
21217755136  -17.1470
21246697008  -17.1478
21273972300  -17.1498
21301265088  -17.1490
21328575372  -17.1496
21364083968  -17.1496
21400770996  -17.1469
21437500000  -17.1454
21466911843  -17.1469
21494328075  -17.1472
21521761803  -17.1510
21549213027  -17.1522
21584836256  -17.1505
21621775500  -17.1482
21657663468  -17.1524
21685201200  -17.1525
21714287787  -17.1541
21741861483  -17.1506
21769953916  -17.1492
21807104000  -17.1528
21844296324  -17.1544
21878455212  -17.1559
21906132912  -17.1562
21932289027  -17.1575
21963080907  -17.1553
21993488500  -17.1554
22030892384  -17.1575
22068338652  -17.1597
22097276928  -17.1611
22125092652  -17.1619
22152925872  -17.1620
22180932000  -17.1604
22218548044  -17.1573
22256206592  -17.1581
22289251248  -17.1597
22317187500  -17.1632
22343587803  -17.1624
22370003712  -17.1634
22407266304  -17.1607
22445137732  -17.1593
22480497675  -17.1584
22506994368  -17.1583
22535066700  -17.1580
22561595523  -17.1584
22597050164  -17.1572
22635135072  -17.1554
22669431552  -17.1530
22697604972  -17.1517
22724229267  -17.1538
22752436707  -17.1506
22787902624  -17.1497
22826201612  -17.1486
22860727308  -17.1501
22889019312  -17.1473
22917328812  -17.1496
22941356000  -17.1461
22979826684  -17.1471
23018340352  -17.1492
23052826800  -17.1487
23079658563  -17.1469
23106505932  -17.1478
23134139500  -17.1469
23172825344  -17.1484
23211554292  -17.1474
23242561200  -17.1496
23267917872  -17.1496
23296460652  -17.1464
23328000000  -17.1482
23366901604  -17.1507
23404446828  -17.1500
23429891628  -17.1446
23458533552  -17.1484
23485600323  -17.1498
23522940500  -17.1500
23562058464  -17.1494
23592427200  -17.1472
23621168268  -17.1450
23648328675  -17.1431
23679672516  -17.1393
23718964000  -17.1404
23755524588  -17.1400
23781159468  -17.1391
23810015232  -17.1408
23838888492  -17.1429
23876564576  -17.1410
23916073500  -17.1396
23944906800  -17.1382
23972252643  -17.1374
23998004163  -17.1320
24034861728  -17.1330
24074545036  -17.1314
24105988800  -17.1294
24135040908  -17.1285
24160879692  -17.1316
24193856992  -17.1320
24233715068  -17.1319
24269229747  -17.1321
24296760108  -17.1333
24322685292  -17.1277
24353551904  -17.1303
24393585132  -17.1325
24431397147  -17.1311
24459019308  -17.1282
24485030892  -17.1250
24513948000  -17.1286
24554156764  -17.1290
24592474800  -17.1259
24618557232  -17.1275
24646284963  -17.1274
24675046816  -17.1265
24715431500  -17.1277
24752446668  -17.1284
24780249675  -17.1282
24804794700  -17.1270
24836849888  -17.1274
24877410876  -17.1298
24912937152  -17.1305
24939188928  -17.1312
24967096587  -17.1317
24999358752  -17.1328
25040096428  -17.1315
25075591875  -17.1315
25103575728  -17.1298
25128280323  -17.1298
25162574944  -17.1276
25203489692  -17.1275
25235473968  -17.1293
25263546867  -17.1268
25289982675  -17.1262
25326500000  -17.1259
25367592204  -17.1274
25395864147  -17.1276
25424026092  -17.1291
25449909908  -17.1304
25491135456  -17.1300
25530187500  -17.1342
25556762412  -17.1279
25585013403  -17.1265
25615079172  -17.1286
25656482848  -17.1276
25691510043  -17.1295
25718168763  -17.1293
25744841307  -17.1302
25780961524  -17.1275
25822543712  -17.1302
25853340672  -17.1307
25880083200  -17.1329
25905842176  -17.1326
25947558500  -17.1332
25985516283  -17.1350
26010650988  -17.1350
26037474732  -17.1366
26072976128  -17.1384
26114871636  -17.1402
26146588347  -17.1403
26170119603  -17.1415
26198797244  -17.1353
26240827392  -17.1376
26281195227  -17.1368
26308158075  -17.1352
26331761907  -17.1355
26367187500  -17.1389
26409397504  -17.1372
26443179675  -17.1371
26468534700  -17.1354
26493952608  -17.1380
26536297756  -17.1350
26573464368  -17.1319
26598881763  -17.1324
26624311308  -17.1310
26663603872  -17.1338
26705767500  -17.1340
26732947212  -17.1358
26760140748  -17.1387
26791316500  -17.1383
26833977824  -17.1377
26865646272  -17.1384
26891202987  -17.1385
26919436288  -17.1363
26962233476  -17.1353


==> data/ht_log_r2_p43.dat <==
256  -34.1000
256  -0.21396
432  -32.6969
432  -34.7968
675  -38.9239
675  -23.8910
864  -31.0454
1323  -31.9585
1372  -35.1169
1372  -34.3377
1372  -37.4924
1728  -40.4964
1728  -36.6493
1728  -32.6668
1728  -25.9508
2048  -26.1577
2048  -30.7032
2048  -34.4884
2187  -36.9136
2187  -36.8829
2187  -37.9185
2187  -33.3409
2187  -32.3167
2187  -34.7982
2187  -33.4062
2187  -33.5927
2700  -33.3112
2700  -36.3142
2916  -37.3396
2916  -35.4351
2916  -37.4742
3267  -37.6404
3267  -38.7975
3267  -37.9556
3888  -38.9385
4000  -39.2191
4000  -39.5600
4000  -40.6788
4000  -39.0825
4000  -37.8388
4000  -35.2209
4000  -36.4953
4000  -34.6810
4000  -34.1508
4563  -33.3919
4563  -34.7738
4563  -34.9286
4563  -36.1102
5292  -35.1982
5292  -35.8615
5292  -33.8179
5324  -32.5915
6075  -29.8589
6075  -33.2734
6912  -31.3779
6912  -30.3484
6912  -30.3881
7803  -30.1080
8748  -28.6356
8788  -28.5950
8788  -28.6098
9747  -26.9382
9747  -26.6102
10800  -24.8085
10976  -25.8828
10976  -26.1127
10976  -24.2919
11907  -23.9167
13068  -23.4564
13500  -22.0430
13500  -21.6367
14283  -23.1477
14283  -23.0571
15552  -23.2585
16384  -22.7500
16384  -22.9162
16384  -22.5312
16875  -21.6265
16875  -21.0350
16875  -20.4786
18252  -20.8461
19652  -20.4880
19652  -20.1556
19652  -20.0775
19652  -19.8209
19683  -18.7213
19683  -17.7081
21168  -17.0900
22707  -16.8762
22707  -17.2131
23328  -17.5896
24300  -18.4975
24300  -18.7554
25947  -19.8401
27436  -19.6426
27436  -18.3421
27648  -18.8503
29403  -18.6923
31212  -18.5432
32000  -18.5200
32000  -17.3967
33075  -17.3623
34992  -17.0372
34992  -16.2077
34992  -16.4155
36963  -17.0184
37044  -16.9997
37044  -17.6657
38988  -17.8338
41067  -17.9600
42592  -16.9887
42592  -16.2606
42592  -16.7011
43200  -16.6046
43200  -16.6052
45387  -17.2207
49923  -16.2109
55296  -17.0361
62500  -18.1823
64827  -18.1722
70304  -17.9599
73008  -17.8191
78732  -19.4410
87723  -19.6551
93987  -19.9087
108000  -18.9440
740772  -17.8991
1478412  -16.6988
2287148  -15.9735
3114752  -15.9459
4000000  -15.8096
4900172  -15.8250
5888403  -15.5147
6858432  -15.3718
7812500  -15.3023
8803107  -15.3609
17540172  -14.9983
27005076  -14.7396
37044000  -14.7894
47688507  -14.6934
58741875  -14.5606
69986700  -14.6141
81463563  -14.6458
93574624  -14.5070
105854368  -14.4516
118164528  -14.5354
131072000  -14.4972
143748000  -14.5132
157209363  -14.5238
170034196  -14.5415
183530848  -14.4539
197559675  -14.4203
210937500  -14.3966
224727548  -14.4011
239105884  -14.4652
253809612  -14.4574
267693664  -14.4223
282386412  -14.4052
297067203  -14.3538
311752908  -14.3500
326986016  -14.3405
342379467  -14.2843
357258492  -14.2859
372833712  -14.3084
388444923  -14.2835
403958448  -14.2636
419775723  -14.2209
435029292  -14.2461
450714348  -14.2413
467475867  -14.2239
482215136  -14.1937
499230000  -14.1515
515150500  -14.1662
530829612  -14.1593
547722432  -14.1712
564879852  -14.2182
581549787  -14.2063
597953772  -14.1947
614328300  -14.1860
630924012  -14.1840
647514500  -14.1639
665500000  -14.1551
682581168  -14.1446
698707516  -14.1480
717220332  -14.1441
733172067  -14.1757
751576752  -14.1421
768400132  -14.1541
785280123  -14.1458
803734272  -14.1309
821516000  -14.1210
838338336  -14.1129
855388768  -14.0861
873540288  -14.1256
891445932  -14.1170
909533232  -14.1183
927485667  -14.1224
945294003  -14.1002
963271683  -14.0831
981257504  -14.0686
1000188000  -14.0555
1019360416  -14.0469
1038214827  -14.0449
1055025027  -14.0344
1073344500  -14.0375
1093437796  -14.0585
1111110075  -14.0434
1129201664  -14.0550
1149189552  -14.0442
1166161968  -14.0307
1186963852  -14.0346
1203722883  -14.0198
1224726075  -14.0237
1241879148  -14.0174
1262472588  -14.0161
1280054016  -14.0245
1300042467  -14.0289
1319757484  -14.0474
1337022963  -14.0507
1356855867  -14.0411
1377888404  -14.0386
1395654656  -14.0418
1414493388  -14.0404
1434497067  -14.0346
1454641200  -14.0221
1474407252  -14.0149
1492992000  -14.0139
1511732268  -14.0108
1530924300  -14.0040
1551322800  -13.9866
1571444307  -14.0091
1591280883  -13.9934
1611659052  -13.9844
1631747052  -13.9924
1651959468  -13.9966
1671871347  -14.0078
1691475075  -14.0048
1711193067  -14.0054
1731025323  -14.0006
1750537008  -13.9932
1770158043  -13.9851
1790788500  -13.9782
1811939328  -13.9850
1833256044  -13.9818
1852865712  -13.9799
1872151083  -13.9966
1891988307  -13.9942
1912847072  -13.9978
1934946500  -13.9931
1954423728  -13.9834
1973767500  -13.9799
1994709028  -13.9708
2017433344  -13.9619
2037058092  -13.9571
2055863052  -13.9568
2078873856  -13.9528
2099442348  -13.9468
2118054123  -13.9393
2141549312  -13.9353
2162284227  -13.9372
2181354052  -13.9456
2205472000  -13.9494
2223601875  -13.9485
2246062500  -13.9443
2267430192  -13.9398
2287148000  -13.9384
2309688027  -13.9270
2328731500  -13.9319
2353344192  -13.9284
2371528368  -13.9276
2395882800  -13.9311
2413719675  -13.9285
2438802432  -13.9214
2456500000  -13.9169
2480550075  -13.9208
2500105500  -13.9158
2522652012  -13.9133
2544224000  -13.9233
2565108243  -13.9263
2588858500  -13.9312
2606857452  -13.9317
2631322368  -13.9305
2652219392  -13.9254
2673067500  -13.9271
2697300675  -13.9260
2716605756  -13.9218
2738476107  -13.9248
2762457075  -13.9317
2782025824  -13.9253
2803574700  -13.9266
2827285803  -13.9225
2848487828  -13.9225
2868324723  -13.9264
2892866427  -13.9330
2916000000  -13.9244
2935483232  -13.9239
2957503212  -13.9516
2980720323  -13.9551
3004357716  -13.9585
3024232124  -13.9639
3045752307  -13.9619
3068736867  -13.9587
3093541632  -13.9536
3114752000  -13.9524
3135109792  -13.9577
3157450092  -13.9455
3180265443  -13.9471
3204927675  -13.9392
3227817964  -13.9420
3248664948  -13.9380
3269601500  -13.9403
3291399387  -13.9382
3315889548  -13.9324
3339269307  -13.9360
3362731200  -13.9349
3386275227  -13.9310
3407885568  -13.9484
3429500000  -13.9453
3451205632  -13.9408
3473002656  -13.9388
3495389868  -13.9422
3518776512  -13.9363
3542241132  -13.9357
3565783728  -13.9388
3589404300  -13.9366
3612478203  -13.9351
3635626032  -13.9256
3658219200  -13.9261
3682143468  -13.9268
3705513075  -13.9188
3728956608  -13.9185
3753110700  -13.9191
3776065452  -13.9198
3799090188  -13.9172
3822184908  -13.9210
3844060848  -13.9151
3868584300  -13.9097
3890592432  -13.9279
3913963200  -13.9270
3937403952  -13.9284
3960260667  -13.9313
3982527675  -13.9281
4005514800  -13.9332
4028568075  -13.9302
4051026027  -13.9263
4074209712  -13.9326
4097459547  -13.9324
4121204000  -13.9312
4145734912  -13.9271
4170362976  -13.9257
4195088384  -13.9244
4219425027  -13.9228
4241731212  -13.9269
4263417612  -13.9285
4286520000  -13.9292
4308320448  -13.9242
4332826732  -13.9243
4358189556  -13.9247
4383651164  -13.9261
4408486668  -13.9479
4429902987  -13.9436
4452758028  -13.9395
4474976652  -13.9396
4499456000  -13.9477
4525464352  -13.9480
4551572736  -13.9472
4573536075  -13.9478
4595349132  -13.9575
4617920268  -13.9551
4643742604  -13.9522
4670303508  -13.9517
4694506092  -13.9558
4716605403  -13.9562
4738756608  -13.9583
4764064000  -13.9562
4791081312  -13.9566
4814170443  -13.9595
4836549312  -13.9657
4859071052  -13.9627
4886446036  -13.9564
4910549292  -13.9576
4933880748  -13.9637
4955332896  -13.9681
4983067904  -13.9800
5008618800  -13.9801
5030707500  -13.9803
5052857764  -13.9845
5080955148  -13.9802
5105430027  -13.9797
5126242707  -13.9810
5151653888  -13.9810
5179955427  -13.9806
5200919307  -13.9803
5223427587  -13.9804
5251729500  -13.9814
5275381068  -13.9805
5297293323  -13.9807
5324000000  -13.9803
5349611952  -13.9830
5370916032  -13.9837
5396930500  -13.9853
5423596083  -13.9870
5445813708  -13.9881
5470524000  -13.9845
5498088300  -13.9886
5519685708  -13.9860
5544783500  -13.9886
5572312812  -13.9840
5593278123  -13.9960
5619712000  -13.9922
5646254067  -13.9962
5666575563  -13.9966
5695312500  -13.9952
5719110732  -13.9979
5740996608  -14.0006
5771588000  -13.9980
5791643532  -13.9992
5817678548  -13.9953
5844753963  -13.9956
5865429267  -13.9941
5895040288  -13.9940
5918076675  -13.9928
5941784884  -13.9933
5970959307  -13.9912
5991052032  -13.9888
6020240544  -13.9831
6043451067  -13.9848
6067643796  -13.9858
6096078252  -13.9833
6117193008  -13.9803
6147201056  -13.9819
6168507075  -13.9831
6195267572  -13.9863
6220035468  -13.9822
6243584000  -13.9817
6271778187  -13.9926
6292150988  -13.9876
6324561675  -13.9855
6342757083  -13.9821
6373654528  -13.9844
6395837787  -13.9792
6422892844  -13.9780
6448305132  -13.9776
6472384096  -13.9775
6498473292  -13.9740
6522128932  -13.9714
6550517952  -13.9695
6572128000  -13.9701
6601081392  -13.9706
6622381948  -13.9703
6654382227  -13.9713
6673045707  -13.9738
6705344187  -13.9735
6724931148  -13.9732
6755646348  -13.9706
6775306587  -13.9715
6806993868  -13.9744
6825959500  -13.9731
6858535788  -13.9687
6878345067  -13.9648
6910272108  -13.9661
6930155907  -13.9712
6961335723  -13.9665
6982161147  -13.9768
7013457603  -13.9731
7033666972  -13.9737
7064026875  -13.9707
7086244000  -13.9736
7114777803  -13.9742
7139082388  -13.9746
7164830700  -13.9723
7192182784  -13.9757
7216824627  -13.9722
7245545836  -13.9748
7265462832  -13.9734
7297387200  -13.9698
7317106268  -13.9698
7348077243  -13.9762
7371084704  -13.9777
7398942732  -13.9785
7425327956  -13.9776
7449086700  -13.9712
7479836672  -13.9745
7500300003  -13.9761
7531833708  -13.9780
7552929024  -13.9785
7583330187  -13.9768
7608059676  -13.9791
7633186092  -13.9788
7663457952  -13.9780
7682294448  -13.9776
7713295308  -13.9796
7737739744  -13.9777
7762660272  -13.9879
7793764996  -13.9913
7813101267  -13.9917
7845285132  -13.9966
7868885108  -13.9946
7895070000  -13.9959
7925540864  -13.9947
7945012332  -13.9947
7975610163  -13.9931
8001504000  -13.9908
8026737228  -13.9897
8058424752  -13.9907
8078027643  -13.9943
8107944507  -13.9888
8135604652  -13.9905
8157615948  -13.9895
8189560512  -13.9908
8212902044  -13.9902
8237594403  -13.9924
8269695027  -13.9927
8290687500  -13.9921
8318910843  -13.9945
8349347808  -13.9949
8368962556  -13.9927
8399674188  -13.9920
8427991072  -13.9912
8448319467  -13.9941
8480827683  -13.9941
8507126624  -13.9934
8529707052  -13.9945
8562371328  -13.9965
8586756000  -14.0049
8610520428  -14.0123
8642372787  -14.0106
8666880736  -14.0092
8690745987  -14.0094
8721775683  -14.0110
8747502368  -14.0126
8770370283  -14.0104
8802516672  -14.0109
8828622432  -14.0131
8851335372  -14.0096
8882650188  -14.0068
8910242464  -14.0091
8930725772  -14.0051
8962162947  -14.0045
8992364000  -14.0054
9012972924  -14.0071
9041041827  -14.0082
9072690147  -14.0058
9095723500  -14.0072
9121258800  -14.0031
9153047088  -14.0030
9178979036  -13.9998
9199872000  -14.0025
9231761187  -14.0005
9261740907  -13.9997
9283760896  -13.9992
9310812300  -13.9990
9341924427  -14.0047
9368158208  -14.0031
9391207500  -14.0040
9422453547  -14.0033
9452741067  -14.0036
9474372148  -14.0104
9501302187  -14.0097
9530701488  -14.0097
9559919012  -14.0089
9581385888  -14.0083
9611019603  -14.0055
9642628908  -14.0047
9667574752  -14.0063
9689628672  -14.0069
9722391552  -14.0091
9753156972  -14.0061
9776035692  -14.0057
9799396227  -14.0044
9831313548  -14.0024
9861218667  -14.0053
9885304832  -14.0025
9910816587  -14.0028
9940842288  -13.9981
9970913403  -13.9981
9995385172  -14.0002
10018705563  -13.9991
10049935923  -13.9990
10080171468  -13.9950
10106279712  -13.9962
10128556588  -13.9957
10157530032  -13.9927
10190024883  -13.9919
10217991452  -13.9919
10240432128  -13.9910
10268856108  -13.9921
10298364300  -13.9915
10330027200  -13.9898
10353128468  -13.9895
10376554032  -13.9866
10407276603  -13.9913
10440168192  -14.0023
10466648608  -14.0046
10489451756  -14.0063
10516761792  -14.0039
10547691075  -14.0053
10578665772  -14.0056
10603964416  -14.0068
10626966500  -14.0066
10655764812  -14.0088
10685823372  -14.0095
10718075952  -14.0090
10742476000  -14.0060
10765677884  -14.0069
10794600675  -14.0082
10827016875  -14.0075
10857315843  -14.0095
10882188544  -14.0091
10905591092  -14.0077
10933248483  -14.0089
10963695627  -14.0091
10995274800  -14.0073
11023107232  -14.0076
11046711308  -14.0054
11072781027  -14.0067
11103421707  -14.0084
11134104723  -14.0098
11165237248  -14.0088
11189043716  -14.0069
11212884000  -14.0054
11241828675  -14.0049
11273805612  -14.0058
11303618067  -14.0060
11332593500  -14.0042
11356637184  -14.0027
11380714852  -14.0048
11411046828  -14.0037
11441040075  -14.0160
11473298892  -14.0168
11501613792  -14.0175
11525895868  -14.0184
11550212096  -14.0159
11579292387  -14.0160
11609505792  -14.0140
11640879792  -14.0121
11672306356  -14.0125
11696828000  -14.0107
11721383964  -14.0127
11746516428  -14.0114
11776947075  -14.0100
11807417088  -14.0137
11839057200  -14.0127
11869441812  -14.0126
11894238688  -14.0132
11919070076  -14.0099
11944451403  -14.0134
11973999987  -14.0154
12005862363  -14.0125
12036626892  -14.0117
12068572428  -14.0084
12093858144  -14.0109
12118966492  -14.0076
12144109568  -14.0060
12172687803  -14.0058
12202517187  -14.0071
12232383075  -14.0070
12263436288  -14.0100
12294528867  -14.0073
12321085500  -14.0053
12346507264  -14.0077
12371963972  -14.0099
12399612300  -14.0116
12430876923  -14.0109
12462180912  -14.0106
12492362700  -14.0100
12522580992  -14.0164
12551141376  -14.0171
12576878500  -14.0157
12602650784  -14.0130
12628458252  -14.0126
12655507500  -14.0117
12687092883  -14.0123
12717545643  -14.0141
12748034907  -14.0122
12779735472  -14.0117
12810097696  -14.0130
12836187500  -14.0122
12862312704  -14.0139
12888473332  -14.0096
12914669408  -14.0101
12943557675  -14.0106
12971949147  -14.0088
13002741675  -14.0080
13033570707  -14.0080
13065624108  -14.0082
13096527552  -14.0062
13125517024  -14.0053
13152033212  -14.0059
13178585088  -14.0061
13205172676  -14.0051
13231796000  -14.0013
13259967867  -14.0017
13291100163  -14.0016
13321069488  -14.0030
13349871792  -14.0014
13379907267  -14.0008
13409976492  -14.0011
13440079467  -14.0018
13471422363  -14.0022
13500000000  -14.0017
13527018004  -14.0012
13554072032  -13.9980
13581162108  -13.9967
13608288256  -13.9951
13635450500  -14.0037
13665105243  -14.0042
13694276907  -14.0052
13725914643  -14.0046
13756369968  -14.0045
13785638832  -14.0072
13816160307  -14.0066
13847938443  -14.0083
13878528768  -14.0071
13907927232  -14.0060
13936624384  -14.0081
13964221652  -14.0062
13991855328  -14.0087
14019525436  -14.0081
14047232000  -14.0082
14074975044  -14.0094
14102754592  -14.0096
14130642483  -14.0075
14161543308  -14.0081
14191239852  -14.0094
14222206827  -14.0094
14251966875  -14.0121
14283000000  -14.0094
14312823552  -14.0116
14341433643  -14.0093
14371318107  -14.0068
14402480832  -14.0066
14433677307  -14.0083
14463657675  -14.0082
14492418048  -14.0075
14523711723  -14.0102
14552211488  -14.0087
14580615276  -14.0118
14609056000  -14.0112
14637533684  -14.0082
14666048352  -14.0085
14694600028  -14.0086
14723188736  -14.0083
14751814500  -14.0088
14780477344  -14.0067
14809177292  -14.0064
14837914368  -14.0170
14866688596  -14.0184
14895500000  -14.0182
14924348604  -14.0187
14953927212  -14.0180
14984442828  -14.0175
15013716147  -14.0180
15043018032  -14.0184
15073624368  -14.0187
15104261808  -14.0179
15133651875  -14.0169
15163070508  -14.0159
15192517707  -14.0187
15223275675  -14.0197
15251497803  -14.0190
15282315387  -14.0219
15311878092  -14.0201
15340182192  -14.0206
15369800787  -14.0186
15399447948  -14.0222
15430414572  -14.0204
15460120107  -14.0200
15488560827  -14.0188
15518322252  -14.0174
15549408108  -14.0176
15579227907  -14.0174
15606479628  -14.0154
15636354075  -14.0149
15667557867  -14.0138
15697490688  -14.0129
15727452075  -14.0159
15756137523  -14.0153
15786154800  -14.0140
15816200643  -14.0137
15846275052  -14.0132
15876378027  -14.0112
15906509568  -14.0147
15935357772  -14.0127
15962919075  -14.0105
15993132588  -14.0112
16023374667  -14.0109
16053645312  -14.0096
16081308675  -14.0111
16111633968  -14.0190
16140667500  -14.0181
16171048683  -14.0190
16200370336  -14.0192
16230879500  -14.0219
16261426944  -14.0205
16292012692  -14.0224
16322636768  -14.0213
16353299196  -14.0224
16384000000  -14.0223
16414739204  -14.0229
16445516832  -14.0227
16476332908  -14.0225
16507187456  -14.0228
16538080500  -14.0224
16569012064  -14.0234
16599982172  -14.0228
16630990848  -14.0214
16662038116  -14.0191
16693124000  -14.0190
16722794763  -14.0188
16752373587  -14.0192
16783324848  -14.0179
16812957132  -14.0186
16839918252  -14.0187
16869600432  -14.0197
16899308748  -14.0197
16930395387  -14.0222
16958803788  -14.0207
16988590512  -14.0190
17017047675  -14.0190
17046885483  -14.0195
17075391408  -14.0170
17105280300  -14.0200
17135195328  -14.0182
17164062500  -14.0182
17195769504  -14.0182
17227515532  -14.0179
17259300608  -14.0189
17291124756  -14.0201
17322988000  -14.0190
17354890364  -14.0190
17386831872  -14.0157
17418812548  -14.0163
17449508268  -14.0190
17478348723  -14.0288
17507212992  -14.0294
17536101075  -14.0290
17565012972  -14.0292
17595327168  -14.0300
17624287827  -14.0285
17651891547  -14.0299
17682280587  -14.0326
17709929667  -14.0337
17740778828  -14.0323
17773191936  -14.0321
17805644500  -14.0345
17838136544  -14.0356
17870668092  -14.0357
17903239168  -14.0353
17935849796  -14.0354
17965314675  -14.0359
17991790092  -14.0373
18022470192  -14.0350
18053176428  -14.0343
18082511307  -14.0356
18110471427  -14.0368
18138453147  -14.0369
18166456467  -14.0368
18198161572  -14.0380
18231129248  -14.0380
18264136716  -14.0367
18297184000  -14.0363
18330271124  -14.0337
18363084507  -14.0346
18391260627  -14.0349
18420868800  -14.0332
18450500787  -14.0322
18478743867  -14.0331
18508422348  -14.0323
18536709708  -14.0326
18567850752  -14.0321
18596405236  -14.0310
18629852000  -14.0304
18663338844  -14.0314
18696865792  -14.0301
18730432868  -14.0306
18763786188  -14.0300
18792267948  -14.0287
18819345627  -14.0288
18849296268  -14.0272
18879270723  -14.0390
18907839963  -14.0380
18935000748  -14.0378
18966528000  -14.0408
19000416964  -14.0392
19034346272  -14.0383
19068315948  -14.0376
19102326016  -14.0389
19131421347  -14.0369
19158742188  -14.0364
19186082523  -14.0352
19216323468  -14.0371
19245146508  -14.0365
19273991148  -14.0385
19307236000  -14.0377
19341529484  -14.0372
19375863552  -14.0381
19410238228  -14.0382
19440267003  -14.0386
19469257443  -14.0382
19496818368  -14.0388
19525850928  -14.0389
19553451867  -14.0365
19582721568  -14.0364
19617340396  -14.0367
19652000000  -14.0394
19686700404  -14.0396
19719466875  -14.0391
19747204272  -14.0385
19776422592  -14.0385
19804200003  -14.0377
19831996908  -14.0383
19860815264  -14.0377
19895760972  -14.0376
19930747648  -14.0379
19965775316  -14.0396
20000657403  -14.0389
20025650412  -14.0399
20053602243  -14.0397
20083046283  -14.0375
20111038128  -14.0360
20141529376  -14.0358
20176803500  -14.0363
20212118784  -14.0362
20247475252  -14.0382
20276438832  -14.0369
20304565083  -14.0371
20332710828  -14.0376
20360876067  -14.0470
20389313444  -14.0477
20424876192  -14.0484
20460480268  -14.0482
20496125696  -14.0458
20525809968  -14.0445
20554108587  -14.0450
20580935787  -14.0450
20607780483  -14.0465
20639121408  -14.0478
20674973956  -14.0455
20710868000  -14.0453
20746756800  -14.0472
20776705200  -14.0488
20805176187  -14.0488
20832166683  -14.0475
20859174675  -14.0475
20890961500  -14.0469
20927105024  -14.0467
20963290212  -14.0480
20997488763  -14.0482
21023096832  -14.0464
21051736083  -14.0462
21078885987  -14.0453
21108448084  -14.0442
21144841952  -14.0445
21181277628  -14.0465
21217755136  -14.0468
21246697008  -14.0466
21273972300  -14.0455
21301265088  -14.0464
21328575372  -14.0462
21364083968  -14.0452
21400770996  -14.0450
21437500000  -14.0443
21465389232  -14.0444
21494328075  -14.0443
21521761803  -14.0448
21549213027  -14.0448
21584836256  -14.0452
21621775500  -14.0449
21657663468  -14.0463
21685201200  -14.0452
21714287787  -14.0449
21741861483  -14.0451
21769953916  -14.0473
21807104000  -14.0478
21844296324  -14.0478
21878455212  -14.0461
21906132912  -14.0448
21932289027  -14.0538
21963080907  -14.0571
21993488500  -14.0561
22030892384  -14.0555
22068338652  -14.0562
22098821787  -14.0570
22125092652  -14.0566
22152925872  -14.0580
22180932000  -14.0590
22218548044  -14.0572
22256206592  -14.0573
22289251248  -14.0573
22317187500  -14.0582
22343587803  -14.0567
22370003712  -14.0577
22407266304  -14.0583
22445137732  -14.0574
22480497675  -14.0581
22506994368  -14.0580
22535066700  -14.0575
22561595523  -14.0584
22597050164  -14.0593
22635135072  -14.0572
22669431552  -14.0567
22697604972  -14.0566
22724229267  -14.0540
22752436707  -14.0573
22787902624  -14.0567
22826201612  -14.0563
22860727308  -14.0564
22889019312  -14.0576
22915755603  -14.0575
22941356000  -14.0578
22979826684  -14.0580
23018340352  -14.0581
23052826800  -14.0578
23079658563  -14.0563
23106505932  -14.0563
23134139500  -14.0545
23172825344  -14.0571
23211554292  -14.0559
23242561200  -14.0555
23267917872  -14.0526
23296460652  -14.0545
23328000000  -14.0561
23366901604  -14.0568
23404446828  -14.0549
23431482387  -14.0555
23458533552  -14.0543
23485600323  -14.0525
23522940500  -14.0529
23562058464  -14.0544
23594023467  -14.0625
23621168268  -14.0628
23648328675  -14.0629
23679672516  -14.0629
23718964000  -14.0624
23755524588  -14.0604
23782762107  -14.0624
23810015232  -14.0620
23840493075  -14.0607
23876564576  -14.0619
23916073500  -14.0618
23944906800  -14.0619
23972252643  -14.0622
23998004163  -14.0632
24034861728  -14.0638
24074545036  -14.0634
24105988800  -14.0640
24135040908  -14.0629
24160879692  -14.0618
24193856992  -14.0634
24233715068  -14.0619
24269229747  -14.0611
24298380027  -14.0624
24322685292  -14.0627
24353551904  -14.0620
24393585132  -14.0620
24431397147  -14.0619
24459019308  -14.0595
24485030892  -14.0598
24513948000  -14.0598
24554156764  -14.0594
24592474800  -14.0587
24618557232  -14.0589
24646284963  -14.0596
24675046816  -14.0593
24715431500  -14.0586
24752446668  -14.0560
24780249675  -14.0566
24804794700  -14.0559
24836849888  -14.0573
24877410876  -14.0573
24912937152  -14.0588
24939188928  -14.0567
24967096587  -14.0576
24999358752  -14.0589
25040096428  -14.0583
25075591875  -14.0588
25103575728  -14.0593
25128280323  -14.0601
25162574944  -14.0598
25203489692  -14.0590
25235473968  -14.0594
25263546867  -14.0604
25289982675  -14.0665
25326500000  -14.0677
25367592204  -14.0658
25395864147  -14.0651
25424026092  -14.0649
25449909908  -14.0651
25491135456  -14.0649
25531848027  -14.0636
25556762412  -14.0645
25585013403  -14.0642
25615079172  -14.0649
25656482848  -14.0649
25693175808  -14.0664
25718168763  -14.0652
25744841307  -14.0647
25780961524  -14.0649
25822543712  -14.0644
25853340672  -14.0658
25880083200  -14.0668
25905842176  -14.0664
25947558500  -14.0653
25985516283  -14.0652
26010650988  -14.0651
26037474732  -14.0665
26072976128  -14.0661
26114871636  -14.0685
26146588347  -14.0697
26170119603  -14.0702
26198797244  -14.0680
26240827392  -14.0688
26281195227  -14.0698
26308158075  -14.0682
26331761907  -14.0688
26367187500  -14.0682
26409397504  -14.0686
26441489772  -14.0681
26468534700  -14.0679
26493952608  -14.0689
26536297756  -14.0699
26575158483  -14.0707
26598881763  -14.0690
26624311308  -14.0706
26663603872  -14.0700
26705767500  -14.0703
26732947212  -14.0686
26760140748  -14.0700
26791316500  -14.0702
26833977824  -14.0688
26865646272  -14.0695
26891202987  -14.0693
26919436288  -14.0688
26962233476  -14.0695


==> data/ht_log_r2_p5.dat <==
1  -20.4600
2  -18.6480
3  -17.8577
4  -15.4481
5  -19.7495
6  -22.1549
7  -22.9527
8  -20.0836
9  -21.6860
10  -18.6065
11  -17.6995
12  -16.2246
13  -14.2446
14  -13.9238
15  -13.5954
16  -12.2309
17  -13.0912
18  -13.3722
19  -14.2113
20  -15.0704
21  -14.8187
22  -14.9803
23  -14.3290
24  -14.1304
25  -14.6049
26  -14.8641
27  -15.2310
28  -15.7474
29  -15.8229
30  -15.2955
31  -14.8021
32  -15.2931
33  -14.5165
34  -14.0895
35  -13.6870
36  -13.3068
37  -12.9471
38  -12.6064
39  -12.2832
40  -11.9761
41  -11.6840
42  -11.4058
43  -11.1405
44  -10.6559
45  -10.9908
46  -11.2472
47  -11.4928
48  -11.4945
49  -11.6895
50  -11.9064
51  -12.0537
52  -12.4244
53  -11.7772
54  -12.1556
55  -11.5497
56  -11.6542
57  -12.2377
58  -12.7533
59  -13.3154
60  -13.4762
61  -13.5877
62  -14.0388
63  -14.5219
64  -14.4549
65  -14.4030
66  -14.4921
67  -14.5786
68  -14.3642
69  -14.6070
70  -14.7065
71  -14.4994
72  -14.6071
73  -14.7061
74  -14.6550
75  -14.4596
76  -14.6184
77  -14.5727
78  -14.8278
79  -14.4917
80  -14.3105
81  -14.1338
82  -13.9615
83  -13.7933
84  -13.4855
85  -13.1850
86  -13.1480
87  -13.1074
88  -13.4691
89  -13.8538
90  -14.2193
91  -14.3084
92  -14.3806
93  -14.3520
94  -14.1993
95  -14.4266
96  -14.2764
97  -14.4802
98  -14.7011
99  -14.7805
100  -15.0873
101  -15.1630
106  -15.8573
111  -15.6491
116  -15.6922
121  -15.8746
126  -15.6907
131  -14.6826
136  -14.1427
141  -13.5615
146  -13.1347
151  -13.5232
156  -13.4474
161  -13.1128
166  -13.0162
171  -13.1345
176  -13.3101
181  -13.1593
186  -13.5202
191  -13.7069
196  -14.1310
201  -13.7488
206  -13.1955
211  -12.6399
216  -13.0486
221  -13.1558
226  -12.9068
231  -12.9598
236  -13.3295
241  -13.4950
246  -13.6098
251  -13.5389
256  -13.6541
261  -13.8205
266  -14.0908
271  -13.8076
276  -13.5658
281  -13.0956
286  -12.6532
291  -12.2806
296  -12.4819
301  -12.3637
306  -12.1617
311  -11.9662
316  -11.8591
321  -12.0623
326  -12.3601
331  -12.5856
336  -12.6910
341  -12.8387
346  -13.0345
351  -12.9848
356  -12.7298
361  -12.2146
366  -12.3546
371  -12.5078
376  -12.5197
381  -12.5389
386  -12.4081
391  -12.2406
396  -12.3984
401  -12.4600
406  -12.5087
411  -12.4340
416  -12.2835
421  -12.4001
426  -12.5330
431  -12.7427
436  -12.8892
441  -13.0045
446  -12.8068
451  -12.4543
456  -12.0712
461  -12.0777
466  -12.0724
471  -12.1792
476  -12.1785
481  -11.9149
486  -11.9652
491  -12.1260
496  -12.3070
501  -12.4137
521  -12.9800
541  -13.1465
561  -12.4953
581  -12.0652
601  -11.9930
621  -12.2269
641  -12.5169
661  -12.6454
681  -12.8497
701  -12.9523
721  -12.1655
741  -12.0486
761  -12.3987
781  -12.5910
801  -12.3950
821  -12.3131
841  -12.6167
861  -12.7742
881  -12.7147
901  -12.8699
921  -13.0760
941  -12.5943
961  -12.2449
981  -11.9952
1100  -12.7023
3100  -11.7395
5100  -10.8611
7100  -11.1837
9100  -10.7738
11100  -10.7023
13100  -10.7549
15100  -10.5718
17100  -10.5079
19100  -10.6688
21100  -10.5230
23100  -10.6037
25100  -10.4195
27100  -10.4312
29100  -10.4613
31100  -10.3718
33100  -10.3403
35100  -10.2922
37100  -10.3894
39100  -10.2286
41100  -10.3401
43100  -10.3196
45100  -10.3030
47100  -10.3201
49100  -10.3929
51100  -10.3862
53100  -10.3021
55100  -10.3265
57100  -10.2166
59100  -10.1918
61100  -10.2142
63100  -10.2395
65100  -10.2548
67100  -10.1060
69100  -10.1817
71100  -10.2026
73100  -10.1854
75100  -10.1808
77100  -10.1735
79100  -10.1049
81100  -10.1209
83100  -10.1893
85100  -10.1484
87100  -10.1159
89100  -10.1901
91100  -10.0688
93100  -10.0985
95100  -10.1490
97100  -10.0225
99100  -10.0933
101100  -10.0993
117000  -10.1218
132900  -10.0824
148900  -10.1134
164800  -10.1069
180700  -10.0820
196700  -10.1154
212600  -10.0855
228600  -10.0901
244500  -10.0883
260400  -10.0753
276400  -10.0848
292300  -10.0659
308300  -10.0523
324200  -10.0710
340100  -10.0683
356100  -10.0904
372000  -10.0916
388000  -10.1245
403900  -10.1065
419800  -10.0974
435800  -10.1269
451700  -10.0916
467700  -10.0741
483600  -10.0995
499500  -10.1120
515500  -10.1125
531400  -10.0925
547400  -10.0858
563300  -10.1200
579200  -10.0994
595200  -10.0993
611100  -10.0992
627100  -10.0910
643000  -10.0927
658900  -10.1020
674900  -10.1001
690800  -10.0794
706800  -10.1033
722700  -10.0816
738600  -10.0877
754600  -10.1010
770500  -10.0897
786500  -10.0866
802400  -10.0750
818300  -10.0926
834300  -10.0808
850200  -10.0563
866200  -10.0790
882100  -10.0627
898000  -10.0739
914000  -10.0614
929900  -10.0580
945900  -10.0800
961800  -10.0572
977700  -10.0540
993700  -10.0641
1009600  -10.0506
1025500  -10.0702
1041500  -10.0663
1057400  -10.0775
1073400  -10.0511
1089300  -10.0513
1105200  -10.0754
1121200  -10.0571
1137100  -10.0640
1153100  -10.0519
1169000  -10.0595
1184900  -10.0514
1200900  -10.0568
1216800  -10.0487
1232800  -10.0566
1248700  -10.0527
1264600  -10.0564
1280600  -10.0612
1296500  -10.0417
1312500  -10.0413
1328400  -10.0345
1344300  -10.0450
1360300  -10.0481
1376200  -10.0494
1392200  -10.0635
1408100  -10.0643
1424000  -10.0732
1440000  -10.0521
1455900  -10.0593
1471900  -10.0536
1487800  -10.0682
1503700  -10.0478
1519700  -10.0541
1535600  -10.0468
1551600  -10.0626
1567500  -10.0429
1583400  -10.0543
1599400  -10.0455
1615300  -10.0606
1631300  -10.0674
1647200  -10.0565
1663100  -10.0742
1679100  -10.0625
1695000  -10.0658
1711000  -10.0585
1726900  -10.0722
1742800  -10.0833
1758800  -10.0668
1774700  -10.0767
1790700  -10.0636
1806600  -10.0762
1822500  -10.0634
1838500  -10.0739
1854400  -10.0817
1870400  -10.0642
1886300  -10.0769
1902200  -10.0633
1918200  -10.0681
1934100  -10.0708
1950000  -10.0581
1966000  -10.0705
1981900  -10.0563
1997900  -10.0575
2013800  -10.0790
2029700  -10.0586
2045700  -10.0739
2061600  -10.0694
2077600  -10.0652
2093500  -10.0749
2109400  -10.0659
2125400  -10.0749
2141300  -10.0806
2157300  -10.0610
2173200  -10.0727
2189100  -10.0743
2205100  -10.0746
2221000  -10.0778
2237000  -10.0667
2252900  -10.0726
2268800  -10.0822
2284800  -10.0770
2300700  -10.0754
2316700  -10.0839
2332600  -10.0760
2348500  -10.0814
2364500  -10.0700
2380400  -10.0748
2396400  -10.0798
2412300  -10.0688
2428200  -10.0818
2444200  -10.0850
2460100  -10.0666
2476100  -10.0717
2492000  -10.0859
2507900  -10.0691
2523900  -10.0789
2539800  -10.0819
2555800  -10.0672
2571700  -10.0727
2587600  -10.0846
2603600  -10.0697
2619500  -10.0741
2635500  -10.0896
2651400  -10.0748
2667300  -10.0794
2683300  -10.0883
2699200  -10.0708
2715200  -10.0733
2731100  -10.0908
2747000  -10.0700
2763000  -10.0787
2778900  -10.0908
2794900  -10.0746
2810800  -10.0819
2826700  -10.0785
2842700  -10.0773
2858600  -10.0782
2874500  -10.0876
2890500  -10.0794
2906400  -10.0769
2922400  -10.0832
2938300  -10.0867
2954200  -10.0756
2970200  -10.0762
2986100  -10.0875
3002100  -10.0735
3018000  -10.0836
3033900  -10.0930
3049900  -10.0795
3065800  -10.0868
3081800  -10.0914
3097700  -10.0846
3113600  -10.0889
3129600  -10.0971
3145500  -10.1043
3161500  -10.0968
3177400  -10.1014
3193300  -10.1015
3209300  -10.0979
3225200  -10.1079
3241200  -10.1146
3257100  -10.1105
3273000  -10.1105
3289000  -10.1117
3304900  -10.1171
3320900  -10.1101
3336800  -10.1082
3352700  -10.1143
3368700  -10.1105
3384600  -10.1136
3400600  -10.1077
3416500  -10.1258
3432400  -10.1099
3448400  -10.1219
3464300  -10.1205
3480300  -10.1160
3496200  -10.1094
3512100  -10.1194
3528100  -10.1192
3544000  -10.1051
3560000  -10.1137
3575900  -10.1145
3591800  -10.1240
3607800  -10.1100
3623700  -10.1145
3639700  -10.1159
3655600  -10.1106
3671500  -10.1186
3687500  -10.1161
3703400  -10.1259
3719400  -10.1146
3735300  -10.1211
3751200  -10.1251
3767200  -10.1241
3783100  -10.1221
3799000  -10.1257
3815000  -10.1297
3830900  -10.1284
3846900  -10.1207
3862800  -10.1300
3878700  -10.1355
3894700  -10.1174
3910600  -10.1271
3926600  -10.1325
3942500  -10.1325
3958400  -10.1194
3974400  -10.1281
3990300  -10.1299
4006300  -10.1416
4022200  -10.1262
4038100  -10.1312
4054100  -10.1435
4070000  -10.1477
4086000  -10.1319
4101900  -10.1377
4117800  -10.1412
4133800  -10.1407
4149700  -10.1352
4165700  -10.1345
4181600  -10.1362
4197500  -10.1346
4213500  -10.1230
4229400  -10.1262
4245400  -10.1325
4261300  -10.1371
4277200  -10.1278
4293200  -10.1356
4309100  -10.1369
4325100  -10.1388
4341000  -10.1289
4356900  -10.1335
4372900  -10.1333
4388800  -10.1376
4404800  -10.1250
4420700  -10.1343
4436600  -10.1376
4452600  -10.1412
4468500  -10.1287
4484500  -10.1368
4500400  -10.1415
4516300  -10.1476
4532300  -10.1339
4548200  -10.1424
4564200  -10.1466
4580100  -10.1443
4596000  -10.1314
4612000  -10.1360
4627900  -10.1375
4643900  -10.1488
4659800  -10.1400
4675700  -10.1453
4691700  -10.1477
4707600  -10.1538
4723500  -10.1523
4739500  -10.1469
4755400  -10.1483
4771400  -10.1540
4787300  -10.1590
4803200  -10.1462
4819200  -10.1548
4835100  -10.1543
4851100  -10.1608
4867000  -10.1485
4882900  -10.1491
4898900  -10.1513
4914800  -10.1573
4930800  -10.1554
4946700  -10.1492
4962600  -10.1474
4978600  -10.1530
4994500  -10.1535
5010500  -10.1453
5026400  -10.1456
5042300  -10.1473
5058300  -10.1598
5074200  -10.1436
5090200  -10.1506
5106100  -10.1496
5122000  -10.1528
5138000  -10.1589
5153900  -10.1459
5169900  -10.1513
5185800  -10.1556
5201700  -10.1565
5217700  -10.1514
5233600  -10.1504
5249600  -10.1587
5265500  -10.1641
5281400  -10.1650
5297400  -10.1566
5313300  -10.1540
5329300  -10.1590
5345200  -10.1656
5361100  -10.1567
5377100  -10.1599
5393000  -10.1585
5409000  -10.1636
5424900  -10.1665
5440800  -10.1552
5456800  -10.1644
5472700  -10.1658
5488700  -10.1723
5504600  -10.1714
5520500  -10.1637
5536500  -10.1632
5552400  -10.1691
5568300  -10.1724
5584300  -10.1688
5600200  -10.1657
5616200  -10.1688
5632100  -10.1755
5648000  -10.1796
5664000  -10.1691
5679900  -10.1743
5695900  -10.1724
5711800  -10.1818
5727700  -10.1866
5743700  -10.1758
5759600  -10.1766
5775600  -10.1784
5791500  -10.1870
5807400  -10.1834
5823400  -10.1745
5839300  -10.1750
5855300  -10.1751
5871200  -10.1809
5887100  -10.1736
5903100  -10.1728
5919000  -10.1785
5935000  -10.1847
5950900  -10.1840
5966800  -10.1784
5982800  -10.1769
5998700  -10.1816
6014700  -10.1852
6030600  -10.1898
6046500  -10.1797
6062500  -10.1802
6078400  -10.1863
6094400  -10.1902
6110300  -10.1937
6126200  -10.1792
6142200  -10.1805
6158100  -10.1846
6174100  -10.1898
6190000  -10.1929
6205900  -10.1817
6221900  -10.1841
6237800  -10.1891
6253800  -10.1949
6269700  -10.1983
6285600  -10.1850
6301600  -10.1869
6317500  -10.1885
6333500  -10.1914
6349400  -10.1957
6365300  -10.1883
6381300  -10.1947
6397200  -10.1956
6413200  -10.2004
6429100  -10.1997
6445000  -10.1871
6461000  -10.1957
6476900  -10.1974
6492800  -10.1990
6508800  -10.2032
6524700  -10.1932
6540700  -10.1999
6556600  -10.2061
6572500  -10.1993
6588500  -10.2051
6604400  -10.2029
6620400  -10.2017
6636300  -10.2044
6652200  -10.2026
6668200  -10.2101
6684100  -10.2107
6700100  -10.1976
6716000  -10.2048
6731900  -10.2085
6747900  -10.2095
6763800  -10.2146
6779800  -10.2025
6795700  -10.2031
6811600  -10.2042
6827600  -10.2046
6843500  -10.2056
6859500  -10.2029
6875400  -10.2004
6891300  -10.2037
6907300  -10.2075
6923200  -10.2103
6939200  -10.2090
6955100  -10.2044
6971000  -10.2028
6987000  -10.2081
7002900  -10.2106
7018900  -10.2166
7034800  -10.2053
7050700  -10.2047
7066700  -10.2039
7082600  -10.2071
7098600  -10.2077
7114500  -10.2094
7130400  -10.2024
7146400  -10.2042
7162300  -10.2132
7178300  -10.2165
7194200  -10.2150
7210100  -10.2050
7226100  -10.2140
7242000  -10.2149
7258000  -10.2159
7273900  -10.2217
7289800  -10.2135
7305800  -10.2122
7321700  -10.2142
7337700  -10.2182
7353600  -10.2178
7369500  -10.2179
7385500  -10.2098
7401400  -10.2158
7417300  -10.2184
7433300  -10.2210
7449200  -10.2241
7465200  -10.2247
7481100  -10.2158
7497000  -10.2176
7513000  -10.2195
7528900  -10.2271
7544900  -10.2253
7560800  -10.2158
7576700  -10.2219
7592700  -10.2284
7608600  -10.2238
7624600  -10.2234
7640500  -10.2305
7656400  -10.2228
7672400  -10.2226
7688300  -10.2283
7704300  -10.2298
7720200  -10.2315
7736100  -10.2261
7752100  -10.2221
7768000  -10.2230
7784000  -10.2241
7799900  -10.2302
7815800  -10.2312
7831800  -10.2252
7847700  -10.2242
7863700  -10.2316
7879600  -10.2250
7895500  -10.2294
7911500  -10.2310
7927400  -10.2232
7943400  -10.2246
7959300  -10.2314
7975200  -10.2340
7991200  -10.2326
8007100  -10.2347
8023100  -10.2246
8039000  -10.2257
8054900  -10.2332
8070900  -10.2325
8086800  -10.2352
8102800  -10.2354
8118700  -10.2266
8134600  -10.2307
8150600  -10.2305
8166500  -10.2370
8182500  -10.2384
8198400  -10.2356
8214300  -10.2306
8230300  -10.2317
8246200  -10.2393
8262200  -10.2375
8278100  -10.2413
8294000  -10.2377
8310000  -10.2342
8325900  -10.2356
8341800  -10.2424
8357800  -10.2415
8373700  -10.2439
8389700  -10.2393
8405600  -10.2373
8421500  -10.2386
8437500  -10.2428
8453400  -10.2423
8469400  -10.2451
8485300  -10.2414
8501200  -10.2356
8517200  -10.2366
8533100  -10.2419
8549100  -10.2434
8565000  -10.2488
8580900  -10.2459
8596900  -10.2415
8612800  -10.2418
8628800  -10.2446
8644700  -10.2508
8660600  -10.2473
8676600  -10.2469
8692500  -10.2420
8708500  -10.2454
8724400  -10.2463
8740300  -10.2481
8756300  -10.2478
8772200  -10.2483
8788200  -10.2396
8804100  -10.2452
8820000  -10.2463
8836000  -10.2500
8851900  -10.2498
8867900  -10.2538
8883800  -10.2414
8899700  -10.2422
8915700  -10.2501
8931600  -10.2484
8947600  -10.2547
8963500  -10.2551
8979400  -10.2413
8995400  -10.2458
9011300  -10.2474
9027300  -10.2476
9043200  -10.2476
9059100  -10.2502
9075100  -10.2442
9091000  -10.2472
9107000  -10.2469
9122900  -10.2508
9138800  -10.2519
9154800  -10.2538
9170700  -10.2501
9186700  -10.2462
9202600  -10.2462
9218500  -10.2512
9234500  -10.2562
9250400  -10.2575
9266300  -10.2574
9282300  -10.2477
9298200  -10.2496
9314200  -10.2521
9330100  -10.2492
9346000  -10.2517
9362000  -10.2548
9377900  -10.2489
9393900  -10.2481
9409800  -10.2492
9425700  -10.2547
9441700  -10.2576
9457600  -10.2576
9473600  -10.2605
9489500  -10.2503
9505400  -10.2530
9521400  -10.2584
9537300  -10.2514
9553300  -10.2579
9569200  -10.2627
9585100  -10.2523
9601100  -10.2557
9617000  -10.2549
9633000  -10.2590
9648900  -10.2618
9664800  -10.2658
9680800  -10.2632
9696700  -10.2561
9712700  -10.2597
9728600  -10.2622
9744500  -10.2575
9760500  -10.2614
9776400  -10.2663
9792400  -10.2524
9808300  -10.2533
9824200  -10.2591
9840200  -10.2623
9856100  -10.2653
9872100  -10.2633
9888000  -10.2668
9903900  -10.2580
9919900  -10.2622
9935800  -10.2668
9951800  -10.2631
9967700  -10.2652
9983600  -10.2657
9999600  -10.2629
10015500  -10.2591
10031500  -10.2629
10047400  -10.2659
10063300  -10.2638
10079300  -10.2676
10095200  -10.2690
10111200  -10.2620
10127100  -10.2595
10143000  -10.2596
10159000  -10.2622
10174900  -10.2655
10190800  -10.2680
10206800  -10.2709
10222700  -10.2608
10238700  -10.2630
10254600  -10.2657
10270500  -10.2641
10286500  -10.2659
10302400  -10.2734
10318400  -10.2709
10334300  -10.2649
10350200  -10.2639
10366200  -10.2714
10382100  -10.2676
10398100  -10.2673
10414000  -10.2727
10429900  -10.2637
10445900  -10.2618
10461800  -10.2623
10477800  -10.2681
10493700  -10.2688
10509600  -10.2694
10525600  -10.2702
10541500  -10.2626
10557500  -10.2623
10573400  -10.2652
10589300  -10.2661
10605300  -10.2679
10621200  -10.2712
10637200  -10.2730
10653100  -10.2638
10669000  -10.2648
10685000  -10.2643
10700900  -10.2671
10716900  -10.2732
10732800  -10.2725
10748700  -10.2720
10764700  -10.2637
10780600  -10.2653
10796600  -10.2665
10812500  -10.2680
10828400  -10.2706
10844400  -10.2726
10860300  -10.2755
10876300  -10.2653
10892200  -10.2674
10908100  -10.2715
10924100  -10.2701
10940000  -10.2707
10956000  -10.2733
10971900  -10.2762
10987800  -10.2650
11003800  -10.2674
11019700  -10.2688
11035600  -10.2709
11051600  -10.2726
11067500  -10.2723
11083500  -10.2733
11099400  -10.2642
11115300  -10.2688
11131300  -10.2700
11147200  -10.2724
11163200  -10.2731
11179100  -10.2764
11195000  -10.2773
11211000  -10.2696
11226900  -10.2735
11242900  -10.2736
11258800  -10.2791
11274700  -10.2769
11290700  -10.2796
11306600  -10.2818
11322600  -10.2734
11338500  -10.2745
11354400  -10.2765
11370400  -10.2768
11386300  -10.2738
11402300  -10.2810
11418200  -10.2822
11434100  -10.2758
11450100  -10.2732
11466000  -10.2780
11482000  -10.2818
11497900  -10.2790
11513800  -10.2819
11529800  -10.2844
11545700  -10.2846
11561700  -10.2762
11577600  -10.2802
11593500  -10.2816
11609500  -10.2832
11625400  -10.2827
11641400  -10.2871
11657300  -10.2860
11673200  -10.2754
11689200  -10.2817
11705100  -10.2802
11721100  -10.2851
11737000  -10.2858
11752900  -10.2862
11768900  -10.2884
11784800  -10.2793
11800800  -10.2790
11816700  -10.2836
11832600  -10.2850
11848600  -10.2838
11864500  -10.2892
11880500  -10.2903
11896400  -10.2879
11912300  -10.2805
11928300  -10.2851
11944200  -10.2880
11960100  -10.2874
11976100  -10.2873
11992000  -10.2872
12008000  -10.2899
12023900  -10.2827
12039800  -10.2841
12055800  -10.2861
12071700  -10.2879
12087700  -10.2870
12103600  -10.2910
12119500  -10.2945
12135500  -10.2880
12151400  -10.2854
12167400  -10.2880
12183300  -10.2946
12199200  -10.2922
12215200  -10.2947
12231100  -10.2978
12247100  -10.2947
12263000  -10.2872
12278900  -10.2884
12294900  -10.2868
12310800  -10.2923
12326800  -10.2906
12342700  -10.2907
12358600  -10.2942
12374600  -10.2895
12390500  -10.2860
12406500  -10.2885
12422400  -10.2951
12438300  -10.2902
12454300  -10.2957
12470200  -10.2955
12486200  -10.2974
12502100  -10.2861
12518000  -10.2874
12534000  -10.2927
12549900  -10.2928
12565900  -10.2929
12581800  -10.2954
12597700  -10.2972
12613700  -10.2983
12629600  -10.2905
12645600  -10.2929
12661500  -10.2942
12677400  -10.2967
12693400  -10.2975
12709300  -10.2979
12725300  -10.3022
12741200  -10.2921
12757100  -10.2941
12773100  -10.2972
12789000  -10.3019
12805000  -10.3002
12820900  -10.3011
12836800  -10.3023
12852800  -10.3044
12868700  -10.2947
12884600  -10.2962
12900600  -10.2981
12916500  -10.3008
12932500  -10.2989
12948400  -10.3013
12964300  -10.3024
12980300  -10.3017
12996200  -10.2950
13012200  -10.2989
13028100  -10.3007
13044000  -10.2995
13060000  -10.3028
13075900  -10.3040
13091900  -10.3050
13107800  -10.3040
13123700  -10.2985
13139700  -10.3022
13155600  -10.3052
13171600  -10.3048
13187500  -10.3075
13203400  -10.3081
13219400  -10.3112
13235300  -10.3030
13251300  -10.3034
13267200  -10.3039
13283100  -10.3074
13299100  -10.3061
13315000  -10.3108
13331000  -10.3048
13346900  -10.3073
13362800  -10.2991
13378800  -10.3012
13394700  -10.3049
13410700  -10.3085
13426600  -10.3070
13442500  -10.3068
13458500  -10.3075
13474400  -10.3098
13490400  -10.3036
13506300  -10.3045
13522200  -10.3050
13538200  -10.3107
13554100  -10.3079
13570100  -10.3092
13586000  -10.3084
13601900  -10.3114
13617900  -10.3039
13633800  -10.3046
13649800  -10.3043
13665700  -10.3128
13681600  -10.3117
13697600  -10.3106
13713500  -10.3115
13729500  -10.3165
13745400  -10.3074
13761300  -10.3077
13777300  -10.3074
13793200  -10.3158
13809100  -10.3138
13825100  -10.3137
13841000  -10.3145
13857000  -10.3174
13872900  -10.3094
13888800  -10.3101
13904800  -10.3119
13920700  -10.3171
13936700  -10.3166
13952600  -10.3155
13968500  -10.3138
13984500  -10.3180
14000400  -10.3105
14016400  -10.3105
14032300  -10.3114
14048200  -10.3184
14064200  -10.3144
14080100  -10.3152
14096100  -10.3187
14112000  -10.3211
14127900  -10.3151
14143900  -10.3124
14159800  -10.3150
14175800  -10.3171
14191700  -10.3185
14207600  -10.3199
14223600  -10.3188
14239500  -10.3196
14255500  -10.3167
14271400  -10.3156
14287300  -10.3153
14303300  -10.3167
14319200  -10.3191
14335200  -10.3195
14351100  -10.3217
14367000  -10.3220
14383000  -10.3235
14398900  -10.3172
14414900  -10.3151
14430800  -10.3181
14446700  -10.3189
14462700  -10.3186
14478600  -10.3254
14494600  -10.3276
14510500  -10.3270
14526400  -10.3194
14542400  -10.3182
14558300  -10.3210
14574300  -10.3234
14590200  -10.3213
14606100  -10.3232
14622100  -10.3221
14638000  -10.3251
14654000  -10.3185
14669900  -10.3170
14685800  -10.3216
14701800  -10.3204
14717700  -10.3214
14733600  -10.3239
14749600  -10.3254
14765500  -10.3257
14781500  -10.3260
14797400  -10.3208
14813300  -10.3217
14829300  -10.3256
14845200  -10.3278
14861200  -10.3251
14877100  -10.3297
14893000  -10.3327
14909000  -10.3305
14924900  -10.3221
14940900  -10.3238
14956800  -10.3253
14972700  -10.3299
14988700  -10.3281
15004600  -10.3287
15020600  -10.3254
15036500  -10.3297
15052400  -10.3250
15068400  -10.3194
15084300  -10.3250
15100300  -10.3223
15116200  -10.3242
15132100  -10.3225
15148100  -10.3289
15164000  -10.3300
15180000  -10.3304
15195900  -10.3231
15211800  -10.3210
15227800  -10.3256
15243700  -10.3304
15259700  -10.3293
15275600  -10.3315
15291500  -10.3300
15307500  -10.3325
15323400  -10.3281
15339400  -10.3236
15355300  -10.3260
15371200  -10.3263
15387200  -10.3290
15403100  -10.3254
15419100  -10.3287
15435000  -10.3317
15450900  -10.3332
15466900  -10.3254
15482800  -10.3232
15498800  -10.3286
15514700  -10.3284
15530600  -10.3279
15546600  -10.3295
15562500  -10.3320
15578500  -10.3350
15594400  -10.3325
15610300  -10.3261
15626300  -10.3275
15642200  -10.3302
15658100  -10.3322
15674100  -10.3307
15690000  -10.3340
15706000  -10.3338
15721900  -10.3361
15737800  -10.3322
15753800  -10.3297
15769700  -10.3299
15785700  -10.3319
15801600  -10.3336
15817500  -10.3326
15833500  -10.3362
15849400  -10.3347
15865400  -10.3375
15881300  -10.3295
15897200  -10.3302
15913200  -10.3304
15929100  -10.3312
15945100  -10.3340
15961000  -10.3357
15976900  -10.3382
15992900  -10.3388
16008800  -10.3376
16024800  -10.3320
16040700  -10.3332
16056600  -10.3343
16072600  -10.3381
16088500  -10.3362
16104500  -10.3377
16120400  -10.3394
16136300  -10.3406
16152300  -10.3388
16168200  -10.3348
16184200  -10.3333
16200100  -10.3352
16216000  -10.3379
16232000  -10.3377
16247900  -10.3387
16263900  -10.3392
16279800  -10.3419
16295700  -10.3368
16311700  -10.3327
16327600  -10.3353
16343600  -10.3364
16359500  -10.3394
16375400  -10.3401
16391400  -10.3428
16407300  -10.3421
16423300  -10.3426
16439200  -10.3382
16455100  -10.3361
16471100  -10.3398
16487000  -10.3404
16502900  -10.3419
16518900  -10.3414
16534800  -10.3430
16550800  -10.3422
16566700  -10.3440
16582600  -10.3367
16598600  -10.3345
16614500  -10.3369
16630500  -10.3383
16646400  -10.3385
16662300  -10.3366
16678300  -10.3412
16694200  -10.3426
16710200  -10.3417
16726100  -10.3362
16742000  -10.3340
16758000  -10.3361
16773900  -10.3360
16789900  -10.3377
16805800  -10.3353
16821700  -10.3399
16837700  -10.3424
16853600  -10.3438
16869600  -10.3376
16885500  -10.3351
16901400  -10.3351
16917400  -10.3368
16933300  -10.3404
16949300  -10.3395
16965200  -10.3430
16981100  -10.3429
16997100  -10.3445
17013000  -10.3406
17029000  -10.3348
17044900  -10.3374
17060800  -10.3377
17076800  -10.3429
17092700  -10.3412
17108700  -10.3415
17124600  -10.3424
17140500  -10.3444
17156500  -10.3424
17172400  -10.3359
17188400  -10.3370
17204300  -10.3395
17220200  -10.3424
17236200  -10.3404
17252100  -10.3422
17268100  -10.3444
17284000  -10.3466
17299900  -10.3465
17315900  -10.3386
17331800  -10.3391
17347800  -10.3385
17363700  -10.3440
17379600  -10.3424
17395600  -10.3415
17411500  -10.3474
17427400  -10.3470
17443400  -10.3462
17459300  -10.3399
17475300  -10.3384
17491200  -10.3414
17507100  -10.3418
17523100  -10.3435
17539000  -10.3407
17555000  -10.3460
17570900  -10.3457
17586800  -10.3458
17602800  -10.3421
17618700  -10.3393
17634700  -10.3421
17650600  -10.3447
17666500  -10.3478
17682500  -10.3471
17698400  -10.3490
17714400  -10.3506
17730300  -10.3507
17746200  -10.3468
17762200  -10.3437
17778100  -10.3444
17794100  -10.3463
17810000  -10.3475
17825900  -10.3482
17841900  -10.3488
17857800  -10.3484
17873800  -10.3520
17889700  -10.3512
17905600  -10.3421
17921600  -10.3417
17937500  -10.3467
17953500  -10.3450
17969400  -10.3466
17985300  -10.3466
18001300  -10.3500
18017200  -10.3494
18033200  -10.3514
18049100  -10.3485
18065000  -10.3466
18081000  -10.3469
18096900  -10.3486
18112900  -10.3521
18128800  -10.3511
18144700  -10.3517
18160700  -10.3532
18176600  -10.3559
18192600  -10.3557
18208500  -10.3465
18224400  -10.3466
18240400  -10.3486
18256300  -10.3491
18272300  -10.3530
18288200  -10.3508
18304100  -10.3556
18320100  -10.3549
18336000  -10.3579
18351900  -10.3541
18367900  -10.3486
18383800  -10.3509
18399800  -10.3527
18415700  -10.3565
18431600  -10.3531
18447600  -10.3570
18463500  -10.3574
18479500  -10.3606
18495400  -10.3599
18511300  -10.3509
18527300  -10.3503
18543200  -10.3552
18559200  -10.3543
18575100  -10.3578
18591000  -10.3558
18607000  -10.3576
18622900  -10.3571
18638900  -10.3602
18654800  -10.3598
18670700  -10.3531
18686700  -10.3531
18702600  -10.3540
18718600  -10.3580
18734500  -10.3591
18750400  -10.3585
18766400  -10.3595
18782300  -10.3611
18798300  -10.3626
18814200  -10.3570
18830100  -10.3541
18846100  -10.3560
18862000  -10.3573
18878000  -10.3578
18893900  -10.3564
18909800  -10.3570
18925800  -10.3590
18941700  -10.3601
18957700  -10.3589
18973600  -10.3539
18989500  -10.3551
19005500  -10.3558
19021400  -10.3573
19037400  -10.3576
19053300  -10.3588
19069200  -10.3616
19085200  -10.3604
19101100  -10.3630
19117100  -10.3631
19133000  -10.3551
19148900  -10.3555
19164900  -10.3557
19180800  -10.3585
19196800  -10.3592
19212700  -10.3572
19228600  -10.3611
19244600  -10.3626
19260500  -10.3601
19276400  -10.3593
19292400  -10.3568
19308300  -10.3584
19324300  -10.3584
19340200  -10.3609
19356100  -10.3568
19372100  -10.3607
19388000  -10.3604
19404000  -10.3607
19419900  -10.3619
19435800  -10.3568
19451800  -10.3539
19467700  -10.3562
19483700  -10.3576
19499600  -10.3603
19515500  -10.3592
19531500  -10.3619
19547400  -10.3629
19563400  -10.3634
19579300  -10.3636
19595200  -10.3561
19611200  -10.3571
19627100  -10.3578
19643100  -10.3590
19659000  -10.3616
19674900  -10.3596
19690900  -10.3638
19706800  -10.3637
19722800  -10.3649
19738700  -10.3640
19754600  -10.3581
19770600  -10.3582
19786500  -10.3599
19802500  -10.3608
19818400  -10.3601
19834300  -10.3625
19850300  -10.3642
19866200  -10.3627
19882200  -10.3659
19898100  -10.3647
19914000  -10.3597
19930000  -10.3614
19945900  -10.3599
19961900  -10.3610
19977800  -10.3647
19993700  -10.3651
20009700  -10.3649
20025600  -10.3689
20041600  -10.3697
20057500  -10.3707
20073400  -10.3619
20089400  -10.3606
20105300  -10.3636
20121300  -10.3661
20137200  -10.3667
20153100  -10.3649
20169100  -10.3683
20185000  -10.3675
20200900  -10.3687
20216900  -10.3681
20232800  -10.3625
20248800  -10.3612
20264700  -10.3633
20280600  -10.3630
20296600  -10.3648
20312500  -10.3654
20328500  -10.3668
20344400  -10.3679
20360300  -10.3665
20376300  -10.3685
20392200  -10.3650
20408200  -10.3626
20424100  -10.3627
20440000  -10.3635
20456000  -10.3676
20471900  -10.3672
20487900  -10.3668
20503800  -10.3683
20519700  -10.3690
20535700  -10.3693
20551600  -10.3657
20567600  -10.3648
20583500  -10.3628
20599400  -10.3656
20615400  -10.3690
20631300  -10.3679
20647300  -10.3661
20663200  -10.3699
20679100  -10.3715
20695100  -10.3716
20711000  -10.3696
20727000  -10.3655
20742900  -10.3655
20758800  -10.3661
20774800  -10.3683
20790700  -10.3682
20806700  -10.3682
20822600  -10.3719
20838500  -10.3731
20854500  -10.3726
20870400  -10.3714
20886400  -10.3654
20902300  -10.3645
20918200  -10.3688
20934200  -10.3688
20950100  -10.3701
20966100  -10.3700
20982000  -10.3713
20997900  -10.3705
21013900  -10.3724
21029800  -10.3737
21045800  -10.3678
21061700  -10.3683
21077600  -10.3700
21093600  -10.3687
21109500  -10.3710
21125400  -10.3716
21141400  -10.3703
21157300  -10.3749
21173300  -10.3747
21189200  -10.3747
21205100  -10.3735
21221100  -10.3698
21237000  -10.3717
21253000  -10.3730
21268900  -10.3745
21284800  -10.3744
21300800  -10.3766
21316700  -10.3765
21332700  -10.3784
21348600  -10.3803
21364500  -10.3794
21380500  -10.3705
21396400  -10.3726
21412400  -10.3751
21428300  -10.3729
21444200  -10.3756
21460200  -10.3760
21476100  -10.3770
21492100  -10.3779
21508000  -10.3792
21523900  -10.3816
21539900  -10.3764
21555800  -10.3755
21571800  -10.3759
21587700  -10.3743
21603600  -10.3753
21619600  -10.3774
21635500  -10.3772
21651500  -10.3795
21667400  -10.3800
21683300  -10.3826
21699300  -10.3822
21715200  -10.3743
21731200  -10.3743
21747100  -10.3777
21763000  -10.3748
21779000  -10.3789
21794900  -10.3775
21810900  -10.3777
21826800  -10.3785
21842700  -10.3802
21858700  -10.3815
21874600  -10.3767
21890600  -10.3748
21906500  -10.3769
21922400  -10.3764
21938400  -10.3784
21954300  -10.3782
21970200  -10.3803
21986200  -10.3812
22002100  -10.3833
22018100  -10.3847
22034000  -10.3831
22049900  -10.3769
22065900  -10.3771
22081800  -10.3780
22097800  -10.3796
22113700  -10.3814
22129600  -10.3821
22145600  -10.3783
22161500  -10.3839
22177500  -10.3851
22193400  -10.3858
22209300  -10.3842
22225300  -10.3774
22241200  -10.3794
22257200  -10.3787
22273100  -10.3787
22289000  -10.3834
22305000  -10.3805
22320900  -10.3820
22336900  -10.3803
22352800  -10.3818
22368700  -10.3841
22384700  -10.3815
22400600  -10.3770
22416600  -10.3777
22432500  -10.3802
22448400  -10.3794
22464400  -10.3830
22480300  -10.3817
22496300  -10.3847
22512200  -10.3822
22528100  -10.3835
22544100  -10.3864
22560000  -10.3818
22576000  -10.3804
22591900  -10.3797
22607800  -10.3799
22623800  -10.3803
22639700  -10.3838
22655700  -10.3838
22671600  -10.3862
22687500  -10.3855
22703500  -10.3858
22719400  -10.3878
22735400  -10.3790
22751300  -10.3809
22767200  -10.3841
22783200  -10.3827
22799100  -10.3864
22815100  -10.3846
22831000  -10.3826
22846900  -10.3876
22862900  -10.3889
22878800  -10.3879
22894700  -10.3880
22910700  -10.3826
22926600  -10.3815
22942600  -10.3835
22958500  -10.3855
22974400  -10.3887
22990400  -10.3874
23006300  -10.3857
23022300  -10.3882
23038200  -10.3886
23054100  -10.3920
23070100  -10.3912
23086000  -10.3855
23102000  -10.3836
23117900  -10.3851
23133800  -10.3879
23149800  -10.3883
23165700  -10.3889
23181700  -10.3923
23197600  -10.3918
23213500  -10.3923
23229500  -10.3935
23245400  -10.3902
23261400  -10.3869
23277300  -10.3890
23293200  -10.3913
23309200  -10.3875
23325100  -10.3909
23341100  -10.3918
23357000  -10.3900
23372900  -10.3928
23388900  -10.3936
23404800  -10.3932
23420800  -10.3919
23436700  -10.3884
23452600  -10.3866
23468600  -10.3878
23484500  -10.3885
23500500  -10.3921
23516400  -10.3900
23532300  -10.3931
23548300  -10.3911
23564200  -10.3917
23580200  -10.3936
23596100  -10.3929
23612000  -10.3886
23628000  -10.3874
23643900  -10.3890
23659900  -10.3892
23675800  -10.3922
23691700  -10.3913
23707700  -10.3918
23723600  -10.3928
23739600  -10.3944
23755500  -10.3944
23771400  -10.3936
23787400  -10.3881
23803300  -10.3897
23819200  -10.3896
23835200  -10.3922
23851100  -10.3966
23867100  -10.3935
23883000  -10.3915
23898900  -10.3935
23914900  -10.3934
23930800  -10.3958
23946800  -10.3969
23962700  -10.3892
23978600  -10.3914
23994600  -10.3915
24010500  -10.3927
24026500  -10.3947
24042400  -10.3940
24058300  -10.3937
24074300  -10.3955
24090200  -10.3992
24106200  -10.3987
24122100  -10.3992
24138000  -10.3928
24154000  -10.3934
24169900  -10.3920
24185900  -10.3953
24201800  -10.3970
24217700  -10.3971
24233700  -10.3959
24249600  -10.3980
24265600  -10.3993
24281500  -10.4009
24297400  -10.4026
24313400  -10.3972
24329300  -10.3948
24345300  -10.3977
24361200  -10.3969
24377100  -10.3973
24393100  -10.3974
24409000  -10.3996
24425000  -10.4005
24440900  -10.3995
24456800  -10.4011
24472800  -10.4020
24488700  -10.4003
24504700  -10.3949
24520600  -10.3961
24536500  -10.3979
24552500  -10.3989
24568400  -10.3990
24584400  -10.3999
24600300  -10.4020
24616200  -10.4024
24632200  -10.4023
24648100  -10.4049
24664100  -10.4031
24680000  -10.3983
24695900  -10.3969
24711900  -10.3989
24727800  -10.3981
24743700  -10.4036
24759700  -10.4032
24775600  -10.4008
24791600  -10.4029
24807500  -10.4029
24823400  -10.4049
24839400  -10.4063
24855300  -10.4013
24871300  -10.3992
24887200  -10.4017
24903100  -10.4010
24919100  -10.4040
24935000  -10.4037
24951000  -10.4043
24966900  -10.4056
24982800  -10.4038
24998800  -10.4059
25014700  -10.4070
25030700  -10.4071
25046600  -10.4012
25062500  -10.3996
25078500  -10.4021
25094400  -10.4015
25110400  -10.4043
25126300  -10.4050
25142200  -10.4020
25158200  -10.4051
25174100  -10.4076
25190100  -10.4079
25206000  -10.4083
25221900  -10.4031
25237900  -10.4004
25253800  -10.4019
25269800  -10.4028
25285700  -10.4048
25301600  -10.4066
25317600  -10.4059
25333500  -10.4074
25349500  -10.4079
25365400  -10.4075
25381300  -10.4092
25397300  -10.4070
25413200  -10.4037
25429200  -10.4034
25445100  -10.4051
25461000  -10.4061
25477000  -10.4105
25492900  -10.4081
25508900  -10.4070
25524800  -10.4097
25540700  -10.4091
25556700  -10.4112
25572600  -10.4117
25588600  -10.4068
25604500  -10.4047
25620400  -10.4077
25636400  -10.4082
25652300  -10.4072
25668200  -10.4101
25684200  -10.4087
25700100  -10.4093
25716100  -10.4123
25732000  -10.4096
25747900  -10.4124
25763900  -10.4124
25779800  -10.4058
25795800  -10.4043
25811700  -10.4082
25827600  -10.4079
25843600  -10.4079
25859500  -10.4106
25875500  -10.4111
25891400  -10.4130
25907300  -10.4134
25923300  -10.4139
25939200  -10.4141
25955200  -10.4143
25971100  -10.4090
25987000  -10.4067
26003000  -10.4098
26018900  -10.4087
26034900  -10.4129
26050800  -10.4113
26066700  -10.4093
26082700  -10.4139
26098600  -10.4135
26114600  -10.4148
26130500  -10.4138
26146400  -10.4129
26162400  -10.4104
26178300  -10.4096
26194300  -10.4115
26210200  -10.4128
26226100  -10.4143
26242100  -10.4120
26258000  -10.4109
26274000  -10.4158
26289900  -10.4158
26305800  -10.4166
26321800  -10.4188
26337700  -10.4149
26353700  -10.4106
26369600  -10.4121
26385500  -10.4147
26401500  -10.4123
26417400  -10.4158
26433400  -10.4159
26449300  -10.4160
26465200  -10.4156
26481200  -10.4162
26497100  -10.4165
26513100  -10.4193
26529000  -10.4139
26544900  -10.4128
26560900  -10.4135
26576800  -10.4149
26592700  -10.4141
26608700  -10.4153
26624600  -10.4162
26640600  -10.4169
26656500  -10.4169
26672400  -10.4175
26688400  -10.4184
26704300  -10.4198
26720300  -10.4135
26736200  -10.4113
26752100  -10.4142
26768100  -10.4139
26784000  -10.4147
26800000  -10.4165
26815900  -10.4181
26831800  -10.4195
26847800  -10.4194
26863700  -10.4206
26879700  -10.4222
26895600  -10.4221
26911500  -10.4150
26927500  -10.4155
26943400  -10.4171
26959400  -10.4163
26975300  -10.4170
26991200  -10.4187
27007200  -10.4198
27023100  -10.4215
27039100  -10.4202
27055000  -10.4216
27070900  -10.4214
27086900  -10.4216
27102800  -10.4162
27118800  -10.4168
27134700  -10.4199
27150600  -10.4190
27166600  -10.4200
27182500  -10.4210
27198500  -10.4195
27214400  -10.4206
27230300  -10.4227
27246300  -10.4211
27262200  -10.4235
27278200  -10.4228
27294100  -10.4177
27310000  -10.4176
27326000  -10.4198
27341900  -10.4186
27357900  -10.4204
27373800  -10.4217
27389700  -10.4208
27405700  -10.4239
27421600  -10.4226
27437500  -10.4232
27453500  -10.4262
27469400  -10.4245
27485400  -10.4184
27501300  -10.4198
27517200  -10.4206
27533200  -10.4203
27549100  -10.4222
27565100  -10.4245
27581000  -10.4236
27596900  -10.4272
27612900  -10.4246
27628800  -10.4255
27644800  -10.4283
27660700  -10.4264
27676600  -10.4217
27692600  -10.4204
27708500  -10.4208
27724500  -10.4231
27740400  -10.4232
27756300  -10.4238
27772300  -10.4261
27788200  -10.4253
27804200  -10.4273
27820100  -10.4274
27836000  -10.4285
27852000  -10.4269
27867900  -10.4233
27883900  -10.4212
27899800  -10.4231
27915700  -10.4252
27931700  -10.4255
27947600  -10.4272
27963600  -10.4259
27979500  -10.4241
27995400  -10.4281
28011400  -10.4284
28027300  -10.4300
28043300  -10.4299
28059200  -10.4275
28075100  -10.4242
28091100  -10.4261
28107000  -10.4275
28123000  -10.4254
28138900  -10.4289
28154800  -10.4291
28170800  -10.4281
28186700  -10.4304
28202700  -10.4293
28218600  -10.4304
28234500  -10.4319
28250500  -10.4285
28266400  -10.4252
28282400  -10.4251
28298300  -10.4268
28314200  -10.4281
28330200  -10.4273
28346100  -10.4288
28362000  -10.4284
28378000  -10.4291
28393900  -10.4301
28409900  -10.4313
28425800  -10.4324
28441700  -10.4305
28457700  -10.4266
28473600  -10.4250
28489600  -10.4264
28505500  -10.4274
28521400  -10.4261
28537400  -10.4289
28553300  -10.4283
28569300  -10.4266
28585200  -10.4309
28601100  -10.4315
28617100  -10.4325
28633000  -10.4326
28649000  -10.4298
28664900  -10.4266
28680800  -10.4286
28696800  -10.4296
28712700  -10.4284
28728700  -10.4323
28744600  -10.4309
28760500  -10.4304
28776500  -10.4327
28792400  -10.4315
28808400  -10.4323
28824300  -10.4337
28840200  -10.4330
28856200  -10.4273
28872100  -10.4289
28888100  -10.4274
28904000  -10.4288
28919900  -10.4295
28935900  -10.4305
28951800  -10.4320
28967800  -10.4315
28983700  -10.4320
28999600  -10.4328
29015600  -10.4337
29031500  -10.4357
29047500  -10.4332
29063400  -10.4294
29079300  -10.4294
29095300  -10.4311
29111200  -10.4306
29127200  -10.4346
29143100  -10.4339
29159000  -10.4333
29175000  -10.4356
29190900  -10.4364
29206900  -10.4351
29222800  -10.4352
29238700  -10.4350
29254700  -10.4306
29270600  -10.4315
29286500  -10.4305
29302500  -10.4328
29318400  -10.4336
29334400  -10.4365
29350300  -10.4356
29366200  -10.4354
29382200  -10.4378
29398100  -10.4391
29414100  -10.4404
29430000  -10.4388
29445900  -10.4382
29461900  -10.4336
29477800  -10.4336
29493800  -10.4354
29509700  -10.4366
29525600  -10.4369
29541600  -10.4382
29557500  -10.4371
29573500  -10.4392
29589400  -10.4388
29605300  -10.4395
29621300  -10.4417
29637200  -10.4415
29653200  -10.4361
29669100  -10.4361
29685000  -10.4342
29701000  -10.4350
29716900  -10.4365
29732900  -10.4379
29748800  -10.4380
29764700  -10.4358
29780700  -10.4399
29796600  -10.4389
29812600  -10.4398
29828500  -10.4391
29844400  -10.4399
29860400  -10.4342
29876300  -10.4339
29892300  -10.4361
29908200  -10.4356
29924100  -10.4353
29940100  -10.4385
29956000  -10.4373
29972000  -10.4360
29987900  -10.4394
30003800  -10.4390
30019800  -10.4404
30035700  -10.4402
30051700  -10.4391
30067600  -10.4354
30083500  -10.4354
30099500  -10.4365
30115400  -10.4365
30131400  -10.4380
30147300  -10.4383
30163200  -10.4389
30179200  -10.4399
30195100  -10.4409
30211000  -10.4402
30227000  -10.4427
30242900  -10.4411
30258900  -10.4368
30274800  -10.4349
30290700  -10.4353
30306700  -10.4369
30322600  -10.4380
30338600  -10.4391
30354500  -10.4397
30370400  -10.4403
30386400  -10.4415
30402300  -10.4425
30418300  -10.4417
30434200  -10.4438
30450100  -10.4423
30466100  -10.4402
30482000  -10.4367
30498000  -10.4390
30513900  -10.4403
30529800  -10.4399
30545800  -10.4431
30561700  -10.4418
30577700  -10.4426
30593600  -10.4437
30609500  -10.4448
30625500  -10.4441
30641400  -10.4447
30657400  -10.4453
30673300  -10.4406
30689200  -10.4381
30705200  -10.4398
30721100  -10.4411
30737100  -10.4418
30753000  -10.4448
30768900  -10.4427
30784900  -10.4434
30800800  -10.4436
30816800  -10.4456
30832700  -10.4458
30848600  -10.4483
30864600  -10.4476
30880500  -10.4425
30896500  -10.4418
30912400  -10.4408
30928300  -10.4421
30944300  -10.4430
30960200  -10.4455
30976200  -10.4448
30992100  -10.4431
31008000  -10.4463
31024000  -10.4468
31039900  -10.4458
31055900  -10.4496
31071800  -10.4479
31087700  -10.4422
31103700  -10.4431
31119600  -10.4434
31135500  -10.4446
31151500  -10.4444
31167400  -10.4487
31183400  -10.4465
31199300  -10.4467
31215200  -10.4482
31231200  -10.4490
31247100  -10.4499
31263100  -10.4514
31279000  -10.4512
31294900  -10.4458
31310900  -10.4435
31326800  -10.4455
31342800  -10.4468
31358700  -10.4464
31374600  -10.4492
31390600  -10.4477
31406500  -10.4479
31422500  -10.4481
31438400  -10.4493
31454300  -10.4496
31470300  -10.4505
31486200  -10.4498
31502200  -10.4475
31518100  -10.4451
31534000  -10.4458
31550000  -10.4470
31565900  -10.4458
31581900  -10.4492
31597800  -10.4472
31613700  -10.4480
31629700  -10.4491
31645600  -10.4488
31661600  -10.4499
31677500  -10.4497
31693400  -10.4512
31709400  -10.4479
31725300  -10.4463
31741300  -10.4463
31757200  -10.4475
31773100  -10.4487
31789100  -10.4497
31805000  -10.4505
31821000  -10.4504
31836900  -10.4517
31852800  -10.4527
31868800  -10.4521
31884700  -10.4542
31900700  -10.4537
31916600  -10.4511
31932500  -10.4482
31948500  -10.4483
31964400  -10.4495


==> data/ht_log_r2_p7.dat <==
256  -27.2800
256  -26.2670
432  -22.9371
432  -21.3124
675  -18.8977
675  -14.3238
864  -14.9194
1323  -13.0545
1372  -12.5624
1372  -15.8604
1372  -17.5567
1728  -18.3918
1728  -19.9049
1728  -20.5300
1728  -21.4305
2048  -22.5295
2048  -23.3213
2048  -22.6003
2048  -22.7113
2187  -22.0233
2187  -21.4067
2187  -20.9186
2187  -20.4249
2700  -20.9277
2700  -19.2368
2916  -19.7671
2916  -19.7681
2916  -20.0230
3267  -20.0703
3267  -20.9810
3267  -20.9605
3888  -20.6285
4000  -20.8950
4000  -19.3657
4000  -19.3986
4000  -19.7588
4000  -19.2248
4000  -19.3285
4000  -18.5484
4000  -19.1227
4000  -18.6563
4563  -18.8130
4563  -19.0520
4563  -19.3357
4563  -19.5849
5292  -19.1591
5292  -18.7515
5292  -18.3608
5324  -18.2009
5324  -18.2876
5324  -18.3097
6075  -18.4600
6075  -19.1603
6912  -19.2459
6912  -18.1411
7803  -17.2431
8748  -17.2471
8788  -17.4407
8788  -17.2441
9747  -16.8249
9747  -15.6389
10800  -16.6425
10976  -17.2338
10976  -17.8825
10976  -18.9306
11907  -18.2736
13068  -18.1802
13500  -18.7761
13500  -18.4381
14283  -18.5110
15552  -18.1855
15552  -18.4825
16384  -18.8826
16384  -18.3862
16384  -17.9728
16875  -17.8808
16875  -17.7608
18252  -17.7471
19652  -17.7014
19652  -17.6413
19652  -17.3922
19683  -17.7458
19683  -17.4625
21168  -17.2425
22707  -16.6255
22707  -16.8364
23328  -16.7052
23328  -16.6927
24300  -16.5514
24300  -16.3535
25947  -16.0623
27436  -16.0498
27436  -15.5016
27648  -15.6747
29403  -15.0546
31212  -15.0207
32000  -14.8133
32000  -14.1166
33075  -13.9961
34992  -14.0562
34992  -14.1146
34992  -14.1949
37044  -14.2359
37044  -14.7124
38988  -15.5279
41067  -15.6046
42592  -15.3227
42592  -15.3546
42592  -14.8863
43200  -14.6289
45387  -14.3696
47628  -14.7940
47628  -14.4799
48668  -14.4611
48668  -14.5942
49923  -14.4140
55296  -14.3130
62500  -14.3271
64827  -13.3233
70304  -13.5232
78732  -13.2196
84672  -13.3244
87808  -13.8329
97200  -13.6792
100467  -13.5801
119164  -13.2330
845883  -11.9288
1687500  -11.8262
2611467  -11.4092
3557763  -11.3976
4627692  -11.2351
5619712  -11.2945
6740636  -11.2079
7812500  -11.0286
8992364  -11.1290
10145763  -11.0551
18966528  -10.7870
28533168  -10.8254
38654388  -10.7865
49305564  -10.8110
60276892  -10.8501
71560368  -10.8507
83187500  -10.8609
95428800  -10.8147
107460675  -10.7240
120092787  -10.7379
132348492  -10.7289
145324800  -10.7490
158607284  -10.7550
171596907  -10.7811
185073116  -10.7795
199344128  -10.7736
212629504  -10.7404
226756908  -10.7413
240945152  -10.7436
255467952  -10.7716
269676572  -10.7819
283831776  -10.7860
298681452  -10.7782
313611008  -10.7942
329251500  -10.7864
343726848  -10.7945
359661568  -10.7499
374306656  -10.7534
389344000  -10.7442
405003483  -10.7633
420627843  -10.7608
436861408  -10.7618
452984832  -10.7675
468150192  -10.7314
484708563  -10.7462
500000000  -10.7464
516560652  -10.7699
533466675  -10.7462
549552384  -10.7469
565683044  -10.7676
582126304  -10.7800
598885164  -10.7642
615962624  -10.7691
633275523  -10.7654
649593675  -10.7454
665851212  -10.7602
683815500  -10.7745
700893675  -10.7601
717624576  -10.7765
735424947  -10.7843
752530068  -10.7671
769056363  -10.7702
787320000  -10.7814
804920224  -10.7627
821516000  -10.7760
839176875  -10.7662
857337075  -10.7894
875384172  -10.8079
893619243  -10.7951
911414700  -10.8031
929385603  -10.7882
947212083  -10.8020
965207907  -10.7847
983047212  -10.7989
1000721088  -10.8021
1019360416  -10.7921
1038776288  -10.8086
1057051323  -10.7932
1074353328  -10.8075
1093437796  -10.7934
1112842800  -10.8115
1130244300  -10.8020
1149984000  -10.8201
1167937083  -10.8150
1186963852  -10.8254
1205526348  -10.8126
1224728096  -10.8252
1243344492  -10.8130
1263284964  -10.8283
1280630763  -10.8148
1301166828  -10.8262
1319757484  -10.8163
1338543387  -10.8313
1358387523  -10.8205
1377888404  -10.8351
1395654656  -10.8321
1415666187  -10.8414
1435284387  -10.8302
1455830523  -10.8227
1474407252  -10.8369
1492992000  -10.8301
1511872803  -10.8454
1531330947  -10.8352
1551732147  -10.8495
1572268347  -10.8429
1592110107  -10.8523
1612076283  -10.8483
1632586752  -10.8343
1652804352  -10.8441
1672296300  -10.8387
1691902512  -10.8534
1711622988  -10.8390
1731457728  -10.8467
1750971843  -10.8381
1770595308  -10.8331
1790788500  -10.8437
1811939328  -10.8375
1833256044  -10.8556
1852865712  -10.8447
1872151083  -10.8322
1891988307  -10.8443
1912847072  -10.8363
1934946500  -10.8485
1954423728  -10.8419
1973767500  -10.8359
1994709028  -10.8478
2017433344  -10.8410
2037058092  -10.8501
2055863052  -10.8432
2078873856  -10.8350
2098966203  -10.8452
2117900516  -10.8367
2141549312  -10.8381
2161317843  -10.8449
2181354052  -10.8359
2205018963  -10.8550
2223111852  -10.8468
2246062500  -10.8434
2266935363  -10.8586
2287148000  -10.8531
2309188608  -10.8478
2328731500  -10.8556
2352336012  -10.8504
2371022307  -10.8649
2394865548  -10.8601
2413404500  -10.8522
2437776108  -10.8691
2456500000  -10.8618
2480032512  -10.8569
2500105500  -10.8689
2522130075  -10.8612
2544224000  -10.8580
2564581932  -10.8752
2588858500  -10.8714
2606857452  -10.8596
2630789307  -10.8729
2652219392  -10.8669
2671455843  -10.8583
2696221323  -10.8744
2716605756  -10.8692
2736844848  -10.8632
2761364763  -10.8767
2782025824  -10.8710
2802474288  -10.8629
2825628300  -10.8773
2848487828  -10.8724
2867669500  -10.8663
2891748627  -10.8815
2915267787  -10.8754
2935483232  -10.8720
2956372992  -10.8814
2979018432  -10.8756
3004028208  -10.8722
3024232124  -10.8868
3044193988  -10.8769
3068161200  -10.8751
3092385708  -10.8871
3114752000  -10.8826
3135109792  -10.8793
3156282288  -10.8910
3179093427  -10.8841
3203751123  -10.8794
3226732848  -10.8765
3248664948  -10.8881
3269601500  -10.8821
3290627812  -10.8761
3314094507  -10.8912
3338068347  -10.8884
3360923523  -10.8861
3384461232  -10.8993
3407885568  -10.8925
3429500000  -10.8859
3451205632  -10.8879
3473002656  -10.8931
3494891264  -10.8870
3516927363  -10.8857
3540385827  -10.8977
3563922267  -10.8936
3587536683  -10.8871
3610604592  -10.9004
3633746427  -10.8973
3656333763  -10.8939
3680882352  -10.8910
3703615488  -10.9026
3727053027  -10.8992
3751200963  -10.8955
3774149883  -10.9059
3797168787  -10.9011
3820257675  -10.9010
3842128107  -10.8961
3866645403  -10.9089
3888648027  -10.9038
3912662988  -10.8994
3936099852  -10.9081
3958298928  -10.9067
3980560428  -10.9018
4003541883  -10.8984
4026589488  -10.9118
4049703243  -10.9069
4072432864  -10.9034
4096770048  -10.9123
4121204000  -10.9125
4145734912  -10.9096
4170362976  -10.9025
4194484992  -10.9144
4217400108  -10.9112
4239700947  -10.9026
4261382163  -10.8997
4283798832  -10.9106
4307562500  -10.9055
4332826732  -10.9027
4358189556  -10.9056
4383651164  -10.9129
4406416875  -10.9096
4428519723  -10.9033
4450677867  -10.9143
4473547488  -10.9127
4499456000  -10.9101
4525464352  -10.9069
4550372748  -10.9169
4571427888  -10.9134
4593940272  -10.9101
4617282596  -10.9042
4643742604  -10.9182
4670303508  -10.9139
4691658348  -10.9107
4714464492  -10.9054
4737148448  -10.9174
4764064000  -10.9142
4789685547  -10.9111
4811286627  -10.9087
4833658800  -10.9173
4859071052  -10.9140
4886446036  -10.9122
4909092912  -10.9106
4930961292  -10.9217
4955332896  -10.9179
4983067904  -10.9141
5007147948  -10.9138
5028496443  -10.9247
5052857764  -10.9199
5080214403  -10.9165
5103202608  -10.9137
5124010752  -10.9265
5151653888  -10.9246
5177711808  -10.9229
5197921875  -10.9198
5223005428  -10.9297
5251729500  -10.9263
5273871552  -10.9215
5295024432  -10.9176
5324000000  -10.9287
5348091852  -10.9256
5368631427  -10.9228
5396930500  -10.9219
5420535147  -10.9329
5443513227  -10.9299
5470524000  -10.9279
5495776803  -10.9235
5517369675  -10.9354
5544783500  -10.9347
5569985763  -10.9308
5591723787  -10.9253
5619712000  -10.9271
5643911628  -10.9333
5664991468  -10.9295
5695312500  -10.9261
5716753227  -10.9249
5740996608  -10.9356
5770309347  -10.9318
5789271123  -10.9287
5817678548  -10.9267
5843165067  -10.9383
5864013824  -10.9345
5895040288  -10.9320
5916477843  -10.9286
5941784884  -10.9341
5969353347  -10.9340
5990247675  -10.9325
6020240544  -10.9307
6041835387  -10.9293
6067643796  -10.9403
6093644283  -10.9407
6115295232  -10.9357
6145674363  -10.9339
6166058688  -10.9454
6195267572  -10.9440
6217576875  -10.9413
6243584000  -10.9391
6269309388  -10.9354
6292150988  -10.9469
6321256227  -10.9455
6340969184  -10.9435
6372587763  -10.9421
6393344688  -10.9520
6422892844  -10.9511
6444967500  -10.9463
6472384096  -10.9437
6495960267  -10.9415
6522128932  -10.9523
6547153968  -10.9487
6572128000  -10.9459
6598548603  -10.9431
6622381948  -10.9499
6651839232  -10.9509
6672891424  -10.9454
6701940675  -10.9445
6723657076  -10.9404
6753084075  -10.9527
6774679552  -10.9477
6804421875  -10.9451
6825959500  -10.9401
6855093612  -10.9362
6877497568  -10.9479
6906816972  -10.9465
6929294404  -10.9454
6958734732  -10.9437
6981350656  -10.9480
7010846892  -10.9501
7033666972  -10.9451
7060533507  -10.9423
7086244000  -10.9413
7111271907  -10.9522
7139082388  -10.9525
7161312492  -10.9481
7192182784  -10.9476
7213293675  -10.9448
7245103347  -10.9570
7263392000  -10.9529
7293836592  -10.9522
7317106268  -10.9490
7345404972  -10.9508
7371084704  -10.9616
7395367500  -10.9586
7425327956  -10.9556
7444602675  -10.9527
7476917787  -10.9524
7498065348  -10.9610
7527324843  -10.9575
7552929024  -10.9556
7578805932  -10.9524
7608059676  -10.9536
7629554700  -10.9618
7660449072  -10.9584
7681983628  -10.9570
7711470000  -10.9539
7737739744  -10.9574
7759913643  -10.9634
7792905267  -10.9630
7812500000  -10.9585
7841603628  -10.9584
7868885108  -10.9612
7892300043  -10.9677
7923721347  -10.9655
7944486372  -10.9625
7972826112  -10.9604
8001504000  -10.9627
8023944267  -10.9677
8054693568  -10.9678
8077950976  -10.9643
8104201875  -10.9624
8135604652  -10.9603
8154883328  -10.9676
8186739363  -10.9682
8212902044  -10.9655
8233821963  -10.9622
8265915243  -10.9634
8290687500  -10.9725
8315119827  -10.9711
8346421548  -10.9712
8368962556  -10.9674
8395864812  -10.9657
8427991072  -10.9777
8447728748  -10.9753
8476999947  -10.9727
8507126624  -10.9723
8526987612  -10.9692
8558525232  -10.9805
8586756000  -10.9795
8606740684  -10.9777
8637542892  -10.9754
8666880736  -10.9739
8686989500  -10.9837
8717893947  -10.9828
8747502368  -10.9798
8767735596  -10.9782
8797642227  -10.9757
8828622432  -10.9759
8848980508  -10.9839
8878732812  -10.9813
8909115075  -10.9804
8930725772  -10.9783
8958228075  -10.9769
8988745932  -10.9866
9012972924  -10.9852
9036101772  -10.9820
9067741452  -10.9802
9095723500  -10.9805
9117289152  -10.9896
9148076523  -10.9897
9178915788  -10.9865
9199872000  -10.9848
9226769292  -10.9829
9257740803  -10.9806
9283760896  -10.9899
9305799075  -10.9895
9337907043  -10.9883
9368158208  -10.9870
9389337156  -10.9845
9418418883  -10.9958
9449710128  -10.9946
9474372148  -10.9927
9496237932  -10.9917
9526643712  -10.9904
9559130112  -10.9899
9581385888  -10.9979
9606944763  -10.9950
9638547372  -10.9923
9667574752  -10.9917
9689202428  -10.9897
9717268707  -10.9994
9749052108  -10.9971
9776035692  -10.9957
9797824768  -10.9950
9827192268  -10.9920
9857091123  -10.9904
9885304832  -10.9993
9907255908  -10.9982
9936698112  -10.9960
9966762963  -10.9932
9995385172  -10.9915
10017498848  -10.9996
10045769067  -11.0001
10077041547  -10.9978
10106279712  -10.9960
10128556588  -10.9935
10154388123  -10.9919
10185829083  -11.0031
10217318643  -11.0018
10240432128  -10.9995
10264644108  -10.9980
10294146252  -10.9970
10326858723  -10.9967
10353128468  -11.0059
10375766496  -11.0032
10403036307  -11.0004
10434859587  -10.9997
10465668288  -10.9978
10489451756  -11.0026
10512499248  -11.0055
10543422267  -11.0041
10574390700  -11.0037
10603964416  -11.0014
10626966500  -10.9987
10651474188  -11.0094
10681526700  -11.0075
10713772800  -11.0043
10742476000  -11.0036
10765677884  -11.0020
10791361728  -10.9992
10823773068  -11.0085
10852984827  -11.0069
10882188544  -11.0060
10905591092  -11.0040
10929027168  -11.0037
10959343443  -11.0003
10990916352  -11.0110
11021443632  -11.0103
11046711308  -11.0087
11070349056  -11.0064
11099041875  -11.0055
11129718843  -11.0038
11161536048  -11.0152
11189043716  -11.0150
11212884000  -11.0129
11237421627  -11.0108
11269392300  -11.0101
11300303628  -11.0093
11331257292  -11.0183
11356637184  -11.0155
11380714852  -11.0139
11406606732  -11.0129
11437705548  -11.0121
11468846700  -11.0111
11500030188  -11.0212
11525895868  -11.0213
11550212096  -11.0173
11575937772  -11.0163
11606146803  -11.0157
11637516267  -11.0141
11670050700  -11.0254
11696828000  -11.0238
11721383964  -11.0219
11745974272  -11.0206
11773563948  -11.0186
11804029587  -11.0163
11834534592  -11.0281
11866210992  -11.0266
11894238688  -11.0255
11919070076  -11.0247
11943936000  -11.0214
11970588672  -11.0197
12001308003  -11.0310
12033206667  -11.0305
12065147667  -11.0292
12093858144  -11.0281
12118966492  -11.0268
12144109568  -11.0244
12169287396  -11.0337
12197925675  -11.0323
12227785947  -11.0306
12259983987  -11.0284
12289920075  -11.0274
12319892667  -11.0260
12346507264  -11.0273
12371963972  -11.0336
12397455648  -11.0323
12426242643  -11.0289
12456380907  -11.0273
12487716972  -11.0275
12517929648  -11.0253
12549342987  -11.0352
12576878500  -11.0347
12602650784  -11.0329
12628458252  -11.0314
12654300928  -11.0292
12682411083  -11.0279
12712858227  -11.0392
12743341875  -11.0378
12775036608  -11.0361
12805594668  -11.0349
12835011843  -11.0331
12862312704  -11.0305
12888473332  -11.0342
12914669408  -11.0384
12940900956  -11.0362
12967215075  -11.0331
12996817200  -11.0320
13028825403  -11.0319
13059685323  -11.0317
13091770800  -11.0390
13120324272  -11.0395
13151292300  -11.0383
13178585088  -11.0375
13205172676  -11.0359
13231796000  -11.0347
13258455084  -11.0432
13286308203  -11.0428
13315072923  -11.0418
13346269803  -11.0392
13375099323  -11.0391
13405163148  -11.0369
13436465328  -11.0355
13467804012  -11.0461
13497971787  -11.0452
13527018004  -11.0454
13554072032  -11.0435
13581162108  -11.0422
13608288256  -11.0412
13635450500  -11.0478
13662648864  -11.0493
13690628748  -11.0490
13721044923  -11.0478
13751494848  -11.0454
13781978523  -11.0447
13811274603  -11.0425
13844269872  -11.0531
13874856147  -11.0517
13903025328  -11.0496
13932449712  -11.0489
13964221652  -11.0477
13991855328  -11.0452
14019525436  -11.0486
14047232000  -11.0543
14074975044  -11.0532
14102754592  -11.0519
14130570668  -11.0511
14158423296  -11.0509
14186312500  -11.0480
14217249843  -11.0564
14247004707  -11.0557
14278032432  -11.0538
14307850800  -11.0530
14336455923  -11.0524
14367580848  -11.0507
14397492528  -11.0485
14429931948  -11.0600
14458658787  -11.0584
14487414192  -11.0571
14518702467  -11.0571
14548770963  -11.0561
14578870563  -11.0544
14609056000  -11.0535
14637533684  -11.0629
14666048352  -11.0616
14694600028  -11.0600
14723188736  -11.0590
14751814500  -11.0571
14780477344  -11.0550
14809177292  -11.0587
14837914368  -11.0626
14866688596  -11.0612
14895500000  -11.0594
14924348604  -11.0588
14953234432  -11.0576
14982157508  -11.0565
15011169507  -11.0661
15040115500  -11.0642
15069796875  -11.0622
15100430427  -11.0622
15129816768  -11.0613
15159231675  -11.0608
15188675148  -11.0606
15220711323  -11.0680
15247647792  -11.0666
15277176963  -11.0660
15308020467  -11.0653
15336321003  -11.0647
15364647675  -11.0649
15394289868  -11.0633
15426542043  -11.0708
15456243852  -11.0696
15484681008  -11.0683
15514438707  -11.0675
15544224972  -11.0660
15574039803  -11.0639
15602585067  -11.0639
15633755163  -11.0730
15663655692  -11.0726
15693584787  -11.0712
15722239347  -11.0704
15752224332  -11.0685
15782237883  -11.0673
15812280000  -11.0666
15842350683  -11.0744
15871140675  -11.0726
15901267248  -11.0714
15930110700  -11.0693
15958980288  -11.0697
15989190075  -11.0693
16019428428  -11.0673
16049695347  -11.0760
16078716000  -11.0763
16109072284  -11.0750
16139466752  -11.0732
16169899428  -11.0724
16200370336  -11.0716
16230879500  -11.0704
16261426944  -11.0755
16292012692  -11.0774
16322636768  -11.0770
16353299196  -11.0752
16384000000  -11.0742
16414739204  -11.0736
16445516832  -11.0725
16476332908  -11.0749
16507187456  -11.0818
16538080500  -11.0806
16569012064  -11.0797
16599384675  -11.0789
16628854203  -11.0775
16659691200  -11.0760
16689214188  -11.0739
16718763312  -11.0832
16746993675  -11.0829
16777939968  -11.0820
16807567500  -11.0798
16837221168  -11.0791
16865551323  -11.0784
16895256075  -11.0772
16926338988  -11.0862
16954743987  -11.0847
16983172800  -11.0831
17012980908  -11.0831
17042815152  -11.0814
17071317675  -11.0802
17102562048  -11.0786
17132474700  -11.0880
17164062500  -11.0878
17195769504  -11.0868
17227515532  -11.0850
17259300608  -11.0840
17291124756  -11.0823
17322988000  -11.0810
17354890364  -11.0800
17386417152  -11.0871
17415205443  -11.0868
17445390147  -11.0865
17474227200  -11.0851
17503088067  -11.0839
17533348803  -11.0825
17562258432  -11.0811
17592570252  -11.0901
17621528643  -11.0878
17649130203  -11.0867
17678135088  -11.0858
17708405152  -11.0844
17740778828  -11.0833
17773191936  -11.0821
17805644500  -11.0871
17838136544  -11.0915
17870668092  -11.0912
17903239168  -11.0897
17933291568  -11.0884
17961136128  -11.0871
17989002288  -11.0859
18018285003  -11.0844
18048987675  -11.0921
18076921875  -11.0909
18106276032  -11.0897
18134254512  -11.0882
18165233664  -11.0876
18198161572  -11.0871
18231129248  -11.0863
18264136716  -11.0881
18297184000  -11.0928
18330271124  -11.0926
18358859952  -11.0918
18388442043  -11.0910
18416637603  -11.0901
18447677667  -11.0880
18475918587  -11.0861
18505594800  -11.0944
18533880000  -11.0934
18565018668  -11.0924
18596405236  -11.0914
18629852000  -11.0909
18663338844  -11.0894
18696865792  -11.0890
18729636588  -11.0885
18759515787  -11.0965
18787994307  -11.0955
18816494427  -11.0935
18846442800  -11.0923
18874987200  -11.0921
18903553200  -11.0901
18932679356  -11.0893
18966528000  -11.0974
19000416964  -11.0979
19034346272  -11.0964
19068315948  -11.0957
19098374832  -11.0942
19127109312  -11.0928
19155865392  -11.0916
19183203675  -11.0910
19213442352  -11.0991
19242263232  -11.0974
19272983076  -11.0968
19307236000  -11.0962
19341529484  -11.0948
19375863552  -11.0938
19408402467  -11.0927
19437369147  -11.0926
19464907500  -11.1008
19492465347  -11.1004
19521494667  -11.1005
19550545587  -11.0998
19582721568  -11.0990
19617340396  -11.0974
19652000000  -11.0957
19686700404  -11.0958
19718007552  -11.1046
19745743923  -11.1030
19773499788  -11.1017
19801275147  -11.1006
19829070000  -11.1004
19860815264  -11.0995
19895760972  -11.0996
19930747648  -11.1022
19965775316  -11.1066
19997718075  -11.1055
20024179803  -11.1044
20050659027  -11.1022
20080100907  -11.1012
20108090700  -11.1001
20141529376  -11.0989
20176803500  -11.1037
20212118784  -11.1086
20245374603  -11.1066
20273479308  -11.1058
20300122800  -11.1044
20328265467  -11.1032
20357910387  -11.1022
20389313444  -11.1002
20424876192  -11.1046
20460480268  -11.1094
20496043008  -11.1080
20522832300  -11.1067
20551128867  -11.1067
20577954123  -11.1052
20604796875  -11.1047
20639121408  -11.1038
20674973956  -11.1082
20710868000  -11.1105
20745259947  -11.1096
20773709388  -11.1088
20802178323  -11.1074
20829166875  -11.1063
20856172923  -11.1057
20890961500  -11.1047
20927105024  -11.1076
20963290212  -11.1122
20994477075  -11.1107
21020083308  -11.1094
21048720507  -11.1070
21075868467  -11.1069
21108448084  -11.1057
21144841952  -11.1046
21181277628  -11.1066
21214897947  -11.1138
21243667500  -11.1126
21270940848  -11.1116
21298231692  -11.1109
21327438892  -11.1102
21364083968  -11.1089
21400770996  -11.1077
21436469883  -11.1074
21463866675  -11.1155
21491280963  -11.1149
21518712747  -11.1142
21547939108  -11.1128
21584836256  -11.1122
21621775500  -11.1111
21654604800  -11.1108
21682140588  -11.1100
21711225123  -11.1178
21738796875  -11.1176
21769953916  -11.1160
21807104000  -11.1159
21844296324  -11.1148
21875380992  -11.1137
21903056748  -11.1129
21930750000  -11.1123
21960000747  -11.1203
21993488500  -11.1193
22030892384  -11.1187
22064847363  -11.1184
22094187372  -11.1176
22122001152  -11.1163
22151379123  -11.1145
22180932000  -11.1133
22218548044  -11.1169
22256206592  -11.1222
22287699747  -11.1212
22314082608  -11.1200
22340481075  -11.1183
22369437500  -11.1170
22407266304  -11.1162
22445137732  -11.1163
22477381443  -11.1149
22505435307  -11.1227
22531946688  -11.1217
22559008000  -11.1213
22597050164  -11.1188
22635135072  -11.1188
22667866875  -11.1182
22694473728  -11.1169
22722662700  -11.1160
22749646500  -11.1253
22787902624  -11.1249
22826201612  -11.1231
22857584832  -11.1234
22885874892  -11.1223
22912609347  -11.1215
22941356000  -11.1202
22979826684  -11.1198
23018340352  -11.1204
23051248947  -11.1261
23076501075  -11.1256
23103346608  -11.1247
23134139500  -11.1248
23172825344  -11.1242
23210884800  -11.1241
23239392588  -11.1229
23266332675  -11.1215
23293288368  -11.1284
23328000000  -11.1279
23366901604  -11.1278
23401267200  -11.1269
23428300923  -11.1261
23455350252  -11.1248
23483865856  -11.1238
23522940500  -11.1237
23562058464  -11.1228
23590830987  -11.1309
23617973952  -11.1303
23645132523  -11.1291
23679672516  -11.1276
23718964000  -11.1278
23752321200  -11.1268
23779556883  -11.1250
23808411675  -11.1242
23838888492  -11.1318
23876564576  -11.1319
23916073500  -11.1313
23941690668  -11.1295
23969034675  -11.1288
23995222052  -11.1272
24034861728  -11.1271
24074545036  -11.1260
24104375307  -11.1255
24131812032  -11.1336
24157649088  -11.1332
24193856992  -11.1319
24233715068  -11.1307
24265991907  -11.1297
24293520432  -11.1293
24321064563  -11.1271
24353551904  -11.1268
24393585132  -11.1295
24428148507  -11.1349
24457394043  -11.1338
24481778688  -11.1324
24513948000  -11.1321
24554156764  -11.1312
24589215468  -11.1308
24616926675  -11.1295
24644653488  -11.1283
24675046816  -11.1350
24715431500  -11.1362
24750811683  -11.1351
24778613772  -11.1341
24803157987  -11.1328
24836849888  -11.1320
24877410876  -11.1319
24911296875  -11.1311
24937547787  -11.1297
24965454528  -11.1368
24999358752  -11.1368
25040096428  -11.1362
25073946252  -11.1358
25101929187  -11.1350
25126632972  -11.1338
25162574944  -11.1333
25203489692  -11.1330
25235473968  -11.1325
25263546867  -11.1420
25289982675  -11.1414
25326500000  -11.1413
25367592204  -11.1399
25394208048  -11.1402
25422369075  -11.1384
25449909908  -11.1379
25491135456  -11.1368
25530187500  -11.1378
25556762412  -11.1456
25583351148  -11.1443
25615079172  -11.1446
25656482848  -11.1436
25691510043  -11.1436
25716502188  -11.1427
25743173868  -11.1429
25780961524  -11.1423
25822543712  -11.1431
25853340672  -11.1498
25878411387  -11.1488
25905842176  -11.1473
25947558500  -11.1468
25985516283  -11.1465
26010650988  -11.1458
26037474732  -11.1450
26072976128  -11.1445
26114871636  -11.1464
26148268800  -11.1533
26170119603  -11.1513
26198797244  -11.1501
26240827392  -11.1489
26281195227  -11.1484
26308158075  -11.1476
26333448300  -11.1460
26367187500  -11.1454
26409397504  -11.1467
26443179675  -11.1521
26468534700  -11.1507
26493952608  -11.1493
26536297756  -11.1485
26573464368  -11.1480
26597186892  -11.1464
26622615627  -11.1465
26663603872  -11.1452
26705767500  -11.1449
26731248075  -11.1523
26758440747  -11.1514
26791316500  -11.1499
26833977824  -11.1496
26863942923  -11.1489
26889498828  -11.1483
26919436288  -11.1473
26962233476  -11.1471


==> data/ht_log_r2_p79.dat <==
256  -27.2800
256  -30.4761
432  -17.6045
432  -23.4775
675  -33.5640
675  -16.5759
864  -30.0590
1323  -25.1031
1372  -17.5215
1372  -18.5019
1372  -17.6045
1728  -19.2016
1728  -12.6009
1728  -6.24226
1728  -12.6334
2048  -16.7206
2048  -19.4419
2048  -21.2349
2048  -22.2847
2187  -20.7229
2187  -19.7361
2187  -16.6182
2187  -18.1706
2187  -20.6749
2187  -24.2578
2187  -27.4282
2187  -30.6628
2700  -31.4243
2700  -31.8127
2916  -29.6515
2916  -33.8031
2916  -31.6258
3267  -33.9093
3267  -29.2880
3267  -31.9389
3888  -30.4774
4000  -26.4728
4000  -26.0489
4000  -27.4855
4000  -30.8439
4000  -32.6928
4000  -29.7083
4000  -29.2588
4000  -31.4319
4563  -29.9856
4563  -32.7063
4563  -35.1417
4563  -37.1674
5292  -36.2339
5292  -37.3322
5292  -34.8129
5324  -37.5251
6075  -32.6437
6075  -29.3828
6912  -25.7448
6912  -26.6830
6912  -24.0053
7803  -23.6062
8748  -25.4208
8788  -23.9865
8788  -21.3321
9747  -21.9811
9747  -21.5415
10800  -21.6932
10976  -19.3347
10976  -20.7839
10976  -24.0357
11907  -22.6472
11907  -22.3448
13068  -23.3310
13500  -22.5589
13500  -23.5520
14283  -24.5622
15552  -27.8593
15552  -28.1082
16384  -28.0014
16384  -26.3008
16384  -24.5211
16875  -23.3897
16875  -23.7249
18252  -22.0194
18252  -20.9930
19652  -21.7883
19652  -22.2237
19652  -21.5905
19683  -21.9128
19683  -21.7790
21168  -23.2843
21168  -23.0158
22707  -21.8765
23328  -22.2801
23328  -22.6248
24300  -21.2136
25947  -20.6977
27436  -20.6357
27436  -18.2557
27648  -19.8624
29403  -17.9792
31212  -17.2977
32000  -17.3797
32000  -16.7942
32000  -15.2254
33075  -15.4594
34992  -15.2327
34992  -15.2208
36963  -15.5050
37044  -16.3887
37044  -16.6642
37044  -17.8899
41067  -18.0776
41067  -18.0594
42592  -18.4049
42592  -17.8883
42592  -17.9119
43200  -18.4285
45387  -19.4005
48668  -19.4603
55296  -18.8424
62208  -19.8248
64827  -20.2684
70227  -19.5085
70304  -18.9159
78732  -19.6064
84672  -20.6380
87808  -20.7719
107163  -20.6368
735075  -16.6969
1453248  -19.0904
2255067  -18.0734
3084588  -17.4478
3981312  -17.9055
4899852  -17.3501
5771588  -17.4042
6740636  -17.3305
7728075  -17.3012
8741547  -17.4374
17323227  -16.9664
26946027  -16.5409
37044000  -16.1215
47473452  -16.1946
58582683  -16.2461
69812928  -16.1025
81385668  -16.0396
93574624  -16.0416
105854368  -16.0553
118051587  -16.0716
131072000  -16.0381
143748000  -16.0491
157079088  -16.0253
170034196  -16.0015
183530848  -15.8652
197559675  -15.8090
210937500  -15.7952
224727548  -15.7040
239105884  -15.6970
253809612  -15.7025
267693664  -15.6326
282386412  -15.6195
297067203  -15.6052
311752908  -15.5964
326986016  -15.6156
342379467  -15.5824
357258492  -15.5263
372833712  -15.4964
388444923  -15.4876
404167347  -15.4814
419775723  -15.4386
435029292  -15.4918
450714348  -15.5172
467475867  -15.5499
482423283  -15.5202
499462227  -15.4893
515150500  -15.4556
530829612  -15.4603
547965675  -15.4565
564879852  -15.4602
581549787  -15.4513
597953772  -15.4417
614585907  -15.4288
631185075  -15.4290
647514500  -15.4186
665500000  -15.4460
682581168  -15.4665
698707516  -15.4726
717220332  -15.4628
733172067  -15.4543
751576752  -15.4311
768400132  -15.4139
785280123  -15.3910
803734272  -15.4056
821516000  -15.4527
838338336  -15.4322
855512307  -15.4041
873540288  -15.4053
891445932  -15.4177
909533232  -15.4032
927485667  -15.3954
945613548  -15.4087
963594252  -15.4312
981418707  -15.4007
1000188000  -15.3960
1019360416  -15.4454
1038214827  -15.4312
1055362608  -15.4288
1073344500  -15.4338
1093437796  -15.4281
1111456512  -15.4273
1129201664  -15.4029
1149541875  -15.3874
1166516883  -15.3957
1186963852  -15.3747
1204083468  -15.3783
1224728096  -15.3707
1242245403  -15.3578
1262841867  -15.3648
1280054016  -15.3505
1300042467  -15.3393
1319757484  -15.3491
1337402988  -15.3211
1357238700  -15.3177
1377888404  -15.3290
1395654656  -15.3272
1414884267  -15.3337
1434497067  -15.3210
1455037587  -15.3416
1474407252  -15.3359
1492992000  -15.3454
1511732268  -15.3389
1530924300  -15.3310
1551322800  -15.3317
1571856300  -15.3337
1591695468  -15.3291
1611659052  -15.3153
1632166875  -15.3130
1652381883  -15.3066
1671871347  -15.2937
1691475075  -15.2915
1711622988  -15.2717
1731457728  -15.2801
1750971843  -15.2817
1770158043  -15.2732
1790788500  -15.2743
1811939328  -15.2589
1833256044  -15.2465
1852865712  -15.2435
1872600768  -15.2523
1891988307  -15.2480
1912847072  -15.2419
1934946500  -15.2239
1954883187  -15.2357
1973767500  -15.2674
1994709028  -15.2702
2017433344  -15.2586
2037058092  -15.2492
2056334283  -15.2489
2078873856  -15.2458
2099442348  -15.2402
2118054123  -15.2460
2141549312  -15.2393
2161801008  -15.2338
2181354052  -15.2355
2205472000  -15.2422
2223601875  -15.2390
2246062500  -15.2405
2266935363  -15.2307
2287148000  -15.2333
2309688027  -15.2228
2328731500  -15.2301
2353344192  -15.2175
2371528368  -15.2021
2395882800  -15.2054
2414230272  -15.2031
2438802432  -15.1984
2456500000  -15.1924
2480550075  -15.1964
2500105500  -15.1937
2522652012  -15.1935
2544224000  -15.1926
2565108243  -15.1919
2588858500  -15.1943
2606857452  -15.1967
2631322368  -15.2133
2652219392  -15.2112
2673067500  -15.2168
2697300675  -15.2233
2716605756  -15.2311
2738476107  -15.2283
2762457075  -15.2252
2782025824  -15.2233
2803574700  -15.2308
2827285803  -15.2317
2848487828  -15.2296
2868324723  -15.2253
2892866427  -15.2234
2916000000  -15.2247
2935483232  -15.2158
2956938075  -15.2052
2980720323  -15.2098
3004357716  -15.2049
3024232124  -15.2130
3045178800  -15.2129
3068736867  -15.2108
3093541632  -15.2178
3114752000  -15.2161
3135109792  -15.2194
3157450092  -15.2204
3180265443  -15.2244
3204927675  -15.2249
3227817964  -15.2312
3248664948  -15.2283
3269601500  -15.2237
3291399387  -15.2190
3315889548  -15.2212
3339269307  -15.2220
3362731200  -15.2244
3386275227  -15.2207
3407885568  -15.2200
3429500000  -15.2293
3451205632  -15.2308
3473002656  -15.2349
3495389868  -15.2352
3518776512  -15.2380
3542241132  -15.2320
3565783728  -15.2264
3589404300  -15.2288
3612478203  -15.2335
3635626032  -15.2314
3658219200  -15.2326
3682143468  -15.2376
3705513075  -15.2362
3728956608  -15.2268
3752474067  -15.2229
3776065452  -15.2261
3798449667  -15.2246
3821542443  -15.2240
3843416547  -15.2259
3867937947  -15.2276
3890592432  -15.2188
3913963200  -15.2208
3936751875  -15.2222
3959606700  -15.2222
3981871872  -15.2210
4005514800  -15.2186
4028568075  -15.2153
4051026027  -15.2096
4073546403  -15.2008
4097459547  -15.2060
4121204000  -15.2051
4145734912  -15.2003
4170362976  -15.1963
4195088384  -15.1897
4219425027  -15.1918
4241731212  -15.1979
4263417612  -15.1995
4285839627  -15.2014
4308320448  -15.1937
4332826732  -15.2118
4358189556  -15.2095
4383651164  -15.2148
4408486668  -15.2095
4429902987  -15.2018
4452758028  -15.1971
4474976652  -15.2020
4499456000  -15.2039
4525464352  -15.2065
4551572736  -15.2097
4573536075  -15.2123
4595349132  -15.2162
4617920268  -15.2187
4643742604  -15.2151
4670303508  -15.2114
4693794075  -15.2069
4716605403  -15.2111
4738041243  -15.2135
4764064000  -15.2132
4791081312  -15.2160
4813449408  -15.2210
4835826603  -15.2121
4859071052  -15.2043
4886446036  -15.2065
4910549292  -15.1999
4933150803  -15.2013
4955332896  -15.1982
4983067904  -15.2068
5008618800  -15.2073
5030707500  -15.2046
5052857764  -15.2000
5080955148  -15.2017
5104687500  -15.1979
5126242707  -15.2035
5151653888  -15.1984
5179955427  -15.1959
5200919307  -15.1931
5223427587  -15.1877
5251729500  -15.1900
5275381068  -15.1873
5297293323  -15.1879
5324000000  -15.1916
5349611952  -15.1866
5370916032  -15.1834
5396930500  -15.1757
5423596083  -15.1941
5445813708  -15.1972
5470524000  -15.1973
5498088300  -15.1999
5519685708  -15.1948
5544783500  -15.1944
5572312812  -15.1888
5593278123  -15.1853
5619712000  -15.1910
5646254067  -15.1914
5666575563  -15.1895
5695312500  -15.1862
5719110732  -15.1884
5740996608  -15.1905
5771588000  -15.1885
5791643532  -15.1957
5817678548  -15.1989
5844753963  -15.1998
5865429267  -15.1966
5895040288  -15.1959
5918076675  -15.1964
5941784884  -15.1946
5970959307  -15.1942
5991856443  -15.1961
6020240544  -15.1972
6044258988  -15.2035
6067643796  -15.2076
6096078252  -15.2053
6117193008  -15.2072
6147201056  -15.2004
6169323312  -15.2031
6195267572  -15.2015
6220855107  -15.1967
6243584000  -15.1920
6271778187  -15.1946
6292150988  -15.1930
6324561675  -15.1929
6343584768  -15.1902
6373654528  -15.1940
6396668928  -15.1932
6422892844  -15.1897
6448305132  -15.1883
6472384096  -15.1937
6498473292  -15.1898
6522128932  -15.1885
6550517952  -15.1840
6572128000  -15.1851
6601081392  -15.1811
6622381948  -15.1816
6654382227  -15.1853
6673894668  -15.1962
6705344187  -15.1957
6725783403  -15.1916
6756500547  -15.1910
6776162028  -15.1967
6806993868  -15.1948
6825959500  -15.1938
6858535788  -15.1978
6878345067  -15.1927
6910272108  -15.1937
6930155907  -15.1876
6961335723  -15.1868
6982161147  -15.1839
7013457603  -15.1810
7033666972  -15.1805
7064026875  -15.1798
7086244000  -15.1821
7114777803  -15.1785
7139082388  -15.1766
7164830700  -15.1739
7192182784  -15.1732
7216824627  -15.1754
7245545836  -15.1716
7266348675  -15.1705
7298274987  -15.1713
7317106268  -15.1725
7348968108  -15.1713
7371084704  -15.1716
7399836675  -15.1741
7425327956  -15.1747
7449086700  -15.1765
7479836672  -15.1835
7500300003  -15.1777
7531833708  -15.1736
7552929024  -15.1728
7583330187  -15.1726
7608059676  -15.1722
7633186092  -15.1688
7663457952  -15.1714
7682294448  -15.1709
7714208043  -15.1700
7737739744  -15.1735
7763575923  -15.1724
7793764996  -15.1709
7813101267  -15.1669
7845285132  -15.1645
7868885108  -15.1675
7895993427  -15.1663
7925540864  -15.1632
7945938675  -15.1677
7976538288  -15.1630
8001504000  -15.1652
8027668323  -15.1661
8058424752  -15.1614
8078027643  -15.1752
8107944507  -15.1769
8135604652  -15.1780
8158554603  -15.1785
8189560512  -15.1764
8212902044  -15.1727
8238537648  -15.1740
8270640108  -15.1708
8290687500  -15.1707
8318910843  -15.1658
8349347808  -15.1687
8368962556  -15.1694
8399674188  -15.1717
8427991072  -15.1684
8448319467  -15.1631
8480827683  -15.1647
8507126624  -15.1664
8529707052  -15.1661
8562371328  -15.1684
8586756000  -15.1686
8610520428  -15.1672
8642372787  -15.1714
8666880736  -15.1694
8689777200  -15.1650
8721775683  -15.1662
8747502368  -15.1667
8769397068  -15.1667
8801541675  -15.1701
8828622432  -15.1707
8850357675  -15.1753
8882650188  -15.1781
8910242464  -15.1739
8930725772  -15.1718
8962162947  -15.1761
8992364000  -15.1746
9012972924  -15.1769
9041041827  -15.1797
9072690147  -15.1808
9095723500  -15.1832
9121258800  -15.1818
9153047088  -15.1853
9178979036  -15.1885
9199872000  -15.1860
9231761187  -15.1828
9261740907  -15.1863
9283760896  -15.1843
9310812300  -15.1820
9341924427  -15.1807
9368158208  -15.1798
9391207500  -15.1765
9422453547  -15.1722
9452741067  -15.1725
9474372148  -15.1721
9501302187  -15.1764
9530701488  -15.1713
9559919012  -15.1698
9581385888  -15.1687
9611019603  -15.1679
9642628908  -15.1636
9667574752  -15.1639
9689628672  -15.1745
9721366875  -15.1780
9753156972  -15.1789
9776035692  -15.1784
9799396227  -15.1754
9831313548  -15.1703
9861218667  -15.1703
9885304832  -15.1701
9909782028  -15.1677
9940842288  -15.1653
9970913403  -15.1652
9995385172  -15.1643
10018705563  -15.1593
10049935923  -15.1579
10080171468  -15.1537
10106279712  -15.1486
10128556588  -15.1529
10157530032  -15.1532
10190024883  -15.1534
10217991452  -15.1549
10240432128  -15.1523
10268856108  -15.1516
10298364300  -15.1487
10330027200  -15.1537
10353128468  -15.1503
10376554032  -15.1528
10407276603  -15.1544
10440168192  -15.1537
10466648608  -15.1517
10489451756  -15.1520
10516761792  -15.1522
10547691075  -15.1503
10578665772  -15.1479
10603964416  -15.1450
10626966500  -15.1443
10655764812  -15.1442
10686897675  -15.1454
10719151875  -15.1479
10742476000  -15.1470
10765677884  -15.1456
10795680432  -15.1481
10828098252  -15.1437
10858398732  -15.1407
10882188544  -15.1413
10905591092  -15.1393
10934335152  -15.1389
10964783808  -15.1340
10995274800  -15.1358
11023107232  -15.1398
11046711308  -15.1351
11072781027  -15.1372
11103421707  -15.1367
11134104723  -15.1363
11165237248  -15.1405
11189043716  -15.1358
11212884000  -15.1376
11241828675  -15.1377
11273805612  -15.1387
11303618067  -15.1395
11332593500  -15.1409
11356637184  -15.1414
11381092947  -15.1392
11411046828  -15.1401
11442151692  -15.1355
11473298892  -15.1347
11501613792  -15.1349
11525895868  -15.1450
11550212096  -15.1437
11580410700  -15.1421
11609505792  -15.1399
11640879792  -15.1359
11672306356  -15.1384
11696828000  -15.1406
11721383964  -15.1420
11746516428  -15.1427
11778074892  -15.1439
11808546363  -15.1480
11839057200  -15.1518
11869441812  -15.1561
11894238688  -15.1596
11919070076  -15.1577
11944451403  -15.1615
11975137200  -15.1607
12005862363  -15.1634
12037767075  -15.1647
12068784500  -15.1633
12093858144  -15.1621
12118966492  -15.1583
12144109568  -15.1585
12172687803  -15.1543
12202517187  -15.1530
12232383075  -15.1546
12263436288  -15.1553
12294528867  -15.1532
12321085500  -15.1537
12346507264  -15.1551
12371963972  -15.1539
12399612300  -15.1551
12430876923  -15.1563
12462180912  -15.1588
12492362700  -15.1607
12522580992  -15.1646
12551141376  -15.1640
12576878500  -15.1666
12602650784  -15.1700
12628458252  -15.1691
12656676627  -15.1664
12687092883  -15.1652
12717545643  -15.1629
12748034907  -15.1573
12779735472  -15.1621
12810097696  -15.1625
12836187500  -15.1621
12862312704  -15.1590
12888473332  -15.1583
12914669408  -15.1573
12943557675  -15.1610
12971949147  -15.1594
13002741675  -15.1583
13033570707  -15.1568
13064436243  -15.1573
13096527552  -15.1581
13125517024  -15.1573
13152033212  -15.1575
13178585088  -15.1569
13205172676  -15.1565
13231796000  -15.1561
13259967867  -15.1568
13291100163  -15.1566
13321069488  -15.1577
13349871792  -15.1568
13379907267  -15.1535
13409976492  -15.1499
13440079467  -15.1495
13471422363  -15.1514
13500000000  -15.1525
13527018004  -15.1542
13554072032  -15.1605
13581162108  -15.1568
13608288256  -15.1567
13635964683  -15.1560
13665105243  -15.1580
13694276907  -15.1586
13725914643  -15.1600
13756369968  -15.1608
13785638832  -15.1591
13816160307  -15.1583
13847938443  -15.1602
13878528768  -15.1548
13907927232  -15.1554
13936624384  -15.1563
13964221652  -15.1559
13991855328  -15.1557
14019525436  -15.1583
14047232000  -15.1620
14074975044  -15.1610
14102754592  -15.1645
14130642483  -15.1644
14162780043  -15.1602
14191239852  -15.1600
14222206827  -15.1589
14251966875  -15.1586
14283000000  -15.1604
14312823552  -15.1592
14341433643  -15.1613
14371318107  -15.1567
14401233675  -15.1601
14433677307  -15.1601
14462407872  -15.1555
14491167003  -15.1569
14523711723  -15.1571
14552211488  -15.1546
14580615276  -15.1546
14609056000  -15.1566
14637533684  -15.1567
14666048352  -15.1548
14694600028  -15.1574
14723188736  -15.1563
14751814500  -15.1530
14780477344  -15.1509
14809177292  -15.1530
14837914368  -15.1553
14866688596  -15.1552
14895500000  -15.1577
14924348604  -15.1578
14953927212  -15.1568
14983170723  -15.1575
15013716147  -15.1600
15043018032  -15.1580
15073624368  -15.1573
15102984627  -15.1615
15132373452  -15.1635
15161790843  -15.1632
15191236800  -15.1651
15223275675  -15.1637
15250214412  -15.1628
15281030700  -15.1618
15311878092  -15.1614
15340182192  -15.1602
15368512428  -15.1593
15398158347  -15.1594
15429123675  -15.1584
15460120107  -15.1613
15488560827  -15.1605
15518322252  -15.1618
15549408108  -15.1659
15579227907  -15.1667
15606479628  -15.1641
15636354075  -15.1644
15667557867  -15.1640
15696188667  -15.1659
15726148812  -15.1690
15756137523  -15.1681
15786154800  -15.1790
15814893708  -15.1785
15844966875  -15.1771
15875068608  -15.1768
15905198907  -15.1768
15934045923  -15.1763
15962919075  -15.1760
15991818363  -15.1769
16023374667  -15.1797
16053645312  -15.1805
16081308675  -15.1800
16111633968  -15.1803
16140667500  -15.1811
16171048683  -15.1807
16200370336  -15.1821
16230879500  -15.1806
16261426944  -15.1829
16292012692  -15.1808
16322636768  -15.1818
16353299196  -15.1837
16384000000  -15.1860
16414739204  -15.1857
16445516832  -15.1863
16476332908  -15.1877
16507187456  -15.1880
16538080500  -15.1895
16569012064  -15.1899
16599982172  -15.1878
16630990848  -15.1889
16662038116  -15.1901
16693124000  -15.1898
16721450892  -15.1885
16751028528  -15.1958
16783324848  -15.1952
16812957132  -15.1971
16839918252  -15.1987
16868250675  -15.1981
16899308748  -15.1972
16929043200  -15.1966
16958803788  -15.1956
16987236003  -15.1967
17017047675  -15.1968
17046885483  -15.1963
17075391408  -15.1953
17105280300  -15.1946
17135195328  -15.1921
17164062500  -15.1914
17195769504  -15.1910
17227515532  -15.1938
17259300608  -15.1897
17291124756  -15.1943
17322988000  -15.1916
17354890364  -15.1916
17386831872  -15.1929
17418812548  -15.1927
17448135507  -15.1943
17478348723  -15.1927
17507212992  -15.1936
17536101075  -15.1919
17565012972  -15.1912
17595327168  -15.1911
17624287827  -15.1897
17651891547  -15.1883
17682280587  -15.1888
17709929667  -15.1875
17740778828  -15.1862
17773191936  -15.1869
17805644500  -15.1858
17838136544  -15.1868
17870668092  -15.1861
17903239168  -15.1841
17935849796  -15.1811
17965314675  -15.1823
17993184075  -15.1838
18022470192  -15.1827
18051780123  -15.1843
18082511307  -15.1869
18110471427  -15.1867
18138453147  -15.1838
18166456467  -15.1840
18198161572  -15.1832
18231129248  -15.1808
18264136716  -15.1832
18297184000  -15.1910
18330271124  -15.1900
18363084507  -15.1880
18391260627  -15.1879
18420868800  -15.1886
18450500787  -15.1872
18478743867  -15.1880
18507008547  -15.1848
18536709708  -15.1838
18567850752  -15.1823
18596405236  -15.1824
18629852000  -15.1829
18663338844  -15.1829
18696865792  -15.1818
18730432868  -15.1795
18762362667  -15.1815
18790843347  -15.1808
18819345627  -15.1794
18847869507  -15.1792
18877842828  -15.1808
18906410988  -15.1794
18933570747  -15.1804
18966528000  -15.1808
19000416964  -15.1794
19034346272  -15.1801
19068315948  -15.1799
19101247308  -15.1822
19129983948  -15.1823
19158742188  -15.1813
19184643072  -15.1798
19214882883  -15.1802
19245146508  -15.1811
19272983076  -15.1816
19307236000  -15.1808
19341529484  -15.1804
19375863552  -15.1780
19410238228  -15.1800
19440267003  -15.1827
19469257443  -15.1822
19495367307  -15.1818
19525850928  -15.1783
19553451867  -15.1784
19582721568  -15.1737
19617340396  -15.1741
19652000000  -15.1753
19686700404  -15.1755
19719466875  -15.1741
19747204272  -15.1749
19776422592  -15.1778
19804200003  -15.1803
19830533427  -15.1794
19860815264  -15.1791
19895760972  -15.1790
19930747648  -15.1784
19965775316  -15.1775
19999187712  -15.1778
20025650412  -15.1749
20053602243  -15.1753
20081573568  -15.1785
20111038128  -15.1807
20141529376  -15.1835
20176803500  -15.1817
20212118784  -15.1790
20247475252  -15.1806
20276438832  -15.1801
20304565083  -15.1809
20332710828  -15.1812
20360876067  -15.1811
20389313444  -15.1815
20424876192  -15.1796
20460480268  -15.1808
20496125696  -15.1796
20525809968  -15.1765
20552618700  -15.1769
20580935787  -15.1780
20607780483  -15.1760
20639121408  -15.1767
20674973956  -15.1781
20710868000  -15.1780
20746756800  -15.1774
20775207267  -15.1779
20805176187  -15.1797
20832166683  -15.1823
20859174675  -15.1824
20890961500  -15.1817
20927105024  -15.1803
20963290212  -15.1803
20997488763  -15.1770
21023096832  -15.1893
21051736083  -15.1908
21078885987  -15.1907
21108448084  -15.1890
21144841952  -15.1887
21181277628  -15.1860
21217755136  -15.1836
21246697008  -15.1833
21273972300  -15.1841
21301265088  -15.1829
21328575372  -15.1817
21364083968  -15.1813
21400770996  -15.1814
21437500000  -15.1811
21465389232  -15.1805
21492804492  -15.1802
21521761803  -15.1824
21549213027  -15.1839
21584836256  -15.1819
21621775500  -15.1826
21657663468  -15.1824
21685201200  -15.1812
21714287787  -15.1824
21741861483  -15.1839
21769953916  -15.1806
21807104000  -15.1839
21844296324  -15.1819
21878455212  -15.1814
21906132912  -15.1794
21932289027  -15.1788
21961540800  -15.1816
21993488500  -15.1827
22030892384  -15.1814
22068338652  -15.1798
22097276928  -15.1786
22125092652  -15.1800
22152925872  -15.1805
22180932000  -15.1810
22218548044  -15.1805
22256206592  -15.1800
22289251248  -15.1805
22317187500  -15.1798
22343587803  -15.1799
22370003712  -15.1795
22407266304  -15.1818
22445137732  -15.1805
22480497675  -15.1803
22506994368  -15.1798
22535066700  -15.1804
22561595523  -15.1800
22597050164  -15.1789
22635135072  -15.1791
22669431552  -15.1787
22697604972  -15.1781
22724229267  -15.1778
22752436707  -15.1768
22787902624  -15.1755
22826201612  -15.1745
22860727308  -15.1749
22889019312  -15.1739
22915755603  -15.1731
22941356000  -15.1736
22979826684  -15.1755
23018340352  -15.1758
23052826800  -15.1733
23079658563  -15.1726
23106505932  -15.1727
23134139500  -15.1737
23172825344  -15.1740
23211554292  -15.1732
23240976867  -15.1749
23267917872  -15.1752
23296460652  -15.1752
23328000000  -15.1775
23366901604  -15.1787
23404446828  -15.1781
23429891628  -15.1789
23456941875  -15.1795
23484007728  -15.1797
23522940500  -15.1800
23562058464  -15.1798
23592427200  -15.1793
23619571083  -15.1813
23648328675  -15.1817
23679672516  -15.1810
23718964000  -15.1794
23755524588  -15.1809
23781159468  -15.1815
23810015232  -15.1810
23838888492  -15.1821
23876564576  -15.1803
23916073500  -15.1805
23944906800  -15.1796
23970643632  -15.1809
23998004163  -15.1903
24034861728  -15.1923
24074545036  -15.1921
24105988800  -15.1922
24133426443  -15.1922
24160879692  -15.1920
24193856992  -15.1916
24233715068  -15.1910
24269229747  -15.1891
24296760108  -15.1914
24322685292  -15.1905
24353551904  -15.1916
24393585132  -15.1916
24431397147  -15.1937
24459019308  -15.1898
24485030892  -15.1891
24513948000  -15.1899
24554156764  -15.1891
24592474800  -15.1882
24618557232  -15.1866
24646284963  -15.1874
24675046816  -15.1866
24715431500  -15.1857
24752446668  -15.1860
24778613772  -15.1859
24804794700  -15.1851
24836849888  -15.1844
24877410876  -15.1855
24912937152  -15.1839
24939188928  -15.1833
24967096587  -15.1834
24999358752  -15.1839
25040096428  -15.1865
25075591875  -15.1876
25101929187  -15.1864
25128280323  -15.1879
25162574944  -15.1871
25203489692  -15.1864
25235473968  -15.1867
25263546867  -15.1871
25289982675  -15.1886
25326500000  -15.1903
25367592204  -15.1899
25395864147  -15.1899
25424026092  -15.1910
25449909908  -15.1907
25491135456  -15.1881
25530187500  -15.1876
25556762412  -15.1886
25585013403  -15.1871
25615079172  -15.1874
25656482848  -15.1880
25693175808  -15.1881
25718168763  -15.1889
25744841307  -15.1899
25780961524  -15.1900
25822543712  -15.1895
25853340672  -15.1877
25880083200  -15.1862
25905842176  -15.1856
25947558500  -15.1873
25985516283  -15.1878
26012327067  -15.1875
26037474732  -15.1874
26072976128  -15.1882
26114871636  -15.1898
26148268800  -15.1925
26170119603  -15.1918
26198797244  -15.1913
26240827392  -15.1923
26281195227  -15.1913
26308158075  -15.1895
26331761907  -15.1901
26367187500  -15.1915
26409397504  -15.1912
26443179675  -15.1917
26468534700  -15.1924
26493952608  -15.1916
26536297756  -15.1915
26575158483  -15.1918
26598881763  -15.1930
26624311308  -15.1934
26663603872  -15.1941
26705767500  -15.1952
26732947212  -15.1951
26760140748  -15.1958
26791316500  -15.1965
26833977824  -15.1960
26865646272  -15.1966
26891202987  -15.1984
26919436288  -15.2012
26962233476  -15.2012


==> data/ht_log_r3_p101.dat <==
8788  -22.2203
10976  -28.1882
11907  -85.6031
16384  -105.784
16875  -77.9561
16875  -48.1118
27436  -19.4546
27436  -45.2012
33075  -49.1220
33075  -51.8427
33075  -39.6117
34992  -45.7986
41067  -36.0959
42592  -23.7383
42592  -18.8933
48668  -29.4094
49923  -39.0685
57132  -25.8766
62500  -25.8230
62500  -28.4334
62500  -32.5118
64827  -27.1603
64827  -22.9751
64827  -13.7099
64827  -16.1533
67500  -16.6467
70227  -22.3226
70227  -27.9149
70304  -28.6909
70304  -31.8588
70304  -31.7269
70304  -34.5488
70304  -25.9011
70304  -22.7564
75843  -19.0509
87723  -19.9749
87808  -24.9567
87808  -19.7066
93987  -15.2344
97200  -17.9054
97200  -20.8361
97556  -23.6436
97556  -24.9627
97556  -26.1148
110592  -21.8193
110592  -20.4588
110592  -22.6974
110592  -22.6506
110592  -22.1884
110592  -24.8653
110592  -25.4077
119164  -28.1707
128547  -30.9948
131072  -38.5315
143748  -40.4269
155952  -45.2115
157216  -49.7737
171500  -46.1981
177147  -41.9259
186003  -41.3624
195075  -46.1847
202612  -49.6543
219488  -50.3762
223587  -54.2410
228528  -52.9328
243675  -53.0438
256000  -53.8508
270000  -50.9148
275427  -53.7506
275684  -51.6885
280908  -56.3183
296352  -54.0335
303372  -49.3310
318028  -50.3890
320787  -48.8598
332667  -44.5750
340736  -45.7158
357075  -46.1929
364500  -46.6104
375948  -48.4549
388800  -49.4003
389344  -50.8197
389344  -48.3327
389344  -47.1902
395307  -47.8563
395307  -48.7315
408483  -48.5812
415292  -48.7081
415292  -47.4151
435483  -47.6879
449307  -49.1543
463347  -52.4215
470596  -53.2254
484812  -52.1553
499392  -50.7258
500000  -51.3648
529200  -49.1021
552123  -47.4294
562432  -48.5944
562432  -49.1176
591408  -49.1316
599427  -50.0636
629856  -49.9590
648675  -49.2832
665500  -49.9126
674028  -48.7366
691200  -49.7915
702464  -49.2001
717363  -49.6817
735075  -50.8857
753003  -51.6212
771147  -50.8416
780300  -51.7925
780448  -51.7920
789507  -51.1862
821516  -50.1578
907924  -51.5558
964467  -51.9368
1048576  -52.4152
1098500  -53.0568
1179387  -50.4020
1271403  -50.7286
1366875  -49.5787
1431644  -48.5000
1542267  -48.4373
1755904  -49.5942
9850032  -44.1793
18629852  -45.2598
27871484  -44.8290
37575724  -44.8393
47409408  -44.1564
57789963  -44.1170
68258700  -44.3879
78766128  -44.4414
89703072  -44.6442
100780848  -44.7669
114610464  -44.9082
128432547  -44.5374
142457643  -45.2206
157216000  -45.0146
171500000  -44.8361
186330483  -44.7490
201670803  -44.9703
216393147  -44.9331
231317883  -45.0411
246519500  -45.0073
261803308  -45.2041
277517772  -44.9418
292606128  -44.8591
308276307  -44.7811
324730948  -44.9986
340736000  -44.8611
355384368  -44.8389
371838708  -44.9879
388854675  -45.0982
404778784  -45.1181
420616192  -45.0506
436861408  -45.1422
453519616  -45.1081
470596000  -45.0440
488095744  -44.9653
505051875  -44.9443
521295372  -44.7502
537795963  -44.6999
555532992  -44.6122
572222668  -44.5899
588791808  -44.6006
605677748  -44.5244
622883488  -44.6269
640619307  -44.6752
658266368  -44.5367
676449508  -44.5048
694306107  -44.4260
711942075  -44.3960
729137052  -44.3218
748596992  -44.2716
766752507  -44.1876
784491764  -44.2331
802261827  -44.2033
821211075  -44.1148
838338336  -44.1190
855512307  -44.0233
874769328  -44.0113
894594172  -43.8806
912396524  -43.8974
930433500  -43.8117
948706636  -43.7042
967217468  -43.7625
985967532  -43.7655
1004958364  -43.7242
1024191500  -43.7324
1043668476  -43.7560
1061786907  -43.7336
1079810352  -43.6698
1098500000  -43.6940
1118905056  -43.6760
1137593187  -43.7613
1155219124  -43.6513
1176318500  -43.7300
1194725808  -43.7077
1213857792  -43.7160
1233835200  -43.6806
1252187356  -43.6648
1272462075  -43.7047
1291315424  -43.7390
1309803075  -43.7450
1331250228  -43.7142
1348828848  -43.6945
1370287152  -43.6730
1389715708  -43.5958
1407856707  -43.6253
1428991875  -43.5651
1449868388  -43.5336
1468246784  -43.5305
1486923507  -43.5044
1508238252  -43.4584
1529704683  -43.4527
1549681956  -43.4775
1568892672  -43.5375
1588261500  -43.5494
1607789088  -43.5942
1627476084  -43.5962
1647738288  -43.6057
1668473667  -43.6231
1688911587  -43.6195
1709044272  -43.5739
1729728432  -43.5876
1749667500  -43.6042
1770595308  -43.6425
1790788500  -43.6074
1811939328  -43.6603
1833256044  -43.6449
1854739296  -43.6384
1874400048  -43.5887
1895606307  -43.5534
1915112268  -43.5623
1934946500  -43.5082
1957215488  -43.5219
1978387200  -43.5035
1999242675  -43.5741
2019273408  -43.5525
2040329596  -43.5749
2061993267  -43.6036
2082809403  -43.6007
2102231772  -43.6305
2125234368  -43.6082
2143959867  -43.5638
2165373500  -43.5142
2188458243  -43.5182
2205995067  -43.5194
2229767068  -43.5166
2250636300  -43.5144
2270654208  -43.4576
2293235712  -43.4895
2312038148  -43.4556
2335230000  -43.4648
2353921888  -43.4671
2379293284  -43.4697
2396900268  -43.4488
2420872947  -43.4444
2440342323  -43.4575
2465180204  -43.4482
2485728675  -43.4652
2508578667  -43.4315
2527351875  -43.4703
2551441707  -43.4916
2570942588  -43.4613
2593609227  -43.4897
2615888128  -43.4631
2636122347  -43.4838
2661354468  -43.5212
2679687500  -43.4952
2704321728  -43.4973
2725888000  -43.4963
2745006003  -43.4921
2770109307  -43.5115
2791456412  -43.4990
2810732643  -43.5177
2835027243  -43.5191
2858067936  -43.5263
2877292544  -43.5048
2901256812  -43.5115
2924814528  -43.4870
2945257308  -43.5076
2964870500  -43.5177
2989805283  -43.5232
3014284000  -43.4931
3034202112  -43.4965
3054361392  -43.4860
3079108107  -43.4760
3104533683  -43.5048
3124919844  -43.5216
3145321868  -43.5084
3166215507  -43.4675
3190823307  -43.4364
3214347867  -43.4549
3238230272  -43.4380
3259122016  -43.4374
3280103424  -43.4344
3301174688  -43.4268
3324872043  -43.4221
3348283392  -43.4293
3371173452  -43.4030
3395352492  -43.3971
3417795027  -43.4254
3439701963  -43.4218
3462092708  -43.4245
3483935500  -43.4116
3505869972  -43.4116
3527896316  -43.4152
3550014724  -43.3880
3574476972  -43.3990
3597502923  -43.4050
3620602800  -43.3996
3645031347  -43.4118
3665765808  -43.4264
3690345987  -43.4228
3713108283  -43.4284
3735940563  -43.4442
3758842827  -43.4337
3782454192  -43.4512
3804216300  -43.4580
3826683675  -43.4766
3849861987  -43.4710
3872463552  -43.4469
3895779888  -43.4357
3920467500  -43.4456
3940665147  -43.4027
3964185603  -43.4297
3988011996  -43.4553
4012012004  -43.4567
4036108108  -43.4760
4060300500  -43.4436
4084589372  -43.4345
4108974916  -43.4186
4130788347  -43.3477
4155538572  -43.3340
4179018987  -43.3480
4199197707  -43.3279
4222800972  -43.3064
4246470387  -43.2863
4269850592  -43.2776
4294967296  -43.2811
4320182304  -43.2713
4345234092  -43.2597
4369930668  -43.2861
4389187500  -43.3113
4412627712  -43.3088
4434871500  -43.3211
4460630612  -43.3379
4486489276  -43.3115
4510501875  -43.3259
4533563628  -43.3282
4556684187  -43.3109
4577781344  -43.3169
4604090368  -43.3282
4630500000  -43.3008
4651880652  -43.3439
4676721867  -43.3353
4696965500  -43.3312
4723728772  -43.3254
4748061267  -43.3322
4771003923  -43.3183
4792562883  -43.3401
4818200576  -43.3437
4845421984  -43.3146
4869127107  -43.3239
4890179628  -43.3257
4913923644  -43.2934
4941504068  -43.2986
4964587200  -43.3054
4985111088  -43.2913
5010906208  -43.3026
5038818867  -43.3163
5059495467  -43.3097
5081695947  -43.3228
5109156500  -43.3334
5135175387  -43.3465
5156048547  -43.3321
5180116000  -43.3533
5207666688  -43.3535
5231692800  -43.3589
5251729500  -43.3469
5280558692  -43.3379
5303346075  -43.3400
5324000000  -43.3487
5353092832  -43.3505
5377772763  -43.3227
5400660123  -43.3372
5426288172  -43.3413
5450416128  -43.3239
5470524000  -43.3345
5500147712  -43.2878
5523546843  -43.2913
5544783500  -43.2985
5574640347  -43.3041
5593278123  -43.2767
5619712000  -43.2835
5645473200  -43.2773
5668140267  -43.2751
5695312500  -43.2852
5719896675  -43.2842
5743500075  -43.2860
5771588000  -43.2541
5792434443  -43.2657
5817678548  -43.2466
5847137712  -43.2203
5866225200  -43.2265
5895040288  -43.2297
5917277232  -43.2304
5941784884  -43.2381
5969353347  -43.2393
5988775936  -43.2249
6020044848  -43.2358
6041027628  -43.2355
6067643796  -43.2464
6095266875  -43.2388
6115567500  -43.2609
6147201056  -43.2492
6166058688  -43.2301
6195267572  -43.2219
6216757452  -43.2403
6243584000  -43.2147
6269309388  -43.2140
6292150988  -43.2081
6322908843  -43.2075
6340969184  -43.2004
6371758188  -43.2180
6390039236  -43.2303
6421628268  -43.2160
6440796675  -43.2199
6472384096  -43.2366
6491772972  -43.2412
6522128932  -43.2488
6544631547  -43.2301
6572128000  -43.2372
6594328368  -43.2204
6622381948  -43.2618
6647601987  -43.2621
6672891424  -43.2517
6698538027  -43.2601
6723657076  -43.2693
6747107328  -43.2576
6774679552  -43.2631
6799279347  -43.2839
6825959500  -43.2660
6846491952  -43.2648
6877497568  -43.2817
6895593747  -43.2854
6929294404  -43.2828
6947469387  -43.2849
6980424507  -43.3017
6998760500  -43.2922
7026518448  -43.2976
7051163648  -43.3103
7078008987  -43.3207
7103827724  -43.3035
7128810027  -43.2827
7156753376  -43.2816
7178031675  -43.2676
7209763587  -43.2473
7229189763  -43.2625
7257492675  -43.2700
7281267444  -43.2643
7307155827  -43.2902
7335069696  -43.2891
7358771187  -43.2962
7389112923  -43.2909
7408779075  -43.3027
7440120000  -43.2977
7461637564  -43.2906
7485906627  -43.2853
7516323616  -43.2846
7534611500  -43.2729
7569761472  -43.2597
7589653088  -43.2634
7619572827  -43.2750
7644962084  -43.2546
7667727408  -43.2676
7697787075  -43.2886
7719124500  -43.2777
7745273163  -43.2759
7775059968  -43.2801
7796575323  -43.2861
7825966875  -43.2839
7850060032  -43.2807
7876612800  -43.2855
7906625500  -43.2929
7925540864  -43.2979
7956132012  -43.3023
7982467916  -43.3024
8005336947  -43.2955
8035119027  -43.2902
8058793788  -43.3046
8084567232  -43.3050
8116356384  -43.3003
8135604652  -43.3163
8164187667  -43.3163
8193532000  -43.3195
8212902044  -43.3184
8243254683  -43.3166
8271195296  -43.3225
8290687500  -43.3284
8321754672  -43.3216
8349347808  -43.3163
8368962556  -43.3255
8400626667  -43.3048
8427991072  -43.3031
8448319467  -43.3122
8478913707  -43.3107
8507126624  -43.3115
8526987612  -43.3088
8558525232  -43.3258
8586756000  -43.3105
8606740684  -43.3041
8635611312  -43.3066
8666880736  -43.3004
8686989500  -43.3006
8714013075  -43.2919
8746056108  -43.2936
8767735596  -43.2874
8793743643  -43.2870
8823980268  -43.2840
8848980508  -43.2989
8871879483  -43.2957
8905191867  -43.2871
8930725772  -43.3045
8953310700  -43.3210
8981850267  -43.3203
9009448803  -43.3163
9033613312  -43.3119
9057848112  -43.2781
9090516627  -43.2766
9116489984  -43.2877
9138139443  -43.2918
9165976875  -43.2787
9196846272  -43.2648
9220796644  -43.2688
9241752992  -43.2691
9275748075  -43.2722
9304812500  -43.2749
9325895904  -43.2710
9351971667  -43.2743
9385165872  -43.2748
9410548000  -43.2754
9431790764  -43.2754
9462847707  -43.2757
9495710816  -43.2756
9517081500  -43.2778
9538484224  -43.2756
9566243883  -43.2820
9599815872  -43.2648
9624416000  -43.2611
9645979284  -43.2558
9675312300  -43.2516
9707027067  -43.2483
9732554500  -43.2740
9754278944  -43.2770
9784998963  -43.2878
9813804075  -43.2772
9841500000  -43.2858
9863386204  -43.2870
9889102188  -43.2818
9923235507  -43.2818
9951255500  -43.2852
9973304064  -43.2773
9995834187  -43.2778
10027028907  -43.2699
10059314508  -43.2870
10084035524  -43.2986
10106279712  -43.2929
10131362307  -43.2930
10161720000  -43.2931
10194221547  -43.3008
10217991452  -43.2952
10240441875  -43.2990
10268856108  -43.2996
10297309707  -43.2964
10330027200  -43.2827
10353128468  -43.2807
10375766496  -43.2768
10401976368  -43.2870
10431675072  -43.2671
10466648608  -43.2635
10489451756  -43.2680
10512288000  -43.2651
10540221228  -43.2598
10571184963  -43.2730
10603964416  -43.2801
10626966500  -43.2771
10650001824  -43.2744
10675083312  -43.2936
10708395075  -43.2941
10740681675  -43.2872
10765677884  -43.2817
10788913152  -43.2736
10812963888  -43.2756
10839996963  -43.2675
10874648547  -43.2737
10905014043  -43.2681
10929027168  -43.2708
10952496796  -43.2707
10977846192  -43.2639
11008355328  -43.2656
11037814947  -43.2594
11068407243  -43.2563
11094020500  -43.2539
11117725664  -43.2634
11146170348  -43.2682
11179109808  -43.2689
11207696652  -43.2667
11236758124  -43.2704
11260666112  -43.2714
11284607988  -43.2732
11308583776  -43.2272
11334576267  -43.2350
11368900800  -43.2231
11401057827  -43.2263
11428815852  -43.2222
11453152000  -43.2397
11477365844  -43.2333
11503373787  -43.2382
11534604147  -43.2213
11564759232  -43.2173
11598311052  -43.2260
11623365932  -43.2168
11647819008  -43.2071
11672306356  -43.2132
11696828000  -43.2070
11729627523  -43.2167
11762290368  -43.2125
11790484443  -43.2112
11819951500  -43.2117
11844679424  -43.2109
11869441812  -43.2035
11894238688  -43.2021
11921746563  -43.2146
11953539387  -43.2207
11980824075  -43.2136
12013834572  -43.2201
12043745536  -43.2205
12068784500  -43.2234
12093858144  -43.2151
12118966492  -43.2158
12148621488  -43.2344
12181862187  -43.2317
12209406075  -43.2273
12238130700  -43.2133
12270346708  -43.2090
12295698656  -43.2118
12321085500  -43.2067
12346507264  -43.2037
12373010523  -43.2112
12404241612  -43.2233
12433194387  -43.2141
12462180912  -43.2031
12494685888  -43.2011
12522580992  -43.2093
12551141376  -43.1964
12576878500  -43.1892
12602650784  -43.1938
12628458252  -43.1932
12654338427  -43.2031
12682411083  -43.2047
12715201827  -43.2029
12743341875  -43.2060
12773862027  -43.2162
12807946800  -43.2138
12833834508  -43.2135
12862312704  -43.2121
12888473332  -43.2138
12914669408  -43.2147
12940900956  -43.2041
12967168000  -43.2025
12993470564  -43.2047
13025266992  -43.2000
13052560563  -43.1892
13083448563  -43.1868
13115563200  -43.1813
13142951163  -43.1661
13172753088  -43.1653
13205172676  -43.1756
13231796000  -43.1847
13258455084  -43.1845
13285149952  -43.1712
13311880628  -43.1669
13338647136  -43.1601
13365449500  -43.1636
13392287744  -43.1527
13422013632  -43.1413
13449719547  -43.1380
13477454028  -43.1440
13511256300  -43.1386
13539054123  -43.1351
13566880512  -43.1469
13599582723  -43.1493
13629897648  -43.1482
13657817187  -43.1464
13683333888  -43.1456
13713741963  -43.1484
13744460916  -43.1498
13771804000  -43.1401
13799183324  -43.1428
13826598912  -43.1489
13854050788  -43.1537
13881538976  -43.1455
13909063500  -43.1191
13936624384  -43.1114
13964221652  -43.1195
13991855328  -43.1195
14019678963  -43.1074
14047232000  -43.1065
14075106048  -43.1090
14102754592  -43.1118
14133113307  -43.1101
14165253675  -43.1123
14194954107  -43.1194
14219728227  -43.1259
14254448283  -43.1197
14283000000  -43.1080
14310337068  -43.1108
14341433643  -43.1189
14368826547  -43.1266
14397492528  -43.1155
14428683603  -43.1150
14453660763  -43.1224
14482411200  -43.1253
14514946092  -43.1123
14542504128  -43.1010
14568833907  -43.1065
14600209932  -43.1117
14629105683  -43.1001
14656771827  -43.0931
14689501875  -43.0885
14717225043  -43.0940
14747498307  -43.0981
14779066032  -43.0916
14800551363  -43.0995
14830910163  -43.1084
14865100992  -43.1138
14894257563  -43.1138
14920903728  -43.1103
14951385648  -43.1190
14981898672  -43.1256
15009896268  -43.1268
15039194427  -43.1199
15068521152  -43.1215
15096599532  -43.1163
15127332448  -43.1224
15156479516  -43.1253
15184833075  -43.1190
15213019563  -43.1154
15242515200  -43.1255
15266902707  -43.1198
15299021232  -43.1169
15327313452  -43.1117
15355631808  -43.1122
15383976300  -43.1131
15412346928  -43.1033
15444618003  -43.1074
15474337200  -43.1166
15501497067  -43.1200
15529975803  -43.1108
15563666187  -43.1115
15588309168  -43.1106
15615568827  -43.1102
15646751883  -43.1114
15675363675  -43.1051
15702699312  -43.1061
15735272787  -43.1011
15761355867  -43.1089
15791378112  -43.1093
15821428923  -43.0934
15847583283  -43.1006
15875068608  -43.1103
15907820283  -43.1188
15935357772  -43.1238
15960293163  -43.1255
15990504192  -43.1282
16020743787  -43.1306
16049695347  -43.1275
16078716000  -43.1283
16109072284  -43.1233
16139466752  -43.1169
16169899428  -43.1189
16200370336  -43.1236
16230879500  -43.1113
16261426944  -43.1138
16292012692  -43.1214
16322636768  -43.1216
16353299196  -43.1208
16384000000  -43.1250
16412463675  -43.1213
16440434352  -43.1263
16471096227  -43.1270
16500451707  -43.1246
16528497228  -43.1239
16559241075  -43.1323
16584659712  -43.1273
16611437232  -43.1249
16644939507  -43.1240
16671765627  -43.1235
16697270448  -43.1223
16725482667  -43.1165
16756409088  -43.1096
16786613588  -43.1158
16817854176  -43.1141
16849133500  -43.1108
16880451584  -43.0967
16911808452  -43.0842
16943204128  -43.0895
16974638636  -43.0941
17003493675  -43.0883
17036032347  -43.0841
17063171667  -43.0812
17090332587  -43.0858
17120234547  -43.0933
17148801708  -43.0913
17176030668  -43.0824
17206007472  -43.0831
17233281792  -43.0851
17259300608  -43.0884
17291124756  -43.0820
17322988000  -43.0799
17354890364  -43.0832
17386831872  -43.0876
17418812548  -43.0816
17450832416  -43.0664
17476974828  -43.0680
17509963212  -43.0689
17536101075  -43.0772
17565012972  -43.0801
17595327168  -43.0746
17618769675  -43.0820
17644988592  -43.0808
17676070884  -43.0913
17708405152  -43.0806
17740778828  -43.0732
17773191936  -43.0785
17805644500  -43.0868
17838136544  -43.0816
17862385707  -43.0763
17894345472  -43.0812
17924942412  -43.0837
17951388075  -43.0948
17982033723  -43.0903
18008521452  -43.0740
18036424332  -43.0759
18068539347  -43.0776
18099497056  -43.0838
18132345500  -43.0835
18165233664  -43.0796
18198161572  -43.0800
18226736748  -43.0845
18250596027  -43.0723
18280090800  -43.0691
18308203200  -43.0732
18334929987  -43.0696
18363398112  -43.0695
18396564988  -43.0715
18429771776  -43.0649
18463018500  -43.0652
18496305184  -43.0598
18528221232  -43.0612
18555108075  -43.0521
18589098267  -43.0543
18610357932  -43.0605
18634466907  -43.0632
18665689923  -43.0711
18696865792  -43.0750
18730432868  -43.0783
18764040096  -43.0776
18797687500  -43.0709
18827900523  -43.0724
18856430883  -43.0711
18889267500  -43.0791
18914985648  -43.0765
18937860912  -43.0799
18970768323  -43.0748
19000416964  -43.0695
19034346272  -43.0698
19068315948  -43.0749
19102326016  -43.0751
19131421347  -43.0708
19154427075  -43.0756
19183203675  -43.0817
19210561452  -43.0888
19239380172  -43.0942
19272983076  -43.0916
19307236000  -43.0830
19341529484  -43.0944
19373670963  -43.0989
19405506987  -43.0949
19433022768  -43.0922
19457658675  -43.1035
19485211392  -43.0972
19514235312  -43.0966
19548143492  -43.0949
19582721568  -43.0870
19617340396  -43.0897
19645110252  -43.0902
19669880187  -43.1001
19699041267  -43.0963
19725304707  -43.0994
19756223708  -43.0962
19791046656  -43.0967
19825910500  -43.0981
19860815264  -43.0933
19887649200  -43.0965
19919904588  -43.0962
19947782547  -43.0919
19972742508  -43.0931
20003596947  -43.0847
20035953724  -43.0794
20071104512  -43.0829
20106296388  -43.0835
20139049467  -43.0894
20162653083  -43.0875
20187747072  -43.0824
20217289392  -43.0845
20247475252  -43.0558
20282872928  -43.0584
20318311836  -43.0541
20347532208  -43.0594
20372740947  -43.0569
20397965292  -43.0537
20427660972  -43.0537
20460480268  -43.0483
20496125696  -43.0418
20531765952  -43.0445
20561558832  -43.0452
20583917667  -43.0426
20610764307  -43.0367
20645093808  -43.0354
20674973956  -43.0389
20710868000  -43.0349
20746803564  -43.0363
20778203187  -43.0352
20805176187  -43.0365
20830666752  -43.0401
20854859616  -43.0438
20890961500  -43.0442
20927105024  -43.0361
20962867392  -43.0380
20992971312  -43.0398
21012550443  -43.0441
21039675075  -43.0455
21072096000  -43.0372
21108448084  -43.0377
21144841952  -43.0463
21172536243  -43.0486
21204303552  -43.0431
21230037387  -43.0402
21254274500  -43.0372
21290835744  -43.0364
21327438892  -43.0432
21363497307  -43.0452
21390847443  -43.0406
21419736012  -43.0451
21442556547  -43.0420
21474271004  -43.0479
21511084032  -43.0518
21547687500  -43.0469
21572102412  -43.0519
21595003947  -43.0570
21624030000  -43.0565
21658756864  -43.0563
21695780372  -43.0532
21731136300  -43.0578
21760253667  -43.0615
21783254832  -43.0577
21809337507  -43.0566
21844296324  -43.0494
21881530912  -43.0516
21916901187  -43.0502
21943063728  -43.0577
21975403707  -43.0494
22000059675  -43.0430
22030892384  -43.0461
22068338652  -43.0497
22103456688  -43.0526
22129730307  -43.0503
22154472675  -43.0506
22180932000  -43.0502
22218548044  -43.0497
22256206592  -43.0523
22287699747  -43.0522
22317187500  -43.0503
22338927792  -43.0516
22369437500  -43.0545
22407266304  -43.0639
22445137732  -43.0541
22474265427  -43.0538
22499199603  -43.0560
22528826892  -43.0542
22559008000  -43.0552
22597050164  -43.0501
22628767500  -43.0432
22658479947  -43.0528
22681950912  -43.0527
22711433216  -43.0574
22749646500  -43.0639
22787902624  -43.0561
22815182547  -43.0554
22840305075  -43.0555
22871727675  -43.0591
22902928276  -43.0687
22941356000  -43.0580
22974000300  -43.0638
23005514700  -43.0684
23032318923  -43.0619
23057560683  -43.0620
23095496736  -43.0612
23134139500  -43.0666
23157084492  -43.0731
23182394508  -43.0722
23212468107  -43.0810
23250326368  -43.0724
23289141596  -43.0722
23312325312  -43.0666
23344070832  -43.0610
23366901604  -43.0685
23405846432  -43.0657
23444210403  -43.0647
23474453292  -43.0650
23496750000  -43.0649
23522940500  -43.0718
23562058464  -43.0678
23601219772  -43.0635
23630752512  -43.0696
23654721627  -43.0770
23681901312  -43.0782
23718964000  -43.0790
23758298924  -43.0714
23782762107  -43.0699
23814826227  -43.0743
23838888492  -43.0753
23876564576  -43.0790
23914362267  -43.0700
23943298707  -43.0696
23967425772  -43.0679
23995222052  -43.0797
24034861728  -43.0661
24074545036  -43.0518
24099535152  -43.0485
24125354928  -43.0517
24154042644  -43.0536
24193856992  -43.0535
24227154675  -43.0461
24251424300  -43.0503
24282183267  -43.0551
24313562500  -43.0551
24353551904  -43.0591
24384313008  -43.0619
24415156107  -43.0606
24439519692  -43.0645
24473783156  -43.0600
24513948000  -43.0649
24548492043  -43.0540
24569664012  -43.0421
24594409472  -43.0444
24634706148  -43.0435
24675046816  -43.0478
24701787243  -43.0389
24723025200  -43.0270
24755860224  -43.0257
24796333012  -43.0258
24827714352  -43.0337
24847368192  -43.0347
24877410876  -43.0341
24918016000  -43.0304
24957245043  -43.0323
24978592512  -43.0349
25004878848  -43.0381
25040096428  -43.0286
25080878336  -43.0264
25113456108  -43.0298
25141461075  -43.0262
25162887168  -43.0337
25203489692  -43.0298
25243729083  -43.0211
25275110832  -43.0280
25296593787  -43.0332
25326500000  -43.0388
25367592204  -43.0335
25395864147  -43.0319
25422369075  -43.0340
25449909908  -43.0288
25491135456  -43.0305
25528527027  -43.0259
25548456267  -43.0274
25573720064  -43.0251
25615079172  -43.0349
25656482848  -43.0429
25683182028  -43.0460
25706503872  -43.0464
25739424000  -43.0444
25780961524  -43.0453
25814922507  -43.0446
25839974592  -43.0491
25866710208  -43.0513
25905842176  -43.0460
25945326027  -43.0395
25967091888  -43.0408
25992217683  -43.0379
26031125452  -43.0326
26072701875  -43.0263
26097878700  -43.0260
26124747372  -43.0241
26156812000  -43.0262
26198797244  -43.0250
26222262192  -43.0233
26254246203  -43.0181
26282902468  -43.0215
26325022496  -43.0210
26352002187  -43.0236
26380689228  -43.0210
26409397504  -43.0151
26451652532  -43.0183
26485444800  -43.0264
26504052147  -43.0279
26536297756  -43.0198
26578688000  -43.0137
26610747372  -43.0152
26636182587  -43.0172
26663603872  -43.0238
26706129548  -43.0241
26741443707  -43.0231
26770341888  -43.0157
26791316500  -43.0159
26833977824  -43.0122
26867349675  -43.0148
26894611467  -43.0123
26921887083  -43.0081
26962233476  -43.0101


==> data/ht_log_r3_p11.dat <==
8788  -66.6610
10976  -67.4866
11907  -44.9910
16875  -47.6428
16875  -47.1018
27436  -50.9814
27436  -49.0656
33075  -47.9630
33075  -38.3932
34992  -40.8792
41067  -32.2940
42592  -29.6029
42592  -27.3257
48668  -30.7211
49923  -29.5335
57132  -30.3446
62500  -32.2151
62500  -32.5929
62500  -33.8797
64827  -35.2293
64827  -35.5260
64827  -36.1769
67500  -35.8641
70227  -33.2807
70227  -33.0504
70304  -34.2031
70304  -34.4639
70304  -33.2330
70304  -32.9286
70304  -34.6179
70304  -35.2436
75843  -35.8131
87723  -35.9169
87808  -34.4850
87808  -33.4997
93987  -32.5691
97200  -32.4221
97200  -32.4772
97556  -32.7117
97556  -33.9030
97556  -33.3837
110592  -33.4865
110592  -33.8967
110592  -34.3712
110592  -35.4987
110592  -35.2979
117612  -34.5469
119164  -35.2393
119164  -35.0819
119164  -35.2355
119164  -35.0680
128547  -33.9626
131072  -34.1094
143748  -34.0818
155952  -33.7428
157216  -34.0251
171500  -34.2374
177147  -35.5049
186624  -36.7517
195075  -36.6759
204363  -36.0852
219488  -36.3334
223587  -36.9568
237276  -34.8397
254043  -34.4312
264627  -34.3019
270000  -34.1900
275684  -33.9758
292032  -34.7548
297675  -35.5193
318028  -35.6620
320787  -35.4850
332667  -35.8116
340736  -35.2500
357075  -34.0539
364500  -33.3502
375948  -33.5910
388800  -32.5579
389344  -32.3978
389344  -32.7975
389344  -32.9319
395307  -32.5878
395307  -31.8156
408483  -32.0411
415292  -32.3644
415292  -33.0110
442368  -32.9499
449307  -32.9876
463347  -33.1915
470448  -32.5424
470596  -32.5681
470596  -32.4576
499392  -33.0787
500000  -33.2757
529200  -33.4220
544428  -33.2354
559872  -32.7141
562432  -32.5591
591408  -32.9216
595508  -32.7460
629856  -32.6723
648675  -32.6093
665500  -32.0982
674028  -31.4216
699867  -31.2699
702464  -31.4554
726192  -31.2715
740772  -31.2316
771147  -31.3809
771147  -31.1494
780448  -31.0006
780448  -31.2471
821516  -31.2724
821516  -31.1864
826875  -31.2061
864000  -31.2992
953312  -31.3967
1037232  -32.3906
1098500  -33.5368
1156923  -33.3297
1257728  -33.3141
1366875  -33.1090
1431644  -33.6613
1542267  -34.1984
1607472  -33.9984
1826132  -33.4091
10512288  -31.6899
19783872  -31.3390
29767500  -30.8996
40310784  -31.0413
50750307  -30.8904
62134803  -31.0414
73240443  -30.8596
84683907  -30.9276
96548787  -30.8862
108648972  -30.9420
122151483  -31.0361
136048896  -30.8341
150381500  -30.7694
164590947  -30.7333
179165952  -30.6354
194504112  -30.5911
209254496  -30.7039
223793307  -30.7267
239105884  -30.6669
254084796  -30.5790
268929072  -30.6999
284485932  -30.6578
300480192  -30.5695
315814356  -30.5712
331527424  -30.5664
347591088  -30.5551
363066003  -30.6082
379275264  -30.5480
394820352  -30.4632
411302043  -30.5046
427475907  -30.4500
444837987  -30.4774
460536300  -30.3544
477187632  -30.4005
494023968  -30.3483
511612443  -30.3788
527488916  -30.2931
544080267  -30.3252
562166163  -30.2858
578812500  -30.3159
595508000  -30.2845
612521500  -30.3336
629856000  -30.2786
647514500  -30.3154
665500000  -30.3080
683395947  -30.2802
699793587  -30.3044
717777072  -30.2616
736834752  -30.2708
754999488  -30.2371
772402208  -30.2307
790238700  -30.2656
809048012  -30.2208
825700284  -30.2211
844906572  -30.1799
863739072  -30.2255
881395456  -30.2586
899219907  -30.2353
918015147  -30.2609
936050688  -30.2050
953940672  -30.2030
973620675  -30.2138
991864467  -30.1897
1009743872  -30.2297
1029037824  -30.2589
1048576000  -30.2036
1068359936  -30.2383
1085623587  -30.2629
1103847372  -30.2076
1124045500  -30.2468
1142505675  -30.2704
1160490672  -30.2291
1181633184  -30.2448
1201200300  -30.2685
1219284868  -30.2235
1239682752  -30.2249
1257728000  -30.2553
1277657307  -30.2239
1296970812  -30.2256
1315827747  -30.2599
1337021536  -30.2258
1354435492  -30.2532
1374136812  -30.2873
1395406467  -30.2897
1413572972  -30.2440
1432529712  -30.2560
1454244867  -30.2858
1474407252  -30.2373
1492992000  -30.2558
1512276912  -30.2655
1533364992  -30.2289
1553779692  -30.2463
1574741763  -30.2674
1594599075  -30.2703
1614333676  -30.2233
1634073952  -30.2126
1653974500  -30.2333
1674035968  -30.2172
1694259004  -30.1934
1714644256  -30.2081
1735192372  -30.2008
1755904000  -30.1764
1776779788  -30.1929
1797820384  -30.2109
1818580923  -30.2154
1837687500  -30.1784
1857341772  -30.2039
1878001200  -30.2098
1898208000  -30.2279
1920194748  -30.1956
1941122907  -30.2108
1960400907  -30.2085
1979654684  -30.2394
2002264736  -30.2085
2024413587  -30.2079
2043630000  -30.2332
2063398432  -30.2389
2086640500  -30.2045
2108022192  -30.2075
2126192652  -30.2307
2149471188  -30.2384
2169538992  -30.2010
2189373728  -30.2110
2211856227  -30.2111
2230467867  -30.2229
2254239904  -30.1837
2275354800  -30.1987
2295424764  -30.2184
2316685563  -30.2365
2337108224  -30.2217
2359902627  -30.2206
2379293284  -30.2305
2402500203  -30.2416
2421982944  -30.2471
2446506747  -30.2198
2465180204  -30.2334
2490394032  -30.2410
2508888064  -30.2592
2532579075  -30.2328
2553109524  -30.2393
2575118412  -30.2543
2597847584  -30.2646
2616948675  -30.2707
2641460787  -30.2309
2661354468  -30.2387
2683824300  -30.2488
2707344608  -30.2565
2725888000  -30.2357
2749363587  -30.2376
2772616500  -30.2461
2791456412  -30.2595
2815142067  -30.2660
2838929152  -30.2205
2858067936  -30.2305
2880582507  -30.2417
2904616368  -30.2536
2925730804  -30.2640
2945257308  -30.2259
2968251075  -30.2410
2993215707  -30.2543
3014284000  -30.2733
3036582675  -30.2678
3057808428  -30.2387
3082569075  -30.2364
3104606236  -30.2497
3124919844  -30.2593
3145781772  -30.2545
3170310192  -30.2289
3193759152  -30.2409
3217294512  -30.2418
3238230272  -30.2524
3259122016  -30.2515
3281866875  -30.2221
3303334467  -30.2325
3328468443  -30.2418
3351290787  -30.2548
3374191107  -30.2599
3397112492  -30.2163
3418681396  -30.2266
3440341404  -30.2332
3462092708  -30.2484
3483935500  -30.2641
3505869972  -30.2455
3528029547  -30.2513
3552144300  -30.2556
3576341187  -30.2553
3598126272  -30.2603
3621853548  -30.2678
3645658800  -30.2439
3667024332  -30.2555
3691608723  -30.2503
3714374907  -30.2712
3736575792  -30.2694
3759480000  -30.2376
3782454192  -30.2387
3804216300  -30.2428
3826683675  -30.2505
3850506828  -30.2501
3873110283  -30.2511
3896428563  -30.2158
3921118227  -30.2264
3942622512  -30.2319
3965494347  -30.2320
3988432332  -30.2338
4012012004  -30.2061
4036108108  -30.2108
4060300500  -30.2143
4084589372  -30.2127
4108974916  -30.2235
4130788347  -30.2295
4155538572  -30.2084
4179018987  -30.2146
4199871168  -30.2264
4222800972  -30.2404
4246470387  -30.2449
4269850592  -30.2457
4294967296  -30.2230
4320182304  -30.2222
4345495808  -30.2347
4369930668  -30.2440
4389187500  -30.2532
4412627712  -30.2652
4434871500  -30.2278
4460630612  -30.2308
4486489276  -30.2330
4511199852  -30.2313
4533563628  -30.2510
4557385728  -30.2547
4577781344  -30.2265
4604090368  -30.2318
4630500000  -30.2419
4651880652  -30.2452
4676011200  -30.2542
4696965500  -30.2601
4723728772  -30.2373
4747345200  -30.2348
4770286128  -30.2394
4791843468  -30.2409
4818200576  -30.2526
4845421984  -30.2587
4866951852  -30.2213
4888726272  -30.2264
4913923644  -30.2400
4941504068  -30.2364
4961658672  -30.2412
4983067904  -30.2481
5010906208  -30.2415
5037343587  -30.2309
5058756288  -30.2282
5080955148  -30.2379
5109156500  -30.2373
5131452492  -30.2451
5153810112  -30.2492
5180116000  -30.2200
5205417075  -30.2234
5230941147  -30.2242
5251729500  -30.2313
5279910912  -30.2303
5301832563  -30.2455
5324000000  -30.2165
5353092832  -30.2129
5376248667  -30.2238
5399132787  -30.2336
5426288172  -30.2348
5448114675  -30.2439
5470524000  -30.2563
5498858907  -30.2271
5522002227  -30.2281
5544783500  -30.2348
5573864448  -30.2358
5592500928  -30.2392
5619712000  -30.2455
5643911628  -30.2526
5665793292  -30.2296
5695312500  -30.2296
5718324843  -30.2300
5742712512  -30.2319
5771588000  -30.2389
5790852675  -30.2443
5817678548  -30.2242
5845548492  -30.2135
5864633388  -30.2222
5895040288  -30.2276
5916477843  -30.2318
5941784884  -30.2288
5968550448  -30.2297
5988775936  -30.2076
6019238547  -30.2044
6039412272  -30.2129
6067643796  -30.2156
6093644283  -30.2257
6115295232  -30.2309
6144045075  -30.2392
6163610787  -30.2179
6193017675  -30.2158
6214299507  -30.2179
6243584000  -30.2198
6267663792  -30.2219
6292150988  -30.2320
6320430000  -30.2325
6340969184  -30.2145
6369269787  -30.2080
6390039236  -30.2098
6419130147  -30.2118
6439361792  -30.2156
6472384096  -30.2220
6488937500  -30.2300
6522128932  -30.2311
6540428592  -30.2042
6572128000  -30.2055
6591796875  -30.2102
6622381948  -30.2106
6644213163  -30.2157
6672891424  -30.2216
6693435675  -30.2263
6723657076  -30.2061
6742839843  -30.2077
6774679552  -30.2032
6794995392  -30.2113
6825011427  -30.2201
6843110144  -30.2250
6876621387  -30.2283
6894734396  -30.2057
6926695803  -30.2010
6946617632  -30.2088
6976083852  -30.2116
6998760500  -30.2191
7023905307  -30.2252
7051163648  -30.2233
7073638092  -30.2307
7103386800  -30.1953
7125300675  -30.1995
7156753376  -30.2002
7174510227  -30.2091
7207116588  -30.2119
7227728928  -30.2171
7253951787  -30.2170
7281267444  -30.2116
7303602843  -30.1939
7335069696  -30.1989
7355205675  -30.2094
7385540067  -30.2120
7407217408  -30.2190
7435638675  -30.2206
7461637564  -30.2204
7482310443  -30.2009
7515608112  -30.2016
7534611500  -30.2075
7566145200  -30.2113
7589653088  -30.2099
7615944675  -30.2129
7644962084  -30.2128
7664087808  -30.2197
7694140347  -30.1926
7719124500  -30.2009
7741615203  -30.2037
7774567947  -30.2124
7793764996  -30.2197
7821370800  -30.2241
7850060032  -30.2334
7872923952  -30.2357
7905230667  -30.2082
7925540864  -30.2168
7951497867  -30.2229
7982108172  -30.2279
8001618075  -30.2305
8031393243  -30.2297
8058793788  -30.2357
8079895827  -30.2367
8110752048  -30.2091
8135604652  -30.2094
8160432075  -30.2096
8193532000  -30.2145
8212902044  -30.2158
8239480947  -30.2200
8270640108  -30.2212
8290687500  -30.2286
8317015227  -30.2000
8349270075  -30.2052
8368962556  -30.2118
8397769392  -30.2150
8427991072  -30.2120
8447728748  -30.2183
8476043148  -30.2260
8505729027  -30.2259
8526987612  -30.2163
8555641227  -30.2113
8584503147  -30.2129
8606740684  -30.2221
8632714347  -30.2282
8666880736  -30.2298
8686989500  -30.2378
8711102988  -30.2424
8742168972  -30.2468
8767735596  -30.2175
8789845923  -30.2231
8820075852  -30.2263
8848980508  -30.2319
8869369856  -30.2336
8902250028  -30.2395
8930708163  -30.2414
8951240448  -30.2438
8976926412  -30.2169
9006489792  -30.2164
9033613312  -30.2193
9054881163  -30.2267
9086553675  -30.2290
9116489984  -30.2275
9137288052  -30.2324
9162992268  -30.2370
9192860208  -30.2370
9220796644  -30.2142
9241752992  -30.2214
9271744947  -30.2224
9302791788  -30.2253
9325895904  -30.2308
9347952123  -30.2345
9381139200  -30.2344
9410548000  -30.2335
9431790764  -30.2199
9460825947  -30.2140
9491175027  -30.2119
9517081500  -30.2123
9538484224  -30.2193
9563194800  -30.2220
9595743408  -30.2243
9624416000  -30.2240
9645979284  -30.2274
9670201875  -30.1986
9702931923  -30.2024
9732554500  -30.2060
9754278944  -30.2110
9781915212  -30.2163
9809686467  -30.2187
9838527867  -30.2175
9863386204  -30.2250
9885304832  -30.2280
9918060012  -30.2089
9947060172  -30.2161
9973304064  -30.2159
9995385172  -30.2194
10022866803  -30.2227
10054103643  -30.2272
10082258352  -30.2277
10106279712  -30.2364
10128556588  -30.2391
10157530032  -30.2154
10192123107  -30.2151
10217991452  -30.2205
10240432128  -30.2254
10266750000  -30.2254
10295200683  -30.2264
10326858723  -30.2346
10353128468  -30.2352
10375766496  -30.2385
10398437500  -30.2133
10428491043  -30.2183
10461416112  -30.2183
10489451756  -30.2227
10512288000  -30.2247
10537020675  -30.2248
10566911403  -30.2265
10601124075  -30.2341
10626966500  -30.2388
10650001824  -30.2278
10673070412  -30.2210
10701943587  -30.2234
10735297200  -30.2269
10765467648  -30.2288
10788913152  -30.2347
10812181828  -30.2396
10836751212  -30.2423
10870314075  -30.2446
10901758572  -30.2455
10929027168  -30.2224
10952496796  -30.2269
10976000000  -30.2298
11005084467  -30.2324
11034539712  -30.2383
11065127472  -30.2398
11094020500  -30.2463
11117725664  -30.2475
11142879075  -30.2487
11174715072  -30.2283
11203296300  -30.2329
11234116908  -30.2365
11260666112  -30.2394
11284607988  -30.2450
11308583776  -30.2412
11332593500  -30.2442
11365576803  -30.2481
11396619675  -30.2487
11425483107  -30.2512
11453152000  -30.2300
11477365844  -30.2330
11501613792  -30.2375
11530140075  -30.2420
11562524172  -30.2430
11596072752  -30.2459
11619585675  -30.2482
11647819008  -30.2522
11672306356  -30.2586
11696828000  -30.2365
11726251200  -30.2331
11757782448  -30.2354
11787099372  -30.2376
11818712268  -30.2378
11844679424  -30.2389
11869441812  -30.2443
11894238688  -30.2464
11920611888  -30.2464
11952403200  -30.2507
11979686592  -30.2222
12010417587  -30.2215
12043745536  -30.2263
12068784500  -30.2274
12093858144  -30.2333
12118966492  -30.2367
12147476067  -30.2362
12179568267  -30.2388
12207109563  -30.2370
12235831488  -30.2382
12268040112  -30.2238
12295698656  -30.2267
12321085500  -30.2303
12346507264  -30.2335
12371963972  -30.2418
12401926848  -30.2462
12429718272  -30.2475
12458700747  -30.2519
12491201187  -30.2565
12519092403  -30.2570
12549342987  -30.2350
12576878500  -30.2401
12602650784  -30.2428
12628458252  -30.2457
12654300928  -30.2503
12680178836  -30.2492
12710514843  -30.2540
12739822668  -30.2562
12771513027  -30.2616
12804418683  -30.2648
12831480000  -30.2376
12860926875  -30.2369
12888473332  -30.2433
12914669408  -30.2459
12940900956  -30.2502
12967168000  -30.2518
12993470564  -30.2562
13019808672  -30.2583
13048998912  -30.2616
13078694187  -30.2605
13110802992  -30.2399
13138185987  -30.2400
13167982512  -30.2435
13203782892  -30.2472
13230067392  -30.2455
13258455084  -30.2506
13285149952  -30.2521
13311880628  -30.2529
13338647136  -30.2580
13365449500  -30.2641
13392287744  -30.2501
13419605772  -30.2447
13446104112  -30.2449
13473834867  -30.2444
13508840448  -30.2485
13537844928  -30.2488
13564459692  -30.2501
13597158987  -30.2518
13626258075  -30.2576
13655388267  -30.2582
13682118267  -30.2623
13712524992  -30.2353
13742965467  -30.2386
13771804000  -30.2436
13799183324  -30.2435
13826598912  -30.2469
13854050788  -30.2509
13881538976  -30.2516
13909063500  -30.2570
13936624384  -30.2622
13964221652  -30.2680
13991855328  -30.2514
14019525436  -30.2516
14047232000  -30.2537
14074975044  -30.2532
14102754592  -30.2578
14130642483  -30.2594
14164016832  -30.2589
14192477883  -30.2575
14217249843  -30.2635
14251966875  -30.2695
14281758027  -30.2695
14306607747  -30.2453
14337700272  -30.2479
14365089612  -30.2475
14394998700  -30.2471
14427435312  -30.2504
14452411392  -30.2516
14481160587  -30.2534
14512442112  -30.2558
14539997772  -30.2587
14566325283  -30.2618
14598954243  -30.2675
14626591875  -30.2446
14656771827  -30.2428
14686982883  -30.2453
14715964332  -30.2457
14744974347  -30.2453
14777802675  -30.2459
14799287088  -30.2500
14829644592  -30.2562
14863833963  -30.2556
14891721075  -30.2553
14917095675  -30.2601
14948844300  -30.2374
14980626675  -30.2399
15007349952  -30.2420
15036645627  -30.2474
15064694307  -30.2491
15094045872  -30.2512
15125982147  -30.2536
15152834700  -30.2543
15182271963  -30.2581
15209174412  -30.2575
15236100675  -30.2583
15263050752  -30.2358
15295165227  -30.2398
15324740352  -30.2396
15350481072  -30.2416
15380109603  -30.2455
15409766700  -30.2451
15439452363  -30.2485
15471751788  -30.2506
15496321923  -30.2563
15526090800  -30.2593
15559776972  -30.2617
15584416875  -30.2397
15611673132  -30.2463
15644152107  -30.2493
15671460528  -30.2525
15701397075  -30.2569
15732665667  -30.2627
15758746587  -30.2647
15787460547  -30.2668
15817507632  -30.2666
15843658752  -30.2696
15869831472  -30.2694
15903888300  -30.2531
15931422387  -30.2559
15957672224  -30.2566
15990504192  -30.2596
16018117888  -30.2634
16048397876  -30.2613
16078716000  -30.2693
16109072284  -30.2692
16139466752  -30.2707
16169899428  -30.2733
16200370336  -30.2757
16230879500  -30.2669
16261426944  -30.2497
16292012692  -30.2548
16322636768  -30.2535
16353299196  -30.2573
16384000000  -30.2664
16411132332  -30.2696
16436437083  -30.2741
16468428843  -30.2789
16497781947  -30.2801
16525825200  -30.2825
16555229388  -30.2825
16580644947  -30.2589
16607419227  -30.2622
16640917452  -30.2663
16669082043  -30.2669
16694584812  -30.2710
16725482667  -30.2753
16755411712  -30.2747
16786613588  -30.2765
16817854176  -30.2770
16849133500  -30.2769
16880451584  -30.2766
16911808452  -30.2737
16943204128  -30.2616
16974638636  -30.2604
16999428528  -30.2624
17033319603  -30.2649
17061814188  -30.2619
17087615523  -30.2660
17118874800  -30.2697
17146080000  -30.2742
17173306800  -30.2786
17203281228  -30.2794
17230553388  -30.2846
17259300608  -30.2693
17291124756  -30.2639
17322988000  -30.2684
17354890364  -30.2725
17386831872  -30.2745
17418812548  -30.2740
17450832416  -30.2758
17475600987  -30.2772
17507212992  -30.2779
17534724912  -30.2806
17563635675  -30.2854
17593948683  -30.2882
17618769675  -30.2651
17644988592  -30.2671
17676070884  -30.2710
17708405152  -30.2752
17740778828  -30.2768
17773191936  -30.2777
17805644500  -30.2806
17838136544  -30.2793
17862385707  -30.2790
17894345472  -30.2822
17923551075  -30.2829
17951388075  -30.2841
17980640172  -30.2671
18007126875  -30.2656
18035028675  -30.2669
18068539347  -30.2688
18099497056  -30.2747
18132345500  -30.2778
18165233664  -30.2778
18198161572  -30.2775
18223930800  -30.2830
18247788243  -30.2825
18278685747  -30.2858
18306797067  -30.2869
18330708672  -30.2657
18363398112  -30.2697
18396564988  -30.2703
18429771776  -30.2701
18463018500  -30.2744
18496305184  -30.2779
18526806675  -30.2788
18553692492  -30.2817
18586264563  -30.2827
18607522608  -30.2841
18631629747  -30.2856
18663338844  -30.2871
18696865792  -30.2723
18730432868  -30.2704
18764040096  -30.2701
18797687500  -30.2728
18826474572  -30.2760
18855003852  -30.2779
18887839227  -30.2789
18910698075  -30.2799
18935000748  -30.2810
18967905675  -30.2840
19000416964  -30.2839
19034346272  -30.2862
19068226875  -30.2875
19098374832  -30.2707
19127109312  -30.2702
19150112448  -30.2718
19178885808  -30.2743
19209121083  -30.2767
19238770688  -30.2770
19272983076  -30.2808
19307236000  -30.2830
19341529484  -30.2856
19367885403  -30.2859
19401164172  -30.2880
19428676875  -30.2893
19451860587  -30.2668
19480859667  -30.2720
19513606144  -30.2724
19548143492  -30.2744
19582721568  -30.2765
19617340396  -30.2816
19640740707  -30.2854
19666965267  -30.2873
19696124187  -30.2872
19721441632  -30.2878
19756223708  -30.2870
19791046656  -30.2893
19825910500  -30.2865
19859813307  -30.2693
19883252763  -30.2730
19916971200  -30.2749
19946314800  -30.2786
19969805232  -30.2798
20000844000  -30.2837
20035953724  -30.2792
20071104512  -30.2808
20103669963  -30.2830
20136099987  -30.2861
20159701875  -30.2871
20186270523  -30.2905
20212856667  -30.2733
20247475252  -30.2754
20282872928  -30.2800
20316413547  -30.2832
20346049827  -30.2835
20371257648  -30.2855
20396481075  -30.2875
20426175675  -30.2902
20460480268  -30.2918
20496125696  -30.2922
20528787852  -30.2958
20560068675  -30.3004
20580935787  -30.3030
20607780483  -30.2820
20642107500  -30.2875
20674973956  -30.2878
20710868000  -30.2857
20746756800  -30.2868
20776705200  -30.2903
20803677228  -30.2943
20829166875  -30.2968
20854859616  -30.3007
20890961500  -30.3016
20927105024  -30.3026
20961362763  -30.3046
20989959948  -30.3030
21011044032  -30.2828
21036660363  -30.2854
21072096000  -30.2886
21108448084  -30.2895
21144841952  -30.2881
21174048432  -30.2929
21204303552  -30.2974
21230037387  -30.2960
21254274500  -30.3012
21290835744  -30.3034
21327438892  -30.3036
21363497307  -30.3040
21389327532  -30.3057
21418215075  -30.2879
21442556547  -30.2903
21474271004  -30.2922
21511084032  -30.2929
21547687500  -30.2941
21573628803  -30.2962
21595003947  -30.2978
21625558227  -30.2992
21658756864  -30.3014
21695780372  -30.3044
21729604347  -30.3041
21760253667  -30.3067
21783254832  -30.3078
21809337507  -30.2903
21844296324  -30.2904
21881530912  -30.2932
21916901187  -30.2968
21943063728  -30.3005
21975403707  -30.3053
22000059675  -30.3062
22030892384  -30.3068
22068338652  -30.3083
22103456688  -30.3125
22129730307  -30.3137
22154472675  -30.3156
22180932000  -30.3193
22218548044  -30.3085
22256206592  -30.2972
22287699747  -30.2997
22317187500  -30.3034
22338927792  -30.3024
22369437500  -30.3065
22407266304  -30.3113
22445137732  -30.3106
22474265427  -30.3137
22499199603  -30.3145
22525707312  -30.3186
22559008000  -30.3187
22597050164  -30.3185
22628767500  -30.3197
22656915648  -30.3033
22681950912  -30.3054
22711433216  -30.3053
22749646500  -30.3064
22787902624  -30.3092
22815182547  -30.3122
22840305075  -30.3134
22873299372  -30.3188
22902928276  -30.3209
22941356000  -30.3200
22974000300  -30.3187
23002362288  -30.3211
23032318923  -30.3199
23057560683  -30.3018
23095496736  -30.3024
23134139500  -30.3015
23157084492  -30.3052
23182394508  -30.3060
23212468107  -30.3102
23250326368  -30.3095
23289141596  -30.3099
23313912075  -30.3103
23344070832  -30.3133
23366901604  -30.3134
23405846432  -30.3143
23444834508  -30.3128
23474453292  -30.3184
23498343027  -30.2986
23523838803  -30.3003
23562058464  -30.3041
23601219772  -30.3050
23630752512  -30.3076
23656320000  -30.3102
23685099948  -30.3102
23718964000  -30.3117
23758298924  -30.3124
23784364800  -30.3145
23816430000  -30.3148
23840493075  -30.3169
23876564576  -30.3206
23914362267  -30.3193
23943298707  -30.3016
23969034675  -30.3052
23995222052  -30.3055
24034861728  -30.3070
24074545036  -30.3085
24102761868  -30.3094
24128583372  -30.3135
24156033867  -30.3140
24193856992  -30.3164
24228772272  -30.3172
24253042707  -30.3203
24283802700  -30.3199
24313562500  -30.3221
24353551904  -30.3180
24384313008  -30.3014
24415156107  -30.3033
24439519692  -30.3044
24473783156  -30.3055
24513948000  -30.3087
24548492043  -30.3115
24569664012  -30.3144
24595734348  -30.3152
24634706148  -30.3180
24675046816  -30.3164
24700153932  -30.3159
24723025200  -30.3181
24755860224  -30.3200
24796333012  -30.3187
24827714352  -30.3041
24849006363  -30.3085
24877410876  -30.3130
24918016000  -30.3142
24958665284  -30.3162
24980235003  -30.3173
25011452592  -30.3228
25040096428  -30.3229
25080878336  -30.3246
25118397027  -30.3245
25144756803  -30.3271
25164535707  -30.3279
25203489692  -30.3308
25244448768  -30.3302
25278415308  -30.3169
25299899667  -30.3173
25326500000  -30.3195
25367592204  -30.3232
25400832768  -30.3249
25427340288  -30.3251
25452203643  -30.3256
25491135456  -30.3285
25531848027  -30.3287
25555101075  -30.3297
25578364707  -30.3294
25615079172  -30.3311
25656482848  -30.3333
25686513072  -30.3330
25708170123  -30.3139
25739839152  -30.3162
25780961524  -30.3200
25816592268  -30.3187
25839974592  -30.3197
25870053132  -30.3249
25905842176  -30.3259
25947558500  -30.3226
25970441292  -30.3249
25993893168  -30.3288
26031125452  -30.3309
26072976128  -30.3293
26101236528  -30.3318
26126427123  -30.3328
26156812000  -30.3193
26198797244  -30.3127
26222262192  -30.3160
26255930112  -30.3175
26282902468  -30.3199
26325022496  -30.3209
26355376323  -30.3208
26382377187  -30.3251
26409397504  -30.3227
26451652532  -30.3215
26485444800  -30.3220
26504052147  -30.3253
26536297756  -30.3260
26578688000  -30.3252
26609052123  -30.3277
26636182587  -30.3108
26663603872  -30.3131
26706129548  -30.3136
26739744300  -30.3161
26770341888  -30.3212
26791316500  -30.3217
26833977824  -30.3236
26867349675  -30.3221
26894611467  -30.3259
26921887083  -30.3263
26962233476  -30.3284


==> data/ht_log_r3_p17.dat <==
8788  -77.7712
10976  -50.2709
11907  -50.2167
16384  -37.6625
16875  -43.4736
16875  -47.4624
27436  -50.7362
27436  -53.7870
33075  -58.2444
33075  -61.3250
33075  -63.2681
34992  -62.2126
41067  -59.4869
42592  -57.9049
42592  -51.5977
48668  -44.4739
49923  -43.3763
57132  -44.9028
62500  -44.5019
62500  -44.2276
62500  -40.7634
64827  -42.2308
64827  -43.9999
64827  -42.1666
64827  -43.9703
67500  -45.6232
70227  -47.8057
70227  -50.0304
70304  -48.7398
70304  -48.4899
70304  -46.9258
70304  -46.9847
70304  -48.0945
70304  -48.2685
75843  -48.4171
87723  -48.1621
87808  -48.2409
87808  -48.3847
93987  -49.1275
97200  -48.2384
97200  -48.7456
97556  -50.2279
97556  -50.6172
97556  -50.3266
110592  -49.4940
110592  -49.0088
110592  -48.7683
110592  -49.0304
110592  -48.0298
110592  -47.3529
110592  -47.9693
119164  -50.2453
128547  -51.7695
131072  -52.1944
143748  -52.1918
155952  -51.2245
157216  -49.1047
168507  -47.2539
177147  -45.9412
186003  -45.9667
190512  -44.8103
202612  -46.6863
219488  -48.2214
219488  -46.7943
223587  -46.3497
243675  -46.8397
256000  -46.6758
264627  -46.5072
275427  -46.2275
275684  -46.0920
286443  -46.9704
296352  -46.2897
309123  -44.4131
318028  -43.9540
320787  -42.9349
340736  -42.5972
357075  -42.9122
363312  -42.4764
369603  -42.5265
388800  -42.6397
389344  -43.3659
389344  -42.2656
389344  -42.5572
395307  -42.6283
395307  -43.1562
408483  -43.1057
415292  -43.2882
415292  -43.4744
435483  -43.9801
442368  -43.8856
456300  -43.8435
470596  -44.1644
470596  -44.2259
499392  -44.9239
500000  -46.6331
500000  -46.7903
536787  -45.7075
559872  -44.8611
562432  -44.8311
567675  -44.5578
595508  -44.6505
607500  -43.8206
632043  -43.9767
657072  -43.8737
665500  -44.0360
691200  -43.3463
702464  -43.4668
708588  -42.6464
735075  -42.3346
740772  -42.4359
771147  -42.2515
771147  -41.7154
780448  -42.2390
789507  -42.1960
821516  -42.5042
821516  -42.1312
907924  -41.8347
1000188  -41.7699
1048576  -41.4772
1134675  -41.3294
1203052  -41.3268
1314036  -40.5234
1379052  -40.6849
1478412  -40.0082
1556068  -40.6239
1769472  -41.0277
10285412  -37.2111
19307236  -37.7030
29147067  -37.1205
39201376  -37.1344
49426443  -36.7716
60276892  -36.5814
71118324  -36.4030
82283296  -36.3661
93574624  -36.4470
104997168  -36.2509
118956627  -35.9767
132468075  -36.0465
146832048  -36.0188
161414428  -35.7409
175947908  -35.7513
190467072  -35.7316
205915392  -35.7287
220849200  -35.5257
235455476  -35.5035
250283092  -35.3598
265720500  -35.4225
281779988  -35.3295
296709075  -35.3727
312303627  -35.2165
327732912  -35.2142
343919547  -35.2237
359661568  -35.1046
375849747  -35.1292
391888724  -35.1279
407390252  -35.1469
424044963  -35.1988
440028963  -35.0669
456336500  -35.1182
473483084  -35.1513
491053892  -35.0368
508326867  -35.0826
524386048  -35.0811
540933552  -34.9643
558230643  -34.9839
575511296  -34.9879
592143556  -34.9072
609093216  -34.9505
626363276  -34.9549
643956736  -34.8945
661876596  -34.8729
680125856  -34.9078
697047147  -34.8901
713884428  -34.8412
733001728  -34.8154
751576752  -34.8074
768400132  -34.8231
787028427  -34.7439
804920224  -34.7595
821806803  -34.7880
842190075  -34.8265
859687196  -34.7459
877230000  -34.8009
896106267  -34.8058
913926348  -34.8272
933191307  -34.7400
951054075  -34.7594
969409728  -34.7731
989574732  -34.7913
1005988032  -34.6958
1024198587  -34.7177
1043915148  -34.7084
1063390828  -34.7493
1083360092  -34.6498
1100397312  -34.6516
1118905056  -34.6599
1139561248  -34.7009
1159075008  -34.6933
1176318500  -34.6597
1197601200  -34.6460
1216013067  -34.6779
1235663104  -34.6859
1253994075  -34.6987
1274447948  -34.6416
1291315424  -34.6430
1313190252  -34.6621
1332087552  -34.6840
1351501875  -34.6834
1372000000  -34.6178
1389976875  -34.6308
1409416875  -34.6230
1431644000  -34.6343
1449868388  -34.6340
1468945152  -34.5861
1488927852  -34.5860
1510256907  -34.6007
1530628704  -34.6050
1549681956  -34.6199
1568892672  -34.5576
1588380300  -34.5492
1610407683  -34.5567
1629648747  -34.5718
1650692547  -34.5575
1671446448  -34.5624
1691047692  -34.5248
1711622988  -34.5080
1732322700  -34.5088
1752711723  -34.5073
1772782443  -34.5003
1792967427  -34.4497
1812824172  -34.4652
1833256044  -34.4704
1854739296  -34.4736
1876389732  -34.4738
1897869312  -34.4553
1916931852  -34.3920
1935632403  -34.3956
1957215488  -34.3865
1979654684  -34.3973
2001101787  -34.4099
2019740427  -34.3929
2040329596  -34.3603
2062465200  -34.3473
2083758075  -34.3562
2102776875  -34.3819
2125764000  -34.3868
2146366512  -34.3907
2165373500  -34.3996
2189373728  -34.3523
2206483200  -34.3570
2229767068  -34.3657
2251622448  -34.3783
2272381452  -34.3769
2293733403  -34.3826
2312685675  -34.3383
2335732227  -34.3532
2355361200  -34.3472
2379293284  -34.3483
2397917952  -34.3736
2421982944  -34.3850
2442396267  -34.3783
2465180204  -34.3500
2486246832  -34.3369
2508888064  -34.3326
2528919468  -34.3386
2552491683  -34.3259
2571428187  -34.3402
2595197232  -34.3361
2615888128  -34.2957
2636122347  -34.3021
2661354468  -34.2913
2679687500  -34.3028
2704862187  -34.3040
2725888000  -34.3068
2745550512  -34.3166
2770109307  -34.2635
2791456412  -34.2708
2810381476  -34.2597
2836134027  -34.2664
2858067936  -34.2820
2877794352  -34.2922
2902376448  -34.2868
2925376587  -34.3028
2945257308  -34.2614
2964870500  -34.2674
2988668907  -34.2528
3014284000  -34.2652
3034202112  -34.2684
3054361392  -34.2698
3079108107  -34.2678
3103375707  -34.2198
3124919844  -34.2196
3145321868  -34.2238
3166215507  -34.2345
3189649347  -34.2291
3214347867  -34.2423
3237958827  -34.2346
3259122016  -34.2489
3280103424  -34.2090
3301174688  -34.2133
3324272832  -34.2146
3348283392  -34.2232
3370570083  -34.2288
3395352492  -34.2377
3417795027  -34.2364
3439701963  -34.2303
3462092708  -34.2018
3483935500  -34.2092
3505869972  -34.2177
3527896316  -34.2283
3550014724  -34.2223
3574476972  -34.2364
3596879628  -34.2346
3619977507  -34.2419
3643776603  -34.1999
3663878427  -34.2139
3687821163  -34.2129
3711841875  -34.2201
3734670267  -34.2256
3758842827  -34.2345
3782454192  -34.2485
3804216300  -34.2471
3826040832  -34.2537
3848572467  -34.2145
3871170252  -34.2180
3894482700  -34.2271
3919816827  -34.2259
3940299500  -34.2353
3964107892  -34.2447
3988011996  -34.2464
4012012004  -34.2542
4036108108  -34.2325
4060300500  -34.2273
4084589372  -34.2280
4108776192  -34.2227
4130788347  -34.2415
4154198832  -34.2547
4178347200  -34.2713
4199197707  -34.2700
4222125675  -34.2663
4245116067  -34.2390
4269850592  -34.2410
4294967296  -34.2460
4319241408  -34.2494
4344549075  -34.2602
4367869947  -34.2657
4389187500  -34.2769
4411247148  -34.2748
4434871500  -34.2763
4460630612  -34.2502
4486489276  -34.2414
4509803952  -34.2362
4532164272  -34.2398
4557385728  -34.2394
4577781344  -34.2461
4604090368  -34.2549
4630500000  -34.2510
4652589483  -34.2531
4676011200  -34.2596
4696965500  -34.2196
4723728772  -34.2230
4746629187  -34.2236
4771003923  -34.2295
4791843468  -34.2379
4818200576  -34.2457
4845421984  -34.2494
4869127107  -34.2464
4889452923  -34.2515
4913923644  -34.2437
4941504068  -34.2240
4963122828  -34.2227
4983067904  -34.2232
5010906208  -34.2259
5037343587  -34.2320
5059495467  -34.2433
5080955148  -34.2449
5109156500  -34.2581
5134430700  -34.2579
5155302348  -34.2146
5180116000  -34.2107
5206166892  -34.2171
5230941147  -34.2134
5251729500  -34.2197
5280558692  -34.2181
5302589292  -34.2299
5324557923  -34.2269
5353092832  -34.2202
5377772763  -34.2263
5399132787  -34.1866
5426288172  -34.1978
5448881772  -34.2022
5470524000  -34.2081
5500147712  -34.2105
5522774508  -34.2141
5544783500  -34.2149
5574640347  -34.2287
5593278123  -34.2198
5619712000  -34.2138
5643911628  -34.2120
5665011075  -34.1829
5695312500  -34.1853
5717539008  -34.1856
5741925003  -34.1832
5771588000  -34.1912
5790061872  -34.1955
5817678548  -34.2091
5847137712  -34.2059
5866225200  -34.2062
5895040288  -34.2018
5917277232  -34.1584
5941784884  -34.1667
5968550448  -34.1613
5988775936  -34.1614
6020044848  -34.1619
6039412272  -34.1644
6067643796  -34.1777
6094455552  -34.1841
6115567500  -34.1941
6147201056  -34.1889
6165242667  -34.1909
6195267572  -34.1585
6215118768  -34.1668
6243584000  -34.1633
6267663792  -34.1637
6292150988  -34.1667
6322908843  -34.1671
6340969184  -34.1746
6371758188  -34.1790
6390039236  -34.1744
6422461083  -34.1728
6439962672  -34.1659
6472384096  -34.1331
6490098432  -34.1470
6522128932  -34.1462
6541269075  -34.1394
6572128000  -34.1452
6591796875  -34.1525
6622381948  -34.1579
6645907467  -34.1544
6672891424  -34.1540
6697687500  -34.1510
6723657076  -34.1577
6744546675  -34.1187
6774679552  -34.1204
6796708812  -34.1285
6825870000  -34.1315
6843912507  -34.1267
6877497568  -34.1304
6894734396  -34.1407
6928425747  -34.1427
6946617632  -34.1397
6978688083  -34.1397
6998760500  -34.1380
7023905307  -34.1312
7051163648  -34.1023
7073638092  -34.1116
7103827724  -34.1096
7126177932  -34.1113
7156753376  -34.1210
7176270843  -34.1299
7207998867  -34.1382
7227728928  -34.1411
7256607372  -34.1436
7281267444  -34.1398
7305379227  -34.1458
7335069696  -34.1438
7354314432  -34.1153
7383753963  -34.1181
7407217408  -34.1218
7436534832  -34.1232
7461637564  -34.1242
7484108427  -34.1343
7516323616  -34.1322
7534611500  -34.1344
7568857323  -34.1436
7589653088  -34.1467
7617758643  -34.1472
7644962084  -34.1391
7664997627  -34.1208
7695051948  -34.1234
7719124500  -34.1237
7742529612  -34.1296
7775059968  -34.1322
7794740187  -34.1335
7822289907  -34.1400
7850060032  -34.1407
7875690507  -34.1450
7906625500  -34.1455
7925540864  -34.1390
7953351363  -34.1472
7982467916  -34.1078
8001504000  -34.1120
8031393243  -34.1089
8058793788  -34.1153
8081764227  -34.1115
8114496192  -34.1147
8135604652  -34.1224
8160432075  -34.1177
8193532000  -34.1260
8212902044  -34.1285
8241367707  -34.1284
8271195296  -34.1404
8290687500  -34.1234
8317015227  -34.1184
8345472147  -34.1236
8368962556  -34.1162
8395864812  -34.1224
8427991072  -34.1185
8447728748  -34.1208
8474129712  -34.1250
8505729027  -34.1298
8526987612  -34.1369
8554680000  -34.1351
8586429003  -34.1319
8606740684  -34.1319
8632714347  -34.1010
8665575075  -34.1005
8686989500  -34.1081
8709163200  -34.1046
8743140675  -34.0979
8767735596  -34.1026
8790820272  -34.1072
8820075852  -34.1121
8848980508  -34.1153
8870900652  -34.1177
8904211200  -34.1162
8930725772  -34.1187
8951344128  -34.1192
8978895792  -34.0815
9007476075  -34.0839
9033613312  -34.0810
9054881163  -34.0826
9086553675  -34.0823
9116489984  -34.0880
9137288052  -34.1025
9164981952  -34.0995
9194853132  -34.1043
9220796644  -34.1029
9241752992  -34.1000
9274747212  -34.1040
9304796592  -34.0996
9325895904  -34.0975
9347952123  -34.0776
9379126188  -34.0834
9410548000  -34.0791
9431790764  -34.0735
9460825947  -34.0774
9493200027  -34.0791
9517081500  -34.0853
9538484224  -34.0909
9566243883  -34.1016
9598797675  -34.1062
9624416000  -34.1004
9645979284  -34.0997
9673267968  -34.1061
9704979387  -34.0796
9732554500  -34.0768
9754278944  -34.0834
9781915212  -34.0802
9810715788  -34.0840
9841500000  -34.0844
9863386204  -34.0835
9886002075  -34.0873
9921165147  -34.0873
9950169843  -34.0909
9973304064  -34.0912
9996873228  -34.0876
10025988300  -34.0940
10057230000  -34.1045
10084035524  -34.0725
10106279712  -34.0766
10129270347  -34.0715
10158577443  -34.0793
10193172300  -34.0769
10217991452  -34.0839
10240432128  -34.0904
10266750000  -34.0921
10297309707  -34.0942
10330027200  -34.0928
10353128468  -34.0888
10375766496  -34.0931
10400916483  -34.0962
10430613675  -34.0968
10463542092  -34.0702
10489451756  -34.0740
10512288000  -34.0792
10535953932  -34.0822
10567979712  -34.0767
10602194112  -34.0805
10626966500  -34.0822
10650001824  -34.0855
10673070412  -34.0891
10704093867  -34.0942
10739604672  -34.0961
10765467648  -34.0938
10788913152  -34.0904
10812181828  -34.0994
10837833075  -34.0629
10870314075  -34.0694
10900673523  -34.0691
10929027168  -34.0715
10952496796  -34.0677
10976000000  -34.0725
11007264987  -34.0701
11034539712  -34.0772
11065127472  -34.0660
11094020500  -34.0732
11117725664  -34.0742
11143976112  -34.0700
11176912332  -34.0666
11204396307  -34.0700
11234116908  -34.0737
11260666112  -34.0523
11284607988  -34.0558
11308583776  -34.0536
11332593500  -34.0636
11365576803  -34.0556
11396619675  -34.0570
11426593968  -34.0624
11453152000  -34.0621
11477365844  -34.0690
11502259200  -34.0784
11533488048  -34.0741
11562524172  -34.0787
11597191875  -34.0816
11620705932  -34.0805
11647819008  -34.0816
11672306356  -34.0653
11696828000  -34.0714
11725125867  -34.0703
11755528812  -34.0757
11787099372  -34.0750
11817582507  -34.0750
11844679424  -34.0817
11869441812  -34.0862
11894238688  -34.0895
11920611888  -34.0966
11952403200  -34.1001
11979686592  -34.1011
12011556528  -34.0998
12043745536  -34.0994
12068784500  -34.0891
12093858144  -34.0694
12118966492  -34.0755
12145185387  -34.0712
12174981075  -34.0736
12204813267  -34.0636
12234681963  -34.0697
12268040112  -34.0682
12295698656  -34.0692
12321085500  -34.0676
12346507264  -34.0686
12371963972  -34.0696
12401926848  -34.0696
12432035628  -34.0687
12461020803  -34.0677
12491201187  -34.0766
12519092403  -34.0447
12548178828  -34.0482
12576878500  -34.0464
12602650784  -34.0419
12628458252  -34.0483
12654300928  -34.0500
12681240768  -34.0526
12711686508  -34.0580
12738649707  -34.0540
12770338608  -34.0611
12805594668  -34.0663
12832657227  -34.0642
12860926875  -34.0737
12888473332  -34.0742
12914669408  -34.0748
12940900956  -34.0584
12967168000  -34.0555
12993470564  -34.0530
13019808672  -34.0490
13046624748  -34.0520
13077505728  -34.0460
13110802992  -34.0513
13139377200  -34.0531
13167982512  -34.0584
13202588763  -34.0546
13230067392  -34.0563
13258455084  -34.0594
13285149952  -34.0544
13311880628  -34.0604
13338647136  -34.0575
13365449500  -34.0609
13392287744  -34.0484
13419161892  -34.0382
13446071968  -34.0374
13473834867  -34.0433
13506424812  -34.0431
13536635787  -34.0446
13565670075  -34.0423
13599582723  -34.0451
13627471212  -34.0527
13655388267  -34.0460
13682118267  -34.0532
13713741963  -34.0592
13744460916  -34.0603
13771804000  -34.0589
13799183324  -34.0600
13826598912  -34.0649
13854050788  -34.0484
13881538976  -34.0371
13909063500  -34.0382
13936624384  -34.0325
13964221652  -34.0338
13991855328  -34.0358
14019678963  -34.0395
14047232000  -34.0386
14074975044  -34.0407
14102754592  -34.0444
14131877868  -34.0457
14165253675  -34.0510
14194954107  -34.0484
14219728227  -34.0468
14254448283  -34.0467
14283000000  -34.0478
14307850800  -34.0541
14338944675  -34.0306
14365089612  -34.0304
14393751867  -34.0324
14426187075  -34.0292
14451162075  -34.0295
14481160587  -34.0327
14513694075  -34.0301
14542504128  -34.0383
14568833907  -34.0425
14600209932  -34.0417
14629105683  -34.0470
14658030000  -34.0466
14690761452  -34.0454
14718485808  -34.0424
14750022483  -34.0404
14779066032  -34.0492
14800551363  -34.0517
14832175788  -34.0196
14865100992  -34.0255
14891721075  -34.0222
14919634323  -34.0207
14950114947  -34.0266
14981898672  -34.0272
15009896268  -34.0276
15040115500  -34.0298
15068521152  -34.0281
15094045872  -34.0303
15127260300  -34.0380
15156479516  -34.0364
15185664000  -34.0389
15213019563  -34.0389
15243798267  -34.0352
15268186800  -34.0357
15299021232  -34.0402
15327313452  -34.0143
15351768675  -34.0125
15380109603  -34.0144
15411056787  -34.0169
15439452363  -34.0170
15474337200  -34.0182
15500203200  -34.0198
15531270912  -34.0202
15562369728  -34.0264
15584416875  -34.0299
15615568827  -34.0313
15646751883  -34.0338
15676664832  -34.0317
15704001603  -34.0296
15736576428  -34.0356
15762660588  -34.0378
15790072203  -34.0369
15820121772  -34.0124
15844966875  -34.0175
15871140675  -34.0223
15905198907  -34.0176
15930110700  -34.0194
15957672224  -34.0212
15990504192  -34.0248
16020743787  -34.0256
16048397876  -34.0317
16078716000  -34.0307
16109072284  -34.0307
16139466752  -34.0336
16169899428  -34.0340
16200370336  -34.0364
16230879500  -34.0422
16261426944  -34.0393
16292012692  -34.0386
16322636768  -34.0325
16353299196  -34.0120
16384000000  -34.0138
16409801043  -34.0179
16439101875  -34.0121
16468428843  -34.0093
16500451707  -34.0138
16528497228  -34.0147
16560578412  -34.0193
16584659712  -34.0185
16608758508  -34.0226
16644939507  -34.0262
16671765627  -34.0262
16698613347  -34.0235
16726826700  -34.0300
16759099692  -34.0267
16786613588  -34.0257
16817854176  -34.0284
16849133500  -34.0133
16880451584  -33.9988
16911808452  -34.0074
16943204128  -34.0067
16974638636  -34.0046
16999428528  -34.0050
17036032347  -34.0079
17063171667  -34.0094
17090332587  -34.0129
17120234547  -34.0201
17147440827  -34.0183
17176030668  -34.0196
17206007472  -34.0225
17236010412  -34.0234
17260577712  -34.0231
17293361328  -34.0200
17322988000  -34.0272
17354890364  -34.0281
17386831872  -34.0178
17418812548  -34.0114
17450832416  -34.0119
17474227200  -34.0137
17507212992  -34.0106
17533348803  -34.0124
17562258432  -34.0119
17595327168  -34.0139
17621528643  -34.0154
17644988592  -34.0194
17676070884  -34.0220
17708405152  -34.0226
17740778828  -34.0230
17773191936  -34.0252
17805644500  -34.0253
17838136544  -34.0260
17866552752  -34.0289
17897125932  -34.0275
17927725248  -34.0282
17954172963  -34.0041
17982033723  -34.0082
18007126875  -34.0117
18037820043  -34.0092
18068539347  -34.0116
18099497056  -34.0132
18132345500  -34.0169
18165233664  -34.0166
18198161572  -34.0196
18228139803  -34.0183
18250596027  -34.0231
18281495907  -34.0220
18311015628  -34.0225
18337744467  -34.0246
18365901147  -34.0241
18396898443  -34.0226
18429771776  -34.0254
18463018500  -34.0281
18496305184  -34.0227
18529631852  -34.0044
18556523712  -34.0080
18587681388  -34.0063
18611775675  -34.0055
18634466907  -34.0152
18665689923  -34.0105
18696865792  -34.0104
18730432868  -34.0150
18764040096  -34.0132
18797687500  -34.0159
18827900523  -34.0145
18857857968  -34.0168
18890695827  -34.0190
18917844300  -34.0205
18939291075  -34.0207
18973631187  -34.0209
19000416964  -34.0233
19034346272  -34.0246
19068315948  -34.0230
19102326016  -34.0040
19128546603  -34.0032
19151550603  -34.0068
19180325043  -34.0043
19207680768  -34.0059
19238770688  -34.0047
19272983076  -34.0076
19307236000  -34.0100
19341529484  -34.0112
19370778075  -34.0131
19402611723  -34.0141
19433022768  -34.0227
19457658675  -34.0269
19488112812  -34.0255
19514235312  -34.0261
19548143492  -34.0216
19582721568  -34.0265
19617340396  -34.0271
19643653683  -34.0260
19669880187  -34.0010
19699041267  -34.0027
19722385683  -34.0029
19756223708  -34.0054
19791046656  -34.0043
19825910500  -34.0048
19860815264  -34.0034
19889114787  -34.0079
19922838192  -34.0083
19949250348  -34.0118
19971273843  -34.0131
20003596947  -34.0216
20035953724  -34.0213
20071104512  -34.0232
20106296388  -34.0231
20140524288  -34.0234
20167080300  -34.0196
20190700332  -34.0235
20217289392  -34.0240
20247475252  -34.0051
20282872928  -34.0059
20317894848  -34.0049
20346049827  -34.0054
20372740947  -34.0071
20396481075  -34.0103
20427660972  -34.0102
20460480268  -34.0135
20496125696  -34.0111
20531812500  -34.0186
20563049043  -34.0193
20583917667  -34.0207
20612256300  -34.0264
20648080332  -34.0239
20674973956  -34.0199
20710868000  -34.0246
20746803564  -34.0230
20782697472  -34.0224
20808174267  -34.0225
20830666752  -34.0200
20857673772  -33.9976
20890961500  -33.9993
20927105024  -33.9984
20959858188  -34.0004
20991465603  -34.0053
21011044032  -34.0037
21039675075  -34.0045
21072096000  -34.0040
21108448084  -34.0064
21144841952  -34.0132
21175560675  -34.0149
21204303552  -34.0138
21231551628  -34.0179
21257301987  -34.0200
21290835744  -34.0172
21327438892  -34.0219
21364083968  -34.0214
21396927627  -34.0213
21425820300  -34.0269
21445600203  -34.0245
21474271004  -34.0068
21511084032  -34.0041
21547939108  -34.0037
21572102412  -34.0052
21596531148  -34.0072
21625558227  -34.0086
21658756864  -34.0078
21695780372  -34.0075
21732846048  -34.0099
21764852928  -34.0173
21786322572  -34.0134
21809337507  -34.0144
21844296324  -34.0218
21881530912  -34.0227
21918807788  -34.0271
21949221888  -34.0272
21978484947  -34.0272
22006225827  -34.0259
22030892384  -34.0300
22068338652  -34.0282
22105827328  -34.0323
22132822347  -34.0111
22156019532  -34.0104
22180932000  -34.0116
22218548044  -34.0094
22256206592  -34.0084
22286148300  -34.0101
22318740027  -34.0085
22342034412  -34.0117
22369437500  -34.0183
22407266304  -34.0174
22445137732  -34.0198
22477381443  -34.0226
22502317347  -34.0244
22531946688  -34.0251
22559008000  -34.0252
22597050164  -34.0227
22633457643  -34.0260
22663173168  -34.0251
22686646563  -34.0280
22711433216  -34.0275
22749646500  -34.0137
22787902624  -34.0056
22813612848  -34.0044
22838734512  -34.0068
22871727675  -34.0096
22902928276  -34.0094
22941356000  -34.0077
22974000300  -34.0098
23005514700  -34.0163
23033896128  -34.0188
23057560683  -34.0182
23095496736  -34.0208
23134139500  -34.0173
23157084492  -34.0197
23185559232  -34.0247
23217218352  -34.0236
23250326368  -34.0288
23289141596  -34.0288
23320259667  -34.0276
23347246572  -34.0286
23367894147  -34.0272
23405846432  -34.0134
23444834508  -34.0030
23474453292  -34.0019
23496750000  -34.0041
23522940500  -34.0023
23562058464  -34.0013
23601219772  -34.0051
23630752512  -34.0017
23656320000  -34.0061
23686699347  -34.0113
23718964000  -34.0104
23758298924  -34.0122
23782762107  -34.0127
23816430000  -34.0204
23842097712  -34.0232
23876564576  -34.0253
23916073500  -34.0199
23946514947  -34.0187
23975470827  -34.0177
23996394288  -34.0221
24034861728  -34.0225
24074545036  -34.0214
24104375307  -34.0037
24125354928  -34.0029
24154042644  -34.0033
24193856992  -34.0034
24228772272  -34.0049
24251424300  -34.0031
24285422187  -34.0051
24313562500  -34.0091
24353551904  -34.0088
24389181675  -34.0118
24418403883  -34.0148
24442769088  -34.0139
24473783156  -34.0167
24513948000  -34.0163
24553377072  -34.0156
24576180300  -34.0139
24600624075  -34.0170
24634706148  -34.0147
24675046816  -34.0162
24708321027  -34.0157
24727927563  -34.0204
24755860224  -34.0076
24796333012  -34.0032
24830989452  -34.0041
24849006363  -34.0084
24880141872  -34.0070
24918016000  -34.0081
24958665284  -34.0071
24983520147  -34.0057
25011452592  -34.0071
25040096428  -34.0107
25080878336  -34.0100
25118397027  -34.0108
25144756803  -34.0122
25166184300  -34.0117
25203489692  -34.0189
25244448768  -34.0136
25283372427  -34.0175
25303205763  -34.0173
25326500000  -34.0187
25367592204  -34.0176
25404145452  -34.0173
25428997467  -34.0204
25453861632  -33.9965
25491135456  -33.9961
25531848027  -33.9980
25553439792  -33.9998
25580026800  -33.9989
25615079172  -33.9979
25656482848  -34.0001
25689844332  -33.9974
25714835667  -34.0007
25744841307  -34.0059
25780961524  -34.0045
25819931952  -34.0069
25841645163  -34.0064
25871724675  -34.0118
25905842176  -34.0157
25947558500  -34.0162
25975465803  -34.0158
25998919947  -34.0171
26031125452  -34.0171
26072976128  -34.0157
26106273675  -34.0173
26129786787  -34.0180
26156812000  -33.9970
26198797244  -33.9944
26223945075  -33.9976
26255930112  -33.9976
26282902468  -33.9960
26325022496  -33.9965
26353689228  -33.9973
26384065200  -33.9953
26411080752  -33.9980
26451652532  -34.0028
26492210352  -34.0040
26509128012  -34.0073
26536297756  -34.0079
26578688000  -34.0082
26614138032  -34.0089
26641271088  -34.0114
26665023852  -34.0125
26706129548  -34.0142
26746542252  -34.0124
26777143728  -34.0108
26795853243  -34.0141
26833977824  -34.0148
26869053132  -34.0157
26896315788  -34.0002
26923592268  -34.0011
26962233476  -33.9968


==> data/ht_log_r3_p197.dat <==
8788  199.9831
10976  162.6110
11907  -0.16040
16384  -8.43683
16875  6.594108
16875  -5.73933
27436  -9.94653
27436  11.64786
33075  -25.4190
33075  -53.4089
33075  -41.0354
34992  -29.1821
41067  -28.9972
42592  -19.8138
42592  -24.2022
48668  -21.1300
49923  -21.4056
57132  -19.4291
62500  -22.3314
62500  -17.3133
62500  -9.69836
64827  -14.7913
64827  -15.3499
64827  -8.47950
64827  -6.64443
67500  -3.04483
70227  0.940224
70227  4.838681
70304  0.760155
70304  2.109577
70304  -8.70860
70304  -9.19913
70304  -9.34263
70304  -14.2308
75843  -18.4073
87723  -24.0723
87808  -28.5982
87808  -34.5590
93987  -33.3423
97200  -35.5606
97200  -33.0096
97556  -30.9022
97556  -38.2822
97556  -35.6927
110592  -42.6157
110592  -45.2341
110592  -50.4218
110592  -50.8625
110592  -54.8546
110592  -48.0834
110592  -44.3082
119164  -52.8875
128547  -54.6797
131072  -58.8808
143748  -59.9727
155952  -55.5364
157216  -59.8139
168507  -59.3602
177147  -65.5745
186003  -64.2747
190512  -60.5676
202612  -62.6482
219488  -63.8474
219488  -63.0163
223587  -66.2175
243675  -65.9707
256000  -61.9616
264627  -56.4600
270000  -55.1257
275684  -59.7189
275684  -59.2235
292032  -57.4618
297675  -59.9641
318028  -61.5197
318028  -62.3054
320787  -63.1234
340736  -61.7581
357075  -63.3660
363312  -64.8119
369603  -63.9004
388800  -56.8562
389344  -55.6485
389344  -54.7335
389344  -59.0792
389344  -60.0092
395307  -62.8990
408483  -66.5366
415152  -62.8026
415292  -60.9833
421875  -57.9213
442368  -57.5959
463347  -54.5449
470596  -51.6248
470596  -53.7975
499392  -51.5466
500000  -52.9336
521667  -53.7063
536787  -51.2029
559872  -48.3928
562432  -46.2374
575532  -44.0403
595508  -44.9872
629856  -42.0685
640332  -41.3601
657072  -42.0411
665500  -42.5765
691200  -41.9266
702464  -39.3697
708588  -38.6294
735075  -37.8348
740772  -38.2029
771147  -37.2577
771147  -37.0628
780448  -36.7060
780448  -37.2934
821516  -37.5321
907924  -43.1416
954288  -44.4731
1037232  -43.4538
1098500  -42.4964
1179387  -43.1514
1259712  -41.3654
1366875  -42.1730
1431644  -38.9594
1529388  -42.3916
1755904  -40.7025
9841500  -46.5137
18629852  -49.7079
27871484  -47.8841
37575724  -48.6759
47330352  -48.2872
57395628  -48.3352
67898372  -47.7746
78581772  -47.5115
89042112  -47.3892
100468107  -47.3060
113490500  -47.5775
127420052  -47.6860
142445156  -48.2278
156688587  -48.3164
171052803  -48.1322
185338800  -47.8574
200973636  -47.5981
216040608  -47.9924
230049824  -47.7658
246087747  -47.4790
261482688  -47.2615
276307227  -47.5887
292138528  -47.6489
307062500  -48.1179
324168075  -48.1643
339309675  -48.0764
354866144  -48.0261
371831067  -47.7534
387216963  -48.0285
403749603  -47.8891
420201675  -48.0313
436861408  -47.8705
452984832  -48.0119
470596000  -48.1000
486311472  -48.0324
503006004  -47.8731
519872688  -47.8747
536870912  -47.7770
553575168  -47.7935
572065443  -47.7223
588791808  -47.5067
605677748  -47.4852
622883488  -47.3326
640412028  -47.2285
658266368  -47.2779
676449508  -47.1022
692664075  -47.1146
710279307  -47.1910
729137052  -47.1670
747309267  -47.2085
765314352  -47.2764
783824688  -47.2865
800806500  -47.1303
819722700  -47.0163
838338336  -47.0484
855388768  -47.1007
873847467  -47.1064
893308608  -47.1331
912042288  -47.1491
930336300  -47.0979
948706636  -47.2006
967217468  -47.1703
985967532  -47.1073
1004958364  -47.0851
1023201072  -47.0242
1042236963  -46.9111
1060771248  -46.8650
1078344544  -46.9373
1098500000  -46.9343
1117354203  -46.9592
1136191563  -47.0052
1155219124  -47.1009
1175407308  -47.0097
1193648427  -46.9557
1213857792  -46.9767
1232375472  -47.0433
1252187356  -46.9640
1270979667  -47.0252
1291315424  -46.9873
1308331076  -46.9721
1330949907  -46.8581
1348614144  -46.9204
1368748800  -46.9392
1389715708  -46.9832
1407583264  -46.9830
1427813568  -47.0267
1449868388  -47.0199
1468246784  -47.0182
1486779836  -46.9672
1507431168  -47.0034
1529298252  -46.9709
1549681956  -47.0164
1568892672  -46.9940
1588261500  -46.9422
1607789088  -46.9391
1627476084  -46.8889
1647323136  -46.8350
1667624787  -46.8706
1688484528  -46.8951
1708614675  -46.9031
1728432027  -46.9018
1749232827  -46.8565
1769802912  -46.8516
1790788500  -46.9095
1811939328  -46.8907
1833256044  -46.8680
1854655488  -46.8778
1873950147  -46.9053
1893796875  -46.8523
1913748147  -46.8448
1934946500  -46.8385
1957215488  -46.8658
1977000723  -46.7638
1998313443  -46.7290
2017872675  -46.8061
2040329596  -46.7625
2061049563  -46.7862
2081386800  -46.7166
2102231772  -46.6630
2124755307  -46.6849
2143959867  -46.6741
2165373500  -46.6829
2187486027  -46.6231
2205472000  -46.6538
2229767068  -46.6532
2249157483  -46.6645
2270654208  -46.5904
2292738075  -46.6340
2312038148  -46.6326
2334225708  -46.6634
2353921888  -46.7282
2379293284  -46.6868
2396308428  -46.6952
2420361648  -46.7272
2439315675  -46.7563
2465046675  -46.7469
2484692523  -46.7156
2507017392  -46.7113
2526514848  -46.7353
2550391947  -46.7534
2570942588  -46.7169
2593609227  -46.6899
2615888128  -46.7193
2635588800  -46.7697
2660723883  -46.7610
2679687500  -46.7485
2702700675  -46.6988
2725888000  -46.7074
2744515872  -46.7251
2767921875  -46.7284
2791456412  -46.7160
2810381476  -46.7351
2834473932  -46.7260
2858067936  -46.7052
2877292544  -46.7095
2900137392  -46.6913
2923690572  -46.7207
2945257308  -46.7324
2964870500  -46.7020
2988668907  -46.6609
3014284000  -46.6523
3034202112  -46.6519
3054207776  -46.6317
3077378352  -46.6574
3102796800  -46.6395
3124919844  -46.6105
3145321868  -46.6226
3165812500  -46.6274
3189649347  -46.6306
3213169587  -46.6317
3237367500  -46.6242
3259122016  -46.6064
3280103424  -46.6057
3301174688  -46.5852
3323673675  -46.5775
3347682075  -46.5476
3369966768  -46.5416
3393536067  -46.5763
3416580027  -46.5426
3437873712  -46.5636
3462092708  -46.5938
3483935500  -46.5428
3505869972  -46.5198
3527896316  -46.5442
3550014724  -46.5654
3573234432  -46.5467
3595633200  -46.5421
3618101952  -46.4603
3643149312  -46.4485
3663878427  -46.4691
3689083467  -46.5241
3711208752  -46.4878
3734035200  -46.4521
3757568643  -46.4727
3781815075  -46.4984
3802293603  -46.4862
3824755308  -46.4197
3848572467  -46.4428
3871170252  -46.4469
3893834187  -46.4628
3919166208  -46.4580
3940299500  -46.4759
3964107892  -46.4583
3988011996  -46.4532
4012012004  -46.4224
4036108108  -46.4239
4060300500  -46.4269
4084589372  -46.4358
4108974916  -46.4129
4129452603  -46.3767
4154868675  -46.4214
4177675467  -46.4207
4198524300  -46.4401
4222125675  -46.4164
4245793200  -46.4263
4269850592  -46.4365
4294967296  -46.4170
4319924427  -46.4236
4344549075  -46.4076
4368556800  -46.4311
4388499027  -46.4222
4411937403  -46.4151
4434871500  -46.4117
4460630612  -46.3977
4486489276  -46.4179
4510501875  -46.3875
4533563628  -46.3887
4557385728  -46.4202
4577781344  -46.4468
4604090368  -46.4564
4630500000  -46.4396
4651880652  -46.4284
4676011200  -46.4201
4696965500  -46.4223
4723728772  -46.4389
4748061267  -46.3847
4771003923  -46.3772
4792562883  -46.3567
4818200576  -46.3523
4845421984  -46.3574
4868401968  -46.3663
4889452923  -46.4066
4913923644  -46.3991
4941504068  -46.3849
4963854987  -46.4032
4984377363  -46.3971
5010906208  -46.3827
5038818867  -46.3956
5059495467  -46.3624
5080955148  -46.3743
5109156500  -46.3877
5133686067  -46.3774
5155302348  -46.3488
5180116000  -46.3551
5207666688  -46.3178
5231692800  -46.2886
5251729500  -46.2705
5280558692  -46.2960
5303346075  -46.2856
5324000000  -46.2954
5353092832  -46.2945
5377010688  -46.2637
5399896428  -46.2579
5426288172  -46.2601
5450416128  -46.2826
5470524000  -46.2850
5500147712  -46.2800
5524319232  -46.2868
5544783500  -46.2991
5574674452  -46.3111
5594055372  -46.2952
5619712000  -46.2986
5646254067  -46.2615
5667357888  -46.2634
5695312500  -46.2387
5719896675  -46.2364
5744287692  -46.2377
5771588000  -46.2496
5793225408  -46.2291
5817678548  -46.2100
5848541500  -46.1990
5866225200  -46.2068
5895040288  -46.2208
5918876172  -46.2278
5941784884  -46.2381
5970156300  -46.2161
5988775936  -46.2001
6020240544  -46.1933
6041835387  -46.2100
6067643796  -46.2134
6094455552  -46.2252
6115567500  -46.2146
6146489088  -46.2056
6165242667  -46.1964
6195267572  -46.1860
6215938083  -46.1703
6243584000  -46.1745
6268486563  -46.1871
6292150988  -46.1785
6322082508  -46.1606
6340969184  -46.1747
6370928667  -46.1886
6390039236  -46.1751
6420795507  -46.1798
6439962672  -46.1577
6472384096  -46.1620
6490935675  -46.1677
6522128932  -46.1717
6543790848  -46.1674
6572128000  -46.1680
6592640652  -46.1928
6622381948  -46.1226
6646754700  -46.1195
6672891424  -46.1253
6695986608  -46.1147
6723657076  -46.1315
6746253723  -46.1516
6774679552  -46.1562
6798422448  -46.1670
6825959500  -46.1434
6846491952  -46.1481
6877497568  -46.1485
6894734396  -46.1383
6929294404  -46.1458
6946617632  -46.1195
6980424507  -46.1073
6998760500  -46.1094
7026518448  -46.1190
7051163648  -46.1025
7078008987  -46.1141
7103827724  -46.1260
7128810027  -46.1006
7156753376  -46.0372
7178031675  -46.0437
7209941252  -46.0553
7229189763  -46.0617
7258378032  -46.0653
7281267444  -46.0706
7308044208  -46.0533
7335069696  -46.0412
7358771187  -46.0610
7389112923  -46.0708
7409673612  -46.0857
7440120000  -46.1047
7461637564  -46.0932
7486805808  -46.1044
7516323616  -46.1077
7534611500  -46.0973
7570665675  -46.1172
7589653088  -46.1291
7620480000  -46.1403
7644962084  -46.1126
7668637443  -46.0941
7699610763  -46.0850
7719124500  -46.0927
7745273163  -46.0887
7775059968  -46.0976
7796575323  -46.1280
7826886252  -46.1166
7850060032  -46.1237
7877535147  -46.1130
7906625500  -46.1066
7925571603  -46.0929
7956132012  -46.0923
7982467916  -46.1189
8006266800  -46.0968
8036050608  -46.0693
8058793788  -46.0705
8085501675  -46.0852
8116356384  -46.0660
8135604652  -46.0731
8165126700  -46.0900
8193532000  -46.0805
8212902044  -46.0626
8244198252  -46.0272
8271195296  -46.0106
8290687500  -46.0460
8321754672  -46.0690
8349347808  -46.0609
8369223372  -46.0545
8401579200  -46.0376
8427991072  -46.0254
8448319467  -46.0210
8480827683  -46.0259
8507126624  -46.0243
8526987612  -46.0186
8559486675  -46.0429
8586756000  -46.0379
8606740684  -46.0365
8637542892  -46.0272
8666880736  -46.0121
8686989500  -46.0287
8715953403  -46.0488
8747502368  -46.0356
8767735596  -46.0393
8795692827  -46.0538
8825932800  -46.0545
8848980508  -46.0726
8873837307  -46.0991
8908134192  -46.0858
8930725772  -46.0871
8955277488  -46.0661
8983820187  -46.0539
9012972924  -46.0385
9033613312  -46.0245
9061804800  -45.9928
9092498427  -46.0184
9116489984  -46.0010
9141120000  -45.9981
9169957107  -45.9978
9199836387  -45.9859
9220796644  -46.0046
9242748108  -46.0053
9277749963  -45.9983
9304812500  -45.9878
9325895904  -45.9777
9354986892  -45.9711
9386172675  -45.9590
9410548000  -45.9366
9431790764  -45.9434
9465880752  -45.9468
9495710816  -45.9295
9517081500  -45.9200
9540849708  -45.9058
9570310083  -45.9103
9602870787  -45.9011
9624416000  -45.9040
9648752832  -45.9055
9678379203  -45.9283
9709074963  -45.9300
9732554500  -45.9217
9754278944  -45.9056
9789111387  -45.8964
9815863203  -45.8974
9841500000  -45.9013
9863386204  -45.8903
9891169200  -45.8977
9925306083  -45.8915
9951255500  -45.8840
9973304064  -45.8886
9997912323  -45.8791
10029110283  -45.8860
10061399232  -45.8834
10084035524  -45.8789
10106279712  -45.8776
10134500652  -45.8803
10162767627  -45.8692
10195583584  -45.8656
10217991452  -45.8961
10243597068  -45.8984
10270962432  -45.8964
10299418947  -45.8730
10330523392  -45.8668
10353128468  -45.8526
10375766496  -45.8449
10403036307  -45.8388
10432736523  -45.8310
10466648608  -45.8391
10489451756  -45.8380
10512288000  -45.8323
10542355200  -45.8268
10573322067  -45.8232
10603964416  -45.8145
10626966500  -45.8065
10650001824  -45.7965
10677230892  -45.7930
10708395075  -45.8061
10740681675  -45.8172
10765677884  -45.8292
10788913152  -45.8212
10815125292  -45.8203
10843243200  -45.8289
10876816107  -45.8353
10905591092  -45.8217
10929027168  -45.8329
10952496796  -45.8436
10977846192  -45.8516
11010536172  -45.8411
11038906800  -45.8274
11069500608  -45.8429
11094020500  -45.8456
11117725664  -45.8555
11147267547  -45.8610
11179109808  -45.8711
11208796875  -45.8727
11236758124  -45.8737
11260666112  -45.8524
11284607988  -45.8588
11308583776  -45.8598
11335682700  -45.8588
11370008907  -45.8673
11401057827  -45.8747
11428972236  -45.8774
11453152000  -45.8864
11477365844  -45.8755
11503373787  -45.8705
11534604147  -45.8751
11565876843  -45.8845
11598947104  -45.8936
11623365932  -45.8994
11647819008  -45.8959
11672306356  -45.8897
11696828000  -45.8832
11729627523  -45.9000
11762290368  -45.9012
11791612908  -45.9189
11819951500  -45.9389
11844679424  -45.9361
11869441812  -45.9199
11894529267  -45.9317
11925150912  -45.9259
11956948272  -45.9447
11983099203  -45.9258
12013834572  -45.9202
12043745536  -45.9071
12068784500  -45.9077
12093858144  -45.8951
12118966492  -45.8739
12150912492  -45.8600
12181862187  -45.8582
12210554412  -45.8581
12239280387  -45.8717
12270346708  -45.8634
12295698656  -45.8770
12321085500  -45.8601
12346507264  -45.8485
12375322587  -45.8237
12406556592  -45.8256
12434353200  -45.8346
12463341075  -45.8161
12495847563  -45.8071
12523743963  -45.8053
12551141376  -45.7868
12576878500  -45.7882
12602650784  -45.7848
12628458252  -45.8083
12655507500  -45.8165
12684751875  -45.8212
12716373708  -45.8225
12745688283  -45.8227
12775036608  -45.8051
12809122947  -45.8111
12836187500  -45.8087
12862312704  -45.8142
12888473332  -45.8347
12914669408  -45.8366
12940900956  -45.8294
12967168000  -45.8302
12993470564  -45.8370
13025266992  -45.8234
13053747888  -45.8213
13084637292  -45.8210
13117943628  -45.8227
13144142592  -45.8201
13173945867  -45.8162
13205172676  -45.8181
13231796000  -45.8205
13258455084  -45.8143
13285149952  -45.8160
13311880628  -45.8176
13338647136  -45.8307
13365449500  -45.8242
13392287744  -45.8372
13423217643  -45.8383
13452130107  -45.8388
13479867072  -45.8322
13513672368  -45.8303
13542682032  -45.8165
13570512147  -45.8079
13602006675  -45.8177
13633537707  -45.8168
13660246323  -45.8158
13688196912  -45.8162
13717154048  -45.8197
13744460916  -45.8168
13771804000  -45.8051
13799183324  -45.8171
13826598912  -45.8160
13854050788  -45.8190
13881538976  -45.8278
13909063500  -45.8268
13936624384  -45.8374
13964221652  -45.8327
13993850412  -45.8311
14023370700  -45.8224
14049226467  -45.8244
14078805075  -45.8348
14105946123  -45.8257
14135584347  -45.8323
14168964528  -45.8319
14197430547  -45.8245
14223446208  -45.8166
14258170800  -45.8103
14286726243  -45.8113
14312823552  -45.8113
14343922827  -45.8104
14372563968  -45.8211
14402480832  -45.8283
14432428800  -45.8324
14457409200  -45.8239
14486163363  -45.8342
14518702467  -45.8239
14546264067  -45.8227
14572597248  -45.8241
14603977323  -45.8274
14634133947  -45.8372
14661804843  -45.8285
14693280768  -45.8301
14721007500  -45.8195
14751284652  -45.7968
14780477344  -45.7987
14804344512  -45.8025
14835972987  -45.8023
14866688596  -45.7992
14895500000  -45.7964
14923442700  -45.7846
14953234432  -45.7759
14982157508  -45.7719
15011117856  -45.7698
15040115500  -45.7808
15069150464  -45.7840
15098222772  -45.7982
15127332448  -45.8028
15156479516  -45.8069
15185664000  -45.8003
15214885924  -45.7956
15243798267  -45.8008
15269470947  -45.7956
15301592172  -45.7973
15331173507  -45.8016
15359495427  -45.7964
15386554368  -45.7974
15416217675  -45.7995
15447201147  -45.7958
15479508672  -45.7849
15502790988  -45.7732
15532566075  -45.7682
15566259267  -45.7663
15592201947  -45.7702
15616867500  -45.7773
15649351875  -45.7742
15677966043  -45.7473
15706606347  -45.7324
15736576428  -45.7355
15765270192  -45.7317
15792684075  -45.7351
15824043387  -45.7387
15848891568  -45.7429
15876378027  -45.7345
15909131052  -45.7433
15936669675  -45.7460
15961606092  -45.7343
15993132588  -45.7379
16023374667  -45.7219
16051011948  -45.7317
16079990832  -45.7442
16109072284  -45.7355
16139466752  -45.7384
16169899428  -45.7547
16200370336  -45.7504
16230879500  -45.7361
16261426944  -45.7502
16292012692  -45.7482
16322636768  -45.7569
16353299196  -45.7693
16384000000  -45.7676
16414739204  -45.7673
16443099468  -45.7677
16473763827  -45.7730
16504456752  -45.7655
16531169472  -45.7688
16563253248  -45.7520
16587336492  -45.7636
16612776675  -45.7549
16647621147  -45.7557
16675791408  -45.7531
16699956300  -45.7452
16729514928  -45.7463
16760445075  -45.7461
16787364075  -45.7461
16817854176  -45.7246
16849133500  -45.7276
16880451584  -45.7376
16911808452  -45.7257
16943204128  -45.7191
16974638636  -45.7161
17004848832  -45.7118
17037388800  -45.7151
17065886787  -45.7183
17091691200  -45.7144
17124314112  -45.7275
17151523632  -45.7243
17178754752  -45.7236
17208733932  -45.7157
17236010412  -45.7147
17261943075  -45.7181
17293361328  -45.7130
17322988000  -45.7081
17354890364  -45.7030
17386831872  -45.7018
17418812548  -45.7027
17450832416  -45.6966
17479722672  -45.6847
17512713648  -45.6851
17540229888  -45.6858
17566390323  -45.6835
17598084300  -45.6763
17622908208  -45.6600
17649130203  -45.6653
17678135088  -45.6809
17708405152  -45.6892
17740778828  -45.6891
17773191936  -45.6954
17805644500  -45.6985
17838136544  -45.6896
17866552752  -45.6707
17898516243  -45.6589
17929116747  -45.6595
17955565488  -45.6565
17984820987  -45.6514
18012705507  -45.6449
18040611627  -45.6515
18074127483  -45.6493
18099497056  -45.6381
18132345500  -45.6423
18165233664  -45.6350
18198161572  -45.6321
18230946075  -45.6382
18253404027  -45.6289
18285711552  -45.6293
18312421923  -45.6275
18337744467  -45.6287
18367309548  -45.6193
18396564988  -45.6157
18429771776  -45.6069
18463018500  -45.6146
18496305184  -45.6199
18529631852  -45.6091
18557939403  -45.6131
18591932187  -45.6100
18614611323  -45.6191
18638723052  -45.6065
18668529675  -45.5939
18696865792  -45.5920
18730432868  -45.5914
18764040096  -45.5915
18797687500  -45.5910
18831375104  -45.5893
18860712300  -45.5869
18892124208  -45.5937
18916414947  -45.5958
18940721292  -45.5809
18973631187  -45.5735
19000416964  -45.5620
19034346272  -45.5503
19068315948  -45.5598
19102326016  -45.5562
19132858800  -45.5588
19155865392  -45.5614
19184643072  -45.5614
19213442352  -45.5568
19242263232  -45.5507
19272983076  -45.5476
19307236000  -45.5455
19341529484  -45.5472
19375117488  -45.5375
19406954700  -45.5434
19434471507  -45.5475
19457658675  -45.5407
19488112812  -45.5407
19517138892  -45.5414
19548143492  -45.5444
19582721568  -45.5431
19617340396  -45.5446
19648023552  -45.5426
19672795323  -45.5434
19703417292  -45.5331
19728223947  -45.5333
19756223708  -45.5392
19791046656  -45.5334
19825910500  -45.5347
19860815264  -45.5355
19892046123  -45.5325
19922838192  -45.5352
19952186112  -45.5271
19975680000  -45.5234
20006536707  -45.5292
20035953724  -45.5287
20071104512  -45.5148
20106296388  -45.5116
20141529376  -45.4995
20164128768  -45.4974
20190700332  -45.4994
20220244812  -45.4956
20247475252  -45.4965
20282872928  -45.4909
20318311836  -45.4979
20350497132  -45.5014
20375707707  -45.4978
20402418267  -45.4996
20430631728  -45.4936
20460480268  -45.4994
20496125696  -45.4980
20531812500  -45.4944
20564539308  -45.4995
20586899763  -45.4993
20613748347  -45.5029
20649573675  -45.5018
20674973956  -45.4958
20710868000  -45.4993
20746803564  -45.4870
20781199323  -45.4943
20806675200  -45.4862
20832166683  -45.4835
20859174675  -45.4857
20890961500  -45.4880
20927105024  -45.4947
20963290212  -45.4799
20995982892  -45.4869
21015563427  -45.4753
21041182512  -45.4758
21072851163  -45.4860
21108448084  -45.4884
21144841952  -45.4848
21177072972  -45.4767
21207330252  -45.4839
21234580272  -45.4897
21258817200  -45.4845
21290835744  -45.4867
21327438892  -45.4711
21364083968  -45.4819
21395407500  -45.4814
21424299147  -45.4825
21447122112  -45.4849
21474271004  -45.4846
21511084032  -45.4913
21547939108  -45.4883
21576681747  -45.4894
21599585712  -45.4892
21628614843  -45.4802
21658756864  -45.4860
21695780372  -45.4885
21732846048  -45.4841
21763319787  -45.4863
21787856523  -45.4965
21812407083  -45.4973
21844296324  -45.4897
21881530912  -45.4842
21918807788  -45.4845
21947682267  -45.4837
21978484947  -45.4763
22003142643  -45.4714
22030892384  -45.4618
22068338652  -45.4628
22105001763  -45.4657
22132822347  -45.4756
22157566443  -45.4591
22183872192  -45.4624
22218548044  -45.4540
22256206592  -45.4542
22290802803  -45.4479
22320292608  -45.4244
22340481075  -45.4244
22369437500  -45.4196
22407266304  -45.4279
22445137732  -45.4262
22477381443  -45.4191
22502317347  -45.4177
22530386763  -45.4147
22559008000  -45.4239
22597050164  -45.4229
22630330827  -45.4228
22658479947  -45.4255
22685081292  -45.4298
22711433216  -45.4303
22749646500  -45.4270
22787902624  -45.4223
22816752300  -45.4228
22841875692  -45.4275
22873299372  -45.4269
22902928276  -45.4281
22941356000  -45.4285
22975575507  -45.4190
23005514700  -45.4220
23033896128  -45.4092
23059138752  -45.4119
23095496736  -45.3946
23134139500  -45.3855
23160247488  -45.3749
23185559232  -45.3759
23214051468  -45.3772
23250326368  -45.3767
23289141596  -45.3829
23315498892  -45.3798
23345658675  -45.3776
23367894147  -45.3840
23405846432  -45.3778
23444834508  -45.3757
23476045563  -45.3721
23501529243  -45.3810
23525432748  -45.3770
23562058464  -45.3667
23601219772  -45.3631
23630752512  -45.3558
23656320000  -45.3663
23685099948  -45.3677
23718964000  -45.3641
23758298924  -45.3615
23784364800  -45.3538
23816430000  -45.3623
23842097712  -45.3699
23876564576  -45.3706
23914362267  -45.3788
23943298707  -45.3861
23969034675  -45.3920
23995222052  -45.4061
24034861728  -45.3931
24074545036  -45.4072
24102761868  -45.3965
24126969123  -45.4003
24156033867  -45.4047
24193856992  -45.3986
24228772272  -45.4046
24253042707  -45.4032
24285422187  -45.4041
24313562500  -45.4043
24353551904  -45.3917
24385935843  -45.3952
24415156107  -45.3851
24441144363  -45.3806
24473783156  -45.3787
24513948000  -45.3754
24548492043  -45.3817
24569664012  -45.3900
24597364203  -45.3915
24634706148  -45.4015
24675046816  -45.3949
24703420608  -45.3952
24724659267  -45.3906
24755860224  -45.3912
24796333012  -45.3980
24829351875  -45.4049
24849006363  -45.3988
24878502675  -45.3989
24918016000  -45.3942
24958665284  -45.3940
24981877548  -45.3894
25008165612  -45.3883
25040096428  -45.3860
25080878336  -45.3838
25116750000  -45.3902
25144756803  -45.3868
25164535707  -45.3845
25203489692  -45.3785
25244448768  -45.3818
25280067627  -45.3877
25299899667  -45.3735
25326500000  -45.3706
25367592204  -45.3731
25400832768  -45.3697
25425683163  -45.3708
25450545708  -45.3797
25491135456  -45.3787
25531848027  -45.3802
25553439792  -45.3815
25578364707  -45.3904
25615079172  -45.3913
25656482848  -45.3835
25686513072  -45.3873
25709836428  -45.3905
25739839152  -45.3894
25780961524  -45.3938
25816592268  -45.3943
25839974592  -45.3920
25870053132  -45.3865
25905842176  -45.3805
25947000000  -45.3806
25968766563  -45.3676
25993893168  -45.3711
26031125452  -45.3672
26072976128  -45.3652
26101236528  -45.3660
26128106928  -45.3683
26156812000  -45.3660
26198797244  -45.3736
26222262192  -45.3792
26255930112  -45.3827
26282902468  -45.3838
26325022496  -45.3813
26353689228  -45.3754
26382377187  -45.3656
26409397504  -45.3653
26451652532  -45.3726
26485444800  -45.3801
26505744048  -45.3796
26536297756  -45.3793
26578688000  -45.3754
26610747372  -45.3774
26636182587  -45.3727
26663603872  -45.3726
26706129548  -45.3611
26739744300  -45.3640
26770341888  -45.3692
26791316500  -45.3634
26833977824  -45.3562
26867349675  -45.3605
26894611467  -45.3743
26921887083  -45.3797
26962233476  -45.3811


==> data/ht_log_r3_p223.dat <==
8788  166.6526
10976  71.94096
11907  22.90653
16384  -46.5801
16875  -28.3684
16875  -74.1952
27436  -87.0557
27436  -74.6083
33075  -105.072
33075  -61.4888
33075  -45.8748
34992  -40.9977
41067  -50.2033
42592  -50.1735
42592  -42.7505
48668  -59.5735
49923  -66.6990
57132  -79.5257
62500  -70.1070
62500  -69.2026
62500  -49.6100
64827  -60.6362
64827  -66.4120
64827  -62.6063
64827  -64.0911
67500  -66.0848
70227  -62.6691
70227  -61.4140
70304  -51.0383
70304  -55.7525
70304  -46.7873
70304  -54.4773
70304  -51.5596
70304  -52.8233
75843  -52.0779
87723  -50.2679
87808  -54.4310
87808  -59.0054
93987  -64.1038
97200  -63.5185
97200  -57.7600
97556  -65.6349
97556  -65.9774
97556  -69.0632
110592  -68.6716
110592  -69.2466
110592  -68.5754
110592  -65.2296
110592  -59.9861
110592  -61.6234
110592  -53.2053
119164  -48.4981
128547  -46.1325
131072  -48.8924
143748  -48.9268
155952  -54.5687
157216  -54.0560
168507  -46.3826
177147  -45.7358
186003  -46.9496
190512  -42.6531
202612  -43.5515
219488  -36.7508
219488  -39.2390
223587  -31.8501
243675  -38.1399
256000  -31.5453
264627  -28.2930
270000  -30.8112
275684  -27.0516
275684  -30.5392
292032  -25.7661
297675  -26.8127
318028  -30.3817
318028  -27.7642
320787  -28.7855
340736  -22.0182
357075  -25.3895
363312  -23.2593
369603  -22.8595
388800  -19.1491
389344  -20.1835
389344  -20.8083
389344  -22.6100
389344  -20.3109
395307  -18.0916
408483  -16.5639
415292  -17.6331
415292  -15.7847
435483  -17.1641
442368  -14.4816
463347  -16.5297
470596  -17.3601
470596  -21.1573
499392  -20.2830
500000  -21.5342
529200  -19.3142
544428  -18.8895
559872  -14.4952
562432  -14.8418
575532  -12.6144
595508  -16.4936
629856  -18.1487
640332  -19.3175
657072  -20.9057
665500  -23.2556
691200  -23.4113
702464  -22.8274
708588  -24.2662
735075  -24.1036
740772  -27.3156
771147  -27.7734
771147  -25.3502
780448  -26.2061
780448  -25.8675
821516  -29.1442
907924  -29.9358
954288  -31.1089
1047843  -28.6274
1098500  -33.6525
1179387  -34.5265
1271403  -33.0238
1366875  -33.8967
1431644  -35.0808
1542267  -34.2910
1755904  -32.0491
9841500  -44.8927
18629852  -46.8799
27871484  -48.2196
37575724  -46.6292
47330352  -47.9011
57395628  -47.6477
67898372  -45.6297
78489675  -46.2356
89042112  -45.5711
100468107  -45.3923
113490500  -45.8134
127420052  -46.1761
142445156  -45.7783
156688587  -45.6090
170916912  -45.6152
185197347  -45.5732
200973636  -45.4583
216040608  -45.6877
230049824  -46.2256
245598912  -46.1403
260978787  -46.6675
275789232  -46.7223
292138528  -46.6441
307062500  -46.5530
323606988  -46.4182
338926923  -46.3785
354866144  -46.3356
371831067  -46.5998
387216963  -46.6035
403123392  -46.7225
419988672  -46.8085
436861408  -46.6545
452984832  -46.4620
470596000  -46.4152
486311472  -46.5376
503006004  -46.4337
519635763  -46.2767
536870912  -46.2985
553575168  -46.2479
571568427  -46.2280
588336048  -46.1713
605677748  -46.1668
622883488  -46.2869
640412028  -46.3670
658266368  -46.2878
676350675  -46.1962
692390592  -46.2234
710279307  -46.2042
729137052  -46.2177
746741187  -46.1674
764452107  -46.2884
783824688  -46.2072
800806500  -46.3639
819425187  -46.4171
838338336  -46.3301
855388768  -46.3531
873847467  -46.3857
893308608  -46.2635
911414700  -46.2695
930019347  -46.2797
948706636  -46.3067
967217468  -46.3269
985967532  -46.3384
1004670000  -46.2657
1022536332  -46.2604
1041566067  -46.3079
1060094412  -46.3218
1078344544  -46.1818
1098500000  -46.1775
1116659547  -46.1314
1135841292  -46.1333
1155219124  -46.2430
1175407308  -46.3173
1192571532  -46.2644
1213839675  -46.3533
1232375472  -46.4070
1252187356  -46.3624
1270609200  -46.3514
1291065075  -46.2904
1308331076  -46.2703
1330949907  -46.3269
1348614144  -46.4100
1367211312  -46.4553
1389589452  -46.5257
1407583264  -46.5328
1427420907  -46.5527
1448701875  -46.5456
1468246784  -46.4448
1486779836  -46.4233
1506220947  -46.4522
1528485552  -46.4597
1548867852  -46.3929
1568150307  -46.3226
1588261500  -46.3280
1607789088  -46.3092
1627476084  -46.3208
1647323136  -46.2722
1667330892  -46.2695
1687500000  -46.3596
1707831108  -46.3293
1728432027  -46.3104
1748981916  -46.3193
1769802912  -46.2960
1790788500  -46.3016
1811939328  -46.2840
1833256044  -46.3057
1854207963  -46.2864
1873050507  -46.3124
1893344652  -46.2794
1913293548  -46.2721
1934946500  -46.2721
1957181292  -46.2515
1976538672  -46.2741
1997384427  -46.1973
2017433344  -46.1732
2040329596  -46.1370
2060577792  -46.1011
2080912707  -46.1125
2102231772  -46.0926
2123797347  -46.0748
2142997587  -46.0347
2165373500  -46.0560
2187000000  -46.0534
2205472000  -46.0762
2229767068  -46.0757
2249157483  -46.1135
2270654208  -46.1364
2291742963  -46.1147
2312038148  -46.1102
2334225708  -46.0684
2353921888  -46.0520
2378618892  -46.0147
2396308428  -46.0703
2420361648  -46.0441
2439315675  -46.0553
2464530732  -46.0822
2483656587  -46.0703
2507017392  -46.0725
2526514848  -46.0791
2550391947  -46.0777
2570942588  -46.0477
2593609227  -46.0552
2615888128  -46.0763
2635055307  -46.0851
2660187852  -46.0216
2679687500  -46.0422
2702160432  -46.0205
2725888000  -45.9549
2744515872  -45.9299
2767921875  -45.9401
2791456412  -45.9696
2810381476  -45.9708
2833367472  -45.9819
2857203963  -46.0307
2877292544  -46.0606
2898458667  -46.0203
2922566832  -45.9764
2945082672  -46.0127
2964870500  -45.9802
2988100800  -45.9909
3013148592  -46.0142
3034202112  -46.0047
3054207776  -46.0503
3076801875  -46.0237
3102217947  -46.0371
3124252323  -46.0895
3145321868  -46.0637
3165812500  -46.0729
3188475603  -46.0807
3211991523  -46.1309
3236185008  -46.1071
3259122016  -46.0863
3280103424  -46.1356
3301174688  -46.0797
3323074572  -46.0659
3346479603  -46.0498
3368760300  -46.0210
3392325387  -46.0170
3415972608  -46.0003
3436655148  -46.0197
3461678883  -46.0087
3483935500  -45.9875
3505869972  -46.0058
3527896316  -46.0156
3550014724  -46.0103
3572225388  -46.0121
3595010067  -46.0558
3617476875  -46.0732
3641894892  -46.0496
3662620443  -46.0798
3687190092  -46.1339
3709942668  -46.1263
3733400187  -46.1215
3756931632  -46.1629
3779259147  -46.1397
3801012075  -46.0972
3823470000  -46.0970
3846638592  -46.1067
3869877168  -46.1053
3892969084  -46.1081
3917865132  -46.1022
3940299500  -46.1242
3964107892  -46.1583
3988011996  -46.1809
4012012004  -46.2212
4036108108  -46.1986
4060300500  -46.1853
4084589372  -46.1930
4107444012  -46.1965
4127449392  -46.2079
4152189627  -46.2460
4175660592  -46.2319
4197177648  -46.2170
4219911328  -46.1979
4244832000  -46.2089
4269850592  -46.2165
4294967296  -46.1960
4318558443  -46.2017
4341809547  -46.1738
4366496403  -46.1901
4386433932  -46.1714
4409866800  -46.1546
4434871500  -46.1522
4460630612  -46.1608
4486489276  -46.1154
4508408268  -46.0825
4530765132  -46.1021
4555281267  -46.0583
4577781344  -46.0783
4604090368  -46.0543
4627812528  -46.0637
4650463152  -46.0910
4674590028  -46.0693
4696965500  -46.0652
4723728772  -46.0857
4745913228  -46.0753
4768850700  -46.0829
4791124107  -46.0716
4818200576  -46.0536
4845421984  -46.0384
4866951852  -46.0616
4888726272  -46.0492
4913923644  -46.0221
4941183168  -46.0353
4961658672  -46.0178
4983067904  -46.0320
5010906208  -46.0520
5035868523  -46.0397
5058017163  -46.0385
5080955148  -46.0222
5109156500  -46.0115
5131452492  -46.0240
5153064075  -46.0159
5180116000  -45.9909
5205417075  -45.9901
5230189548  -45.9771
5251729500  -45.9902
5279910912  -45.9703
5301075888  -45.9810
5324000000  -45.9652
5353092832  -45.9984
5376248667  -45.9959
5397605667  -45.9864
5425892352  -45.9882
5448114675  -45.9824
5470524000  -45.9799
5498858907  -45.9436
5521230000  -45.9415
5544783500  -45.9409
5573088603  -45.9913
5591723787  -45.9460
5619712000  -45.9268
5643130923  -45.9325
5665011075  -45.9154
5695312500  -45.8965
5717539008  -45.8869
5741137548  -45.9062
5771588000  -45.9128
5790852675  -45.9023
5817678548  -45.9196
5846343075  -45.9207
5864013824  -45.9102
5895040288  -45.9288
5916477843  -45.9378
5941784884  -45.9222
5968550448  -45.9158
5988775936  -45.9307
6018432300  -45.9142
6039412272  -45.9031
6067643796  -45.9088
6093644283  -45.9021
6115295232  -45.8867
6144045075  -45.8728
6163610787  -45.8732
6193835532  -45.8491
6214299507  -45.8762
6243584000  -45.8851
6266841075  -45.8990
6292150988  -45.9191
6320430000  -45.9300
6340969184  -45.9136
6369269787  -45.9015
6390039236  -45.8769
6419130147  -45.8591
6439361792  -45.8388
6472384096  -45.8339
6490098432  -45.8188
6522128932  -45.8184
6541269075  -45.8217
6572128000  -45.7953
6591796875  -45.7925
6622381948  -45.7837
6645060288  -45.7999
6672891424  -45.7922
6694285932  -45.7736
6723657076  -45.7866
6743693232  -45.7673
6774679552  -45.7710
6796708812  -45.7580
6825959500  -45.7540
6843912507  -45.7643
6877497568  -45.7572
6894734396  -45.7655
6929290800  -45.7605
6946617632  -45.7622
6977819952  -45.7565
6998760500  -45.7605
7025647347  -45.7606
7051163648  -45.7311
7076260467  -45.7284
7103827724  -45.7185
7127932608  -45.7197
7156753376  -45.7106
7176270843  -45.7113
7209763587  -45.7104
7227728928  -45.7169
7256607372  -45.7222
7281267444  -45.7330
7306267500  -45.7133
7335069696  -45.7210
7356988323  -45.7121
7387326387  -45.6822
7407884592  -45.6824
7439223627  -45.6974
7461637564  -45.7150
7485906627  -45.7230
7516323616  -45.7144
7534611500  -45.7176
7569761472  -45.7233
7589653088  -45.7350
7618665708  -45.7428
7644962084  -45.7315
7666817427  -45.7312
7697787075  -45.7297
7719124500  -45.7455
7744358592  -45.7452
7775059968  -45.7510
7795657728  -45.7585
7825966875  -45.7614
7850060032  -45.7555
7875690507  -45.7432
7906625500  -45.7493
7925540864  -45.7311
7955205075  -45.7208
7982467916  -45.7325
8003477403  -45.7613
8034187500  -45.7723
8058793788  -45.7900
8083632843  -45.7806
8114496192  -45.7808
8135604652  -45.7711
8163248688  -45.7568
8193532000  -45.7457
8212902044  -45.7441
8241367707  -45.7772
8271195296  -45.7594
8290687500  -45.7641
8319858732  -45.7550
8349347808  -45.7823
8368962556  -45.7748
8399674188  -45.7657
8427991072  -45.7403
8447728748  -45.7322
8477956800  -45.7492
8507126624  -45.7298
8526987612  -45.7471
8557563843  -45.7370
8586756000  -45.7264
8606740684  -45.7262
8635611312  -45.7173
8666880736  -45.7286
8686989500  -45.7154
8714013075  -45.7183
8745084243  -45.7095
8767735596  -45.7043
8792769132  -45.7045
8824956507  -45.7161
8848980508  -45.7079
8870900652  -45.7163
8905191867  -45.7172
8930725772  -45.7029
8952327387  -45.6957
8981850267  -45.7065
9009448803  -45.6965
9033613312  -45.6943
9058837203  -45.6905
9090516627  -45.7021
9116489984  -45.7132
9138139443  -45.7118
9166971852  -45.7033
9196846272  -45.7047
9220796644  -45.7184
9241752992  -45.7319
9275748075  -45.7197
9304812500  -45.7137
9325895904  -45.7055
9351971667  -45.6999
9384159123  -45.6732
9410548000  -45.6630
9431790764  -45.6417
9462847707  -45.6507
9495710816  -45.6476
9517081500  -45.6489
9538484224  -45.6379
9567260352  -45.6301
9600834123  -45.6561
9624416000  -45.6485
9645979284  -45.6496
9675312300  -45.6352
9707027067  -45.6258
9732554500  -45.6078
9754278944  -45.6203
9784998963  -45.6289
9813804075  -45.6315
9841500000  -45.6322
9863386204  -45.6275
9889102188  -45.6191
9923235507  -45.6155
9951206508  -45.5953
9973304064  -45.5843
9995834187  -45.6019
10027028907  -45.6139
10058272227  -45.6026
10084035524  -45.6201
10106279712  -45.6186
10132408368  -45.6334
10161720000  -45.6283
10195270848  -45.6371
10217991452  -45.6346
10240441875  -45.6307
10269909243  -45.6071
10297309707  -45.6058
10330523392  -45.6135
10353128468  -45.6160
10375766496  -45.6008
10401976368  -45.5941
10431675072  -45.5929
10465668288  -45.6023
10489451756  -45.6072
10512288000  -45.6008
10541288187  -45.6084
10570116492  -45.5935
10603964416  -45.5874
10626966500  -45.5812
10650001824  -45.5884
10675083312  -45.5951
10706244363  -45.5989
10739604672  -45.6265
10765677884  -45.6126
10788913152  -45.6239
10812963888  -45.6271
10839996963  -45.6307
10874648547  -45.6409
10905014043  -45.6198
10929027168  -45.6306
10952496796  -45.6252
10977846192  -45.6205
11008355328  -45.6232
11036723148  -45.6276
11068407243  -45.6346
11094020500  -45.6313
11117725664  -45.6211
11145073203  -45.6178
11178011043  -45.6281
11207696652  -45.6136
11236320000  -45.6296
11260666112  -45.6220
11284607988  -45.6249
11308583776  -45.6179
11334576267  -45.6227
11368900800  -45.6189
11398838643  -45.6284
11428815852  -45.6414
11453152000  -45.6368
11477365844  -45.6327
11503373787  -45.6180
11533488048  -45.6222
11563641675  -45.6435
11598311052  -45.6479
11622946608  -45.6472
11647819008  -45.6561
11672306356  -45.6657
11696828000  -45.6728
11728502028  -45.6831
11761163307  -45.6865
11789356032  -45.6775
11819951500  -45.6904
11844679424  -45.6801
11869441812  -45.6774
11894529267  -45.6767
11922881292  -45.6759
11954675628  -45.6732
11981961612  -45.6632
12013834572  -45.6364
12043745536  -45.6257
12068784500  -45.6246
12093858144  -45.6279
12118966492  -45.6272
12149766963  -45.6211
12180715200  -45.6369
12209406075  -45.6374
12236981067  -45.6423
12270346708  -45.6504
12295698656  -45.6559
12321085500  -45.6474
12346507264  -45.6542
12371963972  -45.6470
12404241612  -45.6413
12433194387  -45.6284
12461020803  -45.6355
12493524267  -45.6319
12521418075  -45.6357
12551141376  -45.6511
12576878500  -45.6575
12602650784  -45.6617
12628458252  -45.6695
12654338427  -45.6522
12682411083  -45.6474
12714030000  -45.6355
12742168752  -45.6415
12773862027  -45.6412
12807946800  -45.6344
12833834508  -45.6371
12862105452  -45.6418
12888473332  -45.6422
12914669408  -45.6346
12940900956  -45.6371
12967168000  -45.6372
12993470564  -45.6277
13021709067  -45.6272
13050186075  -45.6319
13081071267  -45.6240
13114373067  -45.6164
13139377200  -45.6256
13170367692  -45.6356
13204977075  -45.6487
13231796000  -45.6535
13258455084  -45.6404
13285149952  -45.6373
13311880628  -45.6388
13338647136  -45.6354
13365449500  -45.6249
13392287744  -45.6372
13420809675  -45.6304
13448514348  -45.6251
13476247587  -45.6192
13510048347  -45.6205
13539054123  -45.6098
13565670075  -45.6015
13597158987  -45.6075
13628684403  -45.6012
13655388267  -45.5983
13683333888  -45.5868
13712524992  -45.5939
13742965467  -45.5859
13771804000  -45.5923
13799183324  -45.5829
13826598912  -45.5833
13854050788  -45.5860
13881538976  -45.5743
13909063500  -45.5640
13936624384  -45.5784
13964221652  -45.5624
13991855328  -45.5657
14019525436  -45.5616
14047232000  -45.5567
14075106048  -45.5489
14102754592  -45.5392
14131877868  -45.5413
14165253675  -45.5369
14194954107  -45.5368
14219728227  -45.5219
14253207552  -45.5118
14283000000  -45.5011
14309093907  -45.5085
14340189132  -45.5044
14368826547  -45.4862
14397492528  -45.4918
14427435312  -45.5045
14453660763  -45.4940
14483661867  -45.5039
14516198163  -45.4951
14543757387  -45.4947
14570088300  -45.4944
14601465675  -45.5014
14631619707  -45.4957
14658030000  -45.4859
14689501875  -45.4970
14718485808  -45.5001
14747498307  -45.4989
14779066032  -45.4999
14800551363  -45.4896
14832175788  -45.5038
14866368075  -45.5147
14895500000  -45.5110
14920903728  -45.5096
14951385648  -45.5133
14982157508  -45.5138
15011117856  -45.5221
15040115500  -45.5251
15068521152  -45.5216
15096599532  -45.5266
15127332448  -45.5255
15156479516  -45.5316
15184833075  -45.5242
15213019563  -45.5250
15241232187  -45.5534
15266902707  -45.5556
15299021232  -45.5573
15327313452  -45.5580
15354344043  -45.5614
15382687347  -45.5636
15413637123  -45.5666
15443326512  -45.5666
15475629987  -45.5631
15501497067  -45.5705
15529975803  -45.5723
15562369728  -45.5692
15588309168  -45.5607
15615568827  -45.5682
15646751883  -45.5775
15674062572  -45.5723
15702699312  -45.5712
15733969200  -45.5741
15761355867  -45.5692
15790072203  -45.5606
15820121772  -45.5631
15846275052  -45.5784
15873759243  -45.5659
15906509568  -45.5696
15932734128  -45.5664
15958980288  -45.5721
15990504192  -45.5654
16020743787  -45.5620
16048397876  -45.5674
16078716000  -45.5751
16109072284  -45.5683
16139466752  -45.5684
16169899428  -45.5726
16200370336  -45.5806
16230879500  -45.5836
16261426944  -45.5732
16292012692  -45.5728
16322636768  -45.5711
16353299196  -45.5724
16384000000  -45.5896
16413795072  -45.5802
16440434352  -45.5915
16471096227  -45.5790
16500451707  -45.5794
16528497228  -45.5856
16559241075  -45.5892
16584659712  -45.5920
16611437232  -45.5917
16644939507  -45.5891
16671765627  -45.5763
16697270448  -45.5768
16726826700  -45.5832
16757754363  -45.5838
16786613588  -45.5803
16817854176  -45.5846
16849133500  -45.5813
16880451584  -45.5940
16911808452  -45.5998
16943204128  -45.6088
16974638636  -45.6034
17003493675  -45.5877
17036032347  -45.5915
17064529200  -45.5881
17090332587  -45.5845
17120234547  -45.5813
17148801708  -45.5840
17177392683  -45.5789
17207370675  -45.5678
17233281792  -45.5652
17259300608  -45.5595
17291124756  -45.5699
17322988000  -45.5697
17354890364  -45.5684
17386831872  -45.5688
17418812548  -45.5695
17450832416  -45.5637
17478348723  -45.5623
17509963212  -45.5723
17536101075  -45.5649
17565012972  -45.5611
17596705707  -45.5566
17620149132  -45.5642
17647749612  -45.5742
17676753363  -45.5602
17708405152  -45.5610
17740778828  -45.5483
17773191936  -45.5532
17805644500  -45.5578
17838136544  -45.5525
17865163683  -45.5583
17897125932  -45.5601
17927725248  -45.5517
17952780492  -45.5503
17983427328  -45.5583
18009916083  -45.5540
18039215808  -45.5574
18071333307  -45.5466
18099497056  -45.5414
18132345500  -45.5454
18165233664  -45.5558
18198161572  -45.5595
18229542912  -45.5665
18252000000  -45.5664
18281495907  -45.5689
18309609387  -45.5737
18334929987  -45.5701
18364492800  -45.5796
18396564988  -45.5786
18429771776  -45.5773
18463018500  -45.5712
18496305184  -45.5673
18528221232  -45.5535
18556523712  -45.5562
18589098267  -45.5455
18611775675  -45.5507
18634466907  -45.5517
18665689923  -45.5509
18696865792  -45.5475
18730432868  -45.5436
18764040096  -45.5490
18797687500  -45.5494
18827900523  -45.5508
18856430883  -45.5552
18889267500  -45.5522
18913556403  -45.5519
18937860912  -45.5466
18969336972  -45.5475
19000416964  -45.5453
19034346272  -45.5405
19068315948  -45.5429
19102326016  -45.5487
19128546603  -45.5618
19154427075  -45.5674
19181764332  -45.5693
19210561452  -45.5687
19238770688  -45.5778
19272983076  -45.5783
19307236000  -45.5704
19341529484  -45.5660
19370778075  -45.5722
19405506987  -45.5710
19431574083  -45.5677
19456209072  -45.5643
19485211392  -45.5647
19514235312  -45.5642
19548143492  -45.5745
19582721568  -45.5761
19617340396  -45.5694
19643653683  -45.5547
19669880187  -45.5627
19699041267  -45.5646
19725304707  -45.5588
19756223708  -45.5519
19791046656  -45.5549
19825910500  -45.5534
19860815264  -45.5457
19887649200  -45.5536
19918437867  -45.5539
19947782547  -45.5501
19972742508  -45.5456
20002127148  -45.5419
20035953724  -45.5380
20071104512  -45.5463
20106296388  -45.5410
20139049467  -45.5368
20161177452  -45.5448
20187747072  -45.5447
20215811763  -45.5388
20247475252  -45.5285
20282872928  -45.5217
20317894848  -45.5152
20346049827  -45.5124
20372740947  -45.5149
20397965292  -45.5192
20427660972  -45.5282
20460480268  -45.5229
20496125696  -45.5199
20531765952  -45.5189
20561558832  -45.5250
20583917667  -45.5299
20610764307  -45.5295
20645093808  -45.5254
20674973956  -45.5162
20710868000  -45.5122
20746803564  -45.5167
20778203187  -45.5162
20805176187  -45.5096
20830666752  -45.5029
20856172923  -45.5109
20890961500  -45.5182
20927105024  -45.5232
20962867392  -45.5176
20992971312  -45.5162
21014056908  -45.5115
21039675075  -45.5077
21072096000  -45.5109
21108448084  -45.5146
21144841952  -45.5220
21175560675  -45.5228
21204303552  -45.5213
21231551628  -45.5131
21254274500  -45.5079
21290835744  -45.5108
21327438892  -45.5064
21364083968  -45.5151
21392367408  -45.5160
21421257003  -45.5157
21445600203  -45.5121
21474271004  -45.4976
21511084032  -45.5012
21547939108  -45.5023
21575155248  -45.5083
21595003947  -45.5085
21625558227  -45.5097
21658756864  -45.5034
21695780372  -45.5033
21731136300  -45.5131
21760253667  -45.5169
21783254832  -45.5180
21809337507  -45.5153
21844296324  -45.5205
21881530912  -45.5220
21918439728  -45.5296
21943063728  -45.5331
21975403707  -45.5299
22000059675  -45.5369
22030892384  -45.5378
22068338652  -45.5416
22103456688  -45.5406
22129730307  -45.5374
22154472675  -45.5415
22180932000  -45.5465
22218548044  -45.5396
22256206592  -45.5517
22287699747  -45.5487
22318740027  -45.5473
22338927792  -45.5461
22369437500  -45.5426
22407266304  -45.5475
22445137732  -45.5430
22474265427  -45.5409
22499199603  -45.5397
22527267075  -45.5390
22559008000  -45.5428
22597050164  -45.5463
22628767500  -45.5409
22656915648  -45.5415
22681950912  -45.5387
22711433216  -45.5602
22749646500  -45.5651
22787902624  -45.5598
22813612848  -45.5741
22838734512  -45.5694
22871727675  -45.5707
22902928276  -45.5713
22941356000  -45.5657
22974000300  -45.5541
23002362288  -45.5596
23032318923  -45.5586
23057560683  -45.5516
23095496736  -45.5559
23134139500  -45.5595
23157084492  -45.5638
23183976843  -45.5614
23212468107  -45.5691
23250326368  -45.5765
23289141596  -45.5705
23313912075  -45.5579
23344070832  -45.5612
23366901604  -45.5565
23405846432  -45.5552
23444834508  -45.5588
23474453292  -45.5640
23498343027  -45.5655
23522940500  -45.5753
23562058464  -45.5751
23601219772  -45.5724
23630752512  -45.5816
23656320000  -45.5904
23683500603  -45.5888
23718964000  -45.5886
23758298924  -45.5923
23784364800  -45.5890
23816430000  -45.5830
23840493075  -45.5849
23876564576  -45.5895
23914362267  -45.5851
23943298707  -45.5839
23967425772  -45.5751
23995222052  -45.5726
24034861728  -45.5665
24074545036  -45.5726
24101148483  -45.5761
24126969123  -45.5772
24156033867  -45.5765
24193856992  -45.5815
24228772272  -45.5802
24253042707  -45.5785
24285422187  -45.5804
24313562500  -45.5845
24353551904  -45.5912
24384313008  -45.5922
24415156107  -45.5986
24441144363  -45.5971
24473783156  -45.5955
24513948000  -45.6002
24548492043  -45.5978
24569664012  -45.5981
24595734348  -45.5929
24634706148  -45.5922
24675046816  -45.5840
24701787243  -45.5904
24723025200  -45.5896
24755860224  -45.5869
24796333012  -45.5876
24829351875  -45.5794
24849006363  -45.5665
24878502675  -45.5653
24918016000  -45.5671
24958665284  -45.5617
24980235003  -45.5589
25008165612  -45.5548
25040096428  -45.5542
25080878336  -45.5539
25116750000  -45.5478
25144756803  -45.5471
25164535707  -45.5433
25203489692  -45.5405
25244448768  -45.5385
25278415308  -45.5435
25299899667  -45.5374
25326500000  -45.5378
25367592204  -45.5449
25399176507  -45.5481
25425683163  -45.5476
25449909908  -45.5441
25491135456  -45.5416
25530187500  -45.5411
25553439792  -45.5391
25578364707  -45.5390
25615079172  -45.5406
25656482848  -45.5314
25686513072  -45.5276
25708170123  -45.5297
25739839152  -45.5303
25780961524  -45.5245
25814922507  -45.5233
25839974592  -45.5294
25870053132  -45.5339
25905842176  -45.5332
25947000000  -45.5381
25967091888  -45.5392
25993893168  -45.5377
26031125452  -45.5382
26072976128  -45.5470
26099557587  -45.5467
26126427123  -45.5468
26156812000  -45.5501
26198797244  -45.5528
26222262192  -45.5533
26254246203  -45.5549
26282902468  -45.5571
26325022496  -45.5447
26353689228  -45.5466
26380689228  -45.5508
26409397504  -45.5539
26451652532  -45.5564
26485444800  -45.5564
26505744048  -45.5589
26536297756  -45.5519
26578688000  -45.5557
26609052123  -45.5601
26636182587  -45.5621
26663603872  -45.5595
26706129548  -45.5650
26739744300  -45.5623
26770341888  -45.5704
26791316500  -45.5682
26833977824  -45.5698
26865646272  -45.5632
26892907200  -45.5629
26921887083  -45.5644
26962233476  -45.5668


==> data/ht_log_r3_p271.dat <==
8788  -133.322
10976  24.42185
11907  58.03808
16384  71.25032
16875  61.44812
16875  13.75867
27436  -30.0993
27436  -71.7355
33075  -54.8217
33075  -56.9725
33075  -79.3595
34992  -50.6077
41067  -58.0442
42592  -49.4531
42592  -52.6812
48668  -59.5260
49923  -69.6913
57132  -45.3512
62500  -44.2725
62500  -56.3646
62500  -40.0995
64827  -44.9174
64827  -33.3506
64827  -39.7496
64827  -44.6418
67500  -39.0234
70227  -45.8067
70227  -35.8152
70304  -46.7498
70304  -43.3585
70304  -38.3764
70304  -38.3212
70304  -43.0716
70304  -32.2731
75843  -37.4618
87723  -35.6945
87808  -31.9690
87808  -36.4277
93987  -42.1051
97200  -50.2080
97200  -51.7896
97556  -55.5119
97556  -63.8770
97556  -62.4253
110592  -54.7508
110592  -53.5606
110592  -58.8385
110592  -54.6304
110592  -59.6634
110592  -54.4983
110592  -53.9447
119164  -54.9179
128547  -51.2500
131072  -59.0563
143748  -56.4668
155952  -61.0297
157216  -51.2493
168507  -56.8749
177147  -52.4289
186003  -51.3663
190512  -49.7956
202612  -48.8170
219488  -49.6121
219488  -53.6700
223587  -50.6253
243675  -54.6707
256000  -49.7669
264627  -42.5074
270000  -40.6415
275684  -41.7262
275684  -45.5125
292032  -42.3715
297675  -46.6735
318028  -48.0192
318028  -49.6506
320787  -52.4958
340736  -57.3044
357075  -55.7410
363312  -52.2510
369603  -49.0591
388800  -47.3119
389344  -43.1590
389344  -42.4093
389344  -39.5670
389344  -39.9969
395307  -40.6773
408483  -35.8251
415152  -34.6250
415292  -30.7196
421875  -33.6369
442368  -34.0774
463347  -36.7304
470596  -40.1189
470596  -40.6263
499392  -43.2120
500000  -41.4185
521667  -40.4538
536787  -42.8435
559872  -40.7066
562432  -42.5426
575532  -40.5139
595508  -43.0140
629856  -41.0667
640332  -45.0202
657072  -43.6373
665500  -43.2120
691200  -42.2702
702464  -44.0563
702464  -46.6422
735075  -49.9597
740772  -50.7519
771147  -51.9363
771147  -52.9583
780448  -54.5181
780448  -53.9474
817452  -53.6712
907924  -50.6763
953312  -47.6437
1037232  -45.9052
1098500  -42.9659
1179387  -41.3101
1259712  -44.1882
1366875  -45.2087
1431644  -46.8899
1516563  -47.1418
1755904  -49.7022
9841500  -49.0433
18629852  -49.5992
27871484  -48.4176
37575724  -47.3136
47187468  -46.1350
57395628  -46.6662
67898372  -46.3343
78397632  -47.1070
88752164  -47.5486
100468107  -47.9040
113490500  -48.0205
127420052  -48.0069
142445156  -48.5897
156558528  -48.2696
171324747  -48.1025
185338800  -48.0904
200973636  -47.9950
216040608  -48.1175
230049824  -48.2432
246087747  -47.9788
261314667  -48.0941
276307227  -47.4056
292138528  -47.4351
307062500  -47.3874
323980992  -47.3049
339118272  -47.2309
354866144  -47.1810
371831067  -47.2626
386810316  -47.0584
403123392  -47.1031
420201675  -47.1590
436861408  -47.3011
452984832  -47.3123
470596000  -47.3774
486769932  -47.1754
503006004  -47.3832
519635763  -47.3470
536870912  -47.3904
553575168  -47.4183
572065443  -47.5126
588588147  -47.3841
605677748  -47.6574
622883488  -47.5520
640412028  -47.5600
658266368  -47.4645
676449508  -47.5469
692664075  -47.6437
710017312  -47.8604
729137052  -47.7354
747025200  -47.6578
765026883  -47.6696
784115667  -47.7361
800806500  -47.7592
819722700  -47.8774
838338336  -47.8491
855388768  -47.7930
873847467  -47.7605
893308608  -47.7398
912042288  -47.6868
930433500  -47.7209
948706636  -47.7132
967217468  -47.7018
985967532  -47.7170
1004958364  -47.6246
1023201072  -47.6073
1042236963  -47.5653
1059756075  -47.5615
1078344544  -47.5985
1098500000  -47.5242
1117354203  -47.6269
1136191563  -47.7480
1155219124  -47.8036
1175763627  -47.8728
1192930443  -47.7903
1213857792  -47.7655
1232375472  -47.7138
1252187356  -47.6481
1270979667  -47.6447
1291315424  -47.7178
1308331076  -47.7032
1330570800  -47.7688
1348614144  -47.7829
1368364347  -47.7278
1389715708  -47.7413
1407583264  -47.7074
1427028300  -47.6610
1448701875  -47.6747
1468246784  -47.7496
1486779836  -47.7833
1506624300  -47.7838
1528485552  -47.7864
1549276875  -47.8412
1568561868  -47.8484
1588261500  -47.8119
1607789088  -47.8746
1627476084  -47.8445
1647323136  -47.7835
1667624787  -47.7187
1687500000  -47.7512
1707831108  -47.7601
1728432027  -47.7964
1749232827  -47.7838
1769802912  -47.7686
1790788500  -47.7285
1811939328  -47.7741
1833256044  -47.8188
1854207963  -47.8054
1873500300  -47.7997
1893796875  -47.7728
1913748147  -47.7584
1934946500  -47.7892
1957215488  -47.8234
1976538672  -47.7963
1997848908  -47.7896
2017872675  -47.8043
2040329596  -47.7791
2061049563  -47.7181
2080912707  -47.6690
2102231772  -47.6997
2124276300  -47.6636
2143478700  -47.7399
2165373500  -47.7706
2187486027  -47.7255
2205472000  -47.7176
2229767068  -47.6722
2249157483  -47.6817
2270654208  -47.7049
2292240492  -47.7326
2312038148  -47.6953
2334727827  -47.7827
2353921888  -47.7647
2379125763  -47.8186
2396308428  -47.7572
2420361648  -47.7909
2439315675  -47.7651
2465046675  -47.7969
2484174528  -47.8411
2507017392  -47.8556
2526514848  -47.8561
2550391947  -47.7849
2570942588  -47.7991
2593609227  -47.8080
2615888128  -47.8251
2635055307  -47.8085
2660187852  -47.8385
2679687500  -47.8542
2702700675  -47.8825
2725888000  -47.8879
2744515872  -47.8794
2767375152  -47.8554
2791456412  -47.8346
2810381476  -47.8824
2833920675  -47.8630
2857759488  -47.8528
2877292544  -47.9003
2898458667  -47.9111
2922566832  -47.9562
2945082672  -47.9586
2964870500  -47.9347
2988100800  -47.8862
3013719075  -47.8743
3034202112  -47.8787
3054207776  -47.8441
3076225452  -47.8652
3101639148  -47.9380
3124833228  -47.9015
3145321868  -47.8988
3165812500  -47.8693
3187888812  -47.8337
3211402572  -47.8300
3236776227  -47.8068
3259122016  -47.7826
3280103424  -47.7704
3301174688  -47.7585
3322336000  -47.7576
3346479603  -47.7432
3368760300  -47.7068
3392325387  -47.7244
3415972608  -47.7283
3437873712  -47.7317
3461678883  -47.7095
3483935500  -47.6972
3505869972  -47.6913
3527896316  -47.7025
3550014724  -47.6719
3572225388  -47.6523
3595633200  -47.6590
3617476875  -47.6505
3641894892  -47.6351
3662620443  -47.6629
3687190092  -47.6683
3710575683  -47.7169
3733400187  -47.7147
3756294675  -47.7324
3779898048  -47.7268
3801012075  -47.7393
3823470000  -47.7309
3846638592  -47.7232
3869877168  -47.7189
3892969084  -47.7581
3917865132  -47.7027
3940299500  -47.7179
3964107892  -47.7349
3988011996  -47.7221
4012012004  -47.6992
4036108108  -47.7031
4060300500  -47.7010
4084589372  -47.6793
4107444012  -47.6925
4127449392  -47.6998
4152859308  -47.7023
4175660592  -47.7009
4197177648  -47.6750
4219911328  -47.6772
4244832000  -47.6557
4269850592  -47.6501
4294967296  -47.6734
4319241408  -47.6967
4342494348  -47.6976
4367183148  -47.6939
4387122243  -47.7001
4409866800  -47.6924
4434871500  -47.6809
4460630612  -47.6633
4486489276  -47.6544
4509106083  -47.6691
4531464675  -47.6491
4555281267  -47.6565
4577781344  -47.6208
4604090368  -47.6321
4629226572  -47.6589
4650463152  -47.6323
4673879523  -47.6272
4696965500  -47.6183
4723728772  -47.5959
4746629187  -47.5863
4768850700  -47.5758
4791081312  -47.5723
4818200576  -47.5853
4845421984  -47.5950
4866951852  -47.5947
4888726272  -47.6104
4913923644  -47.6303
4941504068  -47.6237
4961658672  -47.6095
4983067904  -47.5934
5010906208  -47.5829
5037343587  -47.5573
5058756288  -47.5465
5080955148  -47.5595
5109156500  -47.5961
5131452492  -47.5942
5153810112  -47.6053
5180116000  -47.6114
5205417075  -47.6166
5230941147  -47.6194
5251729500  -47.5622
5279910912  -47.5789
5301832563  -47.5984
5324000000  -47.5941
5353092832  -47.6060
5376248667  -47.5788
5398369200  -47.5802
5425892352  -47.5889
5448114675  -47.6006
5470524000  -47.6164
5498858907  -47.5925
5522002227  -47.5758
5544783500  -47.5700
5573088603  -47.5507
5591723787  -47.5557
5619712000  -47.5562
5644692387  -47.5749
5665793292  -47.5868
5695312500  -47.5992
5717539008  -47.6060
5741925003  -47.6022
5771588000  -47.5698
5790852675  -47.5369
5817678548  -47.5462
5847137712  -47.5537
5865429267  -47.5456
5895040288  -47.5450
5917277232  -47.5474
5941784884  -47.5445
5969353347  -47.5254
5988775936  -47.5233
6020044848  -47.5147
6039412272  -47.4986
6067643796  -47.4892
6094455552  -47.4574
6115295232  -47.4813
6145674363  -47.4846
6165242667  -47.4994
6193835532  -47.4768
6215118768  -47.4566
6243584000  -47.4758
6267663792  -47.4480
6292150988  -47.4227
6321256227  -47.4488
6340969184  -47.4646
6370099200  -47.4637
6390039236  -47.4700
6419962800  -47.4554
6439962672  -47.4490
6472384096  -47.4642
6490935675  -47.4603
6522128932  -47.4533
6542109612  -47.4501
6572128000  -47.4379
6591796875  -47.4291
6622381948  -47.4242
6645907467  -47.4292
6672891424  -47.4242
6695136243  -47.4170
6723657076  -47.4185
6745400172  -47.4131
6774679552  -47.4235
6797565603  -47.4355
6825959500  -47.4597
6843912507  -47.4601
6877497568  -47.4810
6894734396  -47.4767
6929294404  -47.4812
6946617632  -47.5131
6979556268  -47.4828
6998760500  -47.4896
7025647347  -47.4973
7051163648  -47.4927
7077134700  -47.4844
7103827724  -47.4939
7128810027  -47.4879
7156753376  -47.4586
7177151232  -47.4537
7209763587  -47.4584
7229189763  -47.4693
7257492675  -47.4734
7281267444  -47.4755
7307155827  -47.4800
7335069696  -47.4619
7357879728  -47.4510
7388219628  -47.4186
7408779075  -47.4225
7440120000  -47.4445
7461637564  -47.4661
7485906627  -47.4738
7516323616  -47.4826
7534611500  -47.4803
7569761472  -47.4896
7589653088  -47.4894
7619572827  -47.4713
7644962084  -47.4731
7667727408  -47.4655
7698698892  -47.4700
7719124500  -47.4785
7745273163  -47.4907
7775059968  -47.4975
7796575323  -47.4905
7825966875  -47.4883
7850060032  -47.4791
7876612800  -47.4641
7906625500  -47.4739
7925540864  -47.4583
7956132012  -47.4412
7982467916  -47.4281
8004407148  -47.4399
8035119027  -47.4403
8058793788  -47.4485
8084567232  -47.4567
8115432363  -47.4444
8135604652  -47.4376
8164187667  -47.4464
8193532000  -47.4490
8212902044  -47.4508
8242311168  -47.4688
8271195296  -47.4595
8290687500  -47.4870
8320806675  -47.4500
8349347808  -47.4376
8368962556  -47.4344
8400626667  -47.4367
8427991072  -47.4494
8448319467  -47.4469
8478913707  -47.4291
8507126624  -47.4398
8526987612  -47.4404
8557563843  -47.4146
8586756000  -47.3834
8606740684  -47.3737
8635611312  -47.3860
8666880736  -47.3841
8686989500  -47.3586
8714983212  -47.3607
8747028027  -47.3552
8767735596  -47.3527
8794718208  -47.3603
8824956507  -47.3787
8848980508  -47.3624
8871879483  -47.3650
8905191867  -47.3719
8930725772  -47.3651
8953310700  -47.3675
8981850267  -47.3579
9010435248  -47.3498
9033613312  -47.3710
9059826348  -47.3553
9091507500  -47.3454
9116489984  -47.3445
9138139443  -47.3428
9167966883  -47.3397
9197842923  -47.3470
9220796644  -47.3735
9241752992  -47.3851
9276748992  -47.3705
9304812500  -47.3643
9325895904  -47.3690
9352976688  -47.3741
9385165872  -47.3837
9410548000  -47.3560
9431790764  -47.3608
9464869683  -47.3577
9495710816  -47.3510
9517081500  -47.3638
9538819632  -47.3846
9568276875  -47.3848
9601852428  -47.3726
9624416000  -47.3636
9645979284  -47.3561
9676334547  -47.3429
9708050988  -47.3305
9732554500  -47.3313
9754278944  -47.3214
9788083200  -47.3294
9814833612  -47.3198
9841500000  -47.3297
9863386204  -47.3424
9890135667  -47.3481
9924270768  -47.3533
9951255500  -47.3658
9973304064  -47.4009
9996873228  -47.3850
10028069568  -47.3724
10060356843  -47.3599
10084035524  -47.3629
10106279712  -47.3723
10133454483  -47.3661
10162767627  -47.3550
10195583584  -47.3510
10217991452  -47.3414
10241493552  -47.3618
10270962432  -47.3402
10299418947  -47.3435
10330523392  -47.3518
10353128468  -47.3662
10375766496  -47.3624
10403036307  -47.3642
10432736523  -47.3724
10466648608  -47.3959
10489451756  -47.4046
10512288000  -47.4227
10541288187  -47.4236
10572253488  -47.4134
10603964416  -47.3971
10626966500  -47.3924
10650001824  -47.3945
10676157075  -47.4037
10708395075  -47.4032
10740681675  -47.4155
10765677884  -47.4218
10788913152  -47.4220
10815125292  -47.4186
10843243200  -47.4018
10875732300  -47.4081
10905591092  -47.4126
10929027168  -47.4303
10952496796  -47.4149
10977846192  -47.4074
11010536172  -47.4109
11038906800  -47.4214
11070349056  -47.4227
11094020500  -47.4287
11117725664  -47.4125
11147267547  -47.4095
11180208627  -47.4038
11208796875  -47.4020
11236758124  -47.3972
11260666112  -47.3805
11284607988  -47.3879
11308583776  -47.3886
11336789187  -47.3884
11370008907  -47.3861
11401057827  -47.3704
11428972236  -47.3743
11453152000  -47.3768
11477365844  -47.3646
11505603123  -47.3621
11535720300  -47.3491
11565876843  -47.3475
11598947104  -47.3523
11623365932  -47.3514
11647819008  -47.3441
11672306356  -47.3369
11697010092  -47.2988
11729627523  -47.2888
11762290368  -47.2838
11791612908  -47.2752
11819951500  -47.2935
11844679424  -47.2868
11869441812  -47.3094
11894529267  -47.3079
11924016075  -47.3084
11955811923  -47.3237
11984236848  -47.3103
12014973675  -47.3086
12043745536  -47.2946
12068784500  -47.2940
12093858144  -47.2973
12118966492  -47.3105
12150912492  -47.3079
12181862187  -47.3187
12211702803  -47.3194
12239280387  -47.3277
12270346708  -47.3251
12295698656  -47.3128
12321085500  -47.3254
12346507264  -47.3235
12374166528  -47.3241
12405399075  -47.3111
12433194387  -47.3119
12463341075  -47.3130
12495847563  -47.3232
12523743963  -47.3211
12551141376  -47.3324
12576878500  -47.3360
12602650784  -47.3585
12628458252  -47.3647
12655507500  -47.3827
12684751875  -47.3862
12715201827  -47.3922
12745688283  -47.3984
12776211243  -47.3943
12809122947  -47.3993
12835011843  -47.4060
12862312704  -47.4034
12888473332  -47.4048
12914669408  -47.4137
12940900956  -47.4110
12967168000  -47.4130
12993470564  -47.4055
13025266992  -47.4035
13053747888  -47.3930
13083448563  -47.3764
13116753387  -47.3797
13144142592  -47.3557
13172753088  -47.3473
13205172676  -47.3601
13231796000  -47.3568
13258455084  -47.3523
13285149952  -47.3553
13311880628  -47.3618
13338647136  -47.3520
13365449500  -47.3525
13392287744  -47.3407
13423217643  -47.3412
13450924800  -47.3264
13479867072  -47.3314
13512464307  -47.3490
13541472675  -47.3471
13568091003  -47.3627
13600794672  -47.3656
13631110947  -47.3721
13659031728  -47.3661
13685765292  -47.3629
13714958988  -47.3798
13744460916  -47.3929
13771804000  -47.4057
13799183324  -47.3952
13826598912  -47.3964
13854050788  -47.4003
13881538976  -47.4031
13909063500  -47.3977
13936624384  -47.3918
13964221652  -47.3880
13992621075  -47.3803
14022140067  -47.3849
14047232000  -47.3896
14076339003  -47.3825
14104711872  -47.3802
14134348800  -47.3941
14166490572  -47.3927
14196192300  -47.3862
14222206827  -47.3810
14254448283  -47.3813
14284242027  -47.3745
14311580283  -47.3844
14342678208  -47.3881
14371318107  -47.3827
14399986572  -47.3919
14429931948  -47.4001
14456159667  -47.3904
14483661867  -47.3963
14517450288  -47.4092
14543757387  -47.3828
14571342747  -47.3827
14602721472  -47.3802
14631619707  -47.3780
14660546508  -47.3885
14692021083  -47.3852
14719746627  -47.3824
14750022483  -47.3830
14780477344  -47.3763
14803080075  -47.3826
14834707200  -47.3739
14866688596  -47.3745
14895500000  -47.3725
14922173187  -47.3689
14953234432  -47.3692
14982157508  -47.3835
15011117856  -47.3788
15040115500  -47.3662
15069150464  -47.3606
15098222772  -47.3619
15127332448  -47.3778
15156479516  -47.3731
15185664000  -47.3868
15214301388  -47.3947
15242515200  -47.3850
15268186800  -47.3683
15300306675  -47.3633
15331173507  -47.3598
15356919627  -47.3611
15385265307  -47.3624
15414927372  -47.3699
15445909548  -47.3673
15476922828  -47.3616
15502790988  -47.3561
15531270912  -47.3586
15563666187  -47.3607
15589606707  -47.3497
15615568827  -47.3466
15648051852  -47.3389
15676664832  -47.3231
15704001603  -47.3213
15735272787  -47.3210
15761355867  -47.3131
15791378112  -47.3129
15822736128  -47.3190
15848891568  -47.3177
15876378027  -47.3240
15907820283  -47.3305
15935357772  -47.3270
15960293163  -47.3227
15991818363  -47.3139
16022059200  -47.3222
16049695347  -47.3249
16078716000  -47.3205
16109072284  -47.3235
16139466752  -47.3197
16169899428  -47.3313
16200370336  -47.3212
16230879500  -47.3192
16261426944  -47.3250
16292012692  -47.3277
16322636768  -47.3267
16353299196  -47.3191
16384000000  -47.3149
16414739204  -47.3226
16443099468  -47.3199
16472430000  -47.3286
16503121683  -47.3143
16531169472  -47.3198
16561915803  -47.3268
16587336492  -47.3249
16612776675  -47.3289
16647621147  -47.3327
16673107500  -47.3377
16699956300  -47.3359
16729514928  -47.3381
16759099692  -47.3337
16787364075  -47.3171
16817854176  -47.3337
16849133500  -47.3480
16880451584  -47.3490
16911808452  -47.3519
16943204128  -47.3534
16974638636  -47.3558
17004848832  -47.3444
17037388800  -47.3448
17064529200  -47.3486
17091691200  -47.3376
17122954203  -47.3371
17151523632  -47.3295
17178754752  -47.3260
17207370675  -47.3582
17234646075  -47.3752
17260577712  -47.3732
17293361328  -47.3749
17322988000  -47.3727
17354890364  -47.3701
17386831872  -47.3699
17418812548  -47.3603
17450832416  -47.3524
17479722672  -47.3600
17511338403  -47.3567
17538853563  -47.3578
17567767728  -47.3576
17596705707  -47.3539
17621528643  -47.3480
17649130203  -47.3526
17679516867  -47.3483
17708405152  -47.3393
17740778828  -47.3453
17773191936  -47.3381
17805644500  -47.3299
17838136544  -47.3332
17866552752  -47.3049
17898516243  -47.2882
17929116747  -47.2990
17955565488  -47.2941
17984820987  -47.2969
18012705507  -47.2837
18040611627  -47.2703
18072730368  -47.2700
18099497056  -47.2622
18132345500  -47.2737
18165233664  -47.2706
18198161572  -47.2627
18229542912  -47.2623
18253404027  -47.2557
18284306283  -47.2586
18311015628  -47.2598
18336337200  -47.2610
18365901147  -47.2701
18396564988  -47.2603
18429771776  -47.2551
18463018500  -47.2611
18496305184  -47.2722
18528221232  -47.2824
18556523712  -47.2802
18590515200  -47.2900
18613193472  -47.2927
18635885568  -47.3026
18667109772  -47.3014
18696865792  -47.3050
18730432868  -47.2901
18764040096  -47.2794
18797687500  -47.2728
18830752587  -47.2702
18857857968  -47.2816
18890695827  -47.2756
18914985648  -47.2835
18939291075  -47.2811
18972199728  -47.2710
19000416964  -47.2721
19034346272  -47.2677
19068315948  -47.2574
19102326016  -47.2592
19131421347  -47.2537
19155865392  -47.2524
19183203675  -47.2564
19212001875  -47.2549
19240821675  -47.2499
19272983076  -47.2527
19307236000  -47.2490
19341529484  -47.2462
19372224492  -47.2421
19405506987  -47.2446
19434471507  -47.2451
19457658675  -47.2432
19486662075  -47.2506
19514235312  -47.2576
19548143492  -47.2525
19582721568  -47.2502
19617340396  -47.2548
19645110252  -47.2578
19671337728  -47.2662
19700499888  -47.2688
19725304707  -47.2668
19756223708  -47.2649
19791046656  -47.2802
19825910500  -47.2800
19860815264  -47.2813
19887649200  -47.2775
19919904588  -47.2839
19949250348  -47.2782
19974211227  -47.2792
20003596947  -47.2751
20035953724  -47.2815
20071104512  -47.2846
20106296388  -47.2949
20139049467  -47.2945
20162653083  -47.2920
20189223675  -47.2968
20217289392  -47.3068
20247475252  -47.3078
20282872928  -47.3214
20318311836  -47.3286
20349014643  -47.3262
20374224300  -47.3372
20399449563  -47.3384
20429146323  -47.3563
20460480268  -47.3535
20496125696  -47.3544
20531765952  -47.3477
20561558832  -47.3397
20585408688  -47.3311
20612256300  -47.3356
20645093808  -47.3349
20674973956  -47.3290
20710868000  -47.3185
20746803564  -47.3174
20779701228  -47.3140
20806675200  -47.3137
20830666752  -47.3204
20857673772  -47.3219
20890961500  -47.3210
20927105024  -47.3223
20962867392  -47.3324
20994477075  -47.3310
21015563427  -47.3272
21041182512  -47.3321
21072096000  -47.3252
21108448084  -47.3161
21144841952  -47.3084
21175560675  -47.3088
21205816875  -47.3068
21231551628  -47.2999
21255786828  -47.3085
21290835744  -47.3004
21327438892  -47.3003
21364083968  -47.2917
21393887427  -47.2969
21422778048  -47.2954
21445600203  -47.2873
21474271004  -47.2826
21511084032  -47.2772
21547939108  -47.2827
21576681747  -47.2826
21596531148  -47.2769
21625558227  -47.2724
21658756864  -47.2654
21695780372  -47.2690
21732668307  -47.2733
21761786700  -47.2722
21784788675  -47.2722
21809337507  -47.2711
21844296324  -47.2654
21881530912  -47.2680
21918439728  -47.2553
21944603187  -47.2606
21976944300  -47.2646
22000059675  -47.2620
22030892384  -47.2582
22068338652  -47.2591
22103456688  -47.2657
22129730307  -47.2622
22156019532  -47.2567
22182324363  -47.2571
22218548044  -47.2515
22256206592  -47.2500
22287699747  -47.2508
22318740027  -47.2572
22340481075  -47.2596
22369437500  -47.2641
22407266304  -47.2609
22445137732  -47.2630
22474265427  -47.2560
22499199603  -47.2544
22527267075  -47.2587
22559008000  -47.2492
22597050164  -47.2485
22628767500  -47.2571
22656915648  -47.2661
22681950912  -47.2674
22711433216  -47.2684
22749646500  -47.2705
22787902624  -47.2719
22813612848  -47.2683
22840305075  -47.2729
22871727675  -47.2736
22902928276  -47.2732
22941356000  -47.2733
22974000300  -47.2719
23002362288  -47.2774
23032318923  -47.2813
23057560683  -47.2836
23095496736  -47.2832
23134139500  -47.2798
23157084492  -47.2833
23182394508  -47.2819
23211554292  -47.2822
23250326368  -47.2750
23289141596  -47.2788
23313912075  -47.2776
23344070832  -47.2846
23366901604  -47.2792
23405846432  -47.2855
23444210403  -47.2824
23474453292  -47.2785
23498343027  -47.2811
23522940500  -47.2815
23562058464  -47.2840
23601219772  -47.2823
23630752512  -47.2941
23654721627  -47.2943
23683500603  -47.2934
23718964000  -47.2906
23758298924  -47.2849
23782762107  -47.2811
23814826227  -47.2916
23840493075  -47.2948
23876564576  -47.2916
23914362267  -47.2865
23943298707  -47.2760
23967425772  -47.2719
23995222052  -47.2627
24034861728  -47.2662
24074545036  -47.2655
24101148483  -47.2713
24126969123  -47.2695
24154418700  -47.2742
24193856992  -47.2670
24227154675  -47.2646
24253042707  -47.2690
24283802700  -47.2823
24313562500  -47.2798
24353551904  -47.2734
24384313008  -47.2664
24415156107  -47.2684
24441144363  -47.2576
24473783156  -47.2645
24513948000  -47.2554
24548492043  -47.2583
24569664012  -47.2502
24594409472  -47.2448
24634706148  -47.2484
24675046816  -47.2503
24701787243  -47.2469
24723025200  -47.2531
24755860224  -47.2550
24796333012  -47.2631
24829351875  -47.2648
24849006363  -47.2660
24878502675  -47.2725
24918016000  -47.2763
24958665284  -47.2767
24980235003  -47.2828
25008165612  -47.2838
25040096428  -47.2819
25080878336  -47.2801
25116750000  -47.2826
25144756803  -47.2874
25164535707  -47.2870
25203489692  -47.2849
25244448768  -47.2731
25278415308  -47.2742
25299899667  -47.2686
25326500000  -47.2594
25367592204  -47.2616
25399176507  -47.2547
25425683163  -47.2529
25449909908  -47.2428
25491135456  -47.2463
25531848027  -47.2366
25553439792  -47.2367
25578364707  -47.2364
25615079172  -47.2372
25656482848  -47.2318
25686513072  -47.2342
25709836428  -47.2301
25739839152  -47.2282
25780961524  -47.2212
25816592268  -47.2200
25839974592  -47.2207
25870053132  -47.2204
25905842176  -47.2169
25947000000  -47.2173
25968766563  -47.2129
25993893168  -47.2064
26031125452  -47.2050
26072976128  -47.2020
26099557587  -47.1986
26128106928  -47.1944
26156812000  -47.2032
26198797244  -47.1996
26222262192  -47.2040
26255930112  -47.2027
26282902468  -47.1947
26325022496  -47.1933
26353689228  -47.1936
26382377187  -47.1837
26409397504  -47.1830
26451652532  -47.1885
26485444800  -47.1947
26505744048  -47.2006
26536297756  -47.1901
26578688000  -47.1847
26610747372  -47.1799
26636182587  -47.1835
26663603872  -47.1779
26706129548  -47.1782
26741443707  -47.1837
26770341888  -47.1796
26791316500  -47.1734
26833977824  -47.1708
26867349675  -47.1656
26894611467  -47.1673
26921887083  -47.1658
26962233476  -47.1628


==> data/ht_log_r3_p43.dat <==
8788  -55.5508
10976  -73.3169
11907  -15.4724
16384  -25.4652
16875  -11.4764
16875  -17.0533
27436  -33.0498
27436  -36.7459
33075  -20.7388
33075  -28.8422
33075  -36.2443
34992  -32.1697
41067  -35.8748
42592  -39.5355
42592  -43.4248
48668  -48.5087
49923  -45.6553
57132  -50.9913
62500  -46.9993
62500  -52.4524
62500  -54.0290
64827  -50.4664
64827  -50.0748
64827  -53.7000
64827  -57.5355
67500  -50.8639
70227  -48.0120
70227  -47.2803
70304  -43.9114
70304  -47.0302
70304  -48.6622
70304  -52.3670
70304  -53.2353
75843  -54.0285
87723  -52.4848
87808  -52.4456
87808  -50.6653
93987  -52.7247
97200  -49.9817
97200  -47.0063
97556  -44.5061
97556  -42.1708
97556  -40.6036
110592  -41.1422
110592  -41.7378
110592  -44.1090
110592  -44.9109
110592  -42.2636
110592  -43.7171
110592  -44.9438
117612  -42.2680
119164  -36.3142
128547  -36.4763
132300  -37.6385
147852  -37.7954
157216  -34.1509
157216  -34.5293
171500  -35.4208
177147  -40.4207
186624  -43.4914
195075  -43.1026
202612  -44.0817
219488  -42.7571
223587  -43.6425
237276  -44.6103
254043  -44.6865
264627  -44.9363
270000  -43.6659
275427  -43.1815
275684  -43.2686
286443  -43.8177
296352  -43.6602
309123  -42.6801
318028  -43.3103
320787  -46.1269
340736  -45.7155
344763  -45.8860
363312  -45.4479
364500  -46.9385
382347  -48.4331
389344  -44.9292
389344  -43.9707
389344  -43.5002
389344  -43.5660
395307  -43.1767
408483  -43.8784
415152  -44.1429
415292  -44.3119
435483  -45.3517
442368  -46.4464
456300  -47.0893
470596  -47.0611
470596  -46.1089
499392  -44.5568
500000  -44.8127
521667  -44.4246
536787  -43.7834
559872  -43.7349
562432  -42.8377
575532  -41.7420
595508  -41.6247
629856  -41.2693
640332  -41.2369
665500  -40.9427
665523  -40.8440
691200  -41.8753
702464  -42.6346
717363  -43.3098
735075  -42.6366
753003  -42.7504
771147  -42.9947
780300  -44.0189
780448  -43.9641
789507  -44.2392
821516  -44.3655
821516  -43.3030
907924  -43.5321
1000188  -44.8381
1048576  -45.0554
1123632  -45.7386
1203052  -46.4138
1306800  -47.6469
1372000  -46.5593
1440747  -46.4348
1556068  -46.4981
1755904  -45.6776
10061824  -43.6512
18966528  -42.2162
28311552  -41.8777
38112512  -41.5104
48048012  -40.8998
58741875  -40.8315
69120000  -40.7260
79783947  -40.3285
90717003  -40.3442
102246732  -40.2041
115737772  -40.1225
129847036  -39.8642
144199467  -39.6987
158607284  -39.4082
172974204  -39.3541
188183524  -39.3067
202612000  -39.3586
217759756  -39.2862
232742592  -39.1678
248375403  -39.0292
263503152  -39.1231
278904492  -39.0411
294240236  -39.0881
309235104  -39.1100
326041875  -39.1675
341418672  -39.2805
357258492  -39.1823
373837707  -39.1445
389469708  -39.1566
405212652  -39.1556
422334675  -39.1418
439157403  -39.1701
455199372  -39.1527
471980547  -39.2166
488605932  -39.3420
506024032  -39.3244
522482427  -39.2458
540022788  -39.1708
555967328  -39.2497
574055667  -39.1770
590859468  -39.1183
608931027  -39.0710
625714092  -39.0391
643252347  -39.0302
660498732  -38.9840
678243888  -38.9860
694964448  -38.9338
713814188  -38.9862
731484675  -39.0133
749014803  -39.0243
768400132  -38.9545
784697787  -38.9248
804913200  -38.9554
821516000  -38.8554
839779083  -38.7663
859163787  -38.7350
877024908  -38.8049
894594172  -38.8043
912670092  -38.7665
932239152  -38.7998
949772547  -38.7718
968439267  -38.8029
987940827  -38.7854
1004999427  -38.7546
1024191500  -38.7575
1043668476  -38.7780
1063390828  -38.7603
1082544048  -38.8440
1100397312  -38.8238
1118905056  -38.8236
1139561248  -38.8066
1158721227  -38.7996
1176318500  -38.7614
1197673236  -38.7640
1216375488  -38.7785
1235663104  -38.7624
1253994075  -38.7172
1274447948  -38.7082
1291438512  -38.6603
1313566875  -38.7387
1332087552  -38.7573
1351883952  -38.7541
1372000000  -38.7663
1389715708  -38.7294
1409807052  -38.7429
1431644000  -38.7155
1449868388  -38.7124
1470538800  -38.7098
1490933547  -38.6893
1511732268  -38.6857
1530628704  -38.6712
1549681956  -38.6638
1570208652  -38.7635
1590037452  -38.7529
1611241875  -38.7635
1630487907  -38.7436
1651537107  -38.7200
1672296300  -38.6508
1693185147  -38.6445
1712913075  -38.6426
1733187888  -38.6314
1754017200  -38.6123
1773657675  -38.6153
1793847627  -38.6224
1815037227  -38.5948
1833680187  -38.5879
1854739296  -38.6281
1876389732  -38.6480
1898208000  -38.6376
1919207547  -38.6275
1937461707  -38.6331
1957215488  -38.6235
1979654684  -38.6118
2002031667  -38.6385
2020674627  -38.6519
2040329596  -38.6514
2063398432  -38.6545
2085656067  -38.6853
2104683507  -38.6774
2125764000  -38.6433
2147811147  -38.6431
2166635628  -38.6369
2189373728  -38.6824
2208924675  -38.6729
2229767068  -38.6699
2253595392  -38.6634
2272876875  -38.6554
2294728947  -38.6419
2314185228  -38.6648
2337108224  -38.6556
2356874523  -38.6570
2379293284  -38.6580
2400463107  -38.6489
2421982944  -38.6508
2443423563  -38.6386
2465180204  -38.6515
2488320000  -38.6475
2508888064  -38.6307
2530487547  -38.6255
2553109524  -38.6792
2571955200  -38.6756
2596256172  -38.6824
2615888128  -38.6808
2638257075  -38.6708
2661354468  -38.6676
2680594992  -38.6720
2705943267  -38.6602
2725888000  -38.6662
2746639692  -38.6420
2771203347  -38.6199
2791456412  -38.6170
2812385772  -38.6356
2837241027  -38.6328
2858067936  -38.6132
2877794352  -38.5972
2902936347  -38.6155
2925730804  -38.6081
2945257308  -38.6169
2965420800  -38.6274
2991510252  -38.6182
3014284000  -38.6151
3034292427  -38.6269
3056084667  -38.6280
3080261547  -38.6385
3104606236  -38.6396
3124919844  -38.6323
3145321868  -38.6068
3167970048  -38.6112
3191997483  -38.6170
3216115692  -38.6162
3238230272  -38.6159
3259122016  -38.6138
3280676283  -38.6012
3302139987  -38.5967
3326670000  -38.5994
3350689200  -38.5904
3372380352  -38.5699
3396563712  -38.6177
3418681396  -38.6071
3440341404  -38.5961
3462092708  -38.5861
3483935500  -38.5905
3505869972  -38.5931
3528029547  -38.6000
3551524947  -38.5855
3576341187  -38.5819
3598126272  -38.5791
3621228147  -38.5885
3645658800  -38.5752
3667024332  -38.5647
3690977328  -38.5621
3714374907  -38.5451
3736575792  -38.5425
3759480000  -38.5196
3784371867  -38.5164
3805498368  -38.5133
3827326572  -38.5134
3850506828  -38.5149
3873110283  -38.5556
3897077292  -38.5555
3921118227  -38.5572
3942622512  -38.5464
3966148800  -38.5331
3988432332  -38.5427
4012012004  -38.5291
4036108108  -38.5321
4060300500  -38.5334
4084589372  -38.5358
4108974916  -38.5373
4132124307  -38.5365
4156208523  -38.5420
4179018987  -38.5238
4201218252  -38.5199
4223476323  -38.5221
4247824923  -38.5398
4269850592  -38.5215
4294967296  -38.5150
4320182304  -38.5314
4345495808  -38.5409
4370908000  -38.5451
4390564608  -38.5417
4413318075  -38.5689
4435438203  -38.5584
4460630612  -38.5510
4486489276  -38.5464
4512447684  -38.5685
4534963200  -38.5575
4558788972  -38.5460
4577781344  -38.5352
4604090368  -38.5386
4630500000  -38.5442
4654007307  -38.5302
4677432588  -38.5160
4696965500  -38.5038
4723728772  -38.4974
4748777388  -38.4941
4771721772  -38.5084
4793282352  -38.4989
4818200576  -38.4900
4845421984  -38.4911
4869852300  -38.4865
4890906387  -38.4842
4913923644  -38.4893
4941504068  -38.4733
4965319467  -38.4656
4985844867  -38.4944
5010906208  -38.5026
5038848000  -38.4911
5059495467  -38.4936
5082436800  -38.4868
5109156500  -38.4875
5135175387  -38.4840
5156794800  -38.4878
5180116000  -38.4894
5208416667  -38.4660
5232444507  -38.4639
5251729500  -38.4622
5280558692  -38.4513
5304859803  -38.4601
5325316272  -38.4584
5353092832  -38.4632
5378534892  -38.4582
5401423872  -38.4519
5426288172  -38.4574
5451183387  -38.4619
5471919792  -38.4602
5500147712  -38.4710
5524319232  -38.4607
5544783500  -38.4600
5574674452  -38.4526
5595610032  -38.4830
5619712000  -38.4931
5648596992  -38.4993
5669705187  -38.4944
5695312500  -38.4906
5721468723  -38.4899
5745863088  -38.4802
5771588000  -38.4685
5795598627  -38.4630
5817678548  -38.4574
5848541500  -38.4677
5868613323  -38.4541
5895040288  -38.4595
5920475328  -38.4365
5941784884  -38.4312
5972565483  -38.4232
5991052032  -38.4285
6020240544  -38.4307
6043451067  -38.4218
6067643796  -38.4347
6096889683  -38.4149
6118005843  -38.4156
6147201056  -38.4165
6167690892  -38.4323
6195267572  -38.4195
6218396352  -38.4215
6243584000  -38.4187
6270955200  -38.4550
6292150988  -38.4460
6324561675  -38.4513
6340969184  -38.4464
6373417392  -38.4551
6390039236  -38.4563
6422892844  -38.4480
6443299008  -38.4384
6472384096  -38.4405
6493447728  -38.4337
6522128932  -38.4199
6545472300  -38.4251
6572128000  -38.4319
6595172307  -38.4421
6622381948  -38.4364
6648449328  -38.4308
6672891424  -38.4327
6698538027  -38.4305
6723657076  -38.4306
6747960987  -38.4195
6774679552  -38.4225
6800136300  -38.4221
6825959500  -38.4280
6847351875  -38.4290
6877497568  -38.4278
6897319803  -38.4249
6929294404  -38.4391
6947469387  -38.4300
6981350656  -38.4360
6998760500  -38.4555
7029132075  -38.4622
7051163648  -38.4577
7080632172  -38.4605
7103827724  -38.4467
7130565027  -38.4378
7156753376  -38.4354
7178912172  -38.4260
7209941252  -38.4241
7230957075  -38.4210
7259263443  -38.4208
7281267444  -38.4152
7309821132  -38.4071
7335069696  -38.4058
7359662700  -38.4013
7389136332  -38.4060
7411462848  -38.3990
7441016427  -38.3937
7461637564  -38.3981
7488604332  -38.3886
7516323616  -38.3850
7537246128  -38.3794
7571276212  -38.3773
7589653088  -38.3635
7621387227  -38.3662
7644962084  -38.3690
7671367872  -38.3663
7700522688  -38.3623
7719124500  -38.3707
7748017200  -38.3713
7775059968  -38.4036
7798410675  -38.3960
7828725168  -38.3925
7850060032  -38.4026
7878457548  -38.4062
7906625500  -38.3996
7926496812  -38.3900
7958913147  -38.3943
7982467916  -38.3873
8007196707  -38.3757
8036050608  -38.3758
8058793788  -38.3770
8085501675  -38.3767
8116356384  -38.3699
8135604652  -38.3602
8166065787  -38.3653
8193532000  -38.3571
8212902044  -38.3592
8244198252  -38.3525
8271195296  -38.3460
8291445552  -38.3483
8322702723  -38.3494
8349347808  -38.3498
8371124928  -38.3448
8402531787  -38.3363
8427991072  -38.3362
8448319467  -38.3358
8481784752  -38.3328
8507126624  -38.3239
8527787568  -38.3294
8560448172  -38.3253
8586756000  -38.3221
8606740684  -38.3463
8638508763  -38.3418
8666880736  -38.3437
8686989500  -38.3454
8717893947  -38.3437
8747502368  -38.3478
8767735596  -38.3449
8796667500  -38.3396
8825932800  -38.3431
8848980508  -38.3374
8874816300  -38.3370
8908134192  -38.3339
8930725772  -38.3310
8955277488  -38.3307
8984805228  -38.3184
9012972924  -38.3105
9033613312  -38.3146
9062794107  -38.3173
9092498427  -38.3191
9116489984  -38.3149
9141120000  -38.3155
9170952300  -38.3134
9199872000  -38.3160
9220796644  -38.3260
9243747243  -38.3185
9278750988  -38.3165
9304812500  -38.3076
9325895904  -38.3062
9354986892  -38.2979
9387179532  -38.2971
9410548000  -38.2955
9432543987  -38.2876
9466891875  -38.3013
9495710816  -38.3396
9517081500  -38.3438
9541864827  -38.3318
9571326768  -38.3261
9602884876  -38.3285
9624416000  -38.3271
9649773675  -38.3271
9680424075  -38.3268
9710862336  -38.3317
9732554500  -38.3343
9756236187  -38.3268
9790139628  -38.3274
9817922547  -38.3231
9841500000  -38.3300
9863386204  -38.3289
9892202787  -38.3264
9927376875  -38.3333
9951255500  -38.3385
9973304064  -38.3340
9999990675  -38.3309
10031191875  -38.3263
10061824000  -38.3241
10084035524  -38.3219
10106279712  -38.3186
10136593152  -38.3263
10165910832  -38.3220
10195583584  -38.3182
10217991452  -38.3100
10245700800  -38.3184
10274122323  -38.3183
10303638075  -38.3123
10330523392  -38.3070
10353128468  -38.3042
10376554032  -38.2971
10406216448  -38.3067
10435921200  -38.3330
10466648608  -38.3311
10489451756  -38.3239
10515696075  -38.3258
10543422267  -38.3304
10574390700  -38.3238
10603964416  -38.3219
10626966500  -38.3250
10650401667  -38.3197
10678304763  -38.3188
10710546003  -38.3115
10742476000  -38.3144
10765677884  -38.3164
10788913152  -38.3081
10816206075  -38.3173
10844325387  -38.3062
10878983883  -38.2988
10905591092  -38.2943
10929027168  -38.2956
10952496796  -38.2977
10977846192  -38.2933
11011626675  -38.2953
11039998707  -38.2893
11070349056  -38.2866
11094020500  -38.2889
11117725664  -38.2790
11149462107  -38.2863
11181307500  -38.2775
11209897152  -38.2758
11236758124  -38.2766
11260666112  -38.2721
11284842672  -38.2784
11310248403  -38.2793
11339002323  -38.2847
11373333552  -38.2793
11403277227  -38.2733
11428972236  -38.2756
11453152000  -38.3032
11477365844  -38.3044
11507832675  -38.3070
11536836507  -38.3054
11569230000  -38.3037
11598947104  -38.3041
11623365932  -38.3004
11647819008  -38.2995
11672306356  -38.3034
11699258112  -38.2985
11731878675  -38.2989
11764544652  -38.3039
11794998627  -38.3028
11819951500  -38.3083
11844679424  -38.3028
11869441812  -38.2991
11896796187  -38.2903
11925150912  -38.2919
11958084675  -38.2972
11986512300  -38.2899
12016112832  -38.2950
12043745536  -38.2904
12068784500  -38.2868
12093858144  -38.2900
12122290467  -38.2882
12153203712  -38.2847
12185303472  -38.2843
12212851248  -38.2847
12241579923  -38.2867
12270346708  -38.2881
12295698656  -38.2932
12321085500  -38.2863
12346507264  -38.2930
12375322587  -38.2837
12406556592  -38.2878
12436670988  -38.2868
12465661563  -38.2773
12497009292  -38.2763
12525439388  -38.3071
12551141376  -38.3140
12576878500  -38.3113
12602650784  -38.3108
12628458252  -38.3111
12657845808  -38.3078
12685922352  -38.3150
12718717632  -38.3138
12746861568  -38.3132
12776211243  -38.3099
12810097696  -38.3134
12836187500  -38.3078
12862312704  -38.3114
12888473332  -38.3111
12914669408  -38.3084
12940900956  -38.3098
12967168000  -38.3079
12993470564  -38.3129
13027639212  -38.3131
13054935267  -38.3158
13085826075  -38.3169
13119133923  -38.3131
13144142592  -38.3156
13173945867  -38.3096
13205172676  -38.3082
13231796000  -38.3012
13258455084  -38.3014
13285149952  -38.2933
13311880628  -38.2987
13338647136  -38.2970
13365449500  -38.2872
13392287744  -38.2812
13424421708  -38.2820
13452130107  -38.2852
13481073675  -38.2816
13513672368  -38.2859
13542682032  -38.2771
13570512147  -38.2726
13603218732  -38.2741
13633537707  -38.2747
13660246323  -38.2975
13688196912  -38.3020
13717154048  -38.2924
13744460916  -38.2904
13771804000  -38.2864
13799183324  -38.2875
13826598912  -38.2869
13854050788  -38.2904
13881538976  -38.2892
13909063500  -38.2829
13936624384  -38.2849
13964221652  -38.2835
13993850412  -38.2860
14023370700  -38.2851
14049226467  -38.2821
14078805075  -38.2807
14105946123  -38.2836
14135584347  -38.2812
14170201587  -38.2811
14197430547  -38.2783
14223446208  -38.2771
14258170800  -38.2828
14286726243  -38.2799
14314066875  -38.2752
14345167500  -38.2746
14372563968  -38.2732
14402480832  -38.2729
14432428800  -38.2763
14458658787  -38.2677
14487414192  -38.2671
14518702467  -38.2647
14546264067  -38.2690
14572597248  -38.2649
14603977323  -38.2701
14634133947  -38.2663
14663063232  -38.2630
14693280768  -38.2572
14722268427  -38.2509
14751814500  -38.2514
14780477344  -38.2482
14804344512  -38.2439
14835972987  -38.2404
14866688596  -38.2597
14895500000  -38.2617
14924348604  -38.2638
14953234432  -38.2603
14982157508  -38.2585
15011117856  -38.2571
15040115500  -38.2497
15069150464  -38.2540
15098222772  -38.2437
15127332448  -38.2434
15156479516  -38.2489
15185664000  -38.2526
15214885924  -38.2555
15243798267  -38.2612
15269470947  -38.2584
15301592172  -38.2605
15331173507  -38.2570
15356919627  -38.2522
15385265307  -38.2547
15416217675  -38.2568
15447201147  -38.2585
15478215723  -38.2564
15504084963  -38.2600
15531270912  -38.2593
15564962700  -38.2642
15590904300  -38.2588
15616867500  -38.2520
15648051852  -38.2509
15676664832  -38.2517
15706606347  -38.2524
15735272787  -38.2577
15763965363  -38.2606
15792684075  -38.2581
15822736128  -38.2551
15848891568  -38.2549
15876378027  -38.2515
15909131052  -38.2524
15935357772  -38.2493
15961606092  -38.2488
15993132588  -38.2480
16022059200  -38.2480
16049695347  -38.2484
16079990832  -38.2476
16109072284  -38.2651
16139466752  -38.2695
16169899428  -38.2697
16200370336  -38.2672
16230879500  -38.2660
16261426944  -38.2655
16292012692  -38.2685
16322636768  -38.2645
16353299196  -38.2633
16384000000  -38.2615
16414739204  -38.2672
16440434352  -38.2630
16472430000  -38.2620
16503121683  -38.2591
16529833323  -38.2598
16560578412  -38.2609
16585998075  -38.2573
16611437232  -38.2519
16646280300  -38.2504
16673107500  -38.2486
16698613347  -38.2473
16728170787  -38.2491
16757754363  -38.2500
16786613588  -38.2466
16817854176  -38.2501
16849133500  -38.2478
16880451584  -38.2532
16911808452  -38.2468
16943204128  -38.2494
16974638636  -38.2463
17003493675  -38.2475
17037388800  -38.2487
17064529200  -38.2530
17091691200  -38.2564
17121594348  -38.2610
17151523632  -38.2561
17178754752  -38.2532
17207370675  -38.2522
17234646075  -38.2500
17260577712  -38.2500
17291124756  -38.2537
17322988000  -38.2520
17354890364  -38.2559
17386831872  -38.2558
17418812548  -38.2518
17450832416  -38.2613
17479722672  -38.2822
17509963212  -38.2834
17537477292  -38.2819
17566390323  -38.2829
17596705707  -38.2908
17621528643  -38.2942
17649130203  -38.2931
17679516867  -38.2899
17708405152  -38.2969
17740778828  -38.2939
17773191936  -38.2932
17805644500  -38.2960
17838136544  -38.2942
17865163683  -38.2933
17895735675  -38.2895
17927725248  -38.2879
17954172963  -38.2835
17984820987  -38.2845
18009916083  -38.2857
18039215808  -38.2786
18071333307  -38.2791
18099497056  -38.2711
18132345500  -38.2712
18165233664  -38.2719
18198161572  -38.2757
18228139803  -38.2719
18252000000  -38.2668
18281495907  -38.2647
18309609387  -38.2627
18334929987  -38.2596
18364492800  -38.2595
18396564988  -38.2530
18429771776  -38.2543
18463018500  -38.2537
18496305184  -38.2502
18528221232  -38.2539
18556523712  -38.2532
18590515200  -38.2548
18610357932  -38.2533
18634466907  -38.2523
18665689923  -38.2489
18696865792  -38.2480
18730432868  -38.2505
18764040096  -38.2471
18797687500  -38.2468
18829326528  -38.2429
18856430883  -38.2449
18889267500  -38.2697
18913556403  -38.2679
18937860912  -38.2662
18970768323  -38.2686
19000416964  -38.2680
19034346272  -38.2698
19068315948  -38.2726
19101247308  -38.2746
19128546603  -38.2717
19154427075  -38.2669
19181764332  -38.2669
19210561452  -38.2675
19238770688  -38.2633
19272983076  -38.2676
19307236000  -38.2649
19341529484  -38.2609
19370778075  -38.2609
19404059328  -38.2609
19431574083  -38.2544
19456209072  -38.2554
19485211392  -38.2553
19513606144  -38.2546
19548143492  -38.2522
19582721568  -38.2536
19617340396  -38.2501
19643653683  -38.2517
19669880187  -38.2496
19699041267  -38.2537
19723845168  -38.2536
19756223708  -38.2505
19791046656  -38.2492
19825910500  -38.2534
19860815264  -38.2527
19887649200  -38.2477
19918437867  -38.2454
19947782547  -38.2408
19972742508  -38.2370
20002127148  -38.2373
20035953724  -38.2380
20071104512  -38.2302
20106296388  -38.2317
20137574700  -38.2312
20161177452  -38.2315
20187747072  -38.2311
20215811763  -38.2344
20247475252  -38.2397
20282872928  -38.2391
20317894848  -38.2346
20346049827  -38.2356
20372740947  -38.2559
20397965292  -38.2570
20426175675  -38.2543
20460480268  -38.2519
20496125696  -38.2506
20531765952  -38.2505
20561558832  -38.2478
20583917667  -38.2497
20610764307  -38.2491
20643600627  -38.2499
20674973956  -38.2480
20710868000  -38.2459
20746756800  -38.2456
20778203187  -38.2458
20805176187  -38.2459
20829166875  -38.2467
20854859616  -38.2439
20890961500  -38.2425
20927105024  -38.2392
20961362763  -38.2401
20991465603  -38.2421
21012550443  -38.2433
21038167692  -38.2438
21072096000  -38.2441
21108448084  -38.2426
21144841952  -38.2398
21172536243  -38.2439
21204303552  -38.2469
21228523200  -38.2412
21254274500  -38.2441
21290835744  -38.2446
21327438892  -38.2437
21363497307  -38.2433
21390847443  -38.2424
21419736012  -38.2418
21442556547  -38.2417
21474271004  -38.2399
21511084032  -38.2423
21547687500  -38.2429
21573628803  -38.2379
21595003947  -38.2345
21625558227  -38.2360
21658756864  -38.2361
21695780372  -38.2280
21729604347  -38.2294
21760253667  -38.2323
21783254832  -38.2335
21809337507  -38.2293
21844296324  -38.2298
21881530912  -38.2290
21916901187  -38.2290
21943063728  -38.2542
21973863168  -38.2580
21998518272  -38.2552
22030892384  -38.2539
22068338652  -38.2554
22103456688  -38.2597
22129730307  -38.2546
22152925872  -38.2574
22180932000  -38.2571
22218548044  -38.2541
22256206592  -38.2510
22286148300  -38.2511
22317187500  -38.2532
22338927792  -38.2504
22369437500  -38.2554
22407266304  -38.2519
22445137732  -38.2547
22472707500  -38.2527
22496082075  -38.2551
22525707312  -38.2541
22559008000  -38.2559
22597050164  -38.2541
22627204227  -38.2487
22656915648  -38.2510
22681950912  -38.2504
22711433216  -38.2503
22749646500  -38.2504
22787902624  -38.2516
22812043203  -38.2466
22838734512  -38.2445
22870156032  -38.2424
22902928276  -38.2394
22941356000  -38.2353
22972425147  -38.2351
23000786163  -38.2379
23030741772  -38.2356
23056897028  -38.2333
23095496736  -38.2332
23133368907  -38.2291
23155503075  -38.2330
23182394508  -38.2288
23211554292  -38.2293
23250326368  -38.2254
23289141596  -38.2233
23312325312  -38.2225
23342483043  -38.2232
23366901604  -38.2287
23405846432  -38.2322
23444210403  -38.2332
23472861075  -38.2325
23498343027  -38.2327
23522940500  -38.2293
23562058464  -38.2462
23601219772  -38.2554
23630752512  -38.2543
23654721627  -38.2490
23681901312  -38.2484
23718964000  -38.2530
23758298924  -38.2482
23782762107  -38.2490
23814826227  -38.2474
23838888492  -38.2466
23876564576  -38.2455
23914362267  -38.2434
23941690668  -38.2430
23965816923  -38.2380
23995222052  -38.2413
24034861728  -38.2384
24074545036  -38.2369
24099535152  -38.2349
24125354928  -38.2348
24154042644  -38.2354
24193856992  -38.2396
24227154675  -38.2374
24251424300  -38.2346
24282183267  -38.2346
24313562500  -38.2305
24353551904  -38.2308
24384313008  -38.2269
24415156107  -38.2286
24441144363  -38.2259
24473783156  -38.2251
24513948000  -38.2255
24546863808  -38.2240
24568035075  -38.2244
24594409472  -38.2254
24634706148  -38.2286
24675046816  -38.2290
24701787243  -38.2247
24723025200  -38.2222
24755860224  -38.2239
24796333012  -38.2199
24829351875  -38.2243
24850644588  -38.2229
24877410876  -38.2202
24918016000  -38.2211
24958665284  -38.2185
24980235003  -38.2175
25008165612  -38.2136
25040096428  -38.2184
25080878336  -38.2170
25116750000  -38.2148
25144756803  -38.2120
25164535707  -38.2145
25203489692  -38.2100
25244448768  -38.2090
25278415308  -38.2070
25298246700  -38.2248
25326500000  -38.2255
25367592204  -38.2261
25400832768  -38.2285
25425683163  -38.2304
25449909908  -38.2314
25491135456  -38.2336
25530187500  -38.2301
25553439792  -38.2317
25578364707  -38.2306
25615079172  -38.2352
25656482848  -38.2295
25686513072  -38.2324
25708170123  -38.2314
25739424000  -38.2292
25780961524  -38.2290
25816592268  -38.2251
25839974592  -38.2251
25868381643  -38.2244
25905842176  -38.2270
25945326027  -38.2261
25967091888  -38.2260
25992217683  -38.2278
26031125452  -38.2247
26072701875  -38.2235
26097878700  -38.2252
26126427123  -38.2230
26156812000  -38.2218
26198797244  -38.2187
26222262192  -38.2168
26252562348  -38.2198
26282902468  -38.2203
26325022496  -38.2187
26352002187  -38.2197
26379001323  -38.2218
26409397504  -38.2188
26451652532  -38.2208
26483753547  -38.2222
26504052147  -38.2249
26536297756  -38.2236
26578688000  -38.2178
26609052123  -38.2179
26636182587  -38.2165
26663603872  -38.2140
26706129548  -38.2132
26739744300  -38.2081
26770341888  -38.2107
26791316500  -38.2103
26833977824  -38.2071
26865646272  -38.2064
26892907200  -38.2046
26921887083  -38.2047
26962233476  -38.2015


==> data/ht_log_r3_p5.dat <==
1  -11.1101
2  -16.9404
3  -23.8206
4  -23.4098
5  -23.1757
6  -26.8027
7  -28.0008
8  -27.6317
9  -30.5236
10  -32.5599
11  -32.1059
12  -29.4304
13  -30.2564
14  -31.6513
15  -32.8037
16  -33.8727
17  -31.8801
18  -30.1090
19  -28.5243
20  -27.0981
21  -25.8077
22  -25.7414
23  -25.2231
24  -25.7299
25  -25.6979
26  -25.8242
27  -26.3199
28  -26.8544
29  -26.7976
30  -26.8209
31  -26.8515
32  -26.7751
33  -25.1192
34  -23.5861
35  -22.9122
36  -22.2757
37  -22.0188
38  -22.8527
39  -23.2585
40  -24.0334
41  -24.5697
42  -24.9757
43  -25.3294
44  -25.6134
45  -25.0443
46  -25.3860
47  -25.6481
48  -25.7528
49  -25.7861
50  -26.1215
51  -25.8668
52  -25.6208
53  -25.6490
54  -25.6837
55  -25.6055
56  -25.6249
57  -25.6178
58  -25.8912
59  -25.2175
60  -24.3144
61  -24.1302
62  -24.4655
63  -24.7572
64  -24.3703
65  -24.7974
66  -24.6446
67  -24.4736
68  -24.5382
69  -24.3840
70  -24.6881
71  -24.5466
72  -24.2057
73  -24.7162
74  -24.7454
75  -24.6019
76  -24.8336
77  -25.0542
78  -25.2731
79  -25.4848
80  -25.6730
81  -25.8132
82  -25.8711
83  -25.9011
84  -25.5928
85  -25.4590
86  -25.1630
87  -24.8738
88  -25.0001
89  -25.0198
90  -25.0720
91  -24.7964
92  -24.9830
93  -24.7143
94  -24.7158
95  -24.8652
96  -25.0815
97  -25.1120
98  -25.4277
99  -25.6747
100  -25.7043
101  -25.3118
106  -25.6869
111  -24.7869
116  -24.7287
121  -24.8001
126  -24.6842
131  -25.5924
136  -25.7068
141  -26.0714
146  -25.9340
151  -26.6255
156  -25.9442
161  -26.3331
166  -26.7608
171  -26.9308
176  -27.4444
181  -26.8201
186  -25.9352
191  -26.6120
196  -26.6939
201  -26.7529
206  -27.2269
211  -27.3352
216  -27.3634
221  -26.9497
226  -27.2930
231  -26.8972
236  -26.7485
241  -26.5856
246  -26.5941
251  -26.5215
256  -26.8207
261  -26.9089
266  -26.8266
271  -26.9127
276  -26.8161
281  -26.3389
286  -25.8784
291  -25.5904
296  -25.9807
301  -25.8300
306  -25.3546
311  -25.5149
316  -25.7706
321  -26.0242
326  -26.0789
331  -26.0173
336  -25.8070
341  -25.9860
346  -26.0294
351  -26.0180
356  -25.9669
361  -26.1941
366  -26.2919
371  -25.9376
376  -25.5926
381  -25.3364
386  -25.6480
391  -25.5708
396  -25.6404
401  -25.7656
406  -25.6457
411  -25.5717
416  -25.7710
421  -25.9674
426  -25.8031
431  -25.7655
436  -25.7291
441  -25.6898
446  -25.5687
451  -25.4484
456  -25.5983
461  -25.7010
466  -25.4649
471  -25.5004
476  -25.7384
481  -25.8195
486  -25.8793
491  -25.8387
496  -25.8444
501  -25.5535
521  -25.7391
541  -25.9686
561  -25.7004
581  -25.2780
601  -25.5020
621  -25.4500
641  -25.3511
661  -24.7231
681  -25.0729
701  -25.1561
721  -25.2784
741  -25.2085
761  -25.0543
781  -25.4041
801  -25.0042
821  -25.1614
841  -25.0748
861  -25.1984
881  -25.0383
901  -25.1816
921  -25.3557
941  -25.4643
961  -25.0758
981  -24.6880
1100  -25.2604
3100  -24.9142
5100  -24.5571
7100  -24.5528
9100  -24.2586
11100  -24.1570
13100  -24.2052
15100  -24.2499
17100  -24.1005
19100  -24.3086
21100  -24.2423
23100  -24.3389
25100  -24.2257
27100  -24.3159
29100  -24.1904
31100  -24.2131
33100  -24.2268
35100  -24.2019
37100  -24.2618
39100  -24.1790
41100  -24.1334
43100  -24.1924
45100  -24.1580
47100  -24.1684
49100  -24.1290
51100  -24.0827
53100  -24.1072
55100  -24.0937
57100  -24.0725
59100  -24.0721
61100  -24.0772
63100  -24.0704
65100  -24.0289
67100  -24.1254
69100  -24.1043
71100  -24.0393
73100  -24.0236
75100  -24.1013
77100  -24.1153
79100  -24.0653
81100  -24.0940
83100  -24.1000
85100  -24.0884
87100  -24.0794
89100  -24.1064
91100  -24.0705
93100  -24.0888
95100  -24.0873
97100  -24.0400
99100  -24.1148
101100  -24.0817
103500  -24.0740
106000  -24.1269
108400  -24.0948
110900  -24.0836
113300  -24.0719
115800  -24.1683
118300  -24.0958
120700  -24.0526
123200  -24.1296
125600  -24.1350
128100  -24.0943
130600  -24.1496
133000  -24.0889
135500  -24.0679
137900  -24.1144
140400  -24.1102
142900  -24.1310
145300  -24.0946
147800  -24.0590
150200  -24.0703
152700  -24.0413
155200  -24.1018
157600  -24.0511
160100  -24.1005
162500  -24.0989
165000  -24.0962
167500  -24.1243
169900  -24.0747
172400  -24.1006
174800  -24.0779
177300  -24.1082
179800  -24.0757
182200  -24.1267
184700  -24.0788
187100  -24.1393
189600  -24.1196
192000  -24.1614
194500  -24.1413
197000  -24.1523
199400  -24.1245
201900  -24.1373
204300  -24.1284
206800  -24.1774
209300  -24.1323
211700  -24.1526
214200  -24.1228
216600  -24.1548
219100  -24.1447
221600  -24.1551
224000  -24.1374
226500  -24.1753
228900  -24.1187
231400  -24.1500
233900  -24.1244
236300  -24.1695
238800  -24.1978
241200  -24.1658
243700  -24.1931
246200  -24.1717
248600  -24.1694
251100  -24.1633
253500  -24.1889
256000  -24.1544
258500  -24.1917
260900  -24.2144
263400  -24.1762
265800  -24.1782
268300  -24.1586
270700  -24.1867
273200  -24.1975
275700  -24.1953
278100  -24.2135
280600  -24.1928
283000  -24.1923
285500  -24.1770
288000  -24.2189
290400  -24.2161
292900  -24.1838
295300  -24.1886
297800  -24.1513
300300  -24.1762
302700  -24.1876
305200  -24.1554
307600  -24.1786
310100  -24.2244
312600  -24.1922
315000  -24.1952
317500  -24.1693
319900  -24.1829
322400  -24.2068
324900  -24.1808
327300  -24.1991
329800  -24.1963
332200  -24.1773
334700  -24.1768
337200  -24.1496
339600  -24.2013
342100  -24.2113
344500  -24.1802
347000  -24.2149
349400  -24.2405
351900  -24.1868
354400  -24.2108
356800  -24.2329
359300  -24.1849
361700  -24.2027
364200  -24.2149
366700  -24.2015
369100  -24.2226
371600  -24.2033
374000  -24.2103
376500  -24.2229
379000  -24.1924
381400  -24.2063
383900  -24.2253
386300  -24.2055
388800  -24.2252
391300  -24.2306
393700  -24.2096
396200  -24.2254
398600  -24.2222
401100  -24.1981
403600  -24.2121
406000  -24.2311
408500  -24.2240
410900  -24.2272
413400  -24.2454
415900  -24.2344
418300  -24.2226
420800  -24.2244
423200  -24.2516
425700  -24.2217
428200  -24.2318
430600  -24.2568
433100  -24.2306
435500  -24.2423
438000  -24.2622
440400  -24.2188
442900  -24.2357
445400  -24.2523
447800  -24.2244
450300  -24.2496
452700  -24.2571
455200  -24.2556
457700  -24.2490
460100  -24.2650
462600  -24.2768
465000  -24.2293
467500  -24.2545
470000  -24.2769
472400  -24.2396
474900  -24.2590
477300  -24.2517
479800  -24.2492
482300  -24.2473
484700  -24.2494
487200  -24.2545
489600  -24.2213
492100  -24.2473
494600  -24.2578
497000  -24.2200
499500  -24.2380
501900  -24.2573
504400  -24.2677
506900  -24.2438
509300  -24.2620
511800  -24.2611
514200  -24.2354
516700  -24.2471
519100  -24.2595
521600  -24.2745
524100  -24.2472
526500  -24.2654
529000  -24.2633
531400  -24.2445
533900  -24.2663
536400  -24.2731
538800  -24.2877
541300  -24.2403
543700  -24.2649
546200  -24.2662
548700  -24.2694
551100  -24.2504
553600  -24.2618
556000  -24.2642
558500  -24.2456
561000  -24.2573
563400  -24.2626
565900  -24.2833
568300  -24.2448
570800  -24.2562
573300  -24.2672
575700  -24.2766
578200  -24.2450
580600  -24.2526
583100  -24.2578
585600  -24.2709
588000  -24.2569
590500  -24.2757
592900  -24.2743
595400  -24.2744
597800  -24.2614
600300  -24.2724
602800  -24.2795
605200  -24.2553
607700  -24.2650
610100  -24.2722
612600  -24.2897
615100  -24.2712
617500  -24.2832
620000  -24.2936
622400  -24.2958
624900  -24.2648
627400  -24.2695
629800  -24.2739
632300  -24.2867
634700  -24.2519
637200  -24.2615
639700  -24.2763
642100  -24.2826
644600  -24.2655
647000  -24.2807
649500  -24.2938
652000  -24.3001
654400  -24.2688
656900  -24.2782
659300  -24.2842
661800  -24.2863
664300  -24.2769
666700  -24.2604
669200  -24.2762
671600  -24.2860
674100  -24.2986
676500  -24.2750
679000  -24.2874
681500  -24.2917
683900  -24.2973
686400  -24.2687
688800  -24.2765
691300  -24.2782
693800  -24.2896
696200  -24.2545
698700  -24.2612
701100  -24.2671
703600  -24.2896
706100  -24.2601
708500  -24.2685
711000  -24.2714
713400  -24.2812
715900  -24.2705
718400  -24.2641
720800  -24.2691
723300  -24.2617
725700  -24.2665
728200  -24.2425
730700  -24.2614
733100  -24.2628
735600  -24.2751
738000  -24.2481
740500  -24.2565
743000  -24.2695
745400  -24.2732
747900  -24.2635
750300  -24.2505
752800  -24.2550
755300  -24.2634
757700  -24.2708
760200  -24.2455
762600  -24.2555
765100  -24.2646
767500  -24.2765
770000  -24.2512
772500  -24.2656
774900  -24.2737
777400  -24.2810
779800  -24.2951
782300  -24.2561
784800  -24.2644
787200  -24.2702
789700  -24.2702
792100  -24.2642
794600  -24.2517
797100  -24.2610
799500  -24.2679
802000  -24.2761
804400  -24.2498
806900  -24.2676
809400  -24.2684
811800  -24.2812
814300  -24.2837
816700  -24.2552
819200  -24.2611
821700  -24.2736
824100  -24.2799
826600  -24.2501
829000  -24.2520
831500  -24.2606
834000  -24.2696
836400  -24.2876
838900  -24.2549
841300  -24.2665
843800  -24.2818
846200  -24.2828
848700  -24.2950
851200  -24.2632
853600  -24.2730
856100  -24.2725
858500  -24.2910
861000  -24.2751
863500  -24.2694
865900  -24.2770
868400  -24.2850
870800  -24.2910
873300  -24.2742
875800  -24.2667
878200  -24.2831
880700  -24.2772
883100  -24.2940
885600  -24.2592
888100  -24.2643
890500  -24.2727
893000  -24.2744
895400  -24.2881
897900  -24.2555
900400  -24.2617
902800  -24.2769
905300  -24.2800
907700  -24.2919
910200  -24.2670
912700  -24.2753
915100  -24.2829
917600  -24.2884
920000  -24.3019
922500  -24.2625
924900  -24.2696
927400  -24.2792
929900  -24.2778
932300  -24.2940
934800  -24.2586
937200  -24.2707
939700  -24.2785
942200  -24.2798
944600  -24.2923
947100  -24.2729
949500  -24.2904
952000  -24.2974
954500  -24.3037
956900  -24.3083
959400  -24.2807
961800  -24.2840
964300  -24.2889
966800  -24.2877
969200  -24.2982
971700  -24.2628
974100  -24.2685
976600  -24.2757
979100  -24.2856
981500  -24.2943
984000  -24.2888
986400  -24.2770
988900  -24.2855
991400  -24.2965
993800  -24.3041
996300  -24.3084
998700  -24.2710
1001200  -24.2809
1003600  -24.2864
1006100  -24.2901
1008600  -24.3042
1011000  -24.2740
1013500  -24.2830
1015900  -24.2901
1018400  -24.2883
1020900  -24.3009
1023300  -24.2767
1025800  -24.2829
1028200  -24.2927
1030700  -24.2869
1033200  -24.2939
1035600  -24.2983
1038100  -24.2668
1040500  -24.2818
1043000  -24.2877
1045500  -24.2899
1047900  -24.2990
1050400  -24.2714
1052800  -24.2829
1055300  -24.2858
1057800  -24.2898
1060200  -24.2952
1062700  -24.2728
1065100  -24.2813
1067600  -24.2867
1070100  -24.2833
1072500  -24.2942
1075000  -24.3021
1077400  -24.2713
1079900  -24.2745
1082400  -24.2797
1084800  -24.2840
1087300  -24.2950
1089700  -24.2704
1092200  -24.2641
1094600  -24.2709
1097100  -24.2810
1099600  -24.2919
1102000  -24.2913
1104500  -24.2731
1106900  -24.2856
1109400  -24.2924
1111900  -24.2906
1114300  -24.3031
1116800  -24.2800
1119200  -24.2689
1121700  -24.2768
1124200  -24.2832
1126600  -24.2815
1129100  -24.2905
1131500  -24.2601
1134000  -24.2683
1136500  -24.2750
1138900  -24.2861
1141400  -24.2886
1143800  -24.2935
1146300  -24.2680
1148800  -24.2789
1151200  -24.2901
1153700  -24.2914
1156100  -24.2962
1158600  -24.2755
1161100  -24.2838
1163500  -24.2945
1166000  -24.2920
1168400  -24.2958
1170900  -24.3005
1173300  -24.2773
1175800  -24.2876
1178300  -24.2913
1180700  -24.2913
1183200  -24.3034
1185600  -24.3072
1188100  -24.2826
1190600  -24.2941
1193000  -24.2954
1195500  -24.2993
1197900  -24.3077
1200400  -24.3026
1202900  -24.2842
1205300  -24.2891
1207800  -24.2962
1210200  -24.2998
1212700  -24.3024
1215200  -24.2821
1217600  -24.2725
1220100  -24.2789
1222500  -24.2876
1225000  -24.2948
1227500  -24.3065
1229900  -24.2814
1232400  -24.2891
1234800  -24.2904
1237300  -24.3022
1239800  -24.3028
1242200  -24.3147
1244700  -24.2966
1247100  -24.2921
1249600  -24.2963
1252000  -24.2988
1254500  -24.3028
1257000  -24.3109
1259400  -24.2903
1261900  -24.2860
1264300  -24.2932
1266800  -24.2955
1269300  -24.2996
1271700  -24.3096
1274200  -24.2937
1276600  -24.2963
1279100  -24.3020
1281600  -24.3085
1284000  -24.3189
1286500  -24.3219
1288900  -24.3138
1291400  -24.3000
1293900  -24.3079
1296300  -24.3087
1298800  -24.3156
1301200  -24.3228
1303700  -24.3102
1306200  -24.2943
1308600  -24.3010
1311100  -24.3049
1313500  -24.3088
1316000  -24.3214
1318500  -24.3286
1320900  -24.3035
1323400  -24.3118
1325800  -24.3184
1328300  -24.3189
1330800  -24.3182
1333200  -24.3253
1335700  -24.3066
1338100  -24.3099
1340600  -24.3194
1343000  -24.3145
1345500  -24.3160
1348000  -24.3205
1350400  -24.2980
1352900  -24.3014
1355300  -24.3071
1357800  -24.3134
1360300  -24.3144
1362700  -24.3246
1365200  -24.3086
1367600  -24.3006
1370100  -24.3137
1372600  -24.3215
1375000  -24.3238
1377500  -24.3345
1379900  -24.3351
1382400  -24.3092
1384900  -24.3176
1387300  -24.3232
1389800  -24.3156
1392200  -24.3266
1394700  -24.3347
1397200  -24.3099
1399600  -24.3175
1402100  -24.3156
1404500  -24.3217
1407000  -24.3326
1409500  -24.3404
1411900  -24.3296
1414400  -24.3188
1416800  -24.3315
1419300  -24.3355
1421700  -24.3404
1424200  -24.3468
1426700  -24.3473
1429100  -24.3213
1431600  -24.3256
1434000  -24.3292
1436500  -24.3281
1439000  -24.3307
1441400  -24.3447
1443900  -24.3249
1446300  -24.3190
1448800  -24.3253
1451300  -24.3324
1453700  -24.3323
1456200  -24.3364
1458600  -24.3434
1461100  -24.3227
1463600  -24.3266
1466000  -24.3306
1468500  -24.3336
1470900  -24.3383
1473400  -24.3428
1475900  -24.3368
1478300  -24.3224
1480800  -24.3304
1483200  -24.3410
1485700  -24.3372
1488200  -24.3404
1490600  -24.3416
1493100  -24.3144
1495500  -24.3223
1498000  -24.3247
1500400  -24.3225
1502900  -24.3305
1505400  -24.3361
1507800  -24.3383
1510300  -24.3186
1512700  -24.3246
1515200  -24.3302
1517700  -24.3344
1520100  -24.3377
1522600  -24.3419
1525000  -24.3350
1527500  -24.3197
1530000  -24.3259
1532400  -24.3358
1534900  -24.3362
1537300  -24.3413
1539800  -24.3418
1542300  -24.3179
1544700  -24.3205
1547200  -24.3244
1549600  -24.3329
1552100  -24.3361
1554600  -24.3406
1557000  -24.3489
1559500  -24.3293
1561900  -24.3308
1564400  -24.3376
1566900  -24.3419
1569300  -24.3465
1571800  -24.3533
1574200  -24.3543
1576700  -24.3285
1579100  -24.3360
1581600  -24.3410
1584100  -24.3398
1586500  -24.3497
1589000  -24.3570
1591400  -24.3478
1593900  -24.3276
1596400  -24.3365
1598800  -24.3465
1601300  -24.3469
1603700  -24.3507
1606200  -24.3576
1608700  -24.3468
1611100  -24.3361
1613600  -24.3438
1616000  -24.3522
1618500  -24.3506
1621000  -24.3508
1623400  -24.3616
1625900  -24.3520
1628300  -24.3343
1630800  -24.3384
1633300  -24.3479
1635700  -24.3446
1638200  -24.3472
1640600  -24.3569
1643100  -24.3508
1645600  -24.3300
1648000  -24.3394
1650500  -24.3452
1652900  -24.3443
1655400  -24.3491
1657900  -24.3570
1660300  -24.3599
1662800  -24.3411
1665200  -24.3530
1667700  -24.3564
1670100  -24.3558
1672600  -24.3615
1675100  -24.3647
1677500  -24.3658
1680000  -24.3458
1682400  -24.3513
1684900  -24.3553
1687400  -24.3591
1689800  -24.3657
1692300  -24.3662
1694700  -24.3702
1697200  -24.3480
1699700  -24.3474
1702100  -24.3507
1704600  -24.3533
1707000  -24.3587
1709500  -24.3569
1712000  -24.3636
1714400  -24.3480
1716900  -24.3434
1719300  -24.3458
1721800  -24.3551
1724300  -24.3565
1726700  -24.3612
1729200  -24.3671
1731600  -24.3651
1734100  -24.3487
1736600  -24.3511
1739000  -24.3586
1741500  -24.3588
1743900  -24.3658
1746400  -24.3706
1748800  -24.3638
1751300  -24.3441
1753800  -24.3560
1756200  -24.3585
1758700  -24.3624
1761100  -24.3658
1763600  -24.3698
1766100  -24.3730
1768500  -24.3556
1771000  -24.3523
1773400  -24.3564
1775900  -24.3672
1778400  -24.3636
1780800  -24.3713
1783300  -24.3771
1785700  -24.3778
1788200  -24.3557
1790700  -24.3655
1793100  -24.3713
1795600  -24.3668
1798000  -24.3717
1800500  -24.3776
1803000  -24.3797
1805400  -24.3563
1807900  -24.3648
1810300  -24.3643
1812800  -24.3745
1815300  -24.3751
1817700  -24.3704
1820200  -24.3794
1822600  -24.3630
1825100  -24.3570
1827500  -24.3691
1830000  -24.3723
1832500  -24.3729
1834900  -24.3762
1837400  -24.3788
1839800  -24.3788
1842300  -24.3555
1844800  -24.3599
1847200  -24.3621
1849700  -24.3635
1852100  -24.3682
1854600  -24.3668
1857100  -24.3750
1859500  -24.3623
1862000  -24.3565
1864400  -24.3622
1866900  -24.3671
1869400  -24.3729
1871800  -24.3771
1874300  -24.3811
1876700  -24.3888
1879200  -24.3687
1881700  -24.3768
1884100  -24.3830
1886600  -24.3885
1889000  -24.3858
1891500  -24.3912
1894000  -24.3953
1896400  -24.3854
1898900  -24.3702
1901300  -24.3741
1903800  -24.3759
1906200  -24.3814
1908700  -24.3823
1911200  -24.3831
1913600  -24.3890
1916100  -24.3709
1918500  -24.3673
1921000  -24.3744
1923500  -24.3789
1925900  -24.3796
1928400  -24.3803
1930800  -24.3829
1933300  -24.3854
1935800  -24.3665
1938200  -24.3661
1940700  -24.3751
1943100  -24.3835
1945600  -24.3800
1948100  -24.3826
1950500  -24.3911
1953000  -24.3920
1955400  -24.3721
1957900  -24.3744
1960400  -24.3799
1962800  -24.3859
1965300  -24.3846
1967700  -24.3949
1970200  -24.3987
1972700  -24.3939
1975100  -24.3735
1977600  -24.3802
1980000  -24.3870
1982500  -24.3900
1985000  -24.3917
1987400  -24.3931
1989900  -24.3980
1992300  -24.3950
1994800  -24.3816
1997200  -24.3871
1999700  -24.3919
2002200  -24.3995
2004600  -24.3968
2007100  -24.4015
2009500  -24.4046
2012000  -24.3987
2014500  -24.3817
2016900  -24.3886
2019400  -24.3930
2021800  -24.3979
2024300  -24.3970
2026800  -24.3995
2029200  -24.4074
2031700  -24.3992
2034100  -24.3876
2036600  -24.3947
2039100  -24.3937
2041500  -24.3985
2044000  -24.4039
2046400  -24.4031
2048900  -24.4129
2051400  -24.4054
2053800  -24.3937
2056300  -24.4045
2058700  -24.4064
2061200  -24.4099
2063700  -24.4117
2066100  -24.4138
2068600  -24.4188
2071000  -24.4119
2073500  -24.3963
2075900  -24.4002
2078400  -24.4005
2080900  -24.4047
2083300  -24.4058
2085800  -24.4054
2088200  -24.4142
2090700  -24.4051
2093200  -24.3918
2095600  -24.3949
2098100  -24.3982
2100500  -24.4003
2103000  -24.4015
2105500  -24.4046
2107900  -24.4090
2110400  -24.4136
2112800  -24.3964
2115300  -24.4012
2117800  -24.4052
2120200  -24.4192
2122700  -24.4160
2125100  -24.4175
2127600  -24.4216
2130100  -24.4264
2132500  -24.4040
2135000  -24.4000
2137400  -24.4079
2139900  -24.4163
2142400  -24.4106
2144800  -24.4150
2147300  -24.4171
2149700  -24.4212
2152200  -24.4012
2154600  -24.4015
2157100  -24.4103
2159600  -24.4124
2162000  -24.4169
2164500  -24.4203
2166900  -24.4172
2169400  -24.4254
2171900  -24.4191
2174300  -24.4090
2176800  -24.4136
2179200  -24.4135
2181700  -24.4211
2184200  -24.4164
2186600  -24.4220
2189100  -24.4257
2191500  -24.4252
2194000  -24.4072
2196500  -24.4120
2198900  -24.4153
2201400  -24.4207
2203800  -24.4179
2206300  -24.4233
2208800  -24.4258
2211200  -24.4266
2213700  -24.4048
2216100  -24.4052
2218600  -24.4113
2221100  -24.4137
2223500  -24.4170
2226000  -24.4236
2228400  -24.4252
2230900  -24.4296
2233300  -24.4282
2235800  -24.4115
2238300  -24.4158
2240700  -24.4230
2243200  -24.4271
2245600  -24.4259
2248100  -24.4281
2250600  -24.4341
2253000  -24.4361
2255500  -24.4142
2257900  -24.4129
2260400  -24.4190
2262900  -24.4258
2265300  -24.4256
2267800  -24.4292
2270200  -24.4306
2272700  -24.4369
2275200  -24.4261
2277600  -24.4179
2280100  -24.4280
2282500  -24.4318
2285000  -24.4362
2287500  -24.4327
2289900  -24.4352
2292400  -24.4394
2294800  -24.4426
2297300  -24.4259
2299800  -24.4238
2302200  -24.4319
2304700  -24.4319
2307100  -24.4358
2309600  -24.4398
2312100  -24.4428
2314500  -24.4484
2317000  -24.4429
2319400  -24.4233
2321900  -24.4256
2324300  -24.4321
2326800  -24.4316
2329300  -24.4323
2331700  -24.4327
2334200  -24.4325
2336600  -24.4388
2339100  -24.4320
2341600  -24.4205
2344000  -24.4248
2346500  -24.4234
2348900  -24.4292
2351400  -24.4271
2353900  -24.4351
2356300  -24.4379
2358800  -24.4430
2361200  -24.4286
2363700  -24.4225
2366200  -24.4299
2368600  -24.4313
2371100  -24.4346
2373500  -24.4375
2376000  -24.4358
2378500  -24.4401
2380900  -24.4393
2383400  -24.4205
2385800  -24.4232
2388300  -24.4270
2390800  -24.4325
2393200  -24.4337
2395700  -24.4344
2398100  -24.4355
2400600  -24.4417
2403000  -24.4358
2405500  -24.4190
2408000  -24.4198
2410400  -24.4249
2412900  -24.4287
2415300  -24.4290
2417800  -24.4332
2420300  -24.4396
2422700  -24.4443
2425200  -24.4348
2427600  -24.4265
2430100  -24.4313
2432600  -24.4365
2435000  -24.4393
2437500  -24.4399
2439900  -24.4453
2442400  -24.4489
2444900  -24.4544
2447300  -24.4472
2449800  -24.4391
2452200  -24.4427
2454700  -24.4434
2457200  -24.4522
2459600  -24.4483
2462100  -24.4473
2464500  -24.4506
2467000  -24.4545
2469500  -24.4397
2471900  -24.4359
2474400  -24.4423
2476800  -24.4425
2479300  -24.4463
2481700  -24.4444
2484200  -24.4528
2486700  -24.4542
2489100  -24.4563
2491600  -24.4367
2494000  -24.4358
2496500  -24.4421
2499000  -24.4405
2501400  -24.4496
2503900  -24.4450
2506300  -24.4518
2508800  -24.4541
2511300  -24.4584
2513700  -24.4488
2516200  -24.4356
2518600  -24.4409
2521100  -24.4444
2523600  -24.4449
2526000  -24.4474
2528500  -24.4485
2530900  -24.4518
2533400  -24.4571
2535900  -24.4410
2538300  -24.4364
2540800  -24.4416
2543200  -24.4392
2545700  -24.4466
2548200  -24.4446
2550600  -24.4472
2553100  -24.4496
2555500  -24.4487
2558000  -24.4378
2560500  -24.4340
2562900  -24.4422
2565400  -24.4428
2567800  -24.4500
2570300  -24.4538
2572700  -24.4545
2575200  -24.4540
2577700  -24.4564
2580100  -24.4497
2582600  -24.4365
2585000  -24.4375
2587500  -24.4432
2590000  -24.4462
2592400  -24.4465
2594900  -24.4498
2597300  -24.4538
2599800  -24.4601
2602300  -24.4516
2604700  -24.4405
2607200  -24.4425
2609600  -24.4468
2612100  -24.4531
2614600  -24.4514
2617000  -24.4553
2619500  -24.4603
2621900  -24.4667
2624400  -24.4666
2626900  -24.4522
2629300  -24.4483
2631800  -24.4565
2634200  -24.4601
2636700  -24.4634
2639200  -24.4624
2641600  -24.4678
2644100  -24.4742
2646500  -24.4744
2649000  -24.4580
2651400  -24.4546
2653900  -24.4597
2656400  -24.4622
2658800  -24.4649
2661300  -24.4647
2663700  -24.4651
2666200  -24.4702
2668700  -24.4742
2671100  -24.4625
2673600  -24.4523
2676000  -24.4544
2678500  -24.4570
2681000  -24.4635
2683400  -24.4632
2685900  -24.4695
2688300  -24.4690
2690800  -24.4752
2693300  -24.4759
2695700  -24.4610
2698200  -24.4593
2700600  -24.4646
2703100  -24.4663
2705600  -24.4666
2708000  -24.4650
2710500  -24.4710
2712900  -24.4745
2715400  -24.4764
2717900  -24.4636
2720300  -24.4595
2722800  -24.4610
2725200  -24.4635
2727700  -24.4701
2730100  -24.4701
2732600  -24.4692
2735100  -24.4724
2737500  -24.4745
2740000  -24.4677
2742400  -24.4563
2744900  -24.4589
2747400  -24.4626
2749800  -24.4674
2752300  -24.4655
2754700  -24.4676
2757200  -24.4709
2759700  -24.4750
2762100  -24.4762
2764600  -24.4604
2767000  -24.4575
2769500  -24.4621
2772000  -24.4623
2774400  -24.4687
2776900  -24.4693
2779300  -24.4734
2781800  -24.4776
2784300  -24.4808
2786700  -24.4794
2789200  -24.4622
2791600  -24.4630
2794100  -24.4666
2796600  -24.4689
2799000  -24.4753
2801500  -24.4731
2803900  -24.4767
2806400  -24.4795
2808800  -24.4820
2811300  -24.4723
2813800  -24.4662
2816200  -24.4672
2818700  -24.4747
2821100  -24.4788
2823600  -24.4800
2826100  -24.4865
2828500  -24.4861
2831000  -24.4889
2833400  -24.4915
2835900  -24.4769
2838400  -24.4763
2840800  -24.4797
2843300  -24.4814
2845700  -24.4898
2848200  -24.4889
2850700  -24.4917
2853100  -24.4937
2855600  -24.4977
2858000  -24.4991
2860500  -24.4784
2863000  -24.4780
2865400  -24.4849
2867900  -24.4852
2870300  -24.4894
2872800  -24.4888
2875300  -24.4904
2877700  -24.4939
2880200  -24.4970
2882600  -24.4895
2885100  -24.4783
2887600  -24.4803
2890000  -24.4817
2892500  -24.4837
2894900  -24.4855
2897400  -24.4845
2899800  -24.4910
2902300  -24.4932
2904800  -24.4999
2907200  -24.4926
2909700  -24.4837
2912100  -24.4868
2914600  -24.4923
2917100  -24.4973
2919500  -24.4979
2922000  -24.4985
2924400  -24.4983
2926900  -24.5019
2929400  -24.5046
2931800  -24.4918
2934300  -24.4864
2936700  -24.4872
2939200  -24.4926
2941700  -24.4943
2944100  -24.4946
2946600  -24.4936
2949000  -24.4986
2951500  -24.5034
2954000  -24.5045
2956400  -24.4926
2958900  -24.4855
2961300  -24.4904
2963800  -24.4931
2966300  -24.4957
2968700  -24.4941
2971200  -24.4980
2973600  -24.4980
2976100  -24.5012
2978500  -24.5078
2981000  -24.4994
2983500  -24.4922
2985900  -24.4947
2988400  -24.4983
2990800  -24.5059
2993300  -24.5039
2995800  -24.5080
2998200  -24.5099
3000700  -24.5153
3003100  -24.5142
3005600  -24.5102
3008100  -24.5006
3010500  -24.5038
3013000  -24.5048
3015400  -24.5078
3017900  -24.5085
3020400  -24.5082
3022800  -24.5108
3025300  -24.5143
3027700  -24.5197
3030200  -24.5104
3032700  -24.4983
3035100  -24.5038
3037600  -24.5073
3040000  -24.5076
3042500  -24.5109
3045000  -24.5073
3047400  -24.5127
3049900  -24.5157
3052300  -24.5185
3054800  -24.5126
3057200  -24.5019
3059700  -24.5027
3062200  -24.5080
3064600  -24.5078
3067100  -24.5120
3069500  -24.5109
3072000  -24.5149
3074500  -24.5173
3076900  -24.5225
3079400  -24.5232
3081800  -24.5066
3084300  -24.5036
3086800  -24.5068
3089200  -24.5079
3091700  -24.5097
3094100  -24.5131
3096600  -24.5159
3099100  -24.5161
3101500  -24.5190
3104000  -24.5202
3106400  -24.5056
3108900  -24.5001
3111400  -24.5047
3113800  -24.5059
3116300  -24.5143
3118700  -24.5140
3121200  -24.5119
3123700  -24.5144
3126100  -24.5179
3128600  -24.5175
3131000  -24.5081
3133500  -24.5023
3135900  -24.5048
3138400  -24.5102
3140900  -24.5090
3143300  -24.5147
3145800  -24.5156
3148200  -24.5166
3150700  -24.5211
3153200  -24.5248
3155600  -24.5227
3158100  -24.5054
3160500  -24.5053
3163000  -24.5120
3165500  -24.5127
3167900  -24.5163
3170400  -24.5156
3172800  -24.5180
3175300  -24.5180
3177800  -24.5237
3180200  -24.5265
3182700  -24.5132
3185100  -24.5093
3187600  -24.5117
3190100  -24.5142
3192500  -24.5192
3195000  -24.5200
3197400  -24.5183
3199900  -24.5213
3202400  -24.5242
3204800  -24.5277
3207300  -24.5204
3209700  -24.5151
3212200  -24.5159
3214700  -24.5218
3217100  -24.5209
3219600  -24.5291
3222000  -24.5271
3224500  -24.5276
3226900  -24.5306
3229400  -24.5345
3231900  -24.5323
3234300  -24.5181
3236800  -24.5129
3239200  -24.5176
3241700  -24.5228
3244200  -24.5238
3246600  -24.5254
3249100  -24.5220
3251500  -24.5245
3254000  -24.5300
3256500  -24.5306
3258900  -24.5258
3261400  -24.5145
3263800  -24.5171
3266300  -24.5203
3268800  -24.5221
3271200  -24.5246
3273700  -24.5235
3276100  -24.5258
3278600  -24.5273
3281100  -24.5331
3283500  -24.5358
3286000  -24.5228
3288400  -24.5201
3290900  -24.5258
3293400  -24.5269
3295800  -24.5275
3298300  -24.5290
3300700  -24.5311
3303200  -24.5330
3305600  -24.5375
3308100  -24.5396
3310600  -24.5389
3313000  -24.5227
3315500  -24.5207
3317900  -24.5278
3320400  -24.5307
3322900  -24.5345
3325300  -24.5338
3327800  -24.5345
3330200  -24.5383
3332700  -24.5434
3335200  -24.5407
3337600  -24.5314
3340100  -24.5204
3342500  -24.5257
3345000  -24.5300
3347500  -24.5287
3349900  -24.5337
3352400  -24.5333
3354800  -24.5374
3357300  -24.5390
3359800  -24.5439
3362200  -24.5453
3364700  -24.5307
3367100  -24.5273
3369600  -24.5303
3372100  -24.5336
3374500  -24.5341
3377000  -24.5387
3379400  -24.5365
3381900  -24.5390
3384300  -24.5418
3386800  -24.5476
3389300  -24.5472
3391700  -24.5307
3394200  -24.5276
3396600  -24.5337
3399100  -24.5304
3401600  -24.5381
3404000  -24.5360
3406500  -24.5376
3408900  -24.5419
3411400  -24.5436
3413900  -24.5447
3416300  -24.5380
3418800  -24.5292
3421200  -24.5302
3423700  -24.5360
3426200  -24.5362
3428600  -24.5427
3431100  -24.5403
3433500  -24.5421
3436000  -24.5433
3438500  -24.5484
3440900  -24.5475
3443400  -24.5433
3445800  -24.5327
3448300  -24.5332
3450800  -24.5403
3453200  -24.5407
3455700  -24.5490
3458100  -24.5481
3460600  -24.5483
3463000  -24.5503
3465500  -24.5548
3468000  -24.5573
3470400  -24.5507
3472900  -24.5360
3475300  -24.5381
3477800  -24.5411
3480300  -24.5428
3482700  -24.5476
3485200  -24.5438
3487600  -24.5460
3490100  -24.5481
3492600  -24.5490
3495000  -24.5545
3497500  -24.5510
3499900  -24.5354
3502400  -24.5352
3504900  -24.5406
3507300  -24.5410
3509800  -24.5475
3512200  -24.5451
3514700  -24.5456
3517200  -24.5490
3519600  -24.5492
3522100  -24.5537
3524500  -24.5563
3527000  -24.5429
3529500  -24.5430
3531900  -24.5482
3534400  -24.5498
3536800  -24.5546
3539300  -24.5559
3541800  -24.5575
3544200  -24.5574
3546700  -24.5576
3549100  -24.5626
3551600  -24.5582
3554000  -24.5440
3556500  -24.5435
3559000  -24.5513
3561400  -24.5530
3563900  -24.5564
3566300  -24.5536
3568800  -24.5548
3571300  -24.5589
3573700  -24.5621
3576200  -24.5644
3578600  -24.5628
3581100  -24.5457
3583600  -24.5458
3586000  -24.5504
3588500  -24.5530
3590900  -24.5536
3593400  -24.5557
3595900  -24.5526
3598300  -24.5559
3600800  -24.5592
3603200  -24.5626
3605700  -24.5623
3608200  -24.5551
3610600  -24.5478
3613100  -24.5502
3615500  -24.5548
3618000  -24.5542
3620500  -24.5586
3622900  -24.5612
3625400  -24.5619
3627800  -24.5602
3630300  -24.5635
3632700  -24.5638
3635200  -24.5578
3637700  -24.5492
3640100  -24.5502
3642600  -24.5526
3645000  -24.5539
3647500  -24.5581
3650000  -24.5597
3652400  -24.5567
3654900  -24.5592
3657300  -24.5638
3659800  -24.5637
3662300  -24.5579
3664700  -24.5468
3667200  -24.5462
3669600  -24.5516
3672100  -24.5543
3674600  -24.5595
3677000  -24.5567
3679500  -24.5571
3681900  -24.5601
3684400  -24.5601
3686900  -24.5672
3689300  -24.5650
3691800  -24.5512
3694200  -24.5495
3696700  -24.5540
3699200  -24.5541
3701600  -24.5565
3704100  -24.5591
3706500  -24.5570
3709000  -24.5585
3711400  -24.5607
3713900  -24.5646
3716400  -24.5646
3718800  -24.5545
3721300  -24.5486
3723700  -24.5484
3726200  -24.5527
3728700  -24.5545
3731100  -24.5606
3733600  -24.5576
3736000  -24.5571
3738500  -24.5575
3741000  -24.5596
3743400  -24.5630
3745900  -24.5626
3748300  -24.5468
3750800  -24.5468
3753300  -24.5497
3755700  -24.5513
3758200  -24.5532
3760600  -24.5585
3763100  -24.5585
3765600  -24.5599
3768000  -24.5631
3770500  -24.5668
3772900  -24.5667
3775400  -24.5570
3777900  -24.5524
3780300  -24.5515
3782800  -24.5569
3785200  -24.5593
3787700  -24.5658
3790200  -24.5635
3792600  -24.5641
3795100  -24.5647
3797500  -24.5698
3800000  -24.5745
3802400  -24.5760
3804900  -24.5608
3807400  -24.5562
3809800  -24.5587
3812300  -24.5628
3814700  -24.5587
3817200  -24.5609
3819700  -24.5642
3822100  -24.5649
3824600  -24.5639
3827000  -24.5690
3829500  -24.5714
3832000  -24.5651
3834400  -24.5545
3836900  -24.5543
3839300  -24.5583
3841800  -24.5585
3844300  -24.5605
3846700  -24.5598
3849200  -24.5610
3851600  -24.5627
3854100  -24.5663
3856600  -24.5702
3859000  -24.5691
3861500  -24.5589
3863900  -24.5573
3866400  -24.5609
3868900  -24.5658
3871300  -24.5643
3873800  -24.5698
3876200  -24.5689
3878700  -24.5714
3881100  -24.5743
3883600  -24.5753
3886100  -24.5800
3888500  -24.5784
3891000  -24.5626
3893400  -24.5588
3895900  -24.5648
3898400  -24.5654
3900800  -24.5657
3903300  -24.5672
3905700  -24.5683
3908200  -24.5693
3910700  -24.5706
3913100  -24.5749
3915600  -24.5765
3918000  -24.5709
3920500  -24.5560
3923000  -24.5559
3925400  -24.5605
3927900  -24.5632
3930300  -24.5652
3932800  -24.5658
3935300  -24.5654
3937700  -24.5704
3940200  -24.5705
3942600  -24.5750
3945100  -24.5779
3947600  -24.5694
3950000  -24.5629
3952500  -24.5638
3954900  -24.5676
3957400  -24.5679
3959800  -24.5737
3962300  -24.5728
3964800  -24.5725
3967200  -24.5744
3969700  -24.5733
3972100  -24.5771
3974600  -24.5797
3977100  -24.5692
3979500  -24.5626
3982000  -24.5623
3984400  -24.5654
3986900  -24.5670
3989400  -24.5727
3991800  -24.5721
3994300  -24.5710
3996700  -24.5729
3999200  -24.5742
4001700  -24.5791
4004100  -24.5793
4006600  -24.5639
4009000  -24.5625
4011500  -24.5679
4014000  -24.5702
4016400  -24.5720
4018900  -24.5747
4021300  -24.5721
4023800  -24.5736
4026300  -24.5764
4028700  -24.5770
4031200  -24.5797
4033600  -24.5814
4036100  -24.5653
4038500  -24.5666
4041000  -24.5709
4043500  -24.5729
4045900  -24.5733
4048400  -24.5776
4050800  -24.5791
4053300  -24.5805
4055800  -24.5849
4058200  -24.5855
4060700  -24.5912
4063100  -24.5879
4065600  -24.5764
4068100  -24.5722
4070500  -24.5736
4073000  -24.5771
4075400  -24.5776
4077900  -24.5804
4080400  -24.5810
4082800  -24.5789
4085300  -24.5831
4087700  -24.5837
4090200  -24.5866
4092700  -24.5847
4095100  -24.5754
4097600  -24.5681
4100000  -24.5700
4102500  -24.5744
4105000  -24.5733
4107400  -24.5789
4109900  -24.5783
4112300  -24.5766
4114800  -24.5811
4117300  -24.5816
4119700  -24.5835
4122200  -24.5865
4124600  -24.5812
4127100  -24.5740
4129500  -24.5743
4132000  -24.5786
4134500  -24.5766
4136900  -24.5818
4139400  -24.5820
4141800  -24.5813
4144300  -24.5818
4146800  -24.5818
4149200  -24.5839
4151700  -24.5843
4154100  -24.5798
4156600  -24.5689
4159100  -24.5681
4161500  -24.5729
4164000  -24.5742
4166400  -24.5787
4168900  -24.5792
4171400  -24.5779
4173800  -24.5828
4176300  -24.5811
4178700  -24.5848
4181200  -24.5868
4183700  -24.5807
4186100  -24.5693
4188600  -24.5691
4191000  -24.5730
4193500  -24.5732
4196000  -24.5761
4198400  -24.5790
4200900  -24.5769
4203300  -24.5815
4205800  -24.5805
4208200  -24.5844
4210700  -24.5873
4213200  -24.5871
4215600  -24.5724
4218100  -24.5756
4220500  -24.5790
4223000  -24.5831
4225500  -24.5802
4227900  -24.5858
4230400  -24.5853
4232800  -24.5864
4235300  -24.5884
4237800  -24.5887
4240200  -24.5929
4242700  -24.5931
4245100  -24.5802
4247600  -24.5760
4250100  -24.5799
4252500  -24.5836
4255000  -24.5837
4257400  -24.5874
4259900  -24.5874
4262400  -24.5857
4264800  -24.5903
4267300  -24.5893
4269700  -24.5949
4272200  -24.5949
4274700  -24.5840
4277100  -24.5793
4279600  -24.5784
4282000  -24.5823
4284500  -24.5832
4286900  -24.5854
4289400  -24.5871
4291900  -24.5877
4294300  -24.5917
4296800  -24.5895
4299200  -24.5920
4301700  -24.5971
4304200  -24.5972
4306600  -24.5839
4309100  -24.5834
4311500  -24.5841
4314000  -24.5871
4316500  -24.5886
4318900  -24.5953
4321400  -24.5938
4323800  -24.5945
4326300  -24.5981
4328800  -24.5976
4331200  -24.6008
4333700  -24.6031
4336100  -24.5975
4338600  -24.5871
4341100  -24.5886
4343500  -24.5909
4346000  -24.5942
4348400  -24.5949
4350900  -24.5964
4353400  -24.5984
4355800  -24.5984
4358300  -24.6009
4360700  -24.6006
4363200  -24.6027
4365600  -24.6010
4368100  -24.5871
4370600  -24.5858
4373000  -24.5894
4375500  -24.5926
4377900  -24.5936
4380400  -24.5973
4382900  -24.5957
4385300  -24.5927
4387800  -24.5977
4390200  -24.5980
4392700  -24.6022
4395200  -24.6025
4397600  -24.5974
4400100  -24.5882
4402500  -24.5888
4405000  -24.5929
4407500  -24.5907
4409900  -24.5942
4412400  -24.5971
4414800  -24.5988
4417300  -24.5990
4419800  -24.5963
4422200  -24.6003
4424700  -24.6061
4427100  -24.6027
4429600  -24.5926
4432100  -24.5881
4434500  -24.5886
4437000  -24.5921
4439400  -24.5907
4441900  -24.5959
4444400  -24.5948
4446800  -24.5958
4449300  -24.5980
4451700  -24.5959
4454200  -24.6004
4456600  -24.6037
4459100  -24.6028
4461600  -24.5890
4464000  -24.5883
4466500  -24.5910
4468900  -24.5957
4471400  -24.5933
4473900  -24.5978
4476300  -24.5982
4478800  -24.5967
4481200  -24.6022
4483700  -24.6042
4486200  -24.6075
4488600  -24.6092
4491100  -24.6052
4493500  -24.5955
4496000  -24.5942
4498500  -24.5992
4500900  -24.6007
4503400  -24.5997
4505800  -24.6053
4508300  -24.6049
4510800  -24.6061
4513200  -24.6041
4515700  -24.6052
4518100  -24.6086
4520600  -24.6088
4523100  -24.6005
4525500  -24.5913
4528000  -24.5932
4530400  -24.5930
4532900  -24.5970
4535300  -24.5968
4537800  -24.6000
4540300  -24.5995
4542700  -24.6020
4545200  -24.6016
4547600  -24.6045
4550100  -24.6073
4552600  -24.6065
4555000  -24.5978
4557500  -24.5930
4559900  -24.5928
4562400  -24.5969
4564900  -24.5972
4567300  -24.6018
4569800  -24.6023
4572200  -24.6012
4574700  -24.6054
4577200  -24.6048
4579600  -24.6054
4582100  -24.6077
4584500  -24.6098
4587000  -24.5961
4589500  -24.5959
4591900  -24.5951
4594400  -24.5993
4596800  -24.6007
4599300  -24.6061
4601800  -24.6063
4604200  -24.6058
4606700  -24.6080
4609100  -24.6068
4611600  -24.6118
4614000  -24.6110
4616500  -24.6131
4619000  -24.6011
4621400  -24.5957
4623900  -24.5975
4626300  -24.6009
4628800  -24.6000
4631300  -24.6057
4633700  -24.6046
4636200  -24.6065
4638600  -24.6064
4641100  -24.6097
4643600  -24.6116
4646000  -24.6127
4648500  -24.6107
4650900  -24.5980
4653400  -24.5958
4655900  -24.5966
4658300  -24.5998
4660800  -24.6008
4663200  -24.6028
4665700  -24.6041
4668200  -24.6046
4670600  -24.6078
4673100  -24.6096
4675500  -24.6116
4678000  -24.6160
4680500  -24.6142
4682900  -24.6075
4685400  -24.6008
4687800  -24.6040
4690300  -24.6082
4692700  -24.6063
4695200  -24.6106
4697700  -24.6101
4700100  -24.6111
4702600  -24.6144
4705000  -24.6153
4707500  -24.6179
4710000  -24.6208
4712400  -24.6224
4714900  -24.6137
4717300  -24.6074
4719800  -24.6073
4722300  -24.6112
4724700  -24.6129
4727200  -24.6162
4729600  -24.6183
4732100  -24.6193
4734600  -24.6210
4737000  -24.6218
4739500  -24.6241
4741900  -24.6272
4744400  -24.6292
4746900  -24.6160
4749300  -24.6116
4751800  -24.6129
4754200  -24.6164
4756700  -24.6208
4759200  -24.6195
4761600  -24.6230
4764100  -24.6218
4766500  -24.6235
4769000  -24.6235
4771500  -24.6254
4773900  -24.6283
4776400  -24.6302
4778800  -24.6251
4781300  -24.6140
4783700  -24.6150
4786200  -24.6196
4788700  -24.6220
4791100  -24.6195
4793600  -24.6256
4796000  -24.6262
4798500  -24.6256
4801000  -24.6253
4803400  -24.6281
4805900  -24.6314
4808300  -24.6341
4810800  -24.6304
4813300  -24.6176
4815700  -24.6160
4818200  -24.6175
4820600  -24.6207
4823100  -24.6223
4825600  -24.6257
4828000  -24.6229
4830500  -24.6236
4832900  -24.6280
4835400  -24.6271
4837900  -24.6289
4840300  -24.6324
4842800  -24.6310
4845200  -24.6198
4847700  -24.6175
4850200  -24.6170
4852600  -24.6203
4855100  -24.6231
4857500  -24.6242
4860000  -24.6264
4862400  -24.6266
4864900  -24.6290
4867400  -24.6305
4869800  -24.6303
4872300  -24.6351
4874700  -24.6346
4877200  -24.6267
4879700  -24.6198
4882100  -24.6216
4884600  -24.6259
4887000  -24.6279
4889500  -24.6301
4892000  -24.6322
4894400  -24.6342
4896900  -24.6327
4899300  -24.6357
4901800  -24.6377
4904300  -24.6408
4906700  -24.6421
4909200  -24.6420
4911600  -24.6300
4914100  -24.6252
4916600  -24.6282
4919000  -24.6309
4921500  -24.6298
4923900  -24.6324
4926400  -24.6316
4928900  -24.6317
4931300  -24.6321
4933800  -24.6334
4936200  -24.6359
4938700  -24.6381
4941100  -24.6411
4943600  -24.6329
4946100  -24.6242
4948500  -24.6237
4951000  -24.6277
4953400  -24.6293
4955900  -24.6295
4958400  -24.6316
4960800  -24.6325
4963300  -24.6333
4965700  -24.6361
4968200  -24.6367
4970700  -24.6402
4973100  -24.6394
4975600  -24.6366
4978000  -24.6268
4980500  -24.6284
4983000  -24.6297
4985400  -24.6338
4987900  -24.6331
4990300  -24.6391
4992800  -24.6373
4995300  -24.6375
4997700  -24.6390
5000200  -24.6410
5002600  -24.6427
5005100  -24.6457
5007600  -24.6445
5010000  -24.6387
5012500  -24.6313
5014900  -24.6304
5017400  -24.6325


==> data/ht_log_r3_p7.dat <==
8788  -22.2203
10976  -33.8809
11907  -22.5872
16384  -28.0291
16875  -26.8711
16875  -26.1374
27436  -22.4035
27436  -21.1685
33075  -18.8165
33075  -16.9348
33075  -15.3953
34992  -18.3292
41067  -18.9791
42592  -21.1796
42592  -21.3989
48668  -21.6210
49923  -23.3863
57132  -23.6615
62500  -25.0328
62500  -24.4314
62500  -25.3052
64827  -24.1549
64827  -23.1047
64827  -22.1420
64827  -21.2563
67500  -22.6681
70227  -21.3445
70227  -21.0737
70304  -20.3471
70304  -19.6688
70304  -19.9302
70304  -20.4514
70304  -19.4094
70304  -18.8385
75843  -19.0641
87723  -19.9878
87808  -20.8280
87808  -21.6932
93987  -21.7981
97200  -21.9314
97200  -21.9577
97556  -22.7563
97556  -22.8501
97556  -23.4771
110592  -24.0985
110592  -24.7562
110592  -25.2991
110592  -25.6241
110592  -26.2190
110592  -26.8294
110592  -27.3333
119164  -28.5114
128547  -28.2429
132300  -26.9587
147852  -27.4655
157216  -27.8652
157216  -27.4606
171500  -27.8292
177147  -27.1543
186624  -28.1497
202612  -28.9237
219488  -29.3460
219488  -29.5318
223587  -28.5183
237276  -28.1896
254043  -28.4145
264627  -29.0169
270000  -28.9670
275684  -28.7387
275684  -28.5497
292032  -28.0677
297675  -28.0644
318028  -28.3170
320787  -28.2790
332667  -28.3729
340736  -28.9142
357075  -29.1437
364500  -29.0608
375948  -29.1496
388800  -29.2141
389344  -29.3995
389344  -29.3437
389344  -29.2638
395307  -28.0702
395307  -27.7603
408483  -27.9347
415292  -28.0145
421875  -28.0410
442368  -28.4579
449307  -28.7093
463347  -28.4324
470596  -28.9962
470596  -29.6176
499392  -29.6457
500000  -29.4850
529200  -29.2739
544428  -29.1133
559872  -29.0862
562432  -28.9320
591408  -29.0975
599427  -29.1521
629856  -29.0070
648675  -29.0211
665500  -29.1424
682587  -29.0608
699867  -28.3489
702464  -28.6055
735075  -28.7096
740772  -28.8217
771147  -29.0111
771147  -29.6503
780448  -29.5584
780448  -29.3657
821516  -29.5913
821516  -28.9570
821516  -28.8598
934092  -28.5493
1037232  -28.4985
1098500  -27.5905
1156923  -27.9345
1257728  -28.1336
1366875  -28.4064
1431644  -29.0821
1542267  -29.2583
1620896  -29.0344
1826132  -28.9109
10921392  -27.3188
20710868  -27.3346
31049568  -27.4852
41850675  -27.4495
52995627  -27.2923
64777108  -27.3410
76295547  -27.2964
88650288  -27.2768
101094075  -27.2197
113490500  -27.3023
127420052  -27.2222
141150208  -27.1583
155520000  -27.1289
170034196  -27.0318
183785787  -27.1223
198876492  -27.0880
213650163  -27.0676
228266500  -27.0905
243000000  -27.1082
257924804  -27.0933
273671716  -27.0279
288178803  -27.0461
304637787  -27.0188
320064723  -27.0323
335491875  -26.9915
351087372  -26.9739
366935404  -27.0011
382934412  -27.0032
399376332  -27.0036
415292000  -27.0242
431400704  -26.9524
447920672  -26.9589
464857088  -26.9536
481966875  -26.9582
497374128  -26.9814
515150500  -26.9893
530604000  -26.9490
547479243  -26.9656
565683044  -26.9769
582126304  -26.9851
598885164  -26.9237
615962624  -26.9286
633361684  -26.9534
651085344  -26.9397
669136604  -26.8994
686115387  -26.9341
702820908  -26.9199
721448500  -26.8851
739093248  -26.8934
756713772  -26.9145
775409787  -26.8749
792621148  -26.9198
811116747  -26.8837
829898752  -26.8800
846834944  -26.8891
865878363  -26.8741
884323683  -26.9075
902963403  -26.8835
921385588  -26.8966
939540452  -26.9281
957796272  -26.8783
976562500  -26.9106
995432756  -26.8740
1013252652  -26.8954
1032530112  -26.8515
1050641388  -26.8832
1068359936  -26.9099
1088391168  -26.8964
1106957043  -26.9092
1124045500  -26.8766
1144764716  -26.9121
1164033612  -26.8808
1181829312  -26.9074
1203052000  -26.8688
1221455052  -26.8793
1241154932  -26.8413
1259889147  -26.8668
1280054016  -26.8321
1298169612  -26.8864
1319600187  -26.8441
1337021536  -26.8625
1356473088  -26.8195
1377888404  -26.8425
1395654656  -26.8207
1414102563  -26.8452
1435678128  -26.8304
1455977376  -26.8135
1474526700  -26.8171
1494547200  -26.8044
1515107187  -26.8449
1536214923  -26.8184
1556068000  -26.8371
1575331348  -26.8248
1594753024  -26.8447
1614333676  -26.8230
1634073952  -26.8373
1654072083  -26.8310
1674421875  -26.8102
1694259004  -26.8674
1714644256  -26.8314
1735192372  -26.8527
1755904000  -26.8277
1776779788  -26.8326
1797820384  -26.8400
1819026436  -26.8318
1839915675  -26.8743
1858685643  -26.8430
1879803072  -26.8632
1899680688  -26.8454
1920194748  -26.8332
1942038747  -26.8697
1961321283  -26.8468
1980236592  -26.8745
2002264736  -26.8652
2025046292  -26.8557
2045039643  -26.8818
2063398432  -26.8696
2086640500  -26.8794
2108022192  -26.8881
2128109868  -26.8774
2149471188  -26.9028
2170991403  -26.8870
2189373728  -26.8660
2213322732  -26.9077
2231940528  -26.8843
2254239904  -26.8920
2276842203  -26.9067
2295424764  -26.8915
2317686075  -26.9182
2337108224  -26.9001
2360912427  -26.8949
2379293284  -26.9037
2402500203  -26.9089
2421982944  -26.8805
2446506747  -26.9184
2465180204  -26.9076
2490394032  -26.9047
2508888064  -26.9252
2533102092  -26.9136
2553109524  -26.9288
2575118412  -26.9201
2597847584  -26.9117
2617480332  -26.9310
2640926700  -26.9229
2661354468  -26.9064
2683824300  -26.9416
2707344608  -26.9336
2725888000  -26.9154
2748818700  -26.9470
2772616500  -26.9328
2791456412  -26.9238
2815693488  -26.9537
2838929152  -26.9543
2858067936  -26.9257
2880582507  -26.9575
2904056307  -26.9484
2925730804  -26.9273
2945257308  -26.9425
2966552748  -26.9378
2992078683  -26.9341
3014284000  -26.9487
3036010032  -26.9489
3056659200  -26.9382
3080838348  -26.9313
3104606236  -26.9613
3124919844  -26.9470
3145321868  -26.9354
3167385147  -26.9550
3191410368  -26.9423
3214937088  -26.9260
3238230272  -26.9637
3259122016  -26.9508
3280103424  -26.9383
3301174688  -26.9646
3324272832  -26.9648
3348283392  -26.9509
3372380352  -26.9314
3395352492  -26.9602
3417187500  -26.9585
3439701963  -26.9396
3462092708  -26.9698
3483935500  -26.9588
3505869972  -26.9489
3527896316  -26.9722
3550014724  -26.9671
3572225388  -26.9572
3595633200  -26.9461
3618727083  -26.9739
3643149312  -26.9588
3662620443  -26.9371
3687821163  -26.9631
3711208752  -26.9579
3733400187  -26.9447
3756931632  -26.9434
3780537003  -26.9692
3801012075  -26.9578
3824112627  -26.9410
3846638592  -26.9637
3869877168  -26.9549
3892969084  -26.9480
3917214675  -26.9422
3940299500  -26.9713
3964107892  -26.9665
3988011996  -26.9505
4012012004  -26.9572
4036108108  -26.9701
4060300500  -26.9670
4084165827  -26.9487
4106778003  -26.9772
4126781763  -26.9691
4151520000  -26.9644
4174989075  -26.9598
4195158075  -26.9852
4219911328  -26.9842
4244832000  -26.9753
4269850592  -26.9743
4294688688  -27.0060
4317192675  -26.9931
4341124800  -26.9835
4364436492  -27.0106
4383651164  -26.9970
4409211748  -26.9949
4434871500  -26.9870
4459695408  -27.0038
4481931312  -26.9981
4504222512  -26.9852
4527268227  -26.9750
4551774912  -26.9958
4577781344  -26.9965
4600986732  -26.9874
4622865075  -26.9775
4644795312  -26.9984
4670303508  -26.9858
4696965500  -26.9814
4721602752  -26.9724
4740903027  -26.9877
4764064000  -26.9865
4791081312  -26.9774
4818200576  -26.9664
4841609787  -26.9887
4861153548  -26.9748
4886446036  -26.9629
4913462700  -26.9584
4936070907  -26.9767
4956535827  -26.9679
4983067904  -26.9668
5010906208  -26.9678
5031444627  -26.9912
5052857764  -26.9763
5080214403  -26.9774
5104687500  -26.9701
5124754683  -27.0005
5151653888  -26.9876
5180116000  -26.9772
5198671152  -26.9746
5223005428  -26.9914
5250501675  -26.9874
5272362252  -26.9794
5295012768  -26.9682
5324000000  -27.0016
5348851875  -26.9955
5368631427  -26.9794
5396930500  -26.9794
5419770048  -26.9974
5441213232  -26.9928
5470524000  -26.9897
5492695563  -26.9840
5515054128  -27.0034
5544783500  -26.9943
5566883787  -26.9895
5589660128  -26.9807
5617397952  -26.9796
5636887227  -27.0000
5664991468  -27.0013
5690068803  -26.9967
5711254272  -26.9873
5740996608  -27.0134
5765573763  -27.0042
5786924364  -27.0006
5816979468  -26.9972
5837605632  -27.0228
5864013824  -27.0114
5890925907  -27.0028
5910594476  -26.9998
5941784884  -26.9964
5959722123  -27.0213
5988775936  -27.0173
6010372800  -27.0055
6036014092  -27.0015
6064474563  -27.0287
6083913267  -27.0193
6114754827  -27.0134
6135901875  -27.0082
6163195500  -27.0119
6185659392  -27.0261
6211345248  -27.0210
6238080000  -27.0129
6259745124  -27.0045
6291546075  -27.0327
6311345067  -27.0276
6340969184  -27.0237
6362636427  -27.0164
6390039236  -27.0142
6409974528  -27.0386
6439361792  -27.0380
6465841875  -27.0356
6488937500  -27.0273
6516916992  -27.0496
6538767008  -27.0409
6568193043  -27.0362
6588850964  -27.0304
6617979072  -27.0277
6639190016  -27.0464
6669650403  -27.0430
6689784812  -27.0344
6721522668  -27.0322
6740636000  -27.0535
6769320012  -27.0614
6791744228  -27.0602
6818144787  -27.0519
6843110144  -27.0431
6869728827  -27.0632
6894734396  -27.0628
6919778187  -27.0549
6946617632  -27.0487
6969141612  -27.0367
6998760500  -27.0611
7016939307  -27.0565
7046568675  -27.0572
7068689316  -27.0456
7096381488  -27.0403
7121440512  -27.0688
7149005568  -27.0650
7174453500  -27.0575
7198296768  -27.0525
7227728928  -27.0549
7247757312  -27.0649
7277869548  -27.0611
7299172192  -27.0546
7328491875  -27.0496
7353062500  -27.0645
7375719168  -27.0694
7407217408  -27.0654
7428471363  -27.0567
7461637564  -27.0558
7479836672  -27.0700
7509302883  -27.0777
7534611500  -27.0718
7558011747  -27.0656
7589653088  -27.0561
7608690963  -27.0809
7640451468  -27.0734
7663457952  -27.0664
7686849483  -27.0611
7716946572  -27.0591
7737739744  -27.0840
7767239067  -27.0823
7793764996  -27.0741
7814938563  -27.0699
7848046827  -27.0643
7868885108  -27.0812
7897840443  -27.0818
7925540864  -27.0769
7946865072  -27.0702
7973754075  -27.0659
8001504000  -27.0664
8021151792  -27.0801
8051895747  -27.0788
8077950976  -27.0704
8102330883  -27.0642
8135604652  -27.0608
8154883328  -27.0852
8184858867  -27.0829
8211205467  -27.0798
8232302592  -27.0686
8261191728  -27.0647
8290687500  -27.0953
8310210304  -27.0896
8338827852  -27.0826
8368962556  -27.0775
8388608000  -27.0695
8420641200  -27.0930
8447728748  -27.0890
8467497216  -27.0776
8496147267  -27.0721
8524908747  -27.0660
8546879488  -27.0839
8573914800  -27.0823
8606663532  -27.0779
8626756352  -27.0725
8655903675  -27.0655
8685902592  -27.0648
8707129344  -27.0890
8731483803  -27.0817
8761613292  -27.0768
8788000000  -27.0739
8810318592  -27.0673
8844492627  -27.0911
8869369856  -27.0851
8891467443  -27.0820
8919908352  -27.0765
8951240448  -27.0721
8971786516  -27.0928
8995644243  -27.0972
9028200492  -27.0948
9054285188  -27.0888
9075660012  -27.0835
9106377075  -27.0745
9137288052  -27.0982
9158117728  -27.0921
9182898828  -27.0849
9216789552  -27.0810
9241752992  -27.0790
9262741068  -27.0991
9291769227  -27.0917
9320842800  -27.0878
9347011132  -27.0819
9369064368  -27.0753
9402288867  -27.0721
9431790764  -27.0989
9453065472  -27.0953
9481053267  -27.0912
9508394412  -27.0878
9538484224  -27.0784
9559919012  -27.0930
9586583523  -27.0968
9616114368  -27.0932
9645979284  -27.0925
9667574752  -27.0857
9692697843  -27.0801
9727515747  -27.0982
9754278944  -27.0935
9776035692  -27.0874
9797824768  -27.0854
9828222507  -27.0817
9859154787  -27.0784
9885304832  -27.1033
9907255908  -27.0985
9934626348  -27.0933
9964688067  -27.0860
9995385172  -27.0816
10017498848  -27.0948
10042644492  -27.0989
10073912112  -27.0944
10101050028  -27.0927
10128556588  -27.0889
10150866176  -27.0842
10179537003  -27.1069
10207866672  -27.1042
10238338683  -27.0974
10262905636  -27.0961
10285412000  -27.0888
10314189675  -27.0835
10345876875  -27.1052
10372320000  -27.0949
10398437500  -27.0866
10421141504  -27.0863
10447602507  -27.0830
10479493827  -27.0803
10509302907  -27.1023
10535157364  -27.0980
10558059872  -27.0914
10587218508  -27.0860
10618251147  -27.0860
10649329200  -27.0818
10673070412  -27.1084
10696172288  -27.1019
10723456107  -27.0981
10750377132  -27.0958
10779489747  -27.0882
10812181828  -27.0916
10835483936  -27.1067
10858819500  -27.1040
10886572800  -27.1003
10918040787  -27.0974
10949554188  -27.0937
10976000000  -27.0942
10999536804  -27.1137
11023107232  -27.1089
11050920747  -27.1025
11084813388  -27.1005
11116566387  -27.0946
11141464572  -27.0937
11165237248  -27.1067
11190100428  -27.1007
11220902892  -27.0981
11248440867  -27.0937
11280427200  -27.0895
11308583776  -27.0895
11332593500  -27.1089
11356637184  -27.1040
11384419212  -27.0971
11413267200  -27.0939
11444375088  -27.0938
11476638603  -27.0909
11501613792  -27.1185
11525895868  -27.1178
11550212096  -27.1126
11581529067  -27.1103
11609505792  -27.1074
11638637388  -27.1018
11672306356  -27.1241
11696828000  -27.1174
11721383964  -27.1131
11745974272  -27.1083
11775819312  -27.1022
11806287867  -27.1003
11835665163  -27.1250
11866210992  -27.1216
11894238688  -27.1164
11919070076  -27.1134
11943936000  -27.1128
11968836484  -27.1065
11997892800  -27.1334
12032066700  -27.1308
12062864763  -27.1241
12093702192  -27.1200
12118966492  -27.1186
12144109568  -27.1112
12169287396  -27.1287
12194500000  -27.1276
12223189683  -27.1243
12259983987  -27.1220
12286464048  -27.1208
12314125872  -27.1167
12346507264  -27.1144
12371963972  -27.1288
12397455648  -27.1280
12422982316  -27.1209
12448544000  -27.1166
12478428108  -27.1123
12508629552  -27.1096
12536540208  -27.1338
12570307083  -27.1317
12600619443  -27.1273
12625129152  -27.1170
12654300928  -27.1130
12680178836  -27.1097
12706092000  -27.1219
12732040444  -27.1292
12758024192  -27.1259
12791486412  -27.1217
12818534067  -27.1208
12846788163  -27.1173
12879790587  -27.1149
12912835347  -27.1325
12940010928  -27.1285
12967168000  -27.1286
12993470564  -27.1250
13019808672  -27.1244
13046182348  -27.1207
13072591616  -27.1328
13099036500  -27.1372
13126276827  -27.1308
13156059852  -27.1237
13189456908  -27.1248
13218116652  -27.1176
13248003627  -27.1140
13279121883  -27.1368
13307878827  -27.1383
13335466752  -27.1318
13365449500  -27.1286
13391930907  -27.1257
13419161892  -27.1167
13446071968  -27.1248
13473017996  -27.1369
13500000000  -27.1339
13527018004  -27.1311
13554072032  -27.1301
13582621107  -27.1262
13612917132  -27.1239
13639605552  -27.1480
13668750000  -27.1433
13696709283  -27.1408
13728349827  -27.1379
13758807852  -27.1350
13786859043  -27.1309
13816160307  -27.1277
13849161408  -27.1458
13878528768  -27.1423
13904250723  -27.1409
13936129947  -27.1396
13964221652  -27.1350
13991855328  -27.1306
14019525436  -27.1388
14047232000  -27.1492
14074975044  -27.1445
14102754592  -27.1420
14130570668  -27.1386
14158423296  -27.1366
14186312500  -27.1314
14214238304  -27.1482
14242200732  -27.1553
14270199808  -27.1495
14298235556  -27.1447
14326308000  -27.1442
14355126828  -27.1367
14383779147  -27.1339
14413707675  -27.1534
14439920652  -27.1482
14467407408  -27.1453
14501176875  -27.1401
14528721843  -27.1377
14555039148  -27.1365
14586400323  -27.1348
14614026075  -27.1548
14642935488  -27.1514
14674391163  -27.1484
14702100075  -27.1449
14732357787  -27.1445
14763909312  -27.1406
14790438675  -27.1354
14816991852  -27.1592
14851166643  -27.1581
14877774252  -27.1538
14904405675  -27.1505
14936140800  -27.1472
14966638272  -27.1432
14994621612  -27.1411
15025178700  -27.1612
15051941667  -27.1566
15080004603  -27.1564
15115758867  -27.1528
15141323547  -27.1478
15169469643  -27.1434
15198923052  -27.1377
15227122608  -27.1586
15251497803  -27.1514
15284884923  -27.1500
15313164075  -27.1479
15338895075  -27.1436
15369800787  -27.1416
15398158347  -27.1408
15427832832  -27.1588
15460120107  -27.1547
15484681008  -27.1513
15514438707  -27.1482
15546816432  -27.1442
15576633747  -27.1406
15598690992  -27.1373
15629857200  -27.1567
15657723904  -27.1508
15687548132  -27.1451
15717410208  -27.1429
15747310156  -27.1360
15777248000  -27.1341
15807223764  -27.1338
15837237472  -27.1521
15867289148  -27.1548
15897378816  -27.1511
15927506500  -27.1463
15957672224  -27.1440
15987876012  -27.1441
16018117888  -27.1456
16048397876  -27.1534
16078716000  -27.1690
16109072284  -27.1636
16138027008  -27.1607
16168405707  -27.1568
16200370336  -27.1525
16226601075  -27.1514
16253088075  -27.1472
16288879788  -27.1621
16315417548  -27.1604
16340648427  -27.1584
16372546875  -27.1555
16401814443  -27.1549
16425780075  -27.1485
16456428288  -27.1463
16487105067  -27.1659
16515139248  -27.1630
16544533932  -27.1640
16569941283  -27.1574
16599982172  -27.1598
16631534547  -27.1573
16662038116  -27.1507
16693124000  -27.1680
16724248524  -27.1762
16755411712  -27.1707
16786613588  -27.1670
16817854176  -27.1655
16849133500  -27.1622
16879050243  -27.1617
16908766875  -27.1550
16939862208  -27.1756
16965571203  -27.1705
16992654363  -27.1633
17023826700  -27.1651
17049599307  -27.1609
17078107500  -27.1578
17107998768  -27.1542
17136555723  -27.1721
17164062500  -27.1720
17195769504  -27.1695
17227515532  -27.1659
17259300608  -27.1674
17291124756  -27.1626
17322988000  -27.1611
17352176427  -27.1595
17379566307  -27.1822
17412462675  -27.1809
17438527692  -27.1771
17461865547  -27.1735
17492090643  -27.1721
17523717552  -27.1656
17551242432  -27.1643
17581544748  -27.1817
17611520476  -27.1791
17643776000  -27.1780
17676070884  -27.1742
17708405152  -27.1723
17740368603  -27.1694
17769448332  -27.1672
17801324883  -27.1629
17827679232  -27.1851
17849887488  -27.1831
17881836075  -27.1808
17911031472  -27.1765
17937466875  -27.1762
17968500000  -27.1765
18001189804  -27.1745
18033919232  -27.1834
18066688308  -27.1910
18099497056  -27.1878
18131455692  -27.1873
18153852300  -27.1787
18184670208  -27.1768
18211306707  -27.1742
18237962700  -27.1670
18264638187  -27.1861
18297184000  -27.1828
18330271124  -27.1853
18363398112  -27.1825
18396564988  -27.1780
18429332652  -27.1768
18457559532  -27.1715
18487221003  -27.1685
18511250112  -27.1919
18540954675  -27.1869
18573515568  -27.1845
18596405236  -27.1833
18629852000  -27.1842
18663338844  -27.1800
18696865792  -27.1777
18729636588  -27.1746
18756669123  -27.1963
18786569868  -27.1941
18812218032  -27.1899
18839310075  -27.1855
18873559467  -27.1842
18898871008  -27.1784
18932679356  -27.1784
18966528000  -27.1835
19000416964  -27.1921
19034346272  -27.1890
19059617547  -27.1876
19085451363  -27.1853
19111302675  -27.1818
19138609152  -27.1775
19170467424  -27.1760
19204598812  -27.1858
19238770688  -27.1897
19272983076  -27.1905
19304301267  -27.1885
19330300323  -27.1835
19354871052  -27.1804
19386691632  -27.1779
19415642112  -27.1751
19444653536  -27.1913
19479109500  -27.1954
19513606144  -27.1969
19548143492  -27.1940
19575255852  -27.1904
19602891675  -27.1882
19629090963  -27.1858
19655307747  -27.1814
19686700404  -27.2007
19721441632  -27.1999
19756223708  -27.1978
19791046656  -27.1944
19823216832  -27.1943
19848098763  -27.1899
19871531307  -27.1877
19905239808  -27.1863
19933107507  -27.2049
19965775316  -27.2024
20000844000  -27.2016
20035953724  -27.1990
20063905200  -27.1948
20091883707  -27.1910
20124304227  -27.1893
20149374348  -27.1869
20176803500  -27.2069
20212118784  -27.2077
20247475252  -27.2072
20279398572  -27.2076
20306045952  -27.2043
20331228987  -27.2029
20359393200  -27.1964
20389313444  -27.1936
20424876192  -27.2042
20460480268  -27.2108
20496043008  -27.2084
20516877612  -27.2064
20546659692  -27.2054
20569010427  -27.2010
20603310332  -27.2005
20639121408  -27.1974
20674973956  -27.2033
20710847232  -27.2160
20736279963  -27.2122
20763225747  -27.2133
20793186027  -27.2088
20818799348  -27.2065
20854859616  -27.2050
20890961500  -27.2016
20925267867  -27.2016
20952336123  -27.2188
20980927152  -27.2166
21000500667  -27.2139
21035785676  -27.2121
21072096000  -27.2115
21108448084  -27.2075
21137770800  -27.2063
21163464243  -27.2022
21193711803  -27.2201
21219439212  -27.2162
21254274500  -27.2152
21290835744  -27.2131
21327057675  -27.2118
21352865868  -27.2087
21381728787  -27.2050
21412131867  -27.2050
21437500000  -27.2241
21474271004  -27.2234
21508042752  -27.2236
21538535472  -27.2206
21562945200  -27.2171
21584836256  -27.2142
21621775500  -27.2117
21658756864  -27.2082
21695780372  -27.2058
21721945392  -27.2266
21749523948  -27.2221
21770986032  -27.2208
21807104000  -27.2184
21844296324  -27.2170
21881530912  -27.2154
21907671075  -27.2140
21932289027  -27.2109
21964621068  -27.2261
21993488500  -27.2224
22030892384  -27.2223
22060216512  -27.2193
22089553443  -27.2167
22117364307  -27.2110
22143358436  -27.2102
22180932000  -27.2082
22218548044  -27.2110
22248929772  -27.2270
22276840752  -27.2251
22304769228  -27.2248
22331651296  -27.2209
22369437500  -27.2199
22405767723  -27.2180
22436890083  -27.2168
22463361072  -27.2136
22488289200  -27.2338
22521008556  -27.2322
22559008000  -27.2330
22592825883  -27.2288
22617825723  -27.2262
22644403200  -27.2260
22673262748  -27.2223
22711433216  -27.2192
22749646500  -27.2213
22783798827  -27.2350
22804195788  -27.2304
22830882507  -27.2276
22864543488  -27.2287
22902928276  -27.2281
22941356000  -27.2263
22964550192  -27.2240
22996058112  -27.2195
23022856827  -27.2376
23056897028  -27.2376
23095496736  -27.2355
23125466412  -27.2325
23150759148  -27.2294
23174483643  -27.2290
23211554292  -27.2271
23250326368  -27.2247
23283772812  -27.2254
23307565347  -27.2417
23337720000  -27.2390
23366901604  -27.2370
23405846432  -27.2342
23439436992  -27.2318
23466492747  -27.2299
23493564108  -27.2256
23522940500  -27.2254
23562058464  -27.2286
23600409075  -27.2386
23625960147  -27.2366
23651525043  -27.2344
23680302075  -27.2309
23718964000  -27.2315
23757126363  -27.2300
23782762107  -27.2245
23811618843  -27.2209
23837283963  -27.2382
23876564576  -27.2381
23912755200  -27.2361
23938474752  -27.2320
23964208128  -27.2306
23995222052  -27.2289
24034861728  -27.2298
24073729200  -27.2267
24097921875  -27.2229
24123740787  -27.2401
24154042644  -27.2383
24193856992  -27.2385
24223919643  -27.2359
24249805947  -27.2345
24280563888  -27.2313
24313562500  -27.2288
24353551904  -27.2285
24382690227  -27.2244
24411908547  -27.2420
24437895075  -27.2382
24473783156  -27.2365
24513948000  -27.2335
24543607500  -27.2313
24564777363  -27.2267
24594409472  -27.2262
24634706148  -27.2236
24675046816  -27.2224
24698520675  -27.2437
24721391187  -27.2390
24755860224  -27.2402
24796333012  -27.2389
24822802107  -27.2345
24845730075  -27.2336
24877410876  -27.2323
24918016000  -27.2283
24957245043  -27.2275
24978592512  -27.2488
25004878848  -27.2478
25040096428  -27.2460
25080878336  -27.2448
25115103027  -27.2440
25141461075  -27.2413
25162574944  -27.2367
25203489692  -27.2338
25243729083  -27.2337
25275110832  -27.2487
25296593787  -27.2447
25326500000  -27.2403
25367592204  -27.2379
25395864147  -27.2383
25420712112  -27.2311
25449909908  -27.2283
25491135456  -27.2262
25526866608  -27.2264
25550117388  -27.2451
25573720064  -27.2436
25615079172  -27.2430
25656482848  -27.2420
25683182028  -27.2396
25704837675  -27.2367
25739424000  -27.2345
25780961524  -27.2334
25814922507  -27.2319
25839974592  -27.2489
25868381643  -27.2487
25905842176  -27.2454
25943652108  -27.2460
25965417267  -27.2435
25990542252  -27.2408
26031125452  -27.2379
26072976128  -27.2369
26099557587  -27.2356
26128106928  -27.2525
26156812000  -27.2524
26198797244  -27.2510
26222262192  -27.2474
26254246203  -27.2452
26282902468  -27.2454
26325022496  -27.2423
26352002187  -27.2400
26379001323  -27.2425
26409397504  -27.2552
26451652532  -27.2559
26485444800  -27.2534
26504052147  -27.2516
26536297756  -27.2488
26578688000  -27.2488
26607356928  -27.2448
26636182587  -27.2436
26663603872  -27.2424
26706129548  -27.2460
26741443707  -27.2575
26770341888  -27.2571
26791316500  -27.2536
26833977824  -27.2535
26865646272  -27.2528
26892907200  -27.2494
26920181952  -27.2464
26962233476  -27.2442


==> data/ht_log_r3_p79.dat <==
8788  22.22035
10976  -79.9727
11907  -95.0720
16384  -62.9874
16875  -54.8378
16875  -71.9118
27436  -73.3686
27436  -79.8522
33075  -62.0366
33075  -63.4659
33075  -40.1540
34992  -51.5668
41067  -63.0493
42592  -67.4361
42592  -71.9122
48668  -75.2157
49923  -67.7541
57132  -56.1175
62500  -58.3971
62500  -58.7286
62500  -57.9691
64827  -50.9071
64827  -57.7068
64827  -61.0140
64827  -60.5679
67500  -65.4838
70227  -61.1223
70227  -60.9054
70304  -65.7593
70304  -65.4004
70304  -69.1137
70304  -66.5725
70304  -67.0888
70304  -71.4700
75843  -72.8653
87723  -67.9348
87808  -68.8595
87808  -61.3941
93987  -63.1256
97200  -58.8347
97200  -55.1548
97556  -58.4666
97556  -61.1563
97556  -57.4737
110592  -56.1965
110592  -56.1565
110592  -56.8334
110592  -59.0577
110592  -61.7647
110592  -62.7991
110592  -63.1127
119164  -61.4344
128547  -58.5906
131072  -49.9895
143748  -49.5975
155952  -49.8940
157216  -52.8721
168507  -52.3900
177147  -53.6862
186003  -54.6853
195075  -54.4923
202612  -56.8133
219488  -57.5608
223587  -55.6903
237276  -57.5529
248832  -57.0297
256000  -55.4019
270000  -56.4982
275427  -57.4904
275684  -57.1954
280908  -55.6222
296352  -50.8337
303372  -49.6914
318028  -47.8170
320787  -45.7058
332667  -44.8501
340736  -42.5526
357075  -43.5701
364500  -42.8602
382347  -44.0878
388800  -45.6684
389344  -45.9585
389344  -45.6375
389344  -45.7349
395307  -44.2830
395307  -45.5915
415152  -44.3227
415292  -43.3747
421875  -43.2192
442368  -44.2919
456300  -43.4757
470448  -44.5567
470596  -45.1583
492075  -46.7310
500000  -44.4070
500000  -42.9363
530604  -43.6700
559872  -44.2813
562432  -43.2464
567675  -44.4506
595508  -44.5991
599427  -45.6274
629856  -45.0937
648675  -45.1462
665500  -44.6622
674028  -45.2699
699867  -44.6327
702464  -45.4914
717363  -46.2723
740772  -47.5769
762048  -46.8198
771147  -46.1977
780300  -46.2796
780448  -45.5923
798768  -44.5768
821516  -44.2257
907924  -44.9905
974700  -44.2848
1048576  -44.8758
1123632  -45.5968
1190700  -45.7892
1271403  -44.9426
1372000  -44.8094
1431644  -44.2385
1542267  -45.1954
1755904  -44.7862
9915372  -45.6248
18629852  -44.5655
27980748  -45.4532
37722348  -45.1605
47688507  -44.9310
58106403  -44.8139
68516523  -44.6374
79043067  -44.6917
89729883  -44.3118
101198592  -44.0901
114610464  -43.6835
128629728  -43.4905
142705827  -43.3608
157216000  -43.4749
171500000  -43.3296
186624000  -43.2686
201670803  -43.1831
216393147  -43.3592
231159852  -43.3295
246519500  -43.3787
261803308  -43.3050
277344675  -43.3377
292606128  -43.1740
308276307  -43.0987
324730948  -43.1498
340736000  -43.0741
355580307  -43.0682
371838708  -43.1946
389059632  -43.1800
404778784  -43.1118
420616192  -43.0916
436861408  -43.2086
453519616  -43.0732
470596000  -42.9237
487917027  -43.0437
504818352  -43.0488
521058123  -42.9614
537073200  -42.9438
555288075  -42.9219
572222668  -42.8508
588791808  -42.7248
605857563  -42.7208
622883488  -42.7117
640619307  -42.7698
658266368  -42.7371
676449508  -42.7762
693758547  -42.7293
711942075  -42.7221
729137052  -42.7272
748596992  -42.7694
766464768  -42.7218
784491764  -42.7433
801673227  -42.6916
820615563  -42.6158
838338336  -42.5173
855512307  -42.4612
875076723  -42.3812
894594172  -42.3633
912396524  -42.3567
930433500  -42.3843
948706636  -42.3918
967217468  -42.3758
985967532  -42.3453
1004958364  -42.3510
1024191500  -42.4079
1043579403  -42.4540
1062125568  -42.3750
1079127468  -42.3709
1098500000  -42.4135
1118049075  -42.3639
1137242700  -42.3750
1155219124  -42.3343
1176318500  -42.3591
1194366627  -42.3420
1213857792  -42.3110
1233470187  -42.2936
1252187356  -42.2303
1272091392  -42.3019
1291315424  -42.2972
1309803075  -42.2766
1331250228  -42.2377
1348614144  -42.2198
1369902483  -42.2395
1389715708  -42.2808
1407583264  -42.2443
1429384752  -42.2713
1449868388  -42.3190
1468246784  -42.3114
1486923507  -42.2851
1508238252  -42.2276
1530111168  -42.2368
1549681956  -42.1999
1568892672  -42.2196
1588261500  -42.1903
1607789088  -42.1619
1627476084  -42.1237
1648160163  -42.1618
1668473667  -42.1567
1689338700  -42.1628
1709044272  -42.1309
1729728432  -42.1181
1750102227  -42.1523
1770158043  -42.1497
1790788500  -42.1302
1811939328  -42.1219
1833256044  -42.1184
1854739296  -42.1181
1874400048  -42.0492
1895153868  -42.0517
1914657507  -42.0359
1934946500  -42.0319
1957215488  -42.0105
1978387200  -42.0810
1998778032  -42.0625
2018339532  -42.0585
2040329596  -42.1026
2061521388  -42.1096
2082335148  -42.0788
2102231772  -42.0914
2124755307  -42.0977
2143959867  -42.1058
2165373500  -42.0960
2187486027  -42.0857
2205506988  -42.0576
2229767068  -42.0827
2250143307  -42.0962
2270654208  -42.0573
2293235712  -42.0554
2312038148  -42.0485
2334727827  -42.0718
2353921888  -42.0849
2379293284  -42.0791
2396308428  -42.0842
2420872947  -42.1034
2439828972  -42.1406
2465046675  -42.1433
2485210572  -42.1082
2508578667  -42.0860
2526829452  -42.1072
2551441707  -42.1041
2570942588  -42.1137
2593609227  -42.0982
2615888128  -42.0849
2636122347  -42.1172
2661259968  -42.1046
2679687500  -42.0916
2703240972  -42.0877
2725888000  -42.0565
2744515872  -42.0475
2769015483  -42.0201
2791456412  -42.0004
2810381476  -41.9728
2835027243  -41.9915
2858067936  -41.9684
2877292544  -41.9557
2900137392  -41.9453
2923690572  -41.9610
2945257308  -41.9793
2964870500  -41.9690
2988668907  -41.9568
3014284000  -41.9314
3034202112  -41.9144
3054207776  -41.9398
3077378352  -41.9287
3102796800  -41.9314
3124919844  -41.9312
3145321868  -41.9351
3165812500  -41.9255
3189649347  -41.9251
3213169587  -41.9239
3237367500  -41.9195
3259122016  -41.9101
3280103424  -41.9012
3301174688  -41.8913
3324272832  -41.9317
3348283392  -41.9558
3369966768  -41.9353
3394141488  -41.9385
3417187500  -41.9593
3438483075  -41.9474
3462092708  -41.9272
3483935500  -41.9311
3505869972  -41.9130
3527896316  -41.9105
3550014724  -41.9083
3573855675  -41.8989
3596256387  -41.8736
3619352268  -41.8866
3643149312  -41.8764
3663878427  -41.8613
3689083467  -41.8589
3711841875  -41.8555
3734035200  -41.8490
3758205708  -41.8336
3781176012  -41.8144
3802293603  -41.7981
3826040832  -41.8047
3848572467  -41.7702
3871170252  -41.7569
3895131267  -41.7578
3919816827  -41.7654
3940299500  -41.7573
3964107892  -41.7375
3988011996  -41.7330
4012012004  -41.7242
4036108108  -41.7143
4060300500  -41.7213
4084589372  -41.7105
4108974916  -41.7113
4130120448  -41.7192
4154868675  -41.7260
4177675467  -41.7318
4199197707  -41.7330
4222125675  -41.7078
4245793200  -41.7162
4269850592  -41.6764
4294967296  -41.6890
4320182304  -41.6680
4345234092  -41.7125
4369243707  -41.7068
4389187500  -41.7143
4411937403  -41.7150
4434871500  -41.7368
4460630612  -41.7489
4486489276  -41.7432
4511199852  -41.7500
4533563628  -41.7340
4557385728  -41.7436
4577781344  -41.7487
4604090368  -41.7512
4630500000  -41.7686
4652589483  -41.7581
4676011200  -41.7539
4696965500  -41.7461
4723728772  -41.7607
4748061267  -41.7505
4771003923  -41.7506
4793282352  -41.7607
4818200576  -41.7716
4845421984  -41.7734
4869127107  -41.7680
4890179628  -41.7880
4913923644  -41.7979
4941504068  -41.7943
4964587200  -41.7963
4985111088  -41.7975
5010906208  -41.8083
5038818867  -41.8053
5059495467  -41.8042
5080955148  -41.7947
5109156500  -41.7758
5133686067  -41.7822
5156048547  -41.7854
5180116000  -41.8094
5207666688  -41.8061
5231692800  -41.8097
5251729500  -41.8241
5280558692  -41.8184
5303346075  -41.8267
5324557923  -41.8296
5353092832  -41.8255
5377010688  -41.8128
5399132787  -41.8053
5426288172  -41.8451
5450416128  -41.8511
5470524000  -41.8406
5500147712  -41.8403
5523546843  -41.8428
5544783500  -41.8482
5574640347  -41.8431
5594055372  -41.8498
5619712000  -41.8502
5645473200  -41.8287
5667357888  -41.8459
5695312500  -41.8612
5719110732  -41.8575
5743500075  -41.8675
5771588000  -41.8474
5793225408  -41.8432
5817678548  -41.8305
5847137712  -41.8334
5866225200  -41.8234
5895040288  -41.8359
5918076675  -41.8311
5941784884  -41.8308
5970959307  -41.8157
5988775936  -41.8133
6020044848  -41.8132
6041027628  -41.8079
6067643796  -41.8077
6094455552  -41.8142
6115567500  -41.8106
6146489088  -41.8016
6165242667  -41.8090
6195267572  -41.8205
6215938083  -41.8230
6243584000  -41.8133
6268486563  -41.8140
6292150988  -41.8170
6322082508  -41.8262
6340969184  -41.8215
6370928667  -41.8273
6390039236  -41.8194
6420795507  -41.8165
6440796675  -41.8190
6472384096  -41.8266
6490935675  -41.8216
6522128932  -41.8295
6543790848  -41.8238
6572128000  -41.8228
6593484483  -41.8197
6622381948  -41.8188
6646754700  -41.8045
6672891424  -41.8367
6695986608  -41.8219
6723657076  -41.8224
6746253723  -41.8198
6774679552  -41.8306
6798422448  -41.8267
6825959500  -41.8167
6845632083  -41.8061
6877497568  -41.7988
6894734396  -41.7946
6929294404  -41.8005
6946617632  -41.8006
6978688083  -41.8026
6998760500  -41.7913
7025647347  -41.7969
7051163648  -41.7949
7077134700  -41.7972
7103827724  -41.7765
7127932608  -41.7851
7156753376  -41.7687
7177151232  -41.7619
7208881200  -41.7650
7228306188  -41.7812
7256607372  -41.7790
7281267444  -41.7867
7305379227  -41.7870
7335069696  -41.7914
7356988323  -41.7859
7387326387  -41.7895
7408779075  -41.7862
7439223627  -41.7778
7461637564  -41.7736
7485906627  -41.7654
7516323616  -41.7519
7534611500  -41.7494
7569761472  -41.7396
7589653088  -41.7335
7619572827  -41.7273
7644962084  -41.7262
7667727408  -41.7258
7697787075  -41.7301
7719124500  -41.7332
7744358592  -41.7242
7775059968  -41.7228
7795657728  -41.7134
7825966875  -41.7179
7850060032  -41.7133
7875690507  -41.7155
7906625500  -41.7157
7925540864  -41.7159
7954278192  -41.7173
7982467916  -41.7243
8003477403  -41.7161
8033256027  -41.7060
8058793788  -41.7052
8083632843  -41.7386
8114496192  -41.7242
8135604652  -41.7321
8163248688  -41.7185
8193532000  -41.7221
8212902044  -41.7159
8242311168  -41.7137
8271195296  -41.7093
8290687500  -41.7001
8319858732  -41.6997
8349347808  -41.7062
8368962556  -41.7004
8399674188  -41.6912
8427991072  -41.6954
8447728748  -41.6883
8477956800  -41.7021
8507126624  -41.7051
8526987612  -41.6926
8556602508  -41.6943
8586429003  -41.6775
8606740684  -41.6692
8634645603  -41.6632
8666880736  -41.6688
8686989500  -41.6557
8713042992  -41.6710
8745084243  -41.6667
8767735596  -41.6629
8791794675  -41.6602
8823004083  -41.6566
8848980508  -41.6656
8870900652  -41.6637
8904211200  -41.6582
8930725772  -41.6539
8951344128  -41.6520
8980865388  -41.6461
9008462412  -41.6289
9033613312  -41.6318
9057848112  -41.6273
9089525808  -41.6243
9116489984  -41.6200
9137288052  -41.6127
9165976875  -41.6098
9196846272  -41.6083
9220796644  -41.6129
9241752992  -41.6042
9274747212  -41.6048
9304796592  -41.6024
9325895904  -41.5991
9350966700  -41.6029
9384159123  -41.6071
9410548000  -41.6138
9431790764  -41.6141
9462847707  -41.6087
9495710816  -41.6077
9517081500  -41.6116
9538484224  -41.6116
9567260352  -41.6049
9599815872  -41.6077
9624416000  -41.6038
9645979284  -41.6065
9675312300  -41.6107
9707027067  -41.6494
9732554500  -41.6456
9754278944  -41.6448
9786026988  -41.6499
9813804075  -41.6402
9841500000  -41.6556
9863386204  -41.6554
9888068763  -41.6567
9923235507  -41.6631
9951206508  -41.6515
9973304064  -41.6686
9995834187  -41.6683
10027028907  -41.6642
10058272227  -41.6562
10084035524  -41.6624
10106279712  -41.6619
10131362307  -41.6672
10161720000  -41.6679
10195270848  -41.6681
10217991452  -41.6595
10241493552  -41.6702
10269909243  -41.6611
10297309707  -41.6674
10330027200  -41.6686
10353128468  -41.6596
10375766496  -41.6562
10399856652  -41.6490
10431675072  -41.6371
10465668288  -41.6537
10489451756  -41.6515
10512288000  -41.6548
10540221228  -41.6422
10570116492  -41.6394
10603964416  -41.6368
10626966500  -41.6337
10650001824  -41.6390
10675083312  -41.6371
10706244363  -41.6380
10739604672  -41.6450
10765677884  -41.6443
10788913152  -41.6371
10812181828  -41.6376
10839996963  -41.6357
10874648547  -41.6384
10905014043  -41.6422
10929027168  -41.6417
10952496796  -41.6335
10977846192  -41.6300
11008355328  -41.6370
11037814947  -41.6372
11068407243  -41.6298
11094020500  -41.6208
11117725664  -41.6152
11145073203  -41.6156
11178011043  -41.6195
11207696652  -41.6187
11236758124  -41.6167
11260666112  -41.6072
11284607988  -41.6141
11308583776  -41.6058
11334576267  -41.6062
11368900800  -41.6108
11399948208  -41.5976
11428815852  -41.6002
11453152000  -41.6034
11477365844  -41.6071
11503373787  -41.6465
11534604147  -41.6499
11564759232  -41.6491
11598311052  -41.6410
11622946608  -41.6414
11647819008  -41.6395
11672306356  -41.6416
11696828000  -41.6407
11729627523  -41.6427
11761163307  -41.6389
11790484443  -41.6401
11819951500  -41.6369
11844679424  -41.6287
11869441812  -41.6301
11894529267  -41.6308
11924016075  -41.6216
11954675628  -41.6265
11981961612  -41.6235
12013834572  -41.6162
12043745536  -41.6131
12068784500  -41.6156
12093858144  -41.6215
12118966492  -41.6235
12148621488  -41.6147
12181862187  -41.6213
12209406075  -41.6183
12236981067  -41.6073
12270346708  -41.6137
12295698656  -41.6129
12321085500  -41.6067
12346507264  -41.6085
12373010523  -41.6091
12404241612  -41.5893
12433194387  -41.5808
12462180912  -41.5755
12493524267  -41.5735
12522580992  -41.5673
12551141376  -41.5776
12576878500  -41.5795
12602650784  -41.5783
12628458252  -41.5754
12654338427  -41.5804
12682411083  -41.5864
12715201827  -41.5911
12743341875  -41.5788
12773862027  -41.5823
12807946800  -41.5910
12833834508  -41.5886
12862312704  -41.5930
12888473332  -41.5966
12914669408  -41.5993
12940900956  -41.5995
12967168000  -41.5907
12993470564  -41.5919
13021709067  -41.5805
13051373292  -41.5868
13082259888  -41.5817
13115563200  -41.5808
13140568467  -41.5747
13171560363  -41.5769
13205172676  -41.5864
13231796000  -41.5873
13258455084  -41.5850
13285149952  -41.5839
13311880628  -41.5900
13338647136  -41.5889
13365449500  -41.5903
13392287744  -41.5907
13422013632  -41.5917
13449719547  -41.5951
13476247587  -41.5910
13511256300  -41.5925
13539054123  -41.6202
13566880512  -41.6165
13598370828  -41.6109
13629897648  -41.6115
13656602700  -41.6100
13683333888  -41.6075
13713741963  -41.6169
13744460916  -41.6206
13771804000  -41.6187
13799183324  -41.6178
13826598912  -41.6175
13854050788  -41.6231
13881538976  -41.6122
13909063500  -41.6231
13936624384  -41.6193
13964221652  -41.6239
13991855328  -41.6224
14019525436  -41.6218
14047232000  -41.6142
14075106048  -41.6087
14102754592  -41.5994
14131877868  -41.6003
14165253675  -41.5937
14194954107  -41.5909
14219728227  -41.5917
14253207552  -41.5913
14283000000  -41.5882
14309093907  -41.5869
14341433643  -41.5935
14368826547  -41.5928
14397492528  -41.5997
14428683603  -41.5977
14454910188  -41.5911
14483661867  -41.5919
14516198163  -41.5980
14543757387  -41.5946
14570088300  -41.5920
14602721472  -41.5906
14631619707  -41.5881
14658030000  -41.5799
14689501875  -41.5768
14719746627  -41.5727
14748760368  -41.5686
14779066032  -41.5736
14801815692  -41.5649
14833441467  -41.5604
14866368075  -41.5618
14895500000  -41.5656
14920903728  -41.5623
14952656403  -41.5631
14982157508  -41.5582
15011117856  -41.5507
15040115500  -41.5445
15069150464  -41.5446
15097876443  -41.5474
15127332448  -41.5410
15156479516  -41.5422
15184833075  -41.5412
15213019563  -41.5512
15241232187  -41.5530
15266902707  -41.5447
15299021232  -41.5484
15328600083  -41.5412
15355631808  -41.5392
15383976300  -41.5371
15413637123  -41.5364
15444618003  -41.5448
15475629987  -41.5346
15501497067  -41.5381
15529975803  -41.5327
15563666187  -41.5292
15588309168  -41.5231
15615568827  -41.5191
15646751883  -41.5231
15674062572  -41.5219
15702699312  -41.5294
15733969200  -41.5310
15761355867  -41.5301
15790072203  -41.5546
15820121772  -41.5595
15846275052  -41.5578
15873759243  -41.5498
15906509568  -41.5454
15934045923  -41.5458
15958980288  -41.5384
15990504192  -41.5374
16020743787  -41.5368
16048397876  -41.5428
16078716000  -41.5377
16109072284  -41.5268
16139466752  -41.5289
16169899428  -41.5268
16200370336  -41.5264
16230879500  -41.5309
16261426944  -41.5323
16292012692  -41.5254
16322636768  -41.5318
16353299196  -41.5313
16384000000  -41.5269
16413795072  -41.5274
16440434352  -41.5256
16472430000  -41.5244
16500451707  -41.5195
16529833323  -41.5185
16560578412  -41.5131
16584659712  -41.5096
16611437232  -41.5008
16646280300  -41.4993
16671765627  -41.4976
16697270448  -41.5011
16728170787  -41.4977
16757754363  -41.4921
16786613588  -41.4942
16817854176  -41.5029
16849133500  -41.5000
16880451584  -41.5038
16911808452  -41.5041
16943204128  -41.5093
16974638636  -41.5039
17003493675  -41.5042
17037388800  -41.4985
17064529200  -41.4888
17090332587  -41.4938
17121594348  -41.5008
17150162643  -41.4952
17177392683  -41.4984
17207370675  -41.4978
17233281792  -41.4936
17259300608  -41.4908
17291124756  -41.4948
17322988000  -41.4899
17354890364  -41.4834
17386831872  -41.4897
17418812548  -41.5013
17450832416  -41.5011
17478348723  -41.4981
17509963212  -41.5009
17537477292  -41.4968
17565012972  -41.4967
17596705707  -41.4957
17621528643  -41.4922
17647749612  -41.4953
17679516867  -41.4907
17708405152  -41.4913
17740778828  -41.4944
17773191936  -41.4963
17805644500  -41.4929
17838136544  -41.4910
17866552752  -41.4925
17897125932  -41.4897
17927725248  -41.4931
17955565488  -41.4896
17984820987  -41.4862
18011310768  -41.4806
18039215808  -41.4809
18072730368  -41.4807
18099497056  -41.4806
18132345500  -41.4789
18165233664  -41.4754
18198161572  -41.4730
18229542912  -41.4726
18253404027  -41.4692
18282901068  -41.5016
18309609387  -41.5034
18336337200  -41.5073
18364492800  -41.5091
18396564988  -41.5139
18429771776  -41.5111
18463018500  -41.5034
18496305184  -41.5012
18529631852  -41.5053
18556523712  -41.4995
18590515200  -41.5028
18611775675  -41.4979
18635885568  -41.4956
18665689923  -41.4941
18696865792  -41.4933
18730432868  -41.4965
18764040096  -41.5052
18797687500  -41.5095
18830752587  -41.5086
18857857968  -41.5071
18889267500  -41.5068
18914985648  -41.4990
18937860912  -41.4965
18970768323  -41.5067
19000416964  -41.5003
19034346272  -41.5014
19068315948  -41.5020
19102326016  -41.5022
19128546603  -41.5007
19154427075  -41.5056
19181764332  -41.5036
19210561452  -41.4981
19238770688  -41.4868
19272983076  -41.4847
19307236000  -41.4862
19341529484  -41.4847
19370778075  -41.4834
19405506987  -41.4935
19433022768  -41.4925
19456209072  -41.4994
19486662075  -41.4976
19514235312  -41.4962
19548143492  -41.4998
19582721568  -41.4955
19617340396  -41.4962
19645110252  -41.4948
19671337728  -41.4900
19700499888  -41.4968
19725304707  -41.5033
19756223708  -41.5086
19791046656  -41.5130
19825910500  -41.5139
19860815264  -41.5166
19889114787  -41.5141
19921371363  -41.5132
19949250348  -41.5111
19974211227  -41.5117
20003596947  -41.5125
20035953724  -41.5149
20071104512  -41.5144
20106296388  -41.5199
20140524288  -41.5218
20164128768  -41.5208
20189223675  -41.5211
20217289392  -41.5211
20247475252  -41.5233
20282872928  -41.5171
20318311836  -41.5107
20350497132  -41.5191
20374224300  -41.5232
20400933888  -41.5262
20429146323  -41.5272
20460480268  -41.5272
20496125696  -41.5298
20531812500  -41.5274
20563049043  -41.5336
20585408688  -41.5331
20612256300  -41.5260
20648080332  -41.5263
20674973956  -41.5261
20710868000  -41.5305
20746803564  -41.5333
20779701228  -41.5321
20806675200  -41.5335
20832166683  -41.5246
20859174675  -41.5242
20890961500  -41.5225
20927105024  -41.5218
20963290212  -41.5155
20994477075  -41.5115
21015563427  -41.5381
21041182512  -41.5320
21072851163  -41.5302
21108448084  -41.5307
21144841952  -41.5330
21177072972  -41.5331
21207330252  -41.5372
21234580272  -41.5342
21257301987  -41.5335
21290835744  -41.5271
21327438892  -41.5237
21364083968  -41.5231
21393887427  -41.5222
21424299147  -41.5236
21447122112  -41.5228
21474271004  -41.5171
21511084032  -41.5184
21547939108  -41.5186
21576681747  -41.5199
21596531148  -41.5174
21628614843  -41.5157
21658756864  -41.5115
21695780372  -41.5103
21732668307  -41.5109
21761786700  -41.5142
21786322572  -41.5144
21810872268  -41.5098
21844296324  -41.5032
21881530912  -41.5059
21918807788  -41.5081
21944603187  -41.5084
21976944300  -41.5072
22000059675  -41.5038
22030892384  -41.5031
22068338652  -41.4994
22105001763  -41.4944
22129730307  -41.4940
22154472675  -41.4932
22180932000  -41.4939
22218548044  -41.4930
22256206592  -41.4953
22287699747  -41.4985
22318740027  -41.5051
22340481075  -41.5033
22369437500  -41.4987
22407266304  -41.4983
22445137732  -41.4936
22474265427  -41.4884
22499199603  -41.4888
22527267075  -41.4891
22559008000  -41.4901
22597050164  -41.4875
22628767500  -41.4905
22658479947  -41.5002
22683516075  -41.4953
22711433216  -41.4929
22749646500  -41.4930
22787902624  -41.4924
22815182547  -41.4901
22840305075  -41.4930
22871727675  -41.4913
22902928276  -41.4900
22941356000  -41.4871
22972425147  -41.4853
23002362288  -41.4878
23030741772  -41.4868
23056897028  -41.4830
23095496736  -41.4826
23133368907  -41.4811
23157084492  -41.4848
23183976843  -41.4803
23211554292  -41.4854
23250326368  -41.4905
23289141596  -41.4869
23313912075  -41.4824
23344070832  -41.4801
23366901604  -41.4736
23405846432  -41.4787
23444210403  -41.4756
23474453292  -41.4743
23498343027  -41.4742
23522940500  -41.4750
23562058464  -41.4733
23601219772  -41.4705
23630752512  -41.4692
23654721627  -41.4667
23683500603  -41.4676
23718964000  -41.4726
23758298924  -41.4739
23784364800  -41.4754
23814826227  -41.4754
23840493075  -41.4763
23876564576  -41.4755
23914362267  -41.4730
23943298707  -41.4754
23965816923  -41.4744
23995222052  -41.4966
24034861728  -41.4968
24074545036  -41.5001
24101148483  -41.4966
24126969123  -41.4955
24154418700  -41.4969
24193856992  -41.4902
24228772272  -41.4903
24253042707  -41.4900
24285422187  -41.4898
24313562500  -41.4851
24353551904  -41.4854
24385935843  -41.4880
24415156107  -41.4857
24441144363  -41.4803
24473783156  -41.4821
24513948000  -41.4822
24548492043  -41.4881
24569664012  -41.4853
24595734348  -41.4876
24634706148  -41.4920
24675046816  -41.4906
24703420608  -41.4835
24724659267  -41.4865
24755860224  -41.4854
24796333012  -41.4858
24829351875  -41.4850
24849006363  -41.4814
24878502675  -41.4826
24918016000  -41.4797
24958665284  -41.4800
24981877548  -41.4846
25008165612  -41.4885
25040096428  -41.4803
25080878336  -41.4805
25116750000  -41.4763
25144756803  -41.4804
25164535707  -41.4823
25203489692  -41.4850
25244448768  -41.4834
25276763043  -41.4898
25298246700  -41.4860
25326500000  -41.4835
25367592204  -41.4826
25399176507  -41.4863
25424026092  -41.4862
25449909908  -41.4863
25491135456  -41.4816
25530187500  -41.4756
25553439792  -41.4767
25578364707  -41.4757
25615079172  -41.4753
25656482848  -41.4748
25686513072  -41.4752
25708170123  -41.4722
25739424000  -41.4753
25780961524  -41.4747
25814922507  -41.4679
25839974592  -41.4657
25868381643  -41.4684
25905842176  -41.4681
25945326027  -41.4725
25967091888  -41.4725
25992217683  -41.4753
26031125452  -41.4719
26072701875  -41.4745
26099557587  -41.4666
26124747372  -41.4649
26156812000  -41.4682
26198797244  -41.4686
26222262192  -41.4628
26254246203  -41.4613
26282902468  -41.4552
26325022496  -41.4565
26352002187  -41.4583
26379001323  -41.4661
26409397504  -41.4631
26451652532  -41.4608
26483753547  -41.4609
26505744048  -41.4645
26536297756  -41.4607
26578688000  -41.4615
26610747372  -41.4569
26636182587  -41.4520
26663603872  -41.4458
26706129548  -41.4492
26739744300  -41.4481
26768641563  -41.4513
26791316500  -41.4494
26833977824  -41.4492
26865646272  -41.4531
26894611467  -41.4513
26921887083  -41.4510
26962233476  -41.4482


==> data/ht_log_r4_p101.dat <==
615627  -169.006
771147  -7.50519
1048576  10.24574
1048576  -41.0343
1080000  -77.5487
1372000  -96.7550
1896075  -60.8047
1896075  -63.1057
2162403  -67.6129
2255067  -75.5092
2349675  -68.6447
2725888  -37.7935
2851875  -25.7611
3014284  -31.0183
3121200  -49.2303
3518667  -60.2462
3518667  -69.7844
3650692  -71.4064
3650692  -78.0642
3650692  -88.3487
3650692  -96.0952
3878307  -96.0224
4170123  -87.4051
4370908  -92.1035
4450572  -91.3123
4516587  -91.6310
4764064  -79.2187
4764064  -85.7396
4764064  -89.9966
4785507  -94.8954
4969107  -98.8059
5179788  -99.1369
5180116  -100.621
5180116  -95.2433
5180116  -99.8619
5346675  -102.701
5346675  -103.651
5619712  -105.367
5926176  -105.176
6220800  -106.542
6324912  -101.360
6324912  -104.318
6456267  -105.584
6642432  -108.844
6740636  -110.371
6740636  -113.411
6750000  -115.574
6777027  -115.723
6885675  -119.662
7050267  -115.061
7077888  -109.994
7555707  -107.851
7812500  -108.068
8316675  -107.840
8588592  -105.218
8992364  -105.615
9410548  -107.470
9624416  -104.617
9915372  -104.722
10285412  -109.394
10546875  -108.086
10682307  -105.958
10750347  -103.337
11453152  -101.259
11796867  -101.726
12338352  -106.601
12817467  -108.315
13192227  -107.504
13771804  -108.439
14348907  -107.972
14609056  -102.844
14865228  -106.891
15390675  -104.299
15479572  -102.790
15966747  -104.923
16595712  -99.2005
16693124  -101.131
17643776  -103.492
17978112  -98.8772
18297184  -96.0625
18297184  -95.7323
18629852  -95.4300
19096587  -93.4233
19307236  -95.4943
19307236  -93.8381
19783872  -94.2802
20202075  -95.7095
20353792  -97.1186
20710868  -96.9147
21099312  -96.2247
21437500  -97.4291
22559008  -96.7806
23101875  -96.2447
23806467  -98.3583
24316227  -96.2454
24935067  -94.5895
25666875  -93.0904
26578688  -94.4227
27270675  -94.6123
27651888  -93.2795
28644300  -94.0070
29203200  -93.0843
29824227  -91.3572
30118144  -90.0203
30624075  -90.9159
31492800  -91.2837
32255523  -92.2562
32967675  -92.0589
33461708  -91.1142
34460500  -90.0687
35089200  -90.3142
35831808  -90.3446
36331200  -90.8888
36582192  -92.0508
37575724  -91.9112
37850112  -89.4511
40873252  -94.6348
44358268  -96.0221
46788332  -94.6003
50012667  -94.1191
53298675  -92.0046
56689952  -93.3801
59220747  -89.4652
62462907  -91.5325
65548256  -89.8362
73685808  -89.8270
374306656  -88.0860
672841728  -86.4082
962567392  -86.2029
1266537627  -85.3200
1569385152  -85.3515
1876389732  -84.4569
2189373728  -83.9558
2504936448  -83.5692
2819876000  -83.8344
3151613232  -83.7443
3173236587  -83.7967
3193759152  -83.7617
3208458627  -83.8113
3227817964  -83.8257
3257502912  -83.8202
3272348187  -83.7910
3290627812  -83.7051
3305724075  -83.6918
3332950484  -83.5279
3354247228  -83.6467
3375634500  -83.6559
3397112492  -83.6169
3418681396  -83.6273
3439701963  -83.5942
3461067468  -83.4949
3481272675  -83.5015
3508304427  -83.5862
3527896316  -83.6411
3545953200  -83.6317
3561108512  -83.7225
3586914252  -83.6730
3608107200  -83.6903
3628156928  -83.7754
3650692000  -83.6520
3673950075  -83.7660
3694134843  -83.6897
3715641747  -83.7573
3730299332  -83.7005
3761391843  -83.6639
3781176012  -83.5572
3799448348  -83.6318
3820257675  -83.6656
3842128107  -83.6451
3859540272  -83.6204
3881196000  -83.5730
3901619907  -83.6697
3928431136  -83.6789
3942622512  -83.6572
3964107892  -83.6901
3983839443  -83.7145
4012012004  -83.6988
4036108108  -83.8114
4057643187  -83.8511
4074209712  -83.7830
4098790107  -83.9163
4115440332  -83.9412
4136133483  -83.8246
4158036788  -83.8302
4182713500  -83.7934
4205260800  -83.8175
4222125675  -83.8433
4244832000  -83.7835
4269850592  -83.7328
4287200427  -83.7783
4307562500  -83.7870
4330176192  -83.7811
4354830000  -83.6816
4370908000  -83.5950
4391253243  -83.5598
4409211748  -83.4469
4434871500  -83.4584
4452064587  -83.4463
4473547488  -83.3714
4493070000  -83.3928
4524471675  -83.5247
4538506028  -83.6139
4564664500  -83.6227
4577781344  -83.6564
4615801875  -83.5667
4630640832  -83.5595
4650463152  -83.6423
4671038043  -83.7318
4696965500  -83.6385
4722316875  -83.6754
4736610675  -83.6755
4753791747  -83.6523
4779621675  -83.6427
4804628188  -83.6643
4818200576  -83.5581
4843779372  -83.5066
4863327507  -83.5102
4886446036  -83.4838
4900172000  -83.4161
4925854323  -83.3746
4947028992  -83.3273
4969187500  -83.2930
4994654427  -83.2386
5020393392  -83.2738
5049151875  -83.3142
5062452723  -83.4057
5082436800  -83.4301
5105430027  -83.4718
5126986800  -83.3875
5142625227  -83.3497
5165871876  -83.3801
5186689200  -83.4137
5213668032  -83.4174
5234699952  -83.4560
5250501675  -83.5165
5266327212  -83.5484
5295024432  -83.5201
5313946707  -83.3946
5338533204  -83.4126
5354934003  -83.4121
5389210368  -83.3609
5411596064  -83.4076
5422065507  -83.4099
5447347632  -83.4439
5478071472  -83.3513
5500147712  -83.2694
5518913643  -83.2979
5536684800  -83.2711
5566883787  -83.3233
5589392688  -83.3817
5604672636  -83.3604
5621293107  -83.2986
5649871392  -83.2589
5665793292  -83.2486
5690068803  -83.3165
5710513504  -83.2608
5737988268  -83.3696
5756278756  -83.3616
5774257152  -83.3614
5794807500  -83.3548
5818564800  -83.3659
5845548492  -83.2564
5864013824  -83.2604
5885343792  -83.2420
5910594476  -83.2396
5934076875  -83.2750
5951702043  -83.2645
5973084828  -83.2862
5997488832  -83.3983
6020240544  -83.3911
6036989643  -83.3548
6058810800  -83.3789
6084723888  -83.3564
6108255387  -83.3592
6131234308  -83.3533
6147201056  -83.3449
6179217664  -83.2815
6195267572  -83.3318
6215118768  -83.2864
6234797232  -83.2838
6261905907  -83.1549
6279187500  -83.1792
6304741947  -83.1994
6324668500  -83.1811
6354349587  -83.2204
6375906603  -83.2722
6390039236  -83.2657
6416632512  -83.2663
6439361792  -83.2147
6470020800  -83.1849
6488937500  -83.2240
6505519104  -83.1925
6538767008  -83.2318
6555433356  -83.2443
6573247443  -83.2491
6591796875  -83.2384
6622381948  -83.2557
6639190016  -83.2495
6661165923  -83.2198
6677291052  -83.2145
6718966875  -83.1977
6736867632  -83.1795
6757643484  -83.1404
6774679552  -83.1512
6808837536  -83.1502
6825959500  -83.0906
6843110144  -83.0800
6866283843  -83.1682
6894730800  -83.1716
6912000000  -83.2046
6929294404  -83.1108
6947469387  -83.1578
6981350656  -83.2103
6998760500  -83.2525
7023905307  -83.2258
7044824043  -83.2316
7068689316  -83.1473
7086754827  -83.1311
7106890752  -83.1281
7137587187  -83.1043
7156753376  -83.1067
7178912172  -83.0866
7196533452  -83.0698
7222122675  -83.0544
7245545836  -83.0343
7263392000  -82.9635
7287625107  -82.8817
7302714732  -82.8670
7335069696  -82.8489
7353062500  -82.8286
7371084704  -82.8154
7402518828  -82.8395
7425327956  -82.8432
7444602675  -82.8649
7465240368  -82.8599
7485007500  -82.8656
7516323616  -82.9080
7534611500  -82.9156
7558915248  -82.8334
7580615472  -82.7942
7608059676  -82.8057
7626496000  -82.7419
7644962084  -82.7747
7664997627  -82.7696
7700522688  -82.7322
7719124500  -82.6870
7737739744  -82.6535
7756384892  -82.6460
7789236075  -82.7029
7807590675  -82.6984
7829644707  -82.7701
7850060032  -82.7845
7881225075  -82.7761
7906625500  -82.8030
7925540864  -82.8191
7944486372  -82.8198
7970042547  -82.8320
7990466643  -82.8612
8020570324  -82.8273
8039666912  -82.7856
8065889712  -82.8019
8084567232  -82.7684
8107944507  -82.7516
8135604652  -82.7414
8154883328  -82.7685
8178278832  -82.7698
8197085952  -82.7588
8212902044  -82.7468
8251733668  -82.7813
8271195296  -82.7795
8288606907  -82.7579
8310210304  -82.7178
8340725952  -82.7739
8368962556  -82.7419
8388248652  -82.6441
8408284164  -82.6012
8427991072  -82.6298
8447728748  -82.6659
8471259963  -82.6973
8494231563  -82.6957
8526827907  -82.7257
8546879488  -82.7266
8566802276  -82.7707
8586756000  -82.7789
8617272075  -82.7854
8638508763  -82.7900
8666880736  -82.8071
8684934075  -82.8474
8705284272  -82.7713
8727300292  -82.7244
8747502368  -82.6954
8769397068  -82.6829
8791794675  -82.7011
8820075852  -82.7371
8844492627  -82.7352
8866007307  -82.7563
8885588787  -82.7537
8910242464  -82.7822
8930725772  -82.7618
8952327387  -82.7786
8971786516  -82.7631
8993673027  -82.7642
9026225712  -82.7779
9046971675  -82.8180
9062794107  -82.7131
9095723500  -82.6776
9116489984  -82.6730
9137288052  -82.6836
9158117728  -82.6825
9185886675  -82.6746
9217787283  -82.6837
9227767563  -82.6815
9244746432  -82.7006
9283760896  -82.6619
9299784987  -82.6814
9324856512  -82.6970
9347011132  -82.7178
9368158208  -82.6634
9390200427  -82.6544
9410548000  -82.6501
9431790764  -82.6455
9462847707  -82.6694
9474372148  -82.6277
9495710816  -82.6634
9517081500  -82.6474
9543895227  -82.6303
9561162348  -82.6342
9587601072  -82.5962
9602884876  -82.6007
9639567675  -82.6117
9664071147  -82.5876
9681446592  -82.5491
9707027067  -82.5123
9732554500  -82.4675
9754278944  -82.4838
9776035692  -82.4803
9797824768  -82.4855
9819646196  -82.5051
9841500000  -82.4935
9863386204  -82.5060
9885304832  -82.5059
9917025075  -82.4722
9931519107  -82.4888
9958464675  -82.5392
9991678563  -82.5635
10017498848  -82.5295
10039645116  -82.5207
10061824000  -82.5612
10079128107  -82.5059
10106279712  -82.4908
10128556588  -82.5328
10150866176  -82.5388
10173208500  -82.5671
10195583584  -82.5516
10217991452  -82.5561
10240441875  -82.5263
10262905636  -82.4933
10285412000  -82.4388
10308913200  -82.3924
10330523392  -82.3842
10353128468  -82.4245
10379730123  -82.4137
10403036307  -82.4052
10421141504  -82.3501
10448664768  -82.3527
10477366227  -82.3543
10490135067  -82.2949
10525289472  -82.2716
10538087472  -82.2642
10569048075  -82.2601
10597914288  -82.2399
10615038768  -82.2250
10634320332  -82.2096
10669715307  -82.2184
10678304763  -82.1960
10697643675  -82.1955
10725608547  -82.1896
10757921067  -82.1267
10775174283  -82.1138
10806480972  -82.1053
10816206075  -82.0804
10847572272  -82.0400
10873564848  -82.0776
10883320083  -82.0731
10905591092  -82.0817
10951729200  -82.0410
10963695627  -82.0114
10977846192  -81.9801
11012717232  -82.0032
11042182683  -82.0189
11062941228  -81.9861
11088096075  -81.9178
11105611947  -81.9476
11133008172  -81.9263
11161536048  -81.8804
11184604443  -81.8798
11196697392  -81.8825
11236758124  -81.9185
11255055003  -81.9425
11279323467  -81.8814
11295885132  -81.8649
11319091875  -81.7409
11342322432  -81.7274
11370008907  -81.7008
11380714852  -81.7445
11415487788  -81.7537
11442151692  -81.7950
11462170032  -81.8127
11478865347  -81.8120
11521214523  -81.8743
11533488048  -81.8755
11551352112  -81.8798
11574819675  -81.8912
11598947104  -81.8931
11623365932  -81.9050
11640879792  -81.9056
11668928067  -81.9037
11688020172  -81.8966
11704879107  -81.8989
11727376587  -81.9114
11747642787  -81.9068
11781458667  -81.9057
11806287867  -81.9228
11824361883  -81.8927
11844679424  -81.9005
11884330800  -81.8729
11901330675  -81.8785
11919070076  -81.8776
11943936000  -81.8959
11968836484  -81.8657
11993771552  -81.8538
12018741228  -81.8275
12043745536  -81.8804
12068784500  -81.8781
12093702192  -81.8884
12116570112  -81.8825
12133735227  -81.9078
12163516875  -81.9004
12181862187  -81.9198
12199073472  -81.9435
12219747404  -81.9329
12261134700  -81.9399
12270346708  -81.9446
12295698656  -81.9562
12310666443  -81.9526
12346507264  -81.9547
12361453443  -81.9295
12382260075  -81.9504
12406556592  -81.9512
12440148075  -81.9261
12462180912  -81.9451
12484233243  -81.9533
12502818747  -81.9530
12531886272  -81.9574
12556329075  -81.9510
12576878500  -81.9523
12602650784  -81.9512
12628458252  -81.9655
12654300928  -81.9644
12680070507  -81.9777
12691775547  -81.9510
12732040444  -81.9683
12740995683  -81.9546
12764467323  -81.9538
12797363907  -81.9761
12819710700  -82.0064
12842076987  -81.9904
12870357003  -81.9963
12888473332  -81.9995
12914669408  -82.0112
12940900956  -81.9609
12967168000  -81.9722
12984972300  -81.9202
13012223643  -81.9106
13038316875  -81.9122
13053747888  -81.9252
13072591616  -81.9079
13117943628  -81.9074
13126276827  -81.9363
13152033212  -81.9493
13178585088  -81.9135
13205172676  -81.9245
13231796000  -81.9155
13252788675  -81.9409
13276726875  -81.9285
13304282508  -81.9369
13311880628  -81.9187
13338647136  -81.9174
13365449500  -81.9308
13392287744  -81.9506
13419161892  -81.9692
13446071968  -81.9683
13467804012  -81.9982
13497971787  -81.9754
13525755948  -81.9626
13528173312  -81.9937
13554072032  -81.9828
13582621107  -81.9764
13608288256  -81.9791
13634751168  -81.9750
13645674747  -81.9309
13676040972  -81.9649
13691844747  -81.9358
13717154048  -81.9571
13744460916  -81.9527
13771804000  -81.9560
13799183324  -81.9790
13816160307  -81.9814
13845492675  -82.0104
13873632048  -81.9910
13881538976  -81.9744
13909063500  -81.9332
13936624384  -81.9208
13964221652  -81.9345
13991391792  -81.8983
14019525436  -81.8997
14035680000  -81.9072
14059082547  -81.8961
14081271363  -81.9214
14102754592  -81.9172
14130570668  -81.9479
14158423296  -81.9539
14186312500  -81.9490
14212293723  -81.9443
14214238304  -81.9444
14258170800  -81.9233
14273065728  -81.9060
14298235556  -81.8914
14326308000  -81.9003
14354417164  -81.8884
14382563072  -81.8950
14402480832  -81.9029
14412460032  -81.8915
14438965216  -81.9172
14467221500  -81.9200
14492418048  -81.9140
14518702467  -81.9005
14533732827  -81.9114
14568833907  -81.9029
14592676608  -81.9249
14609056000  -81.9283
14637533684  -81.8871
14666048352  -81.8907
14694600028  -81.9128
14714703675  -81.9075
14732357787  -81.9257
14772749787  -81.9294
14780477344  -81.9363
14809177292  -81.9854
14823317547  -81.9931
14861300067  -81.9595
14867635212  -81.9794
14895500000  -81.9340
14924348604  -81.9765
14953234432  -81.9954
14982157508  -81.9903
15011117856  -81.9954
15035371308  -81.9619
15064694307  -82.0024
15078728448  -81.9912
15114481200  -82.0089
15127332448  -82.0083
15156479516  -81.9876
15185664000  -81.9852
15213019563  -81.9859
15214885924  -81.9836
15244145312  -82.0002
15273442188  -81.9426
15302776576  -81.9254
15329886768  -81.9161
15361557984  -81.9101
15382687347  -81.9416
15396868800  -81.9431
15420489728  -81.9368
15450012036  -81.9167
15479572000  -81.9238
15501497067  -81.9365
15513144300  -81.9282
15557184432  -81.9490
15568478068  -81.9468
15598188896  -81.9707
15605181387  -81.9648
15645451968  -81.9524
15657723904  -81.9130
15687548132  -81.9174
15709211307  -81.9040
15745703427  -81.8922
15753528675  -81.8990
15777248000  -81.9000
15807223764  -81.8995
15837237472  -81.8950
15856742412  -81.8995
15869831472  -81.9123
15897378816  -81.9402
15927506500  -81.9420
15957672224  -81.9513
15966858348  -81.9335
15990504192  -81.9483
16018117888  -81.9311
16048397876  -81.9195
16056278892  -81.9395
16081308675  -81.9602
16109072284  -81.9793
16136706843  -81.9743
16155194067  -81.9349
16180300800  -81.9450
16200370336  -81.9309
16230879500  -81.9159
16261038387  -81.9367
16276944843  -81.9216
16298165547  -81.9235
16322636768  -81.9487
16353299196  -81.9581
16384000000  -81.9522
16404476427  -81.9550
16415126523  -81.9782
16445516832  -81.9892
16476332908  -81.9818
16507187456  -81.9920
16524489267  -81.9625
16552555200  -81.9795
16569012064  -81.9718
16599982172  -81.9765
16630194348  -81.9804
16659691200  -81.9835
16667740332  -81.9968
16693242075  -81.9997
16724248524  -82.0044
16755411712  -82.0303
16768518507  -82.0305
16799484672  -82.0197
16819695387  -82.0417
16842615552  -82.0524
16854756075  -82.0318
16880451584  -81.9579
16911808452  -81.9543
16943204128  -81.9596
16956097200  -81.9707
16981818507  -81.9845
17019759123  -82.0020
17037624244  -81.9881
17059099392  -81.9775
17086257072  -81.9563
17117515107  -81.9613
17132394496  -81.9691
17164062500  -81.9724
17195769504  -81.9545
17223733323  -81.9544
17238739248  -81.9391
17259300608  -81.9454
17291124756  -81.9722
17315234352  -81.9709
17323440300  -81.9908
17354890364  -82.0174
17385046875  -82.0192
17413834032  -82.0489
17424806832  -82.0159
17450832416  -81.9991
17481096675  -81.9719
17509963212  -81.9536
17514989824  -81.9441
17547127412  -81.9457
17579304288  -81.9154
17611520476  -81.9228
17618769675  -81.9109
17643776000  -81.8982
17676070884  -81.9126
17708405152  -81.9005
17723762307  -81.9197
17740778828  -81.9284
17779146867  -81.9238
17805644500  -81.9119
17831842227  -81.9092
17838136544  -81.9048
17873498907  -81.9008
17903239168  -81.8969
17931899907  -81.9016
17938858752  -81.8744
17980640172  -81.8765
18001189804  -81.8802
18033919232  -81.8744
18051780123  -81.8874
18085306347  -81.8531
18099497056  -81.8377
18128657088  -81.8453
18141252507  -81.8542
18174861675  -81.8833
18198161572  -81.9139
18228139803  -81.9300
18235155888  -81.9345
18268851888  -81.9028
18297184000  -81.9189
18320860827  -81.9023
18333522828  -81.8792
18371535075  -81.8788
18396564988  -81.8829
18427921875  -81.8877
18437798448  -81.8792
18477331200  -81.8834
18496305184  -81.8659
18526806675  -81.8726
18540954675  -81.8753
18580597803  -81.8633
18596405236  -81.8770
18618865200  -81.8839
18629852000  -81.8836
18665689923  -81.9130
18696865792  -81.9097
18716838507  -81.8991
18730432868  -81.8818
18764040096  -81.9253
18797687500  -81.9367
18819345627  -81.9255
18833604867  -81.9287
18869276592  -81.9221
18898871008  -81.9073
18910698075  -81.8944
18932679356  -81.8968
18966528000  -81.8611
19000416964  -81.8439
19012300992  -81.8611
19034346272  -81.8745
19059617547  -81.8981
19092630528  -81.9137
19102326016  -81.9296
19136376500  -81.9125
19170467424  -81.9007
19197600075  -81.9298
19204800300  -81.8970
19238770688  -81.9025
19271105712  -81.8893
19292751747  -81.8888
19307236000  -81.8992
19341529484  -81.9191
19362100707  -81.9227
19391032827  -81.9245
19410238228  -81.9040
19441716012  -81.8942
19457658675  -81.9038
19486662075  -81.8857
19513606144  -81.8650
19531660032  -81.9058
19554905088  -81.9333
19582721568  -81.9231
19614533643  -81.9216
19624723200  -81.9238
19659678912  -81.9346
19686700404  -81.9321
19719466875  -81.9363
19721441632  -81.9519
19756223708  -81.9513
19788115968  -81.9204
19812975867  -81.9177
19825910500  -81.9248
19860815264  -81.9347
19889114787  -81.9208
19916971200  -81.9332
19930747648  -81.9545
19965775316  -81.9519
19977148827  -81.9313
20005066800  -81.9213
20035953724  -81.9269
20063905200  -81.9387
20080100907  -81.9272
20106296388  -81.9359
20141529376  -81.9757
20164128768  -81.9760
20176803500  -81.9215
20212118784  -81.9460
20239460307  -81.9491
20271999627  -81.8850
20282872928  -81.8916
20318311836  -81.8826
20351979675  -81.8783
20383125552  -81.8767
20390544747  -81.8761
20424876192  -81.9151
20455891875  -81.9162
20485629675  -81.9297
20496125696  -81.9315
20521343547  -81.9546
20552618700  -81.9515
20567540704  -81.9481
20603310332  -81.9279
20616732603  -81.9126
20651067072  -81.9207
20674973956  -81.9153
20706360723  -81.8960
20716830000  -81.8869
20746803564  -81.8885
20782697472  -81.8929
20806675200  -81.8898
20818799348  -81.8936
20854859616  -81.9151
20875688172  -81.9191
20896714800  -81.9220
20927105024  -81.9168
20935792332  -81.8897
20963290212  -81.8964
20999517088  -81.8950
21008031372  -81.9173
21035785676  -81.9062
21063800547  -81.9056
21108448084  -81.9082
21109073067  -81.8982
21144841952  -81.8873
21157417323  -81.8932
21196737747  -81.8788
21217755136  -81.8724
21245182227  -81.8843
21258817200  -81.8941
21290835744  -81.9054
21327438892  -81.9014
21336164667  -81.9066
21364083968  -81.9063
21400770996  -81.9039
21433426875  -81.9079
21437991468  -81.9025
21474271004  -81.9065
21501946800  -81.8778
21518712747  -81.8702
21547939108  -81.8573
21561419187  -81.8528
21584836256  -81.8601
21621775500  -81.8606
21643901163  -81.8353
21658756864  -81.8311
21695780372  -81.8518
21709693872  -81.8438
21734200368  -81.8501
21769953916  -81.8412
21792458700  -81.8449
21810872268  -81.8706
21844296324  -81.8546
21872306988  -81.8668
21893829552  -81.8915
21918807788  -81.9230
21956126976  -81.9104
21978484947  -81.9250
22018560723  -81.9261
22030892384  -81.9254
22040155107  -81.9335
22068338652  -81.9352
22105827328  -81.9273
22129730307  -81.9167
22143358436  -81.9164
22173038523  -81.9360
22208644800  -81.9276
22218548044  -81.9184
22256206592  -81.9314
22273738668  -81.9393
22309425675  -81.9397
22331651296  -81.9393
22346694747  -81.9539
22369437500  -81.9635
22407266304  -81.9550
22443117147  -81.9696
22447788012  -81.9663
22483051808  -81.9571
22513231152  -81.9469
22533506667  -81.9359
22559008000  -81.9327
22569401088  -81.9530
22597050164  -81.9347
22635135072  -81.9100
22658479947  -81.9117
22673262748  -81.9164
22711433216  -81.9412
22732062912  -81.9156
22760275212  -81.9059
22787902624  -81.8845
22808904075  -81.8707
22826201612  -81.8551
22864543488  -81.8816
22896881307  -81.9004
22907890368  -81.8827
22941356000  -81.8530
22964550192  -81.8625
22983452352  -81.8577
23018340352  -81.8488
23051248947  -81.8589
23059138752  -81.8725
23085974187  -81.8511
23122305792  -81.8359
23134139500  -81.8444
23172825344  -81.8446
23177647827  -81.8516
23218801875  -81.8374
23250326368  -81.8342
23263162443  -81.8127
23289141596  -81.8065
23323433787  -81.8176
23344070832  -81.8144
23366901604  -81.8175
23380604883  -81.8359
23406036723  -81.8396
23444834508  -81.8296
23477637888  -81.8343
23485600323  -81.8621
23522940500  -81.8772
23544564300  -81.8683
23562058464  -81.8664
23601219772  -81.8808
23617973952  -81.8732
23640424448  -81.8685
23662714032  -81.8795
23679672516  -81.8813
23718964000  -81.8608
23739509808  -81.8697
23758298924  -81.8885
23797188288  -81.8617
23837099188  -81.8398
23837099188  -81.8397
23876564576  -81.8437
23876564576  -81.8224
23920791075  -81.8207
23955625984  -81.8245
23970643632  -81.8516
23995222052  -81.8523
24034861728  -81.8437
24064055532  -81.8071
24074545036  -81.7734
24114057075  -81.7816
24131812032  -81.7923
24154042644  -81.8100
24185116107  -81.8142
24193856992  -81.8126
24233715068  -81.7872
24241714992  -81.7880
24273616896  -81.7925
24306480432  -81.7744
24327547803  -81.7638
24353551904  -81.7643
24372954675  -81.7594
24394050828  -81.7623
24433662208  -81.7636
24454143675  -81.7698
24473783156  -81.7812
24501295152  -81.7655
24541979427  -81.7500
24554156764  -81.7432
24574551147  -81.7286
24594409472  -81.7211
24634706148  -81.7038
24669131283  -81.7048
24675046816  -81.7042
24705054027  -81.7068
24731196075  -81.6960
24755860224  -81.6650
24783521643  -81.6695
24796333012  -81.6668
24836849888  -81.6543
24853921200  -81.6433
24877410876  -81.6233
24917858307  -81.6119
24944112675  -81.6113
24958665284  -81.6100
24990091083  -81.6247
25016383467  -81.6234
25040096428  -81.6176
25072300683  -81.6366
25080878336  -81.6180
25120044108  -81.6245
25162574944  -81.6378
25162574944  -81.6310
25200817227  -81.6122
25209066672  -81.6233
25247031507  -81.6365
25285452196  -81.6239
25285452196  -81.6107
25323046875  -81.5936
25341241392  -81.6026
25367592204  -81.6027
25402489083  -81.5960
25408728832  -81.5944
25449909908  -81.6091
25477079148  -81.6216
25491135456  -81.6238
25531848027  -81.6156
25541812323  -81.6025
25573720064  -81.5872
25596650700  -81.5857
25619933232  -81.5912
25656482848  -81.5988
25681516587  -81.5810
25697931116  -81.5987
25731503307  -81.5871
25774864443  -81.5904
25780961524  -81.6027
25811583147  -81.5985
25822543712  -81.5876
25864170588  -81.5783
25896804300  -81.5916
25905842176  -81.5829
25935283323  -81.5613
25955370675  -81.5596
25989319584  -81.5727
26030767500  -81.5597
26039151675  -81.5627
26072976128  -81.5698
26106273675  -81.5689
26116349427  -81.6050
26156812000  -81.6088
26183570787  -81.6061
26198797244  -81.6172
26228994048  -81.6100
26249194800  -81.6085
26282902468  -81.6279
26303101488  -81.6273
26325022496  -81.6255
26348628267  -81.6397
26385753267  -81.6281
26409397504  -81.6155
26424593712  -81.6078
26451652532  -81.5991
26492210352  -81.5857
26500668507  -81.5831
26531129043  -81.5869
26536297756  -81.5789
26578688000  -81.5699
26595492075  -81.5675
26621123364  -81.5642
26654842800  -81.5705
26678601612  -81.5831
26706129548  -81.5945
26729548992  -81.5788
26748700416  -81.5789
26791316500  -81.5969
26812867563  -81.5959
26833977824  -81.5993
26867349675  -81.5948
26899724592  -81.6158
26919436288  -81.6240
26954294832  -81.6298
26962233476  -81.6270


==> data/ht_log_r4_p11.dat <==
615627  -61.4569
771147  -58.7278
1048576  -59.4841
1048576  -62.0126
1080000  -59.1932
1372000  -60.0380
1896075  -64.7380
1896075  -66.5475
2162403  -59.1533
2255067  -63.0097
2349675  -66.4171
2725888  -60.8824
2851875  -60.1099
3014284  -61.7307
3121200  -62.1220
3518667  -61.2592
3518667  -61.6810
3650692  -62.8367
3650692  -62.8483
3650692  -65.0850
3764768  -65.3138
3878307  -64.4926
4170123  -64.6502
4370908  -63.3465
4450572  -62.2591
4516587  -61.1414
4764064  -61.4536
4764064  -61.1289
4764064  -62.6277
4785507  -61.6685
4969107  -59.6792
5179788  -59.5235
5180116  -59.2161
5180116  -59.4096
5180116  -60.1588
5346675  -60.3588
5346675  -61.0564
5443227  -60.7886
5619712  -61.8274
5926176  -61.5060
6220800  -61.7383
6324912  -60.2683
6324912  -58.8667
6456267  -59.3326
6642432  -59.5953
6740636  -59.8436
6740636  -60.8522
6750000  -61.0777
6777027  -60.9048
6885675  -60.9217
7050267  -61.8923
7413552  -62.8133
7728075  -60.9054
8193532  -59.8219
8436987  -59.7958
8989083  -61.4343
9082800  -60.3587
9624416  -60.7047
9752427  -59.6572
10079667  -59.7429
10546875  -60.1255
10682307  -60.2702
10742476  -59.5058
11453152  -60.0488
11619072  -61.4943
12338352  -61.0812
12706092  -60.9372
13192227  -61.4623
13771804  -61.0710
14348907  -61.2178
14546412  -61.0874
14609056  -59.1294
14985675  -59.5548
15479572  -58.7379
15777248  -58.4822
16468947  -57.6139
16693124  -57.6594
17323227  -58.1916
17978112  -57.6203
18154800  -56.6836
18297184  -56.9723
18629852  -56.5919
19096587  -56.6269
19233072  -56.5295
19307236  -55.9839
19783872  -56.6720
20202075  -56.5034
20353792  -56.5003
20710868  -56.7619
21099312  -57.1219
21627675  -57.2974
22654512  -56.9034
23151852  -57.3127
24114272  -56.8670
24316227  -57.5665
24935067  -58.1084
25719552  -58.5830
26838243  -58.4630
27436000  -58.1445
27871484  -57.7628
28756228  -57.9714
29205536  -57.5413
29937843  -57.7374
30118144  -57.7021
30624075  -58.0339
31492800  -58.3858
32255523  -58.7560
32969632  -58.8518
33461708  -58.6448
34904763  -58.7661
35335872  -59.0944
36081072  -59.4565
36517316  -59.1532
37531107  -58.4327
37594800  -58.2263
38112512  -58.1464
41114412  -57.1183
44957696  -56.7472
47688507  -56.6155
50602347  -57.0484
53925088  -57.0431
57474387  -56.9005
60345675  -56.6727
63253004  -56.4422
67108864  -55.9896
76136652  -56.3526
102689500  -40.8099
105854368  -43.7367
109083604  -46.7081
112377856  -50.6997
114610464  -49.0719
118014516  -49.6420
120320924  -51.8233
124111872  -51.2785
127257507  -52.0321
130205232  -50.2584
131072000  -50.2071
131072000  -50.4644
131393772  -50.6210
131751387  -50.9000
131751387  -51.1721
131751387  -51.2800
131751387  -51.3484
131751387  -51.4182
131751387  -51.5779
132304644  -51.7835
132946947  -51.9687
133426683  -51.9041
133544992  -52.2326
133544992  -52.4205
133544992  -52.5697
133544992  -52.5511
133546752  -52.3315
133787052  -52.6027
134268300  -52.3763
134793068  -52.1953
134793068  -52.3937
134793068  -52.3941
134871075  -52.5528
135354267  -52.4083
135959472  -52.3024
136048896  -52.2438
136080675  -52.2661
136809027  -52.4014
137312500  -52.2991
137312500  -52.2665
137312500  -52.2327
137539323  -52.1295
138393792  -52.0681
138583904  -52.1011
138583904  -52.0075
139005747  -51.9680
139373568  -52.1494
139863132  -52.2639
139863132  -52.3245
140233707  -52.3231
140479947  -52.0551
140479947  -52.2120
141150208  -52.2525
141219963  -52.4360
141467067  -52.5533
141961923  -52.7710
142333632  -52.7517
142445156  -52.8813
142445156  -53.0736
142445156  -53.2573
142445156  -53.1385
142954227  -53.3336
143327232  -53.1148
143327232  -53.1792
143748000  -52.8854
144199467  -52.7949
144574092  -52.7727
144824112  -52.6602
145058764  -52.7158
145058764  -52.6615
145058764  -52.5178
146377472  -52.5535
146377472  -52.6076
146832048  -52.4988
147210075  -52.5499
147704148  -52.4704
147714867  -52.2623
147967587  -52.3697
148347072  -52.4429
148473675  -52.5660
148600332  -52.6144
149038816  -52.6762
149038816  -52.7546
149038816  -52.6447
149038816  -52.6507
149488443  -52.6499
149488443  -52.7057
149869872  -52.4346
150379200  -52.4128
150381500  -52.4748
150381500  -52.7263
150506667  -52.6580
151017075  -52.4308
151732224  -52.2318
151732224  -52.3611
151912368  -52.3351
152425152  -52.2927
152810307  -52.3728
152938800  -52.6146
153091012  -52.5653
153091012  -52.6179
153091012  -52.5625
153091012  -52.7616
153091012  -52.6415
153710892  -52.5566
154097667  -52.5167
154457888  -52.5351
154457888  -52.6019
154457888  -52.4826
154457888  -52.5698
154457888  -52.6684
154872675  -52.3865
155649627  -52.1965
155649627  -52.1891
155649627  -52.3238
155832876  -52.3859
156038832  -52.5254
156688587  -52.3832
156948867  -52.2833
157216000  -52.3689
157339692  -52.4471
157600512  -52.4316
158122800  -52.2220
158515083  -52.2555
158607284  -52.0379
158607284  -51.8222
158607284  -51.6083
158607284  -51.3962
158607284  -51.1857
158776875  -51.1317
159038883  -51.2237
159563547  -51.1800
160006752  -51.0978
160747200  -50.9991
167127692  -51.4704
189751712  -52.1584
217759756  -52.4520
246087747  -53.7009
272863107  -53.7846
298473844  -53.9285
320436675  -53.9917
345403552  -54.0758
369381632  -54.1151
394444512  -54.6301
420616192  -54.6047
451879587  -54.4323
475146675  -54.5051
498533643  -54.6320
524386048  -54.5900
549182700  -54.4532
575511296  -54.3359
602275072  -54.4886
626363276  -54.7475
648270000  -54.5323
673380972  -54.5940
696498507  -54.7585
721448500  -54.7099
744677644  -54.7993
768400132  -54.7839
795799107  -54.5628
817641243  -54.6573
842579500  -54.6371
868327204  -54.6318
894594172  -54.5476
912984075  -54.6694
938277675  -54.6106
962567392  -54.6588
985967532  -54.6793
1012591152  -54.5778
1038776288  -54.5777
1063390828  -54.5546
1092139200  -54.5194
1124045500  -54.3829
1145669292  -54.3348
1171019776  -54.3148
1197673236  -54.4128
1220728752  -54.2417
1246663008  -54.2990
1273574448  -54.1712
1296970812  -54.2427
1319757484  -54.2441
1348614144  -54.2111
1377888404  -54.3145
1407583264  -54.2297
1426243248  -54.1461
1455037587  -54.1426
1480584928  -54.0876
1504608075  -54.1960
1530628704  -54.2494
1556068000  -54.1662
1581787616  -54.2469
1607789088  -54.2172
1634073952  -54.1784
1660643744  -54.1976
1688911587  -54.1663
1714644256  -54.1894
1738383552  -54.2385
1762844324  -54.2326
1790788500  -54.2266
1819467387  -54.2918
1847054907  -54.2418
1869154304  -54.2783
1896058800  -54.3414
1927411227  -54.1682
1949773612  -54.1871
1979654684  -54.2101
2003892075  -54.1892
2032370352  -54.2183
2055689604  -54.2534
2083758075  -54.2082
2110056448  -54.2423
2133646924  -54.2528
2159385723  -54.0918
2189373728  -54.0381
2213550644  -54.0288
2237904896  -54.0732
2265945867  -54.0341
2293235712  -54.0713
2317686075  -54.1300
2345505012  -54.0828
2373553152  -54.0737
2396308428  -54.1306
2423430252  -54.1026
2451649707  -53.9988
2481067692  -53.9918
2502856368  -54.0118
2535359116  -54.0347
2564055675  -54.0293
2593080000  -54.0706
2615888128  -54.0194
2643105244  -53.9398
2670510496  -53.9802
2698104532  -54.0189
2723269923  -54.0242
2749363587  -53.9659
2779963443  -53.9758
2806877232  -54.0001
2829391884  -54.0479
2858067936  -54.0526
2886937092  -54.1057
2912462892  -54.0941
2937755547  -54.0249
2965420800  -54.0531
2997196992  -54.0398
3024232124  -54.0119
3050342307  -53.9740
3074301184  -53.9546
3104606236  -53.9546
3132389907  -53.9736
3160954800  -53.9697
3189062448  -54.0109
3217428000  -54.0111
3238230272  -54.0176
3275321292  -53.9236
3300348672  -53.9125
3326070627  -53.9813
3354247228  -53.9764
3386362144  -54.0183
3408687792  -53.9094
3433000752  -53.9214
3462092708  -53.9531
3494775483  -53.8840
3520626147  -53.8596
3547190988  -53.8409
3571371027  -53.8351
3598749675  -53.8892
3628156928  -53.8761
3655077075  -53.8734
3684669268  -53.8714
3707437500  -53.8713
3734670267  -53.9045
3764768000  -53.8510
3790127808  -53.8576
3822686500  -53.8926
3845994075  -53.9070
3869446676  -53.9062
3900970800  -53.9121
3928431136  -53.9128
3952416627  -53.9841
3979904787  -53.9758
4012012004  -53.9277
4047719472  -53.9203
4072432864  -53.9238
4098790107  -53.9351
4121204000  -53.9154
4152189627  -53.8340
4182713500  -53.8591
4210653888  -53.9123
4232359436  -53.9223
4262739075  -53.9322
4293326700  -53.9041
4320182304  -53.8979
4345495808  -53.9242
4370908000  -53.9666
4402278747  -53.9902
4422988827  -53.9534
4450677867  -53.9611
4481931312  -53.9834
4509803952  -54.0027
4538506028  -54.0090
4564664500  -53.9608
4597462827  -53.9369
4626398700  -53.9855
4654007307  -53.9978
4683621856  -53.9802
4710334464  -53.9731
4736610675  -53.9792
4773875643  -53.9937
4800480012  -54.0073
4822105392  -54.0402
4848120000  -54.0765
4883641227  -54.0142
4900359168  -54.0278
4930961292  -54.0500
4962390723  -54.0438
4993920000  -54.0757
5024864156  -53.9685
5052857764  -53.9816
5080955148  -53.9768
5109156500  -54.0043
5136664923  -53.9978
5162766768  -54.0038
5194386284  -53.9481
5223005428  -53.9588
5239964547  -53.9825
5268589947  -53.9615
5301832563  -53.9818
5324557923  -53.9324
5353092832  -53.9307
5389973307  -53.9346
5411596064  -53.9440
5441006848  -53.9649
5474226267  -53.9647
5505025707  -53.9220
5540551875  -53.9404
5571537075  -53.9467
5590946700  -53.9719
5619712000  -53.9831
5649871392  -53.9668
5680138496  -53.9474
5710513504  -53.9610
5734052883  -53.9726
5758474032  -53.9701
5787689787  -53.9465
5817678548  -53.8452
5848541500  -53.8363
5878967472  -53.8667
5904493488  -53.8548
5937279507  -53.8757
5957421152  -53.8891
5988775936  -53.8678
6020240544  -53.8238
6051815168  -53.8293
6083500000  -53.8385
6108255387  -53.8710
6140787147  -53.8987
6167690892  -53.8538
6195267572  -53.8653
6225774075  -53.8845
6250398075  -53.8758
6275934112  -53.8831
6311345067  -53.8926
6340969184  -53.8607
6375906603  -53.8432
6404151627  -53.8725
6429958848  -53.8745
6464170683  -53.8659
6488937500  -53.8543
6522128932  -53.8228
6550517952  -53.8010
6579989667  -53.8150
6605602272  -53.8260
6633205452  -53.8457
6662862387  -53.8609
6689784812  -53.8640
6723657076  -53.8570
6756500547  -53.8527
6789000123  -53.8527
6813854892  -53.8692
6843110144  -53.8496
6877483200  -53.8620
6894734396  -53.8182
6929294404  -53.7885
6956134227  -53.7974
6982161147  -53.8065
7016199264  -53.8173
7046568675  -53.8289
7071890112  -53.8400
7103827724  -53.7937
7139082388  -53.7956
7165710387  -53.8089
7192182784  -53.8066
7227728928  -53.8123
7247757312  -53.8068
7281267444  -53.8136
7308044208  -53.7892
7338281292  -53.8046
7371084704  -53.8022
7404307200  -53.8027
7425327956  -53.8172
7461637564  -53.8147
7482310443  -53.7904
7516323616  -53.7978
7544465712  -53.8107
7571569932  -53.8229
7605971712  -53.8114
7626496000  -53.8151
7661358675  -53.8192
7691405868  -53.7649
7719124500  -53.7865
7744358592  -53.7954
7776400707  -53.7991
7811264187  -53.8137
7839763200  -53.8096
7868885108  -53.8121
7906625500  -53.7799
7941307500  -53.7746
7963462048  -53.7993
8005336947  -53.8021
8033256027  -53.8063
8061223707  -53.8183
8092979163  -53.8117
8121050523  -53.7649
8154883328  -53.7761
8182038528  -53.7923
8210263788  -53.7948
8237594403  -53.7996
8270640108  -53.7945
8294284683  -53.8051
8329340592  -53.7417
8362569627  -53.7448
8388608000  -53.7598
8423502363  -53.7594
8447728748  -53.7493
8474129712  -53.7606
8507126624  -53.7484
8540268075  -53.7130
8566802276  -53.7348
8601843627  -53.7397
8626756352  -53.7324
8666880736  -53.7267
8686989500  -53.7447
8727300292  -53.7425
8748000000  -53.7009
8788000000  -53.7256
8808295604  -53.7426
8844492627  -53.7435
8869369856  -53.7651
8909115075  -53.7666
8930725772  -53.7766
8963146800  -53.7852
8985790323  -53.7214
9012972924  -53.7298
9050925987  -53.7129
9074988576  -53.7162
9111336300  -53.7168
9137288052  -53.7312
9170952300  -53.7313
9200833200  -53.7030
9228765888  -53.7146
9256740912  -53.7175
9283760896  -53.7282
9321846147  -53.7510
9347011132  -53.7491
9381139200  -53.7572
9410548000  -53.7567
9431790764  -53.7016
9474372148  -53.6939
9495710816  -53.7109
9532730700  -53.7318
9559919012  -53.7388
9588618675  -53.7402
9618152652  -53.7555
9645979284  -53.7608
9674290107  -53.7057
9710862336  -53.7074
9734691888  -53.7131
9766503747  -53.7227
9797824768  -53.7179
9819646196  -53.7246
9861218667  -53.7313
9885304832  -53.7395
9921165147  -53.7228
9951255500  -53.7447
9986485248  -53.7694
10017498848  -53.7788
10045769067  -53.7687
10079128107  -53.7773
10104183675  -53.7928
10131362307  -53.8090
10173208500  -53.7598
10195583584  -53.7653
10221520923  -53.7836
10262905636  -53.7929
10285412000  -53.7993
10320523227  -53.8160
10353128468  -53.8038
10379730123  -53.8053
10418941872  -53.7734
10443878532  -53.7563
10470984723  -53.7681
10500781707  -53.7780
10535157364  -53.7616
10559434752  -53.7816
10603964416  -53.7916
10626966500  -53.7925
10653619392  -53.7524
10680452667  -53.7598
10718075952  -53.7514
10742476000  -53.7673
10774095552  -53.7625
10812181828  -53.7770
10835483936  -53.7734
10868147163  -53.7893
10890910512  -53.7817
10929027168  -53.7217
10952496796  -53.7287
10977846192  -53.7325
11023107232  -53.7262
11046711308  -53.7329
11082625200  -53.7335
11117725664  -53.7477
11141464572  -53.7726
11189043716  -53.7364
11212884000  -53.7444
11245134528  -53.7618
11281530987  -53.7766
11308583776  -53.7562
11332593500  -53.7600
11367792747  -53.7717
11395510272  -53.7713
11428972236  -53.7506
11458832427  -53.7395
11491116300  -53.7463
11525895868  -53.7508
11550212096  -53.7573
11580410700  -53.7647
11603907747  -53.7695
11630790675  -53.7860
11671173387  -53.7894
11691390987  -53.7806
11721383964  -53.7383
11747642787  -53.7474
11784842928  -53.7618
11819951500  -53.7780
11844679424  -53.7908
11883197907  -53.7880
11911536432  -53.7752
11935366875  -53.7793
11968836484  -53.7415
12014973675  -53.7191
12043745536  -53.7098
12068784500  -53.7231
12099417147  -53.7442
12134880000  -53.7409
12166955568  -53.7564
12194500000  -53.7559
12219747404  -53.7560
12259983987  -53.7482
12279553452  -53.7598
12301443675  -53.7530
12345282603  -53.7557
12371963972  -53.7521
12397455648  -53.7636
12432035628  -53.7637
12467982267  -53.7509
12499772512  -53.7494
12525439388  -53.7113
12560987547  -53.7075
12592454832  -53.7128
12614622075  -53.7191
12654300928  -53.7200
12680178836  -53.7436
12714030000  -53.7617
12738649707  -53.7761
12778560675  -53.7787
12810097696  -53.7522
12850322112  -53.7243
12888473332  -53.7274
12914669408  -53.7320
12941193123  -53.7369
12967215075  -53.7460
12998001987  -53.7461
13039503552  -53.7582
13072591616  -53.7606
13099036500  -53.7491
13125517024  -53.7526
13159636083  -53.7546
13205172676  -53.7506
13228872075  -53.7506
13258455084  -53.7506
13285149952  -53.7644
13311880628  -53.7685
13338647136  -53.7891
13365449500  -53.8015
13405163148  -53.7693
13446071968  -53.7815
13473017996  -53.7895
13500386667  -53.8034
13527018004  -53.8132
13554072032  -53.8099
13595947200  -53.8072
13625044992  -53.8131
13651745292  -53.8137
13689883372  -53.8300
13717154048  -53.7965
13746620592  -53.7970
13779538587  -53.8135
13811274603  -53.8224
13854050788  -53.8195
13881538976  -53.8293
13901799987  -53.8137
13936624384  -53.8347
13964221652  -53.8419
14017218075  -53.8177
14036911227  -53.8248
14070174768  -53.8212
14102754592  -53.8186
14130570668  -53.8389
14160306627  -53.8412
14194954107  -53.8350
14214238304  -53.8341
14259411747  -53.8280
14292937728  -53.8313
14326308000  -53.7874
14354417164  -53.7971
14382563072  -53.8059
14412460032  -53.8073
14438965216  -53.8143
14467221500  -53.8195
14508686547  -53.8435
14552211488  -53.8510
14580615276  -53.8542
14609056000  -53.8118
14637533684  -53.8050
14675650092  -53.8070
14709661587  -53.8173
14744974347  -53.8234
14780477344  -53.8342
14801815692  -53.8430
14829644592  -53.8419
14866688596  -53.8501
14895500000  -53.8450
14924348604  -53.8297
14962824387  -53.8285
14998439547  -53.8392
15036645627  -53.8389
15069150464  -53.8429
15098222772  -53.8577
15127332448  -53.8597
15156479516  -53.8663
15189955947  -53.8610
15214885924  -53.8700
15244145312  -53.8308
15282315387  -53.8289
15315736203  -53.8341
15351768675  -53.8176
15389132652  -53.8172
15420489728  -53.8220
15450012036  -53.8126
15479572000  -53.8230
15509169644  -53.8294
15553296027  -53.8275
15577930800  -53.7704
15598188896  -53.7815
15633755163  -53.7970
15661054512  -53.8009
15688377675  -53.8074
15733969200  -53.8150
15754833072  -53.8083
15790072203  -53.8162
15830580492  -53.8194
15855433803  -53.8206
15884235675  -53.8151
15927506500  -53.7984
15957672224  -53.8009
15978679083  -53.8052
16012852443  -53.8014
16043113152  -53.8037
16065498123  -53.8119
16106357952  -53.8081
16122188592  -53.8213
16156514988  -53.8168
16197490323  -53.8212
16217335728  -53.8275
16261426944  -53.7904
16292012692  -53.8026
16322636768  -53.8010
16353299196  -53.7939
16384516812  -53.7994
16414739204  -53.8071
16445516832  -53.8149
16476332908  -53.8184
16507187456  -53.8254
16547207472  -53.8291
16569012064  -53.7567
16600723632  -53.7619
16650303003  -53.7581
16679817675  -53.7637
16706671875  -53.7656
16752373587  -53.7796
16779286107  -53.7761
16810262208  -53.7871
16830479403  -53.7922
16854756075  -53.8033
16887152187  -53.8068
16929043200  -53.7670
16957450467  -53.7703
16984527147  -53.7695
17036032347  -53.7843
17050956300  -53.7869
17084898675  -53.7872
17132394496  -53.7960
17164062500  -53.7914
17195769504  -53.7980
17227515532  -53.7947
17259300608  -53.7950
17291124756  -53.7534
17322988000  -53.7606
17354890364  -53.7609
17380936368  -53.7713
17418812548  -53.7689
17450832416  -53.7775
17475600987  -53.7818
17514989824  -53.7883
17545735728  -53.7901
17579304288  -53.7906
17611520476  -53.7804
17643776000  -53.7494
17676070884  -53.7487
17708405152  -53.7524
17740778828  -53.7527
17773191936  -53.7567
17805644500  -53.7746
17838136544  -53.7763
17870668092  -53.7900
17903239168  -53.7959
17935849796  -53.8013
17968100643  -53.8070
18001189804  -53.7888
18033919232  -53.7954
18069936300  -53.8016
18099497056  -53.8077
18132345500  -53.8200
18165233664  -53.8261
18198161572  -53.8276
18231129248  -53.8399
18264136716  -53.8320
18297184000  -53.8419
18330271124  -53.8379
18356043852  -53.7927
18396564988  -53.8005
18427921875  -53.8016
18457559532  -53.8103
18496305184  -53.8135
18526806675  -53.8027
18556523712  -53.8101
18596183472  -53.8169
18608940243  -53.8281
18641560752  -53.8315
18678470508  -53.8310
18709730352  -53.7962
18733903587  -53.7894
18769480812  -53.7905
18802241667  -53.7969
18839310075  -53.8040
18889267500  -53.7987
18909268992  -53.8009
18932679356  -53.8116
18972199728  -53.8212
19002271707  -53.8156
19034346272  -53.8148
19068315948  -53.8090
19102326016  -53.8012
19136376500  -53.8092
19170467424  -53.8129
19204598812  -53.8122
19238770688  -53.8131
19272983076  -53.8210
19307236000  -53.8205
19336080267  -53.8326
19360654668  -53.8316
19405506987  -53.8320
19428676875  -53.8315
19451860587  -53.7744
19495367307  -53.7795
19521494667  -53.7870
19548143492  -53.7910
19582721568  -53.7893
19617340396  -53.7882
19652000000  -53.7805
19686700404  -53.7753
19721441632  -53.7730
19756223708  -53.7636
19791046656  -53.7605
19825910500  -53.7460
19860815264  -53.7221
19894977675  -53.7164
19930747648  -53.7207
19963931328  -53.7216
19984493772  -53.7332
20028591792  -53.7229
20052130608  -53.7292
20087464752  -53.7250
20128727232  -53.7226
20150849547  -53.7251
20180364867  -53.7304
20217289392  -53.7117
20252768688  -53.7146
20282872928  -53.7242
20325302163  -53.7265
20360876067  -53.7322
20389313444  -53.7348
20427660972  -53.7444
20460480268  -53.7473
20496125696  -53.7431
20531812500  -53.7483
20567540704  -53.7496
20595847347  -53.7469
20625686667  -53.7105
20674973956  -53.7027
20704865328  -53.7008
20734783488  -53.7025
20773709388  -53.7154
20803677228  -53.7254
20829166875  -53.7291
20863677708  -53.7345
20890961500  -53.7351
20927105024  -53.7392
20963290212  -53.7398
20999517088  -53.7352
21030631587  -53.7225
21054751875  -53.7151
21107563200  -53.7173
21127195683  -53.7143
21146837292  -53.7149
21190686075  -53.7208
21217755136  -53.7322
21254274500  -53.7325
21290835744  -53.7385
21327438892  -53.7318
21363497307  -53.7367
21392367408  -53.7428
21434948352  -53.7225
21454732467  -53.7312
21482140923  -53.7281
21518712747  -53.7331
21550738608  -53.7367
21584836256  -53.7335
21621775500  -53.7305
21658756864  -53.7249
21694384332  -53.7263
21720413763  -53.7275
21760253667  -53.7251
21777120000  -53.7210
21815476875  -53.6942
21850795008  -53.6955
21881530912  -53.6930
21918807788  -53.7012
21956126976  -53.7031
21993488500  -53.7043
22029356592  -53.7114
22046326875  -53.7132
22086464427  -53.7196
22109637312  -53.7270
22143358436  -53.7359
22180932000  -53.7311
22218548044  -53.7283
22252030128  -53.6880
22284596907  -53.6911
22321845243  -53.6852
22332715200  -53.6876
22369437500  -53.6954
22407266304  -53.6997
22445137732  -53.6911
22483051808  -53.6981
22521008556  -53.6965
22550670000  -53.7000
22580331147  -53.7059
22603761612  -53.7005
22645967067  -53.6798
22673262748  -53.6856
22711433216  -53.6870
22749646500  -53.6966
22787902624  -53.7082
22816752300  -53.7127
22846587867  -53.7167
22895308800  -53.7192
22902928276  -53.7184
22941356000  -53.7172
22979826684  -53.7260
23018340352  -53.7307
23056897028  -53.7164
23085974187  -53.6850
23117565267  -53.6867
23147596800  -53.6965
23172825344  -53.6970
23212468107  -53.7003
23250326368  -53.7065
23289141596  -53.7032
23310738603  -53.7088
23366901604  -53.7224
23377426875  -53.7264
23407626672  -53.7283
23458533552  -53.7390
23483865856  -53.6957
23522940500  -53.6965
23562058464  -53.6994
23598812592  -53.7055
23616376875  -53.7121
23640424448  -53.7144
23679672516  -53.7142
23718964000  -53.7199
23750719587  -53.7224
23782762107  -53.7259
23826053772  -53.7294
23845307148  -53.7273
23876564576  -53.7299
23916073500  -53.7187
23955625984  -53.7134
23995222052  -53.7107
24030213003  -53.7179
24068892123  -53.7212
24091469307  -53.7306
24115670892  -53.7317
24154042644  -53.7335
24193856992  -53.7442
24215833008  -53.7535
24259516875  -53.7489
24301620027  -53.7500
24324306075  -53.7574
24353551904  -53.7218
24393585132  -53.7121
24433662208  -53.7099
24462270000  -53.7138
24486657075  -53.7212
24528956787  -53.7224
24554156764  -53.7235
24594409472  -53.7205
24631603632  -53.7264
24672395907  -53.7319
24685456563  -53.7353
24716489472  -53.7327
24755860224  -53.7407
24796333012  -53.7466
24822802107  -53.7127
24852282867  -53.7168
24888338667  -53.7128
24921139347  -53.7195
24958665284  -53.7220
24999358752  -53.7204
25040096428  -53.7186
25062428403  -53.7179
25085466747  -53.7226
25124985675  -53.7201
25162574944  -53.7174
25203489692  -53.7199
25243729083  -53.7259
25283372427  -53.6992
25299899667  -53.7021
25326500000  -53.7021
25367592204  -53.7041
25408728832  -53.7003
25437284172  -53.7034
25463810700  -53.6997
25491135456  -53.7105
25532405500  -53.7085
25565069907  -53.7118
25598313387  -53.7182
25644890547  -53.7285
25661535507  -53.7298
25697931116  -53.7010
25739424000  -53.6825
25780961524  -53.6885
25801566363  -53.6902
25822543712  -53.6948
25864170588  -53.6949
25905842176  -53.6949
25940304432  -53.6825
25962068187  -53.6823
25998919947  -53.6908
26031125452  -53.6904
26072976128  -53.6954
26114871636  -53.6969
26156812000  -53.6907
26183570787  -53.6533
26200389627  -53.6585
26242460352  -53.6580
26282902468  -53.6607
26318272707  -53.6625
26336821248  -53.6632
26379001323  -53.6673
26409397504  -53.6704
26451652532  -53.6717
26483753547  -53.6723
26500668507  -53.6769
26536297756  -53.6774
26564994603  -53.6807
26595492075  -53.6802
26634486528  -53.6547
26663603872  -53.6521
26706129548  -53.6568
26744842683  -53.6507
26785647243  -53.6511
26809464267  -53.6472
26836696683  -53.6536
26877571227  -53.6569
26919436288  -53.6622
26962233476  -53.6693


==> data/ht_log_r4_p17.dat <==
615627  -46.0927
771147  -65.0453
1048576  -73.8620
1048576  -76.2759
1080000  -80.1870
1372000  -74.8552
1896075  -68.5872
1896075  -67.9352
2162403  -68.0661
2255067  -74.2884
2349675  -64.4897
2725888  -61.7609
3014284  -54.4623
3121200  -60.2293
3518667  -63.7301
3518667  -59.7470
3650692  -59.1437
3650692  -57.6904
3650692  -58.8025
3764768  -61.1042
3878307  -56.6946
4170123  -55.6657
4370908  -58.3221
4450572  -61.1657
4516587  -62.7030
4764064  -60.2913
4764064  -61.9369
4764064  -63.4604
4785507  -63.0230
4969107  -61.5226
5179788  -58.3617
5180116  -53.9661
5180116  -55.3214
5180116  -56.2129
5346675  -57.0125
5346675  -55.4288
5443227  -54.8474
5619712  -52.5155
5926176  -54.5174
6220800  -56.2621
6324912  -57.9044
6324912  -56.5258
6456267  -57.4261
6642432  -57.7381
6740636  -56.4550
6750000  -56.7859
6777027  -57.8162
6885675  -57.2550
7050267  -58.3400
7077888  -59.6820
7086244  -57.8433
7555707  -60.4591
7902387  -59.1485
8346672  -58.4274
8741547  -60.9972
8992364  -61.0638
9410548  -62.7500
9752427  -63.7690
10061824  -62.2826
10546875  -62.8110
10546875  -62.2787
10742476  -65.4787
10976000  -65.9985
11477808  -66.2632
12194500  -66.3687
12448544  -67.2270
13079232  -67.6366
13267827  -68.6024
13803075  -69.0657
14348907  -69.6925
14609056  -69.5306
14895500  -68.0429
15479572  -68.5367
15777248  -69.0078
16426800  -69.6738
16693124  -69.6772
17322988  -70.3879
17758467  -70.9945
18154800  -72.0651
18297184  -71.6687
18297184  -72.2253
19051200  -72.1707
19233072  -72.0768
19307236  -71.5185
19553427  -71.6765
20000844  -71.1416
20353792  -71.2255
20353792  -70.8501
20719152  -69.6037
21338667  -69.6709
22064832  -69.5048
22654512  -69.3460
23654592  -68.2457
24114272  -68.6130
24624675  -67.9940
25143075  -68.0911
25739424  -68.4325
27005076  -67.5781
27436000  -68.1114
27871484  -68.2210
28811403  -68.5227
29205536  -68.6923
30118144  -68.0651
30581492  -68.0315
30912300  -67.9023
31522396  -67.9931
32610627  -67.3389
32969632  -67.8228
34460500  -68.1800
34967264  -67.9278
35645427  -67.4924
36081072  -67.3550
36517316  -68.0600
37575724  -68.3717
37722348  -68.1217
38170467  -68.2026
41448267  -69.0398
45349632  -68.0656
48035956  -68.1135
50602347  -67.6994
54519507  -66.6592
58107136  -65.9621
60669027  -65.6855
64366272  -65.7695
67108864  -65.0926
75932883  -63.9260
379275264  -63.9372
687518464  -63.9177
982721403  -63.6954
1296970812  -63.5393
1614333676  -63.6786
1931976387  -63.5019
2254239904  -63.3992
2584619712  -63.3953
2914145667  -63.2738
3248664948  -63.2088
3269601500  -63.2105
3290627812  -63.1924
3302737200  -63.1897
3327269427  -63.2283
3348283392  -63.2202
3367554048  -63.1370
3387484827  -63.1494
3408687792  -63.1694
3433000752  -63.1598
3454345467  -63.1033
3475143675  -63.0984
3494891264  -63.0948
3518160075  -63.0472
3539149227  -63.0656
3553383168  -63.0426
3576341187  -63.0597
3605610672  -63.0590
3624355692  -63.0552
3648796875  -62.9983
3661994444  -63.0220
3684669268  -62.9906
3701718387  -62.9579
3723247323  -62.9326
3742295283  -62.9635
3764768000  -62.9648
3790127808  -62.9650
3811270347  -62.9470
3834341024  -62.9711
3855022227  -62.8212
3869446676  -62.8071
3892969084  -62.7819
3916564272  -62.7579
3928431136  -62.7419
3955684032  -62.7429
3976047968  -62.7238
4000000000  -62.6794
4021315632  -62.6749
4045075200  -62.6658
4065590907  -62.6633
4084589372  -62.6573
4100786352  -62.6657
4121204000  -62.6491
4145734912  -62.6899
4170362976  -62.6479
4191793200  -62.6645
4213351728  -62.6646
4232359436  -62.6928
4251889827  -62.6740
4269850592  -62.6676
4289242032  -62.6531
4317875532  -62.6613
4334280300  -62.6600
4358189556  -62.6454
4375428300  -62.6462
4396764267  -62.6264
4412627712  -62.6736
4434871500  -62.7021
4452064587  -62.7081
4481931312  -62.6232
4499456000  -62.6153
4525464352  -62.6412
4542664707  -62.6120
4564664500  -62.5875
4586899212  -62.5684
4611566547  -62.5507
4630500000  -62.5859
4649045868  -62.5769
4682409147  -62.5931
4696965500  -62.5131
4722316875  -62.5202
4737148448  -62.5007
4762393947  -62.4911
4777559924  -62.4898
4804080867  -62.5142
4818200576  -62.5150
4845421984  -62.5252
4866951852  -62.5035
4886446036  -62.5011
4901086683  -62.5254
4927700992  -62.4363
4941504068  -62.4453
4969187500  -62.4263
4993185627  -62.4237
5022602667  -62.4519
5052106107  -62.4579
5066890227  -62.4496
5086141875  -62.4629
5109143472  -62.4729
5124010752  -62.4555
5141880000  -62.4623
5165871876  -62.3970
5183695872  -62.3775
5213668032  -62.3745
5234699952  -62.4000
5251729500  -62.4273
5270853168  -62.4147
5295012768  -62.4152
5310159552  -62.4017
5338533204  -62.4258
5353092832  -62.4155
5389210368  -62.4605
5411596064  -62.3762
5422830768  -62.4225
5448881772  -62.4473
5470524000  -62.4557
5496547248  -62.4135
5514999588  -62.4174
5529878176  -62.4130
5559715584  -62.4053
5589660128  -62.4164
5604672636  -62.4576
5622851547  -62.4561
5642350272  -62.4623
5664991468  -62.3779
5681448972  -62.3723
5710513504  -62.3720
5725741532  -62.3924
5756278756  -62.4025
5773467483  -62.4124
5796389808  -62.4075
5817678548  -62.3887
5837605632  -62.3631
5863837563  -62.3633
5882952267  -62.3765
5902098075  -62.3706
5926176000  -62.2917
5950098675  -62.3015
5973084828  -62.3021
5988775936  -62.3204
6013595952  -62.3308
6036014092  -62.3284
6051815168  -62.3743
6079860972  -62.3696
6099383804  -62.3942
6131234308  -62.3857
6147201056  -62.3780
6172588800  -62.3784
6192199872  -62.3011
6210204012  -62.2841
6227450716  -62.2834
6250398075  -62.3194
6275070675  -62.3371
6298967052  -62.3549
6324668500  -62.3534
6340969184  -62.3489
6373417392  -62.3747
6390039236  -62.4043
6406452000  -62.4396
6423293952  -62.4220
6449139675  -62.4436
6472384096  -62.4031
6502662747  -62.4192
6522128932  -62.4462
6538767008  -62.4362
6567350832  -62.4222
6588850964  -62.4106
6605602272  -62.4223
6622381948  -62.4234
6644213163  -62.4078
6672891424  -62.4030
6698538027  -62.4368
6723657076  -62.4446
6740636000  -62.3984
6765045507  -62.3759
6791744228  -62.3824
6808837536  -62.3712
6826728627  -62.3776
6848211852  -62.3776
6877497568  -62.3408
6894734396  -62.3539
6925830912  -62.3426
6944004963  -62.3400
6963969708  -62.3407
6982161147  -62.3515
7016068800  -62.3704
7033666972  -62.3823
7056168012  -62.3472
7079757723  -62.3545
7103827724  -62.3710
7120915200  -62.3765
7139082388  -62.3476
7159553712  -62.3214
7190363547  -62.3107
7207998867  -62.3016
7236260307  -62.2951
7250411763  -62.3086
7269892587  -62.3105
7299172192  -62.3161
7317106268  -62.3141
7336500912  -62.2851
7358771187  -62.3234
7378396947  -62.3390
7407217408  -62.3492
7425784512  -62.3560
7460751483  -62.3608
7476917787  -62.3609
7498065348  -62.3591
7516323616  -62.3678
7534611500  -62.3628
7567049187  -62.3829
7589653088  -62.3911
7609597488  -62.3759
7628646987  -62.3665
7646811507  -62.2924
7678651392  -62.3167
7700539136  -62.3323
7719124500  -62.3309
7737739744  -62.3173
7756384892  -62.3225
7787401803  -62.3140
7812500000  -62.3097
7831265004  -62.3033
7857255987  -62.2991
7883993088  -62.3022
7906625500  -62.3094
7925540864  -62.3253
7949644587  -62.3294
7963462048  -62.2531
8005336947  -62.2669
8020570324  -62.2618
8040709323  -62.2692
8071490700  -62.2733
8091109467  -62.2591
8116356384  -62.2417
8135604652  -62.2559
8154883328  -62.2423
8192382147  -62.2451
8206497612  -62.2645
8226279675  -62.2471
8251733668  -62.2459
8271195296  -62.2324
8290687500  -62.2357
8310210304  -62.2310
8329763732  -62.2498
8364470427  -62.2484
8388608000  -62.2498
8409201408  -62.2433
8427991072  -62.2444
8447728748  -62.2384
8470303488  -62.2372
8497105200  -62.2334
8517234267  -62.2536
8546031387  -62.2461
8566802276  -62.2525
8597025072  -62.2479
8613413667  -62.2530
8637542892  -62.2081
8666880736  -62.2196
8684934075  -62.2110
8705284272  -62.2107
8727300292  -62.2365
8747502368  -62.2457
8780105403  -62.2605
8798617008  -62.2479
8817148107  -62.2621
8843515308  -62.2833
8868943152  -62.2975
8889507675  -62.3023
8910242464  -62.3012
8930725772  -62.2966
8960195403  -62.3164
8972003907  -62.2442
8992364000  -62.2570
9026225712  -62.2598
9050925987  -62.2689
9068731083  -62.2698
9095723500  -62.2509
9116489984  -62.2635
9145094832  -62.2437
9161002800  -62.2488
9184890672  -62.2410
9216789552  -62.2579
9230762700  -62.2773
9245745675  -62.3010
9277749963  -62.3007
9291769227  -62.3067
9317833083  -62.3058
9347011132  -62.2625
9368158208  -62.2654
9389337156  -62.2750
9410548000  -62.2743
9431790764  -62.2814
9453751488  -62.2928
9474372148  -62.2828
9495710816  -62.2849
9518530752  -62.2778
9541864827  -62.2819
9560146203  -62.2807
9588618675  -62.2726
9602884876  -62.2775
9627327603  -62.2708
9652836528  -62.2736
9670201875  -62.2904
9696790827  -62.2249
9732554500  -62.2270
9754278944  -62.2375
9774721683  -62.2513
9797824768  -62.2523
9819646196  -62.2605
9839558700  -62.2529
9863386204  -62.2475
9877737483  -62.2265
9907713072  -62.2192
9929239456  -62.2285
9954316827  -62.2333
9990639792  -62.2217
10015585200  -62.2224
10029110283  -62.2018
10054103643  -62.2080
10078084800  -62.1288
10097916867  -62.1366
10125087075  -62.1232
10150866176  -62.1229
10173208500  -62.1310
10195583584  -62.1192
10217318643  -62.1124
10239390252  -62.1060
10262905636  -62.1133
10279389888  -62.1174
10307951244  -62.1247
10330523392  -62.1230
10353128468  -62.1240
10375766496  -62.1232
10398437500  -62.1160
10421141504  -62.1156
10443878532  -62.0974
10466648608  -62.0654
10489451756  -62.0653
10512288000  -62.0602
10535157364  -62.0675
10558059872  -62.0651
10580995548  -62.0688
10603964416  -62.0562
10626966500  -62.0379
10650001824  -62.0411
10671862347  -62.0413
10696172288  -62.0494
10719307476  -62.0607
10742476000  -62.0707
10765677884  -62.0730
10788913152  -62.0472
10812181828  -62.0725
10835483936  -62.0702
10855150227  -62.0109
10882188544  -62.0303
10905591092  -62.0292
10929027168  -62.0267
10952496796  -62.0265
10976000000  -62.0392
10995274800  -62.0306
11023107232  -62.0260
11043274752  -62.0167
11070349056  -62.0114
11094020500  -62.0185
11117725664  -62.0380
11141464572  -62.0396
11165237248  -62.0378
11189043716  -62.0534
11208796875  -62.0554
11236758124  -62.0337
11255055003  -61.9798
11284607988  -61.9882
11308583776  -61.9782
11323514907  -61.9575
11347857027  -61.9727
11374441875  -61.9964
11389964067  -62.0020
11414377467  -61.9987
11443263363  -61.9828
11477365844  -61.9860
11496687075  -61.9944
11524561200  -61.9968
11540185452  -61.9979
11556937467  -61.9990
11582647488  -62.0013
11598947104  -62.0042
11623365932  -62.0052
11640879792  -62.0133
11672306356  -61.9774
11688020172  -61.9959
11704879107  -61.9991
11734130043  -62.0095
11749895667  -62.0164
11772436347  -62.0093
11802900528  -62.0123
11823231852  -62.0041
11852630208  -62.0161
11884330800  -62.0373
11902464432  -62.0648
11920611888  -62.0795
11945587212  -62.0593
11968836484  -62.0528
11993771552  -62.0593
12018741228  -62.0692
12043745536  -62.0590
12068784500  -62.0361
12093858144  -61.9964
12118966492  -62.0110
12138314643  -62.0162
12157786800  -62.0164
12177274563  -62.0276
12196777932  -62.0178
12219747404  -62.0189
12263436288  -62.0099
12270346708  -62.0072
12295698656  -62.0033
12314125872  -61.9936
12341818800  -61.9853
12352211667  -61.9791
12375322587  -61.9862
12403084203  -61.9973
12438988992  -61.9894
12458700747  -61.9898
12484233243  -62.0039
12502818747  -61.9508
12525439388  -61.9458
12551141376  -61.9343
12576878500  -61.9304
12602650784  -61.9385
12611120688  -61.9340
12654300928  -61.9387
12680070507  -61.9338
12692946348  -61.9255
12721061772  -61.9212
12732040444  -61.9128
12758024192  -61.9137
12785610267  -61.9188
12810097696  -61.9212
12836189232  -61.9183
12867999147  -61.9200
12888473332  -61.9231
12914669408  -61.9162
12935282688  -61.9346
12955383675  -61.9124
12974316507  -61.9057
12993470564  -61.9072
13039503552  -61.9260
13057310187  -61.9430
13073940675  -61.9337
13110802992  -61.9472
13125517024  -61.9427
13152033212  -61.9451
13178585088  -61.9365
13205172676  -61.9393
13221701307  -61.9452
13253985072  -61.9505
13279121883  -61.9526
13293496467  -61.9635
13311880628  -61.9645
13338647136  -61.9549
13365449500  -61.9527
13383513792  -61.9556
13411179963  -61.9090
13446071968  -61.9049
13467804012  -61.9084
13484693808  -61.9087
13516088652  -61.9197
13527018004  -61.9167
13554072032  -61.9202
13578987852  -61.9353
13608288256  -61.9345
13625044992  -61.9312
13648102803  -61.9100
13668750000  -61.9211
13689883372  -61.9126
13717154048  -61.9188
13744460916  -61.9274
13767342147  -61.9335
13790520000  -61.9144
13805168688  -61.9170
13846715532  -61.9108
13862617587  -61.8388
13881538976  -61.8461
13907927232  -61.8432
13936624384  -61.8375
13956993792  -61.8401
13975416027  -61.8346
14017218075  -61.8439
14036911227  -61.8363
14050458288  -61.8451
14074975044  -61.8579
14102754592  -61.8492
14130570668  -61.8496
14154124032  -61.8396
14183812800  -61.8433
14202384075  -61.8588
14214238304  -61.8581
14244523947  -61.8661
14270199808  -61.8696
14298235556  -61.8528
14326308000  -61.8403
14354417164  -61.8199
14367580848  -61.8257
14387518512  -61.8162
14410745748  -61.8223
14438965216  -61.8313
14457409200  -61.8298
14479910028  -61.8373
14512442112  -61.8244
14528721843  -61.8228
14552211488  -61.8181
14580615276  -61.8124
14609056000  -61.8224
14634133947  -61.8248
14664321675  -61.8234
14689501875  -61.8304
14703360192  -61.8293
14723529408  -61.8236
14751814500  -61.8211
14780477344  -61.8145
14795494587  -61.8312
14809177292  -61.7874
14846101227  -61.7987
14866688596  -61.8043
14895500000  -61.8118
14915826432  -61.8155
14947573707  -61.8215
14967909675  -61.8230
14993349075  -61.8266
15021357363  -61.8408
15040115500  -61.8459
15069150464  -61.8397
15098222772  -61.8436
15127332448  -61.8395
15154113987  -61.8436
15170749632  -61.8437
15196360752  -61.8491
15214885924  -61.8468
15243798267  -61.8293
15272039403  -61.8171
15299021232  -61.8249
15319594800  -61.7816
15340182192  -61.7928
15364647675  -61.7948
15391005052  -61.7975
15420489728  -61.8087
15439452363  -61.8169
15478215723  -61.8106
15493734675  -61.8217
15509169644  -61.8117
15538804992  -61.8088
15568478068  -61.8028
15584416875  -61.8163
15598188896  -61.8171
15627937500  -61.8206
15657723904  -61.8178
15687548132  -61.8220
15702699312  -61.8317
15730058763  -61.8301
15747310156  -61.8241
15777016083  -61.8126
15799214700  -61.8188
15820121772  -61.7797
15837237472  -61.7951
15867289148  -61.7919
15897378816  -61.7749
15927506500  -61.7806
15943230000  -61.7885
15957672224  -61.7934
15987876012  -61.7981
16012852443  -61.7951
16023374667  -61.8084
16048397876  -61.8097
16078716000  -61.7989
16109072284  -61.7925
16120869075  -61.7971
16139466752  -61.7843
16169899428  -61.7740
16200370336  -61.7877
16208073027  -61.7867
16235869068  -61.7809
16268990643  -61.7702
16292012692  -61.7722
16322636768  -61.7810
16340648427  -61.7369
16365898800  -61.7571
16384516812  -61.7652
16412463675  -61.7618
16431108147  -61.7528
16473763827  -61.7667
16487105067  -61.7701
16507187456  -61.7726
16538080500  -61.7735
16569012064  -61.7839
16580644947  -61.7735
16599982172  -61.7728
16630990848  -61.7717
16662038116  -61.7858
16693124000  -61.7787
16714732347  -61.7607
16741614627  -61.7574
16756409088  -61.7527
16786613588  -61.7537
16815652272  -61.7625
16826434992  -61.7789
16849133500  -61.7527
16880451584  -61.7107
16902010800  -61.7133
16923634992  -61.7146
16943204128  -61.7164
16974638636  -61.7154
16991299692  -61.7195
17036032347  -61.7215
17037624244  -61.7179
17069175392  -61.7149
17100765468  -61.7233
17132394496  -61.7272
17146080000  -61.7349
17167859712  -61.7319
17195769504  -61.7358
17227515532  -61.7408
17256481947  -61.7397
17259300608  -61.7487
17297461467  -61.7418
17322988000  -61.7369
17346701043  -61.7378
17354890364  -61.7554
17386831872  -61.7414
17418812548  -61.7405
17434410867  -61.7353
17450832416  -61.7424
17482891500  -61.7442
17514989824  -61.7453
17527844907  -61.7518
17551242432  -61.7627
17579304288  -61.7662
17611520476  -61.7592
17629806843  -61.7615
17651891547  -61.7545
17676070884  -61.7645
17708405152  -61.7612
17736216300  -61.7584
17752828428  -61.7618
17786076012  -61.7657
17805644500  -61.7751
17834617827  -61.7861
17840169675  -61.7917
17870668092  -61.7979
17903239168  -61.8126
17935849796  -61.7958
17955565488  -61.7512
17979246675  -61.7572
18001189804  -61.7534
18033919232  -61.7614
18057365667  -61.7664
18076921875  -61.7711
18099497056  -61.7668
18132345500  -61.7768
18155252547  -61.7826
18177663843  -61.7813
18198161572  -61.7835
18230946075  -61.7787
18239366187  -61.7771
18264136716  -61.7791
18297184000  -61.7860
18330271124  -61.7830
18343374075  -61.7858
18371535075  -61.7932
18396564988  -61.7934
18429771776  -61.8018
18442032075  -61.8015
18468856332  -61.7977
18496305184  -61.7675
18529631852  -61.7450
18549446067  -61.7483
18579181248  -61.7470
18596405236  -61.7448
18620283267  -61.7519
18633048300  -61.7724
18663338844  -61.7788
18696865792  -61.7736
18716838507  -61.7784
18739593675  -61.7832
18764040096  -61.7736
18797687500  -61.7816
18819345627  -61.7780
18839310075  -61.7849
18865102932  -61.7773
18898871008  -61.7770
18910698075  -61.7792
18932679356  -61.7933
18966528000  -61.7965
19000416964  -61.7887
19012300992  -61.7939
19034346272  -61.8060
19059617547  -61.8029
19082580075  -61.7868
19102326016  -61.7892
19132858800  -61.7895
19163057787  -61.7895
19196160192  -61.7910
19204598812  -61.7919
19238770688  -61.8048
19258123923  -61.8061
19278319707  -61.8065
19307236000  -61.8161
19336080267  -61.8126
19357762752  -61.8151
19383797772  -61.8154
19410238228  -61.8142
19438818048  -61.8018
19444653536  -61.7962
19479109500  -61.8033
19513606144  -61.8079
19531660032  -61.8075
19551998700  -61.8044
19582721568  -61.8157
19610167500  -61.8238
19621811628  -61.8219
19652000000  -61.8036
19686700404  -61.7843
19707793803  -61.7917
19721441632  -61.7922
19753046208  -61.7915
19777884075  -61.7928
19805662512  -61.8046
19825910500  -61.8079
19860815264  -61.8119
19877391603  -61.8125
19900841427  -61.8156
19930747648  -61.8085
19953654075  -61.8049
19969805232  -61.8050
20006536707  -61.8056
20035953724  -61.8084
20056545675  -61.8011
20077155747  -61.7954
20106296388  -61.7959
20141529376  -61.7912
20155275468  -61.7913
20176803500  -61.7920
20212118784  -61.7921
20247475252  -61.7937
20263122675  -61.7546
20282872928  -61.7524
20318311836  -61.7528
20346049827  -61.7547
20365324992  -61.7516
20389313444  -61.7543
20424876192  -61.7482
20457378252  -61.7537
20473731963  -61.7582
20496125696  -61.7612
20515389075  -61.7705
20551128867  -61.7642
20567540704  -61.7665
20586899763  -61.7682
20616732603  -61.7787
20652560523  -61.7764
20674973956  -61.7786
20695894092  -61.7760
20710868000  -61.7752
20746803564  -61.7777
20778203187  -61.7729
20793186027  -61.7704
20818799348  -61.7647
20854859616  -61.7712
20875688172  -61.7359
20890961500  -61.7444
20927105024  -61.7410
20927105024  -61.7361
20963290212  -61.7427
20999517088  -61.7460
21000500667  -61.7517
21035785676  -61.7538
21069834075  -61.7461
21101524272  -61.7445
21108448084  -61.7553
21144841952  -61.7535
21154394187  -61.7496
21181610187  -61.7512
21217755136  -61.7507
21234580272  -61.7503
21266394075  -61.7465
21290835744  -61.7537
21327057675  -61.7656
21331610928  -61.7703
21364083968  -61.7717
21395407500  -61.7830
21418215075  -61.7841
21437500000  -61.7947
21474271004  -61.7709
21495851712  -61.7300
21511084032  -61.7412
21547939108  -61.7270
21556841472  -61.7330
21584836256  -61.7258
21610278387  -61.7191
21636257328  -61.7184
21658756864  -61.7143
21695780372  -61.7130
21708162675  -61.7193
21734200368  -61.7258
21769953916  -61.7271
21777120000  -61.7231
21807104000  -61.7243
21844296324  -61.7311
21863086272  -61.7299
21886141707  -61.7236
21918807788  -61.7209
21952301292  -61.7196
21975403707  -61.7162
21993488500  -61.7139
22029356592  -61.7094
22030892384  -61.7068
22068338652  -61.7134
22105827328  -61.7080
22118909868  -61.6630
22143358436  -61.6685
22163754627  -61.6683
22186968012  -61.6673
22218548044  -61.6638
22245829632  -61.6717
22256681067  -61.6717
22293907668  -61.6726
22331651296  -61.6665
22338927792  -61.6749
22369437500  -61.6736
22399545843  -61.6709
22424438547  -61.6663
22445137732  -61.6576
22474265427  -61.6605
22483614123  -61.6610
22521028347  -61.6651
22550670000  -61.6627
22564717587  -61.6577
22597050164  -61.6589
22619388672  -61.6590
22644403200  -61.6659
22673262748  -61.6623
22692908187  -61.6692
22714830675  -61.6737
22749646500  -61.6500
22787902624  -61.6462
22787902624  -61.6453
22826201612  -61.6444
22840305075  -61.6393
22871727675  -61.6445
22902928276  -61.6485
22912609347  -61.6580
22944081627  -61.6577
22979826684  -61.6566
23014973232  -61.6529
23024433708  -61.6534
23056897028  -61.6516
23078079792  -61.6541
23095496736  -61.6648
23125466412  -61.6605
23153921712  -61.6552
23172825344  -61.6528
23206135203  -61.6533
23233056012  -61.6509
23250326368  -61.6476
23280601392  -61.6393
23289141596  -61.6394
23328000000  -61.6344
23355186867  -61.6311
23366901604  -61.6311
23405846432  -61.6212
23420348208  -61.5810
23450575707  -61.5855
23483865856  -61.5785
23503122432  -61.5795
23522940500  -61.5862
23554132992  -61.5881
23582850732  -61.5938
23601219772  -61.5920
23630752512  -61.5947
23640424448  -61.5969
23678702892  -61.5881
23705896347  -61.5792
23718964000  -61.5814
23747516523  -61.5854
23774749452  -61.5903
23801997987  -61.5873
23837099188  -61.5746
23851726668  -61.5826
23876564576  -61.5918
23899900608  -61.5928
23928828300  -61.5955
23955625984  -61.5965
23981907843  -61.6066
24015716352  -61.6013
24034861728  -61.6052
24074545036  -61.6000
24088243347  -61.5629
24114272000  -61.5652
24138270000  -61.5667
24157649088  -61.5745
24185116107  -61.5774
24202897200  -61.5873
24233715068  -61.5879
24259516875  -61.5899
24282183267  -61.5981
24313562500  -61.5995
24338895552  -61.6030
24353551904  -61.6055
24387558732  -61.6020
24408661203  -61.6059
24433662208  -61.6023
24468772032  -61.6017
24475274928  -61.6045
24513948000  -61.6102
24551748675  -61.6118
24554156764  -61.6067
24589215468  -61.6024
24602254092  -61.5945
24643022067  -61.6016
24675046816  -61.6015
24683823792  -61.5980
24715431500  -61.5965
24737733747  -61.6055
24755860224  -61.5917
24793338843  -61.5872
24799884723  -61.5828
24836849888  -61.5824
24868668627  -61.5819
24888338667  -61.5809
24918016000  -61.5787
24947395443  -61.5721
24958665284  -61.5719
24999358752  -61.5712
25032823227  -61.5716
25040096428  -61.5668
25080878336  -61.5626
25095343563  -61.5618
25121704500  -61.5598
25162574944  -61.5576
25164535707  -61.5629
25203489692  -61.5709
25220618163  -61.5705
25248682800  -61.5676
25285452196  -61.5758
25304858892  -61.5734
25326500000  -61.5785
25349513787  -61.5702
25369373043  -61.5694
25408728832  -61.5680
25420712112  -61.5693
25449909908  -61.5506
25475420403  -61.5280
25500307248  -61.5246
25532405500  -61.5310
25543473228  -61.5330
25573720064  -61.5312
25601638923  -61.5305
25623260172  -61.5399
25656482848  -61.5396
25678185867  -61.5380
25697931116  -61.5325
25739424000  -61.5359
25779870000  -61.5422
25780961524  -61.5343
25814922507  -61.5282
25822543712  -61.5284
25861696227  -61.5268
25888443075  -61.5301
25906839552  -61.5305
25945326027  -61.5264
25957044972  -61.5371
25989319584  -61.5484
26030767500  -61.5506
26042505723  -61.5494
26072976128  -61.5491
26096199867  -61.5420
26114871636  -61.5436
26156812000  -61.5194
26181889200  -61.4959
26198797244  -61.5074
26223945075  -61.5123
26247511107  -61.5074
26282902468  -61.5126
26296360128  -61.5170
26325022496  -61.5134
26355376323  -61.5086
26384065200  -61.5095
26409397504  -61.5107
26426283075  -61.5109
26451652532  -61.5071
26487136107  -61.5111
26500668507  -61.5007
26526051072  -61.5085
26536297756  -61.5131
26576852652  -61.5129
26593797312  -61.5142
26621123364  -61.5166
26654842800  -61.5188
26663603872  -61.5241
26706129548  -61.5281
26721054387  -61.5247
26748700416  -61.5237
26791316500  -61.5249
26807762700  -61.5262
26833977824  -61.5229
26860536387  -61.5308
26886090672  -61.5003
26919436288  -61.5049
26937235692  -61.5065
26962233476  -61.5047


==> data/ht_log_r4_p197.dat <==
615627  30.72849
771147  1.364581
1048576  61.90656
1048576  25.55050
1080000  20.44040
1372000  33.09920
1896075  15.09384
1896075  54.79412
2162403  21.82841
2255067  48.96066
2349675  76.48437
2725888  66.14266
2851875  48.01878
3014284  13.83413
3121200  -0.60808
3518667  12.51609
3518667  -6.33378
3650692  -21.5622
3650692  -37.7874
3650692  -30.3806
3650692  -47.7181
3764768  -43.1665
3878307  -40.6049
4170123  -42.4608
4370908  -47.4346
4450572  -34.4834
4516587  -34.4358
4764064  -43.7659
4764064  -47.0715
4764064  -43.7592
4785507  -36.8876
4969107  -22.7901
5179788  -34.2547
5180116  -23.0812
5180116  -31.8209
5180116  -35.6943
5346675  -27.9027
5346675  -38.9604
5443227  -40.5705
5619712  -45.0435
5926176  -49.9171
6220800  -47.8830
6324912  -56.2139
6324912  -57.5001
6456267  -60.8079
6642432  -57.1658
6740636  -60.4825
6740636  -65.9254
6750000  -68.9684
6777027  -71.7975
6885675  -68.5735
7328907  -48.3960
7626496  -56.5117
8193532  -53.1437
8436987  -54.8669
8957952  -58.6626
9082800  -67.0070
9624416  -80.2344
9752427  -75.3280
10061824  -73.6521
10546875  -65.1499
10546875  -68.8123
10742476  -59.2122
10976000  -59.1724
11477808  -65.9857
12194500  -62.4965
12448544  -59.5831
13079232  -60.3108
13267827  -62.6341
13803075  -61.5566
14348907  -65.4903
14609056  -68.6952
14895500  -64.5238
15479572  -69.2660
15759792  -70.3556
16426800  -72.4132
16693124  -76.6662
17280000  -73.3705
17670987  -72.0465
18154800  -66.3967
18297184  -65.5970
18297184  -71.2335
18780012  -72.1690
19096587  -75.5202
19307236  -70.8854
19307236  -71.0584
19830123  -72.4840
20202075  -72.4435
20353792  -74.2782
20710868  -74.9682
21290688  -76.5876
22559008  -80.1681
22941356  -76.5725
23718964  -72.4855
24316227  -75.6951
24918016  -78.5154
25326500  -76.4787
26355888  -79.3620
27005076  -75.0415
27488187  -78.4669
28035747  -78.9839
28811403  -78.4612
29205536  -78.2541
30118144  -79.6901
30581492  -81.3568
30912300  -81.2216
31522396  -81.6389
32482404  -83.6144
32969632  -87.3918
33868800  -83.7929
34967264  -83.5792
35335872  -81.5826
36081072  -81.4995
36517316  -79.6002
37276875  -77.9570
37575724  -78.2069
40715568  -80.9903
43616907  -78.8163
46788332  -75.8019
49939200  -79.0417
52844427  -80.2866
56298672  -80.7830
58824500  -81.5169
61971075  -81.7803
65118843  -82.4015
72765788  -88.9961
374306656  -82.6120
670956075  -81.4327
960693075  -82.6402
1263580587  -83.7919
1568150307  -85.1320
1871251875  -85.6469
2182628187  -85.3212
2491343456  -85.2656
2810381476  -84.0153
3135298752  -83.8996
3158618112  -83.8615
3176091104  -84.1155
3196715008  -84.3824
3226732848  -84.3043
3238230272  -84.2503
3259122016  -84.1493
3280103424  -84.1236
3301174688  -84.3923
3322336000  -84.3774
3343587552  -84.2337
3364929536  -84.1910
3386880000  -84.2164
3408687792  -84.2977
3421441323  -84.3270
3443969772  -84.2388
3473002656  -84.4083
3494891264  -84.4939
3516871648  -84.5840
3538944000  -84.6670
3552144300  -84.6279
3572225388  -84.6954
3594528500  -84.8027
3617476875  -84.9189
3639412836  -85.0515
3661994444  -85.2793
3683404800  -85.2565
3702983067  -85.2364
3721979187  -85.1717
3741765408  -85.1193
3764768000  -85.0622
3787864672  -85.3322
3811055616  -85.5782
3826683675  -85.4202
3846019212  -85.4308
3869446676  -85.3977
3892969084  -85.3906
3912012963  -85.4644
3932840547  -85.4696
3953070000  -85.5108
3976047968  -85.5000
3992371200  -85.5519
4019997708  -85.4066
4043092563  -85.4516
4061616075  -85.5558
4084589372  -85.4999
4108776192  -85.3475
4121204000  -85.2680
4145495787  -85.2312
4161570075  -85.2773
4189774923  -85.3397
4211328267  -85.2712
4232260800  -85.3708
4248502272  -85.4535
4269850592  -85.5728
4294967296  -85.6308
4311731763  -85.6225
4337017452  -85.5840
4358189556  -85.6213
4375428300  -85.5314
4396419072  -85.4880
4420915632  -85.4241
4440976875  -85.4227
4459001427  -85.3687
4476367152  -85.4176
4499456000  -85.3546
4525464352  -85.3280
4542664707  -85.3444
4564664500  -85.3718
4591123200  -85.4441
4617282596  -85.5020
4634177427  -85.4183
4657010432  -85.4938
4683621856  -85.4347
4698066987  -85.3755
4722316875  -85.3860
4737325932  -85.3796
4764064000  -85.4590
4782495987  -85.4218
4804628188  -85.4198
4827158307  -85.4035
4845421984  -85.4614
4866226875  -85.4326
4886446036  -85.5021
4912734267  -85.4458
4927700992  -85.5288
4949222067  -85.5599
4969187500  -85.4644
5010089868  -85.4880
5024864156  -85.6099
5049151875  -85.5335
5066893472  -85.5088
5091331248  -85.4969
5109156500  -85.5117
5126242707  -85.4509
5151653888  -85.3986
5171731200  -85.4939
5194386284  -85.4482
5212917675  -85.3846
5237354336  -85.2831
5254267500  -85.2393
5275381068  -85.2790
5295012768  -85.2710
5324000000  -85.3281
5342013612  -85.4041
5364063675  -85.4191
5387684652  -85.3543
5411596064  -85.3909
5428189107  -85.3209
5455752116  -85.2647
5485322524  -85.3097
5501941875  -85.3028
5528181987  -85.3152
5544783500  -85.3139
5574674452  -85.2377
5589660128  -85.2397
5608055088  -85.2298
5629867200  -85.2517
5653284300  -85.2135
5675967027  -85.1629
5695312500  -85.0400
5710513504  -85.0659
5742712512  -84.9498
5756278756  -84.8696
5782947075  -84.8495
5802287872  -84.8791
5826494700  -84.8273
5848541500  -84.6106
5864013824  -84.5215
5895040288  -84.5656
5910883632  -84.4590
5941784884  -84.5850
5957421152  -84.6047
5981403312  -84.5808
6004494500  -84.6214
6027303987  -84.6153
6046683075  -84.5460
6075810027  -84.5711
6095266875  -84.6810
6115295232  -84.6452
6136715952  -84.6180
6163195500  -84.5327
6179939307  -84.5718
6196289427  -84.5403
6227450716  -84.5588
6245469387  -84.5963
6270955200  -84.5637
6289073388  -84.6028
6317125632  -84.5410
6340969184  -84.5329
6357663675  -84.6194
6383377152  -84.5817
6406452000  -84.6497
6422892844  -84.6391
6444967500  -84.6620
6472384096  -84.7395
6496797888  -84.7761
6522128932  -84.8332
6538767008  -84.9772
6555433356  -84.9293
6588850964  -84.9135
6605303787  -84.8335
6622381948  -84.8448
6650991675  -84.8765
6672891424  -84.8686
6689784812  -84.8474
6722374707  -84.8369
6740636000  -84.9219
6765045507  -84.8857
6791744228  -84.8827
6808837536  -84.9135
6833599587  -84.8711
6852512547  -84.8849
6877497568  -84.8804
6894734396  -84.9796
6928425747  -84.8923
6943138992  -85.0075
6963969708  -85.0285
6981350656  -85.1263
7016068800  -85.0841
7030874763  -85.0476
7051163648  -85.0177
7076260467  -84.9655
7099883712  -85.0384
7117407792  -84.9554
7139082388  -84.9660
7163071488  -84.9460
7192126107  -84.9944
7208881200  -85.0310
7227728928  -84.9947
7247757312  -85.0686
7266348675  -85.0778
7298274987  -85.0728
7314264387  -85.0526
7340952267  -84.9651
7362337563  -85.0185
7381075212  -84.9861
7407217408  -85.0015
7425327956  -85.0553
7454469312  -85.0988
7476917787  -85.1447
7500300003  -85.2195
7516323616  -85.1378
7539050700  -85.0978
7567049187  -85.1219
7589653088  -85.1401
7608059676  -85.1702
7626496000  -85.1885
7644962084  -85.2158
7681983628  -85.2201
7700539136  -85.3025
7719685587  -85.3194
7737739744  -85.4159
7766323200  -85.4181
7793764996  -85.4390
7812500000  -85.4569
7841603628  -85.4372
7863705612  -85.3588
7887740256  -85.3630
7906625500  -85.3185
7932049200  -85.3794
7951497867  -85.3648
7977466467  -85.3426
7998829488  -85.3911
8020570324  -85.4095
8039666912  -85.3398
8065889712  -85.3220
8084567232  -85.3046
8116356384  -85.2225
8135604652  -85.1325
8154883328  -85.0696
8177339043  -85.1639
8205556203  -85.1393
8220625227  -85.0827
8251733668  -85.0602
8271195296  -85.0013
8292391875  -85.0662
8312277132  -85.0525
8335981107  -84.9916
8368962556  -85.0610
8388608000  -85.0424
8409201408  -85.1230
8427991072  -85.1406
8448319467  -85.1428
8478913707  -85.1734
8505729027  -85.1425
8522989803  -85.1992
8546879488  -85.2661
8566802276  -85.1870
8595098028  -85.1928
8625956652  -85.1683
8646803028  -85.2105
8666880736  -85.2435
8686989500  -85.2526
8707223628  -85.1958
8727300292  -85.2975
8748972027  -85.2435
8780105403  -85.2065
8807392467  -85.1517
8828622432  -85.1276
8848980508  -85.1835
8869369856  -85.1637
8895387627  -85.1980
8910242464  -85.2975
8930725772  -85.3509
8959211712  -85.3963
8981850267  -85.3877
9012972924  -85.3871
9033613312  -85.3698
9054285188  -85.3152
9080610867  -85.3740
9101419200  -85.3754
9120266307  -85.3470
9158117728  -85.3909
9178979036  -85.3778
9197842923  -85.3842
9220796644  -85.3507
9241752992  -85.3133
9262741068  -85.3455
9283760896  -85.3254
9304812500  -85.3239
9331882587  -85.2863
9353981763  -85.3042
9375100812  -85.2889
9400273587  -85.3106
9423462348  -85.3433
9445669632  -85.2602
9473971248  -85.2997
9495710816  -85.2952
9511434747  -85.2992
9538484224  -85.2152
9555066288  -85.2212
9581385888  -85.2084
9602884876  -85.2999
9624268800  -85.3510
9645979284  -85.2577
9667574752  -85.3078
9689202428  -85.3110
9717268707  -85.3254
9732554500  -85.3293
9756236187  -85.2393
9791167923  -85.2450
9801453843  -85.2488
9819646196  -85.2815
9859154787  -85.2370
9866379312  -85.1919
9891169200  -85.1791
9929239456  -85.2594
9951255500  -85.2481
9973304064  -85.2637
9995385172  -85.2828
10017498848  -85.2367
10039645116  -85.2690
10061824000  -85.2828
10084035524  -85.2799
10107317808  -85.2823
10129270347  -85.3394
10153340928  -85.3347
10181634147  -85.3826
10203667200  -85.3914
10223622387  -85.4199
10254117888  -85.3512
10274122323  -85.4153
10293091875  -85.4043
10322634843  -85.4659
10339535547  -85.4764
10370203308  -85.4216
10389261312  -85.3357
10410457392  -85.3671
10431675072  -85.3991
10466648608  -85.4316
10483749675  -85.4127
10499716800  -85.3197
10534887243  -85.3747
10558059872  -85.4154
10578665772  -85.4557
10603964416  -85.5043
10623606192  -85.5625
10650001824  -85.5004
10671862347  -85.5200
10682600787  -85.5480
10718075952  -85.5550
10742476000  -85.5944
10765677884  -85.6353
10782726912  -85.6163
10812181828  -85.6020
10835483936  -85.5613
10852984827  -85.6200
10881151875  -85.6898
10905014043  -85.6772
10929027168  -85.7023
10952496796  -85.7524
10973491200  -85.6819
10995274800  -85.6581
11023107232  -85.7333
11039998707  -85.7642
11061848187  -85.7173
11094020500  -85.7415
11117725664  -85.8233
11130815232  -85.7753
11165237248  -85.7825
11189043716  -85.7520
11208796875  -85.7285
11236758124  -85.7640
11260666112  -85.8019
11284607988  -85.8055
11308038075  -85.8035
11315775168  -85.7812
11351178432  -85.7015
11377767168  -85.6710
11389964067  -85.5941
11413267200  -85.5878
11453152000  -85.5509
11475525312  -85.5291
11488888368  -85.5520
11525895868  -85.5632
11542418352  -85.5582
11556937467  -85.5646
11580410700  -85.5826
11601668907  -85.6698
11623365932  -85.6630
11647819008  -85.6056
11672306356  -85.6280
11692514700  -85.6226
11710501452  -85.6425
11736381627  -85.6836
11753275392  -85.6967
11789356032  -85.6923
11815323147  -85.6778
11830012848  -85.6935
11844711675  -85.7360
11891129292  -85.6993
11905866027  -85.7277
11921746563  -85.6894
11959221132  -85.6669
11973999987  -85.7030
11993771552  -85.6630
12018741228  -85.7137
12043745536  -85.6980
12068784500  -85.6934
12093702192  -85.7181
12116570112  -85.7694
12144109568  -85.8325
12163516875  -85.8540
12181862187  -85.8448
12199073472  -85.8397
12226636800  -85.8565
12259983987  -85.8704
12270346708  -85.8218
12295698656  -85.8117
12319892667  -85.8337
12346507264  -85.8072
12359142675  -85.8424
12391513083  -85.8363
12421609227  -85.8810
12437829963  -85.9336
12457540800  -85.9823
12497009292  -86.0190
12510954252  -86.0891
12528396387  -86.0907
12552835788  -86.0646
12579630075  -86.0570
12602650784  -86.0361
12626296875  -86.0544
12654300928  -86.0152
12680178836  -85.9716
12699972288  -85.9900
12728095488  -85.9969
12736303947  -86.0408
12772687500  -85.9855
12805594668  -85.9780
12812651712  -85.9379
12849144075  -85.9442
12877431867  -85.9403
12888473332  -85.9088
12914669408  -85.8899
12942375372  -85.9201
12967168000  -85.8927
12989709612  -85.8989
13012223643  -85.8696
13046182348  -85.8894
13068000000  -85.9073
13084637292  -85.9060
13116753387  -85.9611
13139377200  -85.9755
13157251875  -85.9664
13183490043  -85.9879
13206171312  -85.9712
13231796000  -85.9939
13258455084  -85.9595
13282714800  -85.9467
13307878827  -85.9576
13311880628  -85.9728
13338647136  -85.9847
13365449500  -85.9978
13392287744  -85.9621
13422013632  -85.9913
13446071968  -86.0279
13473017996  -86.0096
13500000000  -86.0424
13527018004  -86.0116
13535426700  -85.9916
13554072032  -85.9632
13591100592  -86.0117
13608288256  -86.0088
13635450500  -85.9977
13662648864  -85.9819
13683333888  -86.0394
13699141875  -86.0252
13718610387  -86.0013
13756369968  -85.9723
13771804000  -85.9566
13799183324  -85.9897
13824712368  -86.0259
13854050788  -86.0409
13878528768  -86.0280
13884650883  -86.0078
13909152843  -86.0105
13936624384  -86.0234
13964221652  -86.0576
13991855328  -86.0269
14019525436  -86.0105
14036911227  -86.0354
14059082547  -86.0354
14083737867  -86.0475
14113352763  -86.0398
14130642483  -85.9942
14158423296  -86.0104
14186312500  -86.0211
14214238304  -86.0553
14228404272  -86.0881
14254448283  -86.0817
14270582700  -86.0507
14304121803  -86.0348
14328990963  -86.0943
14354417164  -86.1013
14382563072  -86.0667
14410745748  -86.1329
14427435312  -86.1054
14438965216  -86.0740
14467221500  -86.1135
14495514624  -86.1332
14523844612  -86.1454
14546264067  -86.1147
14578870563  -86.0460
14603977323  -86.0158
14619051747  -86.0340
14637533684  -86.0420
14668097328  -86.0516
14694600028  -86.0991
14722268427  -86.0920
14742450603  -86.1138
14780477344  -86.0937
14785383627  -86.0586
14809177292  -86.0626
14829644592  -86.0669
14866688596  -86.0854
14877774252  -86.1114
14895525888  -86.1078
14938681068  -86.0975
14959010988  -86.0440
14982157508  -86.0373
15011117856  -86.0420
15040115500  -86.0230
15069150464  -85.9817
15090215787  -85.9377
15122148012  -86.0188
15147718092  -85.9635
15160511232  -85.9725
15186113712  -85.9873
15214885924  -85.9658
15239949228  -86.0257
15250214412  -86.0633
15279746067  -86.0696
15302776576  -86.0602
15332148500  -86.0198
15361557984  -86.0444
15391005052  -86.0635
15420489728  -86.0588
15436869867  -86.0621
15460120107  -86.0365
15479572000  -86.0153
15509169644  -86.0190
15537747267  -86.0171
15567555888  -85.9902
15576633747  -85.9924
15598188896  -86.0420
15627937500  -86.0267
15650651952  -86.0122
15666257088  -85.9653
15688377675  -85.9531
15717410208  -85.9381
15747310156  -85.9707
15760051200  -85.9632
15792684075  -85.9466
15813586827  -85.9287
15837237472  -85.9611
15867289148  -85.9143
15889475187  -85.8845
15916996800  -85.9443
15928799067  -85.9397
15957672224  -85.9404
15987876012  -85.9369
16011537408  -85.9728
16023374667  -85.9883
16048397876  -85.9727
16078716000  -85.9686
16106357952  -85.9950
16110314883  -86.0097
16140667500  -85.9397
16169899428  -86.0008
16200370336  -86.0295
16223953563  -85.9746
16246464300  -85.9737
16265014272  -85.9730
16292012692  -85.9464
16322636768  -85.9779
16345962675  -85.9441
16368557868  -85.9583
16385847075  -85.9330
16414739204  -85.9222
16444432107  -85.9262
16471096227  -85.9119
16479099675  -85.9207
16507187456  -85.9161
16538080500  -85.9492
16569012064  -85.9762
16580644947  -85.9795
16611437232  -85.9890
16640917452  -86.0090
16662038116  -86.0105
16693124000  -86.0157
16720107075  -86.0544
16745648832  -86.0479
16755411712  -86.0690
16786613588  -86.0100
16817854176  -86.0007
16826434992  -86.0213
16849133500  -86.0330
16880451584  -86.0267
16903361907  -86.0184
16927691067  -86.0485
16943204128  -86.0875
16974638636  -86.1273
16999428528  -86.1180
17033319603  -86.0713
17037624244  -86.0941
17069175392  -86.0764
17100765468  -86.1083
17127034092  -86.1351
17147440827  -86.1407
17166498075  -86.0951
17195769504  -86.1349
17227515532  -86.1202
17256481947  -86.1209
17266039488  -86.0896
17291124756  -86.0686
17322988000  -86.0501
17349438627  -86.0538
17354890364  -86.0527
17386831872  -86.0747
17418812548  -86.0773
17445390147  -86.0933
17450881083  -86.0884
17482891500  -86.0667
17514989824  -86.0670
17541606267  -86.1236
17558127027  -86.0881
17579304288  -86.0893
17611520476  -86.1160
17642227788  -86.0998
17667082800  -86.0779
17689190832  -86.1025
17708405152  -86.1488
17740778828  -86.1475
17756982675  -86.1119
17786076012  -86.0894
17811032112  -86.0854
17838136544  -86.0823
17856830403  -86.0655
17884615563  -86.0417
17912422323  -86.0345
17935849796  -86.0821
17961136128  -86.0827
18001189804  -86.0846
18019680012  -86.0835
18033919232  -86.0859
18066688308  -86.0802
18099497056  -86.0663
18117464832  -86.0792
18134254512  -86.1050
18165055788  -86.0910
18198161572  -86.1344
18211306707  -86.1507
18231129248  -86.1787
18263233728  -86.1515
18296955648  -86.1146
18308203200  -86.1363
18330271124  -86.1713
18357451875  -86.1307
18396564988  -86.1253
18410996763  -86.1614
18429771776  -86.2034
18463018500  -86.1844
18496305184  -86.2039
18507008547  -86.1903
18529631852  -86.2388
18562998528  -86.1990
18596183472  -86.1912
18596405236  -86.1898
18629852000  -86.2398
18663338844  -86.2156
18686993328  -86.2038
18702623547  -86.1629
18730432868  -86.1943
18762362667  -86.2054
18783721152  -86.2272
18797687500  -86.2065
18831375104  -86.2086
18865102932  -86.1753
18889267500  -86.1460
18898871008  -86.1334
18932679356  -86.1304
18950734323  -86.1393
18976494267  -86.1900
19000416964  -86.1970
19034346272  -86.2333
19051010163  -86.2335
19068315948  -86.2337
19102326016  -86.2288
19122797763  -86.2434
19140046875  -86.2442
19170467424  -86.2760
19204598812  -86.3137
19227850092  -86.2934
19245146508  -86.3087
19272983076  -86.3047
19307236000  -86.2810
19325965932  -86.3018
19341529484  -86.3417
19375117488  -86.3565
19410238228  -86.3324
19422883107  -86.3382
19444653536  -86.3467
19470707532  -86.3668
19513606144  -86.3663
19521494667  -86.3989
19548143492  -86.3749
19566532800  -86.3578
19595617200  -86.3860
19617340396  -86.4149
19648023552  -86.4282
19669880187  -86.4420
19699041267  -86.4228
19721441632  -86.4375
19742823387  -86.4333
19769115987  -86.4314
19793963952  -86.4432
19825910500  -86.4482
19851027075  -86.4605
19871531307  -86.4652
19895760972  -86.4579
19930747648  -86.4645
19944847107  -86.4779
19965775316  -86.5086
20000844000  -86.4968
20025650412  -86.5173
20035953724  -86.5195
20071104512  -86.5216
20106296388  -86.4940
20130201675  -86.4996
20141529376  -86.4852
20176803500  -86.4660
20201038443  -86.4492
20224678347  -86.4674
20254247667  -86.4613
20282872928  -86.4267
20311969968  -86.4045
20335674672  -86.4229
20366808075  -86.3819
20389313444  -86.3559
20418750000  -86.3415
20441031075  -86.3308
20464810947  -86.3437
20496125696  -86.3278
20501994672  -86.3073
20533255083  -86.3148
20567540704  -86.3044
20586899763  -86.3102
20603310332  -86.3374
20645093808  -86.3139
20674973956  -86.3034
20685430107  -86.3133
20710868000  -86.2917
20746803564  -86.2844
20776705200  -86.2855
20787192243  -86.2575
20818799348  -86.2455
20848669488  -86.2621
20868181227  -86.2791
20890961500  -86.2930
20917752012  -86.3091
20928274587  -86.2606
20963290212  -86.2474
20999517088  -86.2673
21000500667  -86.2704
21035785676  -86.2949
21063800547  -86.3343
21093976827  -86.3602
21109073067  -86.3369
21144841952  -86.3794
21157417323  -86.3551
21181610187  -86.3456
21217755136  -86.3045
21243667500  -86.2851
21254274500  -86.2743
21290835744  -86.2832
21327438892  -86.3088
21333128787  -86.3023
21364083968  -86.3290
21387807675  -86.3410
21428862768  -86.3600
21437500000  -86.3575
21474271004  -86.3490
21483664128  -86.3406
21514139568  -86.3853
21547939108  -86.3570
21556841472  -86.3704
21584836256  -86.3763
21617917632  -86.3695
21639314700  -86.3936
21658756864  -86.4265
21695780372  -86.4322
21703569408  -86.4066
21732846048  -86.4068
21769953916  -86.4034
21784788675  -86.4631
21807104000  -86.4641
21844296324  -86.5233
21864622923  -86.5378
21886141707  -86.5426
21918807788  -86.5368
21947682267  -86.5334
21969241875  -86.5235
21993488500  -86.5775
22029356592  -86.5864
22030892384  -86.5537
22068338652  -86.5519
22105827328  -86.5511
22114273347  -86.5424
22143358436  -86.5694
22171491072  -86.5114
22191612147  -86.5064
22218548044  -86.4944
22244279643  -86.5135
22272187707  -86.4914
22293907668  -86.4500
22331651296  -86.4205
22331651296  -86.3835
22369437500  -86.3715
22401101232  -86.3828
22424438547  -86.3775
22445137732  -86.3656
22483051808  -86.3605
22494523392  -86.3408
22521008556  -86.3381
22556912832  -86.3268
22566278700  -86.3257
22597050164  -86.3276
22617825723  -86.3255
22655351403  -86.3467
22673262748  -86.3425
22700736432  -86.3795
22711698243  -86.3529
22752436707  -86.3291
22787902624  -86.3070
22790073843  -86.3147
22826201612  -86.3332
22856013675  -86.3482
22889019312  -86.3435
22902928276  -86.3197
22940933427  -86.3327
22953527523  -86.3096
22979826684  -86.3187
23018340352  -86.3350
23051248947  -86.3352
23059138752  -86.3378
23085974187  -86.3314
23104926243  -86.3557
23134139500  -86.3570
23172825344  -86.3445
23177647827  -86.3335
23211554292  -86.3575
23250326368  -86.3391
23261577408  -86.3491
23289141596  -86.3423
23304392307  -86.3187
23344070832  -86.3130
23366901604  -86.3098
23377426875  -86.3074
23405846432  -86.3198
23444834508  -86.3110
23474453292  -86.3041
23484007728  -86.3099
23522940500  -86.2894
23542969707  -86.2793
23562058464  -86.2949
23601219772  -86.3235
23616376875  -86.3386
23640424448  -86.3287
23657918427  -86.3120
23679672516  -86.3237
23718964000  -86.3256
23734706427  -86.3184
23758298924  -86.3198
23797677312  -86.3304
23830866387  -86.3076
23837099188  -86.3097
23872596075  -86.3141
23885443323  -86.3076
23916073500  -86.3008
23955625984  -86.3178
23960990700  -86.3101
23995222052  -86.3236
24026991147  -86.3017
24047937072  -86.3143
24074545036  -86.3181
24114272000  -86.3066
24115670892  -86.3046
24154042644  -86.3163
24183499968  -86.2731
24193856992  -86.2621
24220684827  -86.2571
24233715068  -86.2600
24273616896  -86.2640
24306480432  -86.2432
24314582187  -86.2478
24353551904  -86.2350
24374577132  -86.2181
24395673987  -86.2068
24433662208  -86.1966
24437895075  -86.1873
24473783156  -86.2120
24499668483  -86.1851
24525701667  -86.2071
24554156764  -86.1919
24574551147  -86.2298
24594409472  -86.2167
24626710827  -86.2261
24651179712  -86.2248
24675046816  -86.2193
24703420608  -86.2370
24716489472  -86.2180
24755860224  -86.2158
24780249675  -86.2261
24796333012  -86.2288
24829351875  -86.2088
24852282867  -86.2018
24877410876  -86.2175
24914577483  -86.2147
24927702075  -86.2054
24958665284  -86.2382
24986805507  -86.2046
25016383467  -86.1996
25040096428  -86.1775
25072300683  -86.1566
25080878336  -86.1786
25118397027  -86.1754
25144756803  -86.1397
25162574944  -86.1587
25199167500  -86.1661
25204116843  -86.1710
25244448768  -86.1650
25285024908  -86.1531
25285452196  -86.1515
25323046875  -86.1486
25337932812  -86.1003
25367592204  -86.0816
25399176507  -86.0713
25408728832  -86.0608
25449909908  -86.0706
25472103075  -86.0805
25491135456  -86.0863
25521885675  -86.0782
25536829932  -86.0861
25573720064  -86.1198
25588338075  -86.1140
25628250987  -86.0820
25656482848  -86.0605
25673190192  -86.0423
25697931116  -86.0635
25739424000  -86.0530
25764854787  -86.0493
25780961524  -86.0758
25801566363  -86.0594
25822543712  -86.0763
25861696227  -86.0686
25886770992  -86.0488
25905842176  -86.0336
25938630675  -86.0407
25947558500  -86.0133
25988866875  -86.0105
26014003200  -85.9857
26039151675  -86.0010
26072976128  -85.9739
26087806512  -85.9647
26116349427  -85.9842
26156812000  -85.9726
26163395307  -85.9925
26198797244  -85.9867
26223945075  -85.9604
26247511107  -85.9575
26282902468  -85.9685
26284564827  -85.9528
26325022496  -85.9665
26345254563  -85.9610
26368875027  -85.9359
26409397504  -85.9449
26421215148  -85.9475
26451652532  -85.9486
26476989075  -85.9571
26493952608  -85.9922
26526051072  -85.9984
26536297756  -85.9880
26561607075  -85.9590
26588713347  -85.9635
26621123364  -85.9508
26649753003  -85.9576
26663603872  -85.9654
26706129548  -85.9602
26721054387  -85.9570
26748700416  -85.9559
26789049027  -85.9655
26806061187  -85.9532
26833977824  -85.9577
26857130067  -85.9741
26879275008  -85.9830
26919436288  -85.9929
26945764587  -86.0164
26962233476  -86.0096


==> data/ht_log_r4_p223.dat <==
615627  -76.8212
771147  -129.408
1048576  -167.601
1048576  -209.218
1080000  -160.986
1372000  -163.608
1896075  -173.428
1896075  -161.651
2162403  -187.845
2255067  -149.518
2349675  -180.080
2725888  -186.236
2851875  -166.696
3014284  -171.350
3121200  -137.393
3518667  -120.753
3518667  -109.624
3650692  -125.530
3650692  -142.359
3650692  -139.182
3650692  -141.947
3764768  -141.054
3878307  -141.768
4170123  -139.409
4370908  -123.157
4450572  -103.816
4516587  -91.9794
4764064  -98.6331
4764064  -88.0098
4764064  -89.1438
4785507  -98.8260
4969107  -105.305
5179788  -110.954
5180116  -113.500
5180116  -114.487
5180116  -116.857
5346675  -117.340
5346675  -106.541
5443227  -113.811
5619712  -114.343
5926176  -107.971
6220800  -104.977
6324912  -96.7873
6324912  -104.842
6456267  -109.215
6642432  -114.188
6740636  -118.558
6740636  -115.343
6750000  -114.452
6777027  -112.864
6885675  -107.927
7328907  -114.883
7626496  -119.442
8193532  -113.842
8436987  -119.752
8957952  -118.713
9082800  -107.106
9624416  -117.587
9752427  -106.224
10061824  -102.989
10546875  -101.982
10546875  -111.272
10742476  -106.418
10976000  -104.568
11477808  -103.564
12194500  -95.7035
12448544  -96.1217
13079232  -102.527
13267827  -101.201
13803075  -98.6163
14348907  -101.149
14609056  -100.238
14895500  -101.691
15479572  -101.401
15777248  -102.193
16426800  -98.1354
16693124  -98.1086
17322988  -100.226
17758467  -101.589
18154800  -100.764
18297184  -100.716
18297184  -103.627
19051200  -96.9814
19233072  -91.8693
19307236  -93.0054
19553427  -94.3793
20000844  -89.3461
20353792  -86.5368
20353792  -85.1670
20956347  -86.9006
21434787  -88.6344
22559008  -84.5705
23051952  -81.3131
23718964  -81.4225
24316227  -83.9218
24935067  -86.1857
25326500  -84.8027
26355888  -86.5801
27054027  -90.8011
27488187  -93.4021
28145907  -90.4382
28978992  -94.1579
29205536  -93.0091
30118144  -96.7459
30581492  -96.4537
30970107  -94.9221
31522396  -94.3442
32610627  -98.6886
32969632  -98.8053
33958656  -102.626
34967264  -102.403
35397675  -104.726
36081072  -107.607
36517316  -105.384
37531107  -106.239
37594800  -103.518
40873252  -102.903
43754283  -99.2989
46788332  -101.570
50012667  -97.8737
53298675  -100.872
56689952  -97.6085
59060907  -102.384
62462907  -101.226
65548256  -98.5049
73596627  -100.624
373837707  -88.8871
670686912  -86.0775
957932244  -88.3607
1257728000  -87.0286
1562471564  -86.3118
1868555547  -86.0060
2182628187  -86.3652
2491343456  -87.2654
2810381476  -86.5032
3135109792  -86.5990
3158618112  -86.7299
3176091104  -86.8822
3196715008  -86.7841
3226142547  -86.7214
3238230272  -86.5827
3259122016  -86.4816
3280103424  -86.4784
3301174688  -86.5238
3322336000  -86.5060
3343587552  -86.4858
3364929536  -86.3603
3386880000  -86.2927
3408687792  -86.4404
3421441323  -86.6202
3443359923  -86.4697
3472693587  -86.3569
3494891264  -86.2545
3516871648  -86.1361
3538944000  -85.9116
3552144300  -85.9813
3572225388  -86.1005
3594528500  -86.0476
3616924252  -86.2302
3639412836  -86.3316
3661994444  -86.2559
3683404800  -86.4452
3701718387  -86.6278
3721345200  -86.5269
3741765408  -86.4037
3764768000  -86.5306
3787864672  -86.5839
3811055616  -86.5189
3826683675  -86.4406
3856312827  -86.6559
3869446676  -86.6217
3892969084  -86.7999
3912012963  -86.6534
3934144107  -86.6023
3953070000  -86.5604
3976047968  -86.5440
3992371200  -86.4527
4019997708  -86.5894
4043092563  -86.5976
4061616075  -86.4354
4084589372  -86.3581
4108974916  -86.4619
4121204000  -86.5174
4145734912  -86.4959
4164252147  -86.4718
4191120387  -86.4593
4211328267  -86.3377
4232260800  -86.4454
4257329044  -86.5294
4269850592  -86.5375
4294967296  -86.5620
4312414188  -86.5433
4338386352  -86.6584
4358189556  -86.5649
4378178412  -86.5637
4396764267  -86.5588
4422029216  -86.6278
4443747507  -86.6389
4460389443  -86.7046
4479148800  -86.6231
4501433088  -86.6989
4525464352  -86.6933
4545466875  -86.6169
4573536075  -86.5405
4593940272  -86.5108
4617282596  -86.5461
4636300032  -86.5116
4658262075  -86.6246
4683621856  -86.4632
4700204172  -86.4871
4723728772  -86.6167
4739472027  -86.5511
4764064000  -86.5638
4783933467  -86.5653
4804628188  -86.5550
4830046875  -86.6037
4845421984  -86.4861
4869127107  -86.5087
4886446036  -86.3556
4913923644  -86.1989
4928772267  -86.1225
4953609675  -86.1896
4983067904  -86.2172
5010089868  -86.2882
5024864156  -86.2781
5049151875  -86.2714
5066893472  -86.3003
5091331248  -86.1908
5109156500  -86.1868
5126242707  -86.1539
5151653888  -86.2879
5171731200  -86.3311
5194386284  -86.2921
5213668032  -86.4183
5237354336  -86.4136
5254267500  -86.2839
5275381068  -86.2560
5307130800  -86.3130
5324000000  -86.3766
5341254075  -86.4135
5364063675  -86.4245
5396930500  -86.3456
5411596064  -86.3797
5428189107  -86.4093
5455752116  -86.2923
5485322524  -86.3318
5501171052  -86.2898
5527409328  -86.2495
5544420300  -86.1575
5574640347  -86.3177
5589660128  -86.3825
5605720587  -86.2918
5634778244  -86.2136
5652502947  -86.2142
5674401243  -86.2274
5695312500  -86.1673
5722254828  -85.9363
5740996608  -85.9715
5756278756  -85.8971
5781366603  -85.8843
5802287872  -85.8890
5825701467  -86.0134
5848541500  -85.9697
5864013824  -85.9852
5895040288  -85.9878
5910594476  -86.0635
5941784884  -86.1405
5957421152  -86.0994
5981403312  -86.1155
6004494500  -86.0969
6027303987  -86.0867
6051815168  -86.1264
6075810027  -86.1166
6095266875  -86.2351
6115295232  -86.2852
6147201056  -86.3827
6163195500  -86.4087
6179939307  -86.3792
6196289427  -86.3585
6227450716  -86.3470
6245469387  -86.2097
6270955200  -86.2220
6289073388  -86.2201
6317125632  -86.2490
6340969184  -86.3129
6357663675  -86.3829
6390039236  -86.4423
6406452000  -86.5093
6422892844  -86.4463
6444967500  -86.4190
6472384096  -86.3797
6495960267  -86.3703
6522128932  -86.3836
6538767008  -86.4393
6567350832  -86.4117
6588850964  -86.4911
6605303787  -86.5562
6622381948  -86.5668
6649296723  -86.5044
6672891424  -86.5335
6689784812  -86.5271
6722374707  -86.4591
6740636000  -86.5164
6764190768  -86.5561
6791569200  -86.5286
6812997075  -86.5280
6832740528  -86.5776
6851652300  -86.6606
6877497568  -86.6714
6894734396  -86.6494
6926695803  -86.8372
6940541403  -86.8005
6963969708  -86.7497
6988241088  -86.7066
7016068800  -86.6731
7030874763  -86.6692
7051163648  -86.6685
7076260467  -86.5641
7100759403  -86.5697
7117407792  -86.5669
7142856075  -86.6937
7162191963  -86.6263
7192126107  -86.6158
7208881200  -86.6535
7235376300  -86.6778
7247757312  -86.6656
7266348675  -86.5858
7298274987  -86.6263
7317106268  -86.6680
7340952267  -86.6636
7363229292  -86.6802
7382860992  -86.6236
7407217408  -86.7348
7425784512  -86.7526
7455366603  -86.7377
7479836672  -86.7165
7500300003  -86.7240
7516323616  -86.6827
7539050700  -86.7480
7571276212  -86.7713
7589653088  -86.7611
7608059676  -86.7664
7626496000  -86.7610
7653174192  -86.7534
7681983628  -86.8084
7700539136  -86.7512
7719685587  -86.7694
7738872300  -86.7046
7762660272  -86.6381
7793764996  -86.6529
7812500000  -86.5967
7839763200  -86.5792
7862784075  -86.6127
7886761587  -86.7020
7909851312  -86.7258
7929272763  -86.6697
7951497867  -86.5786
7973754075  -86.5892
8003477403  -86.6470
8020570324  -86.6312
8039666912  -86.6726
8065889712  -86.7066
8095784112  -86.6208
8116356384  -86.6066
8135604652  -86.5131
8154883328  -86.5347
8189560512  -86.6141
8202732300  -86.6139
8217798732  -86.6182
8251733668  -86.5848
8271195296  -86.5904
8291445552  -86.5641
8310382272  -86.6042
8349270075  -86.6401
8368962556  -86.6772
8388608000  -86.7000
8408284164  -86.6633
8436860883  -86.6675
8448319467  -86.7272
8477956800  -86.6256
8502853932  -86.5875
8526987612  -86.5312
8546879488  -86.6060
8566802276  -86.6054
8593171200  -86.6001
8624026368  -86.5861
8646803028  -86.5719
8666880736  -86.5167
8686989500  -86.5361
8707129344  -86.5419
8727300292  -86.5730
8747502368  -86.6376
8788000000  -86.5676
8806417200  -86.5354
8825932800  -86.4841
8848980508  -86.3889
8869369856  -86.3753
8892447408  -86.3714
8910242464  -86.3604
8930725772  -86.3712
8968066875  -86.3479
8976926412  -86.3772
8997615675  -86.4229
9033613312  -86.4797
9054285188  -86.4902
9074988576  -86.4214
9095723500  -86.3928
9120266307  -86.4100
9150064587  -86.4252
9161997507  -86.4573
9184890672  -86.5428
9220796644  -86.5088
9236754432  -86.5447
9253741563  -86.4894
9283760896  -86.5199
9304812500  -86.5696
9325895904  -86.6248
9347011132  -86.5796
9368158208  -86.6820
9400273587  -86.6849
9412368507  -86.6920
9432543987  -86.7225
9474372148  -86.7042
9486113472  -86.6354
9504341388  -86.5848
9523600947  -86.6359
9555066288  -86.6325
9570310083  -86.5841
9602870787  -86.7073
9612038448  -86.7327
9645979284  -86.6965
9667574752  -86.7156
9689202428  -86.7092
9710862336  -86.7766
9732554500  -86.8073
9754278944  -86.8900
9776035692  -86.8424
9798367500  -86.8983
9819646196  -86.8582
9845744832  -86.8714
9863386204  -86.8483
9891169200  -86.9271
9924270768  -86.9019
9938770092  -86.8675
9963650700  -86.8047
9995385172  -86.8009
10017498848  -86.8190
10039645116  -86.8216
10061824000  -86.8107
10084035524  -86.8150
10106279712  -86.8899
10128556588  -86.8929
10153340928  -86.8526
10179537003  -86.8246
10195583584  -86.8230
10217991452  -86.7822
10252013292  -86.7136
10262905636  -86.7334
10285412000  -86.7230
10307951244  -86.7136
10338478848  -86.7416
10353277548  -86.7292
10375766496  -86.7211
10398437500  -86.7201
10430613675  -86.7175
10458227547  -86.7344
10469921328  -86.7897
10489451756  -86.7602
10531687500  -86.7120
10546623792  -86.6894
10560502683  -86.7390
10603964416  -86.6768
10621464012  -86.5882
10640751408  -86.5484
10661129307  -86.5470
10682600787  -86.5022
10704093867  -86.5944
10730990592  -86.6141
10749299643  -86.6326
10779489747  -86.5856
10810802700  -86.6001
10820529747  -86.5451
10836751212  -86.5311
10877899968  -86.6267
10886572800  -86.6003
10909355427  -86.5740
10952496796  -86.5706
10968048675  -86.5111
10977846192  -86.4738
11012717232  -86.3929
11039998707  -86.4467
11061848187  -86.4414
11087001792  -86.4556
11105611947  -86.5149
11131911675  -86.4942
11158242507  -86.4560
11182406427  -86.4361
11194498188  -86.4143
11236758124  -86.3903
11252850075  -86.4029
11276012592  -86.4334
11292571827  -86.4134
11314669707  -86.4196
11336789187  -86.4413
11366684748  -86.4469
11389964067  -86.4588
11412156987  -86.4097
11439928512  -86.4523
11458832427  -86.4346
11487774483  -86.4858
11516753043  -86.5051
11530140075  -86.4552
11550212096  -86.4381
11580410700  -86.3446
11598947104  -86.3784
11619585675  -86.3547
11636395200  -86.3321
11672306356  -86.2678
11682403227  -86.2970
11697010092  -86.2887
11736381627  -86.3772
11753275392  -86.3209
11772436347  -86.4071
11799513675  -86.3838
11828882547  -86.3900
11844679424  -86.3479
11874136707  -86.3106
11894238688  -86.3218
11919477267  -86.3250
11944451403  -86.3030
11968836484  -86.3799
11993771552  -86.3843
12018741228  -86.3120
12043745536  -86.2496
12060582075  -86.2274
12093702192  -86.2633
12116570112  -86.2316
12133735227  -86.1894
12149766963  -86.2103
12180715200  -86.2317
12199073472  -86.2665
12219747404  -86.2962
12245029632  -86.3365
12270346708  -86.4147
12295698656  -86.3872
12307207500  -86.4056
12333738483  -86.4221
12359142675  -86.4626
12377634867  -86.4888
12403084203  -86.4842
12422982316  -86.4560
12457540800  -86.4865
12479589027  -86.5245
12499772512  -86.4864
12527233200  -86.5318
12551671467  -86.5868
12576878500  -86.5664
12602650784  -86.6479
12625129152  -86.5964
12652000443  -86.5767
12674220012  -86.5843
12685922352  -86.5346
12726923067  -86.5317
12735131148  -86.5351
12758024192  -86.5491
12786785388  -86.5174
12812651712  -86.4963
12836187500  -86.5455
12862312704  -86.5572
12888473332  -86.5570
12914669408  -86.5271
12936464667  -86.5350
12956566572  -86.5038
12988525203  -86.5635
13012223643  -86.5027
13037130252  -86.4541
13053747888  -86.4455
13084637292  -86.4070
13116753387  -86.3981
13126276827  -86.3725
13152033212  -86.3441
13184683308  -86.3248
13205172676  -86.2694
13231796000  -86.2742
13249199808  -86.2371
13283912547  -86.2963
13299488172  -86.3071
13311880628  -86.2673
13338647136  -86.2790
13365449500  -86.2961
13392287744  -86.3152
13419161892  -86.3518
13446071968  -86.3658
13473017996  -86.3547
13493142675  -86.3567
13522130307  -86.3630
13536635787  -86.3239
13554072032  -86.3236
13581162108  -86.3074
13608288256  -86.2716
13635450500  -86.2113
13655388267  -86.2104
13669965027  -86.2013
13699141875  -86.1422
13718610387  -86.1392
13744460916  -86.1811
13771804000  -86.2527
13799183324  -86.2505
13823490483  -86.2585
13852830627  -86.2858
13863841200  -86.2782
13884650883  -86.2621
13909152843  -86.3445
13936624384  -86.3670
13964221652  -86.3712
13991855328  -86.3722
14019525436  -86.3848
14035680000  -86.4171
14047232000  -86.4162
14081271363  -86.3898
14102754592  -86.3801
14130570668  -86.3616
14158423296  -86.3264
14186312500  -86.3550
14211054828  -86.3560
14214238304  -86.3083
14251966875  -86.2490
14270199808  -86.1756
14298235556  -86.2102
14326308000  -86.2494
14354417164  -86.2852
14381286507  -86.2576
14397492528  -86.2407
14412460032  -86.2142
14438965216  -86.2259
14467221500  -86.1781
14487414192  -86.1782
14523844612  -86.2152
14543757387  -86.2267
14563816875  -86.2574
14587655472  -86.2359
14616538803  -86.2718
14637533684  -86.3023
14666048352  -86.2819
14692021083  -86.2798
14719746627  -86.3296
14736142188  -86.3108
14763909312  -86.2995
14780477344  -86.2986
14809177292  -86.3089
14828379075  -86.3698
14854966272  -86.3590
14875239168  -86.3122
14895500000  -86.3160
14924348604  -86.3096
14953234432  -86.3167
14982157508  -86.2724
15011117856  -86.2576
15040115500  -86.2253
15063418800  -86.2006
15090215787  -86.2048
15122148012  -86.2202
15133651875  -86.2504
15156479516  -86.1802
15186113712  -86.2013
15214885924  -86.1820
15223275675  -86.2916
15244145312  -86.2945
15279746067  -86.2784
15302776576  -86.2059
15332148500  -86.1977
15361557984  -86.2184
15391005052  -86.2276
15402027312  -86.1947
15422670000  -86.1640
15457535883  -86.1478
15479572000  -86.1219
15509169644  -86.1088
15522206283  -86.1033
15564962700  -86.1014
15574039803  -86.0548
15598188896  -86.0334
15614270208  -86.0159
15650651952  -86.0377
15661054512  -86.0482
15687548132  -86.0556
15717410208  -85.9825
15747310156  -85.9715
15756137523  -85.9639
15777248000  -85.9850
15812280000  -86.0469
15837237472  -86.0829
15861977388  -86.1072
15871140675  -86.0966
15913063683  -86.1399
15928799067  -86.1522
15957672224  -86.1613
15969484800  -86.1372
16011537408  -86.1236
16023374667  -86.1051
16048397876  -86.0752
16069450032  -86.0959
16106357952  -86.1136
16109072284  -86.0954
16139466752  -86.1328
16169899428  -86.1077
16200370336  -86.1221
16208073027  -86.1281
16231896747  -86.1332
16263688923  -86.1016
16292012692  -86.0835
16312762800  -86.0989
16332678675  -86.1020
16367228307  -86.0907
16384516812  -86.0647
16413795072  -86.0271
16431108147  -86.0298
16471096227  -86.0613
16479099675  -86.0491
16507187456  -86.0221
16538080500  -86.0204
16569012064  -85.9917
16580644947  -86.0040
16599982172  -86.0090
16640917452  -85.9488
16662038116  -85.9699
16691899392  -86.0243
16701299307  -86.0310
16744304043  -86.0444
16755411712  -86.0573
16786613588  -85.9969
16808914827  -85.9793
16826434992  -85.9948
16849133500  -86.0016
16879050243  -85.9886
16903361907  -85.9819
16927691067  -85.9766
16943204128  -86.0202
16974638636  -86.0350
16999428528  -85.9845
17033319603  -85.9958
17037624244  -86.0074
17069175392  -85.9779
17100765468  -85.9545
17125674075  -85.9799
17135195328  -85.9612
17164062500  -85.9815
17195769504  -86.0202
17227515532  -85.9927
17249656752  -86.0024
17259300608  -86.0246
17291124756  -85.9812
17322988000  -86.0034
17333016363  -85.9803
17354890364  -85.9657
17386831872  -86.0012
17418812548  -85.9901
17434410867  -86.0167
17450832416  -86.0333
17482891500  -86.0315
17514989824  -85.9982
17522341875  -85.9770
17558127027  -85.9442
17579304288  -85.9450
17611520476  -85.9372
17628427008  -85.9192
17667082800  -85.9293
17689190832  -85.9088
17708405152  -85.8880
17740778828  -85.9216
17756982675  -85.9099
17786076012  -85.9007
17805644500  -85.8974
17838136544  -85.8970
17855441712  -85.9056
17883225792  -85.9018
17903239168  -85.9111
17935849796  -85.9168
17959743387  -85.9105
17986214700  -85.9784
18002943468  -86.0232
18033919232  -86.0531
18066688308  -86.0404
18099497056  -85.9867
18100682928  -85.9660
18132855075  -85.9887
18162254592  -85.9654
18187473132  -85.9797
18211306707  -85.9087
18231129248  -85.9044
18260424972  -85.8975
18280090800  -85.9402
18306797067  -85.9261
18330271124  -85.9463
18356043852  -85.9338
18379987587  -85.9262
18408176667  -85.9159
18429771776  -85.9160
18461795427  -85.9097
18485808012  -85.9014
18505594800  -85.8878
18529631852  -85.8648
18560770947  -85.8614
18596183472  -85.8698
18596405236  -85.8586
18629852000  -85.8219
18648655947  -85.8100
18685572723  -85.7277
18699781203  -85.7147
18730432868  -85.7224
18749553408  -85.7228
18783721152  -85.7256
18797687500  -85.7377
18831375104  -85.7184
18853576875  -85.7258
18887839227  -85.7264
18898871008  -85.7169
18932140800  -85.7047
18935000748  -85.7112
18976494267  -85.7013
19000416964  -85.6951
19025199675  -85.6649
19051010163  -85.6911
19068315948  -85.7017
19102326016  -85.6875
19109866032  -85.6868
19140046875  -85.6969
19170467424  -85.6772
19204598812  -85.6712
19214882883  -85.6744
19245146508  -85.6840
19272983076  -85.7103
19305745200  -85.6723
19308633228  -85.6619
19341529484  -85.6510
19375117488  -85.6436
19401164172  -85.6309
19422883107  -85.6551
19444653536  -85.6438
19470707532  -85.6282
19499720652  -85.6180
19521494667  -85.5989
19548143492  -85.5908
19566532800  -85.5810
19582721568  -85.5534
19617340396  -85.5470
19648023552  -85.5494
19666965267  -85.5278
19686700404  -85.5325
19721441632  -85.5294
19742823387  -85.5445
19756223708  -85.5434
19793963952  -85.5833
19825910500  -85.5559
19848098763  -85.5539
19860815264  -85.5588
19895760972  -85.5522
19930747648  -85.5340
19940444352  -85.5590
19965775316  -85.5441
20000844000  -85.5363
20025650412  -85.5403
20035953724  -85.5401
20071104512  -85.5308
20106296388  -85.5410
20130201675  -85.5592
20141529376  -85.5776
20175936192  -85.6019
20201038443  -85.6286
20224678347  -85.6009
20247475252  -85.5954
20282872928  -85.5422
20310488883  -85.5642
20332710828  -85.5504
20353792000  -85.5233
20389313444  -85.5060
20417265027  -85.4983
20439545292  -85.5053
20460480268  -85.5387
20496125696  -85.5420
20501994672  -85.5379
20533255083  -85.5269
20567540704  -85.4812
20586899763  -85.5027
20603310332  -85.4649
20639121408  -85.4794
20674973956  -85.4610
20685430107  -85.4694
20710868000  -85.4381
20742266403  -85.4438
20776705200  -85.4311
20788690608  -85.3771
20818799348  -85.3301
20836666800  -85.2861
20868181227  -85.2869
20890961500  -85.2982
20917752012  -85.2618
20927105024  -85.2716
20963290212  -85.2542
20999517088  -85.2674
21000500667  -85.2442
21035785676  -85.2345
21063800547  -85.2510
21093976827  -85.2583
21108448084  -85.2509
21144841952  -85.2496
21157417323  -85.2749
21181610187  -85.2781
21217755136  -85.2991
21245182227  -85.2903
21257301987  -85.3166
21290835744  -85.2875
21317952627  -85.2963
21334646700  -85.3102
21364083968  -85.3043
21390847443  -85.3004
21418215075  -85.2846
21437500000  -85.3261
21474271004  -85.3154
21485187387  -85.2920
21515663907  -85.2923
21547939108  -85.3076
21556841472  -85.2720
21584836256  -85.2278
21617917632  -85.2606
21640843467  -85.2444
21658756864  -85.2286
21686731587  -85.2059
21706631532  -85.2240
21732846048  -85.1898
21769953916  -85.1932
21770986032  -85.1961
21807104000  -85.2106
21844296324  -85.1806
21863086272  -85.1936
21886141707  -85.1906
21918807788  -85.2019
21947682267  -85.2069
21969241875  -85.1776
21993488500  -85.1411
22029356592  -85.1293
22030892384  -85.1062
22068338652  -85.0923
22105827328  -85.1325
22114273347  -85.1358
22143358436  -85.1435
22157566443  -85.1998
22191612147  -85.1752
22218548044  -85.1630
22245829632  -85.2108
22256681067  -85.2056
22293907668  -85.2567
22331651296  -85.2407
22331651296  -85.2357
22369437500  -85.1988
22401101232  -85.2215
22424438547  -85.2303
22445137732  -85.2475
22483051808  -85.2460
22494523392  -85.2483
22521008556  -85.2777
22550670000  -85.2559
22564717587  -85.2392
22597050164  -85.2354
22616262828  -85.2370
22638148272  -85.2281
22673262748  -85.2429
22700736432  -85.2244
22711433216  -85.2503
22752436707  -85.2633
22787902624  -85.2765
22787902624  -85.2706
22826201612  -85.2856
22854442572  -85.2653
22889019312  -85.2449
22902928276  -85.2377
22926769200  -85.2421
22951953072  -85.2230
22979826684  -85.2338
23018340352  -85.1960
23035473387  -85.1915
23057560683  -85.1896
23085974187  -85.1202
23104926243  -85.1580
23134139500  -85.1742
23172825344  -85.1708
23177647827  -85.1773
23211554292  -85.1969
23250326368  -85.1981
23261577408  -85.1855
23289141596  -85.1678
23304392307  -85.1384
23344070832  -85.1015
23366901604  -85.0942
23377426875  -85.1017
23405846432  -85.1042
23444834508  -85.1170
23474453292  -85.0719
23484007728  -85.0796
23522940500  -85.0897
23542969707  -85.0839
23562058464  -85.0721
23601219772  -85.0931
23616376875  -85.0996
23640424448  -85.1106
23657918427  -85.1006
23679672516  -85.1114
23718964000  -85.1445
23736307500  -85.1394
23758298924  -85.1517
23789173203  -85.1815
23832470700  -85.2026
23837099188  -85.1983
23872596075  -85.2083
23876564576  -85.2148
23916073500  -85.2318
23955625984  -85.2231
23962599387  -85.2038
23995222052  -85.1735
24026991147  -85.2248
24047937072  -85.2220
24074545036  -85.2367
24114057075  -85.2551
24114272000  -85.2829
24154042644  -85.3191
24180267852  -85.3338
24193856992  -85.3090
24219067500  -85.2832
24233715068  -85.2753
24273616896  -85.2673
24306480432  -85.2529
24313562500  -85.2163
24353551904  -85.2237
24359976963  -85.2276
24393585132  -85.2127
24433662208  -85.2158
24436270512  -85.2129
24473783156  -85.1972
24498041868  -85.1800
24525701667  -85.1749
24554156764  -85.1578
24574551147  -85.1403
24594409472  -85.1207
24626710827  -85.1176
24651179712  -85.1137
24675046816  -85.1049
24701787243  -85.1231
24716489472  -85.1010
24749176752  -85.0887
24780249675  -85.0721
24796333012  -85.0684
24829351875  -85.0703
24852282867  -85.0769
24877410876  -85.0968
24912937152  -85.1032
24927702075  -85.1046
24958665284  -85.1343
24985162800  -85.1319
25016383467  -85.1095
25040096428  -85.1208
25073946252  -85.1357
25080878336  -85.1271
25118397027  -85.1286
25144756803  -85.1423
25162574944  -85.1196
25199167500  -85.1257
25205766732  -85.1288
25244448768  -85.1133
25285452196  -85.1318
25285452196  -85.1529
25323046875  -85.1353
25339587075  -85.1435
25367592204  -85.1690
25399176507  -85.1834
25408728832  -85.2026
25449909908  -85.2083
25472103075  -85.1980
25491135456  -85.2086
25523545932  -85.2056
25536829932  -85.1998
25573720064  -85.1884
25588338075  -85.2153
25615079172  -85.2230
25656482848  -85.2555
25673190192  -85.2348
25697931116  -85.2471
25736504652  -85.2512
25761518667  -85.2546
25780961524  -85.2456
25801566363  -85.2306
25822543712  -85.2144
25860025008  -85.1989
25885098963  -85.2065
25905842176  -85.2047
25936956972  -85.1801
25947558500  -85.1740
25988866875  -85.1706
26014003200  -85.1618
26039151675  -85.1714
26072976128  -85.1483
26087806512  -85.1607
26114871636  -85.1725
26156812000  -85.2107
26163395307  -85.2072
26198797244  -85.2300
26223945075  -85.2582
26244143883  -85.2486
26282902468  -85.2147
26284564827  -85.2183
26325022496  -85.2144
26341881075  -85.2049
26367187500  -85.2090
26409397504  -85.2194
26419525947  -85.2234
26451652532  -85.1962
26475298092  -85.1790
26493952608  -85.1571
26522666028  -85.2077
26536297756  -85.2017
26559913392  -85.2044
26588713347  -85.1996
26621123364  -85.2081
26648056512  -85.1997
26663603872  -85.1962
26706129548  -85.2072
26721054387  -85.1986
26748700416  -85.1558
26783946432  -85.1742
26799255675  -85.1607
26833977824  -85.1676
26853723963  -85.1749
26877571227  -85.1529
26919436288  -85.1736
26942352867  -85.1721
26962233476  -85.1554


==> data/ht_log_r4_p271.dat <==
615627  -184.370
771147  75.81051
1048576  -71.4533
1048576  -8.35126
1080000  -9.87539
1372000  -8.22949
1896075  -0.41540
1896075  7.557860
2162403  -50.8764
2255067  -65.3322
2349675  -25.8956
2725888  -38.2870
2851875  -48.3778
3014284  -79.2256
3121200  -60.4240
3518667  -63.6939
3518667  -80.0734
3650692  -72.8754
3650692  -55.1518
3650692  -64.2173
3650692  -84.2127
3764768  -80.3848
3878307  -82.3677
4170123  -86.0312
4370908  -71.9144
4450572  -69.1484
4516587  -84.4165
4764064  -95.0674
4764064  -97.8077
4764064  -98.0339
4785507  -110.159
4969107  -106.716
5179788  -105.140
5180116  -110.761
5180116  -112.296
5180116  -106.006
5346675  -106.782
5346675  -111.228
5443227  -101.853
5619712  -100.995
5926176  -98.5324
6220800  -97.0320
6324912  -98.0605
6324912  -98.3956
6456267  -102.911
6642432  -108.407
6740636  -112.145
6740636  -100.499
6750000  -92.2315
6777027  -93.8939
6885675  -97.5014
7328907  -89.5105
7626496  -87.1958
8193532  -95.3721
8436987  -97.6169
8957952  -97.2491
9082800  -106.076
9624416  -107.443
9752427  -107.080
10061824  -103.852
10546875  -97.4787
10546875  -97.4153
10742476  -96.9801
10976000  -87.6096
11477808  -85.8321
12194500  -95.4830
12448544  -101.072
13079232  -102.279
13267827  -102.276
13803075  -107.380
14348907  -104.737
14609056  -104.090
14895500  -102.295
15479572  -102.082
15759792  -107.059
16426800  -103.859
16693124  -103.202
17280000  -104.770
17670987  -104.868
18154800  -108.818
18297184  -109.978
18297184  -110.967
18780012  -111.400
19096587  -106.090
19307236  -105.999
19307236  -103.834
19830123  -99.8331
20202075  -101.451
20353792  -98.9439
20710868  -95.4596
21290688  -96.1029
22407867  -92.3473
22941356  -94.1726
23718964  -87.4469
24316227  -93.5316
24918016  -96.2481
25326500  -100.311
26355888  -101.356
27005076  -102.818
27488187  -101.191
28035747  -99.7368
28811403  -98.0479
29205536  -95.7110
30118144  -93.6769
30581492  -94.3958
31049568  -90.5271
31902363  -93.7833
32967675  -92.0505
32969632  -88.6368
34460500  -89.3098
34967264  -91.2320
35645427  -87.6053
36081072  -88.7155
36517316  -90.9134
37575724  -95.8774
37658547  -89.7290
40873252  -79.1405
43754283  -86.7567
46788332  -87.5241
49948672  -84.5725
52995627  -82.3897
56298672  -82.3443
58824500  -82.8612
62298747  -82.5498
65286675  -83.1399
73151532  -85.8810
373837707  -87.1068
670686912  -87.0039
958761387  -86.6083
1257728000  -84.4791
1562471564  -84.0902
1867657203  -85.2921
2179230912  -85.2958
2490394032  -86.4556
2809630827  -86.1503
3130063803  -87.1970
3151613232  -87.1601
3172651200  -87.0647
3193171875  -87.0102
3217428000  -87.1810
3234411675  -87.2272
3257502912  -87.3988
3271753728  -87.3238
3296170827  -87.1424
3314094507  -87.2385
3332950484  -87.2803
3354247228  -87.1559
3386362144  -86.8792
3402623052  -87.1016
3418681396  -87.1624
3443359923  -87.2455
3462092708  -87.2259
3483935500  -87.2383
3505869972  -87.3320
3529881612  -87.4872
3550014724  -87.4228
3561108512  -87.3296
3583365376  -87.4474
3614977107  -87.6428
3632493627  -87.5408
3650692000  -87.5975
3673320192  -87.6070
3696041696  -87.4993
3718856704  -87.6120
3734670267  -87.5123
3764768000  -87.4398
3787864672  -87.2407
3799448348  -87.2572
3822686500  -87.2402
3846019212  -87.3166
3866645403  -87.1697
3884760675  -87.3366
3904765952  -87.3985
3928431136  -87.3964
3946538700  -87.3504
3964107892  -87.4262
3988011996  -87.4316
4012012004  -87.5121
4036108108  -87.5579
4056319323  -87.4452
4084589372  -87.4567
4098790107  -87.3248
4114773675  -87.3661
4135465152  -87.3518
4164252147  -87.1338
4182713500  -87.1260
4203913068  -87.0416
4222125675  -87.0228
4248502272  -86.7807
4269850592  -86.8735
4286520000  -86.8463
4311731763  -86.8922
4332826732  -86.8760
4351401675  -86.8033
4370908000  -86.6465
4396419072  -86.6931
4409866800  -86.5634
4434871500  -86.5510
4448598192  -86.6556
4477062483  -86.6822
4498644528  -86.6234
4518881163  -86.7430
4538506028  -86.8649
4564664500  -86.8258
4584084300  -86.8463
4608038592  -86.7642
4634177427  -86.6434
4654007307  -86.3659
4675300587  -86.3849
4696965500  -86.4672
4722316875  -86.4301
4737148448  -86.4634
4758091875  -86.4947
4777559924  -86.5388
4804628188  -86.4327
4818200576  -86.4573
4845421984  -86.5576
4859071052  -86.5363
4886446036  -86.5620
4900172000  -86.5784
4927313187  -86.6643
4947759963  -86.6576
4969187500  -86.5253
4996974132  -86.6799
5019657075  -86.6464
5049151875  -86.7314
5062452723  -86.7458
5081695947  -86.7528
5103945027  -86.8063
5126242707  -86.7761
5142625227  -86.8043
5165871876  -86.8921
5183695872  -86.8097
5212917675  -86.8595
5234699952  -86.9958
5248242828  -87.0964
5275381068  -87.1410
5295012768  -87.1154
5311674252  -87.0326
5338533204  -87.0708
5364063675  -87.0524
5386159152  -87.0538
5409828675  -86.9717
5420535147  -86.8197
5455752116  -86.8461
5472688563  -86.9434
5498858907  -87.0107
5525864172  -87.0181
5543646507  -86.8561
5563782675  -86.9427
5584731948  -86.9490
5605720587  -86.8966
5629087467  -86.8989
5646254067  -86.8826
5664991468  -86.9381
5695312500  -87.0103
5710513504  -87.0073
5730905547  -87.0934
5756278756  -86.9616
5779786347  -86.9348
5801929587  -87.0061
5817678548  -86.9968
5848541500  -87.0431
5864013824  -87.0320
5890925907  -86.9597
5910594476  -87.0054
5940483003  -87.0494
5957421152  -87.0654
5974975152  -87.1310
5988775936  -87.0307
6020240544  -86.7586
6036989643  -86.6973
6058810800  -86.6910
6083500000  -86.6926
6108255387  -86.6101
6131234308  -86.6390
6147201056  -86.4749
6179217664  -86.4560
6195267572  -86.4965
6212661147  -86.4588
6229874700  -86.4176
6259745124  -86.4953
6276717243  -86.5933
6303916800  -86.6165
6324668500  -86.6559
6350208192  -86.5313
6373654528  -86.5760
6390039236  -86.4378
6422892844  -86.4642
6439361792  -86.4527
6461664300  -86.4354
6483402432  -86.3793
6511045707  -86.3394
6531186843  -86.3401
6550517952  -86.3076
6572128000  -86.3164
6591796875  -86.2698
6621361200  -86.2410
6637438107  -86.2134
6656026500  -86.0877
6679838907  -86.0382
6707046267  -86.1050
6727488075  -86.1329
6757643484  -86.1298
6774679552  -86.1077
6802707483  -86.2084
6822436032  -86.1664
6843110144  -86.1301
6868867500  -86.2080
6880930992  -86.0729
6902499267  -86.0673
6929294404  -86.0361
6950934675  -85.9580
6981350656  -85.9628
6998760500  -85.9274
7023905307  -85.9973
7044824043  -86.0143
7064900352  -86.0230
7086754827  -85.9846
7104262707  -86.1073
7134075675  -86.1451
7153399683  -86.1139
7177151232  -86.1417
7192182784  -86.1615
7218590427  -86.2502
7244218800  -86.2229
7263392000  -86.2706
7282303083  -86.2473
7300050723  -86.2837
7319598075  -86.2743
7353062500  -86.3087
7371084704  -86.2819
7396261227  -86.2383
7425327956  -86.2510
7443468000  -86.2734
7461649152  -86.2613
7479836672  -86.2205
7516323616  -86.1665
7534611500  -86.2526
7555301568  -86.2230
7574283027  -86.2309
7605971712  -86.2037
7626496000  -86.2211
7644962084  -86.2750
7671367872  -86.3415
7693228800  -86.3620
7712382627  -86.3017
7737739744  -86.2919
7756384892  -86.2719
7780983552  -86.2521
7799328432  -86.1390
7820451747  -86.0930
7850060032  -86.1324
7871079852  -86.1629
7899687675  -86.1546
7921871307  -86.1998
7947791523  -86.1391
7963462048  -86.0948
7982467916  -86.0862
8020570324  -86.0749
8039666912  -86.0315
8058793788  -86.0134
8077950976  -86.0715
8107944507  -86.1211
8133229872  -86.1428
8151985152  -86.1894
8174192436  -86.2198
8197085952  -86.1801
8212902044  -86.1639
8239480947  -86.2117
8254581075  -86.2288
8284822803  -86.1122
8310210304  -86.0971
8329763732  -86.1856
8368272675  -86.1225
8382538800  -86.0946
8408284164  -86.1958
8427991072  -86.1453
8447728748  -86.1353
8467497216  -86.0824
8488485747  -86.1051
8507126624  -86.0646
8546031387  -86.0541
8565256467  -86.0504
8586429003  -86.0150
8609556123  -85.9711
8631748800  -85.8787
8662673088  -85.7627
8676219852  -85.7088
8705284272  -85.6683
8727300292  -85.6836
8747502368  -85.6515
8767735596  -85.7416
8795692827  -85.7961
8810318592  -85.7824
8834721867  -85.7789
8854268787  -85.8619
8889507675  -85.8464
8910242464  -85.8364
8929726092  -85.8583
8953310700  -85.9249
8971786516  -85.7839
8992364000  -85.7943
9012972924  -85.8788
9046971675  -85.8589
9062794107  -85.9735
9092498427  -86.0527
9116296875  -86.0010
9137288052  -86.0700
9158117728  -86.0870
9178979036  -86.0204
9201830067  -85.9948
9224772912  -86.0055
9241752992  -85.9587
9269743707  -86.0711
9296778672  -86.1265
9321846147  -86.1012
9347011132  -86.1205
9365041152  -86.1053
9389337156  -86.0486
9410548000  -86.1315
9431790764  -86.1310
9453065472  -86.2001
9474372148  -86.2600
9495710816  -86.3272
9517081500  -86.3137
9538484224  -86.3261
9559919012  -86.2116
9584548587  -86.2519
9602884876  -86.2009
9636506928  -86.1662
9661006512  -86.1317
9676334547  -86.1131
9703955628  -86.1475
9732554500  -86.0547
9754278944  -86.0882
9773694252  -86.0902
9796310208  -86.0915
9819646196  -86.0927
9841500000  -86.0933
9863386204  -86.0332
9885304832  -85.9979
9910816587  -86.0004
9929239456  -85.9593
9952243227  -85.9264
9994795200  -85.9771
10015585200  -85.9946
10027028907  -85.9679
10052019675  -86.0246
10079128107  -86.0105
10091652003  -86.0216
10119859200  -85.9695
10144965312  -85.9821
10173208500  -86.0650
10195583584  -86.0998
10216268208  -86.0650
10240432128  -86.0829
10262905636  -86.0718
10285412000  -86.0763
10304692992  -86.1346
10330523392  -86.2382
10353128468  -86.3074
10375766496  -86.3030
10398437500  -86.3394
10421141504  -86.3183
10445478147  -86.3325
10466648608  -86.4496
10489451756  -86.4519
10517827563  -86.4764
10535157364  -86.5195
10558059872  -86.5098
10590426675  -86.5542
10610756352  -86.4996
10626966500  -86.5149
10650001824  -86.5353
10673070412  -86.4680
10696172288  -86.5446
10719307476  -86.5235
10742476000  -86.6107
10765677884  -86.6116
10795680432  -86.6327
10812181828  -86.6517
10835483936  -86.6123
10864897200  -86.5659
10882188544  -86.5498
10905591092  -86.5504
10939769307  -86.5961
10956079872  -86.5318
10977846192  -86.5023
10999536804  -86.5418
11026899387  -86.5740
11046711308  -86.5798
11070594027  -86.5715
11094020500  -86.6103
11117725664  -86.6609
11148364800  -86.6666
11167026363  -86.7076
11193398667  -86.7635
11220902892  -86.8223
11240726832  -86.8645
11260666112  -86.8926
11292571827  -86.8957
11308583776  -86.8886
11332593500  -86.9107
11356637184  -86.9245
11380714852  -86.8994
11404826528  -86.8621
11428972236  -86.8324
11453152000  -86.8424
11477365844  -86.9139
11502259200  -86.9297
11525895868  -86.9370
11550212096  -86.9333
11574562500  -86.9633
11598947104  -86.9526
11609505792  -86.9747
11635274187  -87.0342
11663315712  -87.0151
11672306356  -87.0096
11696828000  -86.9755
11721750192  -87.0362
11745974272  -87.0100
11770598948  -87.0330
11795258016  -87.0557
11819951500  -87.1325
11844679424  -87.1875
11869441812  -87.1603
11894238688  -87.1552
11919070076  -87.1406
11935366875  -87.0427
11968836484  -87.0582
11993771552  -86.9552
12014973675  -86.9489
12038907312  -86.9700
12044609307  -86.9782
12078849627  -87.0150
12099417147  -86.9862
12122290467  -86.9437
12149766963  -86.8991
12169287396  -86.8817
12194500000  -86.8757
12219747404  -86.9052
12245029632  -86.9063
12270346708  -86.9720
12288768012  -86.9366
12295698656  -86.9077
12333738483  -86.9091
12346507264  -86.8868
12371963972  -86.9492
12397455648  -86.9607
12422982316  -86.9421
12448544000  -86.9421
12474140724  -86.9451
12499772512  -86.9176
12525439388  -86.8621
12551141376  -86.8567
12574968147  -86.8901
12602650784  -86.8861
12609953667  -86.9347
12636808812  -86.9317
12657845808  -86.8903
12685922352  -86.8636
12710514843  -86.8554
12732040444  -86.8327
12758024192  -86.7782
12786785388  -86.8124
12810097696  -86.8053
12836187500  -86.7626
12862312704  -86.7423
12888473332  -86.7441
12908112075  -86.7849
12924647307  -86.7230
12956566572  -86.7889
12974316507  -86.7561
12993470564  -86.7132
13021709067  -86.7266
13053747888  -86.7110
13072591616  -86.7428
13102474707  -86.7743
13125517024  -86.7640
13152033212  -86.8130
13178585088  -86.8710
13205172676  -86.8779
13231796000  -86.8458
13249199808  -86.8071
13269543147  -86.7800
13285149952  -86.7746
13311880628  -86.7928
13338647136  -86.7939
13363083243  -86.8321
13379907267  -86.8511
13419161892  -86.8756
13446071968  -86.8295
13456951875  -86.8549
13488314427  -86.8947
13517296875  -86.8497
13527018004  -86.8865
13554072032  -86.8673
13581162108  -86.9088
13608288256  -86.9407
13626258075  -86.9517
13638391875  -86.9264
13668750000  -86.8963
13689883372  -86.8860
13717154048  -86.8977
13742965467  -86.8647
13771804000  -86.8725
13795402032  -86.8294
13810053312  -86.8590
13850384427  -86.8955
13862617587  -86.8081
13881538976  -86.8174
13906701675  -86.7351
13936624384  -86.7566
13961905200  -86.7575
13981559472  -86.7520
14017218075  -86.6726
14035680000  -86.6594
14047232000  -86.6658
14074975044  -86.7032
14102754592  -86.7100
14130570668  -86.6786
14155360443  -86.6786
14183812800  -86.6889
14211054828  -86.6399
14214238304  -86.6324
14242200732  -86.6398
14270199808  -86.6826
14298235556  -86.6412
14326308000  -86.6650
14354417164  -86.6346
14368826547  -86.6521
14397492528  -86.5361
14412460032  -86.5699
14438965216  -86.5875
14467221500  -86.5482
14487414192  -86.5761
14514946092  -86.5876
14532480000  -86.6158
14563816875  -86.6216
14587655472  -86.6397
14609056000  -86.6447
14637533684  -86.6256
14666048352  -86.5984
14693280768  -86.6190
14707140867  -86.6043
14723529408  -86.5926
14765172075  -86.6033
14780477344  -86.5954
14804344512  -86.5917
14828379075  -86.6305
14854966272  -86.5897
14866688596  -86.6153
14895500000  -86.6324
14924348604  -86.5953
14953234432  -86.6132
14982157508  -86.6250
15011117856  -86.6345
15040115500  -86.6470
15063418800  -86.6341
15074900307  -86.5949
15109371072  -86.5501
15132373452  -86.5277
15156479516  -86.5701
15185664000  -86.5578
15214885924  -86.5472
15221993472  -86.4916
15244145312  -86.4946
15273442188  -86.5072
15302776576  -86.5424
15332148500  -86.5423
15359495427  -86.5371
15376243392  -86.5240
15402027312  -86.4829
15422670000  -86.5121
15450012036  -86.5322
15479572000  -86.5495
15509169644  -86.4851
15522206283  -86.4570
15550704027  -86.4603
15574039803  -86.4581
15598188896  -86.4610
15615568827  -86.4921
15636354075  -86.5509
15661054512  -86.5331
15687548132  -86.4791
15713119152  -86.4174
15739183872  -86.4428
15757442028  -86.4513
15777248000  -86.4491
15807223764  -86.4552
15837237472  -86.4900
15861977388  -86.4927
15871140675  -86.4806
15899956803  -86.5271
15928799067  -86.4907
15957672224  -86.4886
15969484800  -86.4829
15990504192  -86.4607
16023374667  -86.4591
16048397876  -86.4814
16069450032  -86.4621
16095808512  -86.4480
16110314883  -86.4302
16139466752  -86.4292
16165762947  -86.4330
16200370336  -86.4487
16206750000  -86.4372
16231896747  -86.4634
16261426944  -86.4322
16292012692  -86.4792
16312762800  -86.4264
16332678675  -86.3988
16353299196  -86.4205
16384516812  -86.3623
16412463675  -86.3687
16425780075  -86.3637
16453762092  -86.3547
16477765632  -86.3802
16507187456  -86.3657
16532505675  -86.3384
16569012064  -86.3022
16579306800  -86.2992
16599982172  -86.2934
16630990848  -86.3082
16662038116  -86.2986
16687871667  -86.2820
16699956300  -86.2404
16725482667  -86.2418
16755411712  -86.2199
16786613588  -86.1954
16806220227  -86.1910
16822391067  -86.2011
16849133500  -86.1828
16876350027  -86.1996
16887152187  -86.2269
16924986963  -86.2679
16943204128  -86.2176
16974638636  -86.2402
16985881548  -86.2754
17033319603  -86.2321
17037624244  -86.2633
17069175392  -86.1993
17086257072  -86.1618
17125674075  -86.1365
17136555723  -86.1151
17164062500  -86.0795
17195769504  -86.1433
17227515532  -86.1703
17249656752  -86.1390
17259300608  -86.1747
17291124756  -86.1956
17322988000  -86.1873
17331648192  -86.1534
17354890364  -86.1536
17386831872  -86.1714
17418812548  -86.2031
17431666587  -86.1766
17450832416  -86.1592
17482891500  -86.1502
17514989824  -86.1473
17520966252  -86.1043
17558127027  -86.1220
17579304288  -86.1571
17611520476  -86.1429
17627047227  -86.1459
17665701507  -86.1575
17686426572  -86.2099
17708405152  -86.2496
17727913152  -86.2534
17756982675  -86.2770
17786076012  -86.2649
17805644500  -86.2499
17834617827  -86.3024
17852664492  -86.2646
17880446412  -86.2495
17903239168  -86.2712
17935849796  -86.2660
17956958067  -86.2873
17984820987  -86.2733
18002943468  -86.2983
18033919232  -86.2789
18066688308  -86.2901
18099497056  -86.3268
18102081123  -86.3455
18132855075  -86.3605
18162254592  -86.3962
18187473132  -86.4467
18211306707  -86.4828
18231129248  -86.4850
18263233728  -86.4699
18282901068  -86.5081
18308203200  -86.4769
18330271124  -86.5072
18356043852  -86.5357
18382805523  -86.5206
18410996763  -86.4918
18429771776  -86.4761
18461795427  -86.4771
18487221003  -86.4429
18507008547  -86.4953
18529631852  -86.5115
18562186800  -86.5233
18596183472  -86.5532
18596405236  -86.5542
18629852000  -86.5769
18650075148  -86.5842
18685572723  -86.5901
18699781203  -86.5906
18730432868  -86.6248
18749553408  -86.5597
18783721152  -86.5709
18797687500  -86.5410
18831375104  -86.5757
18853576875  -86.5865
18887839227  -86.6388
18898871008  -86.6112
18932140800  -86.5793
18947873187  -86.5741
18976494267  -86.5211
19000416964  -86.5210
19025199675  -86.4984
19051010163  -86.4914
19068315948  -86.5017
19102326016  -86.5192
19109866032  -86.4883
19140046875  -86.5070
19170467424  -86.5303
19204598812  -86.5673
19214882883  -86.5970
19242263232  -86.5772
19272983076  -86.5995
19305745200  -86.6010
19324521243  -86.5606
19341529484  -86.5905
19375117488  -86.5544
19399716675  -86.5489
19422883107  -86.5129
19444653536  -86.5000
19470707532  -86.5101
19499720652  -86.5251
19521494667  -86.4852
19548143492  -86.4915
19565079147  -86.4979
19595617200  -86.4996
19617340396  -86.4641
19646566875  -86.4526
19666965267  -86.4473
19697582700  -86.4294
19721441632  -86.4376
19741363200  -86.4440
19756223708  -86.4396
19793963952  -86.4011
19825910500  -86.4280
19845170667  -86.4834
19860815264  -86.4718
19895760972  -86.4757
19930747648  -86.4692
19938976875  -86.4676
19965775316  -86.4189
20000844000  -86.3989
20025650412  -86.4041
20035953724  -86.4100
20071104512  -86.4375
20106296388  -86.4361
20131676172  -86.4369
20141529376  -86.4227
20176803500  -86.4034
20201038443  -86.3646
20224678347  -86.3662
20247475252  -86.3842
20282872928  -86.3707
20311969968  -86.3849
20335674672  -86.3894
20366808075  -86.3728
20389313444  -86.3992
20418750000  -86.4058
20441031075  -86.4107
20464810947  -86.4384
20496125696  -86.4332
20501994672  -86.4297
20533255083  -86.4353
20567540704  -86.4321
20586899763  -86.4003
20603310332  -86.3904
20646587043  -86.4540
20674973956  -86.4618
20685430107  -86.4317
20710868000  -86.4114
20746803564  -86.4179
20776705200  -86.4012
20787192243  -86.3901
20818799348  -86.3481
20848669488  -86.3693
20868181227  -86.3907
20890961500  -86.4375
20916249003  -86.4738
20928274587  -86.4684
20963290212  -86.4919
20999517088  -86.5069
21008031372  -86.5139
21035785676  -86.5357
21063800547  -86.5251
21093976827  -86.5188
21109073067  -86.5547
21144841952  -86.5620
21157417323  -86.5298
21181610187  -86.5599
21217755136  -86.5670
21243667500  -86.5428
21254274500  -86.5709
21290835744  -86.5351
21327438892  -86.5155
21333128787  -86.5047
21364083968  -86.5013
21400770996  -86.5080
21428862768  -86.5018
21437500000  -86.4668
21474271004  -86.4597
21500422947  -86.4271
21514139568  -86.4355
21547939108  -86.4017
21556841472  -86.3871
21584836256  -86.4334
21617917632  -86.4479
21639314700  -86.4977
21658756864  -86.5043
21695780372  -86.5072
21702038427  -86.5227
21732846048  -86.5227
21769953916  -86.5033
21784788675  -86.5047
21807104000  -86.5090
21844296324  -86.4780
21878455212  -86.4817
21883066947  -86.5140
21918807788  -86.4978
21946142700  -86.4915
21984648075  -86.5033
21993488500  -86.4982
22029356592  -86.5204
22040155107  -86.5744
22068338652  -86.5734
22105827328  -86.5574
22114273347  -86.5459
22143358436  -86.5217
22171491072  -86.5300
22191612147  -86.5484
22218548044  -86.5955
22256206592  -86.5911
22272187707  -86.6259
22293907668  -86.6086
22331651296  -86.6181
22342034412  -86.5885
22369437500  -86.5734
22401101232  -86.5641
22436890083  -86.5754
22445137732  -86.5732
22483051808  -86.5495
22494523392  -86.5708
22525707312  -86.5804
22555352043  -86.5681
22564717587  -86.5802
22597050164  -86.5909
22628767500  -86.5117
22653787212  -86.5376
22673262748  -86.5224
22700736432  -86.5037
22724229267  -86.5131
22752436707  -86.5569
22787902624  -86.5566
22802626467  -86.4856
22826201612  -86.5146
22852871523  -86.5339
22887447075  -86.5327
22902928276  -86.5462
22940933427  -86.5247
22950378675  -86.5240
22979826684  -86.4951
23018340352  -86.4985
23035473387  -86.4531
23056897028  -86.4615
23082816267  -86.4632
23104926243  -86.4881
23134139500  -86.4656
23155503075  -86.4898
23177647827  -86.4821
23211554292  -86.4989
23244145587  -86.5196
23250326368  -86.5287
23289141596  -86.5357
23304392307  -86.5054
23332957443  -86.5254
23366901604  -86.5534
23377426875  -86.5686
23405846432  -86.5744
23436254988  -86.5490
23476045563  -86.5685
23483865856  -86.5760
23522940500  -86.5792
23528620800  -86.6018
23562058464  -86.6158
23601219772  -86.6258
23602005612  -86.6405
23630752512  -86.6142
23657918427  -86.6431
23679672516  -86.6294
23718964000  -86.6522
23721899787  -86.6679
23758298924  -86.6532
23787570348  -86.6706
23816430000  -86.6694
23837099188  -86.6430
23872596075  -86.6299
23876564576  -86.6586
23914362267  -86.6469
23954556492  -86.6295
23960990700  -86.6274
23995222052  -86.5837
24014105883  -86.6103
24047937072  -86.6350
24074545036  -86.6552
24097921875  -86.6422
24114272000  -86.6784
24154042644  -86.6781
24180267852  -86.6754
24193856992  -86.6912
24219067500  -86.6518
24233715068  -86.6278
24273616896  -86.6039
24291900675  -86.6138
24313562500  -86.6091
24353551904  -86.5849
24359976963  -86.6210
24393585132  -86.6196
24433662208  -86.6036
24436270512  -86.5875
24473783156  -86.5791
24496415307  -86.5817
24522446763  -86.6076
24554156764  -86.6149
24559891200  -86.6134
24594409472  -86.6241
24625080000  -86.6057
24649548075  -86.6179
24675046816  -86.5832
24700153932  -86.5754
24716489472  -86.5763
24749176752  -86.5779
24765528492  -86.5708
24796333012  -86.5654
24829351875  -86.5164
24836849888  -86.5127
24877410876  -86.5215
24912937152  -86.5366
24926061312  -86.5250
24958665284  -86.5520
24985162800  -86.5460
25016383467  -86.5641
25040096428  -86.5615
25059138075  -86.5330
25080878336  -86.5325
25118397027  -86.5771
25144756803  -86.5855
25162574944  -86.5604
25199167500  -86.5324
25204116843  -86.5334
25244448768  -86.5620
25285024908  -86.5313
25285452196  -86.5289
25323046875  -86.4992
25326500000  -86.4681
25367592204  -86.4556
25399176507  -86.4926
25408728832  -86.4892
25447230000  -86.5056
25472103075  -86.5061
25491135456  -86.4960
25521885675  -86.4930
25532405500  -86.5146
25573720064  -86.5662
25588338075  -86.5447
25615079172  -86.5385
25656482848  -86.5651
25673190192  -86.5226
25697931116  -86.5137
25721502075  -86.5003
25761518667  -86.5128
25780961524  -86.4990
25801566363  -86.4850
25822543712  -86.4810
25858353843  -86.5389
25881755067  -86.5465
25905842176  -86.5410
25936956972  -86.5029
25947558500  -86.5241
25988866875  -86.5193
26014003200  -86.5379
26039151675  -86.4911
26072976128  -86.4916
26087806512  -86.5086
26114871636  -86.4939
26156812000  -86.4866
26163395307  -86.5113
26198797244  -86.5242
26210483523  -86.5053
26244143883  -86.4615
26282902468  -86.4537
26284564827  -86.4559
26325022496  -86.4794
26343567792  -86.5040
26368875027  -86.5117
26409397504  -86.5277
26419525947  -86.5254
26451652532  -86.5410
26476989075  -86.5289
26493952608  -86.5301
26526051072  -86.5012
26536297756  -86.5104
26561607075  -86.4887
26578688000  -86.5220
26621123364  -86.5385
26649753003  -86.5468
26663603872  -86.5485
26706129548  -86.5617
26721054387  -86.5734
26748700416  -86.5684
26787348108  -86.5882
26804359728  -86.5884
26833977824  -86.5775
26857130067  -86.5838
26877571227  -86.6019
26919436288  -86.5930
26944058700  -86.6139
26962233476  -86.6189


==> data/ht_log_r4_p43.dat <==
615627  -169.006
771147  -98.5030
1048576  -55.5025
1048576  -79.9058
1080000  -38.3696
1372000  -53.3954
1896075  -59.0444
1896075  -59.5852
2162403  -70.2430
2255067  -50.1897
2349675  -57.8078
2725888  -64.8946
2851875  -65.1171
3014284  -73.4775
3121200  -79.8456
3518667  -83.9149
3518667  -74.9535
3650692  -75.3718
3650692  -79.2169
3650692  -79.9853
3650692  -73.6150
3764768  -70.2688
3878307  -72.6915
4170123  -78.1773
4370908  -72.3813
4450572  -76.5517
4516587  -77.4053
4764064  -80.8525
4764064  -82.8793
4764064  -84.7653
4785507  -84.2149
4969107  -84.9601
5179788  -83.4906
5180116  -86.3600
5180116  -86.7123
5180116  -83.9072
5346675  -86.1907
5346675  -82.1084
5443227  -82.1773
5619712  -81.8113
5926176  -81.4084
6220800  -81.1613
6324912  -79.6845
6324912  -81.2919
6456267  -82.3073
6642432  -85.1585
6740636  -84.4798
6740636  -82.3475
6750000  -81.0326
6777027  -79.4119
7050267  -81.1025
7413552  -85.0216
7728075  -86.1223
8193532  -88.8898
8436987  -85.9470
8989083  -83.2104
9082800  -86.3086
9624416  -86.9770
9752427  -86.4283
10079667  -87.6256
10546875  -91.7447
10682307  -90.7088
10742476  -93.1634
11093787  -92.3076
11548332  -89.0268
12338352  -91.3774
12669075  -91.4455
13116843  -90.0192
13500000  -91.4918
14047232  -90.8844
14348907  -90.5197
14609056  -92.1616
14895500  -93.5681
15479572  -91.5500
15777248  -88.7708
16426800  -89.4944
16693124  -88.2043
17322988  -87.9986
17758467  -85.7014
18154800  -85.7045
18297184  -86.3225
18297184  -85.1436
19096587  -82.3507
19233072  -82.9630
19307236  -82.3573
19652000  -82.5074
20000844  -83.0625
20353792  -83.8317
20353792  -83.8842
20956347  -84.5557
21434787  -84.9433
22559008  -85.6279
23051952  -86.6283
23718964  -86.8259
24316227  -86.1459
24935067  -85.5418
25666875  -86.3793
26676972  -86.4093
27379323  -84.4118
27816075  -85.8321
28644300  -86.8385
29203200  -88.9909
29710827  -90.6411
30118144  -90.1336
30581492  -89.3968
31259952  -87.8558
32000000  -88.8275
32967675  -88.8200
33326667  -89.3991
34460500  -89.6452
34967264  -89.0247
35769627  -88.3152
36081072  -88.9470
36517316  -89.4670
37575724  -88.5175
37658547  -87.8501
40873252  -86.4400
44358268  -84.0632
46788332  -83.2639
50012667  -82.9825
53298675  -83.2249
56689952  -83.4844
59220747  -84.1620
62462907  -83.4334
65548256  -83.7113
73685808  -81.2438
374641875  -77.6921
676449508  -76.7500
967217468  -76.5067
1274447948  -75.0283
1581787616  -74.8912
1890916556  -74.5011
2210390208  -74.4917
2532579075  -74.4829
2848487828  -74.5261
3176091104  -74.2377
3198459312  -74.2152
3219063147  -74.2088
3236776227  -74.1991
3259122016  -74.1954
3281866875  -74.1159
3301174688  -74.0382
3320079867  -74.0021
3338068347  -74.0588
3357911808  -74.0593
3386362144  -74.1161
3407885568  -74.1367
3418681396  -74.0422
3440341404  -74.0206
3462092708  -74.0344
3494775483  -74.0316
3515694867  -73.9999
3529881612  -73.9166
3550014724  -73.9767
3561441075  -73.9919
3594528500  -73.9967
3616924252  -73.9798
3633746427  -73.9182
3652564347  -73.9225
3673320192  -73.9170
3696041696  -73.9363
3718856704  -73.9572
3737846412  -74.0486
3761391843  -74.0804
3787864672  -74.2012
3806139483  -74.1519
3822686500  -74.1511
3842128107  -74.1397
3861477387  -74.1384
3892969084  -74.2112
3906814707  -74.1609
3928431136  -74.1328
3945885867  -74.0513
3964107892  -74.0957
3991714587  -74.0611
4012012004  -74.0431
4036108108  -74.1013
4057643187  -74.1009
4074873075  -74.1070
4098790107  -73.9622
4117440627  -73.9455
4138138800  -74.0144
4158036788  -74.0170
4181034672  -73.9235
4207487652  -73.8592
4226178267  -73.8438
4246470387  -73.7796
4264774848  -73.7963
4291964928  -73.8006
4308320448  -73.7906
4332826732  -73.7869
4348659987  -73.7784
4370908000  -73.8207
4396419072  -73.8238
4409211748  -73.8255
4434871500  -73.8475
4448598192  -73.8745
4473547488  -73.8424
4499456000  -73.9394
4520977200  -73.9529
4538506028  -73.9806
4563000000  -74.0103
4577781344  -73.9755
4611566547  -73.9794
4630500000  -74.0060
4645503603  -73.9987
4670303508  -74.0210
4690946547  -74.0350
4722316875  -73.9820
4733750187  -73.9959
4751642412  -73.9595
4777559924  -73.9616
4804628188  -73.9364
4818200576  -73.9838
4844502675  -73.9715
4859071052  -73.9213
4882188843  -73.9027
4900172000  -73.9050
4927700992  -73.9328
4941504068  -73.9172
4969187500  -73.9206
4985111088  -74.0110
5020393392  -73.9922
5038848000  -73.9533
5056539075  -73.9226
5075030700  -73.8686
5095042816  -73.9071
5123296224  -73.9358
5137462012  -73.8939
5163513507  -73.9198
5180116000  -73.8980
5202418347  -73.8371
5230941147  -73.7989
5245984467  -73.8122
5266130944  -73.8265
5284442700  -73.8520
5309493196  -73.8031
5338216467  -73.7923
5353092832  -73.7750
5376248667  -73.7336
5396930500  -73.7950
5419005003  -73.7440
5441213232  -73.6770
5466539907  -73.6536
5485765932  -73.6389
5514999588  -73.6026
5532046092  -73.5939
5559715584  -73.5779
5576192307  -73.5466
5594832675  -73.6249
5619712000  -73.6046
5637667500  -73.6328
5664991468  -73.6296
5680138496  -73.6545
5708113200  -73.6458
5725741532  -73.6425
5756278756  -73.6036
5771588000  -73.5816
5787689787  -73.5882
5808264003  -73.5909
5835223827  -73.5889
5858268300  -73.6221
5879513412  -73.6648
5899703148  -73.6539
5921274987  -73.6868
5946892587  -73.7000
5969353347  -73.6719
5988775936  -73.6817
6013595952  -73.6648
6036014092  -73.6589
6061237803  -73.6084
6083500000  -73.6220
6099383804  -73.6670
6127764075  -73.6498
6147201056  -73.6051
6177488652  -73.5720
6193835532  -73.5650
6211345248  -73.5447
6227450716  -73.5256
6253684947  -73.5253
6275934112  -73.5583
6296492907  -73.5670
6324668500  -73.5792
6340969184  -73.5630
6369269787  -73.5903
6390039236  -73.5387
6409974528  -73.5435
6429958848  -73.5511
6453313200  -73.5639
6485913027  -73.6067
6505519104  -73.6166
6522790923  -73.5899
6541269075  -73.5812
6570720000  -73.5926
6590953152  -73.6244
6613752627  -73.6369
6628128048  -73.6520
6655230000  -73.6562
6672891424  -73.6552
6706706688  -73.6661
6723657076  -73.6760
6741133227  -73.6164
6771030192  -73.6141
6791744228  -73.6122
6820719372  -73.6023
6843110144  -73.5773
6860289492  -73.5383
6877497568  -73.5544
6894734396  -73.5643
6929294404  -73.5465
6946617632  -73.5436
6971744547  -73.5552
6989978700  -73.6207
7023905307  -73.6171
7045696332  -73.5953
7068394800  -73.5673
7086244000  -73.5725
7103827724  -73.5750
7139082388  -73.5693
7156753376  -73.6026
7174453500  -73.6096
7192182784  -73.6216
7213293675  -73.6092
7245545836  -73.6153
7263392000  -73.6353
7281267444  -73.6059
7299172192  -73.5902
7319598075  -73.5676
7353062500  -73.5637
7371084704  -73.5405
7397155008  -73.5580
7417726875  -73.5333
7435638675  -73.5575
7461649152  -73.5459
7482310443  -73.5213
7512905547  -73.5424
7528226508  -73.5234
7558011747  -73.5112
7580615472  -73.5075
7598722752  -73.5281
7621387227  -73.5301
7643176875  -73.5319
7664087808  -73.5110
7686849483  -73.5222
7711470000  -73.5467
7736129883  -73.5994
7748931987  -73.5834
7780066875  -73.6707
7797492972  -73.6267
7818613803  -73.6075
7850060032  -73.6107
7868885108  -73.6243
7899687675  -73.6255
7923721347  -73.6366
7944486372  -73.5924
7963462048  -73.6060
7982467916  -73.6008
8020570324  -73.6064
8039666912  -73.6237
8058793788  -73.6063
8077950976  -73.5820
8109816147  -73.5651
8135604652  -73.5594
8154883328  -73.5241
8174192436  -73.5260
8193532000  -73.4874
8213088987  -73.4656
8246085552  -73.4689
8264970432  -73.4626
8281985292  -73.4272
8310210304  -73.3994
8330289075  -73.4034
8364470427  -73.3783
8382538800  -73.3544
8408284164  -73.3732
8427991072  -73.3725
8447728748  -73.3371
8467497216  -73.3695
8491358412  -73.3780
8508604608  -73.3762
8539307712  -73.3772
8566802276  -73.3782
8586756000  -73.4427
8606740684  -73.4368
8628852483  -73.4187
8666880736  -73.4382
8686871163  -73.4278
8705284272  -73.4220
8727300292  -73.4216
8747028027  -73.4130
8775237168  -73.3893
8795692827  -73.3877
8811294075  -73.3738
8834721867  -73.3590
8857202688  -73.3565
8889507675  -73.3348
8910242464  -73.3148
8930725772  -73.3004
8951240448  -73.2754
8971786516  -73.2661
8992364000  -73.2551
9027213075  -73.2149
9048948723  -73.2229
9066751875  -73.2271
9095471532  -73.2077
9116489984  -73.1767
9138139443  -73.1933
9158117728  -73.1632
9178979036  -73.1811
9209806947  -73.1914
9236754432  -73.1751
9249743187  -73.1818
9279752067  -73.1482
9294774732  -73.1344
9325895904  -73.1106
9347011132  -73.0963
9368158208  -73.1035
9389337156  -73.1228
9410548000  -73.1223
9432543987  -73.1151
9461836800  -73.1084
9474372148  -73.1593
9495710816  -73.1753
9517081500  -73.1807
9543895227  -73.2260
9563194800  -73.2094
9589636332  -73.1718
9602884876  -73.1656
9628347312  -73.1853
9667574752  -73.1764
9682469163  -73.1817
9710862336  -73.1745
9732554500  -73.1980
9754183323  -73.1517
9776035692  -73.1650
9797824768  -73.1586
9819646196  -73.1379
9841500000  -73.1279
9863386204  -73.1225
9885304832  -73.1149
9910816587  -73.1224
9929239456  -73.0843
9954316827  -73.1074
9995385172  -73.1333
10017498848  -73.1197
10039645116  -73.1094
10061824000  -73.1334
10079128107  -73.1272
10106279712  -73.1157
10128556588  -73.1237
10150866176  -73.1236
10173208500  -73.1405
10195583584  -73.1627
10217991452  -73.1831
10249908912  -73.1568
10262905636  -73.1550
10285412000  -73.1645
10307951244  -73.1626
10336365612  -73.1584
10353277548  -73.1605
10375766496  -73.1743
10398796875  -73.1712
10432736523  -73.2399
10460353203  -73.2016
10473111675  -73.1715
10489451756  -73.1923
10522091187  -73.2044
10550893248  -73.2116
10569048075  -73.1836
10596844467  -73.2196
10615038768  -73.2110
10635392043  -73.2117
10670788800  -73.1796
10679378688  -73.1575
10697643675  -73.1457
10726684848  -73.1574
10746067500  -73.1763
10778410800  -73.1744
10809722187  -73.2007
10821610800  -73.1801
10837833075  -73.1775
10867063788  -73.1753
10887657147  -73.1300
10910440908  -73.1049
10944117603  -73.0737
10958255532  -73.0791
10983291147  -73.0742
11012717232  -73.0699
11026899387  -73.0553
11048735907  -73.0500
11072781027  -73.0736
11108897712  -73.0549
11122045632  -73.0523
11150559468  -73.0502
11174715072  -73.0371
11189043716  -73.0588
11230812675  -73.0751
11246236587  -73.0644
11270495547  -73.0602
11290363227  -73.0401
11308583776  -73.0150
11332593500  -73.0188
11360037888  -73.0214
11380714852  -73.0338
11404826528  -73.0264
11428972236  -73.0306
11457720000  -73.0684
11477365844  -73.0453
11503373787  -73.0477
11525895868  -73.0630
11550212096  -73.0594
11574562500  -73.0785
11598947104  -73.0588
11610625563  -73.0491
11626308027  -73.0520
11667805488  -73.0536
11674541772  -73.0435
11696828000  -73.0465
11721383964  -73.0647
11745974272  -73.0612
11770598948  -73.0688
11795258016  -73.0470
11819951500  -73.0385
11844679424  -73.0505
11867343075  -73.0125
11894238688  -73.0337
11919070076  -73.0309
11935366875  -73.0369
11968836484  -73.0574
11984236848  -73.0415
12014973675  -73.0386
12042328347  -73.0211
12048031152  -73.0059
12070855872  -73.0105
12093858144  -73.0076
12123434700  -73.0019
12144109568  -73.0258
12169287396  -73.0295
12194500000  -73.0109
12219747404  -72.9910
12243879675  -72.9880
12270346708  -73.0056
12284160300  -72.9777
12295698656  -72.9711
12331430307  -72.9505
12346507264  -72.9594
12371963972  -72.9365
12397455648  -72.9277
12422982316  -72.9284
12448544000  -72.9399
12474140724  -72.9368
12499772512  -72.9653
12525439388  -72.9728
12544686675  -72.9703
12576878500  -72.9463
12598286427  -72.9315
12607619787  -72.9185
12629800368  -72.9201
12654300928  -72.9019
12682411083  -72.9036
12706092000  -72.9219
12732040444  -72.8942
12756249792  -72.9063
12784043268  -72.9363
12810097696  -72.9564
12836187500  -72.9422
12859748352  -72.9431
12883329072  -72.9389
12908112075  -72.9235
12924647307  -72.8981
12954200832  -72.9063
12967168000  -72.8960
12993470564  -72.8967
13021709067  -72.8878
13046182348  -72.8661
13072591616  -72.8793
13099036500  -72.8881
13125517024  -72.8692
13152033212  -72.8514
13176331587  -72.8800
13203782892  -72.8958
13210948800  -72.8765
13231796000  -72.8687
13264755075  -72.8566
13285149952  -72.8544
13307878827  -72.8666
13322268963  -72.8447
13359479472  -72.8560
13377503187  -72.8626
13403959947  -72.8717
13434056172  -72.8779
13447309203  -72.8611
13475041200  -72.8568
13506424812  -72.8353
13527018004  -72.8209
13552358832  -72.8143
13565670075  -72.8314
13606855227  -72.8274
13620193200  -72.8351
13635450500  -72.9043
13662648864  -72.9017
13684549563  -72.9165
13717154048  -72.9083
13739310828  -72.9354
13761245952  -72.9483
13778318700  -72.9477
13799183324  -72.9444
13834489392  -72.9340
13854050788  -72.9552
13881538976  -72.9437
13893224112  -72.9647
13936624384  -72.9669
13948400907  -72.9555
13968045675  -72.9512
13997538747  -72.9328
14019525436  -72.8936
14047232000  -72.8954
14074975044  -72.8845
14099775408  -72.8680
14115822075  -72.8576
14134348800  -72.8607
14172675867  -72.8530
14190001875  -72.8373
14214238304  -72.8424
14233363200  -72.8200
14263134912  -72.8177
14294180187  -72.8077
14309093907  -72.8188
14335211628  -72.8186
14354417164  -72.8221
14382563072  -72.8146
14410745748  -72.8236
14438671875  -72.7769
14442418368  -72.7502
14467221500  -72.7376
14501176875  -72.7459
14523844612  -72.7415
14552211488  -72.7454
14578870563  -72.7563
14603977323  -72.7502
14634133947  -72.7430
14642935488  -72.7356
14670614700  -72.7321
14694600028  -72.7002
14723188736  -72.7094
14751814500  -72.7186
14780477344  -72.7277
14795494587  -72.7270
14809177292  -72.7306
14837914368  -72.7213
14866688596  -72.7359
14886648747  -72.7483
14904405675  -72.7384
14937410907  -72.7260
14955198075  -72.7223
14986987200  -72.7351
15018810075  -72.7232
15040115500  -72.7237
15069150464  -72.7303
15092769123  -72.7035
15127332448  -72.7329
15151555467  -72.7452
15164350227  -72.7577
15187394403  -72.7744
15214885924  -72.7859
15243798267  -72.7718
15257915568  -72.7516
15287454675  -72.7615
15304163328  -72.7633
15336321003  -72.7482
15361557984  -72.7454
15391005052  -72.7447
15414927372  -72.7341
15432996528  -72.7201
15470459163  -72.7320
15480801675  -72.7202
15509169644  -72.7273
15537747267  -72.7216
15567555888  -72.7220
15584416875  -72.7056
15598188896  -72.7060
15627937500  -72.6950
15654552507  -72.7234
15667557867  -72.7388
15693584787  -72.7318
15717410208  -72.7246
15747310156  -72.7009
15765270192  -72.6987
15800520987  -72.6851
15820121772  -72.6732
15837237472  -72.6353
15867289148  -72.6235
15884235675  -72.6137
15923553075  -72.5989
15939293643  -72.5862
15957672224  -72.5821
15986562003  -72.5706
16011537408  -72.5770
16037848368  -72.5581
16048397876  -72.5477
16078716000  -72.5432
16107676875  -72.5334
16112953107  -72.5859
16143308208  -72.5910
16169899428  -72.6063
16200370336  -72.6206
16213365675  -72.6133
16237193283  -72.6211
16268990643  -72.6268
16292012692  -72.6160
16320727692  -72.6067
16340648427  -72.6265
16377866307  -72.5900
16393829787  -72.5913
16414739204  -72.5873
16439101875  -72.5730
16468428843  -72.5803
16492443075  -72.5958
16507187456  -72.5725
16538080500  -72.6074
16569012064  -72.6125
16579306800  -72.6026
16611437232  -72.6081
16640917452  -72.6205
16662038116  -72.6085
16693124000  -72.5896
16705328652  -72.5819
16746993675  -72.5970
16757754363  -72.5965
16786613588  -72.5905
16815652272  -72.5985
16826434992  -72.6045
16849133500  -72.5957
16880451584  -72.5765
16895256075  -72.5613
16920931212  -72.5799
16947978732  -72.5873
16974638636  -72.5781
16996718700  -72.5855
17033319603  -72.5882
17037624244  -72.5718
17069175392  -72.5639
17100765468  -72.5830
17131114467  -72.5902
17139276675  -72.5718
17164062500  -72.5770
17196466563  -72.5707
17227515532  -72.5723
17256481947  -72.5815
17259300608  -72.5693
17291124756  -72.5894
17322988000  -72.5735
17343963675  -72.5663
17354890364  -72.5634
17386831872  -72.5623
17418812548  -72.5550
17442645003  -72.5701
17450832416  -72.6165
17482891500  -72.6112
17514989824  -72.6086
17541606267  -72.5893
17560881243  -72.5930
17579304288  -72.6168
17611520476  -72.6130
17633946672  -72.6120
17672608512  -72.6119
17694720000  -72.6000
17708405152  -72.6193
17736216300  -72.6046
17750059200  -72.5844
17794392768  -72.5871
17805644500  -72.5945
17838136544  -72.5762
17848499067  -72.5491
17874888300  -72.5479
17906859243  -72.5295
17935849796  -72.5351
17956958067  -72.5191
17984820987  -72.5071
18001189804  -72.4956
18033919232  -72.4996
18065745603  -72.5047
18086703948  -72.4951
18099497056  -72.4789
18132345500  -72.4762
18156652848  -72.4845
18179065008  -72.5039
18198161572  -72.4833
18230946075  -72.4822
18252000000  -72.4825
18274470912  -72.4677
18297184000  -72.4948
18326487843  -72.4915
18340559163  -72.4999
18377169867  -72.4920
18396564988  -72.4865
18429771776  -72.4961
18444854763  -72.4888
18471681072  -72.5011
18496305184  -72.5124
18529631852  -72.5135
18549446067  -72.5049
18577764747  -72.5025
18596405236  -72.4946
18625956075  -72.4894
18641560752  -72.4708
18663338844  -72.4812
18696865792  -72.4868
18716838507  -72.4562
18739593675  -72.4334
18764040096  -72.4419
18797687500  -72.4395
18819345627  -72.4483
18849296268  -72.4642
18869276592  -72.5014
18898871008  -72.5095
18914985648  -72.5099
18932679356  -72.5043
18966528000  -72.4945
19000416964  -72.4990
19012300992  -72.4983
19034346272  -72.4965
19059617547  -72.5009
19094066523  -72.5129
19102683627  -72.4977
19136376500  -72.4895
19161619200  -72.4881
19187522028  -72.4744
19210561452  -72.4649
19238770688  -72.4530
19265335488  -72.4615
19284091875  -72.4650
19307236000  -72.4675
19341529484  -72.4700
19357762752  -72.4747
19383797772  -72.4860
19410238228  -72.4851
19444653536  -72.4999
19456209072  -72.5049
19483760763  -72.5120
19513606144  -72.5066
19531660032  -72.5168
19554905088  -72.5050
19582721568  -72.5148
19614533643  -72.5055
19626179067  -72.5047
19652000000  -72.5087
19686700404  -72.4895
19721441632  -72.5136
19723845168  -72.5079
19756223708  -72.4993
19776422592  -72.4984
19820290572  -72.5011
19829070000  -72.4893
19860815264  -72.4852
19881787392  -72.4689
19906706043  -72.4848
19930747648  -72.4997
19965775316  -72.5173
19971273843  -72.5143
20005066800  -72.5005
20035953724  -72.5045
20065377267  -72.5005
20083046283  -72.4970
20106617067  -72.4930
20141529376  -72.5017
20168556147  -72.5013
20181841200  -72.4822
20212118784  -72.4895
20247475252  -72.4869
20266081443  -72.4718
20291239692  -72.4670
20318311836  -72.4560
20353792000  -72.4483
20377191168  -72.4760
20389313444  -72.4808
20426175675  -72.4845
20460480268  -72.4833
20485629675  -72.4929
20496125696  -72.4763
20521343547  -72.4815
20567520000  -72.4769
20567540704  -72.4802
20603310332  -72.4862
20618224812  -72.4832
20668992048  -72.4805
20674973956  -72.4734
20707856172  -72.4799
20716830000  -72.4720
20746803564  -72.4581
20782780672  -72.4512
20811172563  -72.4539
20820168747  -72.4390
20854859616  -72.4320
20880192987  -72.4273
20902724352  -72.4116
20927105024  -72.4059
20943311427  -72.3855
20967381603  -72.3846
20999517088  -72.3762
21023096832  -72.3759
21035785676  -72.3842
21072096000  -72.3944
21108448084  -72.3920
21110582988  -72.3850
21144841952  -72.3766
21178585323  -72.3859
21199763907  -72.3903
21217755136  -72.3809
21251241675  -72.3735
21281551875  -72.3705
21295198512  -72.3511
21327438892  -72.3478
21346791948  -72.3531
21372612075  -72.3720
21400770996  -72.3670
21437500000  -72.3609
21448644075  -72.3487
21474271004  -72.3656
21508042752  -72.3735
21532435200  -72.3811
21547939108  -72.3884
21578208300  -72.3777
21584836256  -72.3741
21621775500  -72.3723
21658756864  -72.3785
21663781452  -72.3700
21695780372  -72.3730
21714287787  -72.3737
21754122075  -72.3867
21769953916  -72.3842
21798595692  -72.3820
21820081968  -72.3786
21844296324  -72.3895
21881530912  -72.3857
21899980800  -72.3831
21918807788  -72.4433
21956126976  -72.4499
21993488500  -72.4511
22018560723  -72.4412
22030892384  -72.4147
22043240883  -72.4031
22068338652  -72.3922
22105827328  -72.4026
22129730307  -72.3974
22143358436  -72.4003
22176133587  -72.3967
22196256768  -72.4035
22218548044  -72.3911
22256206592  -72.3909
22278391875  -72.3849
22301665200  -72.3848
22331651296  -72.3863
22352909283  -72.3865
22369437500  -72.3873
22407266304  -72.3957
22433776875  -72.4043
22445137732  -72.4092
22483051808  -72.4103
22505435307  -72.4172
22524147603  -72.4165
22553791308  -72.4275
22583454507  -72.4199
22597050164  -72.4024
22628767500  -72.3893
22653787212  -72.3938
22673262748  -72.3889
22711433216  -72.3864
22725795888  -72.3859
22755571947  -72.3863
22787902624  -72.3840
22794780672  -72.3707
22826201612  -72.3866
22863870000  -72.3821
22895308800  -72.3877
22902928276  -72.3808
22934637675  -72.3605
22964550192  -72.3634
22983452352  -72.3702
23018340352  -72.3590
23037050700  -72.3551
23056897028  -72.3516
23092290675  -72.3417
23111245323  -72.3371
23134139500  -72.3319
23164992387  -72.3393
23187141675  -72.3574
23214051468  -72.3442
23250326368  -72.3239
23258407500  -72.3123
23289141596  -72.3024
23320259667  -72.3034
23344070832  -72.3018
23366901604  -72.3035
23377426875  -72.2988
23405846432  -72.3118
23444834508  -72.3089
23477637888  -72.3083
23484007728  -72.3057
23522940500  -72.3147
23530214907  -72.3233
23562058464  -72.3708
23601219772  -72.3682
23606795547  -72.3654
23633947692  -72.3457
23649926832  -72.3343
23680302075  -72.3349
23718964000  -72.3426
23729903532  -72.3384
23758298924  -72.3343
23797677312  -72.3446
23824449675  -72.3383
23837099188  -72.3387
23872596075  -72.3348
23876564576  -72.3278
23916073500  -72.3353
23954556492  -72.3416
23962599387  -72.3498
23995222052  -72.3581
24026991147  -72.3590
24065667675  -72.3556
24074545036  -72.3703
24114272000  -72.3790
24117284763  -72.3816
24154042644  -72.3910
24185116107  -72.3928
24193856992  -72.3988
24223919643  -72.3937
24233715068  -72.3880
24273616896  -72.3849
24313562500  -72.3694
24321064563  -72.3676
24353551904  -72.3716
24369709923  -72.3617
24393585132  -72.3714
24433662208  -72.3759
24452518572  -72.3702
24473783156  -72.3708
24496415307  -72.3711
24535467675  -72.3727
24554156764  -72.3665
24574551147  -72.3718
24594409472  -72.3610
24626710827  -72.3605
24667499052  -72.3590
24675046816  -72.3624
24705054027  -72.3817
24719757228  -72.3807
24749176752  -72.3913
24783521643  -72.3929
24796333012  -72.3956
24834264768  -72.3977
24840816048  -72.3967
24877410876  -72.3886
24918016000  -72.3916
24937547787  -72.3978
24958665284  -72.4062
24985162800  -72.4021
25016383467  -72.3936
25040096428  -72.3946
25077237552  -72.4085
25082174907  -72.4076
25121704500  -72.4076
25162574944  -72.4089
25162574944  -72.3856
25203489692  -72.3912
25210716723  -72.3952
25244448768  -72.3940
25285452196  -72.3981
25288330032  -72.4349
25323046875  -72.4317
25332970347  -72.4264
25367592204  -72.4169
25408728832  -72.4171
25415741547  -72.3989
25449909908  -72.4071
25472103075  -72.4075
25491135456  -72.4045
25532405500  -72.4015
25536829932  -72.3914
25573720064  -72.3911
25591662963  -72.3803
25615079172  -72.3850
25656482848  -72.3829
25678185867  -72.3921
25697931116  -72.3884
25731503307  -72.3815
25773196032  -72.3672
25780961524  -72.3596
25811583147  -72.3446
25822543712  -72.3397
25855011675  -72.3332
25900149168  -72.3406
25905842176  -72.3366
25938630675  -72.3417
25947558500  -72.3442
25988866875  -72.3685
26031125452  -72.3657
26040828672  -72.3532
26072976128  -72.3603
26087806512  -72.3546
26114871636  -72.3576
26156812000  -72.3493
26168438448  -72.3548
26198797244  -72.3434
26217213867  -72.3443
26240827392  -72.3368
26282902468  -72.3357
26289619632  -72.3227
26325022496  -72.3284
26336821248  -72.3322
26375625675  -72.3214
26409397504  -72.3114
26419525947  -72.3075
26451652532  -72.3076
26476989075  -72.3038
26500668507  -72.3108
26526051072  -72.3094
26536297756  -72.3129
26563300812  -72.3190
26578688000  -72.3136
26621123364  -72.3084
26654842800  -72.3027
26663603872  -72.2981
26706129548  -72.3003
26715958272  -72.2969
26749941552  -72.2841
26791316500  -72.2685
26797554432  -72.2581
26833977824  -72.2580
26853723963  -72.2666
26892907200  -72.2564
26919436288  -72.2546
26944058700  -72.2594
26962233476  -72.2590


==> data/ht_log_r4_p5.dat <==
1  -46.0927
2  -44.0458
3  -44.6131
4  -43.8995
5  -47.8971
6  -39.9142
7  -43.0635
8  -45.6019
9  -45.9637
10  -48.0668
11  -45.1400
12  -44.2028
13  -43.3503
14  -42.6681
15  -43.0448
16  -43.5621
17  -44.8812
18  -46.0527
19  -46.9476
20  -45.4968
21  -46.6584
22  -45.9693
23  -43.9706
24  -44.9186
25  -44.5684
26  -44.7695
27  -44.3998
28  -44.0607
29  -43.7436
30  -43.4139
31  -43.1754
32  -43.3692
33  -43.5503
34  -43.5287
35  -44.2096
36  -44.8965
37  -44.5998
38  -45.2033
39  -45.3000
40  -45.9432
41  -44.8226
42  -44.6507
43  -44.7198
44  -44.1077
45  -44.3111
46  -44.1250
47  -43.9487
48  -44.1291
49  -44.4887
50  -44.3350
51  -43.4657
52  -43.2854
53  -42.8111
54  -42.6514
55  -42.5503
56  -42.3961
57  -41.6523
58  -41.5297
59  -41.5853
60  -42.0882
61  -41.3982
62  -41.5145
63  -41.3898
64  -41.6911
65  -42.1365
66  -42.0303
67  -42.1202
68  -41.7550
69  -41.4006
70  -41.3245
71  -41.2836
72  -41.6875
73  -41.3634
74  -41.2933
75  -41.2004
76  -41.3617
77  -41.5337
78  -41.7840
79  -42.1716
80  -42.3108
81  -42.4813
82  -42.6245
83  -42.6877
84  -42.5910
85  -42.7307
86  -42.8483
87  -42.7259
88  -42.8649
89  -42.7721
90  -42.9399
91  -43.0383
92  -43.3599
93  -43.6542
94  -43.5396
95  -43.4529
96  -43.3646
97  -43.2795
98  -43.5546
99  -43.8286
100  -43.7293
101  -43.8044
106  -43.4015
111  -43.2429
116  -44.0964
121  -43.4570
126  -43.5776
131  -42.8753
136  -42.2007
141  -42.1243
146  -41.9541
151  -41.7611
156  -41.3391
161  -41.9302
166  -41.5219
171  -41.7224
176  -41.9331
181  -42.2838
186  -42.1283
191  -42.3389
196  -42.4862
201  -42.2664
206  -42.2787
211  -42.3350
216  -42.3951
221  -42.0337
226  -42.1327
231  -42.7305
236  -42.7276
241  -42.8118
246  -42.5858
251  -42.6891
256  -42.6867
261  -42.7354
266  -42.5497
271  -42.4860
276  -42.4721
281  -42.3002
286  -42.2814
291  -42.4457
296  -42.4336
301  -42.2781
306  -41.8787
311  -41.6119
316  -41.7815
321  -41.3623
326  -41.0358
331  -40.8641
336  -40.8778
341  -40.6750
346  -40.4858
351  -40.7249
356  -40.7416
361  -40.6294
366  -40.5293
371  -40.6527
376  -40.8336
381  -40.9182
386  -40.7298
391  -40.5833
396  -40.4521
401  -40.5187
406  -40.9584
411  -41.0088
416  -41.3049
421  -41.2688
426  -40.9642
431  -40.8430
436  -40.3742
441  -40.2143
446  -40.0616
451  -40.0661
456  -40.1189
461  -40.0878
466  -40.1752
471  -40.0786
476  -40.0533
481  -40.2507
486  -40.1127
491  -40.0530
496  -39.9329
501  -40.0965
521  -39.6764
541  -40.1199
561  -39.8158
581  -39.7725
601  -39.6074
621  -39.6176
641  -39.3847
661  -39.5084
681  -39.6444
701  -39.6140
721  -39.4825
741  -39.5886
761  -39.7670
781  -39.7350
801  -39.9283
821  -39.5961
841  -39.6883
861  -39.7230
881  -39.8209
901  -39.7518
921  -39.8508
941  -39.7943
961  -39.7154
981  -40.0505
1100  -39.7458
17  -34.6889
37  -35.7203
57  -32.7538
77  -36.0529
97  -38.8902
117  -39.3115
137  -39.4956
157  -39.3539
177  -41.5197
197  -42.7245
217  -42.7662
237  -40.5095
257  -41.1672
277  -41.3112
297  -40.8022
317  -40.1059
337  -40.5998
357  -41.1330
377  -41.3883
397  -40.8427
417  -41.1591
437  -41.0570
457  -41.4855
477  -42.0763
497  -41.8478
517  -41.5380
537  -41.4668
557  -41.7456
577  -41.5332
597  -41.0213
617  -40.8728
637  -41.0786
657  -40.8346
677  -40.9656
697  -40.8591
717  -40.6677
737  -40.8406
757  -40.9125
777  -41.2296
797  -40.5056
817  -40.5135
837  -40.9416
857  -40.9826
877  -41.1716
897  -41.3036
917  -41.1205
937  -41.0136
957  -40.9614
977  -40.7416
997  -40.9316
998  -40.9343
1000  -40.9353
1100  -41.1394
1300  -40.6256
1400  -40.5931
1600  -40.4922
1800  -40.4068
1900  -40.4677
2100  -40.1122
2200  -40.0901
2400  -40.0449
2600  -40.0404
2700  -40.0548
2900  -39.6994
3000  -39.6376
3200  -39.8837
3400  -39.8895
3500  -39.7747
3700  -39.9793
3800  -39.9970
4000  -40.1033
4200  -40.1396
4300  -39.9162
4500  -40.2165
4600  -40.2266
4800  -40.2793
4900  -40.2321
5100  -40.2441
5300  -40.1329
5400  -40.2135
5600  -40.3105
5700  -40.3400
5900  -40.3983
6100  -40.5122
6200  -40.4369
6400  -40.3145
6500  -40.3229
6700  -40.2557
6900  -40.2733
7000  -40.3224
7200  -40.3910
7300  -40.3796
7500  -40.4143
7700  -40.4295
7800  -40.4614
8000  -40.1784
8100  -40.2259
8300  -40.2216
8500  -40.1967
8600  -40.2144
8800  -40.1381
8900  -40.2215
9100  -40.2577
9200  -40.2659
9400  -40.2003
9600  -40.2020
9700  -40.1589
9900  -40.0871
10000  -40.1271
10200  -40.0598
10400  -40.1813
10500  -40.0423
10700  -40.0737
10800  -39.9917
11000  -40.0960
11200  -40.0339
11300  -40.1052
11500  -40.0292
11600  -40.0177
11800  -40.0070
12000  -40.0449
12100  -39.9421
12300  -39.9940
12400  -40.0060
12600  -39.8514
12700  -39.8697
12900  -39.8645
13100  -39.9275
13200  -39.8151
13400  -39.9197
13500  -39.8620
13700  -39.8402
13900  -39.7614
14000  -39.7839
14200  -39.7865
14300  -39.8419
14500  -39.8110
14700  -39.7746
14800  -39.7928
15000  -39.8131
15100  -39.8009
15300  -39.8076
15500  -39.8646
15600  -39.7992
15800  -39.8252
15900  -39.8354
16100  -39.8502
16300  -39.9233
16400  -39.8600
16600  -39.8193
16700  -39.8267
16900  -39.7328
17000  -39.7750
17200  -39.7744
17400  -39.7856
17500  -39.7564
17700  -39.7408
17800  -39.7929
18000  -39.8575
18200  -39.7608
18300  -39.7876
18500  -39.8098
18600  -39.8389
18800  -39.8973
19000  -39.8697
19100  -39.9139
19300  -39.8516
19400  -39.8647
19600  -39.8904
19800  -39.8997
19900  -39.9352
20100  -40.0359
20200  -39.9810
20400  -39.9538
20600  -39.9502
20700  -39.8993
20900  -39.8896
21000  -39.9280
21200  -39.9178
21300  -39.9389
21500  -40.0015
21700  -39.9678
21800  -39.9926
22000  -39.9836
22100  -39.8816
22300  -39.9241
22500  -39.9272
22600  -39.9001
22800  -39.9067
22900  -39.9326
23100  -39.8444
23300  -39.9090
23400  -39.9310
23600  -39.8734
23700  -39.8758
23900  -39.8694
24100  -39.8810
24200  -39.8582
24400  -39.8783
24500  -39.7741
24700  -39.8634
24800  -39.8827
25000  -39.8147
25200  -39.8914
25300  -39.9021
25500  -39.8802
25600  -39.9120
25800  -39.8790
26000  -39.8440
26100  -39.8096
26300  -39.8582
26400  -39.8604
26600  -39.8036
26800  -39.8301
26900  -39.8484
27100  -39.8420
27200  -39.8520
27400  -39.8718
27600  -39.8101
27700  -39.8240
27900  -39.8107
28000  -39.8310
28200  -39.7582
28400  -39.7870
28500  -39.8102
28700  -39.7871
28800  -39.8163
29000  -39.8098
29100  -39.8599
29300  -39.7923
29500  -39.7954
29600  -39.8096
29800  -39.7417
29900  -39.7687
30100  -39.7445
30300  -39.7468
30400  -39.7564
30600  -39.7947
30700  -39.8424
30900  -39.7906
31100  -39.8186
31200  -39.8566
31400  -39.8634
31500  -39.8279
31700  -39.8291
31900  -39.8315
32000  -39.7922
32200  -39.8147
32300  -39.8306
32500  -39.8425
32600  -39.7751
32800  -39.8135
33000  -39.8333
33100  -39.8552
33300  -39.8020
33400  -39.8224
33600  -39.8411
33800  -39.8139
33900  -39.8347
34100  -39.8668
34200  -39.8706
34400  -39.8254
34600  -39.8496
34700  -39.8503
34900  -39.8233
35000  -39.7813
35200  -39.8181
35400  -39.8283
35500  -39.8256
35700  -39.8164
35800  -39.8344
36000  -39.8327
36200  -39.8077
36300  -39.8186
36500  -39.8453
36600  -39.8449
36800  -39.7736
36900  -39.7871
37100  -39.7974
37300  -39.8090
37400  -39.8192
37600  -39.7838
37700  -39.8092
37900  -39.8324
38100  -39.8082
38200  -39.8025
38400  -39.8548
38500  -39.8600
38700  -39.9047
38900  -39.8687
39000  -39.8849
39200  -39.9151
39300  -39.9361
39500  -39.8926
39700  -39.9319
39800  -39.9378
40000  -39.9700
40100  -39.9216
40300  -39.9098
40500  -39.9268
40600  -39.9290
40800  -39.8808
40900  -39.8878
41100  -39.8926
41200  -39.9064
41400  -39.9210
41600  -39.9343
41700  -39.9585
41900  -39.9786
42000  -39.9810
42200  -39.9368
42400  -39.9368
42500  -39.9435
42700  -39.8409
42800  -39.8488
43000  -39.8851
43200  -39.8917
43300  -39.8937
43500  -39.8636
43600  -39.8612
43800  -39.8796
44000  -39.9118
44100  -39.8720
44300  -39.8900
44400  -39.9028
44600  -39.8894
44700  -39.8860
44900  -39.8469
45100  -39.8259
45200  -39.8362
45400  -39.8487
45500  -39.8425
45700  -39.8625
45900  -39.8740
46000  -39.8847
46200  -39.8858
46300  -39.8696
46500  -39.9075
46700  -39.9246
46800  -39.9299
47000  -39.8858
47100  -39.8958
47300  -39.9218
47500  -39.9205
47600  -39.9245
47800  -39.9094
47900  -39.9109
48100  -39.8961
48300  -39.9287
48400  -39.9302
48600  -39.8866
48700  -39.9031
48900  -39.9109
49000  -39.9184
49200  -39.8902
49400  -39.9096
49500  -39.9017
49700  -39.9363
49800  -39.9390
50000  -39.9049
50200  -39.9170
50300  -39.9396
50500  -39.9472
50600  -39.9683
50800  -39.9115
51000  -39.9463
51100  -39.9410
51300  -39.9585
51400  -39.9160
51600  -39.8928
51800  -39.8957
51900  -39.8842
52100  -39.9075
52200  -39.8797
52400  -39.8829
52500  -39.8871
52700  -39.9042
52900  -39.9284
53000  -39.8627
53200  -39.8711
53300  -39.9004
53500  -39.9010
53700  -39.9221
53800  -39.8590
54000  -39.8722
54100  -39.8904
54300  -39.8729
54500  -39.8855
54600  -39.8502
54800  -39.8655
54900  -39.8971
55100  -39.9016
55300  -39.9425
55400  -39.9169
55600  -39.9056
55700  -39.9064
55900  -39.9404
56100  -39.9448
56200  -39.9288
56400  -39.9488
56500  -39.9319
56700  -39.9369
56800  -39.9374
57000  -39.9168
57200  -39.9198
57300  -39.9284
57500  -39.9188
57600  -39.9285
57800  -39.9754
58000  -39.9186
58100  -39.9225
58300  -39.9480
58400  -39.9459
58600  -39.9630
58800  -39.9096
58900  -39.9181
59100  -39.9482
59200  -39.9455
59400  -39.9710
59600  -39.9536
59700  -39.9544
59900  -39.9829
60000  -39.9864
60200  -39.9969
60400  -39.9768
60500  -39.9614
60700  -39.9616
60800  -39.9722
61000  -39.9848
61100  -40.0039
61300  -39.9351
61500  -39.9713
61600  -39.9640
61800  -39.9462
61900  -39.9525
62100  -39.9744
62300  -39.9422
62400  -39.9461
62600  -39.9560
62700  -39.9572
62900  -39.9830
63100  -39.9597
63200  -39.9457
63400  -39.9594
63500  -39.9678
63700  -39.9923
63900  -39.9733
64000  -39.9290
64200  -39.9469
64300  -39.9582
64500  -39.9589
64600  -39.9740
64800  -39.9454
65000  -39.9522
65100  -39.9663
65300  -39.9759
65400  -39.9716
65600  -40.0037
65800  -39.9610
65900  -39.9712
66100  -40.0137
66200  -40.0134
66400  -40.0199
66600  -39.9709
66700  -39.9706
66900  -39.9806
67000  -39.9956
67200  -39.9930
67400  -39.9988
67500  -39.9808
67700  -39.9838
67800  -39.9870
68000  -40.0021
68200  -40.0065
68300  -40.0208
68500  -39.9861
68600  -39.9719
68800  -39.9836
68900  -39.9960
69100  -39.9941
69300  -39.9985
69400  -39.9506
69600  -39.9667
69700  -39.9838
69900  -39.9946
70100  -40.0238
70200  -40.0318
70400  -40.0137
70500  -40.0259
70700  -40.0405
70900  -40.0421
71000  -40.0444
71200  -40.0356
71300  -39.9934
71500  -40.0205
71700  -40.0333
71800  -40.0269
72000  -40.0440
72100  -40.0494
72300  -39.9874
72400  -39.9986
72600  -40.0135
72800  -40.0024
72900  -39.9955
73100  -40.0009
73200  -39.9807
73400  -39.9947
73600  -40.0095
73700  -40.0028
73900  -40.0220
74000  -40.0348
74200  -39.9997
74400  -40.0077
74500  -40.0221
74700  -40.0278
74800  -40.0296
75000  -39.9897
75200  -39.9905
75300  -40.0073
75500  -40.0305
75600  -40.0211
75800  -40.0280
76000  -39.9987
76100  -39.9948
76300  -40.0088
76400  -40.0101
76600  -39.9986
76700  -40.0134
76900  -40.0213
77100  -39.9902
77200  -39.9989
77400  -40.0171
77500  -40.0059
77700  -40.0257
77900  -39.9955
78000  -39.9690
78200  -39.9842
78300  -39.9750
78500  -39.9698
78700  -40.0041
78800  -40.0127
79000  -39.9704
79100  -39.9784
79300  -39.9997
79500  -40.0078
79600  -39.9978
79800  -40.0338
79900  -40.0302
80100  -39.9900
80300  -39.9966
80400  -40.0201
80600  -40.0116
80700  -40.0204
80900  -40.0289
81000  -39.9943
81200  -40.0041
81400  -40.0247
81500  -40.0151
81700  -40.0232
81800  -40.0378
82000  -40.0337
82200  -40.0424
82300  -40.0433
82500  -40.0551
82600  -40.0537
82800  -40.0667
83000  -40.0418
83100  -40.0330
83300  -40.0433
83400  -40.0688
83600  -40.0608
83800  -40.0785
83900  -40.0759
84100  -40.0213
84200  -40.0225
84400  -40.0511
84500  -40.0505
84700  -40.0535
84900  -40.0708
85000  -40.0705
85200  -40.0580
85300  -40.0664
85500  -40.0943
85700  -40.0899
85800  -40.0877
86000  -40.1081
86100  -40.1118
86300  -40.0847
86500  -40.0940
86600  -40.1071
86800  -40.1007
86900  -40.0965
87100  -40.1094
87300  -40.0552
87400  -40.0620
87600  -40.0781
87700  -40.0708
87900  -40.0750
88100  -40.0991
88200  -40.0909
88400  -40.0617
88500  -40.0669
88700  -40.0653
88800  -40.0593
89000  -40.0709
89200  -40.0827
89300  -40.0363
89500  -40.0361
89600  -40.0409
89800  -40.0490
90000  -40.0552
90100  -40.0607
90300  -40.0451
90400  -40.0211
90600  -40.0289
90800  -40.0533
90900  -40.0506
91100  -40.0521
91200  -40.0666
91400  -40.0571
91600  -40.0493
91700  -40.0546
91900  -40.0621
92000  -40.0566
92200  -40.0587
92300  -40.0683
92500  -40.0286
92700  -40.0226
92800  -40.0267
93000  -40.0491
93100  -40.0565
93300  -40.0757
93500  -40.0570
93600  -40.0245
93800  -40.0334
93900  -40.0313
94100  -40.0436
94300  -40.0516
94400  -40.0548
94600  -40.0662
94700  -40.0454
94900  -40.0545
95100  -40.0621
95200  -40.0657
95400  -40.0677
95500  -40.0843
95700  -40.0927
95900  -40.0570
96000  -40.0619
96200  -40.0740
96300  -40.0767
96500  -40.0908
96600  -40.0970
96800  -40.1045
97000  -40.0633
97100  -40.0681
97300  -40.0785
97400  -40.0926
97600  -40.0995
97800  -40.1066
97900  -40.1125
98100  -40.0777
98200  -40.0740
98400  -40.0837
98600  -40.1049
98700  -40.1071
98900  -40.1043
99000  -40.1196
99200  -40.1214
99400  -40.0889
99500  -40.0928
99700  -40.1065
99800  -40.1054
100000  -40.1106
100200  -40.1180
100300  -40.0925
100500  -40.0606
100600  -40.0638
100800  -40.0740
100900  -40.0785
101100  -40.0716
101300  -40.0875
101400  -40.0877
101600  -40.0694
101700  -40.0681
101900  -40.0772
102100  -40.0860
102200  -40.0804
102400  -40.0903
102500  -40.0999
102700  -40.0802
102900  -40.0634
103000  -40.0607
103200  -40.0721
103300  -40.0714
103500  -40.0849
103700  -40.0983
103800  -40.0949
104000  -40.0472
104100  -40.0584
104300  -40.0719
104400  -40.0759
104600  -40.0787
104800  -40.0749
104900  -40.0771
105100  -40.0607
105200  -40.0532
105400  -40.0627
105600  -40.0739
105700  -40.0732
105900  -40.0722
106000  -40.0875
106200  -40.0837
106400  -40.0460
106500  -40.0601
106700  -40.0703
106800  -40.0758
107000  -40.0697
107200  -40.0897
107300  -40.0791
107500  -40.0654
107600  -40.0698
107800  -40.0857
108000  -40.0880
108100  -40.0821
108300  -40.0981
108400  -40.1048
108600  -40.0812
108700  -40.0839
108900  -40.1003
109100  -40.1104
109200  -40.1052
109400  -40.1115
109500  -40.1223
109700  -40.1016
109900  -40.0911
110000  -40.0999
110200  -40.1056
110300  -40.1113
110500  -40.1204
110700  -40.1291
110800  -40.1303
111000  -40.0823
111100  -40.0776
111300  -40.0849
111500  -40.0975
111600  -40.0941
111800  -40.0817
111900  -40.0965
112100  -40.1001
112200  -40.0803
112400  -40.0817
112600  -40.0822
112700  -40.0914
112900  -40.0865
113000  -40.0853
113200  -40.1047
113400  -40.0764
113500  -40.0744
113700  -40.0792
113800  -40.0871
114000  -40.0831
114200  -40.0869
114300  -40.0818
114500  -40.0904
114600  -40.0692
114800  -40.0524
115000  -40.0621
115100  -40.0655
115300  -40.0701
115400  -40.0658
115600  -40.0734
115800  -40.0713
115900  -40.0532
116100  -40.0589
116200  -40.0647
116400  -40.0806
116500  -40.0845
116700  -40.0920
116900  -40.1062
117000  -40.1004
117200  -40.0534
117300  -40.0540
117500  -40.0601
117700  -40.0761
117800  -40.0823
118000  -40.0838
118100  -40.0925
118300  -40.0761
118500  -40.0475
118600  -40.0519
118800  -40.0517
118900  -40.0635
119100  -40.0539
119300  -40.0661
119400  -40.0706
119600  -40.0748
119700  -40.0484
119900  -40.0543
120100  -40.0667
120200  -40.0839
120400  -40.0709
120500  -40.0759
120700  -40.1053
120800  -40.1169
121000  -40.0962
121200  -40.0815
121300  -40.0878
121500  -40.1020
121600  -40.0978
121800  -40.1004
122000  -40.1041
122100  -40.1081
122300  -40.0702
122400  -40.0728
122600  -40.0848
122800  -40.0941
122900  -40.0897
123100  -40.0873
123200  -40.0836
123400  -40.0965
123600  -40.0867
123700  -40.0891
123900  -40.1015
124000  -40.1023
124200  -40.1180
124300  -40.1201
124500  -40.1161
124700  -40.1314
124800  -40.1266
125000  -40.0989
125100  -40.0981
125300  -40.1057
125500  -40.1167
125600  -40.1202
125800  -40.1112
125900  -40.1214
126100  -40.1172
126300  -40.0717
126400  -40.0710
126600  -40.0814
126700  -40.0831
126900  -40.0930
127100  -40.0855
127200  -40.0904
127400  -40.0993
127500  -40.0967
127700  -40.0786
127900  -40.0904
128000  -40.0862
128200  -40.0983
128300  -40.1070
128500  -40.1166
128600  -40.1214
128800  -40.1253
129000  -40.1022
129100  -40.0942
129300  -40.1055
129400  -40.1024
129600  -40.1204
129800  -40.1279
129900  -40.1215
130100  -40.1258
130200  -40.1265
130400  -40.0794
130600  -40.0821
130700  -40.0940
130900  -40.1006
131000  -40.1016
131200  -40.1036
131400  -40.1183
131500  -40.1144
131700  -40.0943
131800  -40.1015
132000  -40.1061
132100  -40.1152
132300  -40.1226
132500  -40.1203
132600  -40.1203
132800  -40.1436
132900  -40.1434
133100  -40.1126
133300  -40.1187
133400  -40.1192
133600  -40.1326
133700  -40.1268
133900  -40.1404
134100  -40.1463
134200  -40.1466
134400  -40.1108
134500  -40.1141
134700  -40.1209
134900  -40.1231
135000  -40.1419
135200  -40.1342
135300  -40.1380
135500  -40.1516
135700  -40.1465
135800  -40.1225
136000  -40.1331
136100  -40.1421
136300  -40.1388
136400  -40.1405
136600  -40.1392
136800  -40.1418
136900  -40.1507
137100  -40.1437
137200  -40.1243
137400  -40.1119
137600  -40.1193
137700  -40.1319
137900  -40.1361
138000  -40.1337
138200  -40.1538
138400  -40.1581
138500  -40.1598
138700  -40.1260
138800  -40.1269
139000  -40.1357
139200  -40.1403
139300  -40.1374
139500  -40.1380
139600  -40.1412
139800  -40.1562
140000  -40.1452
140100  -40.1440
140300  -40.1536
140400  -40.1594
140600  -40.1659
140700  -40.1641
140900  -40.1665
141100  -40.1786
141200  -40.1854
141400  -40.1421
141500  -40.1374
141700  -40.1513
141900  -40.1577
142000  -40.1650
142200  -40.1676
142300  -40.1701
142500  -40.1763
142700  -40.1793
142800  -40.1655
143000  -40.1417
143100  -40.1416
143300  -40.1537
143500  -40.1620
143600  -40.1571
143800  -40.1477
143900  -40.1491
144100  -40.1586
144200  -40.1557
144400  -40.1345
144600  -40.1348
144700  -40.1434
144900  -40.1500
145000  -40.1443
145200  -40.1439
145400  -40.1589
145500  -40.1639
145700  -40.1427
145800  -40.1322
146000  -40.1378
146200  -40.1502
146300  -40.1593
146500  -40.1554
146600  -40.1575
146800  -40.1706
147000  -40.1618
147100  -40.1354
147300  -40.1343
147400  -40.1419
147600  -40.1453
147800  -40.1427
147900  -40.1367
148100  -40.1361
148200  -40.1422
148400  -40.1504
148500  -40.1275
148700  -40.1251
148900  -40.1309
149000  -40.1336
149200  -40.1375
149300  -40.1361
149500  -40.1330
149700  -40.1567
149800  -40.1573
150000  -40.1380
150100  -40.1219
150300  -40.1307
150500  -40.1399
150600  -40.1407
150800  -40.1327
150900  -40.1471
151100  -40.1497
151300  -40.1311
151400  -40.1066
151600  -40.1091
151700  -40.1155
151900  -40.1225
152000  -40.1252
152200  -40.1182
152400  -40.1248
152500  -40.1312
152700  -40.1328
152800  -40.1225
153000  -40.1050
153200  -40.1116
153300  -40.1170
153500  -40.1231
153600  -40.1352
153800  -40.1395
154000  -40.1262
154100  -40.1356
154300  -40.1544
154400  -40.1593
154600  -40.1118
154800  -40.1024
154900  -40.1059
155100  -40.1070
155200  -40.1146
155400  -40.1096
155600  -40.1170
155700  -40.1253
155900  -40.1247
156000  -40.0989
156200  -40.0945
156300  -40.0966
156500  -40.1041
156700  -40.1169
156800  -40.1103
157000  -40.1198
157100  -40.1244
157300  -40.1353
157500  -40.1339
157600  -40.1295
157800  -40.1329
157900  -40.1372
158100  -40.1430
158300  -40.1373
158400  -40.1440
158600  -40.1553
158700  -40.1605
158900  -40.1643
159100  -40.1275
159200  -40.1293
159400  -40.1371
159500  -40.1321
159700  -40.1427
159900  -40.1404
160000  -40.1442
160200  -40.1450
160300  -40.1455
160500  -40.1361
160600  -40.1111
160800  -40.1091
161000  -40.1191
161100  -40.1187
161300  -40.1288
161400  -40.1313
161600  -40.1319
161800  -40.1364
161900  -40.1465
162100  -40.1484
162200  -40.1373
162400  -40.1212
162600  -40.1292
162700  -40.1345
162900  -40.1450
163000  -40.1426
163200  -40.1422
163400  -40.1572
163500  -40.1587
163700  -40.1407
163800  -40.1283
164000  -40.1306
164100  -40.1319
164300  -40.1423
164500  -40.1412
164600  -40.1370
164800  -40.1469
164900  -40.1512
165100  -40.1510
165300  -40.1228
165400  -40.1243
165600  -40.1338
165700  -40.1362
165900  -40.1501
166100  -40.1458
166200  -40.1397
166400  -40.1374
166500  -40.1472
166700  -40.1536
166900  -40.1249
167000  -40.1277
167200  -40.1331
167300  -40.1378
167500  -40.1534
167700  -40.1518
167800  -40.1559
168000  -40.1652
168100  -40.1733
168300  -40.1676
168400  -40.1438
168600  -40.1444
168800  -40.1446
168900  -40.1445
169100  -40.1498
169200  -40.1495
169400  -40.1547
169600  -40.1543
169700  -40.1566
169900  -40.1479
170000  -40.1292
170200  -40.1221
170400  -40.1296
170500  -40.1322
170700  -40.1452
170800  -40.1442
171000  -40.1422
171200  -40.1492
171300  -40.1522
171500  -40.1379
171600  -40.1300
171800  -40.1366
171900  -40.1399
172100  -40.1496
172300  -40.1558
172400  -40.1536
172600  -40.1521
172700  -40.1576
172900  -40.1656
173100  -40.1555
173200  -40.1324
173400  -40.1311
173500  -40.1368
173700  -40.1362
173900  -40.1479
174000  -40.1472
174200  -40.1416
174300  -40.1446
174500  -40.1544
174700  -40.1553
174800  -40.1324
175000  -40.1159
175100  -40.1215
175300  -40.1256
175500  -40.1307
175600  -40.1250
175800  -40.1286
175900  -40.1290
176100  -40.1350
176200  -40.1264
176400  -40.1133
176600  -40.1149
176700  -40.1171
176900  -40.1259
177000  -40.1350
177200  -40.1396
177400  -40.1437
177500  -40.1440
177700  -40.1559
177800  -40.1596
178000  -40.1395
178200  -40.1231
178300  -40.1209
178500  -40.1277
178600  -40.1221
178800  -40.1303
179000  -40.1205
179100  -40.1291
179300  -40.1346
179400  -40.1380
179600  -40.1306
179800  -40.1024
179900  -40.1000
180100  -40.1094
180200  -40.1070
180400  -40.1134
180500  -40.1163
180700  -40.1154
180900  -40.1206
181000  -40.1261
181200  -40.1276
181300  -40.1230
181500  -40.1059
181700  -40.1121
181800  -40.1223
182000  -40.1344
182100  -40.1288
182300  -40.1309
182500  -40.1495
182600  -40.1580
182800  -40.1577
182900  -40.1585
183100  -40.1341
183300  -40.1344
183400  -40.1359
183600  -40.1479
183700  -40.1546
183900  -40.1459
184000  -40.1598
184200  -40.1546
184400  -40.1611
184500  -40.1503
184700  -40.1297
184800  -40.1279
185000  -40.1392
185200  -40.1508
185300  -40.1594
185500  -40.1588
185600  -40.1544
185800  -40.1536
186000  -40.1590
186100  -40.1642
186300  -40.1447
186400  -40.1415
186600  -40.1471
186800  -40.1471
186900  -40.1548
187100  -40.1510
187200  -40.1497
187400  -40.1485
187600  -40.1585
187700  -40.1634
187900  -40.1705
188000  -40.1506
188200  -40.1342
188300  -40.1376
188500  -40.1408
188700  -40.1627
188800  -40.1640
189000  -40.1678
189100  -40.1664
189300  -40.1737
189500  -40.1503
189600  -40.1336
189800  -40.1381
189900  -40.1412
190100  -40.1480
190300  -40.1625
190400  -40.1634
190600  -40.1635
190700  -40.1711
190900  -40.1792
191100  -40.1764
191200  -40.1595
191400  -40.1567
191500  -40.1586
191700  -40.1716
191800  -40.1736
192000  -40.1792
192200  -40.1791
192300  -40.1780
192500  -40.1829
192600  -40.1904
192800  -40.1941
193000  -40.1774
193100  -40.1634
193300  -40.1687
193400  -40.1721
193600  -40.1790
193800  -40.1811
193900  -40.1791
194100  -40.1846
194200  -40.1904
194400  -40.1878
194600  -40.1546
194700  -40.1529
194900  -40.1601
195000  -40.1661
195200  -40.1720
195400  -40.1688
195500  -40.1659
195700  -40.1567
195800  -40.1571
196000  -40.1609
196100  -40.1562
196300  -40.1464
196500  -40.1427
196600  -40.1469
196800  -40.1528
196900  -40.1509
197100  -40.1593
197300  -40.1642
197400  -40.1656
197600  -40.1800
197700  -40.1812
197900  -40.1655
198100  -40.1443
198200  -40.1443
198400  -40.1527
198500  -40.1546
198700  -40.1594
198900  -40.1556
199000  -40.1613
199200  -40.1677
199300  -40.1748
199500  -40.1677
199700  -40.1355
199800  -40.1421
200000  -40.1518
200100  -40.1500
200300  -40.1582
200400  -40.1580
200600  -40.1468
200800  -40.1542
200900  -40.1582
201100  -40.1662
201200  -40.1698
201400  -40.1526
201600  -40.1494
201700  -40.1533
201900  -40.1557
202000  -40.1548
202200  -40.1698
202400  -40.1697
202500  -40.1757
202700  -40.1831
202800  -40.1911
203000  -40.1908
203200  -40.1697
203300  -40.1619
203500  -40.1606
203600  -40.1644
203800  -40.1669
203900  -40.1777
204100  -40.1745
204300  -40.1760
204400  -40.1798
204600  -40.1880
204700  -40.1821
204900  -40.1609
205100  -40.1454
205200  -40.1478
205400  -40.1554
205500  -40.1556
205700  -40.1590
205900  -40.1561
206000  -40.1510
206200  -40.1581
206300  -40.1638
206500  -40.1708
206700  -40.1737
206800  -40.1547
207000  -40.1537
207100  -40.1571
207300  -40.1632
207500  -40.1639
207600  -40.1723
207800  -40.1670
207900  -40.1657
208100  -40.1659
208200  -40.1709
208400  -40.1829
208600  -40.1769
208700  -40.1581
208900  -40.1601
209000  -40.1623
209200  -40.1693
209400  -40.1767
209500  -40.1767
209700  -40.1757
209800  -40.1810
210000  -40.1848
210200  -40.1902
210300  -40.1736
210500  -40.1556
210600  -40.1525
210800  -40.1561
211000  -40.1617
211100  -40.1635
211300  -40.1690
211400  -40.1695
211600  -40.1726
211700  -40.1737
211900  -40.1846
212100  -40.1796
212200  -40.1639
212400  -40.1670
212500  -40.1679
212700  -40.1786
212900  -40.1870
213000  -40.1886
213200  -40.1872
213300  -40.1949
213500  -40.1978
213700  -40.2032
213800  -40.1930
214000  -40.1697
214100  -40.1627
214300  -40.1639
214500  -40.1669
214600  -40.1700
214800  -40.1672
214900  -40.1705
215100  -40.1728
215300  -40.1718
215400  -40.1746
215600  -40.1787
215700  -40.1785
215900  -40.1468
216000  -40.1447
216200  -40.1463
216400  -40.1542
216500  -40.1558
216700  -40.1613
216800  -40.1607
217000  -40.1646
217200  -40.1709
217300  -40.1770
217500  -40.1862
217600  -40.1777
217800  -40.1775
218000  -40.1821
218100  -40.1858
218300  -40.1815
218400  -40.1880
218600  -40.1875
218800  -40.1907
218900  -40.1932
219100  -40.2054
219200  -40.2061
219400  -40.2062
219600  -40.1804
219700  -40.1801
219900  -40.1839
220000  -40.1860
220200  -40.1949
220300  -40.1896
220500  -40.1903
220700  -40.1904
220800  -40.1925
221000  -40.2031
221100  -40.2042
221300  -40.1856
221500  -40.1683
221600  -40.1681
221800  -40.1744
221900  -40.1787
222100  -40.1787
222300  -40.1747
222400  -40.1698
222600  -40.1721
222700  -40.1767
222900  -40.1902
223100  -40.1902
223200  -40.1934
223400  -40.1748
223500  -40.1733
223700  -40.1806
223800  -40.1784
224000  -40.1812
224200  -40.1736
224300  -40.1715
224500  -40.1785
224600  -40.1827
224800  -40.1913
225000  -40.1872
225100  -40.1694
225300  -40.1710
225400  -40.1720
225600  -40.1839
225800  -40.1967
225900  -40.1944
226100  -40.1873
226200  -40.1941
226400  -40.2019
226600  -40.2066
226700  -40.2042
226900  -40.1707
227000  -40.1701
227200  -40.1746
227400  -40.1821
227500  -40.1832
227700  -40.1847
227800  -40.1883
228000  -40.1857
228100  -40.1847
228300  -40.1874
228500  -40.1951
228600  -40.1988
228800  -40.1830
228900  -40.1854
229100  -40.1905
229300  -40.1978
229400  -40.2011
229600  -40.2012
229700  -40.2006
229900  -40.1971
230100  -40.2006
230200  -40.2099
230400  -40.2040
230500  -40.2039
230700  -40.1775
230900  -40.1793
231000  -40.1818
231200  -40.1842
231300  -40.1930
231500  -40.2038
231600  -40.2046
231800  -40.2088
232000  -40.2070
232100  -40.2113
232300  -40.2140
232400  -40.2024
232600  -40.1788
232800  -40.1822
232900  -40.1846
233100  -40.1925
233200  -40.1911
233400  -40.1943
233600  -40.1928
233700  -40.1972
233900  -40.1958
234000  -40.2012
234200  -40.2035
234400  -40.1874
234500  -40.1896
234700  -40.1901
234800  -40.1930
235000  -40.2001
235200  -40.2071
235300  -40.2061
235500  -40.2016
235600  -40.2011
235800  -40.2064
235900  -40.2107
236100  -40.2191
236300  -40.2149
236400  -40.1979
236600  -40.1928
236700  -40.1923
236900  -40.1968
237100  -40.2061
237200  -40.2047
237400  -40.2027
237500  -40.2054
237700  -40.2131
237900  -40.2217
238000  -40.2237
238200  -40.2119
238300  -40.1951
238500  -40.1956
238700  -40.2051
238800  -40.2070
239000  -40.2128
239100  -40.2137
239300  -40.2114
239500  -40.2173
239600  -40.2173
239800  -40.2271
239900  -40.2284
240100  -40.2302
240200  -40.2212
240400  -40.2151
240600  -40.2201
240700  -40.2270
240900  -40.2316
241000  -40.2371
241200  -40.2366
241400  -40.2366
241500  -40.2362
241700  -40.2382
241800  -40.2456
242000  -40.2509
242200  -40.2434
242300  -40.2268
242500  -40.2211
242600  -40.2241
242800  -40.2243
243000  -40.2371
243100  -40.2354
243300  -40.2303
243400  -40.2342
243600  -40.2319
243700  -40.2377
243900  -40.2383
244100  -40.2161
244200  -40.1988
244400  -40.2014
244500  -40.2017
244700  -40.2038
244900  -40.2099
245000  -40.2095
245200  -40.2071
245300  -40.2063
245500  -40.2049
245700  -40.2131
245800  -40.2153
246000  -40.2171
246100  -40.2028
246300  -40.2041
246500  -40.2064
246600  -40.2090
246800  -40.2111
246900  -40.2203
247100  -40.2188
247300  -40.2154
247400  -40.2148
247600  -40.2186
247700  -40.2250
247900  -40.2285
248000  -40.2224
248200  -40.2046
248400  -40.2094
248500  -40.2122
248700  -40.2113
248800  -40.2205
249000  -40.2225
249200  -40.2193
249300  -40.2207
249500  -40.2208
249600  -40.2197
249800  -40.2234
250000  -40.2009
250100  -40.1921
250300  -40.1930
250400  -40.1968
250600  -40.2070
250800  -40.2149
250900  -40.2088
251100  -40.2050
251200  -40.2044
251400  -40.2103
251500  -40.2126
251700  -40.2192
251900  -40.2019
252000  -40.1924
252200  -40.1980
252300  -40.1989
252500  -40.2038
252700  -40.2089
252800  -40.2099
253000  -40.2116
253100  -40.2056
253300  -40.2133
253500  -40.2197
253600  -40.2236
253800  -40.2188
253900  -40.2114
254100  -40.1894
254300  -40.1954
254400  -40.1986
254600  -40.1969
254700  -40.2082
254900  -40.2129
255100  -40.2117
255200  -40.2137
255400  -40.2199
255500  -40.2229
255700  -40.2235
255800  -40.2077
256000  -40.1991
256200  -40.2016
256300  -40.2071
256500  -40.2086
256600  -40.2168
256800  -40.2182
257000  -40.2171
257100  -40.2177
257300  -40.2228
257400  -40.2271
257600  -40.2280
257800  -40.2239
257900  -40.2175
258100  -40.2205
258200  -40.2238
258400  -40.2321
258600  -40.2282
258700  -40.2367
258900  -40.2372
259000  -40.2338
259200  -40.2323
259400  -40.2449
259500  -40.2510
259700  -40.2517
259800  -40.2518
260000  -40.2242
260100  -40.2234
260300  -40.2258
260500  -40.2278
260600  -40.2323
260800  -40.2387
260900  -40.2379
261100  -40.2337
261300  -40.2378
261400  -40.2428
261600  -40.2440
261700  -40.2431
261900  -40.2204
262100  -40.2103
262200  -40.2065
262400  -40.2136
262500  -40.2177
262700  -40.2171
262900  -40.2260
263000  -40.2203
263200  -40.2145
263300  -40.2157
263500  -40.2175
263600  -40.2222
263800  -40.2276
264000  -40.2150
264100  -40.2158
264300  -40.2206
264400  -40.2243
264600  -40.2276
264800  -40.2332
264900  -40.2334
265100  -40.2341
265200  -40.2291
265400  -40.2349
265600  -40.2410
265700  -40.2443
265900  -40.2471
266000  -40.2358
266200  -40.2146
266400  -40.2158
266500  -40.2186
266700  -40.2137
266800  -40.2160
267000  -40.2215
267200  -40.2229
267300  -40.2205
267500  -40.2218
267600  -40.2232
267800  -40.2281
267900  -40.2246
268100  -40.1946
268300  -40.1899
268400  -40.1889
268600  -40.1961
268700  -40.1982
268900  -40.2039
269100  -40.2074
269200  -40.2099
269400  -40.2080
269500  -40.2056
269700  -40.2124
269900  -40.2231
270000  -40.2276
270200  -40.2166
270300  -40.2086
270500  -40.2067
270700  -40.2101
270800  -40.2127
271000  -40.2173
271100  -40.2227
271300  -40.2243
271400  -40.2214
271600  -40.2215
271800  -40.2233
271900  -40.2279
272100  -40.2360
272200  -40.2363
272400  -40.2180
272600  -40.2160
272700  -40.2167
272900  -40.2199
273000  -40.2231
273200  -40.2385
273400  -40.2338
273500  -40.2299
273700  -40.2355
273800  -40.2346
274000  -40.2422
274200  -40.2478
274300  -40.2343
274500  -40.2186
274600  -40.2239
274800  -40.2262
275000  -40.2347
275100  -40.2364
275300  -40.2455
275400  -40.2417
275600  -40.2334
275700  -40.2346
275900  -40.2324
276100  -40.2408
276200  -40.2436
276400  -40.2399
276500  -40.2345
276700  -40.2210
276900  -40.2276
277000  -40.2298
277200  -40.2330
277300  -40.2336
277500  -40.2367
277700  -40.2358
277800  -40.2345
278000  -40.2355
278100  -40.2421
278300  -40.2508
278500  -40.2545
278600  -40.2505
278800  -40.2319
278900  -40.2291
279100  -40.2324
279300  -40.2341
279400  -40.2373
279600  -40.2401
279700  -40.2388
279900  -40.2350
280000  -40.2368
280200  -40.2370
280400  -40.2437
280500  -40.2450
280700  -40.2536
280800  -40.2392
281000  -40.2254
281200  -40.2285
281300  -40.2292
281500  -40.2303
281600  -40.2293
281800  -40.2361
282000  -40.2291
282100  -40.2335
282300  -40.2374
282400  -40.2423
282600  -40.2478
282800  -40.2507
282900  -40.2369
283100  -40.2311
283200  -40.2336
283400  -40.2381
283500  -40.2425
283700  -40.2450
283900  -40.2512
284000  -40.2518
284200  -40.2524
284300  -40.2493
284500  -40.2600
284700  -40.2669
284800  -40.2651
285000  -40.2629
285100  -40.2488
285300  -40.2399
285500  -40.2418
285600  -40.2462
285800  -40.2471
285900  -40.2498
286100  -40.2471
286300  -40.2466
286400  -40.2419
286600  -40.2400
286700  -40.2441
286900  -40.2481
287100  -40.2421
287200  -40.2280
287400  -40.2244
287500  -40.2249
287700  -40.2297
287800  -40.2324
288000  -40.2388
288200  -40.2379
288300  -40.2403
288500  -40.2414
288600  -40.2417
288800  -40.2422
289000  -40.2497
289100  -40.2481
289300  -40.2447
289400  -40.2326
289600  -40.2366
289800  -40.2405
289900  -40.2416
290100  -40.2472
290200  -40.2479
290400  -40.2530
290600  -40.2517
290700  -40.2502
290900  -40.2546
291000  -40.2562
291200  -40.2574
291300  -40.2595
291500  -40.2528
291700  -40.2319
291800  -40.2308
292000  -40.2321
292100  -40.2364
292300  -40.2367
292500  -40.2514
292600  -40.2458
292800  -40.2465
292900  -40.2493
293100  -40.2496
293300  -40.2576
293400  -40.2634
293600  -40.2607
293700  -40.2545
293900  -40.2271
294100  -40.2258
294200  -40.2259
294400  -40.2327
294500  -40.2346
294700  -40.2375
294900  -40.2431
295000  -40.2413
295200  -40.2458
295300  -40.2455
295500  -40.2459
295600  -40.2529
295800  -40.2577
296000  -40.2512
296100  -40.2446
296300  -40.2450
296400  -40.2469
296600  -40.2508
296800  -40.2492
296900  -40.2592
297100  -40.2604
297200  -40.2611
297400  -40.2603
297600  -40.2632
297700  -40.2660
297900  -40.2655
298000  -40.2619
298200  -40.2349
298400  -40.2348
298500  -40.2325
298700  -40.2341
298800  -40.2352
299000  -40.2382
299200  -40.2455
299300  -40.2453
299500  -40.2386
299600  -40.2445
299800  -40.2458
299900  -40.2522
300100  -40.2516
300300  -40.2480
300400  -40.2346
300600  -40.2255
300700  -40.2249
300900  -40.2288
301100  -40.2353
301200  -40.2321
301400  -40.2361
301500  -40.2353
301700  -40.2271
301900  -40.2315
302000  -40.2293
302200  -40.2352
302300  -40.2337
302500  -40.2382
302700  -40.2229
302800  -40.2255
303000  -40.2274
303100  -40.2278
303300  -40.2326
303400  -40.2308
303600  -40.2387
303800  -40.2361
303900  -40.2388
304100  -40.2356
304200  -40.2370
304400  -40.2427
304600  -40.2464
304700  -40.2495
304900  -40.2361
305000  -40.2234
305200  -40.2250
305400  -40.2273
305500  -40.2293
305700  -40.2231
305800  -40.2278
306000  -40.2323
306200  -40.2272
306300  -40.2293
306500  -40.2347
306600  -40.2346
306800  -40.2406
307000  -40.2396
307100  -40.2265
307300  -40.2193
307400  -40.2162
307600  -40.2205
307700  -40.2256
307900  -40.2256
308100  -40.2300
308200  -40.2300
308400  -40.2285
308500  -40.2313
308700  -40.2320
308900  -40.2389
309000  -40.2428
309200  -40.2440
309300  -40.2320
309500  -40.2293
309700  -40.2300
309800  -40.2327
310000  -40.2383
310100  -40.2413
310300  -40.2526
310500  -40.2467
310600  -40.2444
310800  -40.2487
310900  -40.2498
311100  -40.2557
311200  -40.2597
311400  -40.2622
311600  -40.2647
311700  -40.2518
311900  -40.2438
312000  -40.2440
312200  -40.2481
312400  -40.2478
312500  -40.2535
312700  -40.2535
312800  -40.2554
313000  -40.2540
313200  -40.2593
313300  -40.2621
313500  -40.2710
313600  -40.2704
313800  -40.2662
314000  -40.2406
314100  -40.2317
314300  -40.2357
314400  -40.2377
314600  -40.2394
314800  -40.2391
314900  -40.2402
315100  -40.2390
315200  -40.2357
315400  -40.2348
315500  -40.2349
315700  -40.2425
315900  -40.2422
316000  -40.2449
316200  -40.2347
316300  -40.2336
316500  -40.2363
316700  -40.2421
316800  -40.2465
317000  -40.2481
317100  -40.2548
317300  -40.2521
317500  -40.2486
317600  -40.2485
317800  -40.2537
317900  -40.2589
318100  -40.2646
318300  -40.2653
318400  -40.2647
318600  -40.2394
318700  -40.2375
318900  -40.2373


==> data/ht_log_r4_p7.dat <==
615627  -30.7284
771147  -43.3635
1048576  -49.2413
1048576  -50.8506
1080000  -47.0692
1372000  -49.9347
1896075  -49.4396
1896075  -49.2006
2162403  -53.3330
2255067  -49.6283
2349675  -51.2071
2725888  -52.2305
2851875  -54.7307
3014284  -56.7358
3121200  -55.2067
3518667  -53.7695
3518667  -52.6193
3650692  -52.4454
3650692  -51.4211
3650692  -51.2147
3650692  -50.4836
3764768  -52.1599
3878307  -52.6310
4170123  -53.2763
4370908  -52.4797
4450572  -50.4612
4516587  -51.6663
4764064  -52.3057
4764064  -50.5021
4764064  -51.1430
4785507  -51.6772
4969107  -50.6251
5179788  -50.1961
5180116  -50.6561
5180116  -51.0886
5180116  -51.2553
5346675  -50.7802
5346675  -50.3510
5443227  -50.7993
5619712  -51.6398
5926176  -51.1766
6220800  -50.8037
6324912  -51.2648
6324912  -51.8089
6456267  -51.7158
6642432  -51.7516
6740636  -52.5393
6740636  -53.3066
6750000  -52.9501
6777027  -52.5925
6885675  -52.7721
7328907  -52.0880
7728075  -52.1917
8193532  -51.8457
8436987  -52.0371
8989083  -49.9265
9082800  -49.8196
9624416  -48.8608
9752427  -49.2457
10285412  -49.6898
10546875  -48.6147
10742476  -47.2685
10921392  -47.4573
11453152  -47.9028
12156507  -48.1543
12448544  -47.9518
13079232  -47.6775
13267827  -48.0523
13803075  -48.0623
14348907  -48.2413
14609056  -49.2810
14895500  -49.0778
15479572  -49.1062
15759792  -48.7961
16426800  -48.8528
16693124  -48.8290
17280000  -48.6270
17670987  -48.2377
18154800  -47.9418
18297184  -47.9956
18297184  -47.8298
19051200  -48.0771
19233072  -48.4528
19307236  -48.1890
19553427  -48.1937
20000844  -48.2002
20353792  -48.0080
20353792  -47.7134
21072096  -47.9207
21807104  -47.5850
22559008  -47.7461
22941356  -47.5274
23718964  -46.9733
24316227  -47.6159
24918016  -47.2019
25326500  -46.6065
26355888  -46.5431
27054027  -46.7564
27488187  -46.7469
28145907  -46.4427
28978992  -45.9136
29205536  -45.1795
30118144  -45.7589
30581492  -45.9203
31027968  -45.8868
31551147  -46.0436
32610627  -45.7882
32969632  -45.8695
34232652  -46.0199
34967264  -46.2248
35645427  -46.0966
36081072  -46.3769
36517316  -46.3239
37575724  -46.5655
37658547  -46.1874
38170467  -46.2686
41440928  -46.0469
44957696  -46.0334
48035956  -45.8742
50602347  -46.0515
54213003  -46.2050
58107136  -46.2894
61011968  -45.9273
64533132  -45.6289
67317507  -45.6327
76295547  -46.0849
102689500  -53.1753
105854368  -51.7124
109083604  -49.2232
112377856  -50.2234
114610464  -47.6005
118164528  -49.0484
120891312  -48.1036
124111872  -47.4663
127140300  -47.1478
130086675  -46.4776
130205232  -46.2915
131072000  -46.2318
131155632  -46.4000
131751387  -46.1286
131751387  -46.0709
131751387  -46.0296
131751387  -45.9847
131751387  -45.9434
131751387  -45.7560
132109488  -45.4877
132468075  -45.6534
133066800  -45.5238
133544992  -45.5206
133544992  -45.6550
133544992  -45.9884
133544992  -46.2007
133544992  -46.3498
133666875  -46.2376
133907283  -46.3215
134268300  -46.1516
134793068  -45.8993
134793068  -45.8342
134991792  -45.6992
135354267  -45.7045
135959472  -45.7839
136048896  -45.7593
136080675  -45.6422
136687500  -45.8101
137295675  -45.7098
137312500  -45.5803
137312500  -45.4262
137312500  -45.3045
138271563  -45.3954
138583904  -45.4743
138583904  -45.2161
139005747  -45.3866
139373568  -45.3489
139863132  -45.2527
139863132  -45.2948
140233707  -45.3407
140479947  -45.2506
140479947  -45.3353
141150208  -45.3074
141467067  -45.1526
141714387  -44.9162
142209675  -44.7712
142333632  -44.5082
142445156  -44.7190
142445156  -45.0180
142445156  -45.2329
142457643  -45.4248
143202843  -45.3679
143327232  -45.5378
143748000  -45.6247
143949987  -45.6600
144449163  -45.7544
144574092  -45.9678
144824112  -46.0380
145058764  -45.8111
145058764  -45.7626
145058764  -45.6035
146377472  -45.5824
146377472  -45.5853
146454507  -45.3470
147210075  -45.3371
147462363  -45.3169
147704148  -45.2700
147841200  -45.3592
147967587  -45.4903
148347072  -45.6175
148473675  -45.5438
148600332  -45.3996
149038816  -45.3936
149038816  -45.3668
149038816  -45.3429
149038816  -45.3261
149488443  -45.2907
149488443  -45.4462
149742675  -45.4154
150251787  -45.2361
150381500  -45.2006
150381500  -45.2016
150381500  -45.3065
151017075  -45.2025
151017075  -45.2759
151732224  -45.4928
151732224  -45.7253
152425152  -45.8638
152810307  -45.8671
152938800  -45.8032
153067347  -45.7799
153091012  -45.8877
153091012  -45.8394
153091012  -45.8482
153091012  -45.9301
153453312  -45.8596
154355787  -45.9811
154457888  -45.9372
154457888  -45.9185
154457888  -45.8548
154457888  -45.9047
154614123  -45.9836
155390427  -46.0896
155649627  -45.8859
155649627  -45.6840
155649627  -45.4838
155832876  -45.4012
156038832  -45.5248
156688587  -45.6269
156818700  -45.5152
157216000  -45.5625
157216000  -45.4721
157600512  -45.5999
157992147  -45.5858
158384268  -45.6292
158607284  -45.6910
158607284  -45.5163
158607284  -45.5594
158607284  -45.3625
158607284  -45.3466
158645952  -45.3624
158907852  -45.5147
159563547  -45.4896
160006752  -45.5535
160747200  -45.4899
160878987  -45.4074
161414428  -45.4928
161414428  -45.5408
180472064  -45.9985
206570412  -46.2413
232901163  -45.9898
260810928  -46.3384
286241472  -46.6236
305000667  -46.1160
329251500  -46.3571
354866144  -46.1177
378675675  -46.2032
404778784  -45.8553
431400704  -46.0007
455642928  -45.6567
481966875  -45.6832
506024032  -45.9083
530829612  -45.8974
555967328  -45.9836
582126304  -46.0619
609093216  -46.0944
626363276  -46.3603
651085344  -46.3023
676449508  -46.2851
698707516  -46.2802
725285984  -46.2060
748596992  -46.2021
774541872  -46.3626
801673227  -46.2345
824788683  -46.0821
850958892  -46.1023
874154700  -46.0727
900778752  -45.9933
923691627  -46.0530
948706636  -46.1740
967217468  -46.0255
993501612  -45.9880
1019360416  -46.1002
1045930752  -46.1371
1071970227  -46.1577
1098500000  -46.0751
1124045500  -46.0842
1150951707  -46.1352
1176318500  -46.0279
1203052000  -45.9788
1224728096  -46.0376
1252187356  -46.0446
1280054016  -45.9800
1296970812  -46.1158
1320732972  -46.0603
1349974107  -46.0452
1377888404  -46.0150
1407583264  -45.9536
1431349947  -45.9978
1456623675  -45.9966
1483319088  -45.8911
1507027707  -45.9027
1536962332  -45.8244
1562471564  -45.8974
1588261500  -45.8314
1614333676  -45.8295
1636368075  -45.9170
1662112332  -45.8246
1694040507  -45.9068
1714644256  -45.8280
1742078048  -45.8223
1769802912  -45.8248
1797811200  -45.8736
1820797488  -45.7376
1847559668  -45.7438
1873050507  -45.6768
1903306032  -45.6477
1927867500  -45.7021
1957215488  -45.7777
1982549547  -45.8206
2004357312  -45.7642
2032678368  -45.7550
2059162803  -45.7745
2086640500  -45.7959
2110408587  -45.7699
2139150627  -45.7797
2165373500  -45.7971
2192835888  -45.7557
2217235788  -45.7683
2250143307  -45.7708
2278891156  -45.8391
2303721472  -45.8326
2328731500  -45.9009
2352336012  -45.8342
2379293284  -45.7952
2403519075  -45.8361
2430581692  -45.8270
2459374272  -45.8275
2487283308  -45.7847
2509099200  -45.8141
2543573772  -45.7834
2570942588  -45.8142
2597315328  -45.8145
2622267675  -45.8634
2652219392  -45.8533
2679687500  -45.8237
2698380243  -45.8378
2726524827  -45.8197
2754270000  -45.8187
2782025824  -45.7867
2810381476  -45.7710
2838929152  -45.7901
2867669500  -45.7453
2896603168  -45.7664
2923690572  -45.7368
2955053056  -45.7785
2984125563  -45.7763
3014284000  -45.7997
3038873787  -45.8246
3064243500  -45.8135
3084380852  -45.8298
3114752000  -45.8005
3145321868  -45.7743
3175578675  -45.7934
3202574787  -45.7708
3227817964  -45.8082
3259122016  -45.7989
3283653168  -45.7553
3311701875  -45.8017
3341671875  -45.7709
3370570083  -45.7624
3397775148  -45.7543
3419617932  -45.7411
3443969772  -45.7373
3473002656  -45.8058
3505869972  -45.7401
3532969467  -45.7882
3556481283  -45.7703
3583365376  -45.7426
3616924252  -45.7550
3646286307  -45.7504
3673320192  -45.7398
3696041696  -45.8156
3730299332  -45.7836
3758842827  -45.8000
3787864672  -45.8428
3810628800  -45.8068
3834341024  -45.7648
3859540272  -45.7607
3892969084  -45.7143
3917865132  -45.7124
3940665147  -45.8011
3973351347  -45.7822
4000000000  -45.7383
4031206947  -45.8094
4060300500  -45.7927
4084589372  -45.7443
4108974916  -45.8002
4140813312  -45.7806
4170362976  -45.7536
4191793200  -45.7729
4219911328  -45.7633
4248502272  -45.7206
4269850592  -45.7521
4303546875  -45.7637
4332826732  -45.7306
4358945772  -45.7463
4385057472  -45.7160
4411937403  -45.7208
4447738624  -45.7095
4472196300  -45.7698
4499456000  -45.7329
4527268227  -45.7250
4551774912  -45.7696
4577781344  -45.7673
4616507952  -45.7303
4643742604  -45.7538
4670303508  -45.7455
4696965500  -45.7228
4723728772  -45.7565
4750926075  -45.7749
4782495987  -45.7592
4814170443  -45.7347
4843056123  -45.7884
4866226875  -45.7933
4894540992  -45.7761
4914919728  -45.8090
4941504068  -45.8127
4978509507  -45.7744
5010906208  -45.8467
5041032192  -45.8436
5066893472  -45.8285
5095042816  -45.8226
5123296224  -45.8718
5151653888  -45.8356
5180116000  -45.8333
5208682752  -45.8288
5234699952  -45.8616
5266130944  -45.8369
5292756027  -45.8086
5309493196  -45.8622
5340494592  -45.8776
5368631427  -45.8719
5405243427  -45.8449
5428189107  -45.9072
5455788075  -45.8850
5491155267  -45.8635
5525091675  -45.8835
5548290075  -45.8619
5576968368  -45.8649
5604672636  -45.8710
5634778244  -45.8834
5664991468  -45.8820
5681448972  -45.8811
5710513504  -45.8725
5745075363  -45.8954
5771588000  -45.8939
5802287872  -45.8859
5833096416  -45.8798
5861450412  -45.8968
5895040288  -45.8831
5918876172  -45.8744
5947694028  -45.9288
5980599603  -45.9114
6014401875  -45.8799
6042643200  -45.8591
6067643796  -45.8794
6098512707  -45.8802
6131234308  -45.8580
6156270000  -45.8283
6184024812  -45.8334
6211842048  -45.8393
6243584000  -45.8269
6275934112  -45.8150
6303916800  -45.8474
6333656112  -45.8471
6369269787  -45.8363
6390039236  -45.8802
6422892844  -45.9023
6450808923  -45.8905
6472384096  -45.8949
6505519104  -45.9085
6538767008  -45.8953
6568193043  -45.8777
6591796875  -45.8605
6622381948  -45.8814
6650991675  -45.9235
6675592752  -45.9279
6718966875  -45.8923
6740636000  -45.9261
6774679552  -45.9352
6808837536  -45.9073
6836177088  -45.8846
6860289492  -45.8839
6885241947  -45.8905
6919778187  -45.8725
6946617632  -45.8593
6981350656  -45.8461
7016199264  -45.8775
7034360787  -45.9078
7068689316  -45.9044
7103386800  -45.8893
7128810027  -45.9318
7156753376  -45.9241
7192126107  -45.9097
7215941808  -45.8783
7245103347  -45.8893
7263392000  -45.8900
7299172192  -45.8828
7319598075  -45.8768
7353423243  -45.9142
7389136332  -45.8914
7418621952  -45.8782
7448189787  -45.8664
7479836672  -45.8537
7516323616  -45.8720
7534611500  -45.8675
7571276212  -45.8764
7602346800  -45.8499
7626496000  -45.8998
7644962084  -45.8785
7681983628  -45.8852
7716946572  -45.8760
7737739744  -45.9303
7775059968  -45.9253
7805754243  -45.8980
7833323403  -45.8972
7868885108  -45.8983
7905230667  -45.9244
7927422075  -45.9151
7963462048  -45.9321
7987680000  -45.9119
8020570324  -45.9347
8043505200  -45.9006
8077950976  -45.8960
8109816147  -45.8986
8135604652  -45.9218
8173580427  -45.9394
8197085952  -45.9344
8230050387  -45.9272
8263080972  -45.9028
8290687500  -45.9599
8325547200  -45.9559
8359718832  -45.9517
8388608000  -45.9391
8424456192  -45.9730
8440679547  -45.9536
8467497216  -45.9230
8505729027  -45.9139
8532586683  -45.8901
8566218288  -45.9350
8597025072  -45.9281
8626756352  -45.9229
8666542512  -45.9154
8686989500  -45.9476
8716923648  -45.9919
8747502368  -45.9832
8783026992  -45.9823
8808295604  -45.9877
8840583675  -46.0213
8865028800  -46.0039
8892447408  -46.0107
8921871468  -45.9974
8951344128  -45.9855
8976926412  -46.0417
9012972924  -46.0309
9041041827  -46.0103
9074988576  -45.9962
9105385392  -45.9744
9137288052  -46.0133
9161997507  -46.0144
9199872000  -45.9990
9222776748  -45.9945
9245745675  -45.9726
9283760896  -45.9735
9305799075  -45.9675
9347011132  -45.9664
9369064368  -45.9564
9410548000  -45.9522
9431790764  -45.9839
9469925568  -45.9774
9495710816  -45.9672
9517516875  -45.9460
9557098092  -45.9353
9581496588  -45.9755
9610000812  -45.9556
9640588032  -45.9574
9667574752  -45.9475
9701908272  -45.9419
9732554500  -45.9701
9754278944  -45.9591
9792196272  -45.9535
9819646196  -45.9438
9853996032  -45.9242
9879803307  -45.9721
9911851200  -45.9705
9949133232  -45.9577
9987523803  -45.9563
10017498848  -45.9750
10045769067  -45.9878
10071826092  -45.9844
10092696012  -46.0137
10128556588  -46.0063
10162767627  -45.9859
10195583584  -46.0088
10217991452  -45.9879
10262905636  -45.9927
10285412000  -45.9856
10318411827  -45.9863
10349048268  -46.0387
10375766496  -46.0215
10406216448  -46.0127
10443878532  -46.0194
10466648608  -46.0187
10489451756  -46.0465
10535157364  -46.0620
10558059872  -46.0478
10589357232  -46.0325
10625748588  -46.0299
10650001824  -46.0541
10673070412  -46.0771
10708395075  -46.0681
10742476000  -46.0625
10765677884  -46.0484
10812181828  -46.0522
10835483936  -46.0785
10858819500  -46.0662
10882235952  -46.0460
10924557075  -46.0388
10952496796  -46.0282
10977846192  -46.0563
11023107232  -46.0486
11046711308  -46.0306
11085907563  -46.0295
11117725664  -46.0196
11143976112  -46.0364
11184604443  -46.0338
11212884000  -46.0314
11240726832  -46.0171
11280427200  -46.0206
11308038075  -46.0006
11332593500  -46.0566
11358930267  -46.0418
11391073200  -46.0209
11428972236  -46.0176
11458832427  -46.0070
11494458603  -46.0382
11525895868  -46.0342
11550212096  -46.0182
11584884492  -46.0129
11609505792  -45.9999
11640879792  -45.9872
11672306356  -46.0102
11691390987  -45.9934
11721383964  -45.9975
11748769200  -45.9849
11790484443  -45.9804
11819951500  -45.9875
11844679424  -45.9899
11894238688  -45.9866
11919070076  -45.9765
11947858992  -45.9769
11979686592  -45.9680
12014973675  -46.0060
12043745536  -46.0013
12068784500  -45.9927
12093858144  -45.9823
12126867723  -45.9818
12162370752  -45.9692
12194500000  -46.0041
12219747404  -45.9953
12261134700  -45.9868
12276098883  -46.0030
12300291072  -45.9941
12346507264  -45.9921
12371963972  -46.0222
12397455648  -46.0211
12440148075  -46.0123
12474140724  -46.0028
12499772512  -45.9854
12525439388  -46.0063
12560987547  -46.0279
12592454832  -46.0262
12615789312  -46.0060
12654300928  -45.9980
12680178836  -45.9908
12721061772  -46.0030
12746861568  -45.9777
12784043268  -45.9762
12810097696  -45.9688
12847966092  -45.9618
12888473332  -45.9735
12914669408  -45.9977
12940010928  -45.9819
12967168000  -45.9964
12993470564  -45.9871
13043063907  -45.9836
13072591616  -45.9957
13104853947  -46.0234
13131039843  -46.0047
13170367692  -45.9945
13205172676  -45.9920
13231796000  -45.9853
13259967867  -45.9933
13293496467  -45.9855
13311880628  -45.9781
13340267568  -45.9689
13375099323  -45.9610
13419161892  -45.9473
13446071968  -45.9737
13473017996  -45.9721
13519713483  -45.9634
13547520000  -45.9481
13577776875  -45.9337
13608288256  -45.9361
13635450500  -45.9611
13668750000  -45.9662
13694276907  -45.9643
13735656675  -45.9625
13771804000  -45.9611
13797843372  -45.9559
13826598912  -45.9600
13854050788  -45.9603
13881538976  -45.9593
13914055827  -45.9568
13942264752  -45.9600
13985246187  -45.9606
14019525436  -45.9888
14047232000  -45.9852
14086204587  -45.9751
14121996300  -45.9735
14156596908  -45.9612
14186312500  -45.9526
14214238304  -45.9572
14242200732  -45.9968
14270199808  -45.9863
14304121803  -45.9858
14347657008  -45.9899
14382532800  -45.9736
14410745748  -45.9820
14438965216  -45.9915
14467221500  -45.9819
14495514624  -45.9693
14527469232  -45.9654
14566325283  -45.9668
14609056000  -45.9666
14631619707  -45.9987
14658030000  -45.9827
14694600028  -45.9730
14723188736  -45.9704
14762646603  -45.9535
14789174832  -45.9454
14809402800  -45.9939
14854966272  -45.9894
14880309552  -45.9792
14919634323  -45.9718
14953234432  -45.9638
14986987200  -45.9526
15039194427  -45.9847
15069150464  -45.9689
15092769123  -45.9705
15127332448  -45.9671
15156479516  -45.9597
15186113712  -45.9425
15214885924  -45.9754
15244145312  -45.9811
15282315387  -45.9796
15322167468  -45.9739
15361557984  -45.9728
15391005052  -45.9755
15420489728  -45.9904
15450012036  -46.0061
15479572000  -46.0084
15509169644  -45.9969
15538804992  -45.9993
15570149292  -45.9921
15598188896  -45.9990
15631156467  -46.0207
15661054512  -46.0122
15693584787  -46.0029
15735272787  -45.9996
15760051200  -45.9982
15799214700  -45.9870
15837237472  -45.9914
15865904187  -46.0134
15896025792  -46.0017
15924864492  -46.0055
15957667467  -46.0008
15979992768  -45.9903
16014167532  -45.9840
16047062307  -45.9818
16073402427  -46.0294
16109072284  -46.0185
16134066675  -46.0138
16169727168  -46.0129
16200370336  -46.0074
16230879500  -46.0010
16261426944  -46.0241
16292012692  -46.0119
16322636768  -46.0053
16353299196  -45.9926
16384516812  -45.9896
16414739204  -45.9760
16456428288  -45.9750
16484436387  -46.0122
16520481792  -45.9997
16565928300  -46.0020
16590013488  -45.9893
16627514112  -45.9770
16662038116  -45.9580
16693124000  -45.9717
16724248524  -45.9902
16755411712  -45.9859
16786613588  -45.9764
16817854176  -45.9740
16849133500  -45.9614
16880451584  -45.9602
16911808452  -45.9480
16943204128  -45.9776
16974638636  -45.9671
17006112000  -45.9558
17037624244  -45.9531
17069175392  -45.9480
17103921147  -45.9313
17132394496  -45.9641
17166498075  -45.9628
17195769504  -45.9640
17229189267  -45.9608
17259300608  -45.9706
17291124756  -45.9669
17322988000  -45.9504
17354890364  -45.9688
17390528307  -45.9946
17418812548  -45.9833
17450832416  -45.9702
17486593227  -45.9658
17514989824  -45.9577
17555373027  -45.9504
17589813552  -45.9803
17620149132  -45.9772
17644988592  -45.9796
17694720000  -45.9674
17711312688  -45.9768
17743137075  -45.9785
17788848048  -45.9801
17817967467  -46.0194
17840169675  -46.0145
17888785200  -46.0161
17922159792  -46.0114
17945818947  -46.0029
17993184075  -46.0067
18028051200  -45.9944
18065745603  -46.0230
18090897075  -46.0220
18113268627  -46.0182
18141252507  -45.9951
18184670208  -45.9955
18215514252  -45.9923
18240769728  -45.9919
18284306283  -46.0221
18309609387  -46.0201
18341966592  -46.0197
18385623675  -46.0112
18418047948  -46.0156
18449089200  -46.0062
18492873507  -46.0069
18499940352  -46.0515
18535294827  -46.0440
18580597803  -46.0476
18596405236  -46.0426
18629852000  -46.0462
18665689923  -46.0356
18702623547  -46.0291
18730432868  -46.0568
18764040096  -46.0554
18797687500  -46.0425
18831375104  -46.0328
18869276592  -46.0297
18898871008  -46.0112
18932679356  -46.0047
18965043243  -46.0015
19000416964  -46.0105
19028066643  -46.0154
19059617547  -46.0126
19092630528  -46.0083
19112739372  -46.0105
19150112448  -46.0052
19199040012  -46.0014
19220645547  -46.0288
19258123923  -46.0254
19295638803  -46.0208
19324521243  -46.0044
19350533907  -45.9922
19380904128  -45.9928
19410238228  -45.9785
19444653536  -46.0032
19479409200  -46.0155
19513606144  -46.0120
19548143492  -46.0056
19582721568  -45.9921
19617340396  -45.9857
19652000000  -45.9832
19686700404  -45.9909
19721441632  -45.9989
19756223708  -45.9948
19791039852  -45.9958
19821753675  -45.9882
19856884347  -45.9838
19880322075  -45.9820
19925772012  -45.9726
19952186112  -46.0081
19969805232  -46.0067
20013887052  -46.0037
20044773243  -45.9997
20081573568  -45.9969
20127252843  -45.9987
20153800107  -45.9804
20180364867  -46.0105
20218767075  -45.9938
20254247667  -45.9905
20282872928  -45.9844
20318311836  -45.9775
20354944923  -45.9690
20389313444  -45.9646
20424876192  -45.9762
20460480268  -45.9744
20496125696  -45.9712
20531765952  -45.9625
20567540704  -45.9508
20594355948  -45.9449
20627179200  -45.9408
20674973956  -45.9452
20698884288  -45.9709
20710868000  -45.9669
20752744752  -45.9712
20793186027  -45.9603
20818799348  -45.9549
20854859616  -45.9506
20890961500  -45.9406
20927105024  -45.9556
20962867392  -45.9768
20999517088  -45.9740
21026110572  -45.9969
21056259852  -45.9901
21108448084  -45.9870
21131727552  -45.9823
21144841952  -45.9718
21181610187  -45.9942
21217755136  -45.9936
21254274500  -45.9927
21290835744  -45.9932
21327438892  -45.9802
21363497307  -45.9799
21395407500  -45.9769
21437500000  -45.9729
21463866675  -45.9966
21492804492  -45.9921
21527860563  -45.9768
21547939108  -45.9648
21584836256  -45.9584
21619445643  -45.9588
21658756864  -45.9591
21686731587  -45.9521
21711225123  -45.9867
21755654892  -45.9817
21770986032  -45.9755
21812407083  -45.9710
21852331227  -45.9634
21881530912  -45.9668
21918807788  -45.9536
21960000747  -45.9768
21993488500  -45.9730
22030892384  -45.9836
22046326875  -45.9824
22091098032  -45.9743
22114273347  -45.9625
22143358436  -45.9596
22180932000  -45.9533
22218548044  -45.9661
22256206592  -45.9744
22293907668  -45.9714
22331651296  -45.9630
22359124683  -45.9529
22396435227  -45.9451
22433776875  -45.9443
22466476332  -45.9425
22483051808  -45.9661
22521008556  -45.9781
22558473675  -45.9803
22589701875  -45.9772
22619388672  -45.9750
22661608707  -45.9716
22686646563  -45.9725
22714830675  -45.9623
22763410992  -45.9741
22787902624  -45.9671
22826201612  -45.9598
22864543488  -45.9563
22902928276  -45.9519
22933063872  -45.9442
22945655808  -45.9434
22989754800  -45.9319
23027587632  -45.9636
23056897028  -45.9586
23095496736  -45.9552
23134139500  -45.9449
23172825344  -45.9380
23202969075  -45.9282
23244145587  -45.9276
23269503123  -45.9191
23289141596  -45.9486
23336132427  -45.9489
23366901604  -45.9501
23386961547  -45.9438
23425119675  -45.9406
23471268912  -45.9396
23496750000  -45.9376
23522940500  -45.9377
23562058464  -45.9509
23601219772  -45.9475
23630752512  -45.9496
23664312675  -45.9422
23705896347  -45.9342
23726701872  -45.9328
23758298924  -45.9294
23801997987  -45.9231
23837099188  -45.9357
23870990412  -45.9572
23887049472  -45.9559
23938474752  -45.9520
23962599387  -45.9448
23995222052  -45.9415
24035046192  -45.9397
24074545036  -45.9422
24114272000  -45.9521
24154042644  -45.9682
24185116107  -45.9692
24193856992  -45.9628
24233715068  -45.9576
24273616896  -45.9581
24306480432  -45.9591
24338895552  -45.9477
24363221067  -45.9432
24402167163  -45.9595
24433662208  -45.9618
24473783156  -45.9535
24506175483  -45.9472
24553377072  -45.9474
24561519867  -45.9415
24594409472  -45.9401
24639759387  -45.9357
24675046816  -45.9583
24715431500  -45.9802
24731196075  -45.9725
24762257712  -45.9815
24796333012  -45.9796
24836849888  -45.9799
24877410876  -45.9786
24918016000  -45.9698
24958665284  -45.9721
24978592512  -46.0009
25032823227  -45.9992
25050913200  -45.9893
25080878336  -45.9863
25121704500  -45.9866
25162574944  -45.9824
25189270272  -45.9719
25215667200  -45.9664
25260243363  -45.9863
25285452196  -45.9897
25326354483  -45.9706
25357787532  -45.9666
25394208048  -45.9666
25420712112  -45.9617
25452203643  -45.9632
25491135456  -45.9594
25532405500  -45.9671
25561746747  -45.9947
25591662963  -45.9877
25638234075  -45.9856
25656482848  -45.9820
25697931116  -45.9777
25734837483  -45.9696
25780961524  -45.9590
25801566363  -45.9489
25822543712  -45.9757
25865038827  -45.9789
25905842176  -45.9732
25940304432  -45.9770
25970441292  -45.9777
26015679387  -45.9737
26047537200  -45.9679
26079414507  -45.9671
26114871636  -45.9769
26154991152  -45.9911
26178526188  -45.9828
26198797244  -45.9772
26244143883  -45.9764
26282902468  -45.9806
26318272707  -45.9743
26338507803  -45.9669
26382377187  -45.9723
26409397504  -46.0019
26451652532  -46.0109
26493952608  -46.0042
26504052147  -46.0016
26536297756  -45.9982
26568382347  -45.9941
26605661787  -45.9915
26641271088  -45.9909
26670115107  -45.9900
26706129548  -46.0079
26748700416  -46.0153
26791316500  -46.0110
26823078747  -46.0061
26852020992  -45.9969
26892907200  -45.9883
26920181952  -45.9861
26962233476  -45.9870


==> data/ht_log_r4_p79.dat <==
615627  -245.827
771147  -178.912
1048576  -109.108
1048576  -47.0326
1080000  -24.8486
1372000  -66.2262
1896075  -52.3396
1896075  -77.4825
2162403  -95.7508
2255067  -82.9185
2349675  -82.9935
2725888  -86.6587
2851875  -93.0286
3014284  -98.2125
3121200  -89.4117
3518667  -87.8499
3518667  -92.7454
3650692  -94.9248
3650692  -91.6648
3650692  -90.2343
3650692  -89.3528
3764768  -84.4971
4170123  -92.6697
4370908  -90.1985
4450572  -85.8674
4516587  -84.4801
4764064  -74.8869
4764064  -75.9479
4785507  -80.9165
4969107  -75.8179
5179788  -82.7827
5180116  -85.8536
5180116  -88.7348
5180116  -89.4831
5346675  -89.3321
5346675  -87.3294
5443227  -87.7193
5619712  -84.9666
5926176  -84.0436
6220800  -76.6153
6324912  -79.9145
6324912  -81.5930
6456267  -79.6955
6642432  -76.2671
6740636  -78.1231
6740636  -74.0933
6750000  -67.5605
6777027  -67.6142
6885675  -69.3849
7050267  -67.6291
7077888  -64.1948
7555707  -69.4541
7812500  -79.0690
8316675  -85.6128
8588592  -90.3481
8992364  -88.7603
9410548  -86.8312
9624416  -85.7290
9915372  -87.0261
10285412  -85.2780
10546875  -86.4310
10682307  -84.9533
10742476  -80.6312
11453152  -82.2883
11796867  -80.7490
12338352  -78.1626
12817467  -78.1889
13192227  -73.8594
13771804  -73.8893
14348907  -72.5712
14609056  -75.9457
14865228  -73.1431
15390675  -76.5841
15479572  -76.2592
15966747  -78.6369
16595712  -80.2858
16693124  -82.5001
17643776  -82.0581
17978112  -80.7251
18297184  -85.3062
18297184  -84.4858
18629852  -84.8035
19096587  -86.3632
19307236  -84.6539
19553427  -85.3417
20000844  -86.2836
20353792  -86.3179
20353792  -86.7802
20719152  -87.8813
21338667  -88.0502
21807104  -87.0874
22654512  -87.0175
23452848  -84.5926
24114272  -85.8379
24316227  -85.5400
24935067  -84.8890
25719552  -83.9627
26838243  -84.4869
27436000  -84.9627
27871484  -84.7257
28756228  -84.8308
29205536  -84.3560
29824227  -81.9327
30118144  -83.9367
30624075  -84.6218
31434507  -84.5161
32019867  -83.2010
32967675  -83.1671
33461708  -83.1383
34460500  -82.3024
35089200  -81.3646
35831808  -80.4811
36331200  -77.6435
36582192  -78.9915
37575724  -80.1748
37850112  -79.6428
40873252  -79.5438
44583075  -80.0322
47116107  -83.8657
50454603  -84.6380
53526528  -87.0088
56689952  -85.4943
59547744  -83.9478
62500000  -83.7071
65548256  -83.9567
73953675  -80.7505
374306656  -81.9783
675000000  -82.3859
962567392  -81.9775
1268387532  -81.4759
1575331348  -81.2431
1883643808  -81.4121
2197413036  -80.9783
2509099200  -81.0177
2829391884  -80.5897
3158618112  -80.5264
3176091104  -80.4212
3197283948  -80.4836
3217428000  -80.4741
3236185008  -80.4652
3259122016  -80.4055
3280103424  -80.4137
3299154732  -80.4799
3317086512  -80.3803
3343587552  -80.4262
3364929536  -80.3927
3386362144  -80.4317
3406261248  -80.3421
3428131248  -80.4514
3448240227  -80.3747
3466572147  -80.3361
3488634603  -80.2872
3516871648  -80.2666
3536058672  -80.3079
3550014724  -80.3021
3567645675  -80.3682
3594528500  -80.3708
3616924252  -80.4359
3639386700  -80.4159
3658847787  -80.3487
3677730507  -80.3008
3698557632  -80.3413
3718856704  -80.3658
3741765408  -80.2926
3764768000  -80.3501
3787864672  -80.2635
3811055616  -80.2074
3824112627  -80.1963
3845994075  -80.1402
3869446676  -80.1381
3892969084  -80.1345
3910063212  -80.2354
3928431136  -80.2404
3952416627  -80.3778
3975316812  -80.3976
3992371200  -80.3203
4012012004  -80.3106
4043753388  -80.2924
4062278412  -80.3266
4084589372  -80.2799
4098790107  -80.3252
4115440332  -80.3172
4145734912  -80.2651
4165593507  -80.2249
4182713500  -80.1831
4205260800  -80.1724
4232359436  -80.1198
4249857132  -80.1104
4269850592  -80.1887
4287200427  -80.2343
4314461787  -80.2537
4332826732  -80.2484
4354830000  -80.3566
4370908000  -80.3296
4400899803  -80.3448
4415389488  -80.3166
4434871500  -80.3209
4452064587  -80.3119
4481931312  -80.4193
4499456000  -80.3485
4524471675  -80.3417
4538506028  -80.2343
4566510675  -80.2560
4590923292  -80.2487
4615801875  -80.2094
4630640832  -80.1947
4649754483  -80.1783
4682409147  -80.1931
4696965500  -80.1357
4722316875  -80.2796
4737148448  -80.2886
4764064000  -80.2875
4781777328  -80.2775
4804628188  -80.2516
4818200576  -80.2406
4845421984  -80.2191
4866226875  -80.2445
4886446036  -80.2446
4900172000  -80.2442
4927700992  -80.2254
4949222067  -80.1954
4969187500  -80.2144
4996974132  -80.2607
5024864156  -80.2638
5049151875  -80.2430
5062452723  -80.2120
5082436800  -80.2699
5105430027  -80.3024
5126986800  -80.1589
5144861232  -80.1571
5165871876  -80.1418
5189683392  -80.1098
5215168908  -80.1364
5234699952  -80.0775
5251729500  -79.9769
5268589947  -79.9878
5298806187  -79.9586
5318493075  -79.9369
5338533204  -79.9123
5357215692  -79.8708
5393788812  -79.9060
5411596064  -79.9202
5426288172  -80.0232
5451183387  -79.9988
5481148608  -79.9695
5500147712  -80.0268
5525091675  -80.0259
5541325452  -79.9208
5571537075  -79.9667
5589660128  -79.9044
5604672636  -79.8865
5625189612  -79.8647
5643130923  -79.8950
5672052972  -79.9948
5695312500  -79.9920
5710513504  -79.9736
5730905547  -79.9158
5756278756  -79.9549
5780576448  -79.9097
5802287872  -79.9273
5817678548  -79.8492
5848541500  -79.8539
5864013824  -79.8666
5891723568  -79.9048
5910594476  -79.9068
5941784884  -79.8549
5957421152  -79.7734
5977385307  -79.7991
5989443372  -79.7990
6027303987  -79.8224
6046683075  -79.8043
6067643796  -79.8237
6084723888  -79.8549
6109879923  -79.8127
6139158507  -79.8201
6156270000  -79.8563
6179217664  -79.8639
6195267572  -79.8804
6227450716  -79.9304
6243584000  -79.9320
6262728300  -79.9457
6280011027  -79.9307
6309693963  -79.8880
6333656112  -79.8996
6357297852  -79.9122
6377566347  -79.9000
6404151627  -79.8665
6422892844  -79.8783
6439361792  -79.8458
6470020800  -79.9372
6490098432  -79.9604
6519434067  -79.9400
6538767008  -79.9310
6555433356  -79.9241
6586735347  -79.9376
6600237075  -79.9398
6622381948  -79.8934
6639190016  -79.8629
6662014128  -79.9117
6689784812  -79.9279
6718966875  -79.8986
6736867632  -79.8579
6757643484  -79.8804
6790712787  -79.8613
6808837536  -79.8766
6825959500  -79.8578
6843110144  -79.8252
6877497568  -79.7937
6894734396  -79.7988
6914592243  -79.7890
6929294404  -79.7507
6963969708  -79.6783
6981350656  -79.7107
6999539427  -79.6870
7023905307  -79.6584
7051163648  -79.6598
7068689316  -79.6220
7087629708  -79.6124
7107766875  -79.5944
7138465200  -79.5875
7156753376  -79.5687
7181553987  -79.6163
7199178507  -79.6510
7223005872  -79.6271
7245545836  -79.6480
7263392000  -79.6414
7289399547  -79.6912
7305379227  -79.6854
7335069696  -79.6452
7354314432  -79.5676
7371257283  -79.5716
7403412987  -79.6231
7425327956  -79.5928
7448189787  -79.6011
7467934347  -79.5846
7488604332  -79.5245
7516323616  -79.5417
7534611500  -79.5929
7562529792  -79.6099
7585140267  -79.5751
7602346800  -79.5819
7626496000  -79.5474
7644962084  -79.5569
7665907500  -79.5345
7691405868  -79.5467
7719124500  -79.5308
7737739744  -79.5457
7756384892  -79.5101
7780066875  -79.4633
7811264187  -79.4872
7831265004  -79.5326
7850060032  -79.5263
7871079852  -79.4699
7906625500  -79.4168
7925540864  -79.3968
7949644587  -79.4069
7963462048  -79.4281
7997900067  -79.3870
8020570324  -79.3761
8039666912  -79.3713
8058793788  -79.3852
8084567232  -79.4825
8107944507  -79.5124
8135604652  -79.5183
8154883328  -79.5293
8174192436  -79.5320
8197085952  -79.5619
8212902044  -79.5323
8243254683  -79.5481
8260247187  -79.5772
8290499283  -79.5490
8310210304  -79.5920
8329763732  -79.5882
8359718832  -79.6013
8388608000  -79.5842
8408284164  -79.5850
8427991072  -79.6065
8447728748  -79.5917
8471259963  -79.6092
8497105200  -79.6421
8516275200  -79.6507
8543149488  -79.6700
8566802276  -79.7197
8591244588  -79.6920
8608591872  -79.6704
8631748800  -79.6594
8661705867  -79.6484
8686989500  -79.6308
8705284272  -79.6631
8727300292  -79.7284
8747502368  -79.7195
8776210707  -79.7159
8795692827  -79.6924
8811294075  -79.6667
8834721867  -79.6655
8869369856  -79.6339
8889507675  -79.6403
8910242464  -79.6432
8930725772  -79.6034
8955277488  -79.6392
8971786516  -79.6142
8992364000  -79.5723
9012972924  -79.5680
9046971675  -79.5723
9062794107  -79.5774
9092498427  -79.5922
9116489984  -79.5674
9137288052  -79.5685
9158117728  -79.5500
9178979036  -79.4849
9203823963  -79.4752
9220796644  -79.4841
9244746432  -79.4403
9271744947  -79.4726
9287762643  -79.4847
9309809547  -79.4711
9347011132  -79.4503
9368158208  -79.4496
9389337156  -79.4337
9410548000  -79.4279
9431790764  -79.4260
9453751488  -79.4070
9474372148  -79.3704
9495710816  -79.3474
9517081500  -79.3396
9538484224  -79.3545
9559919012  -79.3192
9581385888  -79.3415
9604907667  -79.3552
9629367075  -79.3500
9653857587  -79.3780
9670201875  -79.3885
9695767500  -79.4186
9732554500  -79.4392
9753156972  -79.4174
9767530800  -79.3860
9792196272  -79.4006
9819646196  -79.3810
9839558700  -79.3948
9863386204  -79.3781
9876704652  -79.3344
9907255908  -79.3276
9929239456  -79.2795
9951255500  -79.2531
9979216875  -79.2487
10015585200  -79.2476
10027028907  -79.2776
10053061632  -79.2845
10073912112  -79.3253
10093740075  -79.3299
10120904667  -79.3224
10144965312  -79.3333
10166958675  -79.3769
10195583584  -79.4289
10217318643  -79.3979
10236235707  -79.4050
10262905636  -79.4361
10275175728  -79.3813
10307951244  -79.3804
10330523392  -79.3358
10351162800  -79.3276
10372320000  -79.3742
10398437500  -79.3662
10421141504  -79.3427
10443878532  -79.3561
10466648608  -79.3659
10489451756  -79.3143
10512288000  -79.3561
10535157364  -79.3786
10558059872  -79.3609
10586149227  -79.3611
10605404547  -79.3564
10626966500  -79.3524
10650001824  -79.3656
10673070412  -79.3788
10696172288  -79.3702
10719307476  -79.3799
10742476000  -79.3735
10765677884  -79.3642
10795680432  -79.3591
10812181828  -79.3133
10835483936  -79.2806
10858819500  -79.2345
10882188544  -79.2144
10905591092  -79.3045
10929027168  -79.3127
10952496796  -79.2791
10977846192  -79.2605
10999536804  -79.2341
11023107232  -79.2654
11046711308  -79.2455
11073874608  -79.2223
11094662907  -79.2064
11117725664  -79.2001
11141464572  -79.1927
11171419587  -79.1708
11189043716  -79.1711
11213198307  -79.1556
11236758124  -79.1885
11260666112  -79.2286
11290363227  -79.1967
11308583776  -79.2099
11332593500  -79.2079
11356637184  -79.2187
11380714852  -79.1871
11404826528  -79.1719
11428972236  -79.1771
11453152000  -79.1798
11477365844  -79.1832
11501613792  -79.2128
11525895868  -79.2468
11549118348  -79.2376
11574562500  -79.2114
11598947104  -79.2084
11608386075  -79.2064
11623365932  -79.2155
11655460683  -79.2325
11672306356  -79.2640
11696828000  -79.2700
11718375003  -79.3004
11745974272  -79.2886
11770598948  -79.2959
11795258016  -79.3205
11819951500  -79.3580
11840187987  -79.3516
11867343075  -79.3238
11894238688  -79.2973
11911536432  -79.2680
11930825907  -79.2527
11968836484  -79.2419
11980824075  -79.2416
11993771552  -79.2307
12027507372  -79.2142
12045749868  -79.2199
12068784500  -79.2484
12093858144  -79.2185
12118966492  -79.2511
12144109568  -79.2657
12169287396  -79.2520
12194500000  -79.2316
12213999747  -79.2208
12238130700  -79.1897
12268040112  -79.1880
12277250352  -79.1992
12295698656  -79.2205
12321085500  -79.2325
12346507264  -79.2192
12371963972  -79.2229
12393826875  -79.2257
12422982316  -79.2371
12448544000  -79.2407
12474140724  -79.2564
12499772512  -79.2358
12516766947  -79.2137
12549342987  -79.2081
12570307083  -79.2371
12586624587  -79.2332
12602650784  -79.2079
12633304347  -79.2288
12654300928  -79.2153
12680178836  -79.2186
12706092000  -79.2085
12732040444  -79.2032
12756249792  -79.2112
12780910323  -79.2389
12810097696  -79.2409
12836187500  -79.2293
12857391468  -79.2387
12883329072  -79.2724
12895127532  -79.2766
12914669408  -79.2864
12954200832  -79.2971
12967168000  -79.3402
12993470564  -79.3223
13019808672  -79.3102
13046182348  -79.2823
13072591616  -79.3061
13098906252  -79.2973
13125517024  -79.3119
13152033212  -79.3027
13173945867  -79.2958
13203782892  -79.3355
13208559948  -79.3477
13236044787  -79.3438
13259967867  -79.3681
13285149952  -79.3715
13307878827  -79.3788
13331866707  -79.3793
13354675200  -79.3759
13373897472  -79.3544
13397944752  -79.3111
13428034227  -79.3183
13454540883  -79.2974
13473017996  -79.3101
13502801763  -79.2984
13527018004  -79.3623
13554072032  -79.4067
13572933507  -79.3821
13600794672  -79.4130
13615342272  -79.4076
13637178252  -79.3618
13662648864  -79.3837
13688196912  -79.3878
13710091212  -79.3773
13742965467  -79.3847
13766122800  -79.3410
13781978523  -79.3551
13799183324  -79.3705
13838156667  -79.3260
13854050788  -79.3118
13881538976  -79.3020
13893224112  -79.2863
13936624384  -79.2791
13949628300  -79.2862
13970502243  -79.3055
13999997907  -79.2875
14019525436  -79.2291
14047232000  -79.2288
14074975044  -79.2241
14098541427  -79.2223
14114587392  -79.2269
14145470667  -79.2323
14170201587  -79.2574
14188763952  -79.2803
14214238304  -79.3003
14242200732  -79.3150
14270199808  -79.3364
14287968432  -79.3188
14307850800  -79.2966
14348901843  -79.2947
14360107788  -79.3062
14382563072  -79.3114
14410745748  -79.2940
14438965216  -79.2702
14452411392  -79.2823
14467221500  -79.2790
14495514624  -79.2990
14523844612  -79.3026
14552211488  -79.2932
14580615276  -79.3046
14609056000  -79.2833
14627848752  -79.2687
14649223923  -79.3036
14675650092  -79.2948
14694600028  -79.2798
14723188736  -79.2873
14751814500  -79.2699
14780477344  -79.2755
14795494587  -79.2571
14809177292  -79.2732
14841036675  -79.2406
14866688596  -79.2190
14891721075  -79.2234
14906943243  -79.2278
14952656403  -79.1903
14969181132  -79.1804
14992076592  -79.1622
15018810075  -79.1561
15040115500  -79.1644
15069150464  -79.1808
15098222772  -79.2143
15127332448  -79.2176
15148997163  -79.2056
15175870128  -79.1940
15197641875  -79.1845
15214885924  -79.1783
15242515200  -79.1920
15268186800  -79.1903
15293880000  -79.1871
15313164075  -79.1932
15332148500  -79.1889
15369800787  -79.1932
15391005052  -79.1958
15420489728  -79.2254
15440743692  -79.2223
15475629987  -79.2167
15487267500  -79.2183
15509169644  -79.2207
15538804992  -79.2002
15568478068  -79.1880
15584416875  -79.1766
15598188896  -79.1986
15627937500  -79.1864
15657723904  -79.1834
15684472908  -79.1477
15700094892  -79.1304
15719633307  -79.1639
15747310156  -79.1205
15777248000  -79.1431
15803133723  -79.2032
15824043387  -79.2274
15837237472  -79.2065
15867289148  -79.2175
15897378816  -79.2274
15926175963  -79.2302
15939293643  -79.2245
15957672224  -79.2453
15987876012  -79.2558
16018117888  -79.2638
16036532307  -79.2817
16054962075  -79.2896
16081308675  -79.2845
16109072284  -79.2691
16123508163  -79.2573
16141987827  -79.2580
16180300800  -79.2601
16200370336  -79.2639
16225277292  -79.2760
16246464300  -79.3121
16279596675  -79.3054
16292012692  -79.3069
16322636768  -79.2956
16349948928  -79.3166
16384000000  -79.3325
16404476427  -79.3419
16414739204  -79.3259
16445516832  -79.3599
16476332908  -79.3587
16500451707  -79.3444
16512468300  -79.3482
16541860608  -79.3676
16569012064  -79.3441
16599982172  -79.3480
16616795328  -79.3222
16646280300  -79.3411
16670423808  -79.3256
16693124000  -79.3212
16724248524  -79.2792
16752373587  -79.2927
16761790512  -79.2971
16787364075  -79.3082
16817854176  -79.2901
16835872707  -79.2686
16849133500  -79.2885
16880451584  -79.2816
16911808452  -79.2699
16939862208  -79.2598
16950684672  -79.2851
16974638636  -79.2876
17006112000  -79.2702
17037624244  -79.2703
17046885483  -79.2513
17071317675  -79.2408
17103921147  -79.2625
17132394496  -79.2565
17147440827  -79.2621
17180116875  -79.2570
17208733932  -79.2531
17227515532  -79.2513
17256481947  -79.2382
17268770700  -79.2689
17302929075  -79.2391
17322988000  -79.2361
17352176427  -79.2175
17356283532  -79.2108
17400122892  -79.2285
17418812548  -79.2073
17450832416  -79.2104
17454999852  -79.1989
17498963628  -79.1789
17514989824  -79.1793
17547127412  -79.1950
17569145187  -79.1789
17602220403  -79.1905
17611873200  -79.2135
17643776000  -79.2282
17673990075  -79.2200
17704398123  -79.2346
17715462075  -79.2357
17740778828  -79.2249
17772219072  -79.2259
17805644500  -79.2159
17817967467  -79.2266
17838136544  -79.2320
17869331052  -79.2176
17895735675  -79.2111
17924942412  -79.2091
17935849796  -79.2046
17968500000  -79.2096
18001189804  -79.2136
18033919232  -79.2196
18051780123  -79.2313
18074127483  -79.2438
18099497056  -79.2147
18132345500  -79.2373
18141252507  -79.2194
18165233664  -79.2259
18198161572  -79.2123
18230946075  -79.2247
18239366187  -79.2383
18264136716  -79.2570
18297184000  -79.2634
18323674227  -79.2874
18336337200  -79.2660
18363398112  -79.2637
18396564988  -79.2594
18416637603  -79.2303
18442032075  -79.2146
18467444043  -79.2060
18496305184  -79.2013
18514078092  -79.1912
18543784923  -79.2036
18567850752  -79.2031
18596405236  -79.2261
18603270027  -79.2229
18631629747  -79.2126
18663338844  -79.2297
18696865792  -79.2207
18709730352  -79.2076
18733903587  -79.2262
18764040096  -79.2393
18796542075  -79.2303
18809367372  -79.2088
18840736512  -79.1889
18865102932  -79.1886
18898871008  -79.1859
18904982067  -79.1839
18932679356  -79.1870
18965043243  -79.2227
18993677283  -79.2425
19000416964  -79.2254
19034346272  -79.2068
19059617547  -79.2298
19081144512  -79.2238
19102326016  -79.2446
19124234892  -79.2394
19157303763  -79.2261
19183203675  -79.2267
19204598812  -79.2145
19229291163  -79.2066
19256681772  -79.2082
19276876800  -79.2185
19307236000  -79.2177
19327410675  -79.2061
19347642747  -79.1769
19376564067  -79.1975
19410238228  -79.2043
19427228352  -79.2038
19444653536  -79.1926
19479109500  -79.2079
19513606144  -79.2082
19525850928  -79.1961
19548143492  -79.1808
19582721568  -79.1633
19601436672  -79.1696
19617340396  -79.1756
19652000000  -79.1890
19686700404  -79.1904
19706334912  -79.1935
19721441632  -79.1735
19748664675  -79.1756
19774961163  -79.1820
19799812800  -79.2067
19825910500  -79.2063
19856884347  -79.2260
19875926448  -79.2292
19899375408  -79.2311
19930747648  -79.2196
19952186112  -79.2109
19969805232  -79.2049
20000844000  -79.2323
20025650412  -79.2268
20035953724  -79.2251
20071104512  -79.2117
20106296388  -79.2050
20133150723  -79.2275
20141529376  -79.2209
20176803500  -79.2144
20203992675  -79.2117
20226156300  -79.1890
20247475252  -79.1950
20282872928  -79.1897
20314932300  -79.2083
20338638732  -79.2240
20357910387  -79.2233
20389313444  -79.2177
20424690432  -79.1771
20446974747  -79.1804
20460480268  -79.1894
20496125696  -79.2000
20509435467  -79.1696
20543680512  -79.1809
20567540704  -79.1497
20580935787  -79.1386
20604796875  -79.1203
20640614427  -79.1116
20674973956  -79.1001
20680946352  -79.1028
20710868000  -79.1056
20746803564  -79.1129
20772211563  -79.0866
20784195675  -79.0726
20818799348  -79.0814
20845668492  -79.0673
20865178827  -79.0598
20890961500  -79.0488
20916249003  -79.0414
20928274587  -79.0332
20963290212  -79.0589
20999517088  -79.0403
21000500667  -79.0789
21035785676  -79.0881
21065308848  -79.0891
21095486208  -79.0831
21108448084  -79.0954
21144841952  -79.0890
21158928972  -79.0894
21181610187  -79.0990
21217755136  -79.0896
21233065923  -79.0912
21263363163  -79.0638
21290835744  -79.0774
21320987427  -79.0882
21327438892  -79.0736
21364083968  -79.0629
21396927627  -79.0579
21422778048  -79.0556
21437500000  -79.0539
21474271004  -79.0504
21494328075  -79.0639
21511084032  -79.0687
21547939108  -79.0631
21564471267  -79.0602
21584836256  -79.0469
21611806128  -79.0301
21636257328  -79.0308
21658756864  -78.9948
21694384332  -78.9941
21698976627  -78.9828
21732846048  -78.9859
21769953916  -78.9787
21780187308  -78.9720
21807104000  -78.9730
21844296324  -78.9699
21863086272  -78.9751
21881530912  -78.9735
21918807788  -78.9681
21943063728  -78.9600
21966161283  -78.9584
21993488500  -78.9502
22029356592  -78.9214
22030892384  -78.9310
22068338652  -78.9303
22105827328  -78.9558
22114273347  -78.9467
22143358436  -78.9381
22159113408  -78.9399
22194708507  -78.9156
22218548044  -78.8994
22247379675  -78.9211
22261332492  -78.9111
22300113267  -78.9017
22331651296  -78.8764
22335821388  -78.8543
22369437500  -78.8664
22394880000  -78.8697
22432220352  -78.8658
22445137732  -78.8403
22482055872  -78.8452
22488289200  -78.8450
22521028347  -78.8342
22550670000  -78.8424
22563156528  -78.8432
22597050164  -78.8350
22625641008  -78.8204
22650658992  -78.8121
22673262748  -78.8005
22697604972  -78.8052
22721096187  -78.8131
22749646500  -78.8389
22787902624  -78.8461
22787902624  -78.8335
22826201612  -78.8182
22852871523  -78.8216
22887447075  -78.8289
22902928276  -78.8255
22926769200  -78.8151
22951953072  -78.8042
22979826684  -78.8087
23018340352  -78.8198
23037050700  -78.8336
23059138752  -78.8336
23085974187  -78.8331
23108085675  -78.8406
23134139500  -78.8221
23172825344  -78.8574
23183976843  -78.8499
23211554292  -78.8588
23244145587  -78.8647
23267917872  -78.8302
23289141596  -78.8492
23310738603  -78.8469
23339307627  -78.8553
23366901604  -78.8568
23386961547  -78.8546
23405846432  -78.8566
23444834508  -78.8509
23483865856  -78.8715
23491971243  -78.8847
23522940500  -78.9038
23539780683  -78.8992
23562058464  -78.8936
23601219772  -78.8663
23611585968  -78.8491
23640424448  -78.8501
23656320000  -78.8513
23688298800  -78.8301
23718964000  -78.8357
23734706427  -78.8173
23758298924  -78.8055
23797677312  -78.8028
23830866387  -78.8069
23837099188  -78.7852
23872596075  -78.7699
23885443323  -78.7742
23916073500  -78.7808
23955625984  -78.7897
23962599387  -78.7759
23995222052  -78.8029
24026991147  -78.8206
24047937072  -78.8265
24074545036  -78.8119
24097921875  -78.7929
24115670892  -78.7888
24154042644  -78.7895
24185116107  -78.7863
24193856992  -78.7870
24222302208  -78.7857
24233715068  -78.7980
24273616896  -78.7967
24298380027  -78.7968
24316202700  -78.7739
24353551904  -78.7772
24364843200  -78.7667
24393585132  -78.7736
24433662208  -78.8072
24441144363  -78.8050
24473783156  -78.8026
24488283312  -78.8007
24528956787  -78.7923
24554156764  -78.8018
24566406192  -78.7925
24594409472  -78.7933
24633234675  -78.7943
24657706800  -78.7821
24675046816  -78.7861
24693621228  -78.7845
24715431500  -78.7820
24749176752  -78.7858
24773706387  -78.7975
24796333012  -78.8103
24821164800  -78.8221
24839178147  -78.8274
24877410876  -78.8242
24904736307  -78.8237
24921139347  -78.8417
24958665284  -78.8591
24978592512  -78.8402
25016383467  -78.8533
25040096428  -78.8444
25073946252  -78.8526
25080878336  -78.8488
25120044108  -78.8225
25148052747  -78.8271
25162574944  -78.8065
25200817227  -78.7949
25209066672  -78.8046
25244448768  -78.8098
25280067627  -78.8100
25285452196  -78.8115
25323046875  -78.7908
25329662307  -78.8011
25367592204  -78.7783
25405801875  -78.7754
25409114883  -78.7869
25449909908  -78.7923
25463810700  -78.7958
25491135456  -78.7952
25531848027  -78.7893
25532405500  -78.7844
25568393283  -78.7773
25596650700  -78.7823
25619933232  -78.8029
25656482848  -78.7977
25666530048  -78.8000
25697931116  -78.7886
25731503307  -78.7986
25756514892  -78.8090
25780961524  -78.8091
25806574512  -78.8164
25822543712  -78.8284
25853340672  -78.8010
25878411387  -78.8116
25905842176  -78.8186
25933609728  -78.8100
25947558500  -78.7981
25987191552  -78.7847
26014003200  -78.7960
26040828672  -78.7961
26072976128  -78.7894
26087806512  -78.7840
26114871636  -78.7867
26156812000  -78.7623
26166757347  -78.7555
26198797244  -78.7571
26215531200  -78.7433
26249194800  -78.7612
26282902468  -78.7671
26287934643  -78.7689
26325022496  -78.7681
26350315200  -78.7618
26373937932  -78.7630
26409397504  -78.7579
26411080752  -78.7592
26451652532  -78.7553
26483753547  -78.7711
26495593452  -78.7650
26519281200  -78.7614
26536297756  -78.7613
26568382347  -78.7458
26585324307  -78.7368
26621123364  -78.7345
26646360075  -78.7259
26663603872  -78.6957
26706129548  -78.6899
26717656923  -78.6774
26748700416  -78.6756
26791316500  -78.6634
26797554432  -78.6565
26833977824  -78.6317
26853723963  -78.6363
26892907200  -78.6500
26919436288  -78.6451
26944058700  -78.6504
26962233476  -78.6371


==> data/ht_log_r5_p101.dat <==
67830075  184.9604
76295547  -51.8546
76295547  59.83915
83255472  44.87936
84111075  -22.9910
96550276  -29.0451
99588352  -74.7836
111154707  -72.8999
112377856  -64.7999
162830336  -75.0531
165686944  -86.9943
168885027  -108.692
169967187  -113.700
188183524  -127.474
192914176  -118.975
192914176  -120.681
204259244  -94.7204
204930675  -80.0462
212739723  -96.3272
213042987  -99.7361
222971872  -111.059
233535987  -104.071
246413907  -97.6405
257924804  -96.1569
257924804  -87.0108
262997307  -85.2726
267693664  -90.6556
284310675  -76.6454
287965184  -81.2193
298473844  -91.0425
302826627  -94.0481
309372075  -97.4697
320436675  -105.160
331527424  -99.6273
333813812  -106.932
347753228  -103.354
349920000  -111.440
350114427  -108.507
362472192  -107.979
374306656  -112.457
381775972  -108.230
404778784  -102.973
412646836  -109.893
412646836  -103.618
418074075  -105.112
420616192  -105.532
423617067  -109.377
423617067  -115.061
425329947  -117.533
431400704  -119.089
431400704  -117.172
436547907  -122.543
439157403  -121.711
445138564  -118.644
445138564  -121.470
450334512  -123.969
454977675  -123.290
460313307  -114.823
488095744  -113.622
504118107  -113.651
510437808  -115.111
518215347  -117.052
533731324  -120.439
543186976  -124.778
546363500  -125.916
562432000  -119.443
572065443  -119.656
577297152  -121.414
582126304  -115.034
592376112  -115.989
597699675  -114.355
602275072  -116.940
602275072  -118.682
605346075  -117.624
605677748  -115.786
610727472  -115.018
633361684  -117.701
633361684  -117.925
633361684  -120.800
637991667  -123.156
637991667  -121.635
641671875  -123.041
650653587  -120.775
652245075  -123.025
669136604  -122.109
669136604  -119.133
676449508  -122.891
686115387  -123.964
687518464  -120.183
692664075  -118.848
692664075  -118.736
697870512  -117.446
698707516  -116.183
698707516  -114.284
732609387  -115.759
736880036  -117.732
744471027  -118.374
756476896  -119.920
759861675  -118.071
759861675  -118.814
781498800  -119.792
784697787  -120.772
788549472  -121.461
804618387  -122.847
817345876  -119.995
817345876  -118.863
817345876  -120.792
823893552  -118.850
855388768  -117.552
855512307  -118.197
859163787  -119.506
868327204  -121.655
869551875  -123.375
881395456  -122.292
882161712  -124.410
886178907  -121.446
894240675  -124.082
894594172  -125.545
899022848  -124.490
903588075  -126.394
907924000  -127.919
911100987  -129.933
912396524  -129.254
921385588  -130.235
933826347  -127.620
933826347  -126.247
934979584  -125.253
944335692  -121.769
944974512  -123.737
961981947  -121.715
962567392  -121.789
967217468  -123.484
975242700  -122.556
976562500  -121.641
982069947  -123.783
990692608  -124.510
1004670000  -126.426
1019360416  -126.651
1019360416  -127.707
1022536332  -127.716
1024191500  -128.463
1033899412  -129.106
1033899412  -126.345
1033899412  -127.304
1033899412  -128.442
1036541232  -128.309
1038776288  -129.616
1051652187  -130.955
1053498884  -132.738
1064836800  -133.225
1072991232  -134.161
1077080112  -134.173
1078344544  -133.296
1082202147  -130.920
1108671232  -130.076
1108671232  -127.300
1113780308  -127.366
1119439467  -125.544
1129201664  -126.435
1139561248  -127.237
1155219124  -127.811
1160470112  -125.747
1163679075  -125.250
1171019776  -122.805
1176318500  -124.010
1185046875  -121.736
1192310528  -118.976
1193648427  -119.604
1203052000  -121.202
1203362352  -122.582
1208446844  -123.890
1215288387  -123.933
1219284868  -124.249
1220728752  -124.735
1222908300  -124.716
1224728096  -125.968
1235663104  -127.005
1235663104  -126.969
1235663104  -127.988
1237122747  -128.163
1241154932  -129.277
1247011632  -128.447
1252187356  -128.740
1252187356  -129.102
1252187356  -130.094
1252187356  -129.139
1263284964  -129.739
1268858272  -129.049
1274447948  -127.684
1281374667  -128.385
1281374667  -125.606
1281374667  -127.048
1281374667  -127.100
1285676500  -128.574
1285842627  -129.520
1302642688  -130.200
1308331076  -131.415
1313943552  -131.450
1317336075  -131.917
1328676075  -133.372
1337021536  -133.353
1342809500  -133.530
1345777200  -133.472
1353795147  -134.575
1355325075  -135.044
1360273568  -136.062
1376834787  -136.915
1376834787  -137.877
1377888404  -138.356
1389715708  -139.019
1389715708  -139.672
1407583264  -140.541
1409416875  -140.489
1409416875  -141.294
1409416875  -142.266
1415666187  -141.410
1423497267  -142.457
1425603316  -141.803
1442379987  -139.677
1443776512  -140.547
1443776512  -141.101
1449868388  -139.838
1486779836  -140.250
1496154672  -140.444
1498165227  -140.130
1499221444  -139.212
1499221444  -140.020
1499221444  -140.009
1499221444  -140.394
1499221444  -139.016
1505468192  -139.471
1514298267  -140.233
1514298267  -140.994
1514298267  -140.595
1518013696  -140.647
1519155027  -139.527
1534993200  -140.395
1534993200  -141.662
1536962332  -142.197
1538659827  -141.774
1542738987  -140.898
1543555467  -139.755
1556068000  -138.224
1562471564  -137.375
1575331348  -136.906
1575331348  -136.350
1575331348  -136.067
1578042675  -136.174
1587966147  -136.944
1590866352  -138.258
1601262212  -138.606
1614333676  -139.059
1614333676  -138.142
1614333676  -138.606
1615833792  -136.773
1622943243  -137.143
1634073952  -137.599
1634073952  -137.328
1640689628  -138.438
1643101227  -139.470
1647323136  -139.428
1653226875  -139.667
1653226875  -140.674
1694040507  -141.705
1694040507  -141.852
1694040507  -140.627
1701036032  -139.599
1710763200  -140.646
1714633947  -140.639
1714644256  -141.328
1714644256  -141.326
1719801747  -140.972
1728324864  -140.236
1735192372  -140.882
1735192372  -140.943
1735192372  -139.952
1747494675  -138.767
1755904000  -139.243
1756194075  -139.963
1756194075  -140.983
1771470000  -140.235
1776779788  -140.962
1778475312  -140.464
1783774976  -140.528
1783774976  -140.354
1785055347  -139.699
1789009200  -139.213
1797820384  -137.756
1803544083  -136.810
1804870652  -136.338
1808844075  -136.767
1820797488  -137.190
1822128075  -137.443
1826132000  -137.211
1830121803  -137.882
1840398592  -138.653
1840398592  -137.058
1840398592  -137.850
1851523947  -137.237
1851523947  -136.217
1855103067  -135.047
1862271675  -135.759
1883643808  -135.158
1883643808  -135.630
1883643808  -134.717
1884762675  -135.356
1887470667  -135.800
1896058800  -136.272
1900133667  -137.142
1916476875  -136.992
1927561216  -136.689
1927561216  -135.529
1928323827  -135.478
1931062923  -134.611
1938376683  -133.987
1943871075  -134.247
1949773612  -134.411
1950750000  -133.989
1952586432  -134.598
1957215488  -134.105
1979654684  -134.703
1989960075  -135.633
1993670523  -136.201
1994709028  -135.991
1994709028  -134.810
1994709028  -133.951
1998778032  -133.896
2002264736  -133.922
2004357312  -134.828
2006218800  -135.060
2006218800  -135.892
2017433344  -136.032
2032678368  -135.624
2041281675  -135.921
2041281675  -136.779
2051153712  -137.140
2055391875  -137.127
2065297932  -136.545
2065297932  -136.142
2066715027  -135.673
2072388267  -135.963
2073807792  -134.740
2090880000  -135.033
2091355227  -135.764
2094426464  -135.833
2094426464  -136.135
2094426464  -135.950
2094426464  -135.698
2100871107  -136.078
2109931200  -135.555
2110056448  -135.169
2130987312  -135.820
2130987312  -135.836
2141073675  -134.287
2157412576  -135.154
2157412576  -134.774
2165668272  -135.119
2170507212  -135.563
2181354052  -135.623
2181354052  -135.882
2181354052  -135.007
2181354052  -135.433
2181354052  -134.865
2191862700  -135.132
2191862700  -135.411
2191862700  -134.457
2197413036  -135.187
2199166875  -135.069
2199166875  -135.575
2213550644  -136.034
2221642107  -136.055
2229767068  -136.948
2229767068  -137.521
2253595392  -138.167
2254239904  -137.799
2254239904  -137.432
2262437132  -138.223
2267430192  -137.797
2269905147  -138.332
2278891156  -139.048
2278891156  -139.590
2278891156  -140.208
2280314700  -140.016
2292738075  -139.467
2295226800  -138.996
2303721472  -138.979
2305694187  -138.516
2312038148  -138.274
2315685267  -138.418
2325697947  -137.715
2328731500  -138.216
2337239232  -137.033
2345788107  -137.619
2353921888  -136.657
2353921888  -137.342
2362358876  -135.870
2362358876  -134.639
2379293284  -135.301
2379293284  -135.851
2379293284  -134.631
2379293284  -133.621
2387790752  -133.986
2387790752  -133.654
2390290587  -133.660
2390290587  -133.931
2390290587  -133.485
2396391507  -133.542
2396391507  -133.609
2398426875  -132.906
2404028592  -132.986
2404846336  -132.553
2404846336  -132.790
2404846336  -133.135
2404846336  -133.146
2404846336  -133.126
2404846336  -133.130
2420872947  -133.471
2421982944  -132.179
2430581692  -132.032
2439315675  -131.718
2439315675  -132.060
2447534907  -131.173
2454738075  -130.096
2454738075  -129.900
2465046675  -130.501
2465180204  -130.530
2465180204  -130.391
2465562672  -130.626
2476411083  -130.645
2481067692  -130.806
2482601908  -130.848
2488838427  -131.237
2491343456  -131.872
2491343456  -131.568
2491343456  -131.266
2498179347  -131.377
2500777152  -132.107
2508888064  -132.501
2509099200  -132.346
2517691172  -132.850
2553016752  -133.140
2562015712  -133.154
2562015712  -133.165
2564055675  -133.552
2564055675  -133.351
2564055675  -133.609
2570942588  -133.099
2574063792  -133.341
2589376923  -133.330
2597315328  -133.348
2597847584  -132.733
2608449507  -133.394
2614822587  -133.912
2615888128  -134.258
2615888128  -134.812
2619607500  -134.470
2624396787  -134.904
2624939636  -135.231
2624939636  -134.839
2630789307  -135.269
2630789307  -135.131
2641994928  -135.533
2643105244  -134.307
2643105244  -134.197
2643105244  -134.590
2659651875  -134.745
2670510496  -133.748
2670510496  -134.182
2687055552  -134.046
2687055552  -133.862
2698104532  -133.871
2698104532  -133.052
2698104532  -133.352
2698104532  -133.617
2707344608  -133.437
2721101067  -134.045
2742828507  -134.336
2753861548  -134.949
2763228416  -135.395
2778319872  -135.113
2782025824  -135.098
2782025824  -134.178
2782025824  -134.682
2782025824  -134.065
2782025824  -134.741
2784897072  -135.311
2810381476  -135.322
2810381476  -135.752
2810381476  -135.616
2810381476  -136.184
2810381476  -136.099
2810381476  -134.919
2810381476  -135.375
2810381476  -135.338
2810381476  -134.976
2819876000  -135.594
2826180747  -135.226
2826180747  -134.072
2836134027  -134.082
2836134027  -134.186
2848487828  -134.392
2876122107  -134.217
2877292544  -134.760
2877292544  -134.354
2877292544  -134.372
2886937092  -134.554
2889513675  -135.061
2896603168  -135.333
2896603168  -136.018
2897899200  -136.132
2902936347  -136.267
2906290796  -136.233
2913023763  -136.515
2935483232  -136.768
2936629107  -136.862
2936629107  -136.866
2936629107  -137.433
2943390987  -137.615
2945082672  -137.672
2945257308  -137.945
2950160643  -137.908
2955053056  -137.768
2955053056  -137.834
2955053056  -138.277
2956938075  -137.881
2960329707  -138.331
2963157552  -137.616
2965420800  -137.265
2970516267  -137.261
2984570572  -136.489
2990941875  -136.494
2994352947  -136.765
2994453248  -136.246
2994453248  -135.860
2999473200  -135.651
3010296987  -136.220
3014284000  -136.631
3014284000  -136.554
3024232124  -136.301
3024232124  -136.311
3024232124  -135.587
3024232124  -136.045
3025140075  -136.307
3033720000  -136.057
3033720000  -136.553
3036582675  -137.176
3038873787  -136.925
3038873787  -136.423
3038873787  -136.301
3038873787  -136.618
3038873787  -137.008
3049194483  -137.536
3054207776  -137.912
3065283675  -138.125
3068161200  -138.019
3074301184  -137.271
3074301184  -136.760
3077378352  -136.769
3079108107  -136.940
3082569075  -137.457
3097589067  -137.638
3104606236  -137.144
3104606236  -137.527
3104606236  -137.325
3106271052  -137.518
3128901075  -137.768
3135109792  -136.853
3135109792  -137.219
3135298752  -137.317
3145321868  -137.117
3146364675  -137.231
3146364675  -137.242
3158618112  -137.671
3158618112  -137.432
3158618112  -137.443
3163876875  -137.769
3163876875  -137.005
3165812500  -136.644
3165812500  -136.644
3165812500  -136.809
3167385147  -136.902
3170895363  -137.070
3186391932  -136.757
3204339372  -136.522
3207870000  -136.205
3216705075  -135.728
3220242507  -135.892
3227817964  -136.420
3227817964  -136.758
3227817964  -136.608
3227817964  -136.454
3227817964  -136.115
3234411675  -136.599
3237958827  -136.127
3257502912  -136.579
3259122016  -136.470
3259122016  -136.643
3259122016  -136.737
3272348187  -136.428
3277105803  -136.007
3284248707  -136.246
3288418992  -135.979
3290627812  -135.875
3290627812  -135.458
3290627812  -135.865
3290627812  -135.864
3291399387  -135.716
3296170827  -135.493
3301174688  -135.954
3320079867  -135.948
3320079867  -136.093
3320079867  -136.250
3320079867  -136.711
3326070627  -136.251
3332950484  -136.029
3345277347  -136.047
3352494123  -136.426
3354247228  -136.324
3354247228  -136.103
3362128587  -136.000
3364929536  -135.932
3364929536  -136.096
3365142192  -136.147
3377814075  -136.602
3383252172  -136.563
3383252172  -136.687
3386362144  -137.058
3397112492  -137.221
3397112492  -137.383
3401410752  -137.680
3408687792  -137.462
3408687792  -137.442
3418681396  -136.968
3418681396  -136.752
3418681396  -137.115
3418681396  -137.259
3418681396  -137.370
3418681396  -136.947
3418681396  -137.120
3418681396  -136.906
3429500000  -137.193
3436045947  -137.341
3451205632  -137.021
3451205632  -137.098
3451205632  -136.957
3454345467  -137.415
3459844800  -137.318
3472693587  -137.030
3483935500  -137.041
3502151667  -137.273
3511382832  -137.062
3516871648  -136.852
3516871648  -136.863
3518776512  -136.439
3527896316  -136.669
3539149227  -136.532
3539149227  -136.115
3539149227  -136.441
3539149227  -136.234
3539149227  -136.523
3539149227  -136.706
3539149227  -136.573
3546572067  -136.367
3550014724  -136.513
3550014724  -136.598
3550014724  -136.603
3550014724  -136.468
3558340800  -136.830
3558960747  -137.203
3561108512  -136.604
3561108512  -136.607
3561441075  -136.195
3576341187  -136.475
3576341187  -136.374
3576341187  -135.888
3583365376  -136.235
3583365376  -136.645
3583365376  -137.016
3583365376  -137.023
3594528500  -136.919
3598126272  -137.001
3616924252  -136.800
3616924252  -136.529
3616924252  -136.797
3616924252  -136.782
3616924252  -136.583
3616924252  -136.180
3619977507  -136.600
3623104512  -136.060
3627484587  -136.035
3647541483  -135.910
3650692000  -135.943
3651308307  -135.378
3658847787  -134.839
3661362675  -135.045
3673950075  -135.085
3683404800  -134.891
3696661827  -134.233
3698557632  -134.525
3699189675  -134.533
3708043947  -134.957
3718176075  -135.139
3718856704  -134.642
3718856704  -134.821
3731495472  -134.781
3731495472  -134.274
3734670267  -133.961
3736575792  -133.771
3749928075  -134.106
3749928075  -133.983
3749928075  -133.496
3753254956  -133.715
3764768000  -133.858
3765216987  -133.367
3774788352  -133.315
3776304564  -133.472
3777981507  -133.690
3787864672  -134.073
3787864672  -133.786
3787864672  -133.399
3799448348  -133.800
3799448348  -133.614
3799448348  -133.430
3811055616  -132.933
3811270347  -133.138
3811270347  -133.369
3822686500  -133.799
3822827427  -134.183
3830541867  -134.203
3834341024  -133.924
3834341024  -134.033
3834341024  -134.050
3842128107  -133.803
3842128107  -133.685
3857721088  -133.598
3857721088  -133.445
3857721088  -133.451
3857721088  -133.368
3869446676  -133.662
3878286075  -133.703
3890592432  -133.904
3890592432  -133.788
3892969084  -133.441
3892969084  -133.429
3895131267  -132.926
3896428563  -132.939
3898374912  -133.216
3904216875  -133.038
3904216875  -133.182
3919816827  -132.942
3928431136  -133.361
3928431136  -133.509
3937403952  -133.522
3937403952  -133.442
3939360507  -133.652
3943275075  -134.066
3952191744  -134.244
3953070000  -134.192
3964107892  -134.207
3966803307  -133.752
3971386368  -133.771
3978593667  -133.690
3983183532  -134.102
3998283147  -134.465
4006172547  -134.596
4006172547  -135.004
4011436467  -135.204
4012012004  -135.332
4012012004  -135.093
4012012004  -135.430
4015386675  -135.443
4036108108  -135.516
4048192256  -135.431
4048192256  -135.348
4048192256  -135.235
4055657472  -134.998
4057643187  -134.360
4069567683  -133.869
4072432864  -133.883
4072432864  -134.270
4072432864  -134.563
4072432864  -134.934
4077527067  -135.302
4084589372  -135.459
4084589372  -135.644
4090809987  -135.920
4095464112  -135.776
4096770048  -135.860
4108974916  -135.627
4108974916  -135.277
4108974916  -135.397
4108974916  -135.053
4108974916  -135.259
4111441200  -135.548
4111441200  -135.378
4117440627  -135.500
4117440627  -135.878
4121204000  -135.708
4133457324  -135.567
4133457324  -135.221
4133457324  -134.748
4133457324  -135.134
4175660592  -135.146
4197850947  -134.798
4201891875  -134.962
4202565552  -134.735
4222125675  -134.947
4232260800  -135.195
4232260800  -134.663
4232260800  -134.649
4232359436  -134.841
4246470387  -134.675
4246470387  -134.915
4246470387  -134.224
4254600843  -133.886
4257329044  -133.509
4257329044  -133.227
4257329044  -133.364
4257329044  -133.261
4266811107  -133.454
4269850592  -133.763
4269850592  -133.897
4272922800  -134.138
4276320075  -134.060
4282396668  -134.334
4287200427  -134.116
4287200427  -133.783
4289242032  -133.802
4294967296  -133.527
4294967296  -133.841
4294967296  -133.411
4294967296  -132.846
4300138800  -133.124
4303546875  -132.907
4307562500  -132.456
4332826732  -132.828
4332826732  -132.727
4332826732  -132.743
4338386352  -132.384
4345495808  -132.590
4352772843  -132.798
4365123075  -132.905
4381617267  -132.428
4383651164  -132.271
4383651164  -132.058
4383651164  -132.191
4389876027  -132.464
4391941932  -132.283
4402278747  -132.636
4402278747  -132.812
4402278747  -132.553
4402278747  -132.453
4402278747  -132.574
4402278747  -132.833
4402278747  -132.567
4402278747  -132.812
4409211748  -132.928
4409211748  -132.612
4413318075  -132.954
4422029216  -132.856
4423680000  -132.900
4425062508  -132.982
4447738624  -132.537
4447738624  -131.921
4447738624  -131.967
4447738624  -131.706
4447738624  -131.663
4447738624  -131.831
4447738624  -131.758
4447738624  -131.816
4447738624  -131.665
4452064587  -131.670
4452064587  -131.907
4460389443  -132.196
4468722075  -132.211
4474976652  -132.089
4475671875  -132.410
4486489276  -132.757
4486489276  -132.265
4489587675  -132.474
4489587675  -132.268
4518881163  -132.459
4520977200  -131.816
4525464352  -131.584
4525464352  -131.738
4525464352  -131.589
4538463075  -131.652
4538506028  -131.356
4538506028  -131.621
4538506028  -131.101
4545466875  -131.227
4560192432  -131.347
4564664500  -131.652
4564664500  -131.966
4564664500  -131.638
4577781344  -131.599
4577781344  -131.369
4577781344  -131.389
4577781344  -131.079
4577781344  -130.525
4577781344  -130.758
4577781344  -130.782
4590419067  -130.805
4598872227  -130.848
4598872227  -131.110
4604090368  -131.132
4617282596  -130.771
4618626507  -130.573
4630640832  -130.483
4637007675  -130.772
4643742604  -130.309
4643742604  -130.086
4643742604  -130.050
4643742604  -130.067
4643742604  -130.399
4643742604  -130.046
4643742604  -130.271
4683621856  -130.129
4700916675  -130.146
4700916675  -130.164
4723728772  -129.997
4723728772  -130.329
4723728772  -130.632
4723728772  -130.352
4733035200  -129.782
4737148448  -129.888
4741618608  -129.798
4748061267  -129.506
4777559924  -129.784
4777559924  -129.797
4777559924  -129.769
4796880507  -129.579
4801200075  -129.649
4801920192  -129.823
4801920192  -129.996
4804628188  -129.935
4804628188  -129.733
4805521587  -129.620
4805521587  -129.304
4818200576  -129.216
4818200576  -129.129
4822105392  -128.992
4825714347  -128.855
4825714347  -129.019
4825714347  -129.267
4833658800  -129.442
4834381347  -129.452
4845421984  -129.470
4854634587  -129.493
4859071052  -129.485
4859071052  -129.648
4859704512  -129.588
4869127107  -129.452
4882188843  -129.671
4885093827  -129.658
4886446036  -129.647
4886446036  -129.683
4886446036  -129.194
4886446036  -129.210
4888726272  -129.532
4888726272  -129.584
4895268075  -129.449
4900172000  -129.162
4900172000  -128.876
4918563243  -128.894
4927700992  -129.128
4927700992  -129.283
4927700992  -129.236
4945567212  -129.529
4954341132  -129.526
4956535827  -129.440
4960926675  -129.690
4969187500  -130.031
4969187500  -130.345
4971179547  -130.661
4983067904  -130.089
4993920000  -130.290
5000531787  -130.011
5010906208  -130.127
5010906208  -130.044
5049151875  -130.010
5049151875  -129.878
5052106107  -129.915
5053583547  -129.545
5053583547  -129.748
5053583547  -129.952
5053583547  -129.999
5062452723  -129.941
5066893472  -129.414
5066893472  -129.711
5068369827  -129.652
5071329675  -129.665
5079473712  -129.584
5089106907  -129.742
5095042816  -129.802
5095042816  -129.624
5095042816  -129.655
5095042816  -129.815
5109156500  -129.915
5109156500  -129.641
5598720000  -128.142
6440796675  -128.860
6891279552  -133.065
7441016427  -131.978
7843444272  -131.100
8427991072  -133.532
8910242464  -133.453
9474372148  -134.045
9885304832  -134.175
10435921200  -133.843
10812181828  -132.944
11380714852  -131.840
11816452800  -131.915
12347592075  -131.584
12795012747  -132.558
13331866707  -133.212
13810053312  -131.753
14412460032  -131.214
14861300067  -130.598
15453659952  -129.598
15872449932  -129.882
16292012692  -131.198
16662038116  -131.697
17418812548  -130.567
17740778828  -131.134
18343374075  -131.698
18759515787  -132.409
19405506987  -132.079
19756223708  -131.441
20390544747  -130.972
20674973956  -132.114
21364083968  -131.530
21760253667  -131.676
22445137732  -132.123
22826201612  -131.903
23391729612  -131.029
23774749452  -131.572
24433662208  -132.076
24836849888  -131.414
25329662307  -131.251
25780961524  -131.475
26409397504  -131.908
26853723963  -132.144


==> data/ht_log_r5_p11.dat <==
67830075  -110.976
76295547  -109.527
84111075  -89.5561
99588352  -94.7207
112377856  -79.6234
165686944  -76.0707
169967187  -80.8032
192914176  -78.2544
204259244  -106.885
212739723  -121.246
233535987  -115.240
257924804  -109.608
262997307  -104.358
284310675  -96.8194
298473844  -91.5698
302826627  -93.5564
320436675  -90.9853
333813812  -93.8027
349920000  -97.5097
362472192  -96.5150
381775972  -96.1235
412646836  -93.8463
418074075  -94.6197
423617067  -94.4887
425329947  -94.5819
431400704  -95.3118
439157403  -95.8517
445138564  -93.7471
454977675  -93.0105
488095744  -91.5353
510437808  -92.5333
533731324  -89.9620
546363500  -90.3505
572065443  -89.3694
582126304  -89.2329
597699675  -88.2882
602275072  -88.0379
605677748  -88.8190
633361684  -87.9035
633361684  -87.2736
637991667  -86.2059
650653587  -86.2805
669136604  -84.7347
676449508  -84.5466
687518464  -84.8900
692664075  -85.1713
698707516  -85.2864
732609387  -85.5143
744471027  -86.1464
759861675  -87.2162
781498800  -87.3149
788549472  -88.0395
817345876  -88.2964
817345876  -88.7801
855388768  -88.3133
859163787  -88.2050
869551875  -88.5548
882161712  -87.6398
894240675  -87.4383
899022848  -86.6791
907924000  -86.7161
912396524  -86.3734
933826347  -85.5731
934979584  -84.2361
944974512  -83.9072
962567392  -83.4228
976562500  -83.4336
990692608  -83.1541
1019360416  -56.6390
1022536332  -85.5376
1033899412  -75.7790
1033899412  -70.6176
1036541232  -79.0912
1051652187  -76.8386
1064836800  -72.2158
1077080112  -77.4363
1082202147  -71.4162
1108671232  -74.1194
1119439467  -73.6411
1139561248  -74.7113
1160470112  -75.8348
1171019776  -78.2409
1185046875  -79.5473
1193648427  -80.2047
1203362352  -76.7550
1215288387  -74.3150
1220728752  -77.5919
1224728096  -79.0475
1235663104  -78.8237
1237122747  -77.8312
1247011632  -80.1626
1252187356  -80.2122
1252187356  -81.5805
1268858272  -80.9732
1281374667  -81.9748
1281374667  -83.8899
1285842627  -85.8241
1308331076  -86.6951
1317336075  -85.3870
1337021536  -85.8749
1345777200  -86.5824
1355325075  -86.1084
1376834787  -86.2470
1377888404  -84.7876
1389715708  -84.6812
1409416875  -82.9994
1409416875  -83.8286
1415666187  -83.3840
1425603316  -83.4365
1443776512  -84.4038
1449868388  -84.0608
1496154672  -84.4269
1499221444  -83.0749
1499221444  -84.2680
1499221444  -84.1503
1514298267  -83.8008
1514298267  -82.8188
1519155027  -82.8605
1534993200  -83.1676
1538659827  -83.3900
1543555467  -84.1923
1562471564  -84.3461
1575331348  -84.2374
1578042675  -83.1290
1590866352  -81.8997
1614333676  -81.6758
1614333676  -82.0656
1622943243  -81.8555
1634073952  -81.8208
1643101227  -81.9916
1653226875  -82.4224
1694040507  -83.2635
1694040507  -83.3771
1710763200  -83.6662
1714644256  -83.9769
1719801747  -83.5984
1735192372  -84.0761
1735192372  -83.6703
1755904000  -82.8099
1756194075  -82.4739
1776779788  -82.9220
1783774976  -82.8149
1785055347  -82.7830
1797820384  -81.8474
1804870652  -81.5429
1820797488  -81.6121
1826132000  -81.3213
1840398592  -81.4865
1840398592  -80.9819
1851523947  -81.5586
1862271675  -81.0963
1883643808  -81.0990
1884762675  -81.1205
1896058800  -81.1172
1916476875  -80.7052
1927561216  -80.0443
1931062923  -80.4631
1943871075  -80.5104
1950750000  -80.8610
1957215488  -80.9987
1989960075  -81.1039
1994709028  -81.2093
1994709028  -80.9740
2002264736  -118.504
2006218800  -71.8674
2017433344  -65.9301
2041281675  -73.3884
2051153712  -80.5590
2065297932  -84.7721
2066715027  -93.8567
2073807792  -93.8625
2094426464  -90.5516
2094426464  -91.1367
2100871107  -90.4174
2110056448  -90.6273
2130987312  -87.6922
2157412576  -81.1965
2165668272  -78.8303
2181354052  -81.3861
2181354052  -78.5482
2191862700  -80.8725
2191862700  -82.3332
2199166875  -82.7235
2213550644  -82.1011
2229767068  -81.5864
2254239904  -79.3640
2262437132  -79.4070
2269905147  -79.9030
2278891156  -80.8161
2280314700  -81.0428
2295226800  -81.7611
2305694187  -81.0186
2315685267  -80.5463
2328731500  -80.6032
2345788107  -81.9514
2353921888  -82.0987
2362358876  -81.7493
2379293284  -81.7339
2379293284  -82.0225
2387790752  -82.6405
2390290587  -82.9686
2396391507  -82.5606
2398426875  -82.5153
2404846336  -83.8951
2404846336  -84.6413
2404846336  -84.4407
2420872947  -84.3335
2430581692  -82.1847
2439315675  -83.0353
2454738075  -83.2776
2465046675  -82.5220
2465180204  -82.7762
2476411083  -82.9708
2488838427  -83.2046
2491343456  -83.8085
2498179347  -83.0684
2509099200  -83.0031
2553016752  -82.4950
2562015712  -82.0421
2564055675  -81.5574
2570942588  -80.9616
2589376923  -80.6770
2597847584  -80.7183
2614822587  -79.9498
2615888128  -80.2033
2624396787  -80.8992
2624939636  -79.6252
2630789307  -79.6815
2643105244  -79.8809
2643105244  -79.6031
2670510496  -79.8004
2687055552  -80.0226
2698104532  -79.3740
2698104532  -78.8983
2707344608  -79.5463
2742828507  -79.5622
2763228416  -79.1259
2782025824  -79.5572
2782025824  -79.9159
2782025824  -80.1184
2810381476  -80.6281
2810381476  -80.7742
2810381476  -80.7788
2810381476  -80.9150
2810381476  -80.9214
2826180747  -80.9562
2836134027  -80.6832
2876122107  -80.5509
2877292544  -80.4092
2886937092  -80.4373
2896603168  -80.6713
2897899200  -81.2666
2906290796  -80.8887
2935483232  -80.3830
2936629107  -80.7692
2943390987  -80.9134
2945257308  -81.1847
2955053056  -81.6380
2955053056  -81.6750
2963157552  -82.1696
2970516267  -82.2806
2990941875  -82.6139
2994453248  -82.6032
2999473200  -82.4808
3014284000  -93.7082
3024232124  -105.523
3024232124  -74.1487
3025140075  -73.3130
3033720000  -75.3323
3038873787  -64.8927
3038873787  -58.9126
3038873787  -66.3379
3054207776  -69.3758
3068161200  -75.3626
3074301184  -78.2360
3079108107  -76.5902
3097589067  -72.5464
3104606236  -74.0637
3128901075  -74.6631
3135109792  -74.5122
3145321868  -76.4238
3146364675  -74.1699
3158618112  -75.3087
3163876875  -78.6278
3165812500  -78.6007
3167385147  -77.1546
3186391932  -76.7421
3207870000  -77.6313
3220242507  -78.7759
3227817964  -77.5901
3227817964  -79.9410
3234411675  -79.3905
3257502912  -78.7109
3259122016  -80.8622
3272348187  -81.7447
3284248707  -81.0105
3290627812  -79.6851
3290627812  -78.7365
3291399387  -78.4243
3301174688  -77.1993
3320079867  -78.4145
3320079867  -79.4119
3332950484  -77.9089
3352494123  -77.1859
3362128587  -77.9620
3364929536  -77.7958
3377814075  -78.1807
3383252172  -77.4994
3397112492  -74.9700
3397112492  -74.9007
3408687792  -74.4138
3418681396  -75.2818
3418681396  -75.8575
3418681396  -75.4677
3429500000  -75.8911
3451205632  -76.6465
3451205632  -76.7354
3459844800  -77.3571
3483935500  -77.0426
3511382832  -76.9545
3516871648  -77.0601
3527896316  -77.1644
3539149227  -77.4182
3539149227  -78.1044
3539149227  -78.3591
3546572067  -78.4638
3550014724  -79.0999
3550014724  -79.3201
3558960747  -79.5710
3561441075  -79.7750
3576341187  -79.7013
3583365376  -80.1423
3583365376  -80.1405
3594528500  -80.0606
3616924252  -79.4308
3616924252  -79.2539
3616924252  -79.9359
3619977507  -80.2845
3627484587  -80.6278
3650692000  -80.7900
3658847787  -80.5162
3673950075  -80.3768
3696661827  -80.5618
3699189675  -80.4331
3718176075  -80.7702
3718856704  -80.7072
3731495472  -80.4409
3736575792  -80.5090
3749928075  -81.0764
3764768000  -80.6823
3774788352  -80.4482
3777981507  -80.7273
3787864672  -81.1731
3799448348  -81.3278
3799448348  -81.7683
3811270347  -81.2478
3822686500  -81.5777
3830541867  -81.2282
3834341024  -80.7416
3842128107  -81.1461
3857721088  -81.2757
3857721088  -81.2520
3869446676  -81.6324
3890592432  -81.9913
3892969084  -82.4119
3895131267  -82.5173
3898374912  -82.4168
3904216875  -82.3117
3928431136  -82.4247
3937403952  -82.6695
3939360507  -83.1514
3952191744  -83.2309
3964107892  -83.1327
3971386368  -83.2267
3983183532  -82.9157
4006172547  23.48875
4011436467  -73.0141
4012012004  -43.8084
4015386675  -45.1334
4048192256  -48.0268
4048192256  -60.8793
4057643187  -62.6187
4072432864  -65.3036
4072432864  -70.2894
4084589372  -70.3167
4090809987  -63.6199
4096770048  -64.9179
4108974916  -68.2501
4108974916  -71.7094
4111441200  -74.3139
4117440627  -76.4309
4121204000  -79.2687
4133457324  -79.4062
4133457324  -80.4198
4197850947  -78.7749
4202565552  -79.6647
4232260800  -77.5326
4232260800  -76.2777
4246470387  -76.9072
4254600843  -77.1309
4257329044  -77.9452
4257329044  -78.5258
4269850592  -79.6389
4272922800  -79.5847
4282396668  -79.2412
4287200427  -78.9377
4294967296  -79.9058
4294967296  -80.7135
4303546875  -78.3446
4332826732  -78.5582
4332826732  -79.4256
4345495808  -80.4844
4365123075  -79.9155
4383651164  -81.3050
4383651164  -81.4040
4391941932  -80.9916
4402278747  -82.4762
4402278747  -81.5695
4402278747  -80.2367
4402278747  -79.7524
4409211748  -81.0508
4422029216  -80.3259
4425062508  -80.4773
4447738624  -79.7468
4447738624  -79.4771
4447738624  -79.2909
4447738624  -79.6722
4452064587  -80.1302
4460389443  -80.7087
4474976652  -80.3620
4486489276  -80.2278
4489587675  -80.5532
4518881163  -80.4865
4525464352  -80.9735
4525464352  -81.4476
4538506028  -80.8391
4538506028  -81.8719
4560192432  -82.2903
4564664500  -80.9944
4577781344  -80.6780
4577781344  -81.7235
4577781344  -82.1535
4577781344  -81.6808
4598872227  -82.2898
4604090368  -82.2338
4618626507  -81.4152
4637007675  -81.2473
4643742604  -80.9637
4643742604  -81.0196
4643742604  -80.7402
4683621856  -80.0815
4700916675  -79.9893
4723728772  -79.5827
4723728772  -79.8409
4737148448  -80.1107
4748061267  -80.2814
4777559924  -80.7657
4796880507  -80.5960
4801920192  -81.0884
4804628188  -81.4232
4805521587  -81.8621
4818200576  -81.8725
4825714347  -81.7301
4825714347  -82.0181
4834381347  -81.6568
4854634587  -80.6199
4859071052  -79.7388
4869127107  -79.7551
4885093827  -80.4327
4886446036  -80.8303
4886446036  -81.4997
4888726272  -81.8771
4900172000  -82.2691
4918563243  -82.1769
4927700992  -81.8229
4945567212  -81.6296
4956535827  -81.7915
4969187500  -81.8331
4971179547  -81.3940
4993920000  -81.5132
5010906208  -35.6626
5049151875  -36.0015
5052106107  -51.7778
5053583547  -47.6000
5053583547  -57.5898
5066893472  -60.1320
5068369827  -65.0144
5079473712  -72.0117
5095042816  -74.5708
5095042816  -78.7040
5109156500  -77.8200
5109156500  -83.2216
5112858267  -73.9835
5126986800  -76.0009
5129963712  -76.5537
5137462012  -76.2972
5149334700  -78.6193
5156048547  -77.0379
5165871876  -74.9094
5171731200  -75.7520
5194386284  -76.8001
5205417075  -75.0688
5214418443  -76.9368
5223005428  -77.5840
5232444507  -77.8387
5234699952  -75.0143
5237354336  -76.7971
5251729500  -78.1094
5266130944  -75.7822
5280558692  -76.7604
5309493196  -76.6337
5309493196  -75.7269
5323041387  -76.6242
5336697987  -76.4134
5341254075  -76.2293
5353092832  -76.4519
5367678908  -77.0189
5386921875  -78.0951
5394552075  -76.0926
5411596064  -74.1903
5411596064  -75.3339
5411596064  -75.9282
5421300300  -76.6343
5437380987  -76.4800
5441006848  -77.4243
5455752116  -78.1922
5460394707  -79.3947
5485322524  -77.7407
5525091675  -78.7553
5525091675  -79.7866
5529878176  -80.7942
5529878176  -79.2444
5529878176  -79.1244
5555259072  -78.6653
5559132627  -79.6479
5564557872  -78.8703
5574674452  -78.9659
5574674452  -79.0382
5592500928  -79.0603
5599497627  -79.1023
5611168512  -78.5408
5619712000  -78.5864
5660318907  -79.1368
5664991468  -79.8070
5693204907  -80.4078
5693204907  -81.2316
5710513504  -81.1214
5710513504  -81.2015
5725741532  -81.0784
5739562800  -81.5582
5756278756  -81.9913
5756278756  -82.8669
5756278756  -83.7312
5771098800  -84.1628
5786924364  -84.3167
5787689787  -83.2073
5787689787  -82.1267
5790061872  -82.3328
5794807500  -82.6427
5802287872  -83.3970
5817678548  -83.2462
5825701467  -83.7431
5835223827  -83.7320
5851111707  -83.3057
5864013824  -82.1877
5879513412  -82.2609
5891723568  -81.7391
5895040288  -81.3044
5910594476  -81.7351
5910594476  -81.7699
5910594476  -81.9467
5941784884  -82.0206
5941784884  -81.3907
5941784884  -81.4156
5941784884  -81.6863
5941784884  -82.0273
5957421152  -82.3298
5967747603  -82.3510
5977385307  -81.5157
5981403312  -81.6212
5986226700  -81.7490
5988775936  -81.1607
5988775936  -80.3727
6003123867  -24.6358
6004494500  -71.8064
6010372800  -63.3956
6010372800  -63.1811
6027303987  -67.8164
6036014092  -57.1859
6051815168  -65.2023
6051815168  -71.1534
6056384283  -69.7434
6067643796  -71.4825
6083500000  -71.7683
6097701168  -68.7338
6099383804  -71.3256
6131234308  -70.2347
6139158507  -72.0646
6151378572  -72.2886
6171772347  -71.6217
6179217664  -69.5945
6179217664  -72.2582
6179217664  -73.5000
6195267572  -74.5957
6204472587  -75.7032
6211345248  -76.3446
6221674800  -74.5292
6227450716  -76.0561
6227450716  -75.9016
6227450716  -76.3282
6227450716  -76.8793
6242184675  -78.2939
6271778187  -78.4204
6274247472  -78.2285
6275934112  -78.4772
6275934112  -80.2968
6278364027  -79.6470
6283305675  -81.1025
6292150988  -80.9476
6321256227  -79.0631
6324668500  -79.5434
6340274352  -77.7745
6340969184  -75.8056
6353521200  -75.9383
6370928667  -76.9830
6370928667  -78.5354
6373654528  -79.0978
6373654528  -79.3530
6377566347  -79.5144
6390039236  -79.9380
6406452000  -79.7707
6424126875  -79.3971
6440796675  -79.9966
6450808923  -80.4726
6450808923  -80.0738
6463335168  -79.6489
6472384096  -79.0768
6472384096  -78.5220
6488937500  -78.6635
6522128932  -78.1629
6523630272  -77.8764
6533706672  -77.3627
6538767008  -77.2906
6538767008  -77.0382
6546313107  -77.5038
6553041507  -78.1559
6574090032  -78.7547
6588850964  -78.2789
6591796875  -79.0900
6591796875  -79.6482
6591796875  -80.1435
6591796875  -80.5470
6591796875  -80.4837
6591796875  -80.7095
6612062427  -81.1683
6622206867  -81.2491
6622381948  -81.9219
6622381948  -82.2902
6628974147  -82.5922
6639190016  -82.4311
6655230000  -82.7556
6672891424  -83.0937
6672891424  -83.4221
6693435675  -83.9770
6702791472  -84.6139
6723657076  -84.9137
6726635712  -85.0054
6740636000  -85.1879
6744546675  -85.6709
6757354800  -86.1247
6774679552  -86.0426
6774679552  -85.8824
6790712787  -85.8828
6792425667  -85.9447
6808837536  -85.5161
6814712763  -85.2539
6824152908  -84.6106
6826728627  -84.6143
6843110144  -84.5440
6860289492  -85.0306
6877497568  -84.9849
6880930992  -84.6244
6891279552  -84.4707
6894734396  -84.3687
6898182912  -83.8847
6915456432  -83.8031
6926695803  -83.6594
6929294404  -83.9679
6929294404  -84.2235
6929294404  -84.4343
6946617632  -84.7414
6946617632  -84.6444
6946617632  -85.0062
6963969708  -85.1100
6968274075  -85.3345
6981292800  -85.6515
6981350656  -85.8285
6981350656  -85.3940
6981350656  -85.6391
6989978700  -85.5037
6998760500  -85.8493
7023905307  -44.6934
7023905307  -31.1071
7023905307  -57.0145
7023905307  -82.5397
7023905307  -94.0656
7051163648  -85.9162
7055295075  -87.4430
7068689316  -87.0951
7085005227  -90.2307
7086754827  -88.2651
7103827724  -87.9700
7103827724  -91.3166
7139082388  -91.7198
7139082388  -91.6917
7139082388  -92.7722
7152520752  -88.3123
7156753376  -89.6811
7156753376  -87.4267
7156753376  -87.4577
7163951067  -84.8168
7192182784  -87.2210
7192182784  -88.6119
7209941252  -89.8184
7213293675  -87.5459
7218590427  -87.4543
7247757312  -86.0964
7247757312  -87.5410
7255722123  -86.4352
7266348675  -87.6535
7269892587  -86.6117
7282303083  -84.9530
7299172192  -85.3732
7299172192  -86.2031
7299172192  -86.5855
7317106268  -86.2509
7319598075  -84.8219
7319598075  -85.1014
7319598075  -83.7961
7328491875  -82.5847
7336500912  -83.1994
7340952267  -81.1451
7351641027  -82.0640
7353062500  -82.4121
7353062500  -81.6207
7371084704  -81.1709
7394473827  -81.6120
7405201467  -79.8569
7407217408  -79.9656
7421307507  -80.0768
7432054587  -80.7237
7444602675  -80.0786
7461637564  -80.1796
7467934347  -78.8738
7476917787  -79.6540
7480512675  -78.4116
7505701083  -79.0701
7516323616  -79.4238
7516323616  -78.6971
7516323616  -78.4869
7525521675  -77.5658
7532735643  -78.1522
7534611500  -78.5024
7552929024  -78.3241
7556204907  -77.3038
7571276212  -77.8027
7571276212  -78.3778
7571276212  -77.9246
7577901243  -77.2806
7585140267  -78.1555
7592382747  -77.3501
7621387227  -78.2804
7621387227  -78.7722
7624109232  -79.0266
7626496000  -79.9017
7626496000  -79.7944
7643176875  -79.5011
7644962084  -79.2842
7663457952  -79.9246
7678651392  -80.0068
7681983628  -79.3129
7708732443  -78.9995
7711470000  -78.8327
7712382627  -79.2445
7719685587  -79.0540
7730646507  -79.4116
7737739744  -79.4813
7737739744  -79.4131
7737739744  -78.9227
7737739744  -78.5982
7738872300  -78.7487
7766323200  -79.5378
7770903075  -80.0508
7785567747  -78.9212
7793764996  -78.6197
7793764996  -78.9310
7793764996  -79.1707
7806672432  -79.3902
7812500000  -79.9816
7812500000  -80.3212
7817694912  -81.0120
7843444272  -81.4121
7850060032  -81.3528
7850060032  -81.3776
7850060032  -81.3956
7850060032  -81.3546
7857255987  -81.5112
7862784075  -80.8652
7868885108  -80.8429
7877535147  -81.3036
7909851312  -81.1275
7913548800  -80.7359
7918171875  -81.0959
7932049200  -80.9999
7951497867  -81.4097
7951497867  -80.8046
7951497867  -80.9907
7951497867  -81.4704
7982467916  -81.3228
7982467916  -81.6773
8001504000  0.0
8007196707  -31.4352
8020221075  -66.4322
8020570324  -75.6597
8020570324  -66.9047
8020570324  -74.3539
8020570324  -62.9038
8035119027  -64.6137
8058793788  -66.9481
8072424387  -69.0082
8077950976  -73.6549
8077950976  -73.7195
8105137452  -72.9646
8119177587  -74.6655
8133229872  -78.4437
8135604652  -80.9590
8135604652  -78.0919
8135604652  -81.3759
8137916667  -83.3419
8144480448  -84.2642
8164187667  -85.4208
8173580427  -84.2344
8197085952  -81.5744
8198026875  -79.7476
8212902044  -76.0012
8212902044  -76.8757
8226279675  -75.8391
8234764992  -76.2383
8251733668  -76.8157
8251733668  -76.1011
8265915243  -75.9579
8271195296  -73.5465
8271195296  -73.9583
8271195296  -73.8809
8291445552  -75.9712
8299017648  -75.5603
8310210304  -74.7581
8310210304  -72.7645
8322702723  -70.2445
8345472147  -71.8398
8349270075  -73.1169
8368962556  -73.5845
8368962556  -73.9027
8368962556  -72.9540
8402531787  -72.8551
8425410075  -73.3867
8427991072  -73.4069
8427991072  -74.4768
8427991072  -74.6320
8439724800  -74.6703
8440679547  -74.6409
8452140723  -73.4410
8467497216  -74.0820
8487296500  -74.5095
8487296500  -75.1151
8497105200  -75.5245
8502853932  -74.8157
8505729027  -74.1312
8507126624  -74.3727
8507126624  -75.0125
8526827907  -74.6011
8546031387  -75.4341
8554680000  -76.2237
8566802276  -76.3111
8566802276  -76.4558
8577764352  -75.2888
8586429003  -75.6400
8597988675  -76.5394
8606740684  -75.9682
8606740684  -76.2865
8635611312  -76.7831
8647204032  -77.0566
8655903675  -76.6761
8666880736  -77.3301
8666880736  -77.6452
8679124107  -77.6354
8705284272  -77.9704
8705284272  -78.0932
8705284272  -78.0936
8714013075  -77.6943
8727300292  -76.7256
8727300292  -77.2982
8727300292  -77.0950
8727300292  -77.8210
8728570800  -78.0637
8747502368  -77.7343
8748972027  -77.6764
8788000000  -78.1886
8791794675  -78.4704
8802516672  -79.2098
8808295604  -79.0048
8810318592  -78.8331
8828622432  -79.2891
8848980508  -79.3843
8848980508  -79.0383
8868943152  -79.1181
8889507675  -79.3435
8910242464  -79.7786
8910242464  -79.5991
8913039147  -79.5365
8942497227  -79.7545
8947411632  -79.4438
8951344128  -79.7990
8968066875  -80.4369
8971786516  -80.3651
8971786516  -79.6034
8978895792  -79.5556
9002545200  0.0
9033613312  -84.5838
9033613312  -88.7763
9057848112  -84.7537
9095723500  -87.7627
9095723500  -91.6510
9096462675  -88.8483
9116489984  -80.3790
9116489984  -80.9574
9126222075  -86.6018
9146088675  -84.2156
9158117728  -83.2530
9158117728  -85.5989
9158117728  -86.5876
9178979036  -84.7955
9178979036  -87.6104
9179911467  -87.6053
9179911467  -88.3728
9191863827  -88.8627
9220796644  -87.4678
9220796644  -88.3769
9221778747  -85.9040
9221778747  -88.6109
9235755675  -91.0814
9236754432  -91.4431
9236754432  -91.2923
9241752992  -90.4803
9245745675  -92.5715
9251742267  -91.0636
9261740907  -91.0555
9279752067  -91.3928
9283760896  -90.3394
9283760896  -90.5186
9284758272  -91.9062
9291769227  -92.9349
9301789467  -93.1011
9317833083  -93.2512
9325895904  -93.3501
9329874867  -93.3669
9336902832  -92.9037
9347011132  -92.0949
9368158208  -91.9752
9391207500  -92.5737
9405312192  -92.2952
9410548000  -92.1868
9442639827  -90.6829
9456783075  -91.4489
9462847707  -90.8092
9471948300  -90.4162
9474372148  -90.3407
9474372148  -90.3327
9487125675  -90.3034
9487125675  -90.6671
9511434747  -91.1818
9511434747  -90.4410
9517516875  -91.2413
9538484224  -90.4930
9538484224  -89.9618
9558114075  -89.6780
9559919012  -90.1895
9584548587  -89.6975
9595743408  -89.8384
9602884876  -90.0910
9602884876  -90.0463
9602884876  -89.8047
9602884876  -89.6879
9624268800  -90.2336
9624416000  -89.8187
9633446667  -89.5748
9645690627  -89.6918
9645979284  -88.5843
9649773675  -88.9200
9667574752  -88.0471
9667574752  -86.8491
9670201875  -87.1012
9689202428  -87.2562
9700884675  -87.4814
9710098992  -87.1068
9710862336  -86.5593
9722391552  -87.3592
9725465907  -86.8971
9726490800  -86.3005
9731616075  -86.2544
9732554500  -85.2316
9732554500  -84.9328
9754278944  -85.2663
9767530800  -85.5171
9797824768  -84.5380
9819646196  -84.5342
9819646196  -85.2481
9819646196  -85.1488
9830283147  -85.2751
9830283147  -84.8713
9863386204  -85.0007
9863386204  -85.1945
9863386204  -85.1032
9863386204  -84.9672
9863386204  -85.1291
9885304832  -85.2347
9885304832  -85.2536
9909782028  -85.2763
9926341452  -85.8042
9929239456  -84.7253
9951255500  -84.7161
9962613387  -84.3803
9969875712  -84.4043
9994795200  -84.3736
9995385172  -84.2772
10004148027  -69.2800
10007266608  -16.4134
10017498848  -34.9689
10017498848  -54.2643
10035355707  -64.0623
10037437947  -59.4292
10065569328  -61.8069
10066611987  -65.2125
10079128107  -69.4160
10079128107  -76.1448
10079128107  -80.5173
10079128107  -85.3952
10083301875  -85.7409
10084035524  -85.2482
10104183675  -83.3367
10104183675  -81.9399
10154388123  -76.9739
10157530032  -80.7022
10173208500  -82.5527
10195583584  -84.6790
10195583584  -78.7159
10195583584  -77.1625
10195583584  -78.2521
10203667200  -80.1430
10217991452  -80.8876
10247804748  -82.3329
10255170267  -82.9522
10262905636  -82.6264
10262905636  -83.6464
10262905636  -83.5117
10262905636  -83.9397
10262905636  -84.3225
10262905636  -83.9627
10277282700  -84.3636
10307951244  -85.1518
10320523227  -84.8625
10324746675  -84.9623
10330523392  -85.2689
10330523392  -85.4117
10330523392  -84.3445
10353128468  -85.0733
10365970572  -86.3560
10372320000  -86.8847
10398437500  -84.8874
10400916483  -85.5816
10413638667  -86.2954
10421141504  -86.8059
10426368627  -87.3765
10445478147  -88.3051
10445478147  -88.7748
10445478147  -88.5103
10461416112  -88.5712
10466648608  -88.3292
10483749675  -87.5414
10489451756  -87.7459
10489451756  -86.6109
10499716800  -86.1821
10499716800  -85.3345
10535157364  -85.5573
10535157364  -84.3155
10535157364  -84.1446
10535157364  -85.1882
10535157364  -85.3996
10537020675  -85.6889
10554095907  -85.8622
10569048075  -86.1033
10584010827  -86.2020
10589357232  -86.0400
10590426675  -85.7024
10598984163  -85.5487
10602194112  -86.0517
10603964416  -85.5322
10603964416  -85.9513
10603964416  -86.4409
10618251147  -86.5860
10628962587  -86.7733
10650001824  -85.6390
10664348652  -85.1877
10671862347  -85.1932
10673070412  -85.2290
10673070412  -85.3335
10682600787  -85.6607
10686897675  -85.7077
10696568832  -85.8901
10713772800  -85.9226
10719307476  -85.4743
10730990592  -85.8161
10735297200  -86.1078
10740681675  -85.6849
10742476000  -85.8466
10742835843  -85.7574
10755765387  -85.9503
10765677884  -86.2634
10788123267  -86.1412
10798920027  -86.5287
10800000000  -86.1285
10812181828  -85.9959
10812181828  -85.9547
10812181828  -85.9439
10812181828  -85.9308
10812181828  -86.4515
10812181828  -86.4544
10818367803  -86.3427
10842161067  -86.9094
10848654675  -87.1676
10860564672  -87.0595
10870314075  -87.5389
10882188544  -87.4820
10882188544  -87.6508
10882188544  -87.4956
10886572800  -87.5650
10905591092  -87.1168
10952496796  -87.3351
10957167675  -87.4286
10974579867  -87.5736
10977846192  -87.9771
10977846192  -88.1452
10999536804  -87.9039
11000724075  0.0
11023107232  -12.3798
11023107232  -46.2800
11026899387  -46.9624
11030173488  -52.4207
11048735907  -49.8183
11066220675  -60.0810
11081531187  -62.6735
11089190412  -68.3656
11094020500  -71.3035
11105611947  -71.3481
11115470700  -67.2206
11117725664  -68.5929
11117725664  -70.9766
11117725664  -69.6556
11125333827  -72.2080
11138491467  -74.7916
11158242507  -75.0510
11158242507  -78.4245
11158242507  -78.9843
11160438147  -79.1880
11165237248  -75.5886
11167026363  -75.0400
11174715072  -73.9907
11189001123  -72.9600
11189043716  -74.3575
11189043716  -75.2414
11204396307  -71.6379
11219802075  -72.4051
11236758124  -68.3882
11246236587  -68.6014
11250645363  -69.1765
11260666112  -70.8432
11260666112  -71.7122
11260666112  -71.6173
11263876875  -73.1481
11280427200  -74.5051
11290363227  -72.5444
11306932992  -73.1744
11308583776  -73.1932
11308583776  -73.8651
11308583776  -75.0997
11308583776  -75.3775
11320197552  -76.0991
11332593500  -76.9042
11352285675  -76.8532
11358930267  -76.7789
11380714852  -76.9669
11380714852  -77.1765
11380714852  -77.6786
11380714852  -77.3818
11396619675  -77.3486
11401057827  -76.3522
11406606732  -76.5439
11413267200  -76.7512
11423261547  -77.2398
11445486867  -77.4400
11452158675  -76.6973
11467733787  -76.3649
11477365844  -76.5731
11490002307  -77.4703
11506717872  -77.7341
11514522627  -77.3018
11525895868  -77.5869
11525895868  -77.7438
11540185452  -77.7927
11550212096  -77.5411
11556937467  -77.8733
11584884492  -77.8722
11592715707  -78.0198
11598947104  -78.3918
11598947104  -77.1292
11613985200  -76.9962
11623365932  -76.3745
11623365932  -77.0278
11623365932  -75.8542
11630790675  -76.1760
11647608300  -76.5625
11663315712  -77.1806
11664438075  -76.6891
11672306356  -76.5143
11672306356  -76.9366
11672306356  -77.8520
11674541772  -78.2040
11686896675  -78.4345
11696828000  -78.1141
11696828000  -77.2162
11716125147  -78.0374
11721383964  -77.9832
11726251200  -77.9467
11745390123  -78.4653
11745974272  -79.0740
11745974272  -78.7515
11745974272  -78.9729
11748769200  -79.2766
11770598948  -79.2432
11791612908  -79.0887
11799513675  -79.2671
11816452800  -79.6003
11819951500  -79.9323
11826622107  -79.9731
11844679424  -79.6723
11844679424  -79.4451
11860551387  -79.5642
11861683200  -80.1997
11862815067  -79.8647
11869441812  -79.8010
11884330800  -79.6056
11894238688  -80.1461
11908134027  -80.0928
11919070076  -79.6891
11929690800  -80.0347
11935366875  -79.8025
11935366875  -79.4318
11935366875  -79.8458
11935366875  -80.2209
11943936000  -80.1055
11962630827  -80.0938
11968836484  -79.4207
11993771552  -79.1727
11993771552  -78.9305
11993771552  -78.5499
12003585075  -47.9407
12014973675  -40.8030
12018741228  -43.1016
12033206667  -48.5682
12043745536  -51.3002
12043745536  -47.9253
12043745536  -53.7872
12043745536  -56.0190
12043745536  -61.8921
12043745536  -66.0515
12043745536  -67.4041
12043745536  -70.6911
12068784500  -69.9245
12075423408  -70.3277
12079991808  -67.1522
12092559363  -63.5839
12097131003  -64.3153
12118966492  -68.2748
12123434700  -72.2565
12153203712  -75.1114
12157786800  -75.5032
12169287396  -75.3567
12169287396  -75.3250
12194500000  -77.1995
12194500000  -78.1795
12199073472  -77.9780
12209406075  -79.7572
12236981067  -82.2116
12250780227  -82.7518
12259983987  -82.1259
12268040112  -83.0628
12268040112  -82.2764
12268040112  -83.5097
12270346708  -84.7718
12271493547  -85.8995
12278401875  -87.0051
12295698656  -87.0280
12295698656  -87.0793
12306054627  -87.6115
12311819532  -88.7409
12319892667  -87.1533
12346507264  -87.4296
12346507264  -88.2678
12346507264  -87.2314
12346507264  -86.6416
12346507264  -84.6437
12346507264  -82.9535
12346507264  -82.5230
12364920000  -82.3168
12371854572  -81.6524
12371963972  -82.4707
12371963972  -81.8251
12396140883  -82.4507
12403084203  -82.4330
12421609227  -82.1973
12422982316  -82.0838
12422982316  -81.9799
12441307212  -81.2720
12486555675  -80.6508
12497009292  -79.1067
12499772512  -78.6425
12499772512  -78.8186
12505142907  -78.3798
12514441707  -78.1149
12525439388  -76.9038
12525439388  -75.7297
12528396387  -76.3400
12538867500  -76.6917
12545850672  -76.2936
12562152300  -76.1889
12576878500  -76.8224
12584292867  -76.6022
12598286427  -76.2265
12602650784  -76.7582
12602650784  -77.4609
12626296875  -77.5862
12634472448  -78.3429
12644987787  -77.1723
12649662675  -77.4142
12654300928  -77.1926
12654300928  -77.6326
12666031587  -77.1592
12680178836  -77.5945
12695288112  -77.1152
12696459075  -77.0519
12724578387  -76.9993
12726923067  -76.5501
12732040444  -76.8300
12732040444  -77.3269
12732040444  -77.5285
12732040444  -77.7945
12756249792  -77.3625
12759771267  -77.9634
12766815675  -78.2151
12778560675  -78.2674
12784435200  -78.6916
12795012747  -77.8761
12809122947  -78.3333
12810097696  -77.5380
12810097696  -76.7588
12836187500  -76.7313
12837366675  -77.3572
12865641507  -77.1958
12879790587  -76.8160
12879790587  -76.6710
12888473332  -76.9798
12888473332  -77.4126
12888473332  -77.5079
12888473332  -77.5818
12888473332  -77.8313
12888473332  -77.9224
12903389667  -77.9004
12908112075  -77.8640
12914669408  -77.6207
12915197307  -77.2788
12921103152  -77.2144
12927010347  -76.9773
12943557675  -76.9912
12954200832  -77.2160
12954200832  -77.5693
12954200832  -77.6754
12954200832  -78.0825
12967168000  -78.0637
12971949147  -77.8423
12990894075  -77.7185
12993470564  -77.4091
12993470564  -77.3040
12996817200  -77.3885
13003926732  -77.7058
13019808672  -77.9229
13031197947  -78.1269
13043063907  -78.2921
13046182348  -78.4621
13063248432  -78.4322
13072591616  -78.7248
13072591616  -78.8043
13078694187  -79.1890
13078694187  -79.2406
13078694187  -79.5616
13092959907  -79.7133
13104853947  -79.5003
13114373067  -79.6410
13121514675  -79.7763
13125517024  -79.8339
13125517024  -79.9767
13125517024  -79.8444
13125517024  -80.1388
13125517024  -80.2986
13139377200  -80.6462
13145334075  -80.4395
13152033212  -80.2341
13164405147  -80.4453
13182296832  -80.4166
13193037675  -80.1409
13205172676  -80.1969
13205172676  -80.3053
13207365603  -80.1050
13228872075  -80.0802
13231796000  -80.5391
13239631872  -80.4527
13248003627  -80.7479
13258455084  -80.8498
13279121883  -80.9322
13279121883  -80.5869
13285149952  -80.6997
13285149952  -80.6338
13285149952  -80.8056
13285149952  -80.8891
13285149952  -80.7615
13307878827  -80.7015
13307878827  -81.0192
13307878827  -81.3408
13307878827  -81.7611
13312674675  -81.8850
13327067403  -81.6868
13331866707  -81.5831
13354675200  -81.6951
13365449500  -81.7019
13365449500  -81.8164
13391930907  -81.8583
13392287744  -81.4048
13394336283  -81.7729
13419161892  -81.9798
13430442843  -81.9849
13446071968  -81.7471
13455746352  -81.6480
13469010075  -81.5429
13473017996  -81.3864
13481073675  -81.3392
13481073675  -81.6681
13524547347  -81.7027
13527018004  -81.7977
13527018004  -81.8899
13527018004  -81.9592
13534217667  -81.9208
13542682032  -81.8942
13560828867  -82.0601
13591100592  -82.0007
13608288256  -81.8707
13608288256  -81.6468
13608288256  -81.7179
13608288256  -81.6465
13626258075  -81.7875
13626258075  -81.8892
13635450500  -81.9915
13639605552  -81.9634
13662675675  -81.7431
13673610432  -81.7779
13679687187  -81.7516
13689883372  -81.6041
13694276907  -81.7455
13710091212  -81.7002
13717154048  -81.8445
13717154048  -81.6968
13724697132  -81.7059
13735656675  -81.6827
13744460916  -81.9679
13752713547  -81.7424
13767342147  -81.7657
13771804000  -81.7855
13772220075  -81.8108
13786859043  -81.8259
13799183324  -81.9135
13810053312  -81.7639
13826598912  -81.5574
13833267075  -81.3693
13845492675  -81.5074
13854050788  -81.3665
13854050788  -81.5253
13857723675  -81.4950
13874856147  -81.6822
13881538976  -81.6031
13881538976  -81.5773
13881538976  -81.6642
13889549547  -81.5714
13893224112  -81.5794
13929996492  -81.6636
13936624384  -81.7642
13936624384  -81.8359
13936624384  -81.6980
13948400907  -81.9159
13948400907  -81.9337
13966817472  -81.9976
13975416027  -81.7979
14011066800  -81.8331
14019525436  -81.9330
14019525436  -81.9184
14019525436  -81.5874
14036911227  -81.5051
14036911227  -81.7234
14047232000  -81.7026
14047232000  -81.5755
14067709452  -81.5577
14074975044  -81.5118
14084971200  -81.3716
14084971200  -81.6567
14096073627  -81.6173
14102754592  -81.6935
14110883667  -81.8675
14130570668  -81.9208
14130570668  -81.9451
14156596908  -81.9353
14158423296  -82.0061
14165253675  -82.0021
14177625075  -82.0481
14182575147  -81.9264
14186312500  -81.8575
14186312500  -82.0037
14199907203  -81.9257
14208577200  -82.1735
14214238304  -82.1971
14229643923  -82.0784
14238322992  -81.9667
14270199808  -82.0640
14270199808  -82.1236
14270199808  -82.3077
14278032432  -82.3304
14281758027  -82.3166
14284242027  -82.0211
14291695323  -82.0009
14298235556  -81.7086
14315310252  -81.7215
14333967387  -81.7480
14345167500  -81.7311
14354417164  -81.8091
14354417164  -81.8528
14382563072  -81.9609
14406222627  -81.9387
14408717427  -81.7393
14408717427  -81.4143
14410745748  -81.2934
14412460032  -81.4067
14412460032  -81.4808
14421194667  -81.4138
14426187075  -81.4855
14438965216  -81.3821
14438965216  -81.4075
14438965216  -81.4651
14438965216  -81.4098
14444916300  -81.3452
14506183107  -81.2437
14523844612  -81.2244
14539997772  -81.1621
14543757387  -81.2331
14552211488  -81.3058
14580615276  -81.3066
14607745200  -81.2290
14609056000  -80.9649
14609056000  -80.7024
14619051747  -80.8795
14619051747  -80.8602
14637533684  -80.8391
14656771827  -81.0409
14664321675  -81.0131
14671873467  -81.0518
14683204800  -80.7148
14684464107  -80.7754
14694600028  -80.8128
14694600028  -80.6392
14717225043  -80.7828
14723188736  -80.6840
14723188736  -80.7537
14723188736  -80.8256
14728573872  -80.6942
14751284652  -80.5210
14755071483  -80.4532
14763909312  -80.4455
14780477344  -80.4716
14780477344  -80.5169
14780477344  -80.4628
14782856427  -80.4898
14785383627  -80.6577
14795494587  -80.8402
14795494587  -80.8108
14804344512  -80.8339
14809177292  -80.6320
14809177292  -80.5831
14815726875  -80.5245
14837914368  -80.4266
14846101227  -80.4623
14866368075  -80.4931
14866688596  -80.5448
14866688596  -80.5241
14866688596  -80.6179
14866688596  -80.4939
14866688596  -80.4984
14866688596  -80.5545
14866688596  -80.6253
14876506683  -80.5195
14884112907  -80.6037
14895500000  -80.6189
14910750000  -80.6358
14934870747  -80.6955
14948844300  -80.7323
14953234432  -80.7665
14953234432  -80.7834
14953234432  -80.8667
14967909675  -80.8823
14967909675  -80.9062
14982157508  -80.9177
14988259467  -80.9313
15011117856  -80.8659
15013716147  -80.7747
15032822832  -80.8682
15040115500  -80.7217
15057042075  -80.8123
15069150464  -80.7269
15069150464  -80.7445
15098222772  -80.7955
15113203587  -80.9094
15127332448  -80.9188
15127332448  -80.9387
15127332448  -80.9575
15127332448  -80.8069
15151555467  -80.8161
15170749632  -80.7395
15184833075  -80.6620
15186113712  -80.6395
15187394403  -80.6285
15211737792  -80.5897
15214885924  -80.7672
15214885924  -80.8194
15214885924  -80.9000
15214885924  -81.0123
15214885924  -81.1770
15223275675  -81.1318
15244145312  -81.0816
15244145312  -80.8724
15247647792  -80.9499
15268186800  -81.0877
15274608075  -81.1458
15274608075  -81.1823
15274608075  -81.2680
15302776576  -81.2905
15302776576  -81.4456
15310592163  -81.4981
15332148500  -81.5842
15333747147  -81.6152
15365935872  -81.5715
15371089200  -81.6645
15382687347  -81.6465
15391005052  -81.6083
15391005052  -81.6484
15398158347  -81.5056
15420489728  -81.3041
15420489728  -81.3792
15432996528  -81.5202
15447201147  -81.4157
15448492800  -81.4080
15450012036  -81.4899
15453659952  -81.5011
15460120107  -81.5488
15475629987  -81.5628
15475629987  -81.6713
15479572000  -81.6245
15495028272  -81.6478
15506673075  -81.7006
15509169644  -81.7825
15509169644  -81.6171
15511849947  -81.5433
15532566075  -81.5628
15538804992  -81.5880
15553296027  -81.5421
15557184432  -81.5142
15568478068  -81.4802
15584416875  -81.4948
15584416875  -81.3919
15584416875  -81.4878
15584416875  -81.5621
15584416875  -81.6332
15596095212  -81.6322
15598188896  -81.5022
15603883200  -81.5540
15615568827  -81.6502
15644152107  -81.7198
15657723904  -81.5884
15657723904  -81.5433
15657723904  -81.5509
15657723904  -81.5639
15681870000  -81.4654
15687548132  -81.5450
15701397075  -81.5047
15709211307  -81.6194
15717410208  -81.6860
15728755392  -81.7597
15739183872  -81.7121
15747310156  -81.7263
15747310156  -81.7707
15747310156  -81.8065
15748311627  -81.7667
15800520987  -81.8395
15803133723  -81.9318
15807223764  -81.9169
15837118947  -81.8750
15837237472  -81.9178
15837237472  -81.9837
15837237472  -81.9891
15837237472  -81.9497
15867289148  -82.0124
15867289148  -82.0575
15872449932  -81.9649
15876378027  -81.9490
15886855323  -82.0967
15927506500  -82.0513
15927506500  -82.1082
15928799067  -82.0892
15928799067  -82.0682
15928799067  -82.2120
15944542227  -82.2411
15957672224  -82.0659
15957672224  -81.9730
15957672224  -82.0754
15960293163  -81.9732
15976051875  -82.0087
15987876012  -82.0367
15990504192  -82.0467
15990504192  -81.8914
15995761200  -81.9919
16012852443  -82.0054
16018117888  -81.9838
16023374667  -81.8815
16023374667  -81.8880
16023374667  -81.8214
16036532307  -81.7578
16048378800  -81.5360
16048397876  -81.6172
16048397876  -81.5817
16054962075  -81.5442
16054962075  -81.6311
16069450032  -81.6954
16086580587  -81.6256
16090535088  -81.6936
16109072284  -81.6531
16109072284  -81.6250
16109072284  -81.6408
16109072284  -81.4473
16109072284  -81.5368
16128786987  -81.6208
16134066675  -81.6880
16134066675  -81.6170
16476332908  -81.6869
17418812548  -81.9073
18356043852  -81.9834
19410238228  -82.3214
20412810432  -82.3287
21372612075  -82.4101
22445137732  -82.0678
23383783107  -82.2460
24433662208  -82.1831
25387584192  -82.3396
26419525947  -82.3408


==> data/ht_log_r5_p17.dat <==
67830075  -129.472
76295547  -122.470
76295547  -122.107
83255472  -106.832
84111075  -105.097
96550276  -87.5815
99588352  -97.2422
111154707  -92.5511
112377856  -95.5409
162830336  -90.1701
165686944  -93.2313
168885027  -95.6791
169967187  -95.7463
188183524  -99.1249
192914176  -97.7220
192914176  -95.5321
204259244  -99.9724
204930675  -97.9478
212739723  -99.6240
213042987  -100.811
222971872  -99.0249
233535987  -102.286
246413907  -100.697
257924804  -99.9481
257924804  -101.250
262997307  -100.572
267693664  -101.506
284310675  -100.189
287965184  -101.065
298473844  -102.569
300605792  -104.897
302826627  -106.736
309372075  -107.202
320436675  -107.088
331527424  -107.585
333813812  -109.531
347753228  -110.710
349920000  -110.151
350114427  -109.486
362472192  -110.045
374306656  -108.862
381775972  -109.168
404778784  -107.676
412646836  -108.104
412646836  -106.625
418074075  -107.557
420616192  -108.357
423617067  -109.508
423617067  -110.739
425329947  -110.242
431400704  -108.081
431400704  -106.002
436547907  -106.496
439157403  -105.976
445138564  -105.246
445138564  -105.977
450334512  -106.084
454977675  -105.724
460313307  -106.356
488095744  -105.682
504118107  -105.210
510437808  -106.056
518215347  -105.392
533731324  -104.434
543186976  -105.209
546363500  -104.619
562432000  -102.415
572065443  -102.875
577297152  -103.906
582126304  -103.028
592376112  -102.431
597699675  -103.101
602275072  -102.461
602275072  -102.961
605346075  -103.202
605677748  -102.908
610727472  -103.064
633361684  -103.942
633361684  -104.052
633361684  -103.326
637991667  -103.578
637991667  -101.523
641671875  -102.012
650653587  -102.346
652245075  -102.704
669136604  -102.560
669136604  -102.920
676449508  -102.003
686115387  -101.346
687518464  -101.400
692664075  -101.667
692664075  -100.798
697870512  -101.405
698707516  -100.564
698707516  -100.817
732609387  -100.208
736880036  -100.523
744471027  -100.876
756476896  -101.219
759861675  -101.469
759861675  -101.946
781498800  -102.110
784697787  -102.612
788549472  -102.035
804618387  -102.328
817345876  -101.987
817345876  -102.285
817345876  -100.936
823893552  -101.233
855388768  -99.9018
855512307  -100.020
859163787  -99.5195
868327204  -99.3472
869551875  -99.2676
881395456  -98.9716
882161712  -99.4170
886178907  -100.067
894240675  -100.369
894594172  -100.357
899022848  -100.621
903588075  -100.701
907924000  -100.422
911100987  -99.9632
912396524  -98.7828
921385588  -97.8252
933826347  -98.2627
933826347  -98.7418
934979584  -99.1611
944335692  -98.9250
944974512  -98.4852
961981947  -98.9731
962567392  -99.2188
967217468  -99.5122
975242700  -99.6625
976562500  -99.9059
982069947  -98.8357
990692608  -98.4393
1004670000  -98.0559
1019360416  -98.6449
1019360416  -98.4286
1022536332  -98.7760
1024191500  -99.0649
1033899412  -98.5258
1033899412  -98.7641
1033899412  -98.0830
1033899412  -98.2124
1036541232  -98.2857
1038776288  -97.9309
1051652187  -98.3005
1053498884  -98.0858
1064836800  -97.2848
1072991232  -96.9459
1077080112  -97.3491
1078344544  -96.7170
1082202147  -95.9430
1108671232  -95.7543
1108671232  -95.9715
1113780308  -96.2361
1119439467  -96.4966
1129201664  -96.3111
1139561248  -96.1085
1155219124  -96.3285
1160470112  -96.7230
1163679075  -96.1332
1171019776  -96.3217
1176318500  -95.7414
1185046875  -95.8006
1192310528  -95.9035
1193648427  -96.1333
1203052000  -95.9723
1203362352  -96.0613
1208446844  -95.9054
1215288387  -95.7306
1219284868  -95.9497
1220728752  -96.1974
1222908300  -96.1107
1224728096  -96.3475
1235663104  -95.6821
1235663104  -95.8211
1235663104  -96.0254
1237122747  -96.1245
1241154932  -96.5628
1247011632  -96.5123
1252187356  -95.8642
1252187356  -95.9795
1252187356  -96.3039
1252187356  -96.5497
1263284964  -96.8527
1268858272  -96.7015
1274447948  -96.4186
1281374667  -96.5966
1281374667  -96.9086
1281374667  -96.1748
1281374667  -95.3258
1285676500  -95.2108
1285842627  -95.4096
1302642688  -95.5407
1308331076  -95.1619
1313943552  -94.4518
1317336075  -94.6524
1328676075  -94.6491
1342809500  -94.8976
1345777200  -94.8304
1353795147  -95.1341
1355325075  -95.2328
1360273568  -94.9937
1376834787  -95.1819
1376834787  -95.4806
1377888404  -95.6449
1389715708  -95.5198
1389715708  -94.8485
1407583264  -95.0561
1409416875  -95.4197
1409416875  -95.6965
1409416875  -96.0826
1409416875  -95.8540
1415666187  -96.0024
1423497267  -96.1258
1425603316  -96.5009
1442379987  -96.6934
1443776512  -96.5555
1443776512  -96.4168
1449868388  -96.6091
1486779836  -97.0054
1496154672  -97.1192
1498165227  -97.1001
1499221444  -96.8699
1499221444  -97.0514
1499221444  -96.9282
1499221444  -96.7051
1499221444  -96.8599
1505468192  -97.0164
1514298267  -96.9878
1514298267  -97.1551
1514298267  -97.3490
1518013696  -97.3067
1519155027  -97.1570
1534993200  -97.2323
1534993200  -97.4092
1536962332  -96.9097
1538659827  -97.0985
1542738987  -96.8882
1543555467  -96.5826
1556068000  -96.7577
1562471564  -96.3628
1575331348  -96.3360
1575331348  -96.3075
1575331348  -96.2766
1578042675  -95.7032
1587966147  -95.8448
1590866352  -95.4629
1601262212  -95.4425
1614333676  -95.4285
1614333676  -95.4189
1614333676  -95.0447
1615833792  -94.9487
1622943243  -95.1198
1634073952  -95.2886
1634073952  -95.4427
1640689628  -95.8018
1643101227  -95.1748
1647323136  -95.3023
1653226875  -95.1105
1653226875  -95.0907
1694040507  -95.3379
1694040507  -95.4884
1694040507  -95.6469
1701036032  -95.8727
1710763200  -96.1237
1714633947  -96.2817
1714644256  -96.2707
1714644256  -96.2622
1719801747  -96.4871
1728324864  -96.4266
1735192372  -96.4055
1735192372  -96.3825
1735192372  -96.5132
1747494675  -96.6736
1755904000  -96.7318
1756194075  -96.7913
1756194075  -96.7834
1771470000  -96.1132
1776779788  -95.9363
1778475312  -95.8149
1783774976  -95.9562
1783774976  -96.1756
1785055347  -96.0849
1789009200  -96.0758
1797820384  -96.2281
1803544083  -96.3643
1804870652  -96.5149
1808844075  -96.6313
1820797488  -96.7460
1822128075  -96.9754
1826132000  -97.2724
1830121803  -97.0947
1840398592  -97.1787
1840398592  -97.3021
1840398592  -97.1737
1851523947  -96.9253
1851523947  -96.7635
1855103067  -96.5861
1862271675  -96.1133
1883643808  -96.3323
1883643808  -96.5494
1883643808  -96.7009
1884762675  -96.8471
1887470667  -96.8266
1896058800  -97.0444
1900133667  -97.0217
1916476875  -96.4181
1927561216  -96.5197
1927561216  -96.4994
1928323827  -96.4207
1931062923  -96.3314
1938376683  -96.2890
1943871075  -96.3947
1949773612  -96.2381
1950750000  -96.4697
1952586432  -96.6080
1957215488  -96.4514
1979654684  -96.2242
1989960075  -96.4637
1993670523  -96.5883
1994709028  -96.5009
1994709028  -96.6195
1994709028  -96.1759
1998778032  -96.3782
2002264736  -95.9412
2004357312  -96.0142
2006218800  -96.1497
2017433344  -95.9975
2032678368  -96.1095
2041281675  -96.2436
2041281675  -96.3775
2051153712  -96.2303
2055391875  -96.0104
2065297932  -96.1369
2065297932  -95.8533
2066715027  -95.7098
2072388267  -95.0164
2073807792  -95.2200
2090880000  -95.2856
2091355227  -95.1958
2094426464  -94.7878
2094426464  -94.7221
2094426464  -94.6569
2094426464  -94.8010
2100871107  -94.9138
2110056448  -94.9039
2130987312  -94.8644
2130987312  -94.7956
2141073675  -94.7869
2157412576  -94.6506
2157412576  -94.7823
2165668272  -94.7795
2170507212  -94.7199
2181354052  -94.8947
2181354052  -95.0127
2181354052  -94.8738
2181354052  -95.0785
2181354052  -94.7506
2191862700  -94.9156
2191862700  -95.0893
2191862700  -95.2548
2197413036  -95.1167
2199166875  -94.6704
2199166875  -94.7880
2213550644  -94.8494
2221642107  -94.7873
2229767068  -94.6581
2229767068  -94.7809
2253595392  -94.6961
2254239904  -94.6955
2254239904  -94.8024
2262437132  -94.8078
2269905147  -94.8575
2278891156  -95.0288
2278891156  -95.1427
2278891156  -95.2769
2280314700  -95.2017
2292738075  -95.0143
2295226800  -94.8752
2303721472  -94.9734
2305694187  -94.9890
2312038148  -94.7429
2315685267  -94.8749
2325697947  -94.8641
2328731500  -94.8654
2337239232  -94.6222
2345788107  -94.5562
2353921888  -94.2031
2353921888  -94.2361
2362358876  -94.3541
2362358876  -94.2343
2379293284  -94.2198
2379293284  -94.3397
2379293284  -94.2795
2379293284  -94.3820
2387790752  -94.3212
2387790752  -94.4303
2390290587  -94.2519
2390290587  -94.2598
2396391507  -94.1929
2396391507  -94.0739
2398426875  -94.0794
2404028592  -94.0228
2404846336  -94.1225
2404846336  -94.1172
2404846336  -94.1115
2404846336  -94.1058
2404846336  -94.0292
2404846336  -94.1272
2420872947  -94.3432
2421982944  -94.4968
2430581692  -94.7224
2439315675  -94.8437
2439315675  -95.0020
2447534907  -94.8909
2454738075  -94.8305
2454738075  -94.7732
2465046675  -94.8910
2465180204  -95.0047
2465180204  -95.1702
2465562672  -94.9462
2476411083  -94.9942
2481067692  -95.1229
2482601908  -95.0168
2488838427  -95.1705
2491343456  -95.0541
2491343456  -94.8335
2491343456  -94.9529
2498179347  -94.9412
2500777152  -95.0503
2508888064  -95.1119
2509099200  -95.1888
2517691172  -95.2747
2553016752  -95.4905
2562015712  -95.5375
2562015712  -95.7375
2564055675  -95.8168
2564055675  -95.9010
2564055675  -95.9906
2570942588  -96.0940
2574063792  -95.8780
2589376923  -95.9995
2597315328  -95.6266
2597847584  -95.7348
2608449507  -95.7745
2614822587  -95.6129
2615888128  -95.7234
2615888128  -95.8439
2619607500  -95.8174
2624396787  -95.5017
2624939636  -95.5003
2624939636  -95.5835
2630789307  -95.5303
2630789307  -95.4780
2641994928  -95.5695
2643105244  -95.6747
2643105244  -95.7830
2643105244  -95.8329
2659651875  -95.7749
2670510496  -95.7722
2670510496  -95.6697
2687055552  -95.5651
2687055552  -95.5132
2698104532  -95.6047
2698104532  -95.5478
2698104532  -95.6369
2698104532  -95.5254
2707344608  -95.6307
2721101067  -95.6271
2742828507  -95.7132
2753861548  -95.8116
2763228416  -95.6104
2778319872  -95.5585
2782025824  -95.5371
2782025824  -95.6350
2782025824  -95.7310
2782025824  -95.8238
2782025824  -95.6755
2784897072  -95.6278
2810381476  -95.8183
2810381476  -96.0001
2810381476  -95.9446
2810381476  -95.9900
2810381476  -95.8892
2810381476  -95.9229
2810381476  -95.8605
2819876000  -95.8651
2826180747  -95.6702
2826180747  -95.5752
2836134027  -95.2880
2836134027  -95.0954
2848487828  -94.9516
2876122107  -94.6207
2877292544  -94.7941
2877292544  -94.6971
2877292544  -94.8891
2886937092  -95.0164
2889513675  -95.0872
2896603168  -95.2601
2896603168  -95.3112
2897899200  -95.3629
2902936347  -95.4896
2906290796  -95.5820
2913023763  -95.7626
2935483232  -95.5745
2936629107  -95.6592
2936629107  -95.3813
2936629107  -95.2417
2943390987  -95.2818
2945082672  -95.2358
2945257308  -95.0961
2950160643  -94.9579
2955053056  -94.8991
2955053056  -94.6328
2955053056  -94.7673
2956938075  -94.7638
2960329707  -94.8697
2963157552  -94.7337
2965420800  -94.3239
2970516267  -94.4886
2984570572  -94.5679
2990941875  -94.3881
2994352947  -94.5192
2994453248  -94.6047
2994453248  -94.6014
2999473200  -94.7801
3010296987  -94.6890
3014284000  -94.6899
3014284000  -94.7799
3024232124  -94.8609
3024232124  -94.8603
3024232124  -94.8565
3024232124  -94.8139
3025140075  -94.7240
3033720000  -94.6806
3033720000  -94.6823
3036582675  -94.6395
3038873787  -94.7530
3038873787  -94.8330
3038873787  -94.7859
3038873787  -94.8751
3038873787  -94.6155
3049194483  -94.5731
3054207776  -94.6947
3068161200  -94.7389
3074301184  -94.7348
3074301184  -94.7413
3077378352  -94.9122
3079108107  -94.7405
3082569075  -94.6123
3097589067  -94.7434
3104606236  -94.5730
3104606236  -94.6562
3104606236  -94.7867
3106271052  -94.8815
3128901075  -94.9611
3135109792  -95.0889
3135109792  -95.2265
3135298752  -95.3142
3145321868  -95.0201
3146364675  -95.1701
3146364675  -95.0864
3158618112  -95.1721
3158618112  -95.1311
3158618112  -95.2168
3163876875  -95.3352
3163876875  -95.4338
3165812500  -95.5178
3165812500  -95.4307
3165812500  -95.1835
3167385147  -95.1426
3170895363  -95.1994
3186391932  -95.2716
3204339372  -95.2836
3207870000  -95.2883
3216705075  -95.2477
3220242507  -95.2037
3227817964  -95.0401
3227817964  -95.1649
3227817964  -95.0840
3227817964  -95.1974
3227817964  -95.2918
3234411675  -95.0494
3237958827  -95.0101
3257502912  -94.7273
3259122016  -94.5265
3259122016  -94.3665
3259122016  -94.2071
3272348187  -94.0482
3277105803  -94.1646
3284248707  -94.2412
3288418992  -94.2441
3290627812  -94.3317
3290627812  -94.1740
3290627812  -94.2557
3290627812  -94.2493
3291399387  -94.2069
3296170827  -94.1278
3301174688  -94.0530
3320079867  -94.0067
3320079867  -93.9997
3320079867  -93.9213
3320079867  -93.8432
3326070627  -93.9290
3332950484  -93.9796
3345277347  -93.9059
3352494123  -94.0344
3354247228  -93.9608
3354247228  -93.9678
3362128587  -93.9321
3364929536  -93.8934
3364929536  -93.9728
3365142192  -93.6648
3377814075  -93.6265
3383252172  -93.6570
3383252172  -93.7131
3386362144  -93.7852
3397112492  -93.9459
3397112492  -93.9872
3397112492  -93.9515
3401410752  -94.0088
3408687792  -94.0785
3408687792  -94.1276
3418681396  -94.1621
3418681396  -94.3084
3418681396  -94.3403
3418681396  -94.2639
3418681396  -94.2888
3418681396  -94.4524
3418681396  -94.4936
3429500000  -94.5781
3436045947  -94.5025
3451205632  -94.3541
3451205632  -94.2062
3451205632  -94.0588
3454345467  -94.0623
3459844800  -93.9927
3472693587  -94.1146
3483935500  -94.0803
3502151667  -94.0087
3511382832  -94.0136
3516871648  -94.0140
3516871648  -94.0918
3518776512  -94.1632
3527896316  -94.1654
3539149227  -94.2365
3539149227  -94.3030
3539149227  -94.4092
3539149227  -94.4858
3539149227  -94.4485
3539149227  -94.5189
3539149227  -94.3007
3546572067  -94.3409
3550014724  -94.4104
3550014724  -94.3767
3550014724  -94.2691
3550014724  -94.3374
3558340800  -94.3734
3558960747  -94.4134
3561108512  -94.3799
3561108512  -94.4471
3561441075  -94.4106
3576341187  -94.5121
3576341187  -94.6446
3576341187  -94.5748
3583365376  -94.6793
3583365376  -94.8126
3583365376  -94.7395
3583365376  -94.8394
3594528500  -94.8953
3598126272  -94.8261
3616924252  -94.7916
3616924252  -94.7582
3616924252  -94.8070
3616924252  -94.8541
3616924252  -94.9077
3616924252  -94.9745
3619977507  -95.0777
3623104512  -95.0418
3627484587  -94.9028
3647541483  -94.8373
3650692000  -94.9302
3651308307  -94.9946
3658847787  -94.9607
3661362675  -95.0920
3673950075  -95.0552
3683404800  -95.1268
3696661827  -95.0898
3698557632  -95.1617
3699189675  -95.0920
3708043947  -95.1276
3718176075  -95.1284
3718856704  -95.1150
3718856704  -95.1654
3731495472  -95.2129
3731495472  -95.1478
3734670267  -95.1679
3736575792  -95.2757
3749928075  -95.2061
3749928075  -95.2706
3749928075  -95.3697
3753254956  -95.3713
3764768000  -95.4366
3765216987  -95.2677
3774788352  -95.3375
3776304564  -95.3606
3777981507  -95.3283
3787864672  -95.0931
3787864672  -95.0274
3787864672  -95.0968
3799448348  -95.1278
3799448348  -95.0635
3799448348  -95.0975
3811055616  -95.1538
3811270347  -95.2172
3811270347  -95.2936
3822686500  -95.4021
3822827427  -95.4927
3830541867  -95.4980
3834341024  -95.3661
3834341024  -95.2345
3834341024  -95.1033
3842128107  -95.0693
3842128107  -95.1005
3857721088  -94.9064
3857721088  -94.8060
3857721088  -94.8647
3857721088  -94.8337
3869446676  -94.8637
3878286075  -94.7983
3890592432  -94.6694
3890592432  -94.7707
3892969084  -94.8676
3892969084  -94.9642
3895131267  -94.9336
3896428563  -94.9020
3898374912  -94.7411
3904216875  -94.6761
3904216875  -94.7110
3919816827  -94.6786
3928431136  -94.7411
3928431136  -94.8112
3937403952  -94.8440
3939360507  -94.9125
3943275075  -95.0053
3952191744  -94.9682
3953070000  -94.7783
3964107892  -94.7808
3966803307  -94.8796
3971386368  -94.8848
3978593667  -94.9513
3983183532  -95.0232
3998283147  -94.8976
4006172547  -94.9584
4006172547  -94.9297
4006172547  -94.8048
4011436467  -94.6170
4012012004  -94.6153
4012012004  -94.5865
4012012004  -94.6348
4015386675  -94.6061
4036108108  -94.4826
4048192256  -94.5413
4048192256  -94.6335
4048192256  -94.5105
4055657472  -94.6064
4057643187  -94.7022
4069567683  -94.6670
4072432864  -94.7939
4072432864  -94.7653
4072432864  -94.8928
4072432864  -94.8617
4077527067  -94.9212
4084589372  -94.9806
4084589372  -94.9241
4090809987  -94.9230
4095464112  -95.0025
4096770048  -95.1107
4108974916  -95.0507
4108974916  -95.0494
4108974916  -95.0457
4108974916  -95.0122
4108974916  -95.0667
4111441200  -95.1004
4111441200  -95.0105
4117440627  -94.9493
4117440627  -94.8905
4121204000  -94.8651
4133457324  -94.9199
4133457324  -94.9190
4133457324  -94.8302
4133457324  -94.7110
4175660592  -94.7743
4197850947  -94.8369
4201891875  -94.7789
4202565552  -94.8423
4222125675  -94.7239
4232260800  -94.6058
4232260800  -94.4267
4232260800  -94.4939
4232359436  -94.5567
4246470387  -94.5754
4246470387  -94.5458
4246470387  -94.3994
4254600843  -94.2827
4257329044  -94.3504
4257329044  -94.2340
4257329044  -94.3103
4257329044  -94.3740
4266811107  -94.4372
4269850592  -94.3808
4269850592  -94.3248
4272922800  -94.2602
4276320075  -94.1450
4282396668  -94.1766
4287200427  -94.1725
4287200427  -94.2306
4289242032  -94.1766
4294967296  -94.2624
4294967296  -94.3170
4294967296  -94.3922
4294967296  -94.2779
4300138800  -94.2519
4303546875  -94.1951
4307562500  -94.1698
4332826732  -94.1158
4332826732  -94.1782
4338386352  -94.1410
4345495808  -94.1850
4352772843  -94.1247
4365123075  -94.0714
4381617267  -94.1054
4383651164  -94.0788
4383651164  -94.0543
4389876027  -94.1156
4391941932  -94.1576
4402278747  -94.1028
4402278747  -94.1586
4402278747  -94.2032
4402278747  -94.1755
4402278747  -94.2315
4402278747  -94.3154
4402278747  -94.3993
4402278747  -94.3744
4409211748  -94.4549
4409211748  -94.5334
4413318075  -94.5336
4422029216  -94.5666
4423680000  -94.6272
4425062508  -94.6357
4447738624  -94.6854
4447738624  -94.7395
4447738624  -94.8039
4447738624  -94.8855
4447738624  -94.9397
4447738624  -94.9908
4447738624  -95.0660
4447738624  -95.1205
4447738624  -94.9009
4452064587  -94.9219
4452064587  -94.8960
4460389443  -94.9501
4468722075  -95.0086
4474976652  -94.8127
4475671875  -94.7036
4486489276  -94.6227
4486489276  -94.6862
4489587675  -94.6335
4518881163  -94.5712
4520977200  -94.4630
4525464352  -94.4932
4525464352  -94.4681
4538463075  -94.2801
4538506028  -94.3226
4538506028  -94.3824
4538506028  -94.4364
4545466875  -94.4396
4560192432  -94.4947
4564664500  -94.5400
4564664500  -94.5368
4564664500  -94.4562
4577781344  -94.5137
4577781344  -94.4913
4577781344  -94.5526
4577781344  -94.5566
4577781344  -94.6156
4577781344  -94.5914
4577781344  -94.6561
4590419067  -94.6066
4598872227  -94.5552
4598872227  -94.5863
4604090368  -94.5770
4617282596  -94.5536
4630640832  -94.5294
4637007675  -94.5272
4643742604  -94.6377
4643742604  -94.5867
4643742604  -94.6977
4643742604  -94.6466
4643742604  -94.6218
4643742604  -94.5704
4643742604  -94.5986
4700916675  -94.5748
4700916675  -94.3097
4723728772  -94.4142
4723728772  -94.5235
4723728772  -94.4948
4723728772  -94.4617
4733035200  -94.3582
4737148448  -94.4043
4741618608  -94.4543
4748061267  -94.5056
4777559924  -94.4553
4777559924  -94.4556
4777559924  -94.4888
4796880507  -94.5405
4801200075  -94.5173
4801920192  -94.3621
4801920192  -94.3127
4804628188  -94.2891
4804628188  -94.3163
4805521587  -94.3168
4805521587  -94.3692
4818200576  -94.4189
4818200576  -94.4193
4822105392  -94.4675
4825714347  -94.4653
4825714347  -94.4146
4825714347  -94.2874
4833658800  -94.3703
4834381347  -94.4186
4845421984  -94.3698
4854634587  -94.2691
4859071052  -94.3243
4859071052  -94.4005
4859704512  -94.4038
4869127107  -94.3760
4882188843  -94.3270
4885093827  -94.3770
4886446036  -94.4281
4886446036  -94.4028
4886446036  -94.4054
4886446036  -94.4579
4888726272  -94.5381
4888726272  -94.5330
4895268075  -94.5830
4900172000  -94.6642
4900172000  -94.7442
4918563243  -94.8238
4927700992  -94.8982
4927700992  -94.8476
4927700992  -94.9012
4945567212  -94.9315
4954341132  -94.9120
4956535827  -95.0050
4960926675  -94.9060
4969187500  -94.8073
4969187500  -94.8849
4971179547  -94.8875
4983067904  -94.8630
5000531787  -94.9125
5010906208  -94.9153
5010906208  -94.9683
5049151875  -94.9953
5049151875  -94.9724
5052106107  -94.9479
5053583547  -94.9946
5053583547  -95.0421
5053583547  -95.0416
5053583547  -95.0988
5062452723  -95.0509
5066893472  -95.0036
5066893472  -94.9785
5068369827  -95.0265
5071329675  -94.9781
5079473712  -94.9560
5089106907  -94.9079
5095042816  -94.8596
5095042816  -94.9078
5095042816  -94.9505
5095042816  -94.9031
5109156500  -94.9934
5109156500  -94.7996
5109156500  -94.8224
5109156500  -94.8011
5112858267  -94.8025
5123296224  -94.8480
5126986800  -94.8609
5126986800  -94.8147
5129963712  -94.7675
5133686067  -94.8411
5137462012  -94.8931
5137462012  -94.9434
5149334700  -94.9133
5156048547  -94.9139
5156048547  -94.7186
5693204907  -95.8354
6450808923  -95.3951
6894734396  -94.9413
7432054587  -95.3416
7843444272  -95.0477
8427991072  -95.2240
8910242464  -95.4909
9474372148  -95.3250
9885304832  -95.2690
10445478147  -95.3999
10812181828  -96.0204
11380714852  -96.3051
11816452800  -96.1583
12371963972  -95.8964
12810097696  -95.8674
13346269803  -96.1931
13833267075  -96.0577
14412460032  -96.0091
14866688596  -96.2057
15453659952  -96.3282
15876378027  -96.4951
16292012692  -96.7212
16677133443  -96.8445
17418812548  -96.9987
17740778828  -96.6889
18358859952  -96.8053
18797687500  -96.2472
19410238228  -96.3014
19758889008  -96.5768
20390544747  -96.5666
20674973956  -96.4854
21381728787  -96.3257
21769953916  -96.1635
22445137732  -95.8729
22826201612  -95.9653
23383783107  -96.1977
23760330075  -96.2239
24433662208  -95.8957
24839178147  -95.8324
25336278603  -95.8147
25786544832  -95.8313
26409397504  -95.7124
26894611467  -95.5854


==> data/ht_log_r5_p197.dat <==
67830075  -221.952
76295547  -91.7315
76295547  -182.537
83255472  -50.4743
84111075  45.99924
96550276  -50.6407
99588352  -93.2941
111154707  -46.7994
112377856  -79.2070
162830336  -104.752
165686944  -110.241
168885027  -130.002
169967187  -154.167
188183524  -148.994
192914176  -162.485
192914176  -153.636
204259244  -157.173
204930675  -130.794
212739723  -110.247
213042987  -124.270
222971872  -113.330
233535987  -98.4757
246413907  -103.722
257924804  -120.078
257924804  -117.925
262997307  -117.410
267693664  -122.380
284310675  -122.626
287965184  -105.407
298473844  -106.070
300605792  -106.876
302826627  -104.816
309372075  -112.742
320436675  -117.934
331527424  -121.677
333813812  -129.401
347753228  -115.259
349920000  -127.527
350114427  -132.357
362472192  -141.135
374306656  -146.695
381775972  -151.897
404778784  -153.599
412646836  -153.941
412646836  -157.446
418074075  -150.773
420616192  -157.270
423617067  -159.532
423617067  -158.009
425329947  -153.990
431400704  -146.715
431400704  -143.484
436547907  -151.582
439157403  -156.401
445138564  -145.576
445138564  -150.154
450334512  -145.881
454977675  -135.651
460313307  -141.662
488095744  -147.722
504118107  -147.822
510437808  -148.708
518215347  -146.007
533731324  -150.610
543186976  -140.466
546363500  -145.364
562432000  -139.661
572065443  -130.396
577297152  -131.973
582126304  -126.444
592376112  -122.671
597699675  -120.967
602275072  -118.538
602275072  -120.000
605346075  -123.777
605677748  -116.827
610727472  -116.056
633361684  -121.165
633361684  -116.209
633361684  -117.056
637991667  -120.703
637991667  -121.342
641671875  -126.160
650653587  -121.304
652245075  -116.233
669136604  -116.983
669136604  -116.407
676449508  -110.523
686115387  -108.793
687518464  -107.348
692664075  -109.390
692664075  -102.765
697870512  -106.009
698707516  -106.069
698707516  -104.297
732609387  -100.782
736880036  -102.889
744471027  -104.136
756476896  -105.809
759861675  -106.433
759861675  -106.015
784697787  -108.853
788549472  -112.346
804618387  -107.435
817345876  -108.514
817345876  -111.279
817345876  -108.213
823893552  -108.445
855388768  -105.788
855512307  -106.882
859163787  -110.272
868327204  -106.072
869551875  -106.331
881395456  -102.538
882161712  -103.891
886178907  -105.832
894240675  -104.541
894594172  -106.673
899022848  -107.997
903588075  -111.508
907924000  -111.688
911100987  -113.475
912396524  -107.648
921385588  -108.635
933826347  -109.863
933826347  -107.007
934979584  -105.993
944335692  -106.775
944974512  -107.889
961981947  -109.736
962567392  -107.059
967217468  -110.437
975242700  -112.756
976562500  -109.936
982069947  -111.658
990692608  -113.456
1004670000  -116.118
1019360416  -119.677
1019360416  -120.783
1022536332  -120.183
1024191500  -118.505
1033899412  -117.516
1033899412  -117.932
1033899412  -118.337
1033899412  -117.521
1036541232  -117.712
1038776288  -114.109
1051652187  -111.418
1053498884  -111.262
1064836800  -108.996
1072991232  -108.577
1077080112  -111.143
1078344544  -110.119
1082202147  -113.028
1108671232  -108.580
1108671232  -110.381
1113780308  -112.018
1119439467  -111.309
1129201664  -108.508
1139561248  -111.147
1155219124  -109.365
1160470112  -109.398
1163679075  -109.825
1171019776  -108.380
1176318500  -107.723
1185046875  -108.219
1192310528  -107.707
1193648427  -109.071
1203052000  -111.545
1203362352  -108.534
1208446844  -108.709
1215288387  -110.877
1219284868  -111.783
1220728752  -111.407
1222908300  -111.465
1224728096  -111.093
1235663104  -107.593
1235663104  -108.343
1235663104  -109.343
1237122747  -108.735
1241154932  -109.957
1247011632  -107.793
1252187356  -104.842
1252187356  -104.590
1252187356  -106.198
1252187356  -106.519
1263284964  -102.900
1268858272  -104.896
1274447948  -105.363
1281374667  -103.321
1281374667  -103.599
1281374667  -103.642
1281374667  -100.501
1285676500  -100.985
1285842627  -102.073
1302642688  -103.202
1308331076  -102.991
1313943552  -100.723
1317336075  -102.696
1328676075  -100.067
1337021536  -101.504
1342809500  -101.719
1345777200  -101.418
1353795147  -102.567
1355325075  -100.285
1360273568  -102.365
1376834787  -104.135
1376834787  -104.283
1377888404  -105.440
1389715708  -102.515
1389715708  -103.451
1407583264  -103.181
1409416875  -104.519
1409416875  -105.747
1409416875  -106.605
1409416875  -106.761
1415666187  -107.056
1423497267  -107.786
1425603316  -109.532
1442379987  -110.928
1443776512  -112.323
1443776512  -113.298
1449868388  -114.040
1486779836  -115.082
1496154672  -114.208
1498165227  -113.394
1499221444  -112.006
1499221444  -113.333
1499221444  -115.143
1499221444  -115.634
1499221444  -115.707
1505468192  -116.548
1514298267  -118.180
1514298267  -117.094
1514298267  -116.798
1518013696  -117.969
1519155027  -119.297
1534993200  -120.246
1534993200  -121.105
1536962332  -122.754
1538659827  -121.569
1542738987  -120.494
1543555467  -120.930
1556068000  -120.719
1562471564  -118.820
1575331348  -119.706
1575331348  -117.775
1575331348  -118.015
1578042675  -116.981
1587966147  -118.436
1590866352  -117.037
1601262212  -116.124
1614333676  -116.846
1614333676  -116.020
1614333676  -116.934
1615833792  -118.679
1622943243  -120.199
1634073952  -118.659
1634073952  -119.070
1640689628  -119.974
1643101227  -121.506
1647323136  -121.043
1653226875  -121.435
1653226875  -120.635
1694040507  -119.920
1694040507  -120.741
1694040507  -121.665
1701036032  -121.045
1710763200  -120.161
1714633947  -120.230
1714644256  -120.647
1714644256  -120.981
1719801747  -118.392
1728324864  -119.054
1735192372  -120.104
1735192372  -121.300
1735192372  -122.697
1747494675  -120.987
1755904000  -121.768
1756194075  -121.981
1756194075  -122.220
1771470000  -122.767
1776779788  -121.357
1778475312  -122.012
1783774976  -122.141
1783774976  -123.300
1785055347  -120.915
1789009200  -119.684
1797820384  -117.896
1803544083  -118.270
1804870652  -119.790
1808844075  -119.603
1820797488  -120.084
1822128075  -120.872
1826132000  -120.384
1830121803  -119.374
1840398592  -120.067
1840398592  -120.788
1840398592  -122.157
1851523947  -121.901
1851523947  -123.018
1855103067  -122.682
1862271675  -121.815
1883643808  -123.096
1883643808  -121.932
1883643808  -122.312
1884762675  -123.066
1887470667  -124.357
1896058800  -123.271
1900133667  -124.181
1916476875  -123.927
1927561216  -124.351
1927561216  -125.034
1928323827  -125.093
1931062923  -125.274
1938376683  -124.944
1943871075  -124.822
1949773612  -125.089
1950750000  -126.097
1952586432  -126.876
1957215488  -126.480
1979654684  -126.666
1989960075  -126.677
1993670523  -125.653
1994709028  -125.965
1994709028  -126.408
1994709028  -125.873
1998778032  -123.578
2002264736  -122.626
2004357312  -123.055
2006218800  -123.960
2006218800  -124.168
2017433344  -125.234
2032678368  -124.992
2041281675  -126.161
2041281675  -124.246
2051153712  -123.878
2055391875  -122.201
2065297932  -123.127
2065297932  -124.488
2066715027  -124.951
2072388267  -125.135
2073807792  -126.622
2090880000  -124.953
2094426464  -124.591
2094426464  -123.537
2094426464  -124.704
2094426464  -123.097
2100871107  -124.154
2109931200  -124.809
2110056448  -124.779
2130987312  -124.597
2130987312  -123.576
2141073675  -124.199
2157412576  -124.242
2157412576  -124.688
2165668272  -124.536
2170507212  -124.051
2181354052  -124.081
2181354052  -124.880
2181354052  -125.033
2181354052  -124.421
2181354052  -125.510
2191862700  -125.590
2191862700  -124.596
2191862700  -124.681
2197413036  -124.158
2199166875  -124.754
2199166875  -122.921
2213550644  -122.461
2221642107  -121.356
2229767068  -122.289
2229767068  -123.403
2253595392  -122.679
2254239904  -123.071
2262437132  -121.521
2267430192  -120.528
2269905147  -121.110
2278891156  -122.415
2278891156  -121.911
2278891156  -122.412
2280314700  -120.929
2292738075  -120.059
2295226800  -120.833
2303721472  -120.462
2305694187  -120.673
2312038148  -120.939
2315685267  -120.690
2325697947  -121.021
2328731500  -121.811
2337239232  -120.834
2345788107  -120.642
2353921888  -120.168
2353921888  -119.537
2362358876  -119.946
2362358876  -120.832
2379293284  -121.530
2379293284  -120.155
2379293284  -120.031
2379293284  -120.407
2387790752  -119.524
2387790752  -119.913
2390290587  -119.109
2390290587  -118.935
2390290587  -118.699
2396391507  -119.401
2396391507  -120.350
2398426875  -120.905
2404028592  -120.204
2404846336  -120.623
2404846336  -120.609
2404846336  -119.982
2404846336  -121.024
2404846336  -119.725
2404846336  -119.274
2420872947  -119.098
2421982944  -117.837
2430581692  -116.711
2439315675  -116.927
2439315675  -117.744
2447534907  -117.868
2454738075  -117.753
2454738075  -117.363
2465046675  -117.427
2465180204  -117.263
2465180204  -118.483
2465562672  -118.585
2476411083  -118.739
2481067692  -118.637
2482601908  -119.055
2488838427  -119.953
2491343456  -119.675
2491343456  -119.398
2491343456  -119.517
2498179347  -119.552
2500777152  -119.604
2508888064  -120.353
2509099200  -120.176
2517691172  -119.902
2553016752  -119.468
2562015712  -119.303
2562015712  -120.279
2564055675  -119.860
2564055675  -120.488
2564055675  -121.386
2570942588  -121.432
2574063792  -121.268
2589376923  -121.715
2597315328  -122.703
2597847584  -121.843
2608449507  -121.976
2614822587  -122.012
2615888128  -122.889
2615888128  -123.753
2619607500  -124.771
2624396787  -125.279
2624939636  -125.109
2624939636  -123.816
2630789307  -123.184
2630789307  -123.072
2641994928  -122.904
2643105244  -122.534
2643105244  -122.764
2643105244  -122.200
2659651875  -122.432
2670510496  -123.234
2670510496  -123.382
2687055552  -122.116
2687055552  -122.565
2698104532  -122.256
2698104532  -121.898
2698104532  -121.592
2698104532  -121.563
2707344608  -121.612
2721101067  -121.406
2742828507  -121.533
2753861548  -121.129
2763228416  -122.139
2778319872  -122.476
2782025824  -121.687
2782025824  -122.618
2782025824  -122.952
2782025824  -123.763
2782025824  -123.909
2784897072  -124.253
2810381476  -124.480
2810381476  -123.942
2810381476  -124.539
2810381476  -124.849
2810381476  -124.883
2810381476  -124.724
2810381476  -125.064
2810381476  -125.048
2810381476  -124.795
2819876000  -123.552
2826180747  -124.456
2826180747  -125.286
2836134027  -126.057
2836134027  -125.524
2848487828  -125.558
2876122107  -125.770
2877292544  -126.646
2877292544  -126.348
2877292544  -126.571
2886937092  -127.397
2889513675  -127.920
2896603168  -126.725
2896603168  -126.999
2897899200  -126.654
2902936347  -126.808
2906290796  -126.978
2913023763  -126.684
2935483232  -127.714
2936629107  -128.276
2936629107  -127.577
2936629107  -126.311
2943390987  -127.322
2945082672  -126.246
2945257308  -126.138
2950160643  -125.575
2955053056  -125.417
2955053056  -126.084
2955053056  -125.332
2956938075  -125.625
2960329707  -126.433
2963157552  -126.647
2965420800  -127.450
2970516267  -128.235
2984570572  -128.293
2990941875  -128.841
2994352947  -128.070
2994453248  -127.523
2994453248  -127.240
2999473200  -127.977
3010296987  -127.868
3014284000  -128.561
3024232124  -128.450
3024232124  -128.651
3024232124  -128.025
3024232124  -128.321
3025140075  -128.341
3033720000  -128.324
3033720000  -128.087
3036582675  -128.729
3038873787  -128.738
3038873787  -129.008
3038873787  -128.014
3038873787  -127.867
3038873787  -127.976
3049194483  -127.916
3054207776  -128.436
3065283675  -129.131
3068161200  -129.112
3074301184  -129.255
3074301184  -129.465
3077378352  -130.040
3079108107  -129.556
3082569075  -128.814
3097589067  -128.498
3104606236  -129.144
3104606236  -128.034
3104606236  -128.785
3106271052  -129.082
3128901075  -129.842
3135109792  -129.359
3135109792  -130.001
3135298752  -130.282
3145321868  -130.343
3146364675  -129.877
3146364675  -130.278
3158618112  -129.924
3158618112  -129.194
3158618112  -129.220
3163876875  -128.306
3163876875  -128.459
3165812500  -128.652
3165812500  -128.824
3165812500  -129.204
3167385147  -129.888
3170895363  -130.105
3186391932  -129.371
3204339372  -130.062
3207870000  -128.831
3216705075  -128.365
3220242507  -128.423
3227817964  -128.324
3227817964  -128.473
3227817964  -128.132
3227817964  -128.619
3227817964  -128.328
3234411675  -128.231
3237958827  -128.419
3257502912  -129.248
3259122016  -129.751
3259122016  -130.581
3259122016  -131.089
3272348187  -130.387
3277105803  -130.870
3284248707  -130.185
3288418992  -129.488
3290627812  -128.867
3290627812  -128.885
3290627812  -129.779
3290627812  -130.425
3291399387  -130.588
3296170827  -131.256
3301174688  -131.444
3320079867  -131.264
3320079867  -131.712
3320079867  -132.220
3320079867  -132.842
3326070627  -132.863
3332950484  -133.460
3345277347  -134.121
3352494123  -133.662
3354247228  -133.326
3354247228  -132.552
3362128587  -133.271
3364929536  -133.282
3364929536  -133.412
3365142192  -133.739
3377814075  -133.299
3383252172  -132.724
3383252172  -132.923
3386362144  -132.932
3397112492  -132.526
3397112492  -132.887
3397112492  -132.562
3401410752  -132.798
3408687792  -133.461
3408687792  -133.843
3418681396  -132.972
3418681396  -133.240
3418681396  -133.138
3418681396  -133.073
3418681396  -133.226
3418681396  -133.224
3418681396  -132.783
3418681396  -132.047
3429500000  -131.262
3436045947  -131.710
3451205632  -132.432
3451205632  -132.443
3451205632  -132.453
3454345467  -132.696
3459844800  -131.495
3472693587  -131.406
3483935500  -130.536
3502151667  -130.335
3511382832  -130.358
3516871648  -130.954
3516871648  -130.569
3518776512  -130.584
3527896316  -130.603
3539149227  -130.618
3539149227  -130.803
3539149227  -130.320
3539149227  -130.049
3539149227  -130.206
3539149227  -130.222
3539149227  -130.466
3546572067  -129.466
3550014724  -129.201
3550014724  -128.716
3550014724  -128.768
3550014724  -129.028
3558340800  -128.870
3558960747  -128.894
3561108512  -128.594
3561108512  -129.060
3561441075  -129.355
3576341187  -129.374
3576341187  -129.691
3576341187  -129.214
3583365376  -129.114
3583365376  -129.298
3583365376  -129.073
3583365376  -129.599
3594528500  -129.441
3598126272  -129.215
3616924252  -129.795
3616924252  -128.828
3616924252  -129.014
3616924252  -128.671
3616924252  -128.803
3616924252  -128.547
3619977507  -128.978
3623104512  -128.996
3627484587  -129.427
3647541483  -130.254
3650692000  -129.869
3651308307  -129.413
3658847787  -128.468
3661362675  -129.017
3673950075  -128.899
3683404800  -128.783
3696661827  -128.997
3698557632  -129.262
3699189675  -128.474
3708043947  -128.735
3718176075  -129.097
3718856704  -129.372
3718856704  -129.280
3731495472  -129.583
3731495472  -129.470
3734670267  -130.029
3736575792  -129.272
3749928075  -129.580
3749928075  -129.662
3749928075  -130.077
3753254956  -130.539
3764768000  -130.455
3765216987  -130.543
3774788352  -130.022
3776304564  -129.965
3777981507  -129.817
3787864672  -129.569
3787864672  -129.322
3787864672  -129.644
3799448348  -129.725
3799448348  -129.034
3799448348  -129.584
3811055616  -129.498
3811270347  -129.643
3811270347  -128.843
3822686500  -128.665
3822827427  -129.057
3830541867  -128.470
3834341024  -128.675
3834341024  -128.889
3834341024  -128.579
3842128107  -128.628
3842128107  -128.677
3857721088  -129.208
3857721088  -129.344
3857721088  -129.136
3869446676  -128.897
3878286075  -128.818
3890592432  -129.121
3890592432  -129.404
3892969084  -129.538
3892969084  -129.923
3895131267  -129.683
3896428563  -129.349
3898374912  -128.914
3904216875  -129.521
3904216875  -128.863
3919816827  -127.998
3928431136  -128.644
3928431136  -128.734
3937403952  -127.991
3937403952  -127.918
3939360507  -127.554
3943275075  -127.167
3952191744  -127.502
3953070000  -127.145
3964107892  -127.456
3966803307  -127.232
3971386368  -127.780
3978593667  -128.344
3983183532  -127.652
3998283147  -127.424
4006172547  -127.904
4006172547  -127.577
4006172547  -126.955
4011436467  -127.354
4012012004  -126.732
4012012004  -126.851
4012012004  -127.455
4015386675  -126.975
4036108108  -126.904
4048192256  -126.559
4048192256  -126.640
4048192256  -126.569
4055657472  -126.933
4057643187  -126.397
4069567683  -126.582
4072432864  -125.738
4072432864  -126.136
4072432864  -126.037
4072432864  -126.056
4077527067  -125.715
4084589372  -124.954
4084589372  -125.054
4090809987  -125.554
4095464112  -125.794
4096770048  -126.205
4108974916  -126.594
4108974916  -125.897
4108974916  -126.117
4108974916  -126.566
4108974916  -126.754
4111441200  -126.415
4111441200  -126.256
4117440627  -126.156
4117440627  -126.058
4121204000  -126.494
4133457324  -126.884
4133457324  -127.020
4133457324  -127.226
4133457324  -127.006
4175660592  -127.390
4197850947  -127.893
4201891875  -128.216
4202565552  -127.334
4222125675  -127.013
4232260800  -127.539
4232260800  -127.015
4232260800  -127.592
4232359436  -128.092
4246470387  -128.312
4246470387  -128.647
4246470387  -129.219
4254600843  -129.812
4257329044  -130.323
4257329044  -129.629
4257329044  -129.852
4257329044  -130.349
4266811107  -130.368
4269850592  -130.031
4269850592  -130.407
4272922800  -130.172
4276320075  -130.773
4282396668  -130.964
4287200427  -130.558
4287200427  -130.772
4289242032  -130.674
4294967296  -130.829
4294967296  -130.139
4294967296  -130.144
4294967296  -130.509
4300138800  -130.935
4303546875  -131.174
4307562500  -131.398
4332826732  -130.975
4332826732  -131.224
4332826732  -130.893
4338386352  -131.063
4345495808  -131.219
4352772843  -130.461
4365123075  -130.748
4381617267  -131.291
4383651164  -131.647
4383651164  -130.866
4383651164  -131.523
4389876027  -131.970
4391941932  -132.196
4402278747  -132.692
4402278747  -133.034
4402278747  -133.498
4402278747  -133.285
4402278747  -132.880
4402278747  -133.166
4402278747  -133.038
4402278747  -133.140
4409211748  -132.740
4409211748  -132.880
4413318075  -133.112
4422029216  -133.528
4423680000  -133.996
4425062508  -133.485
4447738624  -133.516
4447738624  -133.198
4447738624  -133.193
4447738624  -133.120
4447738624  -133.674
4447738624  -134.001
4447738624  -134.057
4447738624  -134.510
4447738624  -134.626
4452064587  -134.679
4452064587  -134.358
4460389443  -134.019
4468722075  -134.060
4474976652  -134.536
4475671875  -134.382
4486489276  -133.814
4486489276  -134.174
4489587675  -134.132
4489587675  -134.561
4518881163  -133.815
4520977200  -133.718
4525464352  -134.060
4525464352  -134.541
4525464352  -134.498
4538463075  -134.690
4538506028  -134.637
4538506028  -134.982
4538506028  -134.351
4545466875  -134.802
4560192432  -134.329
4564664500  -134.756
4564664500  -134.759
4564664500  -134.764
4577781344  -135.317
4577781344  -135.583
4577781344  -135.155
4577781344  -135.333
4577781344  -135.673
4577781344  -136.252
4577781344  -135.932
4590419067  -135.977
4598872227  -135.692
4598872227  -135.975
4604090368  -136.254
4617282596  -135.670
4618626507  -135.868
4630640832  -135.291
4637007675  -135.448
4643742604  -135.032
4643742604  -135.098
4643742604  -135.430
4643742604  -135.574
4643742604  -135.373
4643742604  -134.883
4643742604  -135.208
4683621856  -135.341
4700916675  -135.804
4700916675  -135.736
4723728772  -135.799
4723728772  -136.196
4723728772  -135.561
4733035200  -135.103
4737148448  -135.499
4741618608  -135.630
4748061267  -135.331
4777559924  -135.655
4777559924  -135.509
4777559924  -135.027
4796880507  -134.652
4801200075  -135.031
4801920192  -135.356
4801920192  -135.785
4804628188  -135.252
4804628188  -135.597
4805521587  -136.059
4805521587  -136.219
4818200576  -136.648
4818200576  -137.108
4822105392  -136.913
4825714347  -136.865
4825714347  -136.570
4825714347  -136.579
4833658800  -136.382
4834381347  -135.918
4845421984  -135.543
4854634587  -135.666
4859071052  -135.625
4859071052  -134.908
4859704512  -135.228
4869127107  -135.469
4882188843  -135.985
4885093827  -136.115
4886446036  -135.524
4886446036  -135.357
4886446036  -135.773
4886446036  -135.857
4888726272  -135.868
4888726272  -135.773
4895268075  -135.656
4900172000  -135.822
4900172000  -135.833
4918563243  -135.135
4927700992  -135.412
4927700992  -135.248
4927700992  -135.583
4945567212  -135.891
4954341132  -136.355
4956535827  -135.787
4960926675  -135.851
4969187500  -135.536
4969187500  -136.044
4971179547  -136.029
4983067904  -135.646
4993920000  -136.080
5000531787  -135.843
5010906208  -135.604
5010906208  -135.316
5049151875  -135.128
5049151875  -135.164
5052106107  -135.558
5053583547  -135.896
5053583547  -136.141
5053583547  -135.786
5053583547  -136.005
5062452723  -136.236
5066893472  -136.766
5066893472  -137.056
5068369827  -137.347
5071329675  -137.859
5079473712  -138.262
5089106907  -138.267
5095042816  -137.531
5095042816  -137.417
5095042816  -137.623
5095042816  -137.049
5109156500  -137.326
5109156500  -137.333
5109156500  -137.431
5109156500  -137.884
5599497627  -140.756
6440796675  -139.439
6891279552  -144.185
7425327956  -146.613
7817694912  -148.394
8427991072  -147.350
8889507675  -142.480
9474372148  -139.961
9871541307  -138.905
10423185408  -137.350
10800000000  -137.357
11370008907  -136.334
11791612908  -134.462
12364920000  -138.049
12809122947  -137.857
13331866707  -136.384
13810053312  -135.802
14412460032  -135.989
14866688596  -136.515
15450012036  -138.750
15867289148  -137.522
16292012692  -138.007
16662038116  -137.963
17418812548  -137.940
17740778828  -136.563
18343374075  -135.863
18762362667  -135.806
19405506987  -136.494
19756223708  -135.710
20390544747  -135.738
20674973956  -135.133
21364083968  -133.242
21760253667  -133.238
22445137732  -134.443
22823031852  -134.380
23383783107  -135.260
23760330075  -135.696
24433662208  -135.655
24836849888  -136.099
25341241392  -135.866
25780961524  -134.865
26409397504  -133.390
26869053132  -133.470


==> data/ht_log_r5_p223.dat <==
67830075  -295.936
76295547  -176.835
76295547  -232.529
83255472  -265.909
84111075  -236.285
96550276  -196.904
99588352  -240.835
111154707  -280.397
112377856  -258.090
162830336  -286.664
165686944  -245.592
168885027  -182.556
169967187  -174.455
188183524  -185.348
192914176  -141.759
192914176  -165.547
204259244  -185.988
204930675  -173.302
212739723  -145.964
213042987  -153.060
222971872  -159.836
233535987  -156.451
246413907  -161.084
257924804  -166.434
257924804  -179.209
262997307  -173.925
267693664  -165.154
284310675  -153.100
287965184  -160.089
298473844  -167.283
300605792  -161.182
302826627  -162.542
309372075  -172.419
320436675  -181.934
331527424  -193.331
333813812  -185.493
347753228  -168.653
349920000  -164.215
350114427  -168.644
362472192  -176.515
374306656  -176.711
381775972  -179.749
404778784  -179.232
412646836  -179.471
412646836  -186.566
418074075  -191.333
420616192  -176.233
423617067  -167.023
423617067  -156.682
425329947  -150.112
431400704  -157.383
431400704  -164.194
439157403  -160.726
445138564  -163.034
445138564  -158.409
450334512  -162.916
454977675  -160.805
460313307  -162.612
488095744  -154.271
504118107  -156.827
510437808  -145.394
518215347  -141.668
533731324  -148.510
543186976  -153.794
546363500  -151.428
562432000  -152.394
572065443  -155.442
577297152  -159.552
582126304  -160.628
592376112  -160.354
597699675  -152.032
602275072  -149.399
602275072  -152.129
605346075  -157.977
605677748  -162.072
610727472  -163.972
633361684  -168.525
633361684  -166.942
633361684  -169.487
637991667  -173.555
637991667  -175.955
641671875  -172.076
650653587  -167.130
652245075  -162.507
669136604  -168.038
669136604  -158.823
676449508  -160.842
686115387  -160.002
687518464  -158.682
692664075  -154.360
692664075  -156.486
697870512  -158.204
698707516  -158.184
698707516  -160.698
732609387  -164.138
736880036  -162.882
744471027  -166.307
756476896  -168.281
759861675  -168.705
759861675  -172.149
781498800  -172.599
784697787  -175.215
788549472  -174.755
804618387  -175.202
817345876  -179.000
817345876  -175.206
817345876  -175.190
823893552  -176.859
855388768  -180.637
855512307  -177.796
859163787  -176.986
868327204  -177.192
869551875  -178.420
881395456  -177.809
882161712  -177.947
886178907  -178.115
894240675  -174.659
894594172  -169.490
899022848  -165.846
903588075  -164.280
907924000  -166.411
911100987  -166.488
912396524  -164.757
921385588  -166.801
933826347  -170.536
933826347  -172.069
934979584  -174.486
944335692  -177.059
944974512  -175.363
961981947  -176.155
962567392  -176.483
967217468  -175.844
975242700  -176.021
976562500  -170.092
982069947  -172.721
990692608  -174.561
1004670000  -174.118
1019360416  -171.878
1019360416  -172.937
1022536332  -173.545
1024191500  -171.322
1033899412  -170.116
1033899412  -171.403
1033899412  -173.120
1033899412  -169.641
1036541232  -171.838
1038776288  -169.735
1051652187  -168.884
1053498884  -171.743
1064836800  -173.037
1072991232  -168.253
1077080112  -165.655
1078344544  -163.977
1082202147  -162.459
1108671232  -164.844
1108671232  -167.533
1113780308  -167.783
1119439467  -164.833
1129201664  -161.415
1139561248  -161.468
1155219124  -159.374
1160470112  -160.940
1163679075  -161.050
1171019776  -163.430
1176318500  -165.642
1185046875  -166.935
1192310528  -167.831
1193648427  -167.902
1203052000  -167.857
1203362352  -168.309
1208446844  -168.945
1215288387  -170.380
1219284868  -170.427
1220728752  -169.181
1222908300  -167.983
1224728096  -168.728
1235663104  -169.273
1235663104  -165.612
1235663104  -166.292
1237122747  -168.281
1241154932  -169.295
1247011632  -167.165
1252187356  -167.371
1252187356  -168.372
1252187356  -169.152
1252187356  -170.282
1263284964  -171.248
1268858272  -169.731
1274447948  -171.105
1281374667  -171.578
1281374667  -170.913
1281374667  -169.557
1281374667  -168.087
1285676500  -167.095
1285842627  -164.404
1302642688  -161.915
1308331076  -163.595
1313943552  -165.099
1317336075  -165.396
1328676075  -166.214
1337021536  -163.668
1342809500  -165.726
1345777200  -166.311
1353795147  -165.056
1355325075  -165.564
1360273568  -167.439
1376834787  -169.434
1376834787  -171.645
1377888404  -171.445
1389715708  -173.491
1389715708  -173.325
1407583264  -173.272
1409416875  -173.268
1409416875  -171.374
1409416875  -168.603
1409416875  -169.553
1415666187  -168.575
1423497267  -168.929
1425603316  -170.396
1442379987  -171.515
1443776512  -172.437
1443776512  -173.042
1449868388  -174.348
1486779836  -172.846
1496154672  -173.712
1498165227  -175.613
1499221444  -177.112
1499221444  -174.920
1499221444  -174.257
1499221444  -175.879
1499221444  -176.838
1505468192  -174.545
1514298267  -174.766
1514298267  -175.570
1514298267  -177.455
1518013696  -176.888
1519155027  -178.142
1534993200  -178.038
1534993200  -177.487
1536962332  -177.778
1538659827  -177.040
1542738987  -177.836
1543555467  -178.874
1556068000  -178.617
1562471564  -180.138
1575331348  -180.135
1575331348  -179.045
1575331348  -180.647
1578042675  -182.162
1587966147  -182.657
1590866352  -180.631
1601262212  -180.811
1614333676  -181.821
1614333676  -180.556
1614333676  -181.583
1615833792  -183.259
1622943243  -182.365
1634073952  -183.450
1634073952  -184.569
1640689628  -185.402
1647323136  -185.841
1653226875  -184.789
1653226875  -183.232
1694040507  -182.712
1694040507  -180.405
1694040507  -179.122
1701036032  -176.613
1710763200  -174.996
1714633947  -175.722
1714644256  -176.971
1714644256  -176.232
1719801747  -177.902
1728324864  -178.568
1735192372  -176.924
1735192372  -177.018
1735192372  -177.177
1747494675  -175.858
1755904000  -177.013
1756194075  -177.191
1756194075  -177.909
1771470000  -177.768
1776779788  -177.954
1778475312  -177.615
1783774976  -178.108
1783774976  -177.164
1785055347  -174.583
1789009200  -174.300
1797820384  -172.884
1803544083  -173.617
1804870652  -174.146
1808844075  -174.893
1820797488  -175.483
1822128075  -175.285
1826132000  -175.944
1830121803  -177.090
1840398592  -177.247
1840398592  -178.455
1840398592  -179.437
1851523947  -176.639
1851523947  -175.086
1855103067  -175.222
1862271675  -174.332
1883643808  -173.680
1883643808  -171.887
1883643808  -172.182
1884762675  -172.545
1887470667  -173.753
1896058800  -174.026
1900133667  -174.191
1916476875  -174.287
1927561216  -175.649
1927561216  -176.676
1928323827  -175.194
1931062923  -174.346
1938376683  -172.740
1943871075  -173.836
1949773612  -174.390
1950750000  -172.771
1952586432  -171.421
1957215488  -169.510
1979654684  -169.417
1989960075  -169.497
1993670523  -168.973
1994709028  -168.030
1994709028  -167.860
1994709028  -166.305
1998778032  -166.932
2002264736  -167.941
2004357312  -166.044
2006218800  -167.391
2006218800  -168.927
2017433344  -169.518
2032678368  -168.875
2041281675  -169.354
2041281675  -170.112
2051153712  -171.491
2055391875  -171.311
2065297932  -169.748
2065297932  -169.823
2066715027  -169.878
2072388267  -169.586
2073807792  -169.365
2090880000  -170.107
2091355227  -169.363
2094426464  -168.475
2094426464  -168.613
2094426464  -167.989
2094426464  -165.564
2100871107  -165.539
2109931200  -166.344
2110056448  -167.108
2130987312  -168.014
2130987312  -167.538
2141073675  -166.482
2157412576  -167.586
2157412576  -166.983
2165668272  -167.041
2170507212  -168.285
2181354052  -169.319
2181354052  -169.928
2181354052  -170.019
2181354052  -168.550
2181354052  -168.151
2191862700  -168.273
2191862700  -168.949
2191862700  -168.700
2197413036  -168.180
2199166875  -168.967
2199166875  -168.010
2213550644  -168.064
2221642107  -167.288
2229767068  -167.846
2229767068  -168.023
2254239904  -168.773
2254239904  -169.581
2262437132  -168.551
2267430192  -169.202
2269905147  -167.793
2278891156  -168.553
2278891156  -169.080
2278891156  -169.184
2280314700  -170.427
2292738075  -169.365
2295226800  -169.793
2303721472  -169.639
2305694187  -170.037
2312038148  -169.136
2315685267  -167.259
2325697947  -167.121
2328731500  -166.937
2337239232  -167.398
2345788107  -168.375
2353921888  -166.496
2353921888  -165.638
2362358876  -165.219
2362358876  -164.504
2379293284  -165.204
2379293284  -164.314
2379293284  -164.843
2379293284  -165.895
2387790752  -166.588
2387790752  -167.261
2390290587  -167.804
2390290587  -168.232
2390290587  -166.882
2396391507  -167.796
2396391507  -168.457
2398426875  -169.177
2404028592  -169.806
2404846336  -170.651
2404846336  -171.187
2404846336  -172.108
2404846336  -172.580
2404846336  -171.105
2404846336  -172.097
2420872947  -171.739
2421982944  -172.193
2430581692  -173.246
2439315675  -173.774
2439315675  -174.400
2447534907  -174.101
2454738075  -173.799
2454738075  -173.332
2465046675  -174.513
2465180204  -173.374
2465180204  -173.410
2465562672  -171.758
2476411083  -172.650
2481067692  -171.316
2482601908  -170.513
2488838427  -171.291
2491343456  -171.103
2491343456  -171.515
2491343456  -172.188
2498179347  -171.999
2500777152  -170.462
2508888064  -171.374
2509099200  -172.255
2517691172  -171.863
2553016752  -171.418
2562015712  -171.872
2562015712  -172.210
2564055675  -170.985
2564055675  -170.350
2564055675  -169.460
2570942588  -169.080
2574063792  -169.619
2589376923  -170.293
2597315328  -170.754
2597847584  -171.121
2608449507  -171.950
2614822587  -171.570
2615888128  -171.787
2615888128  -171.787
2619607500  -171.087
2624396787  -172.066
2624939636  -171.638
2624939636  -171.992
2630789307  -170.582
2630789307  -170.677
2641994928  -171.450
2643105244  -172.066
2643105244  -172.458
2643105244  -172.385
2659651875  -171.668
2670510496  -172.517
2670510496  -173.641
2687055552  -174.474
2687055552  -174.102
2698104532  -173.780
2698104532  -174.338
2698104532  -173.047
2698104532  -173.137
2707344608  -173.844
2721101067  -173.874
2742828507  -173.699
2753861548  -174.082
2763228416  -173.864
2778319872  -174.142
2782025824  -174.046
2782025824  -173.388
2782025824  -173.224
2782025824  -173.398
2782025824  -173.140
2784897072  -171.685
2810381476  -172.008
2810381476  -171.655
2810381476  -170.546
2810381476  -170.527
2810381476  -170.131
2810381476  -168.927
2810381476  -169.908
2810381476  -170.038
2810381476  -169.297
2819876000  -168.014
2826180747  -167.819
2826180747  -167.629
2836134027  -168.501
2836134027  -167.790
2848487828  -167.834
2876122107  -166.621
2877292544  -167.325
2877292544  -166.347
2877292544  -166.253
2886937092  -166.373
2889513675  -166.087
2896603168  -166.837
2896603168  -166.842
2897899200  -167.277
2902936347  -167.754
2906290796  -167.982
2913023763  -168.706
2935483232  -169.371
2936629107  -170.076
2936629107  -169.746
2936629107  -170.481
2943390987  -171.317
2945082672  -171.309
2945257308  -170.889
2950160643  -171.383
2955053056  -171.715
2955053056  -172.377
2955053056  -171.772
2956938075  -171.622
2960329707  -170.819
2963157552  -171.583
2965420800  -170.849
2970516267  -171.252
2984570572  -171.529
2990941875  -169.977
2994352947  -168.953
2994453248  -168.636
2994453248  -169.364
2999473200  -169.136
3010296987  -169.817
3014284000  -168.879
3014284000  -169.627
3024232124  -169.996
3024232124  -170.207
3024232124  -169.376
3024232124  -169.018
3025140075  -168.407
3033720000  -168.184
3033720000  -168.885
3036582675  -169.713
3038873787  -169.566
3038873787  -169.677
3038873787  -169.031
3038873787  -168.679
3038873787  -167.350
3049194483  -166.615
3054207776  -165.854
3065283675  -166.227
3068161200  -165.068
3074301184  -163.771
3074301184  -164.537
3077378352  -164.709
3079108107  -165.080
3082569075  -164.276
3097589067  -164.666
3104606236  -165.204
3104606236  -165.787
3104606236  -165.875
3106271052  -164.446
3128901075  -164.813
3135109792  -164.438
3135109792  -164.104
3135298752  -163.985
3145321868  -164.441
3146364675  -164.704
3146364675  -165.002
3158618112  -164.714
3158618112  -165.137
3158618112  -165.309
3163876875  -164.091
3163876875  -163.017
3165812500  -162.195
3165812500  -161.402
3165812500  -160.762
3167385147  -160.156
3170895363  -160.870
3186391932  -160.751
3204339372  -160.229
3207870000  -161.129
3216705075  -161.631
3220242507  -161.830
3227817964  -162.675
3227817964  -162.031
3227817964  -162.814
3227817964  -162.773
3227817964  -162.570
3234411675  -162.057
3237958827  -162.835
3257502912  -161.597
3259122016  -161.485
3259122016  -160.530
3259122016  -160.423
3272348187  -159.994
3277105803  -159.883
3284248707  -158.956
3288418992  -159.011
3290627812  -158.585
3290627812  -158.051
3290627812  -158.382
3290627812  -158.718
3291399387  -158.759
3296170827  -158.420
3301174688  -159.288
3320079867  -159.316
3320079867  -158.650
3320079867  -157.934
3320079867  -158.436
3326070627  -158.456
3332950484  -158.232
3345277347  -158.851
3352494123  -159.192
3354247228  -159.569
3354247228  -159.788
3362128587  -159.918
3364929536  -160.037
3364929536  -159.435
3365142192  -159.526
3377814075  -159.120
3383252172  -158.745
3383252172  -158.662
3386362144  -158.667
3397112492  -158.877
3397112492  -158.777
3397112492  -157.992
3401410752  -158.222
3408687792  -158.662
3408687792  -158.938
3418681396  -158.760
3418681396  -158.179
3418681396  -158.328
3418681396  -159.050
3418681396  -159.778
3418681396  -160.080
3418681396  -159.017
3418681396  -158.014
3429500000  -158.268
3436045947  -158.529
3451205632  -158.425
3451205632  -158.577
3451205632  -158.618
3454345467  -159.043
3459844800  -159.638
3472693587  -160.038
3483935500  -159.273
3502151667  -159.766
3511382832  -158.923
3516871648  -158.679
3516871648  -158.031
3518776512  -156.859
3527896316  -155.927
3539149227  -154.762
3539149227  -154.352
3539149227  -154.828
3539149227  -155.469
3539149227  -154.809
3539149227  -155.248
3539149227  -154.315
3546572067  -154.046
3550014724  -153.884
3550014724  -153.979
3550014724  -153.713
3550014724  -153.412
3558340800  -153.183
3558960747  -152.773
3561108512  -153.263
3561108512  -153.657
3561441075  -153.567
3576341187  -153.309
3576341187  -153.048
3576341187  -152.785
3583365376  -152.681
3583365376  -153.339
3583365376  -153.652
3583365376  -152.680
3594528500  -153.106
3598126272  -152.244
3616924252  -152.580
3616924252  -152.709
3616924252  -153.109
3616924252  -152.330
3616924252  -151.406
3616924252  -151.969
3619977507  -152.435
3623104512  -152.521
3627484587  -152.917
3647541483  -152.732
3650692000  -152.118
3651308307  -151.631
3658847787  -151.825
3661362675  -152.040
3673950075  -150.954
3683404800  -150.599
3696661827  -151.147
3698557632  -150.620
3699189675  -151.074
3708043947  -151.747
3718176075  -152.280
3718856704  -152.125
3718856704  -152.279
3731495472  -151.820
3731495472  -151.183
3734670267  -150.660
3736575792  -150.900
3749928075  -150.033
3749928075  -150.185
3749928075  -149.841
3753254956  -149.800
3764768000  -150.450
3765216987  -151.118
3774788352  -150.569
3776304564  -149.922
3777981507  -149.881
3787864672  -149.605
3787864672  -149.767
3787864672  -150.027
3799448348  -150.079
3799448348  -149.327
3799448348  -149.584
3811055616  -149.564
3811270347  -149.325
3811270347  -149.361
3822686500  -149.872
3822827427  -149.918
3830541867  -150.258
3834341024  -150.115
3834341024  -150.299
3834341024  -150.627
3842128107  -150.805
3842128107  -149.990
3857721088  -150.133
3857721088  -150.339
3857721088  -149.980
3857721088  -150.624
3869446676  -150.673
3878286075  -150.502
3890592432  -149.505
3890592432  -149.857
3892969084  -150.103
3892969084  -150.180
3895131267  -149.233
3896428563  -149.736
3898374912  -149.633
3904216875  -149.869
3904216875  -149.540
3919816827  -149.309
3928431136  -148.609
3928431136  -149.193
3937403952  -148.075
3937403952  -148.041
3939360507  -147.845
3943275075  -147.339
3952191744  -146.996
3953070000  -146.802
3964107892  -146.928
3966803307  -146.122
3971386368  -145.573
3978593667  -144.747
3983183532  -144.460
3998283147  -144.151
4006172547  -144.700
4006172547  -144.319
4006172547  -144.780
4011436467  -144.810
4012012004  -144.501
4012012004  -144.879
4012012004  -144.236
4015386675  -143.328
4036108108  -143.640
4048192256  -143.304
4048192256  -143.850
4048192256  -144.528
4055657472  -143.537
4057643187  -143.600
4069567683  -144.138
4072432864  -143.459
4072432864  -142.966
4072432864  -143.092
4072432864  -143.512
4077527067  -143.359
4084589372  -143.027
4084589372  -142.974
4090809987  -143.211
4095464112  -143.542
4096770048  -143.246
4108974916  -143.277
4108974916  -142.799
4108974916  -142.212
4108974916  -142.379
4108974916  -142.489
4111441200  -142.437
4111441200  -142.015
4117440627  -141.954
4117440627  -142.019
4121204000  -142.589
4133457324  -142.815
4133457324  -142.284
4133457324  -141.378
4133457324  -141.325
4175660592  -141.841
4197850947  -140.856
4201891875  -141.314
4202565552  -141.259
4222125675  -141.273
4232260800  -141.572
4232260800  -141.823
4232260800  -141.770
4232359436  -141.179
4246470387  -141.221
4246470387  -141.742
4246470387  -141.422
4254600843  -140.961
4257329044  -141.123
4257329044  -141.187
4257329044  -140.906
4257329044  -140.259
4266811107  -139.674
4269850592  -139.740
4269850592  -139.570
4272922800  -139.804
4276320075  -139.859
4282396668  -139.196
4287200427  -139.302
4287200427  -139.333
4289242032  -138.804
4294967296  -139.034
4294967296  -139.062
4294967296  -139.002
4294967296  -138.864
4300138800  -138.582
4303546875  -138.359
4307562500  -138.164
4332826732  -137.881
4332826732  -138.180
4332826732  -138.218
4338386352  -138.781
4345495808  -139.108
4352772843  -138.708
4365123075  -138.073
4381617267  -137.794
4383651164  -138.141
4383651164  -138.346
4383651164  -138.848
4389876027  -138.856
4391941932  -138.134
4402278747  -138.536
4402278747  -138.926
4402278747  -139.176
4402278747  -138.625
4402278747  -139.264
4402278747  -138.384
4402278747  -137.946
4402278747  -137.785
4409211748  -138.275
4409211748  -137.658
4413318075  -137.856
4422029216  -137.924
4423680000  -138.046
4425062508  -137.650
4447738624  -136.883
4447738624  -135.964
4447738624  -135.832
4447738624  -135.974
4447738624  -136.116
4447738624  -136.332
4447738624  -136.595
4447738624  -136.066
4447738624  -135.964
4452064587  -136.326
4452064587  -135.782
4460389443  -136.159
4468722075  -136.253
4474976652  -136.326
4475671875  -136.725
4486489276  -137.233
4486489276  -137.020
4489587675  -137.030
4489587675  -137.096
4518881163  -137.441
4520977200  -137.724
4525464352  -137.568
4525464352  -137.358
4525464352  -137.067
4538463075  -136.517
4538506028  -136.190
4538506028  -136.147
4538506028  -136.154
4545466875  -136.465
4560192432  -136.499
4564664500  -136.998
4564664500  -137.562
4564664500  -137.822
4577781344  -137.722
4577781344  -137.236
4577781344  -137.194
4577781344  -137.614
4577781344  -137.026
4577781344  -137.009
4577781344  -137.645
4590419067  -137.939
4598872227  -138.485
4598872227  -139.089
4604090368  -138.817
4617282596  -139.366
4618626507  -139.853
4630640832  -139.753
4637007675  -139.548
4643742604  -139.981
4643742604  -140.494
4643742604  -140.606
4643742604  -140.691
4643742604  -140.590
4643742604  -140.516
4643742604  -140.781
4683621856  -141.119
4700916675  -141.389
4700916675  -141.474
4723728772  -141.346
4723728772  -141.613
4723728772  -141.287
4723728772  -141.319
4733035200  -141.357
4737148448  -141.769
4741618608  -141.893
4748061267  -142.019
4777559924  -141.736
4777559924  -141.406
4777559924  -141.880
4796880507  -141.195
4801200075  -141.149
4801920192  -141.517
4801920192  -140.741
4804628188  -140.359
4804628188  -140.252
4805521587  -140.228
4805521587  -139.598
4818200576  -140.071
4818200576  -140.250
4822105392  -139.904
4825714347  -140.147
4825714347  -140.349
4825714347  -140.406
4833658800  -140.257
4834381347  -140.428
4845421984  -140.768
4854634587  -140.886
4859071052  -140.533
4859071052  -140.783
4859704512  -140.840
4869127107  -140.740
4882188843  -139.911
4885093827  -140.159
4886446036  -140.658
4886446036  -140.781
4886446036  -140.230
4886446036  -140.585
4888726272  -140.743
4888726272  -140.316
4895268075  -140.171
4900172000  -140.127
4900172000  -140.488
4918563243  -141.049
4927700992  -141.197
4927700992  -140.594
4927700992  -140.557
4945567212  -140.561
4954341132  -140.966
4956535827  -140.395
4960926675  -140.862
4969187500  -140.717
4969187500  -140.399
4971179547  -140.305
4983067904  -140.842
4993920000  -140.603
5000531787  -141.018
5010906208  -140.625
5010906208  -140.432
5049151875  -140.116
5049151875  -140.492
5052106107  -140.639
5053583547  -139.903
5053583547  -140.333
5053583547  -139.688
5053583547  -140.208
5062452723  -140.604
5066893472  -140.660
5066893472  -141.087
5068369827  -140.659
5071329675  -140.565
5079473712  -141.038
5089106907  -141.088
5095042816  -141.233
5095042816  -140.901
5095042816  -140.805
5095042816  -140.471
5109156500  -139.873
5592500928  -143.051
6440796675  -139.384
6891279552  -141.813
7425327956  -137.175
7817694912  -137.734
8427991072  -136.567
8910242464  -137.426
9474372148  -135.743
9871541307  -136.232
10423185408  -136.741
10800000000  -137.577
11380714852  -140.417
11795258016  -140.969
12347592075  -141.082
12809122947  -141.848
13330666800  -141.061
13801505787  -139.553
14412460032  -139.240
14861300067  -138.018
15450012036  -139.050
15867289148  -139.194
16292012692  -139.224
16662038116  -138.404
17418812548  -139.577
17740778828  -139.237
18343374075  -139.635
18759515787  -140.413
19405506987  -139.304
19756223708  -138.742
20390544747  -138.462
20674973956  -138.162
21364083968  -137.062
21755654892  -138.066
22445137732  -139.369
22794780672  -140.012
23391729612  -140.576
23760330075  -140.655
24433662208  -140.881
24836849888  -140.392
25329662307  -138.717
25780961524  -139.959
26409397504  -137.837
26853723963  -138.738


==> data/ht_log_r5_p271.dat <==
67830075  -277.440
76295547  -206.076
76295547  -177.845
83255472  -275.737
84111075  -299.115
96550276  -348.122
99588352  -242.959
111154707  -222.542
112377856  -250.908
162830336  -267.650
165686944  -258.329
168885027  -281.076
169967187  -252.027
188183524  -269.057
192914176  -261.531
192914176  -253.020
204259244  -269.574
204930675  -278.127
212739723  -272.597
213042987  -267.193
222971872  -224.332
233535987  -228.690
246413907  -231.134
257924804  -219.780
257924804  -212.756
262997307  -220.657
267693664  -201.614
284310675  -175.176
287965184  -170.579
298473844  -150.970
300605792  -128.484
302826627  -130.865
309372075  -133.684
320436675  -134.614
331527424  -123.656
333813812  -130.091
347753228  -138.402
349920000  -137.114
350114427  -137.918
362472192  -147.656
374306656  -131.050
381775972  -124.549
404778784  -136.308
412646836  -117.878
412646836  -126.341
418074075  -133.811
420616192  -141.110
423617067  -131.354
423617067  -141.672
425329947  -147.428
431400704  -143.686
431400704  -144.202
436547907  -150.625
439157403  -158.366
445138564  -158.680
445138564  -155.846
450334512  -142.629
454977675  -144.579
460313307  -145.937
488095744  -149.363
504118107  -145.969
510437808  -133.079
518215347  -137.762
533731324  -139.740
543186976  -145.757
546363500  -143.883
562432000  -152.015
572065443  -148.468
577297152  -144.111
582126304  -140.534
592376112  -136.562
597699675  -132.274
602275072  -136.636
602275072  -137.618
605346075  -133.094
605677748  -134.802
610727472  -139.271
633361684  -145.181
633361684  -140.492
633361684  -142.473
637991667  -147.842
637991667  -139.704
641671875  -130.029
650653587  -125.127
652245075  -130.943
669136604  -135.726
669136604  -138.524
676449508  -142.018
686115387  -142.376
687518464  -145.989
692664075  -148.987
692664075  -145.241
697870512  -150.444
698707516  -145.042
698707516  -145.701
732609387  -144.183
736880036  -135.505
744471027  -130.448
756476896  -129.812
759861675  -134.612
759861675  -137.512
781498800  -141.982
784697787  -146.151
788549472  -146.794
804618387  -151.297
817345876  -149.037
817345876  -150.980
817345876  -152.594
823893552  -153.844
855388768  -152.033
855512307  -151.512
859163787  -153.297
868327204  -152.117
869551875  -151.773
881395456  -155.558
882161712  -153.475
886178907  -150.663
894240675  -147.086
894594172  -147.845
899022848  -146.246
903588075  -145.767
907924000  -144.572
911100987  -143.218
912396524  -140.566
921385588  -142.118
933826347  -142.031
933826347  -142.344
934979584  -144.634
944335692  -147.596
944974512  -150.474
961981947  -154.639
962567392  -151.311
967217468  -155.023
975242700  -151.337
976562500  -150.543
982069947  -153.463
990692608  -150.718
1004670000  -149.626
1019360416  -151.138
1019360416  -154.616
1022536332  -156.526
1024191500  -160.018
1033899412  -161.972
1033899412  -161.308
1033899412  -160.804
1033899412  -160.771
1036541232  -158.070
1038776288  -159.167
1051652187  -161.619
1053498884  -156.429
1064836800  -155.091
1072991232  -152.866
1077080112  -152.904
1078344544  -151.615
1082202147  -153.637
1108671232  -151.516
1108671232  -154.824
1113780308  -157.041
1119439467  -158.362
1129201664  -159.321
1139561248  -159.782
1155219124  -162.185
1160470112  -161.190
1163679075  -161.298
1171019776  -159.035
1176318500  -161.399
1185046875  -160.053
1192310528  -160.447
1193648427  -157.238
1203052000  -155.639
1203362352  -152.778
1208446844  -147.730
1215288387  -148.268
1219284868  -147.159
1220728752  -148.972
1222908300  -150.425
1224728096  -151.654
1235663104  -148.071
1235663104  -147.356
1235663104  -149.852
1237122747  -152.298
1241154932  -151.824
1247011632  -151.471
1252187356  -149.411
1252187356  -151.982
1252187356  -154.287
1252187356  -153.716
1263284964  -155.814
1268858272  -154.870
1274447948  -156.201
1281374667  -153.563
1281374667  -153.694
1281374667  -149.191
1281374667  -151.365
1285676500  -152.334
1285842627  -153.154
1302642688  -154.223
1308331076  -154.688
1313943552  -151.592
1317336075  -151.955
1328676075  -148.627
1337021536  -151.313
1342809500  -149.141
1345777200  -149.605
1353795147  -148.984
1355325075  -148.261
1360273568  -149.766
1376834787  -151.192
1376834787  -148.641
1377888404  -148.963
1389715708  -149.134
1389715708  -151.151
1407583264  -151.636
1409416875  -151.331
1409416875  -152.425
1409416875  -153.788
1409416875  -154.909
1415666187  -152.631
1423497267  -151.467
1425603316  -149.360
1442379987  -150.255
1443776512  -151.169
1443776512  -149.115
1449868388  -146.791
1486779836  -148.198
1496154672  -148.266
1498165227  -150.883
1499221444  -152.386
1499221444  -151.620
1499221444  -153.155
1499221444  -154.665
1499221444  -154.854
1505468192  -151.618
1514298267  -151.742
1514298267  -151.386
1514298267  -152.559
1518013696  -152.100
1519155027  -149.555
1534993200  -149.331
1534993200  -149.968
1536962332  -147.481
1538659827  -148.217
1542738987  -147.512
1543555467  -146.722
1556068000  -148.587
1562471564  -148.169
1575331348  -150.205
1575331348  -149.599
1575331348  -151.134
1578042675  -149.414
1587966147  -148.122
1590866352  -148.458
1601262212  -147.960
1614333676  -147.287
1614333676  -145.524
1614333676  -144.501
1615833792  -144.213
1622943243  -143.564
1634073952  -140.511
1634073952  -138.844
1640689628  -139.397
1643101227  -139.469
1647323136  -140.731
1653226875  -140.113
1653226875  -140.602
1694040507  -141.023
1694040507  -142.607
1694040507  -144.046
1701036032  -145.169
1710763200  -144.804
1714633947  -145.721
1714644256  -143.642
1714644256  -145.094
1719801747  -146.209
1728324864  -147.421
1735192372  -146.312
1735192372  -143.508
1735192372  -145.298
1747494675  -146.125
1755904000  -148.185
1756194075  -148.545
1756194075  -149.695
1771470000  -148.107
1776779788  -147.018
1778475312  -148.587
1783774976  -149.812
1783774976  -150.239
1785055347  -149.392
1789009200  -149.118
1797820384  -148.604
1803544083  -148.248
1804870652  -146.941
1808844075  -146.439
1820797488  -146.532
1826132000  -145.409
1830121803  -147.032
1840398592  -146.742
1840398592  -146.325
1840398592  -147.674
1851523947  -147.031
1851523947  -146.542
1855103067  -144.341
1862271675  -143.710
1883643808  -141.097
1883643808  -138.503
1883643808  -137.895
1887470667  -135.676
1896058800  -134.855
1900133667  -135.875
1916476875  -134.852
1927561216  -132.770
1927561216  -132.489
1928323827  -129.772
1931062923  -129.939
1938376683  -129.921
1943871075  -131.153
1949773612  -130.005
1950750000  -129.997
1952586432  -130.986
1957215488  -129.346
1979654684  -131.193
1989960075  -131.661
1993670523  -130.830
1994709028  -130.146
1994709028  -131.131
1994709028  -130.581
1998778032  -129.613
2002264736  -128.134
2004357312  -128.912
2006218800  -130.514
2006218800  -129.901
2017433344  -129.578
2032678368  -129.056
2041281675  -129.583
2041281675  -128.635
2051153712  -127.414
2055391875  -128.612
2065297932  -129.170
2065297932  -128.285
2066715027  -125.693
2072388267  -126.150
2073807792  -126.263
2090880000  -124.453
2091355227  -122.843
2094426464  -122.355
2094426464  -123.877
2094426464  -122.966
2094426464  -122.612
2100871107  -123.414
2109931200  -122.725
2110056448  -123.027
2130987312  -123.943
2130987312  -125.261
2141073675  -124.648
2157412576  -122.854
2157412576  -124.231
2165668272  -123.686
2170507212  -121.972
2181354052  -120.756
2181354052  -120.547
2181354052  -119.154
2181354052  -118.824
2181354052  -118.692
2191862700  -116.900
2191862700  -118.231
2197413036  -116.869
2199166875  -116.613
2199166875  -117.734
2213550644  -118.815
2221642107  -118.170
2229767068  -117.914
2229767068  -119.295
2253595392  -118.524
2254239904  -118.207
2254239904  -118.850
2262437132  -118.534
2267430192  -119.440
2269905147  -118.283
2278891156  -117.369
2278891156  -117.727
2278891156  -116.103
2280314700  -116.206
2292738075  -116.704
2295226800  -117.759
2303721472  -117.912
2305694187  -118.654
2312038148  -117.076
2315685267  -117.776
2325697947  -118.406
2328731500  -118.775
2337239232  -117.583
2345788107  -118.922
2353921888  -118.005
2353921888  -118.087
2362358876  -119.450
2362358876  -120.337
2379293284  -121.593
2379293284  -120.337
2379293284  -121.800
2379293284  -120.369
2387790752  -120.884
2387790752  -120.469
2390290587  -121.127
2390290587  -120.707
2390290587  -121.285
2396391507  -121.759
2396391507  -121.799
2398426875  -122.445
2404028592  -122.898
2404846336  -123.036
2404846336  -123.520
2404846336  -124.167
2404846336  -123.311
2404846336  -124.172
2404846336  -124.953
2420872947  -123.990
2421982944  -125.318
2430581692  -123.610
2439315675  -124.256
2439315675  -122.974
2447534907  -123.603
2454738075  -124.244
2454738075  -124.674
2465046675  -124.380
2465180204  -125.209
2465180204  -123.808
2465562672  -123.518
2476411083  -124.577
2481067692  -125.918
2482601908  -126.492
2488838427  -125.025
2491343456  -125.989
2491343456  -126.075
2491343456  -127.246
2498179347  -127.987
2500777152  -129.053
2508888064  -129.501
2509099200  -129.597
2517691172  -130.310
2553016752  -130.391
2562015712  -131.728
2562015712  -131.326
2564055675  -130.292
2564055675  -130.897
2564055675  -131.111
2570942588  -132.514
2574063792  -133.621
2589376923  -133.419
2597315328  -134.328
2597847584  -134.723
2608449507  -135.079
2614822587  -134.628
2615888128  -134.330
2615888128  -132.569
2619607500  -130.942
2624396787  -131.957
2624939636  -131.824
2624939636  -132.507
2630789307  -132.219
2630789307  -133.020
2641994928  -132.383
2643105244  -132.409
2643105244  -133.560
2643105244  -133.955
2659651875  -133.667
2670510496  -132.467
2670510496  -131.823
2687055552  -130.389
2687055552  -130.922
2698104532  -131.820
2698104532  -130.126
2698104532  -130.675
2698104532  -130.125
2707344608  -129.034
2721101067  -127.971
2742828507  -127.511
2753861548  -128.339
2763228416  -128.994
2778319872  -129.316
2782025824  -129.047
2782025824  -130.358
2782025824  -129.499
2782025824  -129.328
2782025824  -129.161
2784897072  -128.546
2810381476  -128.813
2810381476  -128.926
2810381476  -128.094
2810381476  -127.691
2810381476  -127.286
2810381476  -127.789
2810381476  -128.169
2810381476  -127.315
2810381476  -128.292
2819876000  -127.933
2826180747  -126.329
2826180747  -125.682
2836134027  -124.500
2836134027  -123.691
2848487828  -124.346
2876122107  -124.190
2877292544  -125.069
2877292544  -124.959
2877292544  -124.427
2886937092  -122.924
2889513675  -122.638
2896603168  -122.621
2896603168  -121.903
2897899200  -122.999
2902936347  -123.205
2906290796  -123.892
2913023763  -124.107
2935483232  -125.190
2936629107  -125.981
2936629107  -126.321
2936629107  -126.817
2943390987  -127.020
2945082672  -127.143
2945257308  -128.021
2950160643  -128.415
2955053056  -127.714
2955053056  -128.129
2955053056  -127.452
2956938075  -128.406
2960329707  -129.114
2963157552  -129.504
2965420800  -129.984
2970516267  -129.439
2984570572  -129.194
2990941875  -130.003
2994352947  -130.462
2994453248  -131.092
2994453248  -131.194
2999473200  -130.948
3010296987  -130.790
3014284000  -129.481
3014284000  -129.771
3024232124  -130.899
3024232124  -130.173
3024232124  -130.792
3024232124  -131.614
3025140075  -132.700
3033720000  -132.893
3033720000  -132.297
3036582675  -131.967
3038873787  -132.052
3038873787  -132.484
3038873787  -132.916
3038873787  -131.847
3038873787  -130.755
3049194483  -130.518
3054207776  -130.365
3065283675  -131.307
3068161200  -131.141
3074301184  -130.988
3074301184  -131.106
3077378352  -131.635
3079108107  -131.316
3082569075  -131.674
3097589067  -131.439
3104606236  -131.745
3104606236  -132.347
3104606236  -132.239
3106271052  -132.616
3128901075  -131.970
3135109792  -130.517
3135109792  -131.546
3135298752  -130.381
3145321868  -130.235
3146364675  -129.376
3146364675  -129.442
3158618112  -128.881
3158618112  -129.659
3158618112  -130.436
3163876875  -130.896
3163876875  -131.421
3165812500  -132.105
3165812500  -131.561
3165812500  -131.013
3167385147  -129.675
3170895363  -130.369
3186391932  -129.244
3204339372  -129.022
3207870000  -128.549
3216705075  -128.739
3220242507  -128.836
3227817964  -128.696
3227817964  -128.518
3227817964  -129.032
3227817964  -128.814
3227817964  -128.887
3234411675  -129.027
3237958827  -129.011
3257502912  -129.798
3259122016  -129.579
3259122016  -128.960
3259122016  -129.187
3272348187  -127.888
3277105803  -128.764
3284248707  -129.520
3288418992  -129.264
3290627812  -129.374
3290627812  -128.464
3290627812  -129.515
3290627812  -130.049
3291399387  -130.780
3296170827  -131.600
3301174688  -132.029
3320079867  -132.897
3320079867  -132.532
3320079867  -131.478
3320079867  -132.023
3326070627  -132.919
3332950484  -133.109
3345277347  -133.689
3352494123  -134.112
3354247228  -134.927
3354247228  -135.344
3362128587  -134.893
3364929536  -135.317
3364929536  -135.099
3365142192  -135.654
3377814075  -136.335
3383252172  -136.777
3383252172  -136.901
3386362144  -136.682
3397112492  -136.426
3397112492  -135.827
3397112492  -136.371
3401410752  -135.571
3408687792  -136.229
3408687792  -137.001
3418681396  -136.785
3418681396  -136.275
3418681396  -135.049
3418681396  -135.736
3418681396  -135.052
3418681396  -135.427
3418681396  -134.905
3418681396  -134.770
3429500000  -134.829
3436045947  -134.040
3451205632  -133.440
3451205632  -133.956
3451205632  -134.323
3459844800  -134.115
3472693587  -134.783
3483935500  -134.649
3502151667  -135.476
3511382832  -135.567
3516871648  -136.408
3516871648  -136.789
3518776512  -137.296
3527896316  -137.634
3539149227  -137.710
3539149227  -137.849
3539149227  -137.142
3539149227  -137.665
3539149227  -138.130
3539149227  -138.630
3539149227  -139.230
3546572067  -138.180
3550014724  -138.430
3550014724  -138.221
3550014724  -138.084
3550014724  -137.179
3558340800  -137.859
3558960747  -138.775
3561108512  -139.394
3561108512  -139.117
3561441075  -137.969
3576341187  -137.763
3576341187  -137.185
3576341187  -137.337
3583365376  -137.560
3583365376  -136.914
3583365376  -137.319
3583365376  -137.714
3594528500  -138.227
3598126272  -138.909
3616924252  -139.649
3616924252  -139.480
3616924252  -139.868
3616924252  -138.985
3616924252  -139.580
3616924252  -138.695
3619977507  -138.974
3623104512  -139.695
3627484587  -139.767
3647541483  -139.202
3650692000  -138.804
3651308307  -137.799
3658847787  -137.048
3661362675  -137.352
3673950075  -136.486
3683404800  -136.013
3696661827  -136.582
3698557632  -137.078
3699189675  -136.212
3708043947  -137.044
3718176075  -136.644
3718856704  -136.235
3718856704  -136.721
3731495472  -137.226
3731495472  -137.524
3734670267  -137.577
3736575792  -137.141
3749928075  -137.405
3749928075  -137.674
3749928075  -137.979
3753254956  -138.531
3764768000  -138.999
3765216987  -139.380
3774788352  -138.340
3776304564  -137.927
3777981507  -138.375
3787864672  -138.551
3787864672  -138.896
3787864672  -138.971
3799448348  -138.615
3799448348  -138.831
3799448348  -138.308
3811055616  -138.523
3811270347  -138.655
3811270347  -137.911
3822686500  -138.712
3822827427  -138.868
3830541867  -138.405
3834341024  -138.215
3834341024  -138.968
3834341024  -138.777
3842128107  -139.229
3842128107  -139.810
3857721088  -139.462
3857721088  -139.859
3857721088  -140.418
3857721088  -141.043
3869446676  -141.485
3878286075  -141.294
3890592432  -140.594
3890592432  -140.763
3892969084  -141.106
3892969084  -141.083
3895131267  -141.413
3896428563  -140.327
3898374912  -140.009
3904216875  -140.755
3904216875  -141.534
3919816827  -141.974
3928431136  -141.439
3928431136  -141.675
3937403952  -141.550
3937403952  -140.648
3939360507  -140.461
3943275075  -140.586
3952191744  -140.519
3953070000  -140.365
3964107892  -141.200
3966803307  -141.571
3978593667  -141.131
3983183532  -141.697
3998283147  -141.032
4006172547  -140.323
4006172547  -140.970
4006172547  -140.428
4011436467  -140.621
4012012004  -140.499
4012012004  -140.600
4012012004  -140.702
4015386675  -140.519
4036108108  -140.835
4048192256  -140.502
4048192256  -140.351
4048192256  -140.850
4055657472  -141.444
4057643187  -140.890
4069567683  -140.593
4072432864  -140.319
4072432864  -140.512
4072432864  -140.332
4072432864  -140.212
4077527067  -140.153
4084589372  -140.785
4084589372  -140.638
4090809987  -140.699
4095464112  -140.234
4108974916  -140.392
4108974916  -140.602
4108974916  -139.781
4108974916  -139.604
4108974916  -139.747
4111441200  -139.571
4111441200  -140.188
4117440627  -139.953
4117440627  -140.265
4121204000  -139.432
4133457324  -139.604
4133457324  -140.019
4133457324  -140.818
4133457324  -140.519
4175660592  -139.921
4197850947  -139.686
4201891875  -139.270
4202565552  -139.067
4222125675  -138.948
4232260800  -139.073
4232260800  -138.413
4232260800  -138.364
4232359436  -138.522
4246470387  -138.730
4246470387  -138.326
4246470387  -138.097
4254600843  -137.291
4257329044  -137.336
4257329044  -137.108
4257329044  -136.885
4257329044  -136.419
4266811107  -136.223
4269850592  -135.938
4269850592  -136.366
4272922800  -136.074
4276320075  -136.584
4282396668  -136.885
4287200427  -137.297
4287200427  -137.503
4289242032  -137.608
4294967296  -137.015
4294967296  -137.663
4294967296  -138.035
4294967296  -137.637
4300138800  -138.377
4303546875  -138.579
4307562500  -138.354
4332826732  -137.892
4332826732  -137.698
4332826732  -136.719
4338386352  -136.681
4345495808  -137.324
4352772843  -136.899
4365123075  -135.880
4381617267  -135.981
4383651164  -135.421
4383651164  -135.260
4383651164  -134.868
4389876027  -135.282
4391941932  -134.791
4402278747  -134.858
4402278747  -134.894
4402278747  -135.175
4402278747  -134.460
4402278747  -134.302
4402278747  -134.754
4402278747  -134.873
4402278747  -134.744
4409211748  -135.103
4409211748  -134.972
4413318075  -134.262
4422029216  -134.563
4423680000  -135.286
4425062508  -134.418
4447738624  -134.315
4447738624  -134.050
4447738624  -134.441
4447738624  -134.367
4447738624  -133.775
4447738624  -133.835
4447738624  -134.260
4447738624  -134.806
4447738624  -134.298
4452064587  -134.195
4452064587  -133.875
4460389443  -134.023
4468722075  -134.426
4474976652  -135.074
4475671875  -135.142
4486489276  -134.821
4486489276  -135.237
4489587675  -135.775
4489587675  -135.649
4518881163  -135.266
4520977200  -134.948
4525464352  -134.849
4525464352  -134.752
4525464352  -134.873
4538463075  -135.012
4538506028  -134.810
4538506028  -134.713
4538506028  -134.508
4545466875  -134.713
4560192432  -134.910
4564664500  -134.683
4564664500  -135.200
4564664500  -135.567
4577781344  -135.605
4577781344  -135.899
4577781344  -136.052
4577781344  -135.900
4577781344  -135.667
4577781344  -134.867
4577781344  -134.040
4590419067  -134.675
4598872227  -134.741
4598872227  -134.782
4604090368  -135.015
4617282596  -135.245
4618626507  -135.845
4630640832  -136.311
4637007675  -136.364
4643742604  -135.574
4643742604  -134.997
4643742604  -135.463
4643742604  -134.809
4643742604  -135.031
4643742604  -134.857
4643742604  -134.631
4683621856  -134.953
4700916675  -135.018
4700916675  -135.163
4723728772  -135.351
4723728772  -135.572
4723728772  -135.227
4723728772  -135.777
4733035200  -135.821
4737148448  -134.886
4741618608  -134.362
4748061267  -134.573
4777559924  -135.081
4777559924  -134.681
4777559924  -134.312
4796880507  -134.676
4801200075  -134.322
4801920192  -133.813
4801920192  -133.618
4804628188  -134.044
4804628188  -134.369
4805521587  -134.428
4805521587  -134.564
4818200576  -134.346
4818200576  -134.758
4822105392  -134.516
4825714347  -133.661
4825714347  -134.196
4825714347  -133.797
4833658800  -134.149
4834381347  -134.253
4845421984  -133.725
4854634587  -133.051
4859071052  -132.499
4859071052  -131.761
4859704512  -132.033
4869127107  -132.324
4882188843  -132.287
4885093827  -132.395
4886446036  -132.655
4886446036  -132.713
4886446036  -132.980
4886446036  -133.544
4888726272  -133.989
4888726272  -134.387
4895268075  -133.853
4900172000  -134.071
4900172000  -133.830
4918563243  -134.299
4927700992  -134.381
4927700992  -134.531
4927700992  -134.932
4945567212  -134.792
4954341132  -135.362
4956535827  -135.080
4960926675  -135.247
4969187500  -135.333
4969187500  -135.692
4971179547  -135.878
4983067904  -135.690
4993920000  -136.028
5000531787  -136.352
5010906208  -136.012
5010906208  -136.122
5049151875  -135.934
5049151875  -136.290
5052106107  -136.538
5053583547  -136.709
5053583547  -136.618
5053583547  -137.032
5053583547  -137.250
5062452723  -137.724
5066893472  -137.956
5066893472  -137.483
5068369827  -137.368
5071329675  -137.711
5079473712  -138.361
5089106907  -138.751
5095042816  -139.280
5095042816  -139.808
5095042816  -139.690
5095042816  -140.228
5109156500  -140.641
5109156500  -141.272
5109156500  -141.154
5109156500  -140.939
5599497627  -134.659
6440796675  -138.343
6891279552  -138.170
7444602675  -136.607
7843444272  -136.442
8427991072  -132.999
8889507675  -131.898
9474372148  -132.363
9885304832  -133.385
10423185408  -135.099
10800000000  -132.254
11380714852  -131.123
11795258016  -130.584
12346507264  -130.105
12795012747  -130.355
13330666800  -132.021
13810053312  -131.940
14412460032  -133.412
14861300067  -133.372
15450012036  -131.975
15867289148  -132.268
16292012692  -132.101
16662038116  -131.456
17418812548  -132.236
17740778828  -130.996
18343374075  -131.872
18759515787  -132.919
19408402467  -133.257
19756223708  -132.994
20390544747  -133.356
20674973956  -134.505
21364083968  -134.134
21760253667  -134.832
22445137732  -135.709
22794780672  -134.934
23383783107  -136.715
23760330075  -137.169
24433662208  -137.847
24836849888  -138.711
25329662307  -139.267
25780961524  -139.679
26409397504  -139.562
26840101707  -138.351


==> data/ht_log_r5_p43.dat <==
67830075  -129.472
76295547  -141.714
76295547  -148.424
83255472  -162.158
84111075  -145.432
96550276  -160.737
99588352  -148.860
111154707  -140.205
112377856  -142.324
162830336  -144.825
165686944  -150.423
168885027  -144.699
169967187  -152.879
188183524  -159.475
192914176  -161.857
192914176  -150.435
204259244  -155.418
204930675  -149.137
212739723  -153.811
213042987  -150.234
222971872  -139.061
233535987  -142.443
246413907  -143.873
257924804  -147.356
257924804  -146.761
262997307  -147.550
267693664  -145.191
284310675  -146.161
287965184  -149.060
298473844  -144.787
300605792  -145.754
302826627  -138.001
309372075  -141.221
320436675  -141.929
331527424  -144.986
333813812  -145.894
347753228  -147.272
349920000  -149.870
350114427  -147.107
362472192  -143.430
374306656  -140.932
381775972  -140.474
404778784  -142.442
412646836  -143.516
412646836  -141.712
418074075  -133.524
420616192  -135.094
423617067  -133.984
423617067  -135.583
425329947  -137.165
431400704  -139.583
431400704  -141.818
436547907  -142.466
439157403  -142.007
445138564  -143.017
445138564  -142.747
450334512  -143.846
454977675  -142.468
460313307  -140.400
488095744  -140.989
504118107  -139.938
510437808  -141.314
518215347  -139.751
533731324  -141.009
543186976  -138.840
546363500  -136.736
562432000  -135.016
572065443  -136.308
577297152  -136.224
582126304  -130.634
592376112  -131.925
597699675  -130.392
602275072  -129.892
602275072  -129.079
605346075  -130.047
605677748  -128.070
610727472  -127.401
633361684  -125.768
633361684  -125.317
633361684  -122.600
637991667  -120.832
637991667  -119.887
641671875  -119.869
650653587  -119.990
652245075  -121.181
669136604  -118.196
669136604  -117.350
676449508  -117.030
686115387  -117.425
687518464  -116.120
692664075  -115.764
692664075  -114.506
697870512  -115.932
698707516  -117.788
698707516  -117.640
732609387  -119.064
736880036  -117.388
744471027  -117.108
756476896  -116.152
759861675  -115.832
759861675  -117.225
781498800  -115.688
784697787  -116.271
788549472  -115.973
804618387  -115.711
817345876  -116.702
817345876  -116.445
817345876  -116.170
823893552  -116.531
855388768  -117.118
855512307  -116.742
868327204  -116.772
869551875  -116.538
882161712  -116.837
886178907  -118.110
894240675  -117.481
894594172  -117.154
899022848  -117.280
903588075  -117.963
911100987  -119.177
912396524  -119.918
921385588  -120.307
933826347  -120.217
933826347  -120.714
934979584  -120.445
944335692  -121.670
944974512  -122.191
961981947  -123.230
962567392  -123.973
967217468  -123.728
975242700  -124.001
976562500  -124.400
982069947  -123.122
990692608  -124.197
1004670000  -124.457
1019360416  -123.708
1019360416  -124.468
1022536332  -124.902
1024191500  -124.673
1033899412  -125.039
1033899412  -123.838
1033899412  -123.897
1033899412  -124.666
1036541232  -124.305
1038776288  -125.026
1051652187  -125.068
1053498884  -125.416
1064836800  -126.114
1072991232  -126.189
1077080112  -126.254
1078344544  -126.625
1082202147  -127.169
1108671232  -127.352
1108671232  -126.665
1113780308  -126.441
1119439467  -127.248
1129201664  -127.572
1139561248  -128.377
1155219124  -127.018
1160470112  -127.371
1163679075  -127.136
1171019776  -127.267
1176318500  -126.204
1185046875  -125.821
1192310528  -124.922
1193648427  -123.628
1203052000  -124.535
1203362352  -124.853
1208446844  -124.933
1215288387  -124.713
1219284868  -124.897
1220728752  -125.251
1224728096  -125.857
1235663104  -126.150
1235663104  -124.281
1235663104  -123.574
1237122747  -123.391
1241154932  -123.686
1247011632  -123.483
1252187356  -124.061
1252187356  -123.160
1252187356  -123.342
1252187356  -123.316
1263284964  -123.361
1268858272  -123.802
1274447948  -124.175
1281374667  -123.511
1281374667  -122.140
1281374667  -122.440
1281374667  -122.036
1285676500  -122.161
1285842627  -121.292
1302642688  -121.501
1308331076  -121.192
1313943552  -121.990
1317336075  -121.711
1328676075  -122.525
1337021536  -123.215
1342809500  -123.688
1345777200  -123.882
1353795147  -123.711
1355325075  -123.480
1360273568  -123.777
1376834787  -123.608
1376834787  -123.334
1377888404  -123.576
1389715708  -123.872
1389715708  -122.833
1407583264  -123.131
1409416875  -122.134
1409416875  -122.014
1409416875  -122.281
1409416875  -122.145
1415666187  -121.475
1423497267  -121.863
1425603316  -122.227
1442379987  -122.730
1443776512  -123.382
1443776512  -122.919
1449868388  -122.993
1486779836  -123.276
1496154672  -123.457
1498165227  -123.631
1499221444  -124.181
1499221444  -124.755
1499221444  -124.304
1499221444  -124.437
1505468192  -124.281
1514298267  -124.133
1514298267  -124.185
1514298267  -123.750
1518013696  -124.253
1519155027  -124.427
1534993200  -124.715
1534993200  -124.976
1536962332  -125.208
1538659827  -125.710
1542738987  -126.055
1543555467  -126.475
1556068000  -126.528
1562471564  -126.766
1575331348  -126.984
1575331348  -127.196
1575331348  -127.220
1578042675  -126.701
1587966147  -126.097
1590866352  -126.340
1601262212  -126.832
1614333676  -126.968
1614333676  -127.484
1614333676  -127.347
1615833792  -127.773
1622943243  -128.000
1634073952  -128.589
1634073952  -127.908
1640689628  -128.514
1643101227  -128.542
1647323136  -128.708
1653226875  -128.384
1653226875  -128.841
1694040507  -128.436
1694040507  -128.720
1694040507  -128.930
1701036032  -128.610
1710763200  -128.741
1714633947  -128.344
1714644256  -128.563
1714644256  -127.382
1719801747  -127.243
1728324864  -127.216
1735192372  -126.161
1735192372  -126.360
1735192372  -126.221
1747494675  -126.103
1755904000  -126.219
1756194075  -126.502
1756194075  -126.984
1771470000  -126.942
1776779788  -127.394
1778475312  -127.232
1783774976  -127.425
1783774976  -127.134
1785055347  -127.676
1789009200  -128.049
1797820384  -127.927
1803544083  -127.796
1804870652  -126.863
1808844075  -127.178
1820797488  -127.488
1822128075  -127.858
1826132000  -127.498
1830121803  -127.826
1840398592  -128.084
1840398592  -127.573
1840398592  -127.872
1851523947  -128.053
1851523947  -127.703
1855103067  -127.854
1862271675  -127.895
1883643808  -128.320
1883643808  -128.511
1883643808  -128.401
1884762675  -128.055
1887470667  -127.783
1896058800  -127.287
1916476875  -127.019
1927561216  -127.301
1927561216  -127.327
1928323827  -126.683
1931062923  -126.715
1938376683  -126.574
1943871075  -126.168
1949773612  -125.467
1950750000  -125.339
1952586432  -125.536
1957215488  -125.872
1979654684  -125.181
1989960075  -124.515
1993670523  -124.267
1994709028  -123.453
1994709028  -123.349
1994709028  -123.718
1998778032  -123.910
2002264736  -123.894
2004357312  -123.808
2006218800  -124.004
2006218800  -124.363
2017433344  -124.680
2032678368  -125.043
2041281675  -124.593
2041281675  -124.785
2051153712  -124.692
2055391875  -123.985
2065297932  -123.377
2065297932  -123.664
2066715027  -123.646
2072388267  -123.697
2073807792  -123.679
2090880000  -123.592
2091355227  -123.607
2094426464  -122.978
2094426464  -123.039
2094426464  -123.031
2094426464  -122.744
2100871107  -122.193
2109931200  -121.908
2110056448  -121.952
2130987312  -121.835
2130987312  -121.418
2141073675  -121.857
2157412576  -121.908
2157412576  -121.829
2165668272  -121.086
2170507212  -121.505
2181354052  -120.340
2181354052  -120.837
2181354052  -120.814
2181354052  -121.352
2181354052  -121.870
2191862700  -122.014
2191862700  -122.333
2191862700  -122.318
2197413036  -122.719
2199166875  -122.634
2199166875  -123.054
2213550644  -122.974
2221642107  -122.574
2229767068  -123.005
2229767068  -123.178
2253595392  -123.016
2254239904  -123.003
2254239904  -122.612
2262437132  -122.932
2267430192  -123.095
2269905147  -123.191
2278891156  -122.621
2278891156  -122.662
2278891156  -122.558
2280314700  -121.766
2292738075  -121.819
2295226800  -121.718
2303721472  -121.284
2305694187  -121.495
2312038148  -121.761
2315685267  -121.949
2325697947  -121.398
2328731500  -121.578
2337239232  -121.712
2345788107  -121.812
2353921888  -122.174
2353921888  -122.136
2362358876  -122.063
2362358876  -122.471
2379293284  -122.778
2379293284  -123.006
2379293284  -123.406
2379293284  -123.549
2387790752  -122.887
2387790752  -123.098
2390290587  -123.471
2390290587  -123.635
2396391507  -123.216
2396391507  -123.195
2398426875  -123.081
2404028592  -123.011
2404846336  -122.929
2404846336  -122.401
2404846336  -122.326
2404846336  -122.195
2404846336  -122.406
2404846336  -122.599
2420872947  -123.025
2421982944  -123.220
2430581692  -122.353
2439315675  -122.458
2439315675  -121.888
2447534907  -121.653
2454738075  -121.917
2454738075  -121.176
2465046675  -120.887
2465180204  -121.280
2465180204  -121.104
2465562672  -121.419
2476411083  -121.731
2481067692  -120.975
2482601908  -120.574
2488838427  -120.830
2491343456  -120.600
2491343456  -120.265
2491343456  -120.439
2498179347  -120.368
2500777152  -120.529
2508888064  -120.673
2509099200  -120.691
2517691172  -120.769
2553016752  -120.819
2562015712  -120.968
2562015712  -121.110
2564055675  -121.132
2564055675  -120.807
2564055675  -120.840
2570942588  -120.620
2574063792  -121.002
2589376923  -120.826
2597315328  -120.978
2597847584  -120.545
2608449507  -120.682
2614822587  -120.104
2615888128  -120.345
2615888128  -120.269
2619607500  -120.328
2624396787  -120.219
2624939636  -119.849
2624939636  -119.977
2630789307  -120.026
2630789307  -119.554
2641994928  -119.493
2643105244  -119.547
2643105244  -119.377
2643105244  -119.634
2659651875  -119.624
2670510496  -119.979
2670510496  -119.771
2687055552  -119.513
2687055552  -119.256
2698104532  -119.297
2698104532  -118.501
2698104532  -118.541
2698104532  -118.288
2707344608  -118.242
2721101067  -118.390
2742828507  -118.573
2753861548  -118.373
2763228416  -118.123
2778319872  -117.824
2782025824  -117.756
2782025824  -118.057
2782025824  -118.156
2782025824  -118.300
2782025824  -118.560
2784897072  -118.867
2810381476  -118.718
2810381476  -118.948
2810381476  -118.750
2810381476  -118.980
2810381476  -119.124
2810381476  -118.687
2810381476  -118.628
2810381476  -118.784
2810381476  -118.853
2819876000  -119.160
2826180747  -119.257
2826180747  -119.312
2836134027  -119.258
2836134027  -119.064
2848487828  -119.207
2877292544  -119.195
2877292544  -119.328
2877292544  -119.424
2886937092  -119.366
2889513675  -119.693
2896603168  -119.998
2896603168  -119.952
2897899200  -120.148
2902936347  -119.458
2906290796  -119.504
2913023763  -119.776
2935483232  -119.445
2936629107  -119.392
2936629107  -119.703
2936629107  -119.983
2943390987  -119.929
2945082672  -120.021
2950160643  -120.158
2955053056  -120.134
2955053056  -120.235
2955053056  -120.400
2956938075  -120.526
2960329707  -120.679
2963157552  -120.723
2965420800  -120.996
2970516267  -121.153
2984570572  -120.922
2990941875  -121.135
2994352947  -120.859
2994453248  -120.895
2994453248  -120.842
2999473200  -120.703
3010296987  -120.562
3014284000  -120.604
3014284000  -120.825
3024232124  -120.944
3024232124  -121.204
3024232124  -121.064
3024232124  -120.928
3025140075  -120.659
3033720000  -120.877
3033720000  -120.430
3036582675  -119.853
3038873787  -120.126
3038873787  -120.415
3038873787  -120.661
3038873787  -120.835
3038873787  -120.484
3049194483  -120.219
3054207776  -119.830
3065283675  -119.441
3068161200  -119.440
3074301184  -119.222
3074301184  -119.184
3077378352  -119.097
3079108107  -119.134
3082569075  -119.432
3097589067  -119.735
3104606236  -119.981
3104606236  -119.977
3104606236  -120.191
3106271052  -120.417
3128901075  -120.035
3135109792  -120.203
3135109792  -119.901
3135298752  -119.602
3145321868  -119.849
3146364675  -120.035
3146364675  -120.246
3158618112  -119.949
3158618112  -119.610
3158618112  -119.906
3163876875  -120.104
3163876875  -120.046
3165812500  -120.003
3165812500  -120.191
3165812500  -120.063
3167385147  -120.353
3170895363  -120.440
3186391932  -120.706
3204339372  -120.852
3216705075  -120.477
3220242507  -120.710
3227817964  -120.664
3227817964  -120.621
3227817964  -120.826
3227817964  -121.014
3227817964  -121.138
3234411675  -121.212
3237958827  -121.169
3257502912  -121.084
3259122016  -120.879
3259122016  -120.999
3259122016  -121.080
3272348187  -121.281
3277105803  -121.430
3284248707  -121.697
3288418992  -121.856
3290627812  -121.979
3290627812  -122.166
3290627812  -122.361
3290627812  -122.572
3291399387  -122.750
3296170827  -122.739
3301174688  -122.821
3320079867  -122.763
3320079867  -122.969
3320079867  -123.189
3320079867  -123.446
3326070627  -123.484
3332950484  -123.554
3345277347  -123.391
3352494123  -123.431
3354247228  -123.711
3354247228  -123.790
3362128587  -124.019
3364929536  -123.969
3364929536  -123.419
3365142192  -123.648
3377814075  -123.598
3383252172  -123.672
3383252172  -123.506
3386362144  -123.791
3397112492  -123.670
3397112492  -123.663
3397112492  -123.273
3401410752  -123.491
3408687792  -123.146
3408687792  -123.082
3418681396  -123.182
3418681396  -122.688
3418681396  -122.785
3418681396  -122.444
3418681396  -122.396
3418681396  -122.342
3418681396  -121.757
3418681396  -122.022
3429500000  -121.557
3436045947  -121.695
3451205632  -121.720
3451205632  -121.821
3451205632  -121.776
3454345467  -121.434
3459844800  -121.554
3472693587  -121.326
3483935500  -121.287
3502151667  -121.396
3511382832  -121.246
3516871648  -121.459
3516871648  -121.644
3518776512  -121.890
3527896316  -121.997
3539149227  -121.989
3539149227  -121.731
3539149227  -121.831
3539149227  -121.931
3539149227  -122.031
3539149227  -122.142
3546572067  -122.103
3550014724  -122.308
3550014724  -122.415
3550014724  -122.406
3550014724  -122.644
3558340800  -122.852
3558960747  -122.666
3561108512  -122.626
3561108512  -122.476
3561441075  -122.573
3576341187  -122.511
3576341187  -122.293
3576341187  -122.253
3583365376  -121.762
3583365376  -121.785
3583365376  -121.724
3594528500  -121.872
3598126272  -121.977
3616924252  -121.867
3616924252  -121.900
3616924252  -122.098
3616924252  -121.949
3616924252  -121.898
3616924252  -122.063
3619977507  -122.023
3623104512  -122.189
3627484587  -122.357
3647541483  -122.654
3650692000  -122.806
3651308307  -122.220
3658847787  -121.972
3661362675  -122.064
3673950075  -122.225
3683404800  -122.432
3696661827  -122.490
3698557632  -122.732
3699189675  -122.826
3708043947  -122.856
3718176075  -122.817
3718856704  -122.980
3718856704  -122.990
3731495472  -122.937
3731495472  -122.725
3734670267  -122.737
3736575792  -122.683
3749928075  -122.773
3749928075  -122.832
3749928075  -122.993
3753254956  -122.955
3764768000  -123.149
3765216987  -123.317
3774788352  -123.210
3776304564  -123.384
3777981507  -123.482
3787864672  -123.240
3787864672  -123.271
3787864672  -123.504
3799448348  -123.726
3799448348  -123.414
3799448348  -123.643
3811055616  -123.723
3811270347  -123.419
3811270347  -123.037
3822686500  -123.246
3822827427  -123.426
3830541867  -123.254
3834341024  -123.469
3834341024  -123.593
3834341024  -123.186
3842128107  -122.951
3842128107  -122.912
3857721088  -123.094
3857721088  -123.043
3857721088  -122.748
3857721088  -122.580
3869446676  -122.828
3878286075  -122.788
3890592432  -122.749
3890592432  -122.582
3892969084  -122.641
3892969084  -122.587
3895131267  -122.552
3896428563  -122.256
3898374912  -122.354
3904216875  -122.314
3904216875  -122.279
3919816827  -122.146
3928431136  -122.235
3928431136  -122.466
3937403952  -122.366
3937403952  -122.530
3939360507  -122.725
3943275075  -122.906
3952191744  -123.071
3953070000  -123.034
3964107892  -123.063
3966803307  -123.153
3971386368  -123.022
3978593667  -122.827
3983183532  -122.268
3998283147  -122.106
4006172547  -122.162
4006172547  -122.129
4006172547  -122.067
4011436467  -121.842
4012012004  -121.498
4012012004  -121.307
4012012004  -121.406
4015386675  -121.374
4036108108  -121.530
4048192256  -121.432
4048192256  -121.520
4048192256  -121.392
4055657472  -121.610
4057643187  -121.609
4072432864  -121.764
4072432864  -121.574
4072432864  -121.417
4072432864  -121.504
4077527067  -121.468
4084589372  -121.130
4084589372  -121.335
4090809987  -121.330
4095464112  -121.347
4096770048  -121.306
4108974916  -121.367
4108974916  -121.211
4108974916  -120.732
4108974916  -120.285
4108974916  -120.366
4111441200  -120.497
4117440627  -120.107
4117440627  -120.016
4121204000  -120.116
4133457324  -120.198
4133457324  -120.284
4133457324  -120.378
4133457324  -120.288
4175660592  -120.381
4197850947  -120.290
4201891875  -120.352
4202565552  -120.506
4222125675  -120.574
4232260800  -120.393
4232260800  -120.365
4232260800  -120.153
4232359436  -120.033
4246470387  -119.993
4246470387  -119.843
4246470387  -119.871
4254600843  -119.927
4257329044  -119.963
4257329044  -119.845
4257329044  -119.917
4257329044  -120.100
4266811107  -119.832
4269850592  -119.594
4269850592  -119.477
4272922800  -119.637
4276320075  -119.376
4282396668  -119.200
4287200427  -119.027
4289242032  -119.186
4294967296  -119.271
4294967296  -119.125
4294967296  -119.307
4294967296  -119.484
4300138800  -119.574
4303546875  -119.458
4307562500  -119.491
4332826732  -119.704
4332826732  -119.618
4332826732  -119.679
4338386352  -119.433
4345495808  -119.184
4352772843  -119.252
4365123075  -119.407
4381617267  -119.617
4383651164  -119.588
4383651164  -119.790
4383651164  -119.646
4389876027  -119.706
4391941932  -119.666
4402278747  -119.638
4402278747  -119.635
4402278747  -119.807
4402278747  -119.889
4402278747  -120.083
4402278747  -120.080
4402278747  -120.162
4402278747  -120.366
4409211748  -120.334
4409211748  -120.165
4413318075  -119.911
4422029216  -120.059
4423680000  -119.660
4425062508  -119.878
4447738624  -119.899
4447738624  -120.089
4447738624  -119.848
4447738624  -119.983
4447738624  -120.091
4447738624  -120.112
4447738624  -120.185
4447738624  -120.329
4447738624  -120.299
4452064587  -120.468
4460389443  -120.587
4468722075  -120.222
4474976652  -120.314
4475671875  -120.203
4486489276  -120.345
4486489276  -120.437
4489587675  -120.494
4489587675  -120.664
4518881163  -120.710
4520977200  -120.822
4525464352  -120.961
4525464352  -120.961
4525464352  -120.795
4538463075  -120.523
4538506028  -120.686
4538506028  -120.325
4538506028  -120.242
4545466875  -120.271
4560192432  -120.460
4564664500  -120.628
4564664500  -120.699
4564664500  -120.851
4577781344  -121.016
4577781344  -120.992
4577781344  -120.687
4577781344  -120.523
4577781344  -120.664
4577781344  -120.719
4577781344  -120.669
4590419067  -120.845
4598872227  -120.873
4598872227  -120.601
4604090368  -120.563
4617282596  -120.729
4618626507  -120.703
4630640832  -120.866
4637007675  -120.680
4643742604  -120.815
4643742604  -120.870
4643742604  -120.790
4643742604  -120.925
4643742604  -120.872
4643742604  -120.631
4643742604  -120.763
4683621856  -120.844
4700916675  -120.898
4700916675  -121.033
4723728772  -121.108
4723728772  -121.135
4723728772  -120.952
4723728772  -120.937
4733035200  -121.070
4737148448  -121.087
4741618608  -121.235
4748061267  -121.077
4777559924  -121.209
4777559924  -121.335
4777559924  -121.248
4796880507  -121.168
4801200075  -121.248
4801920192  -121.407
4801920192  -121.433
4804628188  -121.616
4804628188  -121.678
4805521587  -121.751
4805521587  -121.826
4818200576  -121.745
4818200576  -121.563
4822105392  -121.407
4825714347  -121.252
4825714347  -121.375
4825714347  -121.531
4833658800  -121.191
4834381347  -121.111
4845421984  -121.138
4854634587  -121.116
4859071052  -121.013
4859071052  -121.035
4859704512  -120.907
4869127107  -121.020
4882188843  -120.635
4885093827  -120.607
4886446036  -120.656
4886446036  -120.677
4886446036  -120.729
4886446036  -120.601
4888726272  -120.705
4888726272  -120.862
4895268075  -121.009
4900172000  -121.140
4900172000  -121.269
4918563243  -121.193
4927700992  -121.165
4927700992  -121.330
4927700992  -121.422
4945567212  -121.381
4954341132  -121.573
4956535827  -121.734
4960926675  -121.762
4969187500  -121.838
4969187500  -122.038
4971179547  -121.836
4983067904  -121.611
4993920000  -121.678
5000531787  -121.675
5010906208  -121.448
5010906208  -121.574
5049151875  -121.750
5052106107  -121.918
5053583547  -121.816
5053583547  -121.473
5053583547  -121.494
5053583547  -121.472
5062452723  -121.373
5066893472  -121.348
5066893472  -121.465
5068369827  -121.437
5071329675  -121.581
5079473712  -121.756
5089106907  -121.705
5095042816  -121.726
5095042816  -121.723
5095042816  -121.855
5095042816  -121.829
5109156500  -121.985
5109156500  -121.959
5109156500  -121.835
5109156500  -121.911
5112858267  -121.982
5123296224  -122.000
5126986800  -121.964
5126986800  -122.088
5129963712  -122.110
5133686067  -121.963
5137462012  -122.037
5137462012  -122.205
5149334700  -122.213
5156048547  -122.210
5156048547  -121.837
5693204907  -121.306
6450808923  -121.274
6894734396  -122.900
7461637564  -121.473
7850060032  -123.231
8427991072  -122.477
8910242464  -122.792
9474372148  -123.057
9885304832  -122.418
10426368627  -121.937
10808641728  -120.162
11380714852  -119.475
11819951500  -119.466
12347592075  -118.614
12809122947  -118.703
13331866707  -118.628
13810053312  -118.261
14412460032  -118.744
14866368075  -118.579
15450012036  -119.034
15872449932  -118.271
16292012692  -118.167
16687871667  -118.116
17418812548  -118.294
17744521392  -118.097
18358859952  -118.741
18789418800  -118.683
19408402467  -118.491
19756223708  -118.290
20390544747  -118.507
20674973956  -118.641
21364083968  -118.532
21763319787  -118.551
22445137732  -118.598
22794780672  -118.455
23391729612  -118.477
23760330075  -118.863
24433662208  -118.748
24839178147  -118.513
25329662307  -118.542
25780961524  -118.375
26409397504  -118.919
26869053132  -118.781


==> data/ht_log_r5_p5.dat <==
1  -73.9841
2  -65.8590
3  -64.1365
4  -58.2704
5  -62.3216
6  -61.8206
7  -64.0752
1  -39.8090
2  -49.7693
3  -47.1239
4  -45.6632
5  -44.7041
6  -43.6904
7  -43.2875
8  -45.1967
9  -44.8181
1  -64.1310
2  -74.4191
3  -49.6127
4  -52.6320
5  -58.9824
6  -56.2675
7  -57.6219
8  -55.5886
9  -56.7730
10  -53.1866
11  -52.1632
12  -54.9979
13  -55.5971
14  -54.6093
15  -52.4250
16  -51.7069
17  -53.4545
18  -55.0766
19  -54.3614
20  -52.7537
21  -49.1998
22  -48.9964
23  -49.6129
24  -50.2928
25  -50.7418
26  -51.9114
27  -52.4894
28  -52.8734
29  -53.1999
30  -52.8506
31  -53.8210
32  -52.7781
33  -53.1090
34  -53.4416
35  -53.7751
36  -54.0577
37  -54.3826
38  -54.1067
39  -53.6563
40  -53.7154
41  -54.4843
42  -54.6464
43  -54.9082
44  -54.9712
45  -53.7496
46  -53.5118
47  -53.3106
48  -53.5825
49  -52.4889
50  -51.4392
51  -50.4305
52  -50.2971
53  -50.1501
54  -49.9698
55  -50.6267
56  -51.0641
57  -51.3918
58  -51.2012
59  -51.7043
60  -51.8005
61  -51.6542
62  -51.9112
63  -52.1825
64  -52.3337
65  -51.8616
66  -52.5115
67  -52.6982
68  -52.5739
69  -52.7943
70  -52.9960
71  -52.5637
72  -52.7392
73  -52.5990
74  -53.0202
75  -53.4728
76  -53.6562
77  -53.8294
78  -53.9378
79  -53.7916
80  -53.9367
81  -54.1043
82  -54.2671
83  -54.6267
84  -54.9943
85  -55.2783
90  -55.6152
95  -54.6740
100  -55.1992
105  -55.4449
110  -54.9565
115  -55.0537
120  -54.3873
5  -56.4367
10  -67.9250
15  -69.3688
20  -65.3632
25  -64.9833
30  -65.0884
35  -60.9155
40  -59.8733
45  -59.5403
50  -59.2891
55  -59.5696
60  -57.5775
65  -57.5314
70  -57.7290
75  -57.7631
80  -57.8551
85  -59.2178
90  -58.4537
95  -58.4532
100  -57.8299
105  -57.8610
110  -56.4659
115  -57.1790
120  -57.3174
125  -57.8798
130  -58.4648
135  -57.9713
140  -58.4947
145  -58.6611
150  -59.0149
155  -58.4286
160  -58.5851
165  -58.7786
170  -59.4868
175  -59.4444
180  -59.7107
185  -59.7108
5  -51.4330
10  -54.6132
15  -60.1068
20  -61.4071
25  -62.6080
30  -60.6913
35  -61.5692
40  -63.5000
45  -62.0589
50  -60.4321
55  -60.5177
60  -59.8962
65  -58.4495
70  -58.2305
75  -57.1176
80  -57.3902
85  -57.7009
90  -58.2576
95  -59.1830
100  -58.6607
105  -58.0826
110  -58.0959
115  -58.5585
120  -57.8462
125  -57.3185
130  -56.2913
135  -56.6426
140  -57.3785
145  -56.6784
150  -56.5031
155  -56.7844
160  -57.0869
165  -56.5098
170  -56.8859
175  -57.1203
180  -56.9628
3  -23.2090
23  -55.4599
43  -59.9599
63  -57.0006
83  -56.4211
103  -57.6862
123  -58.3280
143  -59.0153
163  -59.5898
183  -60.4838
203  -59.7661
223  -59.8113
19  -52.7263
39  -59.9179
59  -58.3908
79  -57.3212
99  -55.9504
119  -57.5701
139  -57.6739
159  -58.1863
179  -57.3105
199  -56.9463
15  -64.0598
35  -51.6842
55  -53.4208
75  -57.3453
95  -55.9133
115  -58.5893
135  -57.7440
155  -58.1665
175  -60.0766
195  -58.8738
5  -24.9543
25  -46.5549
45  -48.5220
65  -54.1355
85  -55.3123
105  -53.0167
125  -53.8457
145  -53.1500
165  -54.3012
185  -55.1015
205  -55.3265
1  -67.0401
21  -56.8882
41  -57.9274
61  -58.2578
81  -62.0626
101  -60.4215
121  -58.1945
141  -59.1059
161  -58.6331
181  -59.2607
201  -58.7763
221  -59.3757
11  -41.8212
31  -58.2565
51  -56.3727
71  -55.5127
91  -56.9100
111  -57.9210
131  -57.9237
151  -57.8449
171  -60.2158
191  -59.5745
211  -59.4379
20  -60.1761
40  -51.2805
60  -55.2628
80  -59.0386
100  -57.8920
120  -57.9127
140  -58.7264
160  -59.5312
180  -59.0419
180  -59.0419
181  -58.8529
182  -58.7851
183  -58.6988
183  -58.6988
184  -58.6217
185  -58.5727
186  -58.4829
186  -58.4829
187  -58.4284
188  -58.3550
189  -58.4537
189  -58.4537
190  -58.5325
191  -58.6254
192  -58.3201
192  -58.3201
193  -58.4883
194  -58.3159
195  -58.3855
196  -58.5851
196  -58.5851
197  -58.5513
198  -58.6311
199  -58.7142
199  -58.7142
200  -58.7909
201  -58.4984
202  -58.4573
202  -58.4573
203  -58.5334
204  -58.6156
205  -58.5566
205  -58.5566
206  -58.7186
207  -58.9199
208  -59.1029
208  -59.1029
1  -69.2800
2  -70.3302
3  -38.3300
4  -53.8743
4  -53.8743
5  -63.1890
6  -69.6678
7  -74.4215
7  -74.4215
8  -71.1378
9  -71.6009
10  -69.5382
10  -69.5382
11  -70.2630
12  -68.5271
13  -63.2558
13  -63.2558
14  -64.1203
15  -61.4822
16  -61.9971
16  -61.9971
17  -60.8704
18  -61.5262
19  -60.8416
20  -61.4579
20  -61.4579
21  -59.6953
22  -59.0747
23  -59.4432
23  -59.4432
24  -60.1056
25  -61.8651
26  -61.3754
26  -61.3754
27  -61.5255
28  -62.4964
29  -63.5922
29  -63.5922
30  -64.8970
31  -65.9548
32  -66.2721
33  -65.7773
33  -65.7773
34  -65.1872
35  -63.3247
36  -63.6427
36  -63.6427
37  -63.7456
38  -63.8557
39  -62.2184
39  -62.2184
40  -62.5184
41  -62.2081
42  -61.9194
42  -61.9194
43  -61.6478
44  -61.3850
45  -61.0279
45  -61.0279
46  -61.3399
47  -61.6760
48  -61.4537
49  -61.1748
49  -61.1748
50  -61.6966
51  -62.2063
52  -61.5160
52  -61.5160
53  -60.8422
54  -61.5824
55  -61.7811
55  -61.7811
56  -61.1263
57  -61.3402
58  -61.5824
58  -61.5824
59  -61.7811
60  -61.9667
61  -62.0135
61  -62.0135
62  -62.1826
63  -62.3445
64  -62.4994
65  -62.6389
65  -62.6389
66  -62.7482
67  -62.8391
68  -62.6542
68  -62.6542
69  -62.4748
70  -62.9286
71  -62.0423
71  -62.0423
72  -62.1940
73  -62.0435
74  -61.8449
74  -61.8449
75  -60.6835
76  -61.2243
77  -61.6566
77  -61.6566
78  -62.1112
79  -62.3862
80  -61.3011
81  -61.5763
81  -61.5763
82  -61.9872
83  -61.8418
84  -62.3310
84  -62.3310
85  -62.7810
86  -63.1731
87  -63.1697
87  -63.1697
88  -63.0234
89  -62.8414
90  -62.9735
90  -62.9735
91  -63.0084
92  -62.3235
93  -62.6341
94  -62.6735
94  -62.6735
95  -62.2860
96  -62.1440
97  -62.2644
97  -62.2644
98  -62.4104
99  -62.7475
100  -62.8455
100  -62.8455
101  -62.9424
102  -62.5712
103  -62.6968
103  -62.6968
104  -62.0940
105  -61.9692
106  -62.0181
106  -62.0181
107  -61.2030
108  -61.5763
109  -61.7126
110  -61.9913
110  -61.9913
111  -61.8885
112  -61.7728
113  -61.6616
113  -61.6616
114  -61.5549
115  -61.4564
116  -61.3550
116  -61.3550
117  -61.6810
118  -62.0107
119  -62.3350
119  -62.3350
120  -62.2161
121  -62.1023
122  -62.0051
122  -62.0051
123  -61.8985
124  -61.8038
125  -61.7106
126  -61.6076
126  -61.6076
127  -61.5159
128  -61.4137
129  -61.2941
129  -61.2941
130  -61.1795
131  -61.4599
132  -60.9943
132  -60.9943
133  -60.7281
134  -60.6500
135  -60.5245
135  -60.5245
136  -60.2595
137  -60.5227
138  -60.5690
138  -60.5690
139  -60.6701
140  -60.7744
141  -60.5218
142  -60.7849
142  -60.7849
143  -60.1839
144  -59.7659
145  -59.8343
145  -59.8343
146  -59.5969
147  -59.6875
148  -59.7799
148  -59.7799
149  -59.8318
150  -59.9207
151  -59.9989
151  -59.9989
152  -60.0752
153  -60.1455
154  -60.0784
155  -60.3071
155  -60.3071
156  -60.0809
157  -59.6983
158  -59.7984
158  -59.7984
159  -59.7203
160  -59.6386
161  -59.7317
161  -59.7317
162  -59.8407
163  -59.7908
164  -59.8546
164  -59.8546
165  -59.9493
166  -60.1942
167  -60.3459
167  -60.3459
168  -60.5730
169  -60.7938
170  -60.7315
171  -60.3763
171  -60.3763
172  -60.6040
173  -60.2537
174  -60.3414
174  -60.3414
175  -59.9966
176  -60.2374
177  -60.2924
177  -60.2924
178  -60.2264
179  -60.3724
180  -60.1766
180  -60.1766
181  -60.2623
182  -60.4535
183  -60.6542
183  -60.6542
184  -60.8567
185  -60.5278
186  -60.2024
187  -59.8804
187  -59.8804
188  -59.2837
189  -59.1032
190  -59.0686
190  -59.0686
191  -58.8938
192  -58.8501
193  -58.5452
193  -58.5452
194  -58.2434
195  -58.4236
196  -58.1255
196  -58.1255
197  -58.0859
198  -58.2603
199  -57.9676
199  -57.9676
200  -57.7995
201  -57.6391
202  -57.4724
203  -57.3000
203  -57.3000
204  -57.1216
205  -57.3493
206  -57.0710
206  -57.0710
207  -57.0189
208  -56.8658
209  -57.0346
209  -57.0346
210  -57.1920
211  -57.0402
212  -57.0098
212  -57.0098
213  -56.7422
214  -56.8788
215  -56.8416
216  -56.7856
216  -56.7856
217  -56.7497
218  -56.6870
219  -56.6444
219  -56.6444
220  -56.6004
221  -56.5379
222  -56.5106
222  -56.5106
223  -56.5943
224  -56.7913
225  -56.7523
225  -56.7523
226  -56.7298
227  -56.6954
228  -56.8766
228  -56.8766
229  -56.8354
230  -56.8835
231  -56.6373
232  -56.7075
232  -56.7075
233  -56.7509
234  -56.7238
235  -56.2689
235  -56.2689
236  -56.2265
1  -48.9324
2  -74.8671
2  -74.8671
3  -66.2497
4  -43.4973
5  -54.7355
5  -54.7355
6  -62.7425
7  -66.7912
8  -71.3244
8  -71.3244
9  -68.8450
10  -66.8654
11  -69.7095
12  -69.8824
12  -69.8824
13  -71.8215
14  -70.2870
15  -70.0607
15  -70.0607
16  -68.7007
17  -70.4268
18  -70.0225
18  -70.0225
19  -70.3375
20  -66.8206
21  -68.4930
21  -68.4930
22  -66.3969
23  -66.6944
24  -67.5518
24  -67.5518
25  -66.8513
26  -66.1275
27  -66.5184
28  -66.8665
28  -66.8665
29  -67.1850
30  -67.5676
31  -66.9378
31  -66.9378
32  -67.2104
33  -66.7687
34  -67.0256
34  -67.0256
35  -65.1106
36  -65.1968
37  -65.3857
37  -65.3857
38  -64.2524
39  -62.6049
40  -61.6606
41  -62.1022
41  -62.1022
42  -62.2644
43  -62.4990
44  -61.6358
44  -61.6358
45  -62.5693
46  -62.7801
47  -60.9084
47  -60.9084
48  -61.1771
49  -60.4440
50  -60.1052
50  -60.1052
51  -58.9267
52  -59.2064
53  -59.4497
53  -59.4497
54  -59.7407
55  -59.4624
56  -59.3054
57  -59.1651
57  -59.1651
58  -59.4502
59  -59.2504
60  -59.8037
60  -59.8037
61  -60.3642
62  -60.1842
63  -60.4413
63  -60.4413
64  -60.6254
65  -60.0819
66  -59.1716
66  -59.1716
67  -58.6610
68  -58.1298
69  -57.6653
69  -57.6653
70  -58.2267
71  -58.7757
72  -59.3608
73  -59.4974
73  -59.4974
74  -59.7095
75  -59.2276
76  -59.1060
76  -59.1060
77  -59.2907
78  -59.4935
79  -59.6964
79  -59.6964
80  -59.8960
81  -60.0893
82  -60.2754
82  -60.2754
83  -60.4532
84  -60.6179
85  -61.0809
85  -61.0809
86  -61.1680
87  -61.3118
88  -60.6151
89  -59.9340
89  -59.9340
90  -59.2681
91  -59.6898
92  -59.8490
92  -59.8490
93  -59.9838
94  -59.6141
95  -60.0067
95  -60.0067
96  -60.3027
97  -60.6929
98  -61.1305
98  -61.1305
99  -61.3992
100  -61.7199
101  -61.3705
102  -61.0164
102  -61.0164
103  -61.1792
104  -61.5336
105  -61.4150
105  -61.4150
106  -61.5584
107  -61.7019
108  -61.7586
108  -61.7586
109  -62.1121
110  -62.0057
111  -62.2352
111  -62.2352
112  -61.9002
113  -62.0316
114  -61.9285
114  -61.9285
115  -62.2822
116  -62.3259
117  -62.3934
118  -62.2641
118  -62.2641
119  -62.3992
120  -62.5354
121  -62.3805
121  -62.3805
122  -62.6607
123  -62.5216
124  -62.0173
124  -62.0173
125  -61.9252
126  -61.9490
127  -61.6599
127  -61.6599
128  -61.3739
129  -61.6778
130  -61.5865
130  -61.5865
131  -61.4588
132  -61.5368
133  -61.4451
134  -61.5537
134  -61.5537
135  -61.4642
136  -61.0123
137  -60.7562
137  -60.7562
138  -60.3159
139  -60.4254
140  -60.3109
140  -60.3109
141  -60.2409
142  -60.1692
143  -60.0895
143  -60.0895
144  -60.3705
145  -60.5741
146  -60.4203
146  -60.4203
147  -60.6584
148  -60.9312
149  -60.3547
150  -60.1172
150  -60.1172
151  -59.7191
152  -59.9916
153  -59.9203
153  -59.9203
154  -59.8142
155  -59.4283
156  -59.3738
156  -59.3738
157  -59.6387
158  -59.9007
159  -59.9753
159  -59.9753
160  -60.0660
161  -60.1615
162  -60.2434
163  -59.5643
163  -59.5643
164  -59.6720
165  -59.6328
166  -59.6803
166  -59.6803
167  -59.7694
168  -59.6999
169  -59.3466
169  -59.3466
170  -58.9975
171  -58.6525
172  -58.3115
172  -58.3115
173  -58.4117
174  -58.5003
175  -58.5954
175  -58.5954
176  -58.6675
177  -58.6215
178  -58.8353
179  -58.5066
179  -58.5066
180  -58.1815
181  -58.3698
182  -58.5273
182  -58.5273
183  -58.7445
184  -58.9566
185  -59.1639
185  -59.1639
186  -58.7089
187  -58.8829
188  -59.0991
188  -59.0991
189  -59.0538
190  -59.2808
191  -59.3676
191  -59.3676
192  -58.9231
193  -58.9889
194  -59.1845
195  -59.3910
195  -59.3910
196  -59.6005
197  -59.2980
198  -59.3546
198  -59.3546
199  -59.4286
200  -59.3821
201  -59.3197
201  -59.3197
202  -59.3603
203  -58.8241
204  -58.9633
204  -58.9633
205  -58.9183
206  -58.9983
207  -59.1700
207  -59.1700
208  -59.1037
209  -59.0336
210  -58.9933
211  -59.1577
211  -59.1577
212  -59.3450
213  -59.4918
214  -59.6851
214  -59.6851
215  -59.5245
216  -59.6001
217  -59.6532
217  -59.6532
218  -59.7033
219  -59.7863
220  -59.7204
220  -59.7204
221  -59.6785
222  -59.7975
223  -59.9562
224  -60.1332
224  -60.1332
225  -60.3100
226  -60.4786
227  -60.6464
227  -60.6464
228  -60.8141
229  -60.9666
230  -60.7016
230  -60.7016
231  -60.7248
232  -60.7903
233  -60.7460
233  -60.7460
234  -60.6961
235  -60.6522
236  -60.6078
236  -60.6078
237  -60.7711
238  -60.9395
239  -61.0972
240  -60.9375
240  -60.9375
241  -60.7918
1  -95.8814
2  -60.0106
2  -60.0106
3  -56.4052
4  -55.3441
5  -54.5619
5  -54.5619
6  -56.6120
7  -57.8783
8  -59.0878
8  -59.0878
9  -60.7214
10  -62.0192
11  -62.5133
11  -62.5133
12  -63.4370
13  -63.7292
14  -64.4156
15  -64.3822
15  -64.3822
16  -64.7681
17  -65.0238
18  -65.2089
18  -65.2089
19  -64.9495
20  -65.0002
21  -64.0288
21  -64.0288
22  -64.5166
23  -61.7116
24  -59.1402
24  -59.1402
25  -56.7746
26  -56.5344
27  -56.2466
27  -56.2466
28  -54.2377
29  -54.8236
30  -56.2961
31  -57.2297
31  -57.2297
32  -58.6916
33  -59.9187
34  -60.3967
34  -60.3967
35  -60.1498
36  -60.6758
37  -61.4659
37  -61.4659
38  -59.8484
39  -60.1220
40  -60.3653
40  -60.3653
41  -60.1846
42  -59.8127
43  -58.4217
44  -57.0939
44  -57.0939
45  -55.8251
46  -54.6116
47  -55.0036
47  -55.0036
48  -55.4392
49  -55.3122
50  -54.7121
50  -54.7121
51  -54.5718
52  -54.4623
53  -53.8949
53  -53.8949
54  -53.8342
55  -54.2636
56  -54.2151
56  -54.2151
57  -54.1148
58  -53.5639
59  -53.5052
60  -53.3638
60  -53.3638
61  -53.5676
62  -53.9478
63  -53.4932
63  -53.4932
64  -53.7900
65  -53.3518
66  -54.0355
66  -54.0355
67  -54.3535
68  -54.6609
69  -54.6133
69  -54.6133
70  -54.5600
71  -54.5056
72  -54.4641
72  -54.4641
73  -55.0008
74  -54.9203
75  -54.5259
76  -54.4001
76  -54.4001
77  -54.0111
78  -53.6350
79  -53.8949
79  -53.8949
80  -53.8359
81  -53.7788
82  -53.7234
82  -53.7234
83  -53.6689
84  -53.5441
85  -53.4887
85  -53.4887
86  -53.4333
87  -53.4082
88  -53.3191
88  -53.3191
89  -53.2930
90  -53.1681
91  -53.3961
92  -53.6290
92  -53.6290
93  -54.1118
94  -54.5648
95  -54.5108
95  -54.5108
96  -54.6686
97  -55.1180
98  -55.5607
98  -55.5607
99  -55.9939
100  -56.4288
101  -56.1244
101  -56.1244
102  -55.5742
103  -55.9329
104  -55.3951
105  -55.5350
105  -55.5350
106  -55.6652
107  -55.8531
108  -56.0394
108  -56.0394
109  -56.1261
110  -56.2076
111  -56.3201
111  -56.3201
112  -56.1992
113  -56.0995
114  -56.4102
114  -56.4102
115  -56.7760
116  -57.1594
117  -57.2465
117  -57.2465
118  -57.6029
119  -57.9688
120  -57.2763
121  -57.0158
121  -57.0158
122  -57.1762
123  -57.3117
124  -57.0481
124  -57.0481
125  -56.7916
126  -56.5418
127  -55.8992
127  -55.8992
128  -56.2410
129  -56.1961
130  -56.2704
130  -56.2704
131  -56.2170
132  -56.4288
133  -56.3710
133  -56.3710
134  -56.3242
135  -56.4233
136  -56.6717
137  -56.2580
137  -56.2580
138  -55.8504
139  -55.4486
140  -55.4005
140  -55.4005
141  -55.1828
142  -54.7942
143  -54.4110
143  -54.4110
144  -54.5479
145  -54.5236
146  -54.6778
146  -54.6778
147  -54.8301
148  -54.9871
149  -55.1232
149  -55.1232
150  -55.4129
151  -55.6322
152  -55.5905
153  -55.7112
153  -55.7112
154  -55.6680
155  -55.9166
156  -55.7156
156  -55.7156
157  -55.5049
158  -55.4656
159  -55.5893
159  -55.5893
160  -55.6356
161  -55.4474
162  -55.5579
162  -55.5579
163  -55.7997
164  -56.0517
165  -55.7120
166  -55.6614
166  -55.6614
167  -55.7645
168  -55.7420
169  -56.0112
169  -56.0112
170  -55.9780
171  -55.9458
172  -55.8827
172  -55.8827
173  -55.8205
174  -55.7884
175  -55.7229
175  -55.7229
176  -55.6725
177  -55.7903
178  -55.7419
178  -55.7419
179  -55.2928
180  -55.1177
181  -55.0479
182  -55.2772
182  -55.2772
183  -55.5141
184  -55.4827
185  -55.5811
185  -55.5811
186  -55.6792
187  -55.6409
188  -55.7382
188  -55.7382
189  -55.8557
190  -55.9610
191  -56.0663
191  -56.0663
192  -56.1699
193  -56.2701
194  -56.3588
194  -56.3588
195  -56.0698
196  -55.7837
197  -55.9206
198  -56.1361
198  -56.1361
199  -55.9762
200  -56.2174
201  -56.2911
201  -56.2911
202  -56.3787
203  -56.4655
204  -56.6645
204  -56.6645
205  -56.8620
206  -57.0645
207  -57.2639
207  -57.2639
208  -57.4610
209  -57.6691
210  -57.8576
210  -57.8576
211  -57.4656
212  -57.6446
213  -57.8165
214  -57.9783
214  -57.9783
215  -58.1282
216  -58.2553
217  -58.2144
217  -58.2144
218  -58.3978
219  -58.3568
220  -58.2058
220  -58.2058
221  -58.4210
222  -58.6224
223  -58.4742
223  -58.4742
224  -58.4971
225  -58.5753
226  -58.6466
227  -58.3883
227  -58.3883
228  -58.5661
229  -58.5379
230  -58.5344
230  -58.5344
231  -58.5804
232  -58.5446
233  -58.3864
233  -58.3864
234  -58.4616
235  -58.2129
236  -58.0740
236  -58.0740
237  -57.8289
238  -57.5859
239  -57.3450
239  -57.3450
240  -57.4231
241  -57.5904
242  -57.5599
243  -57.5257
243  -57.5257
244  -57.6168
245  -57.1704
246  -57.2507
246  -57.2507
247  -57.1239
248  -57.2690
249  -57.2868
249  -57.2868
250  -57.3288
251  -57.4871
252  -57.6262
252  -57.6262
253  -57.7632
254  -57.5358
255  -57.5997
255  -57.5997
256  -57.6714
257  -57.5456
258  -57.4199
259  -57.5902
259  -57.5902
260  -57.5554
261  -57.6151
262  -57.5656
262  -57.5656
263  -57.0480
264  -57.0193
265  -56.8907
265  -56.8907
266  -56.9589
267  -56.8377
268  -56.9018
268  -56.9018
269  -56.8738
270  -56.9390
271  -56.7289
271  -56.7289
272  -56.6136
273  -56.4062
274  -56.4729
275  -56.5444
275  -56.5444
276  -56.4289
277  -56.4043
278  -56.5566
278  -56.5566
279  -56.5334
280  -56.5126
281  -56.4749
281  -56.4749
282  -56.4540
283  -56.4331
284  -56.4095
284  -56.4095
285  -56.3687
286  -56.3429
287  -56.3138
288  -56.2774
288  -56.2774
289  -56.3496
290  -56.4222
291  -56.4960
291  -56.4960
292  -56.4596
293  -56.6116
294  -56.5870
294  -56.5870
295  -56.5674
296  -56.3763
297  -56.2708
297  -56.2708
298  -56.2452
299  -56.3152
300  -56.2121
300  -56.2121
301  -56.2779
302  -56.3439
303  -56.3256
304  -56.3829
304  -56.3829
305  -56.0317
306  -56.1042
307  -56.1695
307  -56.1695
308  -56.2263
309  -56.2781
310  -56.2690
310  -56.2690
311  -56.3335
312  -56.4786
313  -56.2981
313  -56.2981
314  -56.1188
315  -55.9407
316  -55.9236
316  -55.9236
317  -55.9549
318  -55.8569
319  -55.8312
320  -55.8979
320  -55.8979
321  -56.0069
322  -55.8329
323  -55.5816
323  -55.5816
324  -55.5664
325  -55.6799
326  -55.8107
326  -55.8107
327  -55.9166
328  -56.0473
329  -56.1695
329  -56.1695
330  -56.2890
331  -56.3980
332  -56.3025
332  -56.3025
333  -56.3618
334  -56.3318
335  -56.3813
336  -56.4340
336  -56.4340
337  -56.4865
338  -56.5395
339  -56.5237
339  -56.5237
340  -56.5841
341  -56.7311
342  -56.8216
342  -56.8216
343  -56.6559
344  -56.7710
345  -56.8273
345  -56.8273
346  -56.6630
347  -56.7445
348  -56.5814
349  -56.4193
349  -56.4193
350  -56.2581
351  -56.3088
352  -56.3003
352  -56.3003
353  -56.3530
354  -56.4067
355  -56.2478
355  -56.2478
356  -56.3030
357  -56.3975
358  -56.4846
358  -56.4846
359  -56.3272
360  -56.2413
361  -56.3386
361  -56.3386
362  -56.2531
363  -56.2358
364  -56.3528
365  -56.4121
365  -56.4121
366  -56.4004
367  -56.5002
368  -56.4804
368  -56.4804
369  -56.6025
370  -56.5712
371  -56.6242
371  -56.6242
372  -56.6062
373  -56.5873
374  -56.5547
374  -56.5547
375  -56.5388
376  -56.5190
377  -56.5029
377  -56.5029
378  -56.4801
379  -56.5187
380  -56.5709
381  -56.6170
381  -56.6170
382  -56.7365
383  -56.7871
384  -56.7056
384  -56.7056
385  -56.7563
386  -56.7376
387  -56.7877
387  -56.7877
388  -56.8628
389  -56.9016
390  -56.9437
390  -56.9437
391  -56.9877
392  -57.0313
393  -57.0528
393  -57.0528
394  -57.0940
395  -57.1200
396  -57.1296
397  -57.2339
397  -57.2339
398  -57.3385
399  -57.1948
400  -57.1153
400  -57.1153
401  -57.1630
402  -57.2023
403  -57.3091
403  -57.3091
404  -57.2931
405  -57.3348
406  -57.1936
406  -57.1936
407  -57.1780
408  -57.2249
409  -57.2715
410  -57.3714
410  -57.3714
411  -57.4206
412  -57.4574
413  -57.4978
413  -57.4978
414  -57.5309
415  -57.5764
416  -57.4956
416  -57.4956
417  -57.5958
418  -57.7082
419  -57.6919
419  -57.6919
420  -57.6586
421  -57.7547
422  -57.8652
422  -57.8652
423  -57.8958
424  -57.9305
425  -57.9491
426  -57.9861
426  -57.9861
427  -58.0294
428  -58.0641
429  -57.9288
429  -57.9288
430  -57.7941
431  -57.8895
432  -57.9913
432  -57.9913
433  -58.0349
434  -58.0742
435  -57.9407
435  -57.9407
436  -57.8658
437  -57.8454
438  -57.9290
438  -57.9290
439  -57.9159
440  -57.9528
441  -58.0521
442  -57.9766
442  -57.9766
443  -57.9015
444  -57.8239
445  -57.6387
445  -57.6387
446  -57.6267
447  -57.6107
448  -57.6476
448  -57.6476
449  -57.6880
450  -57.7292
451  -57.7680
451  -57.7680
452  -57.7528
453  -57.7377
454  -57.7228
454  -57.7228
455  -57.7555
456  -57.6288
457  -57.6110
458  -57.6371
458  -57.6371
459  -57.7180
460  -57.7303
461  -57.7544
461  -57.7544
462  -57.7353
463  -57.7173
464  -57.6995
464  -57.6995
465  -57.6818
466  -57.6628
467  -57.6405
467  -57.6405
468  -57.6242
469  -57.6577
470  -57.6402
471  -57.5704
471  -57.5704
472  -57.6592
473  -57.6872
474  -57.7257
474  -57.7257
475  -57.6543
476  -57.4236
477  -57.5171
477  -57.5171
478  -57.5361
479  -57.5752
480  -57.5970
480  -57.5970
481  -57.6186
482  -57.6359
483  -57.6540
483  -57.6540
484  -57.6410
485  -57.6273
486  -57.6615
487  -57.6436
487  -57.6436
488  -57.5761
489  -57.6102
490  -57.7094
490  -57.7094
491  -57.5919
492  -57.4748
493  -57.3582
493  -57.3582
494  -57.2421
495  -57.1265
496  -57.1039
496  -57.1039
497  -57.0806
498  -57.1513
499  -57.1384
499  -57.1384
500  -57.1283
501  -57.1559
502  -57.1413
503  -57.2273
503  -57.2273
504  -57.3156
505  -57.4018
506  -57.4393
506  -57.4393
507  -57.5104
508  -57.3457
509  -57.4283
509  -57.4283
510  -57.5107
511  -57.5960
512  -57.4835
512  -57.4835
513  -57.5024
514  -57.5208
515  -57.5016
515  -57.5016
516  -57.5623
517  -57.4945
518  -57.4810
519  -57.5208
519  -57.5208
520  -57.5469
521  -57.6328
522  -57.5224
522  -57.5224
523  -57.4124
524  -57.3028
525  -57.1937
525  -57.1937
526  -57.0850
527  -57.1614
528  -57.1469
528  -57.1469
529  -57.1836
530  -57.2643
531  -57.1085
532  -57.1953
532  -57.1953
533  -57.2257
534  -57.2527
535  -57.3307
535  -57.3307
536  -57.2723
537  -57.2068
538  -57.1915
538  -57.1915
539  -57.2297
540  -57.1237
541  -57.1632
541  -57.1632
542  -57.0975
543  -57.1357
544  -57.2179
544  -57.2179
545  -57.0662
546  -57.0933
547  -57.0825
548  -57.1648
548  -57.1648
549  -57.1635
550  -57.0132
551  -56.9557
551  -56.9557
552  -57.0030
553  -57.0656
554  -57.0550
554  -57.0550
555  -57.0309
556  -57.0070
557  -56.9954
557  -56.9954
558  -56.9389
559  -57.0142
560  -56.9550
560  -56.9550
561  -56.8535
562  -56.8427
563  -56.7418
564  -56.7727
564  -56.7727
565  -56.7165
566  -56.7395
567  -56.8121
567  -56.8121
568  -56.9003
569  -56.9307
570  -56.9659
570  -56.9659
571  -57.0032
572  -56.9036
573  -56.9376
573  -56.9376
574  -56.7462
575  -56.6032
576  -56.6375
576  -56.6375
577  -56.6717
578  -56.7053
579  -56.7375
580  -56.7656
580  -56.7656
581  -56.7569
582  -56.7490
583  -56.7746
583  -56.7746
584  -56.8570
585  -56.8493
586  -56.8390
586  -56.8390
587  -56.9111
588  -56.9877
589  -57.0684
589  -57.0684
590  -57.0110
591  -56.8707
592  -56.8177
593  -56.8956
593  -56.8956
594  -56.9485
595  -56.9785
596  -56.9684
596  -56.9684
597  -56.9501
598  -56.8548
599  -56.7599
599  -56.7599
600  -56.6653
601  -56.5710
602  -56.5811
602  -56.5811
603  -56.5678
604  -56.4742
605  -56.5067
605  -56.5067
606  -56.4946
607  -56.4830
608  -56.4728
609  -56.4542
609  -56.4542
610  -56.4865
611  -56.5495
612  -56.6194
612  -56.6194
613  -56.6583
614  -56.6490
615  -56.6392
615  -56.6392
616  -56.7131
617  -56.7418
618  -56.7325
618  -56.7325
619  -56.8036
620  -56.7474
621  -56.6970
621  -56.6970
622  -56.6468
623  -56.7176
624  -56.6267
625  -56.6533
625  -56.6533
626  -56.6805
627  -56.7068
628  -56.7203
628  -56.7203
629  -56.7144
630  -56.7052
631  -56.6153
631  -56.6153
632  -56.6470
633  -56.6816
634  -56.6282
634  -56.6282
635  -56.6193
636  -56.6533
637  -56.6443
637  -56.6443
638  -56.6352
639  -56.6198
640  -56.6101
641  -56.6001
641  -56.6001
642  -56.5899
643  -56.5775
644  -56.5301
644  -56.5301
645  -56.5203
646  -56.5085
647  -56.4937
647  -56.4937
648  -56.5160
649  -56.5382
650  -56.4877
650  -56.4877
651  -56.4778
652  -56.5085
653  -56.5818
654  -56.6554
654  -56.6554
655  -56.6078
656  -56.6558
657  -56.6056
657  -56.6056
658  -56.5556
659  -56.5714
660  -56.6401
660  -56.6401
661  -56.6335
662  -56.7023
663  -56.7267
663  -56.7267
664  -56.7551
665  -56.7816
666  -56.8086
666  -56.8086
667  -56.8326
668  -56.8577
669  -56.8869
670  -56.9152
670  -56.9152
671  -56.9429
672  -56.9654
673  -56.9833
673  -56.9833
674  -57.0007
675  -57.0111
676  -57.0186
676  -57.0186
677  -57.0133
678  -57.0053
679  -57.0232
679  -57.0232
680  -56.9393
681  -56.9253
682  -56.8418
682  -56.8418
683  -56.7586
684  -56.8169
685  -56.7340
686  -56.7254
686  -56.7254
687  -56.7529
688  -56.7333
689  -56.7810
689  -56.7810
690  -56.8412
691  -56.9026
692  -56.9556
692  -56.9556
693  -57.0164
694  -57.0770
695  -57.1346
695  -57.1346
696  -57.1233
697  -57.1123
698  -57.1780
698  -57.1780
699  -57.2416
700  -57.3057
701  -57.2570
702  -57.2701
702  -57.2701
703  -57.2928
704  -57.2852
705  -57.2709
705  -57.2709
706  -57.2952
707  -57.3583
708  -57.3134
708  -57.3134
709  -57.3065
710  -57.2258
711  -57.2147
711  -57.2147
712  -57.2792
713  -57.2699
714  -57.2590
715  -57.2831
715  -57.2831
716  -57.3077
717  -57.3234
718  -57.3648
718  -57.3648
719  -57.3843
720  -57.3761
721  -57.4420
721  -57.4420
722  -57.3960
723  -57.3517
724  -57.3741
724  -57.3741
725  -57.3604
726  -57.3530
727  -57.2741
727  -57.2741
728  -57.1954
729  -57.2510
730  -57.1726
731  -57.1642
731  -57.1642
732  -57.1907
733  -57.1127
734  -57.0709
734  -57.0709
735  -57.0645
736  -57.0537
737  -57.0437
737  -57.0437
738  -57.0337
739  -57.0255
740  -57.0156
740  -57.0156
741  -57.0056
742  -56.9956
743  -56.9856
743  -56.9856
744  -56.9756
745  -56.9618
746  -56.9550
747  -56.9452
747  -56.9452
748  -56.9566
749  -56.9795
750  -57.0376
750  -57.0376
751  -57.0899
752  -57.1393
753  -57.1207
753  -57.1207
754  -57.1357
755  -57.1278
756  -57.1747
756  -57.1747
757  -57.2100
758  -57.2429
759  -57.2296
759  -57.2296
760  -57.2842
761  -57.3392
762  -57.3998
763  -57.4221
763  -57.4221
764  -57.4265
765  -57.4459
766  -57.4626
766  -57.4626
767  -57.4887
768  -57.3812
769  -57.3066
769  -57.3066
770  -57.2321
771  -57.2727
772  -57.2928
772  -57.2928
773  -57.3182
774  -57.3445
775  -57.2385
776  -57.2817
776  -57.2817
777  -57.2738
778  -57.2945
779  -57.2865
779  -57.2865
780  -57.3298
781  -57.3628
782  -57.4106
782  -57.4106
783  -57.3680
784  -57.3894
785  -57.4112
785  -57.4112
786  -57.3698
787  -57.3284
788  -57.2872
788  -57.2872
789  -57.3406
790  -57.3359
791  -57.3603
792  -57.3895
792  -57.3895
793  -57.4449
794  -57.4921
795  -57.5047
795  -57.5047
796  -57.5244
797  -57.5492
798  -57.5705
798  -57.5705
799  -57.5944
800  -57.6146
801  -57.6047
801  -57.6047
802  -57.6286
803  -57.6499
804  -57.5782
804  -57.5782
805  -57.5674
806  -57.5773
807  -57.6028
808  -57.6586
808  -57.6586
809  -57.6504
810  -57.6757
811  -57.6994
811  -57.6994
812  -57.7212
813  -57.7436
814  -57.7642
814  -57.7642
815  -57.7937
816  -57.8360
817  -57.8776
817  -57.8776
818  -57.8700
819  -57.8896
820  -57.8998
820  -57.8998
821  -57.8915
822  -57.8211
823  -57.8762
824  -57.9136
824  -57.9136
825  -57.9462
826  -57.9350
827  -57.9848
827  -57.9848
828  -58.0182
829  -58.0715
830  -58.1215
830  -58.1215
831  -58.1715
832  -58.2213
833  -58.2727
833  -58.2727
834  -58.3253
835  -58.3045
836  -58.3264
837  -58.3195
837  -58.3195
838  -58.3120
839  -58.3044
840  -58.3259
840  -58.3259
841  -58.3426
842  -58.3619
843  -58.3222
843  -58.3222
844  -58.3111
845  -58.3036
846  -58.2932
846  -58.2932
847  -58.2829
848  -58.2694
849  -58.2593
849  -58.2593
850  -58.2482
851  -58.2725
852  -58.2657
853  -58.3171
853  -58.3171
854  -58.3683
855  -58.4226
856  -58.4144
856  -58.4144
857  -58.4646
858  -58.4495
859  -58.4692
859  -58.4692
860  -58.4307
861  -58.3899
862  -58.2927
862  -58.2927
863  -58.2844
864  -58.3002
865  -58.2619
865  -58.2619
866  -58.2816
867  -58.3027
868  -58.3234
869  -58.3439
869  -58.3439
870  -58.3520
871  -58.3598
872  -58.3515
872  -58.3515
873  -58.3139
874  -58.2472
875  -58.2095
875  -58.2095
876  -58.1431
877  -58.0486
878  -58.0413
878  -58.0413
879  -58.0289
880  -58.0185
881  -58.0109
881  -58.0109
882  -58.0601
883  -58.1088
884  -58.1548
885  -58.1989
885  -58.1989
886  -58.2412
887  -58.2332
888  -58.1940
888  -58.1940
889  -58.2405
890  -58.1456
891  -58.1375
891  -58.1375
892  -58.1607
893  -58.1513
894  -58.1145
894  -58.1145
895  -58.0495
896  -58.0125
897  -58.0563
898  -57.9916
898  -57.9916
899  -57.9271
900  -57.8628
901  -57.8512
901  -57.8512
902  -57.8662
903  -57.8843
904  -57.8753
904  -57.8753
905  -57.8389
906  -57.8530
907  -57.7892
907  -57.7892
908  -57.7819
909  -57.7746
910  -57.7673
910  -57.7673
911  -57.7600
912  -57.7541
913  -57.7748
914  -57.7965
914  -57.7965
915  -57.8190
916  -57.8398
917  -57.8831
917  -57.8831
918  -57.8701
919  -57.9130
920  -57.9593
920  -57.9593
921  -57.9763
922  -57.9640
923  -57.9570
923  -57.9570
924  -57.9795
925  -58.0274
926  -58.0174
926  -58.0174
927  -57.9795
928  -57.9450
929  -57.9298
930  -57.8930
930  -57.8930
931  -57.9084
932  -57.8726
933  -57.8906
933  -57.8906
934  -57.8819
935  -57.8752
936  -57.8407
936  -57.8407
937  -57.7789
938  -57.7722
939  -57.7886
939  -57.7886
940  -57.8037
941  -57.7974
942  -57.7904
942  -57.7904
943  -57.7843
944  -57.7745
945  -57.8179
946  -57.8620
946  -57.8620
947  -57.8820
948  -57.8470
949  -57.7861
949  -57.7861
950  -57.8038
951  -57.7430
952  -57.6824
952  -57.6824
953  -57.6650
954  -57.6575
955  -57.6444
955  -57.6444
956  -57.6375
957  -57.6307
958  -57.6238
959  -57.6108
959  -57.6108
960  -57.5936
961  -57.6139
962  -57.5798
962  -57.5798
963  -57.5706
964  -57.6073
965  -57.5950
965  -57.5950
966  -57.6332
967  -57.6801
968  -57.7231
968  -57.7231
969  -57.7648
970  -57.6833
971  -57.6484
971  -57.6484
972  -57.6149
973  -57.5813
974  -57.5479
975  -57.5149
975  -57.5149
976  -57.4560
977  -57.4223
978  -57.4140
978  -57.4140
979  -57.3814
980  -57.3736
981  -57.3915
981  -57.3915
982  -57.3573
983  -57.3700
984  -57.3896
984  -57.3896
985  -57.4210
986  -57.4077
987  -57.3754
987  -57.3754
988  -57.3699
989  -57.3886
990  -57.4081
991  -57.4274
991  -57.4274
992  -57.4467
993  -57.4404
994  -57.3826
994  -57.3826
995  -57.4168
996  -57.4618
997  -57.5096
997  -57.5096
998  -57.4519
999  -57.3944
1000  -57.4422
1000  -57.4422
1100  -58.0209
1200  -57.6154
1300  -57.8730
1300  -57.8730
1400  -57.9159
1500  -57.9427
1600  -57.9470
1700  -57.9026
1700  -57.9026
1800  -57.9096
1900  -58.1620
2000  -58.2243
2000  -58.2243
2100  -58.0608
2200  -57.7388
2300  -57.6886
2300  -57.6886
2400  -57.9823
2500  -58.0848
2600  -57.9043
2600  -57.9043
2700  -57.7977
2800  -57.6012
2900  -57.7107


==> data/ht_log_r5_p7.dat <==
67830075  -92.4802
76295547  -83.4602
84111075  -77.9830
99588352  -75.3150
112377856  -59.7215
165686944  -55.8685
169967187  -56.7436
192914176  -64.9755
204259244  -85.5080
212739723  -42.6205
222971872  -46.5617
246413907  -51.7182
257924804  -56.7762
267693664  -61.6852
287965184  -61.9494
300605792  -63.6275
309372075  -64.5565
331527424  -66.4784
347753228  -65.3877
350114427  -65.2521
374306656  -66.8880
404778784  -67.4395
412646836  -69.2791
420616192  -68.2142
423617067  -67.8692
431400704  -67.0915
436547907  -67.5361
445138564  -67.2096
450334512  -67.5452
460313307  -68.3068
510437808  -69.2258
533731324  -69.5211
546363500  -68.9391
572065443  -68.7976
582126304  -67.8241
597699675  -68.3927
602275072  -69.1699
605677748  -69.5624
633361684  -69.5549
637991667  -69.7135
641671875  -68.5045
652245075  -68.1039
669136604  -67.7630
686115387  -68.3350
692664075  -67.9100
697870512  -66.9784
698707516  -66.9176
736880036  -67.4005
756476896  -68.2356
759861675  -68.1241
784697787  -68.0208
804618387  -68.1995
817345876  -67.4136
823893552  -67.8616
855512307  -67.9431
869551875  -67.4438
882161712  -66.4969
894240675  -67.1755
899022848  -66.6508
907924000  -67.2901
912396524  -67.0782
933826347  -67.4230
934979584  -67.8190
944974512  -67.9681
962567392  -67.3580
975242700  -67.3348
982069947  -67.3290
1004670000  -113.829
1019360416  -60.8327
1024191500  -60.5609
1033899412  -71.6291
1033899412  -74.1679
1038776288  -73.5295
1053498884  -68.9694
1072991232  -68.9223
1078344544  -64.8269
1108671232  -64.1230
1113780308  -62.2641
1129201664  -61.7790
1155219124  -62.8394
1163679075  -64.0700
1185046875  -67.2548
1193648427  -66.5481
1203362352  -63.9247
1215288387  -66.0367
1220728752  -66.1338
1224728096  -67.6956
1235663104  -67.4320
1237122747  -66.3513
1247011632  -66.3235
1252187356  -67.5843
1252187356  -69.0402
1268858272  -68.9454
1281374667  -69.6045
1281374667  -70.3254
1285676500  -71.1660
1302642688  -71.2606
1313943552  -70.3538
1328676075  -70.6802
1342809500  -70.9490
1353795147  -70.1061
1360273568  -69.8550
1376834787  -70.4112
1389715708  -69.6675
1407583264  -69.0420
1409416875  -69.3731
1409416875  -69.9303
1425603316  -70.6218
1443776512  -70.5671
1449868388  -70.5150
1496154672  -71.1337
1499221444  -71.8381
1499221444  -72.5328
1499221444  -73.1409
1514298267  -73.2490
1514298267  -73.1761
1519155027  -72.7760
1534993200  -73.0153
1538659827  -73.2395
1543555467  -73.5870
1562471564  -73.5043
1575331348  -73.1817
1578042675  -73.3001
1590866352  -73.4192
1614333676  -73.7267
1614333676  -73.4611
1622943243  -73.4051
1634073952  -74.0779
1643101227  -74.1761
1653226875  -73.8704
1694040507  -73.5993
1694040507  -73.1641
1710763200  -73.2706
1714644256  -73.5646
1719801747  -73.4901
1735192372  -73.8077
1735192372  -73.2287
1755904000  -72.9974
1756194075  -73.2721
1776779788  -72.7386
1783774976  -73.0631
1785055347  -72.5484
1797820384  -72.0517
1804870652  -71.7109
1820797488  -71.4860
1826132000  -71.4621
1840398592  -71.6370
1840398592  -71.7896
1851523947  -70.9088
1862271675  -71.2799
1883643808  -71.2607
1884762675  -71.1195
1896058800  -71.4980
1916476875  -71.5840
1927561216  -71.8981
1931062923  -71.7354
1943871075  -71.9964
1952586432  -71.9757
1979654684  -71.9513
1993670523  -72.0065
1994709028  -72.2043
1998778032  -72.3160
2004357312  -83.4155
2006218800  -101.238
2032678368  -89.9036
2041281675  -90.9283
2055391875  -93.1925
2065297932  -96.0913
2072388267  -90.7574
2090880000  -85.2978
2094426464  -82.0760
2094426464  -81.0766
2100871107  -79.9654
2110056448  -80.0564
2130987312  -80.6385
2157412576  -81.4778
2165668272  -81.5247
2181354052  -80.8362
2181354052  -81.6977
2191862700  -81.5033
2197413036  -82.2005
2199166875  -79.2377
2221642107  -78.8654
2229767068  -79.5360
2254239904  -79.9621
2262437132  -80.4835
2269905147  -80.4665
2278891156  -79.1346
2280314700  -78.5969
2295226800  -78.1244
2305694187  -77.9664
2315685267  -76.8584
2328731500  -76.6299
2345788107  -76.3084
2353921888  -75.6351
2362358876  -75.4841
2379293284  -75.2666
2379293284  -75.1050
2387790752  -74.3188
2390290587  -74.8397
2396391507  -74.9965
2398426875  -75.1874
2404846336  -73.0797
2404846336  -72.7075
2404846336  -72.5201
2420872947  -71.1205
2430581692  -71.3392
2439315675  -71.2152
2454738075  -71.7177
2465046675  -71.2054
2465180204  -70.7201
2476411083  -71.1540
2482601908  -71.4714
2491343456  -71.4069
2491343456  -70.9288
2500777152  -71.1064
2509099200  -71.3317
2553016752  -71.6953
2562015712  -72.0574
2564055675  -72.3308
2570942588  -71.8709
2589376923  -71.4775
2597847584  -71.2749
2614822587  -71.4150
2615888128  -71.9574
2624396787  -72.4165
2624939636  -71.6332
2630789307  -71.9906
2643105244  -72.1374
2643105244  -71.9722
2670510496  -71.7714
2687055552  -72.1036
2698104532  -72.0825
2698104532  -72.3557
2707344608  -72.1573
2742828507  -72.2778
2763228416  -71.4724
2782025824  -71.4344
2782025824  -70.8166
2782025824  -70.0587
2810381476  -70.3748
2810381476  -70.7905
2810381476  -71.2099
2810381476  -71.5973
2810381476  -71.8607
2826180747  -71.8731
2836134027  -71.8594
2848487828  -72.1178
2877292544  -72.6046
2877292544  -72.8484
2889513675  -72.9060
2896603168  -73.0050
2902936347  -72.3279
2913023763  -72.4392
2936629107  -72.5552
2936629107  -72.5341
2945082672  -72.0145
2955053056  -72.3197
2955053056  -72.4421
2960329707  -72.2129
2965420800  -72.2078
2984570572  -72.1636
2994352947  -72.2574
2994453248  -72.2330
3010296987  -46.4181
3014284000  -78.8938
3024232124  -79.9223
3024232124  -67.3677
3033720000  -65.3575
3036582675  -55.6473
3038873787  -54.0615
3038873787  -53.1147
3049194483  -55.2241
3065283675  -51.8715
3074301184  -53.0664
3077378352  -55.7681
3082569075  -60.6920
3104606236  -60.6027
3104606236  -60.5178
3128901075  -59.6575
3135109792  -58.9776
3145321868  -61.7389
3146364675  -63.4147
3158618112  -65.0759
3163876875  -67.0764
3165812500  -68.6996
3165812500  -68.7236
3170895363  -68.1213
3204339372  -67.1544
3216705075  -66.9106
3227817964  -66.5811
3227817964  -68.0822
3227817964  -67.6072
3237958827  -68.1436
3259122016  -68.6421
3259122016  -67.6066
3284248707  -67.3189
3290627812  -68.1934
3290627812  -68.2670
3291399387  -67.6220
3301174688  -69.0431
3320079867  -69.5732
3320079867  -70.1829
3332950484  -70.9991
3352494123  -71.3679
3354247228  -71.7172
3364929536  -72.2604
3365142192  -71.7009
3383252172  -71.7188
3386362144  -71.0834
3397112492  -70.3388
3401410752  -70.2477
3408687792  -70.6035
3418681396  -71.0532
3418681396  -71.0076
3418681396  -70.7073
3418681396  -70.0498
3436045947  -70.0978
3451205632  -70.7173
3454345467  -70.9282
3472693587  -71.4194
3502151667  -70.8040
3516871648  -70.8270
3518776512  -70.6308
3539149227  -70.6399
3539149227  -70.2438
3539149227  -69.8790
3539149227  -69.5302
3550014724  -69.9225
3550014724  -69.5659
3558960747  -69.2468
3561108512  -69.2707
3576341187  -68.6804
3576341187  -69.0405
3583365376  -68.8254
3583365376  -68.7667
3598126272  -69.0919
3616924252  -69.4552
3616924252  -69.3761
3619977507  -69.0714
3627484587  -69.2481
3650692000  -69.4535
3658847787  -68.7165
3673950075  -68.8742
3696661827  -68.6058
3699189675  -68.3387
3718176075  -68.3811
3718856704  -68.2091
3731495472  -67.9487
3736575792  -67.9150
3749928075  -67.6688
3753254956  -67.4407
3765216987  -67.2118
3776304564  -67.2495
3787864672  -67.4375
3787864672  -67.7545
3799448348  -67.8063
3811055616  -67.9545
3822686500  -67.6302
3830541867  -67.5428
3834341024  -67.5712
3842128107  -67.8593
3857721088  -68.1199
3857721088  -68.1136
3869446676  -67.9112
3890592432  -68.0522
3892969084  -68.1475
3895131267  -68.1560
3898374912  -68.1923
3904216875  -68.2194
3928431136  -68.2419
3937403952  -68.6210
3939360507  -68.6638
3952191744  -68.9818
3964107892  -68.7920
3971386368  -68.9184
3983183532  -69.1780
4006172547  -93.9550
4006172547  -96.9989
4012012004  -86.3209
4012012004  -91.1509
4036108108  -86.9986
4048192256  -75.4753
4057643187  -71.2667
4072432864  -69.4797
4072432864  -69.8477
4077527067  -67.4540
4084589372  -64.4826
4095464112  -68.8640
4108974916  -67.9104
4108974916  -67.2152
4108974916  -68.9075
4111441200  -68.7663
4117440627  -70.3636
4133457324  -70.4541
4133457324  -69.2756
4175660592  -69.4936
4201891875  -69.0588
4222125675  -67.8235
4232260800  -66.9676
4232359436  -66.1999
4246470387  -65.3545
4254600843  -64.1841
4257329044  -62.6772
4266811107  -63.4951
4269850592  -62.9773
4276320075  -63.4291
4287200427  -64.0180
4289242032  -64.2791
4294967296  -64.4540
4300138800  -64.2830
4307562500  -63.8112
4332826732  -63.7324
4338386352  -64.1852
4352772843  -64.5152
4381617267  -64.4376
4383651164  -64.3232
4389876027  -63.9387
4402278747  -63.5557
4402278747  -64.2007
4402278747  -64.8941
4402278747  -65.5582
4409211748  -66.2127
4413318075  -67.0519
4423680000  -67.1861
4447738624  -67.7666
4447738624  -68.2127
4447738624  -69.1945
4447738624  -69.8609
4447738624  -70.3955
4452064587  -71.2662
4468722075  -71.3699
4475671875  -71.2046
4486489276  -70.8169
4489587675  -71.2783
4520977200  -71.1608
4525464352  -70.9831
4538463075  -71.1844
4538506028  -71.9136
4545466875  -71.3412
4564664500  -71.2989
4564664500  -71.6225
4577781344  -71.0841
4577781344  -71.1305
4577781344  -71.5238
4590419067  -70.6661
4598872227  -71.4047
4618626507  -71.0837
4637007675  -71.2460
4643742604  -70.4311
4643742604  -70.7955
4643742604  -70.1684
4683621856  -70.4447
4700916675  -69.5239
4723728772  -70.1718
4723728772  -70.5410
4737148448  -70.4897
4748061267  -70.9263
4777559924  -71.2315
4796880507  -71.1946
4801920192  -71.5077
4804628188  -71.3011
4805521587  -71.3005
4818200576  -70.8888
4825714347  -71.0052
4825714347  -71.0140
4834381347  -71.1654
4854634587  -71.1964
4859071052  -71.2022
4869127107  -71.3107
4885093827  -70.8002
4886446036  -70.6769
4886446036  -70.5688
4895268075  -70.2090
4900172000  -70.2426
4927700992  -70.5054
4927700992  -70.6840
4954341132  -71.0000
4960926675  -71.1378
4969187500  -71.1545
4983067904  -71.5141
5000531787  -95.1003
5010906208  -64.1509
5049151875  -57.8945
5053583547  -68.2214
5053583547  -79.2727
5062452723  -78.2318
5066893472  -80.9410
5071329675  -76.4964
5089106907  -71.7755
5095042816  -67.9632
5095042816  -68.2567
5109156500  -72.5526
5109156500  -74.4377
5123296224  -72.4594
5126986800  -70.6367
5133686067  -71.4883
5137462012  -72.3150
5156048547  -72.7654
5156048547  -74.1889
5165871876  -73.3715
5171731200  -72.9856
5194386284  -70.1553
5205417075  -69.2551
5214418443  -68.9739
5223005428  -69.0654
5232444507  -68.1675
5234699952  -69.1113
5237354336  -69.2823
5250501675  -68.5072
5266130944  -69.4958
5280558692  -69.8788
5280558692  -70.3961
5309493196  -70.9475
5309493196  -70.9625
5323041387  -71.2733
5336697987  -69.8468
5341254075  -67.9095
5353092832  -68.0156
5367678908  -68.4900
5386921875  -67.9102
5394552075  -66.2063
5411596064  -66.3809
5411596064  -67.3899
5411596064  -67.5685
5420535147  -67.1018
5441006848  -66.3910
5441006848  -66.9211
5455752116  -67.0521
5485322524  -66.6712
5490385200  -66.5627
5525091675  -66.1410
5525091675  -65.7783
5529878176  -65.8467
5529878176  -65.9822
5532046092  -65.8128
5557583043  -65.9333
5560682427  -66.0606
5571537075  -66.3425
5574674452  -66.4539
5574674452  -66.1347
5598720000  -65.6665
5605720587  -65.3690
5613504147  -65.6979
5634778244  -66.1763
5664991468  -65.9935
5693204907  -66.6084
5693204907  -67.4490
5710513504  -67.7136
5710513504  -66.7250
5724613467  -67.1619
5725741532  -66.5631
5752166832  -66.6587
5756278756  -66.7262
5756278756  -66.3177
5756278756  -66.6802
5771888307  -66.2890
5787689787  -65.9944
5787689787  -65.7504
5790061872  -65.2200
5794807500  -64.8049
5802287872  -64.9192
5802287872  -64.8522
5825701467  -65.3447
5833096416  -65.9648
5851111707  -65.7283
5864013824  -65.5379
5879513412  -65.5624
5885343792  -65.6450
5895040288  -65.3194
5895040288  -65.0755
5910594476  -65.4232
5910594476  -65.7705
5910594476  -65.8536
5934076875  -65.7559
5941784884  -65.7933
5941784884  -66.2114
5941784884  -66.7596
5941784884  -67.1635
5957421152  -66.7192
5962129200  -66.6575
5974171875  -66.3611
5978992347  -65.8196
5986226700  -65.6878
5988775936  -65.7041
5988775936  -65.7408
6003123867  -98.5433
6004494500  -81.0972
6010372800  -89.1396
6010372800  -99.5715
6030531675  -90.2005
6036014092  -84.9579
6051815168  -71.8557
6056384283  -73.3917
6056384283  -70.4776
6080671323  -71.0133
6087966912  -71.2727
6099383804  -70.9383
6114754827  -68.0913
6139158507  -69.1787
6147201056  -70.2214
6171772347  -72.8169
6179217664  -71.3403
6179217664  -72.6979
6179217664  -73.4306
6195267572  -72.7962
6204472587  -71.6512
6211345248  -70.9433
6221674800  -69.3462
6227450716  -68.4882
6227450716  -67.6870
6227450716  -68.0548
6227450716  -68.5544
6242184675  -69.4817
6274247472  -67.0409
6275934112  -66.4382
6275934112  -67.6998
6275934112  -67.8326
6279187500  -68.2223
6292150988  -67.3124
6311345067  -67.8700
6324561675  -67.6682
6328694700  -67.8559
6340969184  -68.6540
6349380075  -68.1463
6367611123  -68.7603
6370928667  -69.9878
6373654528  -69.7447
6373654528  -68.8926
6374247075  -68.4238
6383377152  -67.9990
6390039236  -69.2677
6422892844  -68.7731
6439361792  -68.7675
6440796675  -69.7238
6450808923  -70.1408
6453313200  -70.1385
6470856747  -69.4877
6472384096  -68.1641
6488937500  -68.0672
6488937500  -68.6390
6522128932  -68.2720
6533706672  -67.7177
6538767008  -67.1476
6544631547  -67.4352
6553041507  -67.7258
6574090032  -67.9292
6588850964  -68.0089
6591796875  -68.4431
6591796875  -68.8291
6591796875  -69.1645
6591796875  -69.5718
6591796875  -70.0106
6591796875  -70.3778
6612062427  -70.4989
6622381948  -70.6257
6622381948  -70.8935
6622381948  -71.4114
6632359083  -71.2535
6639190016  -71.0797
6655230000  -71.1696
6672891424  -71.1882
6689784812  -70.5520
6702791472  -70.2760
6706195200  -70.6395
6726635712  -70.6755
6740636000  -70.7319
6744546675  -70.7101
6757354800  -70.3023
6774679552  -70.2481
6774679552  -69.9831
6788143872  -70.0088
6791744228  -69.6128
6795852075  -70.0766
6808837536  -70.0979
6816428667  -70.4056
6825959500  -70.3093
6833599587  -69.6683
6860257200  -69.9096
6860289492  -70.1182
6878345067  -70.4064
6891279552  -70.0577
6894734396  -69.5916
6898182912  -69.8502
6915456432  -69.2665
6926695803  -69.3693
6929294404  -69.5969
6929294404  -69.3966
6929294404  -69.4141
6946617632  -69.1867
6946617632  -68.6430
6946617632  -68.3452
6963969708  -68.3934
6968274075  -68.2175
6981292800  -68.2629
6981350656  -68.7144
6981350656  -68.6367
6981350656  -69.0409
6989978700  -69.0324
6998760500  -69.0965
7023905307  -89.3868
7023905307  -92.2344
7023905307  -93.8841
7023905307  -94.5315
7023905307  -95.2130
7026518448  -91.3759
7060533507  -88.6422
7073638092  -81.4007
7086244000  -82.1163
7103827724  -84.8859
7103827724  -82.6103
7103827724  -86.2680
7139082388  -83.2687
7139082388  -81.1619
7139082388  -78.8415
7152520752  -80.0920
7156753376  -79.7422
7156753376  -80.9473
7156753376  -81.9981
7163951067  -80.8600
7192182784  -79.8843
7192182784  -77.2397
7209941252  -76.3793
7213293675  -73.1291
7218590427  -71.6527
7247757312  -70.6257
7247757312  -69.8377
7255722123  -69.0317
7266348675  -68.7309
7269892587  -69.5186
7282303083  -69.1505
7299172192  -67.7303
7299172192  -68.7220
7299172192  -68.7789
7317106268  -67.1343
7319598075  -67.8880
7319598075  -68.6314
7319598075  -69.3719
7328491875  -68.2134
7336500912  -68.9053
7340952267  -68.3840
7351641027  -67.0190
7353062500  -67.1389
7353062500  -67.3318
7371084704  -66.9279
7394473827  -67.1115
7405201467  -67.2065
7407217408  -67.1925
7421307507  -68.0728
7441016427  -68.1841
7453572075  -68.2799
7461637564  -67.9016
7469730603  -68.1842
7480512675  -67.8087
7505701083  -67.9708
7516323616  -67.8630
7516323616  -68.4094
7516323616  -68.7895
7525521675  -67.6136
7532735643  -67.9555
7534611500  -68.2791
7552929024  -68.2371
7556204907  -68.6344
7571276212  -68.8939
7571276212  -68.7599
7577901243  -68.2497
7585140267  -67.4130
7592382747  -67.3332
7621387227  -67.7414
7621387227  -68.0725
7624109232  -68.1435
7626496000  -68.1963
7626496000  -67.9152
7643176875  -67.4705
7644962084  -67.4113
7663457952  -66.8622
7678651392  -66.6373
7681983628  -67.0590
7708732443  -67.2531
7711470000  -66.7004
7719685587  -66.4959
7719685587  -66.3146
7730646507  -65.7999
7737739744  -66.3330
7737739744  -66.8457
7737739744  -66.4769
7738872300  -66.0843
7756384892  -65.5663
7770903075  -65.4896
7774567947  -65.5697
7793764996  -65.6561
7793764996  -65.4856
7793764996  -65.3917
7806672432  -65.7656
7812500000  -65.8598
7817694912  -66.0792
7843444272  -66.2540
7850060032  -66.1266
7850060032  -66.0617
7850060032  -66.1173
7850060032  -66.0068
7858177200  -66.1027
7866470547  -66.3370
7868885108  -66.3871
7890453675  -66.6539
7909851312  -66.9258
7914473307  -66.7491
7929272763  -67.1510
7951497867  -66.9492
7951497867  -66.7675
7951497867  -66.5800
7951497867  -66.3955
7951497867  -66.2474
7982467916  -65.9278
7982467916  -65.8883
8001504000  -113.315
8007196707  -85.4191
8020221075  -84.4789
8020570324  -70.9682
8020570324  -60.6479
8020570324  -62.6249
8020570324  -56.5913
8035119027  -63.7706
8058793788  -62.0843
8072424387  -62.4761
8077950976  -60.9590
8077950976  -60.1283
8105137452  -62.3555
8119177587  -58.6291
8135604652  -62.1980
8135604652  -64.3812
8135604652  -67.9316
8135604652  -69.7432
8142604812  -71.2412
8164187667  -72.5739
8167004928  -72.5383
8193532000  -73.1503
8197085952  -73.7387
8207439075  -72.1053
8212902044  -72.6608
8216856675  -72.7179
8231936067  -73.2420
8251733668  -73.1948
8251733668  -72.6538
8254581075  -72.5403
8269695027  -72.1781
8271195296  -71.4563
8271195296  -71.5546
8271195296  -73.0233
8296177707  -74.0341
8307540387  -73.6255
8310210304  -74.2240
8310210304  -74.1796
8322702723  -74.9228
8345472147  -74.5595
8349270075  -74.5559
8368962556  -75.0153
8368962556  -75.0069
8368962556  -75.1483
8382538800  -75.3371
8408284164  -75.8668
8425410075  -75.2702
8427991072  -75.8023
8427991072  -76.2360
8431134507  -76.4256
8440679547  -76.6341
8447728748  -76.6073
8462653632  -77.2472
8482741875  -77.0903
8487296500  -77.4216
8497105200  -76.2414
8502853932  -76.2948
8505729027  -75.7942
8507126624  -75.8000
8507126624  -76.2056
8526827907  -75.3525
8546031387  -74.9445
8554680000  -74.5437
8563332987  -74.6834
8566802276  -74.6336
8566802276  -74.2534
8577764352  -73.1351
8589318192  -72.4101
8601843627  -72.2605
8606740684  -71.9383
8606740684  -72.1232
8647204032  -71.9626
8655903675  -71.4597
8666880736  -71.3359
8666880736  -71.0549
8705284272  -71.3425
8705284272  -71.7104
8705284272  -72.0193
8707129344  -72.2566
8719834707  -72.2602
8727300292  -72.2604
8727300292  -71.5226
8727300292  -71.3866
8727599907  -71.7872
8737311267  -71.6650
8747502368  -71.2341
8778157947  -71.1233
8788000000  -70.9469
8791794675  -70.9527
8808295604  -71.1304
8808295604  -70.6269
8810318592  -70.6790
8828622432  -70.5612
8848980508  -70.2263
8848980508  -70.2725
8869369856  -70.0599
8910242464  -70.0882
8910242464  -69.8724
8910242464  -69.8133
8916964083  -69.8641
8942497227  -69.9105
8947411632  -69.9256
8951344128  -70.1477
8968066875  -69.9395
8971786516  -70.0655
8971786516  -70.2908
8978895792  -70.4445
9002545200  -51.3931
9033613312  -64.6636
9057848112  -64.0644
9095723500  -70.2083
9095723500  -70.6300
9116489984  -69.0013
9116489984  -74.8883
9126222075  -81.2257
9146088675  -75.9834
9158117728  -74.3709
9158117728  -72.0532
9158117728  -72.2373
9178979036  -71.2175
9178979036  -72.1170
9179911467  -70.5091
9179911467  -72.5411
9191863827  -73.2985
9220796644  -74.7422
9220796644  -73.8855
9221778747  -75.1651
9221778747  -76.2728
9235755675  -76.1124
9236754432  -73.8410
9240750000  -72.7159
9241752992  -72.8077
9251742267  -73.3397
9254741292  -74.1748
9266742252  -73.6800
9281754387  -71.5717
9283760896  -71.5894
9284758272  -71.8382
9291769227  -71.7510
9301789467  -70.6769
9317833083  -70.9127
9325895904  -70.6348
9329874867  -69.9690
9336902832  -69.4228
9347011132  -68.8695
9368158208  -68.0417
9390200427  -66.9032
9401281200  -66.1622
9410352147  -64.8718
9410548000  -65.9931
9453065472  -65.9949
9460825947  -65.8880
9470936907  -66.2697
9474372148  -65.1034
9474372148  -64.9354
9487125675  -64.9950
9487125675  -65.1524
9511434747  -64.3291
9517516875  -64.2896
9526643712  -65.1656
9538484224  -64.6290
9538819632  -64.7821
9559919012  -65.5760
9559919012  -66.6007
9584548587  -66.2688
9598797675  -66.3824
9602884876  -66.5157
9602884876  -67.0589
9602884876  -67.5654
9602884876  -66.8423
9624268800  -67.3764
9624416000  -67.4614
9645690627  -68.1061
9645979284  -67.9907
9645979284  -67.9759
9667574752  -67.8997
9667574752  -67.6386
9670201875  -67.3515
9689202428  -67.4414
9700884675  -67.3361
9710098992  -67.6464
9710862336  -68.0781
9722391552  -68.1707
9725465907  -67.9395
9726490800  -67.5539
9731616075  -67.5939
9732554500  -67.9841
9732554500  -67.7330
9754278944  -68.1378
9767530800  -68.0538
9797824768  -67.5304
9819646196  -67.4261
9819646196  -66.6294
9819646196  -66.4506
9824101875  -66.2747
9830283147  -66.3185
9861218667  -66.5342
9863386204  -66.9166
9863386204  -66.8071
9863386204  -67.1727
9863386204  -67.7372
9863386204  -67.6881
9885304832  -67.7171
9885304832  -67.7856
9909782028  -67.8558
9926341452  -68.0655
9929239456  -67.6332
9951255500  -67.7938
9962613387  -67.9828
9969875712  -68.0497
9994795200  -67.8390
9995385172  -67.6620
10004148027  -69.2800
10007266608  -55.4436
10017498848  -83.5049
10020786075  -77.0490
10035355707  -82.4111
10039645116  -78.8656
10066611987  -78.3233
10079128107  -82.2610
10079128107  -83.3235
10079128107  -84.7943
10079128107  -85.7596
10082258352  -84.4019
10084035524  -81.1393
10104183675  -78.5176
10104183675  -76.5582
10150866176  -74.0612
10154388123  -74.6592
10157530032  -74.4564
10173208500  -75.4205
10195583584  -75.3752
10195583584  -76.5921
10195583584  -73.5012
10195583584  -71.9096
10203667200  -71.9684
10217991452  -72.6014
10240432128  -72.3141
10250961075  -72.4888
10262538432  -73.4373
10262905636  -73.4573
10262905636  -73.0292
10262905636  -72.4478
10262905636  -72.4444
10262905636  -72.3823
10262905636  -72.0319
10277282700  -72.4028
10307951244  -72.0880
10321579008  -72.9001
10330523392  -72.8948
10330523392  -73.9389
10330523392  -74.3618
10344819852  -74.3041
10356450075  -73.9916
10372320000  -73.2368
10381847787  -72.0930
10398796875  -71.5566
10410457392  -71.7270
10421141504  -71.2638
10423185408  -71.0676
10445478147  -70.8440
10445478147  -70.9064
10445478147  -70.9962
10461416112  -70.0934
10466648608  -69.9598
10483749675  -69.6045
10489451756  -70.3778
10489451756  -70.8882
10499716800  -71.4020
10499716800  -71.9001
10535157364  -72.3525
10535157364  -72.3730
10535157364  -72.1922
10535157364  -71.6185
10535157364  -71.6595
10537020675  -71.2600
10554095907  -71.4427
10569048075  -71.1161
10584010827  -70.7434
10589357232  -70.7129
10589357232  -71.1395
10590426675  -71.0161
10598984163  -70.5276
10602194112  -70.5567
10603964416  -70.0863
10603964416  -69.7899
10603964416  -69.8090
10611826875  -70.1767
10626966500  -69.9179
10650001824  -70.1047
10650401667  -70.1130
10666495152  -70.6931
10671862347  -71.0218
10673070412  -70.8295
10673070412  -70.8645
10682600787  -70.6261
10696568832  -69.9342
10713772800  -69.5598
10719307476  -69.5864
10730990592  -69.2847
10735297200  -69.0554
10740681675  -68.5563
10742476000  -68.3489
10742835843  -68.3090
10755765387  -68.1207
10765677884  -67.7973
10788123267  -67.7386
10800000000  -67.9228
10812181828  -68.3226
10812181828  -68.5817
10812181828  -69.1525
10812181828  -69.4043
10812181828  -69.7126
10818367803  -69.7779
10842161067  -69.3329
10848654675  -69.1032
10860564672  -69.4077
10870314075  -69.6081
10882188544  -69.3941
10882188544  -69.2770
10882188544  -69.1823
10886572800  -68.9763
10905591092  -68.9201
10952496796  -68.5173
10957167675  -68.5611
10974579867  -68.8784
10977846192  -68.3821
10977846192  -68.2011
10999536804  -68.4436
11000724075  -49.6666
11023107232  -43.2770
11023107232  -62.5956
11023107232  -64.7732
11026899387  -51.8185
11046711308  -61.6933
11066220675  -64.7996
11070349056  -68.5663
11088096075  -66.3147
11092473747  -70.2272
11104516800  -70.6162
11115470700  -67.4821
11117725664  -68.0710
11117725664  -68.6485
11122045632  -69.8237
11125333827  -70.2913
11141782092  -67.6370
11158242507  -69.0794
11158242507  -70.4471
11158242507  -66.7492
11160438147  -69.1764
11165237248  -69.2293
11165928192  -69.4405
11171419587  -68.6095
11181307500  -68.1103
11189043716  -68.2875
11189043716  -67.5764
11189043716  -67.7104
11204396307  -68.4427
11219802075  -69.2908
11236758124  -70.1589
11246236587  -69.9122
11250645363  -70.8135
11260666112  -71.6489
11260666112  -70.7291
11260666112  -71.2903
11263876875  -71.7560
11280427200  -70.8270
11303618067  -69.3323
11308583776  -68.5019
11308583776  -69.8928
11308583776  -70.6289
11308583776  -71.6087
11320197552  -71.0203
11332593500  -71.6519
11333469888  -70.9191
11356637184  -70.1970
11370008907  -70.2657
11380714852  -70.2501
11380714852  -70.0991
11380714852  -69.8419
11380714852  -69.4928
11396619675  -69.1600
11401057827  -69.0616
11406606732  -68.7107
11413267200  -69.2792
11423261547  -69.9152
11445486867  -69.3676
11452158675  -69.6439
11467733787  -69.4504
11477365844  -70.1341
11501613792  -70.4506
11510062443  -71.0455
11520099072  -71.0343
11525895868  -70.9066
11530140075  -70.9679
11550212096  -71.1025
11556937467  -70.6108
11582647488  -70.4932
11587121712  -69.8670
11598947104  -70.0611
11598947104  -69.9611
11613985200  -69.8533
11613985200  -69.7512
11623365932  -69.8034
11623365932  -70.0332
11624067027  -70.4096
11637516267  -69.9789
11650973283  -69.9548
11664438075  -69.8748
11672306356  -69.4634
11672306356  -69.8352
11672306356  -69.7491
11672306356  -69.5420
11686896675  -69.5543
11696828000  -69.6044
11708252352  -69.3880
11716125147  -69.7282
11725125867  -69.4786
11735255808  -69.3845
11745974272  -69.1452
11745974272  -69.4008
11745974272  -69.3091
11745974272  -69.3279
11749895667  -68.9969
11789356032  -68.9381
11795258016  -69.2661
11816452800  -69.4311
11819951500  -69.6060
11826622107  -69.6330
11844679424  -69.7794
11844679424  -69.7902
11860551387  -70.0191
11861683200  -69.9427
11862815067  -70.3461
11869441812  -70.7205
11884330800  -70.7140
11894238688  -70.8757
11908134027  -71.2403
11919070076  -71.4924
11935366875  -71.4969
11935366875  -71.2933
11935366875  -71.0718
11935366875  -70.8658
11935366875  -70.6788
11943936000  -70.4676
11962630827  -70.0535
11968836484  -69.9857
11968836484  -70.0312
11993771552  -70.2816
11993771552  -70.2024
11993771552  -70.6892
12007001088  -73.3689
12017252043  -86.8446
12033206667  -90.3878
12037767075  -93.6439
12043745536  -86.0126
12043745536  -87.3821
12043745536  -84.8327
12043745536  -78.5633
12043745536  -73.7340
12043745536  -69.8644
12043745536  -69.4825
12053735307  -72.0027
12068784500  -71.2197
12075423408  -67.8976
12079991808  -67.6767
12093858144  -66.4946
12099417147  -68.3923
12118966492  -65.7766
12144109568  -65.0518
12153203712  -66.2791
12157786800  -68.1525
12169287396  -68.4684
12169287396  -69.8187
12194500000  -71.3530
12194500000  -69.5110
12199073472  -69.2480
12209406075  -68.9876
12236981067  -67.8521
12250780227  -67.1979
12259983987  -68.7882
12263436288  -67.8011
12268040112  -68.5829
12268040112  -69.3872
12268040112  -70.1490
12270346708  -69.9423
12271493547  -69.3736
12295698656  -69.1621
12295698656  -69.0083
12295698656  -69.1935
12301443675  -69.0442
12306054627  -69.1843
12319892667  -68.6544
12337201152  -67.3443
12346507264  -67.4911
12346507264  -68.1789
12346507264  -68.9318
12346507264  -69.5924
12346507264  -70.6571
12346507264  -71.3304
12364920000  -72.1178
12371854572  -70.9461
12371963972  -71.4737
12371963972  -71.5280
12396140883  -70.2034
12403084203  -70.1986
12422982316  -70.4470
12422982316  -70.4520
12422982316  -70.0062
12441307212  -69.5630
12486555675  -69.9869
12497009292  -70.5896
12499772512  -69.8515
12499772512  -70.1629
12505142907  -69.4654
12514441707  -69.1544
12525439388  -69.8228
12525439388  -70.4598
12528396387  -70.3270
12545850672  -70.4958
12551141376  -70.0125
12576878500  -70.5112
12576878500  -70.5569
12584292867  -70.6009
12598286427  -70.6475
12602650784  -70.5398
12602650784  -70.6254
12625129152  -70.5288
12628458252  -70.3501
12644987787  -70.0840
12649662675  -70.4100
12654300928  -69.8440
12661353675  -69.3097
12680178836  -69.3727
12685922352  -69.0985
12696459075  -68.8484
12706092000  -69.0584
12724578387  -68.5402
12731613075  -68.6319
12732040444  -68.7108
12732040444  -68.4487
12732040444  -68.4595
12732040444  -68.3860
12758024192  -68.6881
12766815675  -68.7752
12770338608  -69.0525
12784043268  -69.0866
12795012747  -69.0106
12809122947  -68.9306
12810097696  -68.4833
12810097696  -68.5584
12810097696  -68.8794
12836187500  -68.8078
12855034800  -69.1246
12866820300  -69.2951
12879790587  -69.5560
12888473332  -69.8231
12888473332  -70.3138
12888473332  -70.6867
12888473332  -71.0632
12888473332  -71.4115
12888473332  -71.2908
12888473332  -71.6352
12903389667  -71.5785
12908112075  -71.3828
12914669408  -71.5439
12915197307  -71.7006
12921103152  -71.7931
12927010347  -71.7109
12943557675  -71.8562
12954200832  -71.9038
12954200832  -71.9676
12954200832  -72.1483
12954200832  -72.3886
12967168000  -72.2199
12971949147  -71.9362
12990894075  -71.9524
12993470564  -71.8937
12993470564  -71.3339
13003926732  -71.5015
13019808672  -71.4771
13031197947  -71.6452
13043063907  -71.4833
13046182348  -71.4206
13063248432  -71.3569
13072591616  -71.2722
13072591616  -71.2993
13078694187  -71.4788
13078694187  -71.6747
13078694187  -71.8713
13092959907  -71.7191
13104853947  -71.6425
13114373067  -71.3118
13125517024  -71.3427
13125517024  -71.1824
13125517024  -71.3829
13125517024  -71.2846
13125517024  -71.1931
13125517024  -70.9727
13126276827  -70.9887
13145334075  -71.2654
13150100547  -71.0479
13157251875  -70.9053
13176331587  -71.1940
13188263427  -70.9787
13205172676  -71.0044
13205172676  -70.7933
13205172676  -70.7289
13207365603  -70.5207
13228872075  -70.7167
13231796000  -70.3546
13239631872  -70.6386
13248003627  -70.6944
13258455084  -70.7284
13279121883  -70.8649
13279121883  -71.0395
13285149952  -70.7642
13285149952  -70.3405
13285149952  -70.2120
13285149952  -70.3527
13293496467  -70.3721
13307878827  -70.2382
13307878827  -70.1171
13307878827  -70.0031
13311880628  -70.0286
13318670700  -70.0449
13330666800  -70.0039
13346269803  -70.2506
13365449500  -70.2357
13365449500  -70.2524
13389525747  -70.0733
13392287744  -69.9023
13394336283  -69.7909
13413587067  -69.8885
13419161892  -69.7500
13437669987  -69.6551
13446071968  -69.8919
13455746352  -69.9119
13469010075  -69.8051
13473017996  -69.5739
13481073675  -69.7116
13481073675  -69.8481
13524547347  -69.6817
13527018004  -69.5132
13527018004  -69.5403
13527018004  -69.5005
13527018004  -69.4527
13535426700  -69.1045
13554072032  -69.2046
13568091003  -69.2548
13591100592  -69.4099
13608288256  -69.4573
13608288256  -69.4173
13608288256  -69.3653
13626258075  -69.1852
13635450500  -69.2095
13639605552  -69.3743
13662648864  -69.2847
13667535027  -69.2554
13673610432  -69.2840
13679687187  -69.2568
13689883372  -69.2818
13694276907  -69.0121
13710091212  -69.2010
13717154048  -69.1646
13717154048  -69.1347
13724697132  -69.0841
13735656675  -69.2323
13744460916  -69.1910
13752713547  -69.3499
13767342147  -69.4321
13771804000  -69.3964
13772220075  -69.4756
13786859043  -69.6541
13799183324  -69.5693
13810053312  -69.6467
13826598912  -69.8163
13833267075  -70.0198
13845492675  -69.9838
13854050788  -70.1098
13854050788  -70.1117
13857723675  -70.3040
13874856147  -70.5394
13881538976  -70.5625
13881538976  -70.4769
13889549547  -70.5456
13893224112  -70.5515
13918959675  -70.4516
13932449712  -70.4816
13936624384  -70.3914
13936624384  -70.3557
13936624384  -70.2598
13948400907  -69.9695
13948400907  -69.6816
13966817472  -69.7426
13975416027  -69.8587
14011066800  -69.7325
14019525436  -69.9323
14019525436  -69.9245
14019525436  -70.0425
14019525436  -70.2741
14036911227  -70.1414
14036911227  -69.9612
14047232000  -70.0879
14047232000  -69.9554
14067709452  -69.9818
14074975044  -70.0752
14084971200  -70.1143
14084971200  -70.1414
14096073627  -70.0630
14102754592  -70.0850
14110883667  -69.9628
14125701483  -69.9739
14147942787  -69.9970
14158423296  -70.0094
14158423296  -70.0092
14166490572  -69.9553
14178862512  -69.8366
14183812800  -69.6609
14186312500  -69.6815
14186312500  -69.6440
14199907203  -69.7527
14214238304  -69.8573
14214771675  -69.9257
14233363200  -69.7635
14263134912  -69.9493
14270199808  -69.9638
14270199808  -69.7842
14270199808  -69.7724
14278032432  -69.8837
14281758027  -69.7738
14284242027  -69.7790
14291695323  -69.7122
14298235556  -69.7313
14315310252  -69.7413
14333967387  -69.6750
14345167500  -69.6605
14354417164  -69.5830
14354417164  -69.5431
14382563072  -69.6072
14406222627  -69.7468
14408717427  -69.6749
14408717427  -69.7773
14410745748  -69.8467
14410745748  -69.8326
14412460032  -69.7667
14421194667  -69.7052
14426187075  -69.7657
14438965216  -69.7881
14438965216  -69.8097
14438965216  -69.7039
14438965216  -69.4723
14444916300  -69.4439
14506183107  -69.3430
14523844612  -69.2418
14539997772  -69.1668
14552211488  -69.1924
14580615276  -69.1607
14607745200  -69.1683
14609056000  -69.3538
14609056000  -69.4797
14619051747  -69.5468
14619051747  -69.6440
14637533684  -69.6575
14645450700  -69.6595
14664321675  -69.6776
14665580172  -69.5813
14678168112  -69.6423
14684464107  -69.5816
14689501875  -69.7212
14694600028  -69.6062
14694600028  -69.6653
14723188736  -69.5644
14723188736  -69.5006
14723188736  -69.3196
14728573872  -69.2619
14744974347  -69.2082
14755071483  -69.2072
14757596307  -69.2235
14780477344  -69.1697
14780477344  -69.1136
14780477344  -69.1287
14784120000  -69.0732
14795494587  -69.1487
14795494587  -69.2253
14804344512  -69.3203
14809177292  -69.3048
14809177292  -69.4411
14815726875  -69.5666
14837914368  -69.5360
14846101227  -69.4299
14861300067  -69.2657
14866688596  -69.1752
14866688596  -69.1192
14866688596  -69.1337
14866688596  -68.8951
14866688596  -68.8054
14866688596  -68.7787
14866688596  -68.8352
14866688596  -68.6420
14884112907  -68.6881
14886648747  -68.8068
14900599728  -68.6478
14925981888  -68.6982
14937410907  -68.7901
14953234432  -68.8528
14953234432  -68.7251
14953234432  -68.7407
14967909675  -68.6856
14967909675  -68.6368
14982157508  -68.6144
14988259467  -68.6620
15011117856  -68.7506
15013716147  -68.6570
15036645627  -68.6095
15051941667  -68.5582
15069150464  -68.4414
15069150464  -68.3223
15071072652  -68.3627
15113203587  -68.3626
15127260300  -68.4594
15127332448  -68.5272
15127332448  -68.6078
15127332448  -68.6254
15151555467  -68.7055
15156479516  -68.6835
15179711067  -68.5705
15185664000  -68.5496
15186113712  -68.3683
15205329747  -68.4621
15214885924  -68.5468
15214885924  -68.5624
15214885924  -68.7123
15214885924  -68.8243
15214885924  -68.9032
15223275675  -69.0216
15243798267  -69.1441
15244145312  -69.2198
15247647792  -69.1856
15263050752  -69.1615
15274608075  -69.1835
15274608075  -69.1758
15274608075  -69.1886
15302776576  -69.1745
15302776576  -69.1371
15305448987  -69.0837
15315736203  -69.1609
15332460300  -69.1134
15365935872  -69.0922
15367224123  -69.0434
15371089200  -68.9914
15382687347  -69.0064
15391005052  -69.0080
15391711152  -69.0536
15398158347  -69.0054
15420489728  -69.1416
15432996528  -69.2509
15447201147  -69.1795
15448492800  -69.2328
15450012036  -69.2895
15453659952  -69.1486
15460120107  -69.2868
15475629987  -69.3299
15475629987  -69.4062
15479572000  -69.2682
15495028272  -69.1571
15506673075  -69.0839
15509169644  -69.1349
15509169644  -69.1203
15511849947  -69.1344
15532566075  -69.1221
15538804992  -69.1766
15553296027  -68.9835
15557184432  -69.0456
15568478068  -69.0398
15584416875  -69.0814
15584416875  -69.1500
15584416875  -69.1972
15584416875  -69.2712
15584416875  -69.3421
15584416875  -69.4170
15598188896  -69.4339
15598188896  -69.3335
15605181387  -69.3502
15615568827  -69.3033
15657723904  -69.1726
15657723904  -69.1900
15657723904  -69.2522
15657723904  -69.2622
15681870000  -69.3412
15687548132  -69.2431
15701397075  -69.2027
15709211307  -69.2344
15717410208  -69.1855
15728755392  -69.1724
15739183872  -69.1301
15747310156  -68.8902
15747310156  -68.9635
15747310156  -68.9551
15748311627  -68.9721
15800520987  -68.9033
15803133723  -68.9695
15807223764  -68.9837
15837237472  -69.0563
15837237472  -69.0709
15837237472  -69.1616
15837237472  -69.2533
15838426800  -69.2418
15867289148  -69.2232
15869831472  -69.2966
15876378027  -69.2256
15885545472  -69.2976
15892095267  -69.2023
15927506500  -69.1574
15927506500  -69.0617
15928799067  -69.0665
15928799067  -69.0780
15944542227  -69.0605
15949791675  -69.0743
15957672224  -69.0905
15957672224  -68.9713
15957672224  -68.9616
15960293163  -68.9242
15976051875  -68.8598
15987876012  -68.8627
15990504192  -68.8223
15990504192  -68.7808
15995761200  -68.7988
16012852443  -68.7826
16018117888  -68.7410
16023374667  -68.7877
16023374667  -68.8469
16023374667  -68.9106
16036532307  -69.0070
16048378800  -68.9972
16048397876  -69.1043
16048397876  -69.2273
16054962075  -69.2685
16054962075  -69.2281
16069450032  -69.2664
16086580587  -69.1977
16090535088  -69.3170
16109072284  -69.3609
16109072284  -69.2943
16109072284  -69.3091
16109072284  -69.3634
16109072284  -69.2443
16128786987  -69.2291
16134066675  -69.2753
16134066675  -69.3343
16139466752  -69.3192
16887152187  -68.9133
17750059200  -68.5160
18797687500  -68.3956
19791046656  -68.5974
20674973956  -68.0315
21769953916  -67.7370
22864543488  -67.5907
23797677312  -67.4526
24855559587  -67.7213
25822543712  -67.5128
26899724592  -67.3200


==> data/ht_log_r5_p79.dat <==
67830075  -147.968
76295547  -150.962
76295547  -174.820
83255472  -192.123
84111075  -173.330
96550276  -134.556
99588352  -98.7045
111154707  -73.9261
112377856  -98.8952
162830336  -89.0056
165686944  -95.9256
168885027  -101.554
169967187  -96.7134
188183524  -108.780
192914176  -105.432
192914176  -119.738
204259244  -125.269
204930675  -127.721
212739723  -132.385
213042987  -130.906
222971872  -120.654
233535987  -120.992
246413907  -114.778
257924804  -113.442
257924804  -115.088
262997307  -123.528
267693664  -125.165
284310675  -129.159
287965184  -122.540
298473844  -126.809
300605792  -133.288
302826627  -136.799
309372075  -135.120
320436675  -140.262
331527424  -136.847
333813812  -128.111
347753228  -125.831
349920000  -125.462
350114427  -124.405
362472192  -123.493
374306656  -123.482
381775972  -124.406
404778784  -124.653
412646836  -121.341
412646836  -122.339
418074075  -119.215
420616192  -121.972
423617067  -119.005
423617067  -122.209
425329947  -126.636
431400704  -129.686
431400704  -130.471
436547907  -130.503
439157403  -131.718
445138564  -134.910
445138564  -135.111
450334512  -136.017
454977675  -135.141
460313307  -131.465
488095744  -126.345
504118107  -129.317
510437808  -133.407
518215347  -126.193
543186976  -127.678
546363500  -130.130
562432000  -133.375
572065443  -135.377
577297152  -137.543
582126304  -140.170
592376112  -140.477
597699675  -138.801
602275072  -137.656
602275072  -139.831
605346075  -135.761
605677748  -137.996
610727472  -136.432
633361684  -134.382
633361684  -133.814
633361684  -131.829
637991667  -126.057
637991667  -128.242
641671875  -126.678
650653587  -127.763
652245075  -129.403
669136604  -128.944
669136604  -131.594
676449508  -134.439
686115387  -136.369
687518464  -136.747
692664075  -134.995
692664075  -133.511
697870512  -135.968
698707516  -137.387
698707516  -137.693
732609387  -134.458
736880036  -134.874
744471027  -137.428
756476896  -137.861
759861675  -138.593
759861675  -136.352
781498800  -135.785
784697787  -136.608
788549472  -136.316
804618387  -136.282
817345876  -134.984
817345876  -135.395
817345876  -133.319
823893552  -134.553
855388768  -129.995
855512307  -130.697
859163787  -131.103
868327204  -131.361
869551875  -130.199
881395456  -127.531
882161712  -128.293
886178907  -129.456
894240675  -129.123
894594172  -129.538
899022848  -129.929
903588075  -128.847
907924000  -129.985
911100987  -130.360
912396524  -131.376
921385588  -129.810
933826347  -131.568
933826347  -130.524
934979584  -132.411
944335692  -132.987
944974512  -133.574
961981947  -134.331
962567392  -132.470
967217468  -133.561
975242700  -134.805
976562500  -133.964
982069947  -135.339
990692608  -136.144
1004670000  -135.982
1019360416  -136.626
1019360416  -135.479
1022536332  -135.038
1024191500  -135.237
1033899412  -134.594
1033899412  -134.891
1033899412  -135.791
1033899412  -136.467
1036541232  -136.030
1038776288  -135.105
1051652187  -134.192
1053498884  -133.144
1064836800  -134.390
1077080112  -134.851
1078344544  -135.163
1082202147  -136.103
1108671232  -135.363
1108671232  -135.607
1113780308  -135.474
1119439467  -134.611
1129201664  -134.323
1139561248  -133.478
1155219124  -132.232
1160470112  -130.556
1163679075  -131.407
1171019776  -132.682
1176318500  -132.153
1185046875  -132.760
1192310528  -132.642
1193648427  -132.520
1203052000  -133.778
1203362352  -132.986
1208446844  -134.376
1215288387  -135.126
1219284868  -135.378
1220728752  -134.596
1222908300  -134.985
1224728096  -132.899
1235663104  -133.149
1235663104  -132.964
1235663104  -132.093
1237122747  -130.081
1241154932  -130.947
1247011632  -130.826
1252187356  -129.982
1252187356  -130.340
1252187356  -129.631
1252187356  -127.521
1263284964  -127.543
1268858272  -128.808
1274447948  -129.379
1281374667  -129.960
1281374667  -131.158
1281374667  -131.759
1281374667  -131.192
1285676500  -131.519
1285842627  -132.570
1302642688  -132.512
1308331076  -132.989
1313943552  -132.196
1317336075  -132.888
1328676075  -134.227
1337021536  -133.988
1342809500  -135.123
1345777200  -134.455
1353795147  -134.675
1355325075  -135.428
1360273568  -134.768
1376834787  -135.197
1376834787  -134.436
1389715708  -132.010
1389715708  -130.937
1407583264  -129.983
1409416875  -130.696
1409416875  -130.991
1409416875  -130.586
1409416875  -131.176
1415666187  -131.261
1423497267  -131.412
1425603316  -131.422
1442379987  -130.395
1443776512  -129.396
1443776512  -129.306
1449868388  -129.142
1486779836  -128.247
1496154672  -128.221
1498165227  -128.478
1499221444  -129.502
1499221444  -130.560
1499221444  -130.490
1499221444  -129.117
1499221444  -127.975
1505468192  -128.673
1514298267  -127.725
1514298267  -126.392
1514298267  -126.258
1518013696  -126.372
1519155027  -126.799
1534993200  -127.480
1534993200  -127.237
1536962332  -127.269
1538659827  -127.502
1542738987  -128.223
1543555467  -127.221
1556068000  -126.503
1562471564  -127.117
1575331348  -126.964
1575331348  -126.810
1575331348  -127.737
1578042675  -127.972
1587966147  -127.545
1590866352  -127.406
1601262212  -127.980
1614333676  -127.928
1614333676  -128.343
1614333676  -129.400
1615833792  -130.370
1622943243  -129.950
1634073952  -129.442
1634073952  -129.552
1640689628  -130.331
1643101227  -130.177
1647323136  -130.005
1653226875  -130.195
1653226875  -129.784
1694040507  -129.901
1694040507  -129.751
1694040507  -129.954
1701036032  -130.305
1710763200  -130.603
1714633947  -130.116
1714644256  -130.326
1714644256  -131.061
1719801747  -130.577
1728324864  -130.832
1735192372  -130.685
1735192372  -129.879
1735192372  -130.451
1747494675  -129.638
1755904000  -129.252
1756194075  -128.134
1756194075  -128.437
1771470000  -129.296
1776779788  -128.999
1778475312  -129.559
1783774976  -128.781
1783774976  -129.365
1785055347  -129.978
1789009200  -130.177
1797820384  -129.886
1803544083  -129.592
1804870652  -128.901
1808844075  -128.532
1820797488  -128.687
1822128075  -127.764
1826132000  -127.801
1830121803  -127.594
1840398592  -126.610
1840398592  -127.238
1840398592  -127.934
1851523947  -128.569
1851523947  -128.704
1855103067  -128.994
1862271675  -128.333
1883643808  -128.678
1883643808  -128.636
1883643808  -128.683
1884762675  -128.958
1887470667  -128.536
1896058800  -127.507
1900133667  -128.116
1916476875  -128.875
1927561216  -128.184
1927561216  -128.569
1928323827  -128.004
1931062923  -128.758
1938376683  -127.226
1943871075  -127.509
1949773612  -128.137
1950750000  -127.666
1952586432  -128.223
1957215488  -127.967
1979654684  -128.513
1989960075  -127.437
1993670523  -126.970
1994709028  -127.280
1994709028  -126.609
1994709028  -126.518
1998778032  -126.700
2002264736  -126.602
2004357312  -126.948
2006218800  -127.133
2006218800  -127.480
2017433344  -127.439
2032678368  -128.059
2041281675  -127.674
2041281675  -128.137
2051153712  -128.665
2055391875  -127.755
2065297932  -126.905
2065297932  -127.541
2066715027  -128.206
2072388267  -127.829
2073807792  -128.213
2090880000  -128.388
2091355227  -127.451
2094426464  -127.875
2094426464  -128.340
2094426464  -128.802
2094426464  -127.736
2100871107  -127.626
2109931200  -126.855
2110056448  -125.709
2130987312  -125.985
2130987312  -126.297
2141073675  -126.134
2157412576  -125.843
2157412576  -126.551
2165668272  -125.669
2170507212  -124.493
2181354052  -124.522
2181354052  -124.876
2181354052  -125.029
2181354052  -124.416
2181354052  -123.942
2191862700  -124.133
2191862700  -124.443
2191862700  -124.795
2197413036  -124.942
2199166875  -125.226
2199166875  -124.948
2213550644  -125.373
2221642107  -125.682
2229767068  -125.974
2229767068  -126.264
2253595392  -126.716
2254239904  -127.388
2254239904  -127.527
2262437132  -128.154
2267430192  -127.814
2269905147  -127.776
2278891156  -128.100
2278891156  -128.794
2278891156  -128.675
2280314700  -129.036
2292738075  -129.192
2295226800  -129.671
2303721472  -128.933
2305694187  -128.912
2312038148  -129.273
2315685267  -128.501
2325697947  -128.637
2328731500  -128.368
2337239232  -128.706
2345788107  -128.612
2353921888  -128.843
2353921888  -128.951
2362358876  -129.278
2362358876  -128.357
2379293284  -127.922
2379293284  -127.720
2379293284  -127.223
2379293284  -127.356
2387790752  -127.970
2387790752  -128.510
2390290587  -129.093
2390290587  -128.532
2390290587  -128.682
2396391507  -129.083
2396391507  -129.669
2398426875  -129.540
2404028592  -129.397
2404846336  -129.027
2404846336  -127.930
2404846336  -127.954
2404846336  -128.532
2404846336  -128.726
2404846336  -128.415
2420872947  -128.658
2421982944  -129.108
2430581692  -128.236
2439315675  -128.369
2447534907  -128.640
2454738075  -128.335
2454738075  -128.478
2465046675  -129.141
2465180204  -129.062
2465180204  -129.202
2465562672  -128.899
2476411083  -128.813
2481067692  -129.096
2482601908  -128.737
2488838427  -128.224
2491343456  -128.450
2491343456  -128.800
2491343456  -127.770
2498179347  -127.528
2500777152  -127.888
2508888064  -127.875
2509099200  -127.778
2517691172  -128.093
2553016752  -128.720
2562015712  -128.005
2562015712  -127.923
2564055675  -127.633
2564055675  -127.846
2564055675  -127.303
2570942588  -127.761
2574063792  -127.908
2589376923  -127.238
2597315328  -126.218
2597847584  -126.685
2608449507  -126.202
2614822587  -125.718
2615888128  -124.980
2615888128  -125.178
2619607500  -124.671
2624396787  -125.233
2624939636  -125.842
2624939636  -126.394
2630789307  -126.637
2630789307  -126.932
2641994928  -126.905
2643105244  -126.838
2643105244  -126.114
2643105244  -126.526
2659651875  -127.046
2670510496  -126.569
2670510496  -126.349
2687055552  -126.682
2687055552  -125.700
2698104532  -125.628
2698104532  -125.899
2698104532  -126.118
2698104532  -126.216
2707344608  -126.563
2721101067  -126.395
2742828507  -126.704
2753861548  -127.036
2763228416  -127.159
2778319872  -127.387
2782025824  -127.255
2782025824  -127.682
2782025824  -128.104
2782025824  -127.644
2782025824  -127.883
2784897072  -127.319
2810381476  -127.153
2810381476  -127.648
2810381476  -127.623
2810381476  -127.267
2810381476  -127.104
2810381476  -127.608
2810381476  -128.081
2810381476  -128.257
2810381476  -127.952
2819876000  -128.041
2826180747  -128.168
2826180747  -128.401
2836134027  -128.329
2836134027  -128.726
2848487828  -128.944
2876122107  -129.057
2877292544  -128.619
2877292544  -128.732
2877292544  -128.950
2886937092  -128.919
2889513675  -128.664
2896603168  -128.275
2896603168  -127.878
2897899200  -128.105
2902936347  -128.301
2906290796  -128.095
2913023763  -128.578
2935483232  -128.943
2936629107  -128.466
2936629107  -127.856
2936629107  -127.886
2943390987  -127.997
2945082672  -128.350
2945257308  -128.687
2950160643  -129.080
2955053056  -129.536
2955053056  -129.742
2955053056  -130.044
2956938075  -130.507
2960329707  -130.925
2963157552  -130.631
2965420800  -130.564
2970516267  -130.659
2984570572  -130.283
2990941875  -130.652
2994453248  -130.493
2994453248  -130.073
2999473200  -130.006
3010296987  -129.152
3014284000  -129.089
3014284000  -129.025
3024232124  -128.441
3024232124  -128.642
3024232124  -128.274
3024232124  -128.659
3025140075  -128.549
3033720000  -128.619
3033720000  -128.911
3036582675  -129.025
3038873787  -128.788
3038873787  -128.890
3038873787  -129.329
3038873787  -129.530
3038873787  -129.978
3049194483  -130.044
3054207776  -130.394
3065283675  -129.989
3068161200  -130.292
3074301184  -130.223
3074301184  -130.432
3077378352  -130.538
3079108107  -129.801
3082569075  -129.994
3097589067  -130.018
3104606236  -130.244
3104606236  -129.718
3104606236  -129.274
3106271052  -129.131
3128901075  -129.356
3135109792  -129.549
3135109792  -129.102
3135298752  -129.427
3145321868  -129.863
3146364675  -129.515
3146364675  -129.036
3158618112  -129.230
3158618112  -129.339
3158618112  -128.735
3163876875  -129.038
3163876875  -129.153
3165812500  -129.261
3165812500  -129.432
3165812500  -129.610
3167385147  -129.552
3170895363  -129.843
3186391932  -129.973
3204339372  -129.890
3207870000  -130.298
3216705075  -130.280
3220242507  -130.454
3227817964  -130.874
3227817964  -131.305
3227817964  -131.081
3227817964  -131.172
3227817964  -131.533
3234411675  -131.948
3237958827  -132.252
3257502912  -132.270
3259122016  -132.087
3259122016  -132.511
3259122016  -132.491
3272348187  -132.349
3277105803  -131.971
3284248707  -131.439
3288418992  -131.820
3290627812  -132.252
3290627812  -132.574
3290627812  -132.750
3290627812  -132.530
3291399387  -132.728
3296170827  -132.855
3301174688  -132.960
3320079867  -133.248
3320079867  -133.583
3320079867  -133.745
3320079867  -133.030
3326070627  -133.450
3332950484  -133.639
3345277347  -133.381
3352494123  -132.723
3354247228  -132.388
3354247228  -132.771
3362128587  -132.556
3364929536  -132.644
3364929536  -132.276
3365142192  -132.682
3377814075  -132.318
3383252172  -132.437
3383252172  -132.500
3386362144  -132.731
3397112492  -132.519
3397112492  -132.307
3397112492  -132.287
3401410752  -132.558
3408687792  -132.785
3408687792  -132.839
3418681396  -133.215
3418681396  -133.594
3418681396  -133.383
3418681396  -133.100
3418681396  -133.181
3418681396  -133.249
3418681396  -132.729
3418681396  -132.899
3429500000  -133.000
3436045947  -132.937
3451205632  -132.802
3451205632  -133.030
3451205632  -133.004
3454345467  -133.096
3459844800  -132.468
3472693587  -132.758
3483935500  -132.924
3502151667  -132.867
3511382832  -132.812
3516871648  -132.898
3516871648  -132.989
3518776512  -132.283
3527896316  -131.934
3539149227  -132.162
3539149227  -132.240
3539149227  -132.466
3539149227  -132.557
3539149227  -132.640
3539149227  -132.794
3539149227  -132.261
3546572067  -131.623
3550014724  -131.953
3550014724  -132.335
3550014724  -132.276
3550014724  -132.566
3558340800  -132.509
3558960747  -132.782
3561108512  -132.367
3561441075  -132.274
3576341187  -132.016
3576341187  -131.955
3576341187  -132.045
3583365376  -131.696
3583365376  -131.432
3583365376  -131.372
3583365376  -131.537
3594528500  -131.702
3598126272  -131.721
3616924252  -131.808
3616924252  -132.145
3616924252  -132.389
3616924252  -132.505
3616924252  -132.471
3616924252  -132.756
3619977507  -132.286
3623104512  -132.539
3627484587  -132.553
3647541483  -131.924
3650692000  -131.798
3651308307  -132.044
3658847787  -132.130
3661362675  -131.370
3673950075  -131.381
3683404800  -131.747
3696661827  -131.825
3698557632  -132.190
3699189675  -132.437
3708043947  -132.385
3718176075  -132.264
3718856704  -132.504
3718856704  -132.625
3731495472  -132.741
3731495472  -132.269
3734670267  -132.392
3736575792  -132.689
3749928075  -132.895
3749928075  -132.873
3749928075  -132.752
3753254956  -132.700
3764768000  -132.314
3765216987  -132.332
3774788352  -131.976
3777981507  -132.265
3787864672  -131.945
3787864672  -132.098
3787864672  -131.375
3799448348  -131.454
3799448348  -131.305
3799448348  -131.255
3811055616  -131.512
3811270347  -131.590
3811270347  -131.859
3822686500  -131.574
3822827427  -131.646
3830541867  -131.601
3834341024  -131.866
3834341024  -131.913
3834341024  -131.832
3842128107  -131.651
3842128107  -131.471
3857721088  -131.609
3857721088  -131.694
3857721088  -131.828
3857721088  -131.320
3869446676  -131.332
3878286075  -131.696
3890592432  -132.060
3890592432  -131.946
3892969084  -131.993
3892969084  -131.786
3895131267  -131.478
3896428563  -131.622
3898374912  -131.053
3904216875  -131.127
3904216875  -131.048
3919816827  -131.030
3928431136  -131.264
3928431136  -131.515
3937403952  -131.817
3937403952  -132.000
3939360507  -131.954
3943275075  -131.966
3952191744  -132.118
3953070000  -132.100
3964107892  -132.246
3966803307  -132.350
3971386368  -132.437
3978593667  -132.485
3983183532  -131.884
3998283147  -131.831
4006172547  -131.812
4006172547  -131.735
4006172547  -132.019
4011436467  -131.846
4012012004  -131.552
4012012004  -131.886
4012012004  -132.000
4015386675  -131.449
4036108108  -131.403
4048192256  -131.535
4048192256  -131.242
4048192256  -131.382
4055657472  -131.149
4057643187  -131.415
4069567683  -131.594
4072432864  -131.269
4072432864  -131.194
4072432864  -130.901
4072432864  -130.248
4077527067  -130.413
4084589372  -130.125
4084589372  -130.089
4090809987  -130.284
4095464112  -130.117
4096770048  -130.009
4108974916  -129.874
4108974916  -130.008
4108974916  -130.164
4108974916  -130.145
4108974916  -129.689
4111441200  -129.807
4111441200  -130.132
4117440627  -129.850
4117440627  -129.442
4121204000  -129.718
4133457324  -129.845
4133457324  -130.007
4133457324  -130.271
4133457324  -130.324
4175660592  -130.524
4197850947  -130.301
4201891875  -130.441
4202565552  -130.731
4222125675  -130.841
4232260800  -130.261
4232260800  -130.588
4232260800  -130.672
4232359436  -130.331
4246470387  -130.278
4246470387  -130.554
4246470387  -130.275
4254600843  -129.941
4257329044  -130.148
4257329044  -130.346
4257329044  -130.295
4257329044  -130.136
4266811107  -129.619
4269850592  -129.846
4269850592  -130.104
4272922800  -130.072
4276320075  -130.026
4282396668  -130.306
4287200427  -130.148
4287200427  -130.219
4289242032  -130.182
4294967296  -130.481
4294967296  -130.576
4294967296  -130.850
4294967296  -131.185
4300138800  -130.969
4303546875  -130.839
4307562500  -131.122
4332826732  -131.350
4332826732  -131.570
4332826732  -131.908
4338386352  -131.801
4345495808  -131.513
4352772843  -131.539
4365123075  -131.767
4381617267  -132.018
4383651164  -132.146
4383651164  -132.018
4383651164  -132.326
4389876027  -132.198
4391941932  -132.424
4402278747  -132.722
4402278747  -132.788
4402278747  -132.838
4402278747  -132.682
4402278747  -132.748
4402278747  -132.952
4402278747  -132.546
4402278747  -132.620
4409211748  -132.846
4409211748  -132.960
4413318075  -132.500
4422029216  -132.775
4423680000  -133.075
4425062508  -132.416
4447738624  -132.368
4447738624  -132.487
4447738624  -132.433
4447738624  -132.279
4447738624  -132.235
4447738624  -131.976
4447738624  -132.034
4447738624  -131.905
4447738624  -131.862
4452064587  -131.502
4452064587  -131.518
4460389443  -131.553
4468722075  -131.430
4474976652  -131.337
4475671875  -131.047
4486489276  -131.064
4486489276  -131.143
4489587675  -131.215
4489587675  -131.176
4518881163  -131.279
4520977200  -131.295
4525464352  -131.146
4525464352  -130.997
4525464352  -130.876
4538463075  -130.701
4538506028  -130.529
4538506028  -130.547
4538506028  -130.853
4545466875  -130.980
4560192432  -130.457
4564664500  -130.235
4564664500  -130.501
4564664500  -130.769
4577781344  -130.623
4577781344  -130.449
4577781344  -130.581
4577781344  -130.873
4577781344  -130.809
4577781344  -130.880
4577781344  -130.593
4590419067  -130.729
4598872227  -130.718
4598872227  -130.791
4604090368  -130.574
4617282596  -130.647
4618626507  -130.610
4630640832  -130.653
4637007675  -130.789
4643742604  -130.645
4643742604  -130.609
4643742604  -130.599
4643742604  -130.616
4643742604  -130.842
4643742604  -130.778
4643742604  -130.346
4683621856  -130.438
4700916675  -130.349
4723728772  -130.130
4723728772  -130.437
4723728772  -130.096
4723728772  -129.955
4733035200  -130.220
4737148448  -130.400
4741618608  -129.930
4748061267  -129.585
4777559924  -129.681
4777559924  -129.796
4777559924  -129.993
4796880507  -130.108
4801200075  -129.837
4801920192  -129.802
4801920192  -129.689
4804628188  -129.835
4804628188  -129.931
4805521587  -129.614
4805521587  -129.450
4818200576  -129.312
4818200576  -129.528
4822105392  -129.489
4825714347  -129.252
4825714347  -129.140
4825714347  -128.900
4833658800  -128.555
4834381347  -128.665
4845421984  -128.890
4854634587  -128.834
4859071052  -128.698
4859071052  -128.762
4859704512  -129.038
4869127107  -128.902
4882188843  -128.588
4885093827  -128.850
4886446036  -128.714
4886446036  -128.850
4886446036  -128.969
4886446036  -129.237
4888726272  -129.305
4888726272  -129.545
4895268075  -129.830
4900172000  -129.797
4900172000  -129.713
4918563243  -129.755
4927700992  -129.818
4927700992  -129.731
4927700992  -129.921
4945567212  -130.065
4954341132  -130.009
4956535827  -130.113
4960926675  -129.901
4969187500  -130.018
4969187500  -130.134
4971179547  -130.025
4983067904  -130.135
4993920000  -130.097
5000531787  -130.110
5010906208  -130.002
5010906208  -129.869
5049151875  -129.537
5049151875  -129.753
5052106107  -129.911
5053583547  -129.874
5053583547  -129.861
5053583547  -129.585
5053583547  -129.555
5062452723  -129.399
5066893472  -129.565
5066893472  -129.314
5068369827  -129.159
5071329675  -129.197
5079473712  -129.067
5089106907  -129.202
5095042816  -129.335
5095042816  -129.204
5095042816  -129.258
5095042816  -129.468
5109156500  -129.707
5109156500  -129.915
5109156500  -129.879
5109156500  -129.774
5112858267  -129.716
5123296224  -129.283
5619712000  -129.960
6440796675  -132.999
6891279552  -132.042
7432054587  -131.883
7817694912  -130.642
8431134507  -131.125
8910242464  -131.278
9474372148  -132.046
9885304832  -134.325
10435921200  -134.483
10812181828  -134.000
11370008907  -133.305
11791612908  -131.253
12364920000  -132.615
12809122947  -131.445
13330666800  -131.704
13801505787  -132.368
14412460032  -132.046
14866688596  -131.649
15450012036  -131.348
15872449932  -130.011
16292012692  -130.032
16662038116  -129.369
17418812548  -129.513
17740778828  -129.571
18343374075  -130.394
18764040096  -130.935
19408402467  -130.440
19756223708  -130.501
20390544747  -130.211
20674973956  -130.073
21368054448  -130.244
21766386123  -130.367
22445137732  -130.146
22826201612  -130.181
23394908592  -129.987
23774749452  -130.052
24433662208  -130.519
24836849888  -130.499
25329662307  -130.486
25780961524  -130.069
26409397504  -129.826
26853723963  -130.068


==> data/ht_loglog_r0_p11.dat <==
4  0.0
4  0.0
27  -1.18421
27  -0.88816
27  -0.71052
32  -1.57711
32  -0.60591
32  0.431958
32  0.383963
108  0.345567
108  1.425974
108  1.797283
108  2.275576
108  2.556318
108  2.014533
108  2.271700
108  2.261468
243  2.670861
243  2.530290
243  3.038000
243  3.303930
256  3.028840
256  3.171704
256  3.039549
256  3.328016
256  3.328844
256  2.725589
256  2.628246
256  2.984480
256  2.738626
432  3.011417
432  3.113867
432  3.019508
432  3.240476
432  3.261268
500  3.375164
500  3.387544
500  3.242560
500  3.254694
675  3.432274
675  3.152976
675  3.230089
675  3.000806
675  2.932606
675  2.916977
675  2.756450
675  2.789566
675  2.561751
675  2.659416
864  2.516596
864  2.555125
972  2.106929
972  1.840458
1323  1.925022
1323  1.793164
1372  1.738276
1372  1.786949
1372  1.801939
1728  1.753464
1728  1.738169
1728  1.741674
2048  1.727958
2048  1.719336
2048  1.891758
2187  1.732105
2700  1.810662
2700  1.890740
2916  1.904301
2916  1.871438
2916  1.882876
3267  1.805203
3267  1.747344
3267  1.693079
3888  1.736560
3888  1.744689
4000  1.716460
4000  1.714479
4563  1.816181
4563  1.656568
4563  1.696044
5292  1.679188
5292  1.675456
5292  1.548786
5324  1.674161
5324  1.636284
5324  1.600083
5324  1.565449
6075  1.628881
6075  1.683281
6912  1.724839
6912  1.829058
6912  1.715643
6912  1.742067
7803  1.794141
7803  1.869395
8748  1.841787
8748  1.895138
8788  1.972538
8788  1.904886
9747  1.795215
10800  1.857541
10800  1.784747
10800  1.735983
10976  1.686627
10976  1.741953
11907  1.743755
11907  1.706184
13068  1.745914
13068  1.705405
13500  1.734701
13500  1.769361
14283  1.739756
14283  1.696905
14283  1.675562
15552  1.710584
16384  1.694428
18252  1.674168
19683  1.719113
21168  1.621868
23328  1.622884
25947  1.750663
27648  1.625404
31212  1.645946
32000  1.615291
34992  1.485691
42592  1.649921
350892  1.426335
735075  1.413580
1149984  1.365832
1594323  1.290510
2048000  1.256201
2544224  1.249478
3048192  1.223166
3557763  1.222043
4121204  1.199505
4630500  1.202195
13231796  1.128954
22952268  1.109583
33461708  1.100026
44583075  1.094252
56142828  1.078287
68172867  1.071668
80494592  1.065987
93308787  1.061825
106064748  1.046342
119296908  1.045020
133066800  1.043436
146454507  1.034822
160483788  1.031700
174456832  1.029839
189035532  1.032843
203445675  1.025967
217771200  1.021925
233059788  1.015486
248375403  1.015616
263165868  1.012790
278210700  1.012613
294208227  1.009199
309235104  1.007114
324730948  1.004847
340736000  1.002974
357258492  1.002177
372833712  1.000254
389344000  1.001263
405003483  0.998414
421480827  0.996760
438069168  0.994491
454534443  0.991888
470852352  0.993177
488095744  0.992967
505051875  0.992128
521532675  0.990272
539484300  0.990106
555967328  0.988385
573060123  0.987786
590859468  0.986212
608418243  0.984974
626234112  0.985057
643779603  0.983203
661300227  0.983145
678514563  0.980810
695950083  0.981394
713814188  0.979222
732609387  0.979561
749868300  0.977980
768400132  0.978869
786154032  0.978409
804920224  0.976023
822402747  0.975754
841587003  0.973511
859687196  0.972848
877230000  0.972465
896417388  0.970201
915497883  0.970463
934461603  0.970827
953312000  0.969485
971882496  0.969644
990692608  0.967460
1009743872  0.967520
1029037824  0.967751
1047611907  0.965482
1066533075  0.965470
1084938867  0.965556
1103577804  0.963958
1124045500  0.964109
1143208323  0.963970
1161907200  0.962554
1181633184  0.962657
1201560507  0.962707
1220002668  0.961272
1241154932  0.961449
1259520300  0.960788
1280054016  0.959474
1298918592  0.959753
1319757484  0.959739
1338163200  0.958782
1359536832  0.959276
1377888404  0.959682
1398125232  0.958498
1419579027  0.958033
1437701724  0.958220
1458607500  0.957436
1479719043  0.955940
1499221444  0.955612
1518013696  0.955117
1539067500  0.953040
1560340908  0.952595
1580933808  0.952026
1601262212  0.951778
1620896000  0.950360
1640689628  0.950799
1660643744  0.950681
1681232787  0.948887
1702177200  0.949834
1722819888  0.949838
1743586992  0.950219
1764478512  0.948851
1784616300  0.948787
1805309883  0.948934
1826132000  0.947282
1847559668  0.946919
1869154304  0.946592
1890916556  0.945836
1912384512  0.944754
1932890067  0.944943
1953045675  0.944949
1973767500  0.944983
1994709028  0.943768
2017433344  0.944181
2038465467  0.943924
2059162803  0.943767
2079016875  0.942236
2102231772  0.942714
2123797347  0.942570
2143478700  0.942520
2165373500  0.941279
2187972108  0.940553
2207947923  0.940635
2229767068  0.940942
2252608812  0.939056
2272381452  0.939425
2295424764  0.939676
2316685563  0.939595
2337108224  0.938619
2360912427  0.938305
2380139667  0.938499
2404846336  0.938581
2424453552  0.938696
2447840196  0.937403
2468659788  0.937273
2491343456  0.937367
2512744443  0.937111
2535359116  0.935646
2556168300  0.935782
2579890176  0.935234
2599964163  0.935150
2624396787  0.934907
2643105244  0.933966
2667697200  0.934031
2688885504  0.933733
2711351907  0.933914
2735191364  0.932963
2754270000  0.933006
2778867675  0.932724
2800908288  0.932930
2822314752  0.933240
2846104803  0.932007
2867669500  0.932267
2888955072  0.932513
2913584688  0.932667
2935483232  0.932386
2955807963  0.931886
2980720323  0.931872
3004357716  0.931325
3024232124  0.931291
3046899483  0.930385
3071616012  0.930919
3094482528  0.930353
3114752000  0.930475
3137626800  0.930555
3162123468  0.929341
3186128763  0.929249
3207060356  0.929486
3227817964  0.929344
3251574252  0.929153
3275916075  0.928184
3299751675  0.928317
3322336000  0.928428
3343587552  0.928781
3365142192  0.928542
3389299632  0.927576
3413543472  0.927329
3437264403  0.927484
3461067468  0.927469
3483935500  0.927616
3505869972  0.927271
3527896316  0.926522
3550286403  0.926844
3573855675  0.926739
3597502923  0.926432
3621228147  0.926351
3645031347  0.925574
3669542028  0.925893
3692240172  0.925880
3716275248  0.926032
3740388300  0.925806
3763941723  0.924633
3787569072  0.924563
3811055616  0.924531
3834341024  0.924891
3857721088  0.924805
3881196000  0.924433
3904765952  0.923668
3928431136  0.923692
3952191744  0.923644
3976047968  0.923527
4000000000  0.923875
4023952128  0.922817
4047058323  0.922741
4070230668  0.922555
4094134092  0.922727
4117440627  0.922599
4140144603  0.922502
4163581548  0.921424
4187084643  0.921432
4209979563  0.921251
4233613068  0.921414
4257329044  0.921854
4282396668  0.920977
4307562500  0.920582
4332826732  0.920456
4357573632  0.920142
4380241563  0.920257
4403657907  0.920068
4427136675  0.918963
4449291363  0.918795
4473547488  0.918887
4499456000  0.918926
4525464352  0.918938
4548970800  0.918701
4572130563  0.917515
4595349132  0.917598
4617282596  0.917375
4643742604  0.917274
4670303508  0.917404
4694506092  0.917242
4717319148  0.916434
4740187500  0.916610
4764064000  0.916574
4791081312  0.916555
4817055123  0.916460
4838717763  0.916584
4861153548  0.915939
4886446036  0.915637
4913923644  0.915729
4937531283  0.915582
4960194732  0.915731
4983067904  0.915612
5010906208  0.915215
5035868523  0.914468
5058756288  0.914520
5080955148  0.914587
5109156500  0.914482
5134430700  0.914579
5156794800  0.914607
5180116000  0.913742
5208682752  0.913627
5231692800  0.913640
5254267500  0.913734
5280558692  0.913972
5307887907  0.914034
5329867500  0.912996
5353092832  0.913163
5382291456  0.913393
5405243427  0.913376
5427423468  0.913636
5455752116  0.913557
5480379243  0.913661
5501941875  0.912934
5529878176  0.912615
5555259072  0.912762
5576192307  0.912669
5604672636  0.912692
5629867200  0.912845
5651721648  0.911851
5680138496  0.912047
5704972992  0.911966
5726186163  0.911849
5756278756  0.911835
5779786347  0.912071
5802287872  0.912317
5832842508  0.911346
5854291875  0.911465
5879513412  0.911456
5906090700  0.911314
5927674203  0.911188
5957421152  0.911090
5980599603  0.911102
6004494500  0.910076
6032953008  0.910142
6053958252  0.909955
6083500000  0.909848
6106631067  0.909880
6131234308  0.909882
6158716443  0.909998
6179939307  0.909294
6211345248  0.909322
6233156172  0.909446
6259745124  0.909337
6284953323  0.909348
6308395776  0.909456
6336964800  0.909334
6357663675  0.908646
6389190603  0.908657
6409974528  0.908733
6439361792  0.908644
6461664300  0.908634
6488937500  0.908792
6514400403  0.908584
6538767008  0.907928
6566508675  0.907985
6588850964  0.907865
6618824523  0.908119
6639190016  0.908018
6669650403  0.907906
6690885228  0.908042
6721522668  0.907278
6741986508  0.907421
6773595867  0.907363
6793282188  0.907503
6825011427  0.907460
6845632083  0.907509
6876621387  0.907371
6896456748  0.906629
6927560748  0.906397
6948335628  0.906402
6979556268  0.906301
6999539427  0.906187
7030874763  0.906288
7051163648  0.906405
7081506675  0.906314
7103827724  0.905585
7133197932  0.905370
7156753376  0.905294
7185077163  0.905255
7209941252  0.905554
7235376300  0.905287
7263392000  0.905233
7286737968  0.904385
7317106268  0.904308
7338281292  0.904330
7369472907  0.904266
7389136332  0.904490
7419517083  0.904348
7443468000  0.904577
7471527075  0.904511
7498065348  0.903735
7521915987  0.903728
7552929024  0.903703
7572474243  0.903770
7604159148  0.903692
7626496000  0.903714
7654992588  0.903555
7681983628  0.903232
7705083123  0.902726
7737043968  0.902986
7756384892  0.903084
7786484748  0.902938
7812500000  0.902887
7837922988  0.902954
7868314107  0.902776
7887740256  0.901904
7919096652  0.901903
7944486372  0.901968
7969114800  0.902093
8000688492  0.902159
8020570324  0.902258
8050030803  0.902302
8077950976  0.902363
8100460107  0.901584
8132292675  0.901513
8154883328  0.901603
8181098523  0.901630
8212147200  0.901651
8232302592  0.901900
8262136323  0.901859
8290687500  0.901721
8312277132  0.901098
8343573507  0.900910
8368962556  0.900909
8393008347  0.900899
8423502363  0.900928
8447728748  0.900988
8474129712  0.901023
8504770608  0.901058
8526987612  0.900730
8553718827  0.900489
8585466048  0.900352
8606740684  0.900446
8634645603  0.900325
8665575075  0.900116
8686989500  0.900209
8714983212  0.900075
8746056108  0.899883
8767735596  0.899333
8795692827  0.899271
8826909147  0.899152
8848980508  0.899146
8874816300  0.899203
8906172588  0.899208
8930725772  0.899321
8955277488  0.899268
8986775472  0.898640
9012972924  0.898780
9035113923  0.898747
9065762352  0.898842
9095723500  0.898868
9116489984  0.898684
9145094832  0.898825
9176924592  0.898877
9199872000  0.898681
9225771075  0.898416
9256740912  0.898593
9283760896  0.898453
9304812500  0.898521
9335898675  0.898517
9367052652  0.898449
9389337156  0.898456
9414385083  0.898484
9445669632  0.897793
9474372148  0.897709
9495710816  0.897770
9524615148  0.897888
9556082163  0.897927
9581385888  0.898047
9603889200  0.897991
9634466700  0.897835
9666114507  0.897849
9689202428  0.897238
9713171403  0.897183
9743922243  0.897153
9774721683  0.897287
9797824768  0.897454
9823071852  0.897211
9853996032  0.897143
9883935603  0.896895
9907255908  0.896453
9931519107  0.896205
9962613387  0.896222
9992717388  0.896073
10017498848  0.896124
10040561712  0.896231
10071826092  0.896112
10103139072  0.896064
10128556588  0.896147
10150866176  0.895583
10180585548  0.895523
10211016843  0.895457
10240432128  0.895635
10262905636  0.895469
10288874907  0.895660
10319467500  0.895652
10349048268  0.895635
10375766496  0.895593
10398437500  0.894961
10427429808  0.894972
10458227547  0.894932
10489070700  0.894986
10512288000  0.894865
10535157364  0.894899
10565843148  0.895022
10596844467  0.895125
10626819867  0.895025
10650001824  0.894724
10674009603  0.894498
10705169088  0.894392
10735297200  0.894478
10765677884  0.894429
10788913152  0.894540
10812181828  0.894499
10843243200  0.894648
10873564848  0.894642
10903928832  0.894503
10929027168  0.893705
10952496796  0.893691
10981113003  0.893706
11011626675  0.893621
11042182683  0.893611
11070349056  0.893660
11094020500  0.893700
11118757923  0.893743
11148364800  0.893679
11179109808  0.892948
11209897152  0.892757
11236758124  0.892913
11260666112  0.892998
11285946675  0.893007
11316880683  0.892822
11346750000  0.892911
11377767168  0.892838
11404826528  0.892826
11428972236  0.892578
11453270832  0.892281
11483319483  0.892159
11513407500  0.892168
11543534883  0.892175
11574562500  0.892112
11598947104  0.892191
11623365932  0.892173
11649851568  0.892164
11680156827  0.892249
11711626083  0.891522
11742011532  0.891516
11770598948  0.891497
11795258016  0.891617
11819951500  0.891525
11848105008  0.891483
11877534252  0.891471
11908134027  0.891487
11938773168  0.891560
11968836484  0.891472
11993771552  0.890914
12018741228  0.890912
12043745536  0.890938
12074281443  0.890982
12105133452  0.891034
12134880000  0.891023
12165809283  0.891166
12194500000  0.891044
12219747404  0.891199
12245029632  0.890652
12271493547  0.890462
12301443675  0.890497
12331430307  0.890484
12361453443  0.890399
12391513083  0.890588
12421609227  0.890500
12448544000  0.890434
12474140724  0.890471
12499772512  0.890410
12526070067  0.889839
12555164592  0.889724
12586624587  0.889826
12616956603  0.889747
12647325123  0.889737
12676560048  0.889648
12706092000  0.889505
12732040444  0.889547
12758024192  0.889570
12784043268  0.889664
12811475403  0.889127
12842076987  0.889164
12871536012  0.889163
12901028787  0.889030
12931737075  0.889093
12961298700  0.889087
12992078592  0.889070
13019808672  0.889088
13046182348  0.889141
13072591616  0.889230
13099036500  0.888711
13125517024  0.888628
13156059852  0.888552
13184683308  0.888632
13214532483  0.888703
13245611427  0.888834
13275529452  0.888880
13304282508  0.888874
13335466752  0.888871
13365449500  0.888956
13392287744  0.888834
13419161892  0.888375
13446071968  0.888300
13473017996  0.888415
13500000000  0.888531
13527018004  0.888504
13557198528  0.888426
13587466203  0.888388
13617767628  0.888367
13646888748  0.888257
13677256323  0.888284
13707657648  0.887551
13736874672  0.887599
13766122800  0.887599
13796622675  0.887505
13826598912  0.887554
13854050788  0.887551
13881538976  0.887511
13909063500  0.887528
13936624384  0.887603
13964221652  0.887697
13991855328  0.887119
14019525436  0.886940
14047232000  0.887124
14076339003  0.886962
14105946123  0.886909
14135584347  0.886819
14165253675  0.886795
14194954107  0.886768
14224685643  0.886792
14254448283  0.886938
14283000000  0.886885
14312823552  0.886299
14343922827  0.886422
14372563968  0.886436
14402480832  0.886359
14431180347  0.886361
14461158123  0.886326
14491167003  0.886280
14519954700  0.886139
14550024492  0.886212
14580125388  0.886281
14609001267  0.886361
14637533684  0.885668
14666048352  0.885633
14694600028  0.885755
14723188736  0.885699
14751814500  0.885556
14780477344  0.885450
14809177292  0.885561
14837914368  0.885492
14866688596  0.885457
14895500000  0.885467
14924348604  0.885226
14953234432  0.884798
14982157508  0.884782
15011117856  0.884834
15040115500  0.884843
15069150464  0.884866
15098222772  0.884913
15127332448  0.884977
15156479516  0.884963
15185664000  0.884948
15214885924  0.884951
15244145312  0.884646
15273442188  0.884434
15302776576  0.884367
15332148500  0.884418
15361557984  0.884330
15391005052  0.884387
15420489728  0.884387
15450012036  0.884252
15479572000  0.884397
15509169644  0.884497
15538804992  0.884479
15568478068  0.883997
15598188896  0.883789
15627937500  0.883778
15657723904  0.883722
15687548132  0.883689
15717410208  0.883774
15747310156  0.883640
15777248000  0.883781
15807223764  0.883869
15837237472  0.883830
15867289148  0.883821
15897378816  0.883691
15927506500  0.883163
15957672224  0.883210
15987876012  0.883290
16018113123  0.883352
16047062307  0.883243
16076037627  0.883167
16106357952  0.883193
16135386732  0.883107
16164441648  0.883188
16193522700  0.883183
16222629888  0.883223
16251763212  0.882656
16279596675  0.882722
16308781083  0.882678
16339320000  0.882686
16367228307  0.882852
16396491123  0.882762
16427112012  0.882892
16456428288  0.882958
16484436387  0.882805
16512468300  0.882875
16541860608  0.882896
16571279052  0.882245
16600723632  0.882309
16630990848  0.882382
16662038116  0.882325
16693124000  0.882416
16724248524  0.882452
16755411712  0.882315
16786613588  0.882287
16817854176  0.882275
16849133500  0.882299
16879050243  0.882348
16908766875  0.882363
16937157132  0.881777
16965571203  0.881731
16995363867  0.881842
17023826700  0.881675
17052313347  0.881732
17082182043  0.881651
17109358083  0.881580
17137916172  0.881572
17167859712  0.881562
17196466563  0.881537
17227515532  0.881541
17259300608  0.881160
17291124756  0.880917
17322988000  0.880883
17354890364  0.880914
17386831872  0.880831
17416576908  0.880854
17445390147  0.880843
17475600987  0.880839
17504462988  0.880915
17531972748  0.880911
17560881243  0.880967
17588435283  0.880976
17617390272  0.880486
17646369075  0.880540
17676070884  0.880595
17708405152  0.880624
17740778828  0.880647
17773191936  0.880636
17805644500  0.880567
17838136544  0.880588
17867941875  0.880687
17895735675  0.880736
17923551075  0.880683
17952780492  0.880751
17982033723  0.880177
18009916083  0.880040
18037820043  0.879961
18066688308  0.879977
18099497056  0.880027
18132345500  0.880072
18165233664  0.879941
18198161572  0.879938
18229542912  0.879927
18259020675  0.880035
18287116875  0.879938
18315234675  0.879970
18344781612  0.879343
18372943692  0.879447
18401127372  0.879407
18429771776  0.879272
18463018500  0.879290
18496305184  0.879264
18529631852  0.879235
18562998528  0.879135
18590515200  0.879192
18618865200  0.879078
18648655947  0.879158
18677050227  0.879173
18705466107  0.878598
18732481200  0.878600
18764040096  0.878605
18797687500  0.878619
18831375104  0.878758
18865102932  0.878669
18893552643  0.878658
18922132683  0.878750
18950734323  0.878815
18977925888  0.878830
19006569648  0.878848
19035235008  0.878962
19068315948  0.878540
19102326016  0.878377
19136376500  0.878365
19170251532  0.878355
19199040012  0.878507
19226409075  0.878421
19253797632  0.878406
19282648752  0.878505
19310077323  0.878623
19341529484  0.878665
19375863552  0.878588
19410238228  0.878517
19444614192  0.878427
19472157675  0.877849
19499720652  0.877918
19528755372  0.877922
19556358363  0.878021
19583980848  0.878055
19617340396  0.878001
19652000000  0.878147
19686700404  0.877974
19718007552  0.877951
19745743923  0.878015
19773499788  0.877949
19801275147  0.878106
19829070000  0.877582
19860815264  0.877528
19895760972  0.877602
19930747648  0.877564
19962462987  0.877526
19990370700  0.877591
20018297907  0.877632
20046244608  0.877601
20074210803  0.877731
20106296388  0.877622
20141529376  0.877612
20176803500  0.877643
20208424428  0.877634
20235025152  0.877088
20263122675  0.877068
20291239692  0.877018
20319376203  0.877138
20353792000  0.877022
20389313444  0.877041
20424690432  0.876985
20451433068  0.877043
20479680387  0.877053
20507947200  0.877166
20534744268  0.877151
20567540704  0.877143
20603310332  0.876855
20639121408  0.876562
20668992048  0.876549
20694399075  0.876513
20722813632  0.876606
20751247683  0.876695
20782780672  0.876648
20818799348  0.876567
20854859616  0.876612
20883196467  0.876705
20911740300  0.876775
20938799808  0.876762
20965876812  0.876844
20999517088  0.876423
21035785676  0.876295
21072096000  0.876231
21100014675  0.876291
21127195683  0.876245
21154394187  0.876282
21181277628  0.876166
21217755136  0.876136
21254274500  0.876154
21286100268  0.876123
21313400832  0.876238
21340718892  0.876283
21368054448  0.876342
21400770996  0.875874
21437500000  0.875702
21473002827  0.875732
21500422947  0.875733
21527860563  0.875688
21555315675  0.875762
21584836256  0.875796
21621775500  0.875800
21658756864  0.875749
21688262028  0.875784
21715819200  0.875777
21741861483  0.875868
21769953916  0.875877
21807104000  0.875644
21844296324  0.875358
21875380992  0.875301
21903056748  0.875351
21929211027  0.875336
21956126976  0.875355
21993488500  0.875288
22030892384  0.875341
22061760075  0.875377
22088008908  0.875343
22115818800  0.875401
22143358436  0.875375
22180932000  0.875400
22218548044  0.875337
22247379675  0.874810
22273738668  0.874818
22300113267  0.874834
22331651296  0.874757
22369437500  0.874772
22407266304  0.874622
22433776875  0.874614
22460246028  0.874607
22486730787  0.874645
22521008556  0.874782
22559008000  0.874725
22592825883  0.874592
22619388672  0.874691
22647530988  0.874138
22674125907  0.874137
22711433216  0.874060
22749646500  0.873965
22777524675  0.874073
22805765163  0.874030
22832452800  0.874023
22864543488  0.874006
22902928276  0.873948
22936211532  0.873870
22964550192  0.873906
22989754800  0.873945
23018340352  0.873839
23056897028  0.873637
23095449243  0.873345
23122305792  0.873305
23149177947  0.873343
23176065708  0.873280
23211554292  0.873280
23250326368  0.873199
23280601392  0.873186
23307565347  0.873231
23332957443  0.873273
23366901604  0.873297
23405846432  0.873355
23439436992  0.873270
23464900800  0.873347
23491971243  0.872837
23522940500  0.872900
23562058464  0.872908
23595619788  0.872877
23622765507  0.872977
23648328675  0.873045
23679672516  0.873049
23718964000  0.873055
23753922867  0.873022
23781159468  0.873074
23806808172  0.873052
23837099188  0.873040
23876564576  0.873131
23911148187  0.873067
23938474752  0.872531
23964208128  0.872499
23995222052  0.872532
24034861728  0.872441
24068892123  0.872394
24094695483  0.872436
24120512667  0.872355
24154042644  0.872365
24193856992  0.872391
24225537132  0.872379
24251424300  0.872426
24277325292  0.872352
24313562500  0.872328
24353551904  0.872293
24382690227  0.871797
24408661203  0.871844
24433662208  0.871836
24473783156  0.871859
24511056300  0.871767
24538723443  0.871861
24564777363  0.871745
24594409472  0.871801
24634706148  0.871802
24669131283  0.871741
24693621228  0.871669
24721391187  0.871687
24755860224  0.871780
24796333012  0.871648
24826076883  0.871173
24852282867  0.871251
24878502675  0.871308
24918016000  0.871318
24955603308  0.871380
24981877548  0.871265
25008165612  0.871381
25040096428  0.871325
25080878336  0.871246
25111809243  0.871196
25138165563  0.871255
25164535707  0.871262
25203489692  0.871344
25243729083  0.871286
25268502528  0.870770
25293288123  0.870763
25326500000  0.870869
25367592204  0.870828
25399176507  0.870788
25424026092  0.870797
25449909908  0.870762
25491135456  0.870863
25528527027  0.870826
25553439792  0.870860
25580026800  0.870811
25615079172  0.870790
25656482848  0.870700
25683182028  0.870713
25709836428  0.870209
25739424000  0.870195
25780961524  0.870150
25811583147  0.870055
25836633612  0.869980
25864170588  0.870073
25905842176  0.869982
25940304432  0.870056
25967091888  0.870069
25993893168  0.870204
26031125452  0.870152
26071023852  0.870120
26096199867  0.870083
26121388032  0.870152
26156812000  0.869873
26198797244  0.869626
26225628012  0.869668
26250878547  0.869655
26282902468  0.869666
26325022496  0.869613
26355376323  0.869645
26380689228  0.869810
26409397504  0.869740
26451652532  0.869769
26483753547  0.869764
26509128012  0.869836
26536297756  0.869771
26578688000  0.869796
26614138032  0.869764
26639574867  0.869268
26665023852  0.869256
26706129548  0.869253
26743143168  0.869174
26766941292  0.869292
26792451027  0.869280
26833977824  0.869341
26870756643  0.869202
26896315788  0.869297
26921887083  0.869313
26962233476  0.869340


==> data/ht_loglog_r0_p7.dat <==
4  0.0
4  0.0
27  2.368428
27  3.379703
27  1.682686
32  2.387246
32  1.300312
32  0.416173
32  0.369931
108  0.332938
108  1.043886
108  1.120276
108  0.879964
108  0.966949
243  0.645672
243  1.207981
243  0.888208
243  1.078378
256  0.876986
256  1.254118
256  1.194398
256  1.046914
256  1.147028
256  1.099235
256  1.230912
432  1.309951
432  1.399646
432  1.499417
432  1.713877
432  1.797180
432  1.867212
500  1.923886
500  2.122781
500  2.005703
675  2.005675
675  2.007358
675  1.892871
864  1.959881
864  1.961137
864  2.137919
864  2.085774
972  2.179602
972  2.281660
972  2.360117
972  2.106454
972  1.888401
972  2.016817
972  1.785870
972  1.934498
972  2.032039
972  2.170863
1323  2.261500
1323  2.076131
1372  1.668247
1372  1.924031
1728  2.176319
1728  1.935446
1728  1.917255
2048  2.056716
2048  2.087041
2048  1.986700
2187  1.946684
2700  1.863551
2700  1.880532
2700  1.793775
2916  1.770196
2916  1.784667
3267  1.878972
3267  1.835672
3267  1.921433
3888  1.817053
4000  1.834764
4000  1.789016
4563  1.828936
4563  1.703944
4563  1.801594
4563  1.802886
5292  1.793096
5292  1.746156
5324  1.701611
5324  1.619704
5324  1.682554
5324  1.654565
6075  1.799951
6075  1.797778
6075  1.896343
6912  1.884563
6912  1.888472
6912  1.798606
6912  1.809158
6912  1.802587
7803  1.797698
7803  1.886362
8748  1.882772
8748  1.844148
8788  1.846813
8788  1.795095
9747  1.763057
10800  1.750926
10800  1.794160
10800  1.754250
10976  1.789156
10976  1.905104
10976  1.946760
11907  1.929434
13068  1.889744
13068  1.896092
13500  1.977321
13500  2.024013
14283  2.033997
14283  1.966238
15552  1.932928
15552  1.921106
16384  1.892227
16384  1.879049
16384  1.871261
19652  1.796995
21168  1.856451
23328  1.713445
25947  1.701836
27436  1.713169
31212  1.662116
32000  1.636433
34992  1.635811
37044  1.738148
45387  1.651941
375948  1.286977
780448  1.228907
1236492  1.230943
1714608  1.179066
2208492  1.150880
2730348  1.165141
3307500  1.172905
3878307  1.174193
4428675  1.144558
5038848  1.141325
13764492  1.080333
23503203  1.031382
33989868  1.018833
45209772  1.006820
56767500  0.990615
68694048  0.981503
81369792  0.975486
93912075  0.968513
106923596  0.965754
120320924  0.964655
133544992  0.962639
147704148  0.957291
161414428  0.956446
175705227  0.952971
189751712  0.945939
204259244  0.946201
219307500  0.944803
233644288  0.943971
248703075  0.940145
263757056  0.935207
279738112  0.932721
294564843  0.930549
310469787  0.930348
326229552  0.928653
341994987  0.929705
357542667  0.928402
374306656  0.927226
389880000  0.923766
406678347  0.924629
422975628  0.924187
439608956  0.923541
456086700  0.921389
472658112  0.920982
489065472  0.917212
506024032  0.916058
523195308  0.916012
540022788  0.915177
557248923  0.915918
575052075  0.912161
592143556  0.912726
609093216  0.912877
626363276  0.912428
643956736  0.910471
661876596  0.910784
680125856  0.910411
697870512  0.908868
714995532  0.908573
733001728  0.908402
751576752  0.906387
768768192  0.906741
788195043  0.906133
804920224  0.903688
824191875  0.904999
842579500  0.903390
860077872  0.903800
879077772  0.903099
898285248  0.901085
916883712  0.901315
934979584  0.900235
953312000  0.899214
971882496  0.899152
990692608  0.897187
1009743872  0.897767
1029037824  0.895532
1048576000  0.895480
1068230700  0.894142
1086651072  0.894333
1104883443  0.894034
1124045500  0.892135
1144764716  0.892313
1163679075  0.891218
1181829312  0.891311
1203001875  0.890358
1221455052  0.891073
1241154932  0.889843
1261365075  0.890294
1280054016  0.888681
1300791987  0.889431
1319757484  0.888367
1339684272  0.888606
1360273568  0.887844
1378763532  0.887805
1400068827  0.886302
1419579648  0.887811
1439224227  0.885845
1460195532  0.886384
1480584928  0.885328
1499221444  0.885680
1519965243  0.884471
1541106675  0.883237
1561983372  0.884026
1581787616  0.883270
1601262212  0.884154
1620896000  0.883336
1641416643  0.883632
1662112332  0.882319
1682937675  0.883256
1703892672  0.882661
1724545728  0.881703
1745323200  0.882581
1766225088  0.881716
1786372812  0.881940
1807518348  0.880921
1827899568  0.881579
1848395052  0.880352
1869154304  0.879782
1890916556  0.880518
1912847072  0.879567
1934718075  0.879896
1955342700  0.879067
1976076675  0.878169
1995527043  0.878122
2017433344  0.876852
2040329596  0.877833
2061049563  0.877441
2080912707  0.876363
2102231772  0.877037
2125713483  0.876430
2145885075  0.876960
2165668272  0.876468
2189373728  0.875471
2209901643  0.875734
2229977088  0.874921
2254239904  0.873788
2274363468  0.874627
2295424764  0.873879
2319187248  0.874628
2338746723  0.873605
2362358876  0.872947
2382675372  0.873518
2404846336  0.872826
2427012747  0.872067
2447840196  0.872531
2470725612  0.872012
2491343456  0.872394
2514828627  0.871676
2535359116  0.870873
2558270412  0.871551
2579890176  0.870941
2602084203  0.870348
2624939636  0.870925
2645735427  0.870426
2670381675  0.869761
2688885504  0.870738
2713516875  0.870196
2735191364  0.869417
2756997675  0.869756
2781607500  0.869144
2800908288  0.868339
2824523568  0.869296
2848487828  0.868445
2867669500  0.867731
2891189808  0.868063
2915828928  0.867430
2935483232  0.866852
2958633648  0.867268
2982990267  0.866639
3004357716  0.866089
3025140075  0.866770
3049768368  0.866113
3073920300  0.865666
3094482528  0.866005
3115545228  0.864980
3139955712  0.864679
3163876875  0.865593
3186391932  0.864995
3207060356  0.864092
3229685163  0.864767
3253352283  0.864233
3278295747  0.863927
3301174688  0.863641
3322336000  0.864387
3344075307  0.863638
3367554048  0.862785
3391720128  0.863643
3415972608  0.862844
3440311488  0.862546
3462092708  0.862916
3483935500  0.862255
3505869972  0.861849
3528646848  0.862527
3552763707  0.861945
3576341187  0.861320
3599996643  0.860801
3623730075  0.861651
3647541483  0.861374
3672060588  0.860889
3694766508  0.861630
3718809792  0.861300
3741765408  0.860636
3764768000  0.860582
3787864672  0.860785
3811055616  0.860393
3834341024  0.859905
3857721088  0.860731
3881196000  0.860131
3904765952  0.859629
3928431136  0.859420
3952191744  0.859624
3976047968  0.859201
4000000000  0.858197
4024048032  0.858993
4048192256  0.858349
4072432864  0.857871
4096129203  0.857326
4119441408  0.858053
4142819763  0.857733
4166264268  0.857333
4189102272  0.858034
4212677187  0.857509
4236318252  0.857197
4259347200  0.856876
4282438572  0.857315
4307562500  0.857043
4332826732  0.856520
4358189556  0.856402
4382993187  0.856741
4405727052  0.856288
4429211328  0.855987
4452064587  0.856672
4474976652  0.856523
4499456000  0.856147
4525464352  0.855694
4551572736  0.856254
4574941803  0.855851
4597462827  0.855666
4620039147  0.855202
4643742604  0.855933
4670303508  0.855528
4696642467  0.855213
4719460707  0.854665
4742334243  0.855455
4765263075  0.855055
4791081312  0.854766
4818200576  0.854562
4841609787  0.854957
4864052268  0.854593
4886546643  0.854181
4913923644  0.854670
4940452683  0.854653
4963122828  0.854131
4985111088  0.853660
5010906208  0.853858
5038081200  0.853990
5060973987  0.853532
5083177707  0.853018
5109156500  0.853470
5136664923  0.853464
5159033883  0.852937
5181451443  0.852558
5208682752  0.852806
5233948083  0.852651
5256527643  0.852488
5280558692  0.852011
5309493196  0.851589
5332143843  0.852265
5354173548  0.851913
5382291456  0.852013
5407535808  0.851518
5429720547  0.852373
5455752116  0.851924
5482687500  0.851548
5504254668  0.851172
5529878176  0.851990
5557583043  0.851744
5579296875  0.851158
5604672636  0.850709
5632206723  0.851003
5654847168  0.850870
5680138496  0.850433
5707328067  0.850266
5729332203  0.850934
5756278756  0.850537
5782156812  0.850091
5803512867  0.849717
5833096416  0.849608
5856677568  0.850182
5879513412  0.849598
5909285772  0.849524
5930074800  0.849092
5957421152  0.849903
5983010892  0.849605
6004734363  0.849124
6036014092  0.848977
6056384283  0.849435
6083500000  0.849151
6109067628  0.848810
6131234308  0.848371
6161979123  0.848169
6183207603  0.849012
6211345248  0.848775
6235617843  0.848174
6259745124  0.847856
6287425200  0.848379
6308395776  0.848088
6339446883  0.847625
6360149808  0.847466
6390039236  0.847150
6412470867  0.847769
6439361792  0.847501
6464170683  0.847167
6488937500  0.846866
6516916992  0.847464
6538767008  0.847291
6568193043  0.847035
6589265868  0.846604
6621361200  0.846418
6640825203  0.846833
6672891424  0.846638
6693435675  0.846308
6723657076  0.845999
6744546675  0.846807
6774679552  0.846473
6796708812  0.846065
6825959500  0.845810
6848211852  0.845404
6877497568  0.846078
6899046075  0.845752
6929294404  0.845491
6950934675  0.845088
6981350656  0.844865
7002148032  0.845427
7033666972  0.845113
7054422192  0.844713
7085005227  0.844461
7105138668  0.845080
7135831323  0.845028
7156915947  0.844775
7187720112  0.844497
7209941252  0.844099
7238912652  0.844719
7263392000  0.844589
7290286848  0.844317
7317106268  0.843960
7340952267  0.843714
7371084704  0.844278
7391793132  0.843957
7422202800  0.843785
7443468000  0.843451
7474222188  0.843265
7498065348  0.843933
7525521675  0.843481
7552929024  0.843108
7576092027  0.842576
7606878075  0.842410
7626496000  0.842899
7657720587  0.842495
7681983628  0.842423
7707820032  0.841992
7737739744  0.842052
7758998208  0.842614
7790153292  0.842138
7812500000  0.841883
7840683387  0.841653
7868885108  0.841410
7890453675  0.842031
7921871307  0.841655
7944486372  0.841240
7971898203  0.840934
8001504000  0.840811
8022082563  0.841312
8052828300  0.841089
8077950976  0.840814
8103266352  0.840623
8134167123  0.840296
8154883328  0.840808
8183918700  0.840678
8212902044  0.840555
8234764992  0.840202
8264970432  0.840058
8290687500  0.840690
8315119827  0.840337
8346421548  0.840139
8368962556  0.839710
8395864812  0.839449
8427318003  0.840068
8447728748  0.839856
8476043148  0.839515
8507126624  0.839477
8526987612  0.839099
8556602508  0.839641
8586756000  0.839507
8606740684  0.839227
8637542892  0.838846
8666880736  0.838609
8686989500  0.839224
8717893947  0.839089
8747502368  0.838876
8767735596  0.838695
8798617008  0.838442
8828622432  0.838317
8848980508  0.838822
8877753603  0.838584
8908134192  0.838337
8930725772  0.838089
8957244492  0.837719
8988745932  0.838400
9012972924  0.838332
9038077632  0.838021
9068731083  0.837715
9095723500  0.837466
9117289152  0.838124
9148076523  0.838003
9178915788  0.837755
9199872000  0.837577
9227767563  0.837291
9258740748  0.837034
9283760896  0.837535
9307804203  0.837489
9337907043  0.837163
9368158208  0.836879
9389337156  0.836572
9416401875  0.837338
9448699923  0.837087
9474372148  0.836725
9496237932  0.836538
9527658075  0.836374
9558114075  0.836119
9581385888  0.836719
9605926188  0.836393
9637527123  0.836249
9667574752  0.836114
9689202428  0.835973
9715219947  0.836634
9745974027  0.836335
9776035692  0.836209
9797824768  0.836052
9825131952  0.835699
9856059372  0.835511
9885304832  0.836115
9907255908  0.835887
9933590547  0.835704
9964688067  0.835483
9994795200  0.835129
10017498848  0.835562
10042644492  0.835547
10073912112  0.835440
10104183675  0.835366
10128556588  0.835082
10152293787  0.834849
10181634147  0.835470
10213117227  0.835236
10240432128  0.835084
10262905636  0.834898
10290983283  0.834531
10321579008  0.834241
10351162800  0.834835
10375766496  0.834685
10398796875  0.834367
10430613675  0.834228
10460353203  0.834078
10489451756  0.833893
10512288000  0.834481
10538087472  0.834362
10569048075  0.834083
10598984163  0.833981
10626966500  0.833717
10650001824  0.834117
10677230892  0.834067
10707319692  0.833845
10737450828  0.833540
10765677884  0.833488
10788913152  0.833084
10814044563  0.833563
10845407628  0.833328
10875732300  0.833129
10905591092  0.832925
10929027168  0.832818
10952816787  0.832400
10984380300  0.833115
11013807843  0.832977
11045459052  0.832792
11070349056  0.832627
11094020500  0.832359
11120949675  0.832043
11150559468  0.832645
11181307500  0.832514
11212097868  0.832224
11236758124  0.832087
11260666112  0.831863
11288154843  0.831665
11317986252  0.832253
11348964108  0.832046
11379984300  0.831904
11404826528  0.831631
11428972236  0.831432
11455495308  0.831219
11485546875  0.831921
11515637808  0.831816
11545768107  0.831494
11574562500  0.831174
11598947104  0.831103
11623365932  0.830886
11652095052  0.831436
11682403227  0.831341
11713875507  0.831276
11744263872  0.831113
11770598948  0.830998
11795258016  0.830822
11819951500  0.831324
11849236227  0.831248
11879799552  0.831082
11910402243  0.830894
11942179947  0.830777
11968836484  0.830477
11993771552  0.830868
12018741228  0.830809
12045749868  0.830685
12076565427  0.830507
12107420352  0.830366
12137169708  0.830126
12166955568  0.829820
12194500000  0.830429
12219747404  0.830324
12245029632  0.830060
12273796107  0.829806
12303749043  0.829650
12333738483  0.829408
12362608908  0.829934
12393826875  0.829847
12422982316  0.829685
12448544000  0.829562
12474140724  0.829353
12499772512  0.829160
12527233200  0.829854
12557493612  0.829652
12587790528  0.829586
12619291347  0.829392
12649662675  0.829103
12678900300  0.828962
12706092000  0.828899
12732040444  0.829475
12758024192  0.829367
12784043268  0.829105
12813828075  0.828952
12843254700  0.828716
12873894192  0.828476
12902209200  0.829005
12932918892  0.828807
12964848363  0.828650
12993470564  0.828531
13019808672  0.828320
13046182348  0.828194
13072591616  0.828507
13099036500  0.828635
13127467500  0.828428
13157251875  0.828230
13187070000  0.828090
13216921875  0.827867
13248003627  0.827650
13276726875  0.828274
13306680000  0.828047
13337867052  0.827955
13365449500  0.827799
13392287744  0.827627
13419161892  0.827438
13446071968  0.827712
13473017996  0.827899
13500386667  0.827814
13529382075  0.827676
13559618700  0.827543
13588677612  0.827412
13618980387  0.827115
13649316912  0.827764
13679687187  0.827741
13708874403  0.827585
13738092723  0.827292
13768561548  0.827218
13799064123  0.827015
13826598912  0.826897
13854050788  0.827468
13881538976  0.827330
13909063500  0.827146
13936624384  0.826991
13964221652  0.826835
13991855328  0.826591
14019525436  0.827072
14047232000  0.826973
14077572012  0.826827
14107180428  0.826665
14136819948  0.826502
14166490572  0.826334
14196192300  0.826076
14225925132  0.826610
14255689068  0.826419
14284242027  0.826218
14315310252  0.826104
14345167500  0.826055
14373809883  0.825905
14403728043  0.825682
14432428800  0.826285
14462407872  0.826164
14492418048  0.826019
14522459328  0.825825
14551278075  0.825642
14580615276  0.825470
14609056000  0.825346
14637533684  0.825857
14666048352  0.825756
14694600028  0.825624
14723188736  0.825555
14751814500  0.825412
14780477344  0.825146
14809177292  0.825601
14837914368  0.825710
14866688596  0.825529
14895500000  0.825329
14924348604  0.825242
14953234432  0.824969
14982157508  0.824864
15011117856  0.825144
15040115500  0.825305
15069150464  0.825175
15098222772  0.825014
15127332448  0.824904
15156479516  0.824781
15185664000  0.824595
15214885924  0.824836
15244145312  0.824901
15273442188  0.824811
15302776576  0.824660
15332148500  0.824561
15361557984  0.824420
15391005052  0.824271
15420489728  0.824576
15450012036  0.824629
15479572000  0.824549
15509169644  0.824399
15538804992  0.824301
15568478068  0.824051
15598188896  0.823972
15627937500  0.824362
15657723904  0.824498
15687548132  0.824404
15717410208  0.824190
15747310156  0.823967
15777248000  0.823813
15807223764  0.823665
15837237472  0.823678
15867289148  0.823926
15897378816  0.823740
15927506500  0.823542
15957672224  0.823397
15987876012  0.823304
16018117888  0.823229
16048378800  0.823103
16077355308  0.823643
16107676875  0.823618
16136706843  0.823380
16165762947  0.823127
16193522700  0.823079
16223953563  0.822972
16253088075  0.822856
16280922672  0.823321
16310108268  0.823210
16340648427  0.823123
16368557868  0.822980
16397821872  0.822859
16427112012  0.822703
16456428288  0.822488
16484436387  0.823077
16513803747  0.822927
16543197243  0.822808
16572616875  0.822693
16602062643  0.822604
16630990848  0.822412
16662038116  0.822205
16693124000  0.822735
16724248524  0.822839
16755411712  0.822616
16786613588  0.822503
16817854176  0.822350
16849133500  0.822181
16880451584  0.822076
16910118252  0.821835
16938509643  0.822470
16966924848  0.822333
16996718700  0.822140
17025182667  0.821990
17053670448  0.821869
17083540332  0.821692
17112076875  0.821549
17139276675  0.822033
17169221403  0.821920
17197829388  0.821803
17227515532  0.821638
17259300608  0.821588
17291124756  0.821423
17322988000  0.821284
17354890364  0.821489
17386831872  0.821664
17418812548  0.821437
17448135507  0.821322
17476974828  0.821164
17505837963  0.821066
17534724912  0.820861
17562258432  0.820696
17589813552  0.821309
17620149132  0.821179
17649130203  0.821051
17676753363  0.820898
17708405152  0.820750
17740778828  0.820597
17773191936  0.820464
17805644500  0.820500
17838136544  0.820877
17869331052  0.820770
17897125932  0.820643
17924942412  0.820495
17954172963  0.820343
17983427328  0.820286
18011310768  0.820188
18039215808  0.820732
18067142448  0.820537
18099497056  0.820409
18132345500  0.820260
18165233664  0.820163
18198161572  0.820022
18230946075  0.819843
18260424972  0.819747
18288522252  0.820302
18316641132  0.820247
18346189203  0.820141
18374352363  0.820016
18402537123  0.819888
18430743483  0.819740
18463018500  0.819605
18496305184  0.819842
18529631852  0.820166
18562998528  0.819946
18591932187  0.819821
18620283267  0.819692
18650075148  0.819670
18678470508  0.819477
18706887468  0.819350
18733903587  0.819849
18764040096  0.819761
18797687500  0.819633
18831375104  0.819424
18865102932  0.819317
18894981132  0.819092
18923562252  0.819027
18952164972  0.818884
18979357563  0.819501
19008002403  0.819333
19036668843  0.819214
19068315948  0.819064
19102326016  0.818792
19136376500  0.818726
19170467424  0.818641
19199040012  0.818511
19226409075  0.818930
19255239675  0.818837
19284091875  0.818780
19311521472  0.818776
19341529484  0.818578
19375863552  0.818374
19410238228  0.818197
19444653536  0.818076
19473607872  0.818672
19501171875  0.818545
19528755372  0.818415
19557811692  0.818296
19585435203  0.818203
19617340396  0.818041
19652000000  0.817927
19686700404  0.817949
19718007552  0.818376
19745743923  0.818275
19773499788  0.818146
19801275147  0.817997
19830533427  0.817976
19860815264  0.817877
19895760972  0.817822
19930747648  0.817888
19962462987  0.818209
19990370700  0.818142
20019768300  0.818084
20046244608  0.817924
20075683248  0.817770
20106296388  0.817628
20141529376  0.817437
20176803500  0.817547
20208424428  0.817929
20236503483  0.817792
20263122675  0.817658
20291239692  0.817607
20319376203  0.817446
20353792000  0.817325
20389313444  0.817121
20424690432  0.816984
20452919283  0.817577
20479680387  0.817375
20507947200  0.817385
20536233507  0.817285
20567540704  0.817182
20603310332  0.817040
20639121408  0.816878
20668992048  0.816789
20694399075  0.817231
20724309675  0.817128
20751247683  0.817016
20782780672  0.816846
20818799348  0.816807
20854859616  0.816676
20883196467  0.816610
20911740300  0.816514
20937296043  0.817000
20965876812  0.816871
20999517088  0.816731
21035785676  0.816653
21071342592  0.816573
21100014675  0.816374
21127195683  0.816228
21154394187  0.816047
21181277628  0.816594
21217755136  0.816478
21254274500  0.816375
21286100268  0.816225
21313400832  0.816043
21340718892  0.815926
21368054448  0.815674
21400770996  0.815592
21437500000  0.815728
21473002827  0.816101
21500422947  0.816043
21527860563  0.815957
21555315675  0.815857
21584836256  0.815763
21621775500  0.815613
21658756864  0.815499
21688262028  0.815388
21715819200  0.815924
21741861483  0.815858
21769953916  0.815651
21807104000  0.815546
21844296324  0.815433
21873843963  0.815369
21903056748  0.815226
21929211027  0.815117
21956126976  0.815580
21993488500  0.815554
22030892384  0.815439
22061760075  0.815349
22088008908  0.815205
22115818800  0.815037
22143358436  0.814892
22180932000  0.814858
22218548044  0.814747
22247379675  0.815180
22273738668  0.814959
22300113267  0.814958
22331651296  0.814790
22369437500  0.814725
22407266304  0.814568
22433776875  0.814450
22461803523  0.814351
22488289200  0.814818
22521008556  0.814740
22559008000  0.814718
22592825883  0.814574
22619388672  0.814505
22647530988  0.814430
22674125907  0.814325
22711433216  0.814174
22749646500  0.814105
22777524675  0.814635
22805765163  0.814494
22832452800  0.814347
22864543488  0.814278
22902928276  0.814263
22936211532  0.814135
22962975363  0.814013
22989754800  0.813905
23018340352  0.814241
23056897028  0.814140
23095449243  0.814030
23122305792  0.813989
23149177947  0.813912
23176065708  0.813813
23211554292  0.813709
23250326368  0.813566
23280601392  0.813481
23305978800  0.813960
23332957443  0.813868
23366901604  0.813776
23405846432  0.813727
23439436992  0.813591
23464900800  0.813481
23491971243  0.813358
23522940500  0.813360
23562058464  0.813435
23595619788  0.813750
23622765507  0.813682
23648328675  0.813589
23679672516  0.813412
23718964000  0.813321
23753922867  0.813293
23779556883  0.813126
23805204723  0.812944
23837099188  0.813340
23876564576  0.813407
23909541228  0.813336
23936866875  0.813248
23964208128  0.813129
23995222052  0.813054
24034861728  0.812978
24068892123  0.812910
24094695483  0.812807
24120512667  0.813311
24154042644  0.813268
24193856992  0.813198
24225537132  0.813107
24251424300  0.812990
24277325292  0.812856
24313562500  0.812703
24353551904  0.812641
24381067500  0.812545
24407037612  0.813007
24433662208  0.812900
24473783156  0.812871
24512683347  0.812755
24538723443  0.812646
24564777363  0.812527
24594409472  0.812472
24634706148  0.812338
24667499052  0.812177
24693621228  0.812715
24719757228  0.812572
24755860224  0.812539
24796333012  0.812442
24826076883  0.812312
24852282867  0.812226
24878502675  0.812219
24918016000  0.812026
24955603308  0.811973
24981877548  0.812426
25009809075  0.812357
25040096428  0.812217
25080878336  0.812138
25111809243  0.812054
25138165563  0.811951
25164535707  0.811887
25203489692  0.811716
25242077952  0.811593
25266850587  0.812155
25293288123  0.812086
25326500000  0.812048
25367592204  0.811951
25397520300  0.811945
25424026092  0.811779
25449909908  0.811661
25491135456  0.811525
25526866608  0.811474
25553439792  0.811997
25578364707  0.811849
25615079172  0.811862
25656482848  0.811691
25683182028  0.811518
25708170123  0.811507
25739424000  0.811375
25780961524  0.811335
25811583147  0.811261
25836633612  0.811678
25864170588  0.811654
25905842176  0.811504
25941978243  0.811379
25967091888  0.811270
25993893168  0.811195
26031125452  0.811065
26071023852  0.811010
26096199867  0.810915
26121388032  0.811387
26156812000  0.811358
26198797244  0.811264
26227311003  0.811150
26250878547  0.811048
26282902468  0.810944
26325022496  0.810825
26355376323  0.810688
26380689228  0.810670
26409397504  0.810992
26451652532  0.811015
26483753547  0.810906
26510820075  0.810853
26536297756  0.810697
26578688000  0.810667
26614138032  0.810589
26639574867  0.810492
26665023852  0.810429
26706129548  0.810586
26743143168  0.810758
26766941292  0.810664
26792451027  0.810568
26833977824  0.810520
26870756643  0.810423
26896315788  0.810362
26921887083  0.810176
26962233476  0.810081


==> data/ht_loglog_r1_p11.dat <==
27  3.017815
27  3.216094
27  0.926989
32  0.695242
32  -0.89787
108  0.808251
108  -0.71399
108  -0.62474
108  -1.78146
108  -2.19149
108  -2.72090
108  -2.49416
108  -2.30230
108  -2.57565
108  -2.54379
243  -1.87522
243  -2.22226
243  -2.21023
243  -1.98364
243  -2.41198
243  -2.29713
243  -2.74544
243  -2.97053
256  -3.27389
256  -2.98069
256  -2.64100
432  -2.70217
432  -2.45236
432  -2.75383
432  -2.66204
432  -2.78718
432  -2.49566
432  -2.54028
432  -2.52077
432  -2.39833
500  -2.17032
500  -2.11166
500  -2.15697
500  -2.26465
500  -2.39207
500  -2.55449
500  -2.65359
500  -2.67829
500  -2.61742
500  -2.51033
500  -2.31475
500  -2.07292
675  -2.22553
675  -2.00248
675  -1.96243
675  -1.96614
864  -1.60097
864  -1.70436
864  -1.21268
972  -1.11422
972  -0.88051
972  -0.81889
1323  -1.07298
1323  -1.08251
1372  -0.94093
1372  -0.91455
1728  -0.72137
1728  -0.76908
1728  -0.71760
2048  -0.75469
2048  -0.74571
2187  -0.85951
2187  -0.74026
2187  -0.56486
2187  -0.40384
2700  -0.39493
2700  -0.56455
2700  -0.67810
2916  -0.63348
2916  -0.48528
2916  -0.44531
2916  -0.39604
3267  -0.36840
3267  -0.35876
3267  -0.34960
3267  -0.34091
3888  -0.33263
3888  -0.38337
3888  -0.33124
3888  -0.38988
3888  -0.42909
4000  -0.38117
4000  -0.31917
4000  -0.42709
4000  -0.37149
4000  -0.40234
4563  -0.30613
5292  -0.40581
5292  -0.33710
5324  -0.43292
5324  -0.41854
5324  -0.40508
6075  -0.45082
6075  -0.44058
6912  -0.42351
6912  -0.52585
6912  -0.50935
6912  -0.42803
6912  -0.37719
6912  -0.34106
7803  -0.30762
7803  -0.39719
8748  -0.40391
8748  -0.45245
8748  -0.49243
8788  -0.56006
8788  -0.48072
8788  -0.47905
9747  -0.42148
9747  -0.39166
9747  -0.35657
10976  -0.38502
13068  -0.37367
13500  -0.32179
15552  -0.24234
16384  -0.16835
18252  -0.15771
19652  -0.14938
21168  -0.14801
22707  -0.13074
27436  -0.13054
218700  0.026761
442368  0.098623
702464  0.107162
964467  0.139125
1257728  0.158838
1556068  0.177794
1867563  0.202750
2193075  0.225676
2511675  0.213905
2819876  0.215434
10750347  0.246148
20000844  0.237917
30108672  0.239879
40715568  0.238913
51866892  0.240849
63253004  0.241371
75284384  0.244627
87771843  0.243845
100155852  0.242976
113025132  0.244207
126217984  0.242002
139496283  0.244427
153091012  0.245217
166865292  0.247477
180472064  0.244901
194508500  0.245304
209254496  0.245368
223327152  0.245340
238003947  0.245011
252817200  0.246048
267693664  0.246265
282910563  0.244034
298473844  0.245698
313611008  0.246912
329239728  0.246298
344305107  0.245223
359661568  0.245827
375849747  0.245496
391888724  0.245815
407390252  0.246170
423403200  0.245616
439608956  0.246384
456336500  0.245030
473483084  0.244231
489295323  0.242821
506024032  0.244186
522720000  0.243556
540022788  0.243265
555967328  0.243764
573060123  0.244729
590606883  0.244092
607649472  0.244458
624934467  0.244641
642198483  0.244308
659163987  0.244365
676449508  0.243814
694964448  0.244035
712496763  0.243801
729137052  0.242993
748161792  0.243295
764739468  0.242077
784115667  0.242042
800806500  0.242151
819425187  0.242430
838273968  0.243146
855388768  0.243338
873233163  0.243648
892066608  0.243531
910787328  0.242996
929702448  0.243032
948171852  0.242064
966822912  0.241961
985329387  0.241584
1003682043  0.241587
1022204043  0.241397
1040560128  0.241239
1058741388  0.241846
1078344544  0.241763
1098500000  0.241195
1116659547  0.241081
1134790803  0.241082
1155219124  0.240626
1173982572  0.240547
1192310528  0.240643
1213115643  0.240238
1230916608  0.239988
1252154700  0.240325
1269498123  0.240395
1290691692  0.240218
1308331076  0.240339
1329433803  0.239768
1348614144  0.238912
1367979948  0.239110
1388814768  0.238456
1407583264  0.238241
1427028300  0.238451
1447910883  0.238462
1468246784  0.238167
1486779836  0.238884
1506220947  0.238840
1527266907  0.239229
1548049968  0.239492
1568892672  0.239811
1588261500  0.240380
1607789088  0.240081
1627476084  0.239901
1647323136  0.240053
1667624787  0.240253
1688057523  0.239982
1708614675  0.240315
1728864108  0.240092
1749232827  0.239733
1769802912  0.239802
1790788500  0.240256
1811939328  0.240441
1833256044  0.240077
1854739296  0.240356
1875750075  0.240873
1895606307  0.241033
1915567083  0.240885
1936089648  0.241004
1957215488  0.240755
1979654684  0.240885
2000636928  0.240049
2020674627  0.240040
2040342723  0.239824
2063398432  0.239910
2084706963  0.239652
2104206768  0.239681
2125764000  0.239833
2148774507  0.239974
2168570988  0.239974
2189373728  0.240175
2212833843  0.240001
2231940528  0.240095
2254239904  0.239717
2275850547  0.239575
2295424764  0.239735
2320188300  0.239608
2339249328  0.239281
2362358876  0.239359
2382675372  0.239260
2404846336  0.239396
2426500800  0.239219
2447840196  0.238809
2470209075  0.238624
2491343456  0.238713
2513265408  0.238935
2535359116  0.238621
2556693747  0.238499
2579890176  0.238839
2599964163  0.239076
2624396787  0.239036
2643105244  0.238731
2667160467  0.238412
2688885504  0.238548
2709728748  0.238679
2734127163  0.238367
2753861548  0.238505
2776676787  0.238478
2800908288  0.238472
2819876000  0.238196
2843887563  0.237995
2867669500  0.237966
2886937092  0.237630
2910219948  0.237555
2934939852  0.237541
2955053056  0.237175
2976750000  0.237151
3001180923  0.237386
3024232124  0.237536
3044193988  0.237145
3067010028  0.237044
3090652227  0.237087
3114752000  0.237136
3135109792  0.237138
3156282288  0.236983
3180851532  0.237160
3204339372  0.237120
3227817964  0.237190
3248664948  0.237248
3269970675  0.237016
3293784675  0.236969
3317685075  0.236856
3341671875  0.236808
3364929536  0.236672
3386362144  0.236489
3407885568  0.236348
3429956907  0.236353
3453734700  0.236160
3477594627  0.236333
3500921763  0.236233
3524943852  0.236051
3548428992  0.236063
3571992108  0.235977
3594528500  0.236117
3616924252  0.236206
3639412836  0.235848
3661994444  0.235741
3684669268  0.235485
3707437500  0.235567
3730299332  0.235690
3753254956  0.235546
3776704083  0.235500
3799730763  0.235581
3823470000  0.235696
3846638592  0.235623
3869877168  0.235627
3893185728  0.235275
3916586628  0.235105
3940299500  0.235142
3964107892  0.235185
3988011996  0.235057
4012012004  0.234895
4036108108  0.234866
4060300500  0.234931
4084589372  0.234992
4108974916  0.235057
4133457324  0.235243
4156208523  0.235139
4179690828  0.235243
4202565552  0.235309
4225502700  0.235413
4249179675  0.235365
4271564268  0.235406
4294967296  0.235058
4320182304  0.235004
4345495808  0.235221
4370908000  0.235259
4394697228  0.235517
4417461387  0.235685
4440284352  0.235366
4463166123  0.235348
4486489276  0.235390
4512447684  0.235428
4538506028  0.235523
4562298027  0.235577
4585491648  0.235521
4608038592  0.235571
4630640832  0.235754
4657010432  0.235866
4683621856  0.235797
4706618643  0.235998
4729461075  0.235728
4751642412  0.235919
4777559924  0.235822
4804628188  0.235758
4827880368  0.235720
4850291043  0.235726
4872745728  0.235258
4900172000  0.235408
4926583728  0.235414
4948490988  0.235562
4971179547  0.235624
4996974132  0.235682
5024812428  0.235267
5046936768  0.235238
5069109708  0.235341
5095042816  0.235477
5122523052  0.235503
5144115843  0.235503
5166501003  0.235324
5194386284  0.235447
5219672832  0.235250
5242221612  0.235442
5266130944  0.235270
5295012768  0.235300
5316977403  0.235395
5338975788  0.235048
5367678908  0.234914
5392262448  0.234908
5414415867  0.234859
5441006848  0.234903
5467308300  0.234904
5488845228  0.234576
5514999588  0.234673
5542099083  0.234597
5563782675  0.234698
5589660128  0.234792
5616619083  0.234753
5638447827  0.234769
5664991468  0.234547
5690852748  0.234431
5712039675  0.234539
5740996608  0.234533
5765573763  0.234469
5786924364  0.234593
5817678548  0.234535
5839193772  0.234316
5864013824  0.234388
5891723568  0.234318
5913280827  0.234422
5941784884  0.234473
5965339392  0.234467
5988775936  0.234320
6018432300  0.234359
6039412272  0.234499
6067643796  0.234486
6091210800  0.234642
6115295232  0.234637
6144045075  0.234567
6165242667  0.234210
6195267572  0.234205
6217576875  0.234234
6243584000  0.234226
6270132267  0.234282
6292150988  0.234246
6322082508  0.234172
6342757083  0.233987
6373654528  0.233791
6395006700  0.233924
6422892844  0.233824
6446636208  0.233819
6472384096  0.234026
6499311075  0.234023
6522128932  0.233793
6550517952  0.233688
6572128000  0.233793
6602770188  0.233761
6623052588  0.233644
6654382227  0.233705
6674743683  0.233848
6706706688  0.233788
6726635712  0.233567
6757643484  0.233544
6778728675  0.233607
6808837536  0.233651
6830163675  0.233753
6860289492  0.233712
6881793075  0.233635
6912000000  0.233483
6933616875  0.233525
6963969708  0.233508
6984766512  0.233533
7016068800  0.233575
7036104123  0.233645
7067521107  0.233641
7087629708  0.233388
7119161388  0.233356
7139082388  0.233364
7170109632  0.233500
7192182784  0.233510
7221239532  0.233417
7245545836  0.233550
7272551088  0.233691
7299172192  0.233516
7323154947  0.233510
7353062500  0.233512
7373934252  0.233507
7405201467  0.233531
7425327956  0.233430
7456263948  0.233430
7479836672  0.233530
7506601452  0.233360
7534611500  0.233416
7557108300  0.233380
7588761075  0.233348
7608059676  0.233521
7639543107  0.233455
7663457952  0.233456
7689583152  0.233248
7719124500  0.233158
7740700848  0.233107
7771819212  0.233135
7793764996  0.233196
7822289907  0.233272
7850060032  0.233240
7872923952  0.233287
7904306700  0.233079
7925540864  0.233193
7954278192  0.233164
7982467916  0.233059
8004407148  0.233001
8036050608  0.232837
8058793788  0.232901
8085501675  0.232796
8116356384  0.232564
8136041787  0.232629
8167004928  0.232517
8193532000  0.232555
8216856675  0.232593
8247973068  0.232446
8271195296  0.232512
8298070947  0.232457
8328392163  0.232223
8349347808  0.232497
8378733312  0.232516
8408284164  0.232464
8428272048  0.232487
8459785827  0.232451
8487296500  0.232453
8508604608  0.232464
8540268075  0.232137
8566802276  0.232131
8589318192  0.232174
8620166448  0.232240
8646803028  0.232267
8669445147  0.232347
8701406208  0.232400
8727300292  0.232533
8750916243  0.232375
8781079212  0.232302
8808295604  0.232413
8830815075  0.232302
8862093603  0.232267
8889790500  0.232336
8910242464  0.232471
8941514508  0.232459
8971786516  0.232387
8992364000  0.232197
9021289707  0.232171
9052903467  0.232093
9074988576  0.232191
9101419200  0.232273
9132179787  0.232156
9158117728  0.232305
9180907200  0.232111
9211801707  0.231861
9241752992  0.231908
9262741068  0.231968
9291769227  0.231925
9322849548  0.231956
9347011132  0.231977
9371076300  0.232032
9402288867  0.231997
9431790764  0.231985
9453065472  0.231746
9481053267  0.231787
9512448300  0.231806
9538484224  0.231772
9560146203  0.231687
9591671808  0.231729
9622229868  0.231756
9645979284  0.231748
9670201875  0.231533
9700884675  0.231532
9732554500  0.231499
9754278944  0.231593
9779859648  0.231539
9810715788  0.231593
9841500000  0.231673
9863386204  0.231752
9890135667  0.231816
9921165147  0.231652
9951255500  0.231689
9973304064  0.231700
9998951472  0.231768
10030151052  0.231717
10061399232  0.231678
10084035524  0.231842
10109407500  0.231806
10139732307  0.231760
10171150587  0.231531
10195583584  0.231489
10217991452  0.231532
10248856803  0.231476
10279389888  0.231520
10307951244  0.231439
10330523392  0.231424
10357507692  0.231382
10388202075  0.231456
10418941872  0.231266
10443878532  0.231286
10466648608  0.231257
10497587148  0.231228
10527421932  0.231253
10558059872  0.231229
10580995548  0.231226
10605404547  0.231240
10636463808  0.231299
10666495152  0.231125
10696172288  0.231139
10719307476  0.231051
10743913008  0.230985
10775174283  0.230907
10805400675  0.230797
10835483936  0.230774
10858819500  0.230827
10882235952  0.230888
10913697675  0.230711
10944117603  0.230723
10974579867  0.230772
10999536804  0.230823
11023107232  0.230932
11052013248  0.230881
11081531187  0.230904
11113279488  0.230950
11141464572  0.230930
11165237248  0.230848
11189043716  0.230829
11219802075  0.230840
11250645363  0.230800
11281530987  0.230810
11308583776  0.230820
11332593500  0.230939
11357822700  0.230988
11387745963  0.230931
11418819075  0.230920
11449934523  0.230780
11477365844  0.230747
11501613792  0.230715
11525895868  0.230794
11555820288  0.230698
11587121712  0.230555
11617345323  0.230657
11647608300  0.230738
11672306356  0.230679
11696828000  0.230559
11722875363  0.230568
11753275392  0.230513
11783714787  0.230549
11815323147  0.230524
11844679424  0.230546
11869441812  0.230631
11894238688  0.230524
11920611888  0.230546
11951267067  0.230552
11981961612  0.230339
12011556528  0.230354
12042328347  0.230253
12068784500  0.230207
12093858144  0.230186
12118966492  0.230185
12147476067  0.230091
12177274563  0.230155
12208257792  0.230180
12239280387  0.230240
12269191203  0.230049
12295698656  0.230089
12321085500  0.230186
12346507264  0.230152
12374166528  0.230135
12404241612  0.230166
12434353200  0.230166
12464501292  0.230217
12495847563  0.230165
12525439388  0.230152
12551141376  0.230052
12576878500  0.230116
12602650784  0.230141
12629800368  0.230124
12660184332  0.230150
12690604800  0.230166
12721061772  0.230243
12751555248  0.230275
12780910323  0.230307
12810097696  0.230172
12836187500  0.229981
12862312704  0.229981
12888473332  0.229880
12915197307  0.229972
12945922443  0.229988
12975500268  0.230001
13006297008  0.230054
13035943683  0.230072
13066812027  0.230036
13096527552  0.230018
13125517024  0.229828
13152033212  0.229864
13178585088  0.229869
13205172676  0.229727
13231796000  0.229700
13259967867  0.229563
13289902092  0.229519
13319870067  0.229573
13349871792  0.229554
13379907267  0.229566
13409976492  0.229448
13440079467  0.229462
13470216192  0.229478
13500000000  0.229466
13527018004  0.229432
13554072032  0.229495
13581162108  0.229590
13608288256  0.229602
13635450500  0.229672
13662675675  0.229652
13693060800  0.229527
13723479675  0.229511
13752713547  0.229515
13783198572  0.229609
13812495948  0.229640
13843047123  0.229619
13872408003  0.229640
13903025328  0.229680
13932449712  0.229668
13963133187  0.229673
13991855328  0.229672
14019525436  0.229515
14047232000  0.229527
14074975044  0.229568
14102754592  0.229605
14130570668  0.229647
14158423296  0.229638
14186312500  0.229731
14214238304  0.229790
14243283648  0.229784
14273065728  0.229741
14302878912  0.229597
14332723200  0.229564
14362598592  0.229529
14392505088  0.229500
14422442688  0.229578
14452411392  0.229604
14482411200  0.229683
14512442112  0.229724
14542504128  0.229715
14572597248  0.229739
14601465675  0.229681
14631619707  0.229541
14661804843  0.229573
14690761452  0.229573
14721007500  0.229623
14750022483  0.229660
14780329443  0.229703
14809177292  0.229783
14837914368  0.229800
14866688596  0.229810
14895500000  0.229819
14924348604  0.229842
14953234432  0.229735
14982157508  0.229797
15011117856  0.229751
15040115500  0.229722
15069150464  0.229731
15098222772  0.229667
15127332448  0.229650
15156479516  0.229703
15185664000  0.229686
15214885924  0.229671
15244145312  0.229499
15273442188  0.229472
15302776576  0.229490
15332148500  0.229461
15361557984  0.229539
15391005052  0.229542
15420489728  0.229577
15450012036  0.229566
15479572000  0.229569
15509169644  0.229573
15538804992  0.229613
15568478068  0.229497
15598188896  0.229476
15627937500  0.229526
15657723904  0.229448
15687548132  0.229524
15717410208  0.229514
15747310156  0.229473
15777248000  0.229450
15807223764  0.229402
15837237472  0.229360
15867289148  0.229425
15897378816  0.229458
15927506500  0.229292
15957672224  0.229292
15987876012  0.229207
16018117888  0.229214
16048378800  0.229228
16078673043  0.229276
16107676875  0.229355
16136706843  0.229367
16165762947  0.229391
16194845187  0.229383
16223953563  0.229328
16253088075  0.229123
16282248723  0.229039
16311435507  0.229043
16340648427  0.228994
16369887483  0.228938
16399152675  0.229019
16428444003  0.229026
16457761467  0.228990
16487105067  0.229000
16515139248  0.228964
16544533932  0.228946
16573954752  0.228760
16603401708  0.228726
16631534547  0.228658
16662038116  0.228654
16693124000  0.228679
16724248524  0.228703
16755411712  0.228720
16786613588  0.228717
16817854176  0.228714
16849133500  0.228734
16880451584  0.228735
16911808452  0.228697
16942567500  0.228567
16972339968  0.228571
17000783523  0.228632
17029250892  0.228728
17059099392  0.228678
17087615523  0.228743
17116155468  0.228832
17144719227  0.228787
17174668707  0.228848
17203281228  0.228875
17231917563  0.228921
17260577712  0.228820
17291124756  0.228814
17322988000  0.228866
17354890364  0.228911
17386831872  0.228886
17418812548  0.228861
17450832416  0.228835
17482891500  0.228856
17512713648  0.228826
17541606267  0.228864
17570522700  0.228808
17599462947  0.228769
17628427008  0.228594
17656033968  0.228570
17685044523  0.228549
17714078892  0.228596
17743137075  0.228550
17773191936  0.228541
17805644500  0.228539
17838136544  0.228517
17870668092  0.228510
17903239168  0.228456
17935849796  0.228373
17965314675  0.228385
17994578112  0.228295
18023865363  0.228357
18051780123  0.228360
18079716483  0.228376
18109072908  0.228321
18137053548  0.228368
18166456467  0.228398
18198161572  0.228353
18231129248  0.228386
18264136716  0.228369
18297184000  0.228371
18330271124  0.228361
18358859952  0.228206
18387032832  0.228195
18416637603  0.228276
18444854763  0.228259
18473093523  0.228286
18501353883  0.228261
18529635843  0.228352
18562998528  0.228324
18596405236  0.228353
18629852000  0.228398
18663338844  0.228406
18694097163  0.228433
18722526003  0.228249
18750976443  0.228270
18779448483  0.228256
18807942123  0.228213
18836457363  0.228233
18865102932  0.228138
18898871008  0.228118
18932679356  0.228051
18966528000  0.228095
19000416964  0.228009
19028066643  0.228009
19056748203  0.228026
19085451363  0.227921
19114176123  0.227895
19141484652  0.227894
19170467424  0.227919
19204598812  0.227891
19238770688  0.227885
19272983076  0.227910
19304301267  0.227824
19333190187  0.227816
19362100707  0.227856
19389585708  0.227876
19418538348  0.227923
19446063363  0.227748
19479109500  0.227751
19513606144  0.227743
19548143492  0.227748
19582526547  0.227751
19610167500  0.227797
19637827947  0.227746
19666965267  0.227787
19694665728  0.227821
19722385683  0.227840
19756223708  0.227794
19791046656  0.227774
19825910500  0.227737
19856884347  0.227642
19884718188  0.227658
19912571523  0.227581
19940444352  0.227597
19968336675  0.227581
20000844000  0.227586
20035953724  0.227595
20071104512  0.227590
20105143488  0.227628
20131676172  0.227578
20159701875  0.227574
20187747072  0.227559
20215811763  0.227451
20247475252  0.227486
20282872928  0.227582
20318311836  0.227548
20350497132  0.227518
20378674683  0.227548
20406871728  0.227541
20435088267  0.227542
20461837707  0.227506
20496125696  0.227518
20531812500  0.227547
20567540704  0.227520
20597338800  0.227556
20625686667  0.227403
20652560523  0.227311
20680946352  0.227285
20710868000  0.227315
20746803564  0.227235
20782780672  0.227183
20814171075  0.227234
20842667712  0.227259
20871183843  0.227273
20898217107  0.227340
20927105024  0.227307
20963290212  0.227316
20999517088  0.227203
21032138700  0.227130
21060784107  0.227183
21087939843  0.227204
21115113075  0.227208
21144841952  0.227189
21181277628  0.227231
21217755136  0.227237
21249726732  0.227233
21277003968  0.227191
21304298700  0.227178
21333128787  0.227180
21364083968  0.227196
21400770996  0.227124
21437500000  0.227025
21466911843  0.227045
21494328075  0.227072
21521761803  0.227143
21549213027  0.227173
21584836256  0.227210
21621775500  0.227175
21656134107  0.227163
21682140588  0.227094
21709693872  0.227147
21737264652  0.227115
21769953916  0.227074
21807104000  0.226999
21844296324  0.226895
21870770067  0.226907
21898442907  0.226978
21926133243  0.226954
21956126976  0.226964
21993488500  0.226950
22030892384  0.226966
22060216512  0.226960
22088008908  0.226957
22114273347  0.226938
22143358436  0.226954
22180932000  0.227022
22218548044  0.227014
22248929772  0.226863
22275289683  0.226827
22301665200  0.226845
22331651296  0.226891
22369437500  0.226936
22407266304  0.227039
22435333452  0.227031
22463361072  0.227032
22489847667  0.227085
22521008556  0.227053
22559008000  0.227086
22595950107  0.227156
22624077843  0.227152
22650658992  0.227019
22677255747  0.227091
22711433216  0.227082
22749646500  0.227082
22783798827  0.227094
22810473612  0.227107
22837164003  0.227185
22864543488  0.227189
22902928276  0.227237
22941356000  0.227243
22970850048  0.227278
22997634075  0.227311
23024433708  0.227311
23056897028  0.227176
23095496736  0.227139
23130207747  0.227166
23157084492  0.227192
23183976843  0.227192
23211554292  0.227181
23250326368  0.227217
23289141596  0.227172
23317085763  0.227221
23344070832  0.227223
23371071507  0.227241
23405846432  0.227269
23444834508  0.227237
23476045563  0.227225
23503122432  0.227066
23530214907  0.227064
23562058464  0.227069
23601219772  0.227051
23635545363  0.227059
23662714032  0.226986
23689898307  0.226999
23718964000  0.227060
23758298924  0.227076
23795585163  0.227045
23821241643  0.227058
23848516800  0.227050
23876564576  0.227071
23916073500  0.226965
23954556492  0.226937
23980298508  0.226925
24007664547  0.226953
24034861728  0.226978
24074545036  0.226987
24114057075  0.226987
24139884627  0.226991
24165726003  0.227019
24193856992  0.226973
24233715068  0.226939
24272467803  0.226961
24298380027  0.226894
24325926912  0.226937
24353551904  0.226796
24393585132  0.226784
24431397147  0.226750
24457394043  0.226749
24483404763  0.226768
24513948000  0.226785
24554156764  0.226840
24589215468  0.226865
24615296172  0.226882
24641390700  0.226873
24675046816  0.226905
24715431500  0.226897
24747541875  0.226893
24773706387  0.226909
24799884723  0.226759
24836849888  0.226776
24877410876  0.226733
24906376368  0.226789
24932624688  0.226804
24958886832  0.226810
24999358752  0.226806
25037756208  0.226776
25064073648  0.226773
25090404912  0.226822
25121704500  0.226818
25162574944  0.226808
25195868208  0.226774
25220618163  0.226825
25247031507  0.226667
25285452196  0.226656
25326354483  0.226659
25352823123  0.226673
25379305587  0.226662
25408728832  0.226668
25449909908  0.226662
25483714668  0.226657
25510265388  0.226680
25535169243  0.226703
25573720064  0.226678
25614943227  0.226731
25641562203  0.226751
25668195003  0.226778
25697931116  0.226652
25739424000  0.226673
25773196032  0.226688
25798227867  0.226705
25824941883  0.226743
25864170588  0.226716
25903494252  0.226709
25928589267  0.226698
25955370675  0.226690
25989319584  0.226698
26031125452  0.226710
26060956848  0.226752
26086128003  0.226740
26114871636  0.226725
26156812000  0.226667
26191979532  0.226593
26217213867  0.226600
26242460352  0.226563
26282902468  0.226609
26321644683  0.226598
26346941388  0.226586
26373937932  0.226598
26409397504  0.226527
26451630000  0.226481
26476989075  0.226471
26504052147  0.226573
26536297756  0.226589
26578688000  0.226581
26607356928  0.226613
26632790523  0.226447
26663603872  0.226521
26706129548  0.226488
26738044947  0.226527
26763540912  0.226461
26791316500  0.226488
26833977824  0.226490
26869053132  0.226504
26894611467  0.226521
26920181952  0.226515
26962233476  0.226511


==> data/ht_loglog_r1_p7.dat <==
27  -6.03563
27  -5.57859
27  -1.89345
32  -1.42009
32  -0.04552
108  -0.97182
108  0.011077
108  0.009692
108  -0.80881
108  -0.92398
108  -0.65782
108  -0.43560
108  -0.55662
108  -0.66670
243  -0.89403
243  -0.59519
243  -0.79614
243  -0.51915
243  -0.26971
243  -0.78425
243  -0.55389
243  -0.69290
243  -0.49634
243  -0.64071
256  -0.53307
256  -0.66857
256  -0.42709
432  -0.51891
432  -0.35300
432  -0.48432
432  -0.58907
432  -0.85240
432  -0.69442
432  -0.80226
432  -0.89271
432  -0.76364
432  -0.83840
500  -0.91826
500  -1.06315
500  -1.03657
500  -0.86341
500  -0.74196
500  -0.81030
500  -0.68903
500  -0.77323
500  -0.71603
500  -0.70079
500  -0.86966
500  -0.76366
500  -0.83890
675  -0.86512
675  -0.83353
864  -0.84463
864  -0.77545
972  -0.86117
972  -0.84724
972  -0.89834
1323  -1.11707
1323  -1.05569
1323  -1.00071
1372  -1.02930
1372  -0.98137
1728  -0.71477
1728  -0.90490
2048  -0.77381
2048  -0.75488
2187  -0.68676
2187  -0.64438
2187  -0.60165
2700  -0.54791
2700  -0.60066
2700  -0.61923
2916  -0.57928
2916  -0.60549
2916  -0.50126
2916  -0.49774
2916  -0.53411
3267  -0.58502
3267  -0.54668
3267  -0.42526
3267  -0.51642
3888  -0.54079
3888  -0.51649
3888  -0.49480
4000  -0.49234
4000  -0.41091
4000  -0.41277
4000  -0.44397
4563  -0.47117
4563  -0.34742
4563  -0.44739
5292  -0.44310
5292  -0.42675
5324  -0.45059
5324  -0.39076
5324  -0.36361
6075  -0.42362
6075  -0.35285
6912  -0.41361
6912  -0.41153
6912  -0.38695
6912  -0.38954
6912  -0.37813
7803  -0.39671
7803  -0.47827
8748  -0.48919
8748  -0.47445
8748  -0.44077
8788  -0.43405
8788  -0.42784
8788  -0.42659
9747  -0.41486
10800  -0.40069
10800  -0.39511
10976  -0.43084
10976  -0.43145
13068  -0.39311
13500  -0.42726
15552  -0.37532
16384  -0.30271
18252  -0.25683
19652  -0.20833
21168  -0.28161
22707  -0.26064
23328  -0.27595
27648  -0.28974
233523  0.036885
477603  0.111744
753003  0.126818
1048576  0.104787
1354752  0.130141
1687500  0.168258
1997568  0.175235
2349675  0.163480
2696112  0.155861
3048192  0.159021
11059200  0.184050
20353792  0.199284
30337200  0.205161
40914747  0.210948
52091667  0.219137
63783963  0.221348
75751875  0.224264
87808000  0.223147
100615028  0.222606
113490500  0.220459
126217984  0.220530
139863132  0.221365
153091012  0.221244
167127692  0.218799
180978867  0.222778
195084288  0.224420
209254496  0.222964
223948800  0.221314
238806252  0.220572
253644075  0.221576
268077627  0.224075
283785228  0.225380
298473844  0.224415
313611008  0.224457
329251500  0.223146
345269952  0.221788
360299043  0.221361
376785500  0.221235
391888724  0.221871
408146688  0.221427
424473075  0.220574
440465067  0.220255
456752763  0.220400
473483084  0.220763
490445388  0.220348
506220300  0.220829
523908675  0.221560
540022788  0.221533
557003628  0.221198
574304688  0.221147
591617547  0.221021
608931027  0.220266
626234112  0.219537
643515948  0.219454
660498732  0.219149
677432187  0.219538
694964448  0.218975
713606787  0.219127
730360827  0.219142
748596992  0.218689
766177083  0.218279
784491764  0.218444
801673227  0.218544
820615563  0.218172
838338336  0.217706
856120347  0.218155
874769328  0.218797
893619243  0.219072
912396524  0.219216
930433500  0.219119
948706636  0.219554
967217468  0.219041
985967532  0.219107
1004958364  0.219423
1024191500  0.219524
1042236963  0.219393
1060771248  0.219428
1079127468  0.219548
1098500000  0.219377
1118744163  0.220397
1136541888  0.220026
1155219124  0.220468
1176120000  0.220430
1193648427  0.220258
1213857792  0.219786
1232740323  0.219679
1252187356  0.219318
1271720763  0.219559
1291315424  0.219345
1310179212  0.219302
1331250228  0.218777
1348828848  0.218694
1369902483  0.218608
1389715708  0.219282
1407856707  0.218676
1428991875  0.218698
1449868388  0.218747
1468246784  0.218969
1487725083  0.218750
1508641875  0.219300
1529298252  0.219087
1549681956  0.219386
1568892672  0.218901
1588261500  0.218974
1608323148  0.218290
1628809803  0.217794
1649426112  0.218231
1669747392  0.217790
1690620363  0.218035
1710763200  0.217445
1731457728  0.217161
1751406732  0.216809
1771907427  0.216882
1792527408  0.216983
1812824172  0.216885
1833256044  0.217315
1854739296  0.217062
1876389732  0.216522
1897869312  0.216455
1917841968  0.216478
1938376683  0.216856
1958100912  0.216718
1979654684  0.216773
2002264736  0.216999
2022543675  0.216941
2042690508  0.216813
2063398432  0.216486
2086640500  0.216255
2106591003  0.216400
2126192652  0.216061
2149471188  0.216136
2170507212  0.215950
2190403323  0.215843
2213550644  0.216389
2234396043  0.216383
2254239904  0.216852
2278330092  0.216611
2297716875  0.216640
2320374816  0.216643
2341763163  0.216492
2362358876  0.216380
2384704908  0.216401
2404846336  0.216457
2428548912  0.216186
2447840196  0.216597
2472275547  0.216437
2491431372  0.216570
2515871043  0.216392
2535359116  0.216370
2558796075  0.216463
2579890176  0.216445
2602084203  0.216224
2624939636  0.216331
2645200908  0.216044
2669307723  0.215853
2688885504  0.215932
2712434283  0.215889
2735191364  0.215744
2754815427  0.216000
2779415532  0.215960
2800908288  0.215700
2821762683  0.215940
2846104803  0.215820
2867669500  0.215639
2888396523  0.216080
2913023763  0.215853
2935483232  0.215863
2955242988  0.215978
2979018432  0.215878
3003458643  0.215726
3024232124  0.215973
3045178800  0.215760
3069312588  0.215659
3093541632  0.215992
3114752000  0.216000
3135298752  0.216001
3158618112  0.215773
3183196428  0.215822
3207060356  0.215580
3227817964  0.215651
3248664948  0.215640
3272348187  0.215392
3296170827  0.215118
3320079867  0.215330
3343587552  0.215195
3364929536  0.215225
3386362144  0.215586
3408081075  0.215228
3432391875  0.215195
3456178092  0.215379
3480046443  0.215346
3503996928  0.215222
3527412300  0.215099
3550014724  0.215333
3572225388  0.215273
3594528500  0.215216
3616924252  0.215178
3639412836  0.214920
3661994444  0.214801
3685297203  0.214878
3709309707  0.214891
3732130323  0.214710
3755657772  0.214531
3779259147  0.214671
3802934448  0.214628
3826040832  0.214591
3849217200  0.214627
3872463552  0.214615
3895779888  0.214299
3919166208  0.214137
3942622512  0.214494
3965494347  0.214538
3989088675  0.214441
4012094700  0.214804
4036108108  0.214837
4060300500  0.214778
4084589372  0.214462
4108974916  0.214604
4133457324  0.214686
4158036788  0.214474
4182378732  0.214239
4205260800  0.214358
4228881075  0.214268
4251212208  0.213988
4274281548  0.214257
4298094603  0.214130
4320607500  0.213994
4345495808  0.213750
4370908000  0.214031
4396419072  0.213999
4420224675  0.213831
4443054768  0.213603
4465943667  0.213753
4488891372  0.213553
4512447684  0.213445
4538506028  0.213419
4564664500  0.213585
4588306992  0.213439
4610860848  0.213143
4633470000  0.213186
4657010432  0.213120
4683621856  0.212900
4710184128  0.212822
4732320267  0.212906
4754508300  0.212794
4777559924  0.212545
4804628188  0.212654
4830769152  0.212595
4853186523  0.212520
4875655788  0.212250
4900172000  0.212181
4927700992  0.212400
4951415628  0.212284
4974110883  0.212189
4996974132  0.212073
5024864156  0.212384
5049151875  0.212261
5072069772  0.212430
5095042816  0.212307
5123296224  0.212502
5147097723  0.212470
5169489363  0.212345
5194386284  0.212332
5223005428  0.212419
5245231788  0.212385
5267081403  0.212151
5295012768  0.212041
5320766988  0.212301
5342013612  0.212219
5367678908  0.212066
5395315392  0.211873
5417475075  0.212109
5441006848  0.211893
5470382412  0.211856
5491925388  0.211631
5514999588  0.211703
5544783500  0.211674
5566108428  0.211656
5589660128  0.211550
5619712000  0.211481
5640789132  0.211927
5664991468  0.211839
5693989068  0.211658
5715181827  0.211614
5740996608  0.211697
5767941312  0.211639
5789271123  0.211656
5817678548  0.211588
5842370700  0.211664
5864013824  0.211545
5894914752  0.211365
5915678508  0.211383
5941784884  0.211390
5968550448  0.211220
5989443372  0.211238
6020240544  0.211179
6041835387  0.211098
6067643796  0.211367
6094455552  0.211429
6115567500  0.211280
6147201056  0.211135
6167690892  0.211292
6195267572  0.211279
6220035468  0.211227
6243584000  0.211266
6272601228  0.211058
6294019248  0.211389
6324668500  0.211362
6346068147  0.211387
6373654528  0.211398
6398331372  0.211559
6422892844  0.211567
6449974272  0.211370
6472384096  0.211224
6501824748  0.211190
6522790923  0.211294
6553882800  0.211160
6574090032  0.211041
6605303787  0.210978
6625590075  0.211130
6656026500  0.211008
6678140283  0.210894
6706706688  0.210813
6730045488  0.210696
6757643484  0.210893
6781295808  0.210835
6808837536  0.210734
6832740528  0.210647
6860289492  0.210621
6884379648  0.210735
6912000000  0.210680
6936213168  0.210620
6963969708  0.210591
6987372363  0.210602
7016199264  0.210537
7038719532  0.210612
7068689316  0.210563
7090254675  0.210545
7121440512  0.210683
7141099563  0.210538
7172749827  0.210448
7192182784  0.210414
7223889123  0.210394
7245545836  0.210551
7275210075  0.210524
7299172192  0.210433
7325823168  0.210389
7353062500  0.210501
7377504300  0.210621
7407217408  0.210485
7427575692  0.210435
7458956307  0.210396
7479836672  0.210521
7510203468  0.210451
7534611500  0.210426
7559818803  0.210415
7589653088  0.210417
7610504067  0.210640
7642268352  0.210571
7663457952  0.210472
7693228800  0.210445
7719124500  0.210378
7742529612  0.210574
7774567947  0.210546
7793822700  0.210512
7825047552  0.210465
7850060032  0.210430
7875690507  0.210581
7906154688  0.210576
7925571603  0.210575
7957059003  0.210613
7982467916  0.210563
8007196707  0.210648
8037913932  0.210575
8058793788  0.210545
8088305328  0.210478
8116356384  0.210382
8137916667  0.210507
8169822675  0.210512
8193532000  0.210386
8219683008  0.210391
8250804747  0.210329
8271195296  0.210466
8300911212  0.210443
8329763732  0.210461
8349347808  0.210469
8381587347  0.210425
8408284164  0.210485
8431134507  0.210543
8462653632  0.210468
8487296500  0.210464
8511480675  0.210385
8543149488  0.210265
8566802276  0.210514
8592207867  0.210410
8623061307  0.210442
8646803028  0.210370
8672348268  0.210337
8704314675  0.210581
8727300292  0.210522
8752860675  0.210423
8784974988  0.210326
8808295604  0.210238
8833745088  0.210309
8865028800  0.210258
8889790500  0.210300
8913039147  0.210215
8944462827  0.210203
8971786516  0.210242
8993673027  0.210399
9025238403  0.210308
9054285188  0.210263
9074988576  0.210222
9104393763  0.210205
9136152675  0.210335
9158117728  0.210236
9184890672  0.210148
9214794252  0.210094
9241752992  0.210153
9263741283  0.210243
9294774732  0.210107
9325860075  0.210056
9347011132  0.210139
9374094603  0.210094
9405312192  0.210000
9431790764  0.210207
9453751488  0.210195
9484089228  0.210158
9515489283  0.210200
9538484224  0.210080
9563194800  0.210272
9594725427  0.210195
9624416000  0.210178
9645979284  0.210067
9673267968  0.209908
9703955628  0.209822
9732554500  0.209908
9754278944  0.209871
9783970992  0.209791
9814833612  0.209808
9841500000  0.209712
9863386204  0.209808
9893236428  0.209812
9924270768  0.209755
9951255500  0.209711
9973304064  0.209651
10002069243  0.209590
10034314668  0.209814
10061824000  0.209675
10084035524  0.209627
10112542443  0.209487
10142871948  0.209432
10173208500  0.209438
10195583584  0.209650
10221520923  0.209584
10252013292  0.209456
10282551075  0.209486
10307951244  0.209513
10330523392  0.209657
10360680867  0.209636
10391379948  0.209544
10421141504  0.209546
10443878532  0.209382
10469921328  0.209383
10500781707  0.209587
10530621027  0.209445
10558059872  0.209427
10580995548  0.209364
10607545107  0.209268
10639679427  0.209239
10669715307  0.209384
10696172288  0.209415
10719307476  0.209346
10747144827  0.209339
10778410800  0.209291
10808641728  0.209225
10835483936  0.209445
10858819500  0.209405
10885488507  0.209372
10916954928  0.209371
10947379392  0.209375
10976000000  0.209392
10999536804  0.209527
11023625772  0.209437
11054198412  0.209346
11084813388  0.209317
11115470700  0.209291
11141464572  0.209395
11165237248  0.209407
11192299200  0.209413
11223104688  0.209397
11253952512  0.209362
11284607988  0.209301
11308583776  0.209343
11332593500  0.209408
11361145563  0.209383
11391073200  0.209322
11422150848  0.209262
11452158675  0.209222
11477365844  0.209344
11501613792  0.209427
11527908363  0.209408
11559171987  0.209441
11589359148  0.209344
11620705932  0.209331
11647819008  0.209311
11672306356  0.209449
11696828000  0.209379
11726251200  0.209304
11756655603  0.209209
11787099372  0.209120
11817582507  0.209008
11844679424  0.209246
11869441812  0.209220
11894238688  0.209225
11922881292  0.209144
11953539387  0.209122
11984236848  0.209162
12014973675  0.209346
12043745536  0.209272
12068784500  0.209297
12093858144  0.209263
12120002163  0.209238
12149766963  0.209200
12180715200  0.209362
12211702803  0.209325
12241579923  0.209302
12270346708  0.209365
12295698656  0.209331
12321085500  0.209232
12346507264  0.209344
12376478700  0.209276
12407714163  0.209201
12437829963  0.209096
12467982267  0.209046
12498171075  0.208988
12525439388  0.208958
12551141376  0.209084
12576878500  0.209084
12602952675  0.209035
12633304347  0.209000
12663692523  0.208898
12694117203  0.208836
12723406128  0.208989
12753902412  0.209012
12784043268  0.208924
12810097696  0.208886
12836187500  0.208847
12862312704  0.208809
12888473332  0.208937
12918740652  0.208926
12948287427  0.208948
12979051875  0.208906
13009852827  0.208859
13039503552  0.208797
13069188027  0.208754
13098906252  0.208877
13125517024  0.208838
13152033212  0.208885
13178585088  0.208806
13205172676  0.208800
13232458188  0.208788
13262361363  0.208866
13293496467  0.208879
13323468492  0.208916
13353474267  0.208865
13383513792  0.208860
13413587067  0.208736
13443694092  0.208656
13473017996  0.208855
13500000000  0.208822
13527018004  0.208731
13554072032  0.208745
13581162108  0.208712
13608288256  0.208679
13635964683  0.208823
13666320108  0.208753
13696709283  0.208775
13725914643  0.208747
13756369968  0.208721
13785638832  0.208673
13816160307  0.208618
13845492675  0.208679
13876080300  0.208639
13906701675  0.208630
13936129947  0.208611
13964221652  0.208546
13991855328  0.208485
14019525436  0.208531
14047232000  0.208688
14074975044  0.208651
14102754592  0.208632
14130570668  0.208631
14158423296  0.208626
14186312500  0.208572
14217249843  0.208735
14245764300  0.208699
14275548972  0.208668
14306607747  0.208657
14336455923  0.208584
14365089612  0.208500
14394998700  0.208444
14424938892  0.208640
14454910188  0.208616
14484912588  0.208599
14514946092  0.208606
14545010700  0.208591
14575106412  0.208536
14603977323  0.208465
14634133947  0.208678
14664321675  0.208622
14693280768  0.208575
14723188736  0.208508
14751814500  0.208423
14780477344  0.208400
14809177292  0.208435
14837914368  0.208467
14866688596  0.208396
14895500000  0.208400
14924348604  0.208345
14953234432  0.208374
14982157508  0.208338
15011117856  0.208409
15040115500  0.208393
15069150464  0.208317
15098222772  0.208308
15127332448  0.208251
15156479516  0.208223
15185664000  0.208228
15214885924  0.208324
15244145312  0.208393
15273442188  0.208332
15302776576  0.208282
15332148500  0.208283
15361557984  0.208280
15391005052  0.208242
15420489728  0.208334
15450012036  0.208329
15479572000  0.208284
15509169644  0.208195
15538804992  0.208196
15568478068  0.208126
15598188896  0.208132
15627937500  0.208152
15657723904  0.208153
15687548132  0.208107
15717410208  0.208110
15747310156  0.208039
15777248000  0.208071
15807223764  0.208081
15837237472  0.208098
15867289148  0.208251
15897378816  0.208175
15927506500  0.208164
15957672224  0.208174
15987876012  0.208181
16018117888  0.208145
16048397876  0.208073
16078716000  0.208244
16109072284  0.208232
16139347227  0.208209
16168405707  0.208185
16197490323  0.208107
16226601075  0.208097
16257062988  0.208067
16284900987  0.208140
16314090147  0.208126
16343305443  0.208084
16372546875  0.208032
16401814443  0.208021
16431108147  0.207959
16460427987  0.207965
16489773963  0.208084
16517810412  0.208077
16547207472  0.208115
16576630668  0.208063
16606080000  0.208033
16634215107  0.207996
16663715523  0.207929
16693242075  0.208083
16724248524  0.208036
16755411712  0.208029
16786613588  0.207950
16817854176  0.207919
16849133500  0.207909
16880451584  0.207880
16911808452  0.207886
16943204128  0.207926
16974638636  0.207885
17003493675  0.207905
17031963312  0.207883
17061814188  0.207862
17090332587  0.207791
17118874800  0.207784
17147440827  0.207985
17176030668  0.207964
17206007472  0.207964
17234646075  0.207908
17263308492  0.207895
17291994723  0.207809
17322988000  0.207776
17354890364  0.207903
17386831872  0.207932
17418812548  0.207928
17450832416  0.207924
17482891500  0.207854
17514989824  0.207834
17544359187  0.207823
17573277888  0.207760
17600841648  0.207836
17629806843  0.207800
17658795852  0.207799
17687808675  0.207772
17716845312  0.207760
17745905763  0.207748
17773604523  0.207696
17805644500  0.207878
17838136544  0.207896
17870668092  0.207884
17903239168  0.207803
17935849796  0.207793
17968100643  0.207784
17995972203  0.207735
18025260588  0.207616
18054572787  0.207725
18082511307  0.207713
18110471427  0.207667
18139852800  0.207663
18169257987  0.207677
18198161572  0.207672
18231129248  0.207686
18264136716  0.207659
18297184000  0.207656
18330271124  0.207640
18361676268  0.207638
18389851308  0.207604
18418047948  0.207563
18446266188  0.207501
18474506028  0.207413
18504181107  0.207526
18532465227  0.207450
18562998528  0.207404
18596405236  0.207408
18629852000  0.207427
18663338844  0.207379
18695518092  0.207359
18723948012  0.207304
18752399532  0.207448
18782296875  0.207389
18809367372  0.207353
18837883692  0.207331
18866421612  0.207303
18898871008  0.207266
18932679356  0.207246
18966528000  0.207292
19000416964  0.207299
19030933827  0.207290
19059617547  0.207322
19086887088  0.207364
19115612928  0.207348
19144360368  0.207257
19173129408  0.207247
19204598812  0.207391
19238770688  0.207347
19272983076  0.207309
19307189187  0.207247
19336080267  0.207193
19364992947  0.207213
19392480000  0.207198
19419986547  0.207166
19447512588  0.207364
19479109500  0.207321
19513606144  0.207343
19548143492  0.207340
19582721568  0.207297
19611622827  0.207263
19640740707  0.207240
19668422700  0.207235
19696124187  0.207353
19723845168  0.207307
19756223708  0.207262
19791046656  0.207231
19825910500  0.207200
19859813307  0.207181
19887649200  0.207158
19915504587  0.207102
19943379468  0.207166
19971273843  0.207161
20000844000  0.207095
20035953724  0.207082
20071104512  0.207045
20106296388  0.207023
20134625328  0.206987
20162653083  0.206946
20190700332  0.207155
20218767075  0.207135
20247475252  0.207116
20282872928  0.207101
20318311836  0.207052
20353462272  0.207059
20381641875  0.207025
20409840972  0.206987
20436573888  0.207064
20464810947  0.207041
20496125696  0.207011
20531812500  0.207018
20567540704  0.207016
20600321868  0.207065
20627179200  0.207032
20655547587  0.206938
20682440883  0.207040
20710868000  0.207058
20746803564  0.207036
20782780672  0.206984
20817169803  0.206949
20845668492  0.206952
20872685232  0.206933
20901221883  0.206880
20928274587  0.206978
20963290212  0.206950
20999517088  0.206912
21035153088  0.206918
21062292300  0.206848
21089449008  0.206873
21118133403  0.206880
21145326075  0.206901
21181277628  0.206959
21217755136  0.207009
21252756672  0.206978
21280035852  0.207002
21307332528  0.206968
21334646700  0.206960
21364083968  0.206961
21400770996  0.206939
21437500000  0.206921
21469957227  0.207027
21497375403  0.207011
21523286412  0.206952
21550738608  0.206935
21584836256  0.206924
21621775500  0.206886
21657663468  0.206843
21685201200  0.206826
21712756428  0.206952
21738796875  0.206942
21769953916  0.206951
21807104000  0.206964
21844296324  0.206885
21873843963  0.206832
21901518747  0.206830
21927672108  0.206830
21956126976  0.206904
21993488500  0.206877
22030892384  0.206923
22061760075  0.206908
22089553443  0.206839
22115818800  0.206813
22143646188  0.206815
22180932000  0.206733
22218548044  0.206776
22250479923  0.206984
22276840752  0.206972
22304769228  0.206918
22331651296  0.206897
22369437500  0.206873
22407266304  0.206877
22436890083  0.206833
22464918675  0.206789
22491406188  0.206947
22521008556  0.206913
22559008000  0.206935
22597050164  0.206842
22625641008  0.206773
22652223075  0.206763
22680385803  0.206742
22711433216  0.206704
22749646500  0.206739
22785367500  0.206825
22812043203  0.206822
22840305075  0.206794
22867012908  0.206753
22902928276  0.206726
22941356000  0.206652
22972425147  0.206660
22999210092  0.206657
23026010643  0.206777
23056897028  0.206817
23095496736  0.206810
23133368907  0.206801
23158665963  0.206758
23187141675  0.206784
23212468107  0.206748
23250326368  0.206717
23289141596  0.206682
23318672688  0.206822
23345658675  0.206807
23372660268  0.206731
23405846432  0.206723
23444834508  0.206698
23477637888  0.206652
23504715675  0.206616
23531809068  0.206581
23562058464  0.206656
23601219772  0.206621
23637143088  0.206619
23664312675  0.206580
23691497868  0.206558
23718964000  0.206546
23758298924  0.206508
23797188288  0.206452
23824449675  0.206436
23850121707  0.206551
23877413388  0.206555
23916073500  0.206523
23955625984  0.206474
23983517232  0.206452
24009274800  0.206430
24036657363  0.206412
24074545036  0.206329
24114272000  0.206305
24141499308  0.206431
24167341548  0.206374
24194814075  0.206367
24233715068  0.206324
24273616896  0.206289
24301620027  0.206252
24327547803  0.206232
24353551904  0.206240
24393585132  0.206302
24433021548  0.206346
24459019308  0.206283
24485030892  0.206252
24513948000  0.206250
24554156764  0.206214
24590845107  0.206194
24616926675  0.206146
24643022067  0.206099
24675046816  0.206237
24715431500  0.206235
24749176752  0.206286
24775342128  0.206256
24801521328  0.206238
24836849888  0.206229
24877410876  0.206184
24906376368  0.206131
24932624688  0.206092
24958886832  0.206244
24999358752  0.206254
25039400643  0.206231
25064073648  0.206203
25090404912  0.206183
25121704500  0.206165
25162574944  0.206157
25195868208  0.206125
25222268592  0.206146
25247031507  0.206247
25285452196  0.206267
25326500000  0.206223
25352823123  0.206199
25379305587  0.206150
25408728832  0.206101
25449909908  0.206080
25485373683  0.206085
25510265388  0.206070
25536829932  0.206206
25573720064  0.206218
25615079172  0.206202
25641562203  0.206180
25668195003  0.206223
25697931116  0.206220
25739424000  0.206205
25773196032  0.206153
25798227867  0.206124
25824941883  0.206233
25864170588  0.206233
25903494252  0.206203
25930262700  0.206231
25957044972  0.206211
25989319584  0.206224
26031125452  0.206201
26060956848  0.206150
26086128003  0.206156
26114871636  0.206274
26156812000  0.206280
26191979532  0.206272
26217213867  0.206244
26244143883  0.206158
26282902468  0.206152
26321644683  0.206122
26346941388  0.206104
26373937932  0.206113
26409397504  0.206168
26451630000  0.206157
26476989075  0.206152
26504052147  0.206132
26536297756  0.206107
26578688000  0.206112
26607356928  0.206062
26634486528  0.206018
26663603872  0.205972
26706129548  0.206000
26738044947  0.206090
26763540912  0.206070
26791316500  0.206034
26833977824  0.206012
26869053132  0.206008
26894611467  0.205967
26920181952  0.205956
26962233476  0.205972


==> data/ht_loglog_r2_p11.dat <==
256  -5.75958
256  -6.07535
432  -6.14685
432  -7.24324
675  -4.90523
675  -4.80283
864  -5.38771
1323  -5.84448
1372  -6.15279
1372  -5.97935
1372  -6.02356
1728  -6.07620
1728  -5.78210
1728  -5.67497
2048  -4.84111
2048  -5.36240
2048  -5.18440
2048  -5.36494
2187  -5.65939
2187  -5.81752
2187  -5.97468
2187  -5.27619
2187  -5.34429
2187  -5.67606
2187  -5.63840
2187  -5.85576
2700  -5.84683
2700  -5.80713
2916  -5.89806
2916  -6.08350
2916  -6.17031
3267  -5.97748
3267  -5.79635
3888  -5.90066
4000  -6.12347
4000  -6.08330
4000  -5.73011
4000  -5.64191
4000  -5.67932
4000  -5.41486
4000  -5.51756
4000  -5.27476
4000  -4.98260
4563  -5.06297
4563  -5.05143
4563  -4.78819
5292  -4.96063
5292  -4.75590
5292  -4.75815
5292  -4.56503
5324  -4.47552
6075  -4.07592
6075  -4.10297
6912  -4.11884
6912  -3.93366
6912  -4.25606
7803  -4.39298
8748  -4.28153
8788  -4.06984
8788  -3.99368
9747  -4.08491
9747  -4.07258
10800  -3.98359
10976  -3.95149
10976  -3.88621
10976  -3.77239
11907  -3.60132
13068  -3.50515
13500  -3.61994
13500  -3.59930
14283  -3.92492
15552  -4.03626
15552  -3.95088
16384  -4.08937
16384  -3.98553
16384  -4.06793
16875  -4.05656
16875  -3.95985
18252  -3.95387
19652  -3.85434
19652  -3.91435
19652  -3.88264
19652  -3.84166
19683  -3.83112
21168  -3.88070
21168  -3.93487
22707  -3.89297
22707  -3.94966
23328  -3.88168
23328  -3.94959
24300  -4.02104
25947  -3.93830
27436  -3.97381
27436  -3.93146
27436  -3.93671
27648  -3.91949
29403  -3.84266
32000  -3.91723
32000  -3.89039
32000  -3.91568
33075  -3.83226
34992  -3.81388
34992  -3.75842
36963  -3.74555
37044  -3.83376
37044  -3.78545
37044  -3.74630
41067  -3.74612
41067  -3.76048
42592  -3.67521
42592  -3.59371
42592  -3.51576
43200  -3.51391
45387  -3.47659
47628  -3.48376
48668  -3.45740
54675  -3.32953
57132  -3.41825
62500  -3.48738
67500  -3.35191
70304  -3.33040
78732  -3.31887
84672  -3.27203
87808  -3.25262
97200  -3.33463
110592  -3.39544
780448  -2.68706
1581228  -2.42488
2456500  -2.38738
3364443  -2.29867
4320000  -2.24255
5324000  -2.22246
6324912  -2.18929
7413552  -2.14909
8436987  -2.14740
9558675  -2.11209
18297184  -2.03488
27871484  -1.98107
37978092  -1.95089
48668000  -1.94205
59547744  -1.90768
70946307  -1.89801
82498608  -1.88822
94559612  -1.86023
106923596  -1.84936
119164000  -1.83897
132109488  -1.82642
145058764  -1.83089
157861548  -1.83025
171460800  -1.82491
184914603  -1.81856
198144387  -1.81198
212436675  -1.80048
226492416  -1.79908
240414912  -1.79183
254140848  -1.78740
269099523  -1.78569
283831776  -1.78106
298473844  -1.77619
313406523  -1.77661
327921075  -1.77155
343064484  -1.76602
358329123  -1.76552
374239683  -1.76336
389344000  -1.76587
404778784  -1.76167
420616192  -1.75902
436547907  -1.75602
452100528  -1.75532
467720676  -1.75133
483793803  -1.75155
500000000  -1.74865
515616300  -1.74847
532506987  -1.74375
549426267  -1.74609
565683044  -1.74373
582126304  -1.74406
598885164  -1.74150
615874752  -1.74075
632491200  -1.73756
648799308  -1.73674
665500000  -1.73310
683815500  -1.73412
700068528  -1.73262
717624576  -1.72858
734579712  -1.72945
752530068  -1.72701
768480075  -1.72547
786736908  -1.72492
804920224  -1.72233
821516000  -1.72273
838574883  -1.71956
856728603  -1.71961
874769328  -1.71965
892998027  -1.71683
911100987  -1.71531
928752075  -1.71435
946892268  -1.71221
964885068  -1.71199
982721403  -1.71037
1000392363  -1.70748
1019360416  -1.70715
1038776288  -1.70647
1056375675  -1.70458
1074012723  -1.70527
1093437796  -1.70461
1112496147  -1.70230
1129894947  -1.70157
1149984000  -1.70124
1167581952  -1.69877
1186963852  -1.69780
1205165547  -1.69791
1224728096  -1.69570
1242978075  -1.69555
1263284964  -1.69586
1280258892  -1.69335
1300791987  -1.69345
1319757484  -1.69317
1337783067  -1.68987
1358004528  -1.68883
1377888404  -1.68906
1395654656  -1.68748
1415275200  -1.68721
1435284387  -1.68651
1455830523  -1.68662
1474407252  -1.68410
1492992000  -1.68458
1511872803  -1.68391
1531737648  -1.68106
1552141548  -1.68163
1572268347  -1.68189
1592110107  -1.68244
1612493568  -1.68066
1632586752  -1.68078
1652804352  -1.68157
1672296300  -1.68159
1692330003  -1.67999
1712052963  -1.68096
1731890187  -1.68111
1751406732  -1.67904
1770595308  -1.67946
1790788500  -1.68005
1811939328  -1.68046
1833256044  -1.67715
1853313075  -1.67745
1873050507  -1.67750
1892440368  -1.67759
1912847072  -1.67610
1934946500  -1.67625
1954883187  -1.67563
1974229227  -1.67555
1994709028  -1.67252
2017433344  -1.67309
2037058092  -1.67262
2056334283  -1.67193
2078873856  -1.66899
2099442348  -1.67025
2118532428  -1.67024
2141549312  -1.67091
2162284227  -1.66921
2181354052  -1.66913
2205472000  -1.66882
2224091952  -1.66886
2246062500  -1.66778
2266935363  -1.66611
2287148000  -1.66625
2309688027  -1.66626
2328731500  -1.66585
2353344192  -1.66424
2371528368  -1.66412
2395882800  -1.66401
2414230272  -1.66443
2438802432  -1.66167
2456500000  -1.66196
2480550075  -1.66155
2500105500  -1.66099
2522652012  -1.66101
2544224000  -1.65909
2565108243  -1.65872
2588858500  -1.65871
2606857452  -1.65899
2631322368  -1.65720
2652219392  -1.65665
2673067500  -1.65663
2697300675  -1.65673
2716605756  -1.65708
2738476107  -1.65540
2762457075  -1.65566
2782025824  -1.65535
2803574700  -1.65498
2827285803  -1.65481
2848487828  -1.65357
2868324723  -1.65375
2892866427  -1.65357
2916000000  -1.65342
2935483232  -1.65229
2956938075  -1.65197
2980720323  -1.65163
3004357716  -1.65141
3024232124  -1.65161
3045178800  -1.64994
3068736867  -1.65046
3093541632  -1.65010
3114752000  -1.65027
3135109792  -1.65054
3157450092  -1.64878
3180265443  -1.64908
3204927675  -1.64967
3227817964  -1.64984
3248664948  -1.64946
3269601500  -1.64832
3291399387  -1.64815
3315889548  -1.64791
3338668800  -1.64783
3362128587  -1.64778
3386275227  -1.64756
3407885568  -1.64548
3429500000  -1.64574
3451205632  -1.64540
3473002656  -1.64566
3495389868  -1.64578
3518776512  -1.64393
3542241132  -1.64414
3565783728  -1.64438
3589404300  -1.64414
3612478203  -1.64428
3635626032  -1.64223
3658219200  -1.64220
3682143468  -1.64250
3705513075  -1.64250
3728956608  -1.64297
3753110700  -1.64343
3776065452  -1.64133
3799090188  -1.64130
3822184908  -1.64164
3844060848  -1.64180
3868584300  -1.64197
3890592432  -1.63982
3913963200  -1.63975
3936751875  -1.63953
3959606700  -1.63934
3981871872  -1.63955
4004857107  -1.64012
4027908492  -1.63872
4051026027  -1.63852
4073546403  -1.63872
4097459547  -1.63899
4121204000  -1.63870
4145734912  -1.63826
4170362976  -1.63759
4195088384  -1.63777
4218750000  -1.63779
4241054403  -1.63769
4263417612  -1.63823
4285839627  -1.63645
4308320448  -1.63615
4332826732  -1.63629
4358189556  -1.63654
4383651164  -1.63660
4407796683  -1.63664
4429211328  -1.63501
4452064587  -1.63475
4474281483  -1.63521
4499456000  -1.63532
4525464352  -1.63561
4551572736  -1.63516
4572833292  -1.63342
4594644675  -1.63376
4617282596  -1.63398
4643742604  -1.63437
4670303508  -1.63467
4693794075  -1.63471
4715891712  -1.63334
4738041243  -1.63333
4764064000  -1.63419
4791081312  -1.63379
4813449408  -1.63404
4835826603  -1.63409
4859071052  -1.63303
4886446036  -1.63189
4910549292  -1.63218
4933150803  -1.63236
4955332896  -1.63272
4983067904  -1.63228
5008618800  -1.63253
5030707500  -1.63079
5052857764  -1.63073
5080955148  -1.63069
5105430027  -1.63147
5125498668  -1.63155
5151653888  -1.63163
5179207500  -1.63010
5200169868  -1.63021
5223005428  -1.63011
5251729500  -1.63035
5275381068  -1.63039
5296536972  -1.63125
5324000000  -1.63060
5349611952  -1.62976
5370916032  -1.62965
5396930500  -1.62961
5422830768  -1.62941
5445046827  -1.62968
5470524000  -1.62972
5497317747  -1.62827
5518913643  -1.62869
5544783500  -1.62850
5571537075  -1.62869
5592500928  -1.62879
5619712000  -1.62924
5645473200  -1.62886
5665793292  -1.62718
5695312500  -1.62695
5718324843  -1.62719
5740996608  -1.62759
5771098800  -1.62780
5790852675  -1.62813
5817678548  -1.62742
5843959488  -1.62699
5864633388  -1.62715
5895040288  -1.62709
5917277232  -1.62717
5941784884  -1.62721
5970156300  -1.62721
5991052032  -1.62583
6020240544  -1.62611
6043451067  -1.62634
6067643796  -1.62624
6095266875  -1.62644
6116380227  -1.62659
6147201056  -1.62655
6167690892  -1.62500
6195267572  -1.62485
6219215883  -1.62518
6243584000  -1.62524
6270955200  -1.62534
6292150988  -1.62537
6323735232  -1.62524
6341929452  -1.62364
6373654528  -1.62378
6395006700  -1.62394
6422892844  -1.62396
6447470643  -1.62392
6472384096  -1.62432
6497635563  -1.62450
6522128932  -1.62363
6549676875  -1.62307
6572128000  -1.62334
6600237075  -1.62334
6622381948  -1.62339
6653534508  -1.62336
6672891424  -1.62379
6704493228  -1.62388
6724078947  -1.62252
6754792203  -1.62251
6774679552  -1.62290
6805279152  -1.62292
6825959500  -1.62308
6856814592  -1.62288
6877497568  -1.62311
6908544432  -1.62142
6929294404  -1.62168
6960468672  -1.62174
6981350656  -1.62175
7012587312  -1.62165
7033666972  -1.62178
7062280083  -1.62170
7086244000  -1.62091
7113024747  -1.62030
7139082388  -1.62017
7163951067  -1.62025
7192182784  -1.62045
7215059043  -1.62051
7245545836  -1.62056
7264577043  -1.62080
7296499467  -1.61955
7317106268  -1.61940
7347186432  -1.61959
7371084704  -1.61953
7398048843  -1.61982
7425327956  -1.61978
7448189787  -1.61995
7479613872  -1.62014
7498500075  -1.61890
7530030000  -1.61899
7552929024  -1.61909
7582425228  -1.61896
7608059676  -1.61925
7631370288  -1.61950
7663178043  -1.61925
7681983628  -1.61801
7712382627  -1.61768
7737739744  -1.61770
7762660272  -1.61775
7793764996  -1.61763
7812500000  -1.61783
7844364675  -1.61803
7868885108  -1.61794
7894146627  -1.61647
7925540864  -1.61660
7945012332  -1.61667
7974682092  -1.61661
8001504000  -1.61668
8025806187  -1.61665
8057491875  -1.61682
8077950976  -1.61688
8106073083  -1.61520
8135604652  -1.61532
8156677347  -1.61528
8188620075  -1.61547
8212902044  -1.61568
8236651212  -1.61596
8268750000  -1.61583
8290687500  -1.61589
8317963008  -1.61468
8349270075  -1.61462
8368962556  -1.61480
8398721763  -1.61482
8427991072  -1.61510
8448319467  -1.61500
8479870668  -1.61498
8507126624  -1.61517
8527787568  -1.61404
8560448172  -1.61404
8586756000  -1.61384
8608591872  -1.61404
8640440667  -1.61408
8666880736  -1.61393
8688808467  -1.61387
8719834707  -1.61417
8747502368  -1.61366
8768423907  -1.61283
8800566732  -1.61294
8828622432  -1.61288
8849380032  -1.61301
8881670763  -1.61303
8910242464  -1.61327
8930725772  -1.61337
8960195403  -1.61349
8991702027  -1.61221
9012972924  -1.61233
9039065643  -1.61239
9070710507  -1.61244
9095723500  -1.61287
9120266307  -1.61266
9152052867  -1.61315
9178979036  -1.61291
9199872000  -1.61204
9229764267  -1.61193
9259740747  -1.61211
9283760896  -1.61218
9308806848  -1.61216
9339915627  -1.61231
9368158208  -1.61243
9389337156  -1.61269
9420436107  -1.61278
9450720387  -1.61145
9474372148  -1.61149
9499276323  -1.61145
9529686963  -1.61168
9559919012  -1.61165
9581385888  -1.61186
9608982075  -1.61174
9641608443  -1.61187
9667574752  -1.61145
9689202428  -1.61071
9720342252  -1.61095
9751104432  -1.61104
9776035692  -1.61134
9798367500  -1.61144
9830283147  -1.61122
9860186700  -1.61131
9885304832  -1.61129
9907713072  -1.60992
9939806163  -1.60988
9968838075  -1.60995
9995385172  -1.60994
10017498848  -1.60983
10047852387  -1.61012
10079128107  -1.61008
10106279712  -1.61013
10128556588  -1.61015
10156482675  -1.60879
10187926875  -1.60899
10217991452  -1.60896
10240432128  -1.60933
10267803027  -1.60926
10297309707  -1.60906
10328970987  -1.60917
10353128468  -1.60917
10375766496  -1.60907
10406216448  -1.60792
10438044588  -1.60797
10466648608  -1.60810
10489451756  -1.60815
10515696075  -1.60833
10546623792  -1.60836
10577596923  -1.60837
10603964416  -1.60876
10626966500  -1.60877
10653619392  -1.60749
10684749123  -1.60751
10717000083  -1.60729
10742476000  -1.60714
10765677884  -1.60711
10793520972  -1.60708
10825935552  -1.60712
10855150227  -1.60711
10882188544  -1.60746
10905591092  -1.60629
10932161868  -1.60618
10962607500  -1.60597
10994185107  -1.60604
11023107232  -1.60632
11046711308  -1.60634
11071687500  -1.60660
11101231683  -1.60672
11131911675  -1.60669
11164830075  -1.60695
11189043716  -1.60573
11212884000  -1.60565
11239625043  -1.60564
11271598848  -1.60578
11302513200  -1.60563
11332593500  -1.60574
11356637184  -1.60606
11380714852  -1.60619
11408826672  -1.60607
11439928512  -1.60487
11471072688  -1.60495
11501613792  -1.60478
11525895868  -1.60500
11550212096  -1.60490
11578174128  -1.60494
11608386075  -1.60483
11638637388  -1.60477
11671173387  -1.60491
11696828000  -1.60453
11721383964  -1.60378
11745974272  -1.60393
11775819312  -1.60407
11806287867  -1.60422
11836795788  -1.60423
11867343075  -1.60415
11894238688  -1.60406
11919070076  -1.60411
11943936000  -1.60433
11972862828  -1.60316
12003585075  -1.60318
12035486763  -1.60325
12067430787  -1.60316
12093858144  -1.60310
12118966492  -1.60311
12144109568  -1.60321
12171541248  -1.60340
12200221323  -1.60351
12231233712  -1.60352
12262285467  -1.60229
12293376588  -1.60236
12321085500  -1.60239
12346507264  -1.60246
12371963972  -1.60259
12398455107  -1.60298
12429718272  -1.60294
12459860748  -1.60294
12491201187  -1.60298
12521418075  -1.60298
12551141376  -1.60184
12576878500  -1.60204
12602650784  -1.60184
12628458252  -1.60187
12654338427  -1.60185
12684751875  -1.60186
12715201827  -1.60210
12745688283  -1.60202
12777385932  -1.60228
12807946800  -1.60228
12836187500  -1.60102
12862312704  -1.60099
12888473332  -1.60096
12914669408  -1.60096
12942375372  -1.60128
12970765548  -1.60125
13001556672  -1.60132
13032384300  -1.60150
13063248432  -1.60144
13094149068  -1.60153
13123895643  -1.60035
13152033212  -1.60025
13178585088  -1.60041
13205172676  -1.60059
13231796000  -1.60044
13258455084  -1.60053
13288704075  -1.60058
13318670700  -1.60049
13348671075  -1.60048
13377503187  -1.60047
13407569712  -1.59949
13438874700  -1.59962
13470216192  -1.59984
13500000000  -1.60001
13527018004  -1.60013
13554072032  -1.60015
13581162108  -1.60029
13608288256  -1.60040
13635450500  -1.60038
13662675675  -1.60030
13693060800  -1.59909
13723479675  -1.59922
13753932300  -1.59934
13784418675  -1.59948
13814938800  -1.59970
13846715532  -1.59980
13877304507  -1.59975
13906701675  -1.59964
13934903148  -1.59977
13964221652  -1.59992
13991855328  -1.59955
14019525436  -1.59868
14047232000  -1.59888
14074975044  -1.59880
14102754592  -1.59894
14130570668  -1.59901
14159070000  -1.59909
14188763952  -1.59921
14218489008  -1.59919
14249485683  -1.59965
14280516108  -1.59960
14310337068  -1.59865
14338944675  -1.59877
14368826547  -1.59863
14399986572  -1.59879
14431180347  -1.59903
14461158123  -1.59898
14489916012  -1.59903
14521206987  -1.59901
14551278075  -1.59910
14580615276  -1.59920
14609056000  -1.59924
14637533684  -1.59835
14666048352  -1.59843
14694600028  -1.59869
14723188736  -1.59867
14751814500  -1.59872
14780477344  -1.59865
14809177292  -1.59879
14837914368  -1.59894
14866688596  -1.59900
14895500000  -1.59901
14924348604  -1.59835
14953234432  -1.59822
14982157508  -1.59814
15011169507  -1.59827
15040468908  -1.59828
15071072652  -1.59817
15100430427  -1.59828
15131095083  -1.59836
15160511232  -1.59839
15189955947  -1.59835
15220711323  -1.59852
15248931075  -1.59731
15279746067  -1.59745
15309306288  -1.59745
15338895075  -1.59749
15367224123  -1.59751
15396868800  -1.59759
15427832832  -1.59766
15458827968  -1.59782
15487267500  -1.59778
15517027683  -1.59784
15546816432  -1.59810
15576633747  -1.59691
15605181387  -1.59693
15635054592  -1.59704
15666257088  -1.59681
15696188667  -1.59684
15726148812  -1.59694
15756137523  -1.59674
15784849107  -1.59675
15813586827  -1.59696
15843658752  -1.59693
15873759243  -1.59704
15903888300  -1.59610
15932734128  -1.59618
15961606092  -1.59604
15990504192  -1.59607
16022059200  -1.59625
16052328603  -1.59606
16079990832  -1.59632
16109072284  -1.59622
16139466752  -1.59627
16169899428  -1.59646
16200370336  -1.59652
16230879500  -1.59547
16261426944  -1.59503
16292012692  -1.59528
16322636768  -1.59520
16353299196  -1.59509
16384000000  -1.59517
16414739204  -1.59527
16445516832  -1.59516
16476332908  -1.59522
16507187456  -1.59529
16538080500  -1.59520
16569012064  -1.59485
16599982172  -1.59405
16630990848  -1.59406
16662038116  -1.59399
16691899392  -1.59415
16721450892  -1.59434
16751028528  -1.59441
16781978547  -1.59435
16811609643  -1.59447
16839918252  -1.59449
16866900972  -1.59455
16897957803  -1.59469
16927691067  -1.59367
16957450467  -1.59366
16985881548  -1.59386
17015692032  -1.59396
17045528652  -1.59408
17074033443  -1.59401
17103921147  -1.59414
17133834987  -1.59413
17164062500  -1.59417
17195769504  -1.59415
17227515532  -1.59441
17259300608  -1.59394
17291124756  -1.59348
17322988000  -1.59350
17354890364  -1.59355
17386831872  -1.59350
17418812548  -1.59354
17448135507  -1.59359
17476974828  -1.59357
17505837963  -1.59371
17534724912  -1.59379
17563635675  -1.59379
17595327168  -1.59395
17622908208  -1.59291
17651891547  -1.59280
17680898700  -1.59288
17708546700  -1.59290
17740778828  -1.59294
17773191936  -1.59298
17805644500  -1.59297
17838136544  -1.59298
17870668092  -1.59303
17903239168  -1.59312
17935849796  -1.59295
17963921772  -1.59304
17991790092  -1.59206
18021075075  -1.59197
18050383872  -1.59201
18081113868  -1.59225
18109072908  -1.59214
18138453147  -1.59214
18165233664  -1.59204
18198161572  -1.59193
18231129248  -1.59199
18264136716  -1.59212
18297184000  -1.59205
18330271124  -1.59201
18361676268  -1.59097
18389851308  -1.59106
18419458347  -1.59118
18449089200  -1.59121
18478743867  -1.59112
18507008547  -1.59111
18535294827  -1.59124
18566434683  -1.59135
18596405236  -1.59141
18629852000  -1.59143
18663338844  -1.59140
18696865792  -1.59121
18730432868  -1.59055
18762362667  -1.59060
18790843347  -1.59067
18819345627  -1.59072
18847869507  -1.59079
18877842828  -1.59093
18906410988  -1.59074
18933570747  -1.59077
18966528000  -1.59100
19000416964  -1.59087
19034346272  -1.59097
19068315948  -1.59093
19099811043  -1.59001
19128546603  -1.58992
19157303763  -1.59007
19184643072  -1.59007
19213442352  -1.59017
19243704843  -1.59013
19272983076  -1.59028
19307236000  -1.59027
19341529484  -1.59035
19375863552  -1.59041
19409850288  -1.59057
19438818048  -1.59043
19467807408  -1.58937
19495367307  -1.58967
19524398787  -1.58957
19551998700  -1.58969
19582721568  -1.58981
19617340396  -1.58974
19652000000  -1.58981
19686700404  -1.58985
19718007552  -1.58989
19747204272  -1.58999
19774961163  -1.58999
19804200003  -1.59012
19830533427  -1.58920
19860815264  -1.58920
19895760972  -1.58933
19930747648  -1.58925
19965775316  -1.58937
19999187712  -1.58942
20025650412  -1.58951
20053602243  -1.58952
20081573568  -1.58963
20109564387  -1.58971
20141529376  -1.58960
20176803500  -1.58964
20212118784  -1.58940
20246853312  -1.58867
20276438832  -1.58875
20303084268  -1.58874
20331228987  -1.58886
20359393200  -1.58887
20389313444  -1.58885
20424876192  -1.58892
20460480268  -1.58898
20496125696  -1.58893
20525809968  -1.58894
20552618700  -1.58906
20579444928  -1.58903
20606288652  -1.58798
20639121408  -1.58797
20674973956  -1.58787
20710868000  -1.58791
20746756800  -1.58789
20775207267  -1.58805
20805176187  -1.58801
20832166683  -1.58799
20859174675  -1.58831
20890961500  -1.58841
20927105024  -1.58837
20963290212  -1.58853
20995982892  -1.58848
21023096832  -1.58756
21051736083  -1.58772
21077377200  -1.58772
21108448084  -1.58784
21144841952  -1.58777
21181277628  -1.58778
21217755136  -1.58789
21246697008  -1.58784
21272456547  -1.58780
21299748363  -1.58789
21328575372  -1.58788
21364083968  -1.58806
21400770996  -1.58775
21437500000  -1.58709
21465389232  -1.58707
21491280963  -1.58717
21520237248  -1.58733
21547939108  -1.58736
21584836256  -1.58751
21621775500  -1.58757
21656134107  -1.58759
21685201200  -1.58755
21712756428  -1.58755
21740329152  -1.58770
21769953916  -1.58762
21807104000  -1.58720
21844296324  -1.58675
21878455212  -1.58681
21904594803  -1.58693
21932289027  -1.58679
21961540800  -1.58691
21993488500  -1.58684
22030892384  -1.58682
22067934867  -1.58682
22097276928  -1.58686
22125092652  -1.58694
22152925872  -1.58698
22180932000  -1.58715
22218548044  -1.58671
22256206592  -1.58617
22289251248  -1.58615
22317187500  -1.58634
22343587803  -1.58618
22370003712  -1.58634
22407266304  -1.58641
22445137732  -1.58640
22480497675  -1.58647
22506994368  -1.58659
22535066700  -1.58677
22561595523  -1.58683
22597050164  -1.58686
22635135072  -1.58664
22669431552  -1.58590
22697604972  -1.58596
22724229267  -1.58601
22750869168  -1.58607
22787902624  -1.58610
22826201612  -1.58622
22860727308  -1.58621
22889019312  -1.58639
22915755603  -1.58637
22941356000  -1.58652
22979826684  -1.58661
23018340352  -1.58652
23052826800  -1.58665
23078079792  -1.58564
23104926243  -1.58565
23134139500  -1.58567
23172825344  -1.58557
23211554292  -1.58559
23242561200  -1.58570
23267917872  -1.58572
23296460652  -1.58586
23328000000  -1.58595
23366901604  -1.58600
23404446828  -1.58613
23429891628  -1.58615
23456941875  -1.58630
23484007728  -1.58531
23522940500  -1.58533
23562058464  -1.58541
23592427200  -1.58538
23621168268  -1.58556
23648328675  -1.58556
23679672516  -1.58559
23718964000  -1.58573
23755524588  -1.58572
23781159468  -1.58577
23810015232  -1.58596
23838888492  -1.58588
23876564576  -1.58597
23916073500  -1.58577
23944906800  -1.58492
23970643632  -1.58488
23996394288  -1.58490
24034861728  -1.58503
24074545036  -1.58499
24105988800  -1.58499
24133426443  -1.58503
24160879692  -1.58513
24193856992  -1.58505
24233715068  -1.58490
24267610800  -1.58491
24296760108  -1.58486
24322685292  -1.58490
24353551904  -1.58411
24393585132  -1.58391
24429772800  -1.58399
24459019308  -1.58408
24485030892  -1.58410
24513948000  -1.58420
24554156764  -1.58415
24592474800  -1.58425
24618557232  -1.58431
24646284963  -1.58453
24675046816  -1.58443
24715431500  -1.58439
24752446668  -1.58437
24780249675  -1.58432
24804794700  -1.58338
24836849888  -1.58343
24877410876  -1.58346
24912937152  -1.58363
24939188928  -1.58374
24967096587  -1.58373
24999358752  -1.58379
25040096428  -1.58376
25077237552  -1.58375
25103575728  -1.58373
25128280323  -1.58384
25162574944  -1.58372
25203489692  -1.58373
25235473968  -1.58376
25263546867  -1.58293
25289982675  -1.58289
25326500000  -1.58298
25367592204  -1.58294
25395864147  -1.58296
25422369075  -1.58300
25449909908  -1.58309
25491135456  -1.58319
25530187500  -1.58324
25556762412  -1.58325
25583351148  -1.58320
25615079172  -1.58333
25656482848  -1.58342
25691510043  -1.58336
25718168763  -1.58259
25744841307  -1.58270
25780961524  -1.58269
25822543712  -1.58268
25853340672  -1.58255
25880083200  -1.58273
25906839552  -1.58273
25947558500  -1.58268
25987191552  -1.58269
26012327067  -1.58291
26037474732  -1.58293
26072976128  -1.58299
26114871636  -1.58301
26148268800  -1.58312
26171800812  -1.58219
26198797244  -1.58229
26240827392  -1.58225
26281195227  -1.58240
26308158075  -1.58245
26333448300  -1.58247
26367187500  -1.58261
26409397504  -1.58252
26443179675  -1.58255
26470225467  -1.58261
26493952608  -1.58278
26536297756  -1.58272
26575158483  -1.58274
26598881763  -1.58290
26626007043  -1.58199
26663603872  -1.58197
26706129548  -1.58197
26732947212  -1.58201
26760140748  -1.58204
26791316500  -1.58207
26833977824  -1.58216
26865646272  -1.58206
26891202987  -1.58228
26919436288  -1.58234
26962233476  -1.58237


==> data/ht_loglog_r2_p7.dat <==
256  -7.67944
256  -7.03528
432  -6.08793
432  -5.61919
675  -4.94003
675  -3.75912
864  -3.85760
1323  -3.37540
1372  -3.23978
1372  -4.02041
1372  -4.43863
1728  -4.62334
1728  -4.96091
1728  -5.09016
1728  -5.32179
2048  -5.55858
2048  -5.74854
2048  -5.55897
2048  -5.59932
2187  -5.42895
2187  -5.27545
2187  -5.14327
2187  -5.01782
2700  -5.19865
2700  -4.80129
2916  -4.94139
2916  -4.92817
2916  -4.98720
3267  -4.97868
3267  -5.18755
3267  -5.16987
3888  -5.08130
4000  -5.13488
4000  -4.77751
4000  -4.77405
4000  -4.83964
4000  -4.70884
4000  -4.71384
4000  -4.53127
4000  -4.65198
4000  -4.53852
4563  -4.58258
4563  -4.63450
4563  -4.68957
4563  -4.74007
5292  -4.63703
5292  -4.53837
5292  -4.44382
5324  -4.40116
5324  -4.41002
5324  -4.41268
6075  -4.42878
6075  -4.54175
6912  -4.54889
6912  -4.28971
7803  -4.07093
8748  -4.07016
8788  -4.08810
8788  -4.03894
9747  -3.93032
9747  -3.66223
10800  -3.87113
10976  -3.98196
10976  -4.10539
10976  -4.31718
11907  -4.16549
13068  -4.14638
13500  -4.26258
13500  -4.18080
14283  -4.18749
15552  -4.11190
15552  -4.17603
16384  -4.25540
16384  -4.15040
16384  -4.04829
16875  -4.03375
16875  -4.00264
18252  -3.98951
19652  -3.97436
19652  -3.95829
19652  -3.90442
19683  -3.97467
19683  -3.91973
21168  -3.86490
22707  -3.73166
22707  -3.76941
23328  -3.73929
23328  -3.73826
24300  -3.70240
24300  -3.65649
25947  -3.59242
27436  -3.57868
27436  -3.45583
27648  -3.48294
29403  -3.34626
31212  -3.34116
32000  -3.29462
32000  -3.15344
33075  -3.12384
34992  -3.13997
34992  -3.15547
34992  -3.17195
37044  -3.17374
37044  -3.27680
38988  -3.43617
41067  -3.44456
42592  -3.38631
42592  -3.38464
42592  -3.28296
43200  -3.22198
45387  -3.16580
47628  -3.24194
47628  -3.17311
48668  -3.16439
48668  -3.18390
49923  -3.14713
55296  -3.10616
62500  -3.09333
64827  -2.87948
70304  -2.90005
78732  -2.82355
84672  -2.83554
87808  -2.93386
97200  -2.89102
100467  -2.86525
119164  -2.77979
845883  -2.30159
1687500  -2.20920
2611467  -2.09669
3557763  -2.06531
4627692  -2.01553
5619712  -2.00881
6740636  -1.98007
7812500  -1.93846
8992364  -1.94310
10145763  -1.92183
18966528  -1.83029
28533168  -1.80685
38654388  -1.77929
49305564  -1.76628
60276892  -1.75845
71560368  -1.74738
83187500  -1.73854
95428800  -1.72306
107460675  -1.70186
120092787  -1.69705
132348492  -1.68945
145324800  -1.68645
158607284  -1.68211
171596907  -1.68088
185073116  -1.67623
199344128  -1.67100
212629504  -1.66227
226756908  -1.65869
240945152  -1.65533
255467952  -1.65600
269676572  -1.65411
283831776  -1.65166
298681452  -1.64780
313611008  -1.64728
329251500  -1.64324
343726848  -1.64203
359661568  -1.63312
374306656  -1.63113
389344000  -1.62751
405003483  -1.62810
420627843  -1.62559
436861408  -1.62358
452984832  -1.62256
468150192  -1.61537
484708563  -1.61550
500000000  -1.61373
516560652  -1.61548
533466675  -1.61027
549552384  -1.60866
565683044  -1.60997
582126304  -1.61029
598885164  -1.60653
615962624  -1.60580
633275523  -1.60383
649593675  -1.59947
665851212  -1.60016
683815500  -1.60075
700893675  -1.59720
717624576  -1.59832
735424947  -1.59829
752530068  -1.59447
769056363  -1.59364
787320000  -1.59397
804920224  -1.59021
821516000  -1.59094
839176875  -1.58842
857337075  -1.59055
875384172  -1.59201
893619243  -1.58915
911414700  -1.58925
929385603  -1.58610
947212083  -1.58705
965207907  -1.58362
983047212  -1.58470
1000721088  -1.58427
1019360416  -1.58190
1038776288  -1.58322
1057051323  -1.58014
1074353328  -1.58129
1093437796  -1.57845
1112842800  -1.58017
1130244300  -1.57792
1149984000  -1.57954
1167937083  -1.57795
1186963852  -1.57850
1205526348  -1.57583
1224728096  -1.57695
1243344492  -1.57454
1263284964  -1.57585
1280630763  -1.57317
1301166828  -1.57393
1319757484  -1.57177
1338543387  -1.57319
1358387523  -1.57096
1377888404  -1.57225
1395654656  -1.57108
1415666187  -1.57167
1435284387  -1.56940
1455830523  -1.56767
1474407252  -1.56895
1492992000  -1.56735
1511872803  -1.56881
1531330947  -1.56673
1551732147  -1.56813
1572268347  -1.56657
1592110107  -1.56729
1612076283  -1.56610
1632586752  -1.56359
1652804352  -1.56433
1672296300  -1.56295
1691902512  -1.56434
1711622988  -1.56175
1731457728  -1.56230
1750971843  -1.56051
1770595308  -1.55924
1790788500  -1.56016
1811939328  -1.55870
1833256044  -1.56055
1852865712  -1.55850
1872151083  -1.55623
1891988307  -1.55741
1912847072  -1.55576
1934946500  -1.55689
1954423728  -1.55540
1973767500  -1.55407
1994709028  -1.55518
2017433344  -1.55371
2037058092  -1.55451
2055863052  -1.55305
2078873856  -1.55138
2098966203  -1.55227
2117900516  -1.55067
2141549312  -1.55036
2161317843  -1.55085
2181354052  -1.54916
2205018963  -1.55133
2223111852  -1.54971
2246062500  -1.54877
2266935363  -1.55033
2287148000  -1.54911
2309188608  -1.54796
2328731500  -1.54855
2352336012  -1.54742
2371022307  -1.54903
2394865548  -1.54793
2413404500  -1.54641
2437776108  -1.54828
2456500000  -1.54684
2480032512  -1.54576
2500105500  -1.54693
2522130075  -1.54546
2544224000  -1.54459
2564581932  -1.54656
2588858500  -1.54565
2606857452  -1.54362
2630789307  -1.54506
2652219392  -1.54381
2671455843  -1.54224
2696221323  -1.54410
2716605756  -1.54299
2736844848  -1.54177
2761364763  -1.54323
2782025824  -1.54207
2802474288  -1.54063
2825628300  -1.54215
2848487828  -1.54110
2867669500  -1.53985
2891748627  -1.54159
2915267787  -1.54037
2935483232  -1.53958
2956372992  -1.54053
2979018432  -1.53939
3004028208  -1.53857
3024232124  -1.54015
3044193988  -1.53851
3068161200  -1.53788
3092385708  -1.53914
3114752000  -1.53817
3135109792  -1.53738
3156282288  -1.53872
3179093427  -1.53738
3203751123  -1.53640
3226732848  -1.53564
3248664948  -1.53686
3269601500  -1.53571
3290627812  -1.53456
3314094507  -1.53629
3338068347  -1.53557
3360923523  -1.53490
3384461232  -1.53641
3407885568  -1.53518
3429500000  -1.53398
3451205632  -1.53397
3473002656  -1.53436
3494891264  -1.53323
3516927363  -1.53270
3540385827  -1.53407
3563922267  -1.53315
3587536683  -1.53201
3610604592  -1.53348
3633746427  -1.53278
3656333763  -1.53200
3680882352  -1.53134
3703615488  -1.53260
3727053027  -1.53184
3751200963  -1.53106
3774149883  -1.53219
3797168787  -1.53124
3820257675  -1.53098
3842128107  -1.52997
3866645403  -1.53153
3888648027  -1.53051
3912662988  -1.52963
3936099852  -1.53046
3958298928  -1.53001
3980560428  -1.52904
4003541883  -1.52832
4026589488  -1.52983
4049703243  -1.52889
4072432864  -1.52811
4096770048  -1.52913
4121204000  -1.52886
4145734912  -1.52821
4170362976  -1.52697
4194484992  -1.52830
4217400108  -1.52762
4239700947  -1.52615
4261382163  -1.52551
4283798832  -1.52671
4307562500  -1.52578
4332826732  -1.52515
4358189556  -1.52530
4383651164  -1.52602
4406416875  -1.52536
4428519723  -1.52422
4450677867  -1.52548
4473547488  -1.52501
4499456000  -1.52439
4525464352  -1.52374
4550372748  -1.52479
4571427888  -1.52412
4593940272  -1.52342
4617282596  -1.52239
4643742604  -1.52402
4670303508  -1.52321
4691658348  -1.52254
4714464492  -1.52163
4737148448  -1.52295
4764064000  -1.52232
4789685547  -1.52163
4811286627  -1.52106
4833658800  -1.52201
4859071052  -1.52134
4886446036  -1.52088
4909092912  -1.52039
4930961292  -1.52168
4955332896  -1.52095
4983067904  -1.52022
5007147948  -1.51996
5028496443  -1.52116
5052857764  -1.52030
5080214403  -1.51961
5103202608  -1.51901
5124010752  -1.52048
5151653888  -1.52000
5177711808  -1.51954
5197921875  -1.51886
5223005428  -1.52006
5251729500  -1.51936
5273871552  -1.51853
5295024432  -1.51776
5324000000  -1.51902
5348091852  -1.51842
5368631427  -1.51780
5396930500  -1.51747
5420535147  -1.51866
5443513227  -1.51809
5470524000  -1.51763
5495776803  -1.51681
5517369675  -1.51824
5544783500  -1.51792
5569985763  -1.51721
5591723787  -1.51625
5619712000  -1.51630
5643911628  -1.51691
5664991468  -1.51620
5695312500  -1.51553
5716753227  -1.51515
5740996608  -1.51642
5770309347  -1.51571
5789271123  -1.51508
5817678548  -1.51461
5843165067  -1.51597
5864013824  -1.51527
5895040288  -1.51474
5916477843  -1.51405
5941784884  -1.51461
5969353347  -1.51439
5990247675  -1.51400
6020240544  -1.51357
6041835387  -1.51317
6067643796  -1.51447
6093644283  -1.51431
6115295232  -1.51348
6145674363  -1.51303
6166058688  -1.51443
6195267572  -1.51406
6217576875  -1.51350
6243584000  -1.51303
6269309388  -1.51236
6292150988  -1.51366
6321256227  -1.51331
6340969184  -1.51283
6372587763  -1.51246
6393344688  -1.51356
6422892844  -1.51327
6444967500  -1.51244
6472384096  -1.51195
6495960267  -1.51144
6522128932  -1.51277
6547153968  -1.51209
6572128000  -1.51157
6598548603  -1.51100
6622381948  -1.51173
6651839232  -1.51166
6672891424  -1.51076
6701940675  -1.51045
6723657076  -1.50975
6753084075  -1.51116
6774679552  -1.51034
6804421875  -1.50984
6825959500  -1.50898
6855093612  -1.50830
6877497568  -1.50971
6906816972  -1.50935
6929294404  -1.50906
6958734732  -1.50863
6981350656  -1.50905
7010846892  -1.50915
7033666972  -1.50832
7060533507  -1.50779
7086244000  -1.50747
7111271907  -1.50873
7139082388  -1.50863
7161312492  -1.50786
7192182784  -1.50766
7213293675  -1.50711
7245103347  -1.50857
7263392000  -1.50788
7293836592  -1.50763
7317106268  -1.50702
7345404972  -1.50712
7371084704  -1.50836
7395367500  -1.50782
7425327956  -1.50727
7444602675  -1.50671
7476917787  -1.50650
7498065348  -1.50753
7527324843  -1.50688
7552929024  -1.50649
7578805932  -1.50591
7608059676  -1.50589
7629554700  -1.50686
7660449072  -1.50622
7681983628  -1.50591
7711470000  -1.50531
7737739744  -1.50563
7759913643  -1.50622
7792905267  -1.50605
7812500000  -1.50528
7841603628  -1.50512
7868885108  -1.50534
7892300043  -1.50604
7923721347  -1.50560
7944486372  -1.50506
7972826112  -1.50463
8001504000  -1.50479
8023944267  -1.50534
8054693568  -1.50517
8077950976  -1.50458
8104201875  -1.50416
8135604652  -1.50375
8154883328  -1.50457
8186739363  -1.50451
8212902044  -1.50399
8233821963  -1.50342
8265915243  -1.50344
8290687500  -1.50445
8315119827  -1.50414
8346421548  -1.50401
8368962556  -1.50336
8395864812  -1.50298
8427991072  -1.50445
8447728748  -1.50398
8476999947  -1.50351
8507126624  -1.50332
8526987612  -1.50274
8558525232  -1.50413
8586756000  -1.50385
8606740684  -1.50345
8637542892  -1.50304
8666880736  -1.50270
8686989500  -1.50382
8717893947  -1.50359
8747502368  -1.50306
8767735596  -1.50270
8797642227  -1.50223
8828622432  -1.50212
8848980508  -1.50302
8878732812  -1.50256
8909115075  -1.50231
8930725772  -1.50187
8958228075  -1.50156
8988745932  -1.50269
9012972924  -1.50235
9036101772  -1.50182
9067741452  -1.50144
9095723500  -1.50133
9117289152  -1.50241
9148076523  -1.50231
9178915788  -1.50175
9199872000  -1.50139
9226769292  -1.50101
9257740803  -1.50057
9283760896  -1.50172
9305799075  -1.50155
9337907043  -1.50124
9368158208  -1.50093
9389337156  -1.50048
9418418883  -1.50179
9449710128  -1.50151
9474372148  -1.50115
9496237932  -1.50087
9526643712  -1.50055
9559130112  -1.50036
9581385888  -1.50127
9606944763  -1.50075
9638547372  -1.50029
9667574752  -1.50008
9689202428  -1.49968
9717268707  -1.50090
9749052108  -1.50046
9776035692  -1.50013
9797824768  -1.49993
9827192268  -1.49941
9857091123  -1.49907
9885304832  -1.50010
9907255908  -1.49985
9936698112  -1.49942
9966762963  -1.49893
9995385172  -1.49861
10017498848  -1.49951
10045769067  -1.49944
10077041547  -1.49904
10106279712  -1.49865
10128556588  -1.49820
10154388123  -1.49786
10185829083  -1.49923
10217318643  -1.49894
10240432128  -1.49852
10264644108  -1.49822
10294146252  -1.49794
10326858723  -1.49778
10353128468  -1.49889
10375766496  -1.49841
10403036307  -1.49792
10434859587  -1.49770
10465668288  -1.49735
10489451756  -1.49785
10512499248  -1.49811
10543422267  -1.49782
10574390700  -1.49761
10603964416  -1.49721
10626966500  -1.49673
10651474188  -1.49799
10681526700  -1.49764
10713772800  -1.49711
10742476000  -1.49692
10765677884  -1.49657
10791361728  -1.49610
10823773068  -1.49720
10852984827  -1.49685
10882188544  -1.49665
10905591092  -1.49625
10929027168  -1.49610
10959343443  -1.49553
10990916352  -1.49684
11021443632  -1.49666
11046711308  -1.49632
11070349056  -1.49592
11099041875  -1.49569
11129718843  -1.49532
11161536048  -1.49675
11189043716  -1.49661
11212884000  -1.49622
11237421627  -1.49583
11269392300  -1.49562
11300303628  -1.49542
11331257292  -1.49643
11356637184  -1.49597
11380714852  -1.49566
11406606732  -1.49540
11437705548  -1.49521
11468846700  -1.49497
11500030188  -1.49616
11525895868  -1.49608
11550212096  -1.49543
11575937772  -1.49522
11606146803  -1.49500
11637516267  -1.49469
11670050700  -1.49612
11696828000  -1.49580
11721383964  -1.49543
11745974272  -1.49516
11773563948  -1.49479
11804029587  -1.49438
11834534592  -1.49580
11866210992  -1.49550
11894238688  -1.49526
11919070076  -1.49505
11943936000  -1.49452
11970588672  -1.49418
12001308003  -1.49552
12033206667  -1.49536
12065147667  -1.49509
12093858144  -1.49484
12118966492  -1.49455
12144109568  -1.49415
12169287396  -1.49528
12197925675  -1.49497
12227785947  -1.49465
12259983987  -1.49428
12289920075  -1.49405
12319892667  -1.49374
12346507264  -1.49381
12371963972  -1.49454
12397455648  -1.49428
12426242643  -1.49372
12456380907  -1.49342
12487716972  -1.49335
12517929648  -1.49294
12549342987  -1.49413
12576878500  -1.49399
12602650784  -1.49363
12628458252  -1.49333
12654300928  -1.49296
12682411083  -1.49267
12712858227  -1.49406
12743341875  -1.49377
12775036608  -1.49346
12805594668  -1.49322
12835011843  -1.49285
12862312704  -1.49243
12888473332  -1.49281
12914669408  -1.49326
12940900956  -1.49288
12967215075  -1.49239
12996817200  -1.49213
13028825403  -1.49202
13059685323  -1.49189
13091770800  -1.49277
13120324272  -1.49275
13151292300  -1.49247
13178585088  -1.49227
13205172676  -1.49198
13231796000  -1.49169
13258455084  -1.49274
13286308203  -1.49260
13315072923  -1.49237
13346269803  -1.49193
13375099323  -1.49180
13405163148  -1.49143
13436465328  -1.49115
13467804012  -1.49239
13497971787  -1.49219
13527018004  -1.49215
13554072032  -1.49180
13581162108  -1.49152
13608288256  -1.49130
13635450500  -1.49206
13662648864  -1.49216
13690628748  -1.49202
13721044923  -1.49179
13751494848  -1.49138
13781978523  -1.49118
13811274603  -1.49078
13844269872  -1.49215
13874856147  -1.49188
13903025328  -1.49149
13932449712  -1.49132
13964221652  -1.49107
13991855328  -1.49064
14019525436  -1.49100
14047232000  -1.49163
14074975044  -1.49139
14102754592  -1.49114
14130570668  -1.49093
14158423296  -1.49084
14186312500  -1.49036
14217249843  -1.49132
14247004707  -1.49117
14278032432  -1.49083
14307850800  -1.49062
14336455923  -1.49046
14367580848  -1.49012
14397492528  -1.48976
14429931948  -1.49121
14458658787  -1.49091
14487414192  -1.49065
14518702467  -1.49057
14548770963  -1.49035
14578870563  -1.49002
14609056000  -1.48983
14637533684  -1.49097
14666048352  -1.49072
14694600028  -1.49042
14723188736  -1.49020
14751814500  -1.48986
14780477344  -1.48950
14809177292  -1.48991
14837914368  -1.49034
14866688596  -1.49006
14895500000  -1.48973
14924348604  -1.48958
14953234432  -1.48934
14982157508  -1.48912
15011169507  -1.49027
15040115500  -1.48994
15069796875  -1.48959
15100430427  -1.48951
15129816768  -1.48932
15159231675  -1.48914
15188675148  -1.48904
15220711323  -1.48990
15247647792  -1.48961
15277176963  -1.48949
15308020467  -1.48931
15336321003  -1.48913
15364647675  -1.48906
15394289868  -1.48876
15426542043  -1.48966
15456243852  -1.48943
15484681008  -1.48916
15514438707  -1.48896
15544224972  -1.48872
15574039803  -1.48836
15602585067  -1.48825
15633755163  -1.48940
15663655692  -1.48926
15693584787  -1.48900
15722239347  -1.48880
15752224332  -1.48847
15782237883  -1.48825
15812280000  -1.48809
15842350683  -1.48898
15871140675  -1.48868
15901267248  -1.48846
15930110700  -1.48810
15958980288  -1.48805
15989190075  -1.48793
16019428428  -1.48760
16049695347  -1.48862
16078716000  -1.48857
16109072284  -1.48833
16139466752  -1.48801
16169899428  -1.48784
16200370336  -1.48764
16230879500  -1.48739
16261426944  -1.48801
16292012692  -1.48819
16322636768  -1.48803
16353299196  -1.48773
16384000000  -1.48751
16414739204  -1.48735
16445516832  -1.48714
16476332908  -1.48738
16507187456  -1.48817
16538080500  -1.48794
16569012064  -1.48776
16599384675  -1.48755
16628854203  -1.48730
16659691200  -1.48705
16689214188  -1.48669
16718763312  -1.48778
16746993675  -1.48768
16777939968  -1.48750
16807567500  -1.48713
16837221168  -1.48695
16865551323  -1.48678
16895256075  -1.48655
16926338988  -1.48767
16954743987  -1.48740
16983172800  -1.48710
17012980908  -1.48705
17042815152  -1.48675
17071317675  -1.48651
17102562048  -1.48622
17132474700  -1.48737
17164062500  -1.48726
17195769504  -1.48707
17227515532  -1.48674
17259300608  -1.48653
17291124756  -1.48625
17322988000  -1.48600
17354890364  -1.48578
17386417152  -1.48661
17415205443  -1.48652
17445390147  -1.48640
17474227200  -1.48612
17503088067  -1.48591
17533348803  -1.48565
17562258432  -1.48539
17592570252  -1.48649
17621528643  -1.48611
17649130203  -1.48590
17678135088  -1.48571
17708405152  -1.48544
17740778828  -1.48523
17773191936  -1.48501
17805644500  -1.48558
17838136544  -1.48606
17870668092  -1.48594
17903239168  -1.48569
17933291568  -1.48544
17961136128  -1.48520
17989002288  -1.48497
18018285003  -1.48468
18048987675  -1.48563
18076921875  -1.48541
18106276032  -1.48517
18134254512  -1.48489
18165233664  -1.48478
18198161572  -1.48462
18231129248  -1.48444
18264136716  -1.48462
18297184000  -1.48516
18330271124  -1.48506
18358859952  -1.48488
18388442043  -1.48469
18416637603  -1.48450
18447677667  -1.48417
18475918587  -1.48386
18505594800  -1.48482
18533880000  -1.48462
18565018668  -1.48443
18596405236  -1.48423
18629852000  -1.48409
18663338844  -1.48381
18696865792  -1.48369
18729636588  -1.48355
18759515787  -1.48451
18787994307  -1.48432
18816494427  -1.48398
18846442800  -1.48376
18874987200  -1.48369
18903553200  -1.48334
18932679356  -1.48316
18966528000  -1.48418
19000416964  -1.48418
19034346272  -1.48392
19068315948  -1.48375
19098374832  -1.48348
19127109312  -1.48324
19155865392  -1.48303
19183203675  -1.48286
19213442352  -1.48383
19242263232  -1.48355
19272983076  -1.48341
19307236000  -1.48325
19341529484  -1.48299
19375863552  -1.48280
19408402467  -1.48261
19437369147  -1.48252
19464907500  -1.48347
19492465347  -1.48336
19521494667  -1.48332
19550545587  -1.48315
19582721568  -1.48299
19617340396  -1.48270
19652000000  -1.48241
19686700404  -1.48237
19718007552  -1.48344
19745743923  -1.48317
19773499788  -1.48294
19801275147  -1.48274
19829070000  -1.48263
19860815264  -1.48244
19895760972  -1.48239
19930747648  -1.48267
19965775316  -1.48317
19997718075  -1.48295
20024179803  -1.48274
20050659027  -1.48239
20080100907  -1.48219
20108090700  -1.48200
20141529376  -1.48177
20176803500  -1.48233
20212118784  -1.48288
20245374603  -1.48258
20273479308  -1.48240
20300122800  -1.48215
20328265467  -1.48193
20357910387  -1.48173
20389313444  -1.48141
20424876192  -1.48193
20460480268  -1.48247
20496043008  -1.48222
20522832300  -1.48199
20551128867  -1.48194
20577954123  -1.48167
20604796875  -1.48153
20639121408  -1.48137
20674973956  -1.48186
20710868000  -1.48208
20745259947  -1.48188
20773709388  -1.48172
20802178323  -1.48150
20829166875  -1.48128
20856172923  -1.48113
20890961500  -1.48094
20927105024  -1.48126
20963290212  -1.48178
20994477075  -1.48154
21020083308  -1.48129
21048720507  -1.48092
21075868467  -1.48086
21108448084  -1.48064
21144841952  -1.48044
21181277628  -1.48064
21214897947  -1.48150
21243667500  -1.48128
21270940848  -1.48109
21298231692  -1.48093
21327438892  -1.48077
21364083968  -1.48054
21400770996  -1.48033
21436469883  -1.48023
21463866675  -1.48118
21491280963  -1.48104
21518712747  -1.48090
21547939108  -1.48065
21584836256  -1.48051
21621775500  -1.48030
21654604800  -1.48020
21682140588  -1.48003
21711225123  -1.48095
21738796875  -1.48088
21769953916  -1.48061
21807104000  -1.48054
21844296324  -1.48034
21875380992  -1.48013
21903056748  -1.47995
21930750000  -1.47981
21960000747  -1.48081
21993488500  -1.48063
22030892384  -1.48049
22064847363  -1.48037
22094187372  -1.48020
22122001152  -1.47999
22151379123  -1.47969
22180932000  -1.47947
22218548044  -1.47987
22256206592  -1.48049
22287699747  -1.48029
22314082608  -1.48009
22340481075  -1.47980
22369437500  -1.47956
22407266304  -1.47941
22445137732  -1.47936
22477381443  -1.47913
22505435307  -1.48004
22531946688  -1.47987
22559008000  -1.47976
22597050164  -1.47937
22635135072  -1.47931
22667866875  -1.47918
22694473728  -1.47895
22722662700  -1.47877
22749646500  -1.47993
22787902624  -1.47982
22826201612  -1.47952
22857584832  -1.47951
22885874892  -1.47931
22912609347  -1.47916
22941356000  -1.47891
22979826684  -1.47881
23018340352  -1.47882
23051248947  -1.47951
23076501075  -1.47937
23103346608  -1.47920
23134139500  -1.47915
23172825344  -1.47901
23210884800  -1.47894
23239392588  -1.47875
23266332675  -1.47849
23293288368  -1.47931
23328000000  -1.47921
23366901604  -1.47913
23401267200  -1.47896
23428300923  -1.47878
23455350252  -1.47857
23483865856  -1.47840
23522940500  -1.47832
23562058464  -1.47815
23590830987  -1.47912
23617973952  -1.47900
23645132523  -1.47879
23679672516  -1.47854
23718964000  -1.47851
23752321200  -1.47832
23779556883  -1.47801
23808411675  -1.47787
23838888492  -1.47879
23876564576  -1.47874
23916073500  -1.47860
23941690668  -1.47831
23969034675  -1.47817
23995222052  -1.47789
24034861728  -1.47784
24074545036  -1.47764
24104375307  -1.47750
24131812032  -1.47850
24157649088  -1.47839
24193856992  -1.47816
24233715068  -1.47795
24265991907  -1.47776
24293520432  -1.47767
24321064563  -1.47732
24353551904  -1.47722
24393585132  -1.47752
24428148507  -1.47818
24457394043  -1.47798
24481778688  -1.47775
24513948000  -1.47765
24554156764  -1.47748
24589215468  -1.47737
24616926675  -1.47715
24644653488  -1.47695
24675046816  -1.47772
24715431500  -1.47780
24750811683  -1.47761
24778613772  -1.47745
24803157987  -1.47722
24836849888  -1.47706
24877410876  -1.47699
24911296875  -1.47682
24937547787  -1.47658
24965454528  -1.47742
24999358752  -1.47738
25040096428  -1.47724
25073946252  -1.47713
25101929187  -1.47697
25126632972  -1.47678
25162574944  -1.47665
25203489692  -1.47656
25235473968  -1.47642
25263546867  -1.47765
25289982675  -1.47752
25326500000  -1.47743
25367592204  -1.47719
25394208048  -1.47719
25422369075  -1.47690
25449909908  -1.47678
25491135456  -1.47659
25530187500  -1.47666
25556762412  -1.47759
25583351148  -1.47738
25615079172  -1.47736
25656482848  -1.47718
25691510043  -1.47711
25716502188  -1.47695
25743173868  -1.47693
25780961524  -1.47680
25822543712  -1.47685
25853340672  -1.47762
25878411387  -1.47747
25905842176  -1.47723
25947558500  -1.47710
25985516283  -1.47701
26010650988  -1.47687
26037474732  -1.47670
26072976128  -1.47658
26114871636  -1.47678
26148268800  -1.47763
26170119603  -1.47731
26198797244  -1.47710
26240827392  -1.47690
26281195227  -1.47678
26308158075  -1.47664
26333448300  -1.47637
26367187500  -1.47624
26409397504  -1.47636
26443179675  -1.47700
26468534700  -1.47676
26493952608  -1.47654
26536297756  -1.47637
26573464368  -1.47624
26597186892  -1.47600
26622615627  -1.47597
26663603872  -1.47575
26705767500  -1.47564
26731248075  -1.47653
26758440747  -1.47639
26791316500  -1.47615
26833977824  -1.47605
26863942923  -1.47589
26889498828  -1.47578
26919436288  -1.47560
26962233476  -1.47552


==> data/ht_loglog_r3_p11.dat <==
8788  -14.4471
10976  -14.5205
11907  -9.68038
16875  -10.2711
16875  -10.1521
27436  -10.9222
27436  -10.4451
33075  -10.1131
33075  -8.14172
34992  -8.59640
41067  -6.87147
42592  -6.29885
42592  -5.81432
48668  -6.48067
49923  -6.21914
57132  -6.32754
62500  -6.69651
62500  -6.75204
62500  -6.95614
64827  -7.23316
64827  -7.26389
64827  -7.39238
67500  -7.30345
70227  -6.78495
70227  -6.72331
70304  -6.95203
70304  -6.98576
70304  -6.73627
70304  -6.67651
70304  -6.98083
70304  -7.09151
75843  -7.19400
87723  -7.20973
87808  -6.92277
87808  -6.72497
93987  -6.53817
97200  -6.50240
97200  -6.52414
97556  -6.55917
97556  -6.78441
97556  -6.68075
110592  -6.70248
110592  -6.81694
110592  -6.89991
110592  -7.10020
110592  -7.05781
117612  -6.90764
119164  -7.03528
119164  -6.99872
119164  -7.04830
119164  -7.01171
128547  -6.76451
131072  -6.76841
143748  -6.73602
155952  -6.66091
157216  -6.70275
171500  -6.71715
177147  -6.95870
186624  -7.18247
195075  -7.16118
204363  -7.05532
219488  -7.09347
223587  -7.18616
237276  -6.78260
254043  -6.69780
264627  -6.66292
270000  -6.63166
275684  -6.58268
292032  -6.71141
297675  -6.84543
318028  -6.86478
320787  -6.82931
332667  -6.88206
340736  -6.77093
357075  -6.54194
364500  -6.41199
375948  -6.44445
388800  -6.25315
389344  -6.21608
389344  -6.27867
389344  -6.29612
395307  -6.22337
395307  -6.07590
408483  -6.10995
415292  -6.16508
415292  -6.27818
442368  -6.26692
449307  -6.27005
463347  -6.31146
470448  -6.19179
470596  -6.19494
470596  -6.15768
499392  -6.26539
500000  -6.28593
529200  -6.30262
544428  -6.25691
559872  -6.15793
562432  -6.13361
591408  -6.19695
595508  -6.16283
629856  -6.14181
648675  -6.11759
665500  -6.01863
674028  -5.88964
699867  -5.86060
702464  -5.88498
726192  -5.84685
740772  -5.83177
771147  -5.85740
771147  -5.81452
780448  -5.78214
780448  -5.81791
821516  -5.81963
821516  -5.80017
826875  -5.79512
864000  -5.80889
953312  -5.81180
1037232  -5.97132
1098500  -6.15791
1156923  -6.10478
1257728  -6.09453
1366875  -6.04761
1431644  -6.13077
1542267  -6.21143
1607472  -6.16889
1826132  -6.03761
10512288  -5.40926
19783872  -5.23897
29767500  -5.09634
40310784  -5.06677
50750307  -5.00346
62134803  -4.99721
73240443  -4.93912
84683907  -4.92591
96548787  -4.89899
108648972  -4.88684
122151483  -4.88211
136048896  -4.83413
150381500  -4.80846
164590947  -4.78916
179165952  -4.76067
194504112  -4.74086
209254496  -4.74623
223793307  -4.73889
239105884  -4.72029
254084796  -4.69749
268929072  -4.70638
284485932  -4.69175
300480192  -4.67112
315814356  -4.66335
331527424  -4.65486
347591088  -4.64537
363066003  -4.64677
379275264  -4.63145
394820352  -4.61284
411302043  -4.61265
427475907  -4.59922
444837987  -4.59819
460536300  -4.57476
477187632  -4.57637
494023968  -4.56341
511612443  -4.56299
527488916  -4.54610
544080267  -4.54613
562166163  -4.53596
578812500  -4.53605
595508000  -4.52692
612521500  -4.53002
629856000  -4.51820
647514500  -4.51926
665500000  -4.51465
683395947  -4.50669
699793587  -4.50669
717777072  -4.49724
736834752  -4.49489
754999488  -4.48690
772402208  -4.48233
790238700  -4.48425
809048012  -4.47446
825700284  -4.47134
844906572  -4.46244
863739072  -4.46555
881395456  -4.46747
899219907  -4.46131
918015147  -4.46213
936050688  -4.45125
953940672  -4.44819
973620675  -4.44712
991864467  -4.44067
1009743872  -4.44362
1029037824  -4.44533
1048576000  -4.43504
1068359936  -4.43736
1085623587  -4.43812
1103847372  -4.42802
1124045500  -4.43130
1142505675  -4.43214
1160490672  -4.42364
1181633184  -4.42377
1201200300  -4.42494
1219284868  -4.41626
1239682752  -4.41399
1257728000  -4.41612
1277657307  -4.40949
1296970812  -4.40771
1315827747  -4.41038
1337021536  -4.40362
1354435492  -4.40549
1374136812  -4.40828
1395406467  -4.40662
1413572972  -4.39815
1432529712  -4.39782
1454244867  -4.40016
1474407252  -4.39153
1492992000  -4.39236
1512276912  -4.39197
1533364992  -4.38515
1553779692  -4.38596
1574741763  -4.38706
1594599075  -4.38570
1614333676  -4.37765
1634073952  -4.37465
1653974500  -4.37593
1674035968  -4.37193
1694259004  -4.36682
1714644256  -4.36734
1735192372  -4.36470
1755904000  -4.35952
1776779788  -4.36019
1797820384  -4.36124
1818580923  -4.36018
1837687500  -4.35343
1857341772  -4.35555
1878001200  -4.35500
1898208000  -4.35599
1920194748  -4.34989
1941122907  -4.35059
1960400907  -4.34895
1979654684  -4.35157
2002264736  -4.34570
2024413587  -4.34442
2043630000  -4.34644
2063398432  -4.34604
2086640500  -4.33994
2108022192  -4.33896
2126192652  -4.34097
2149471188  -4.34086
2169538992  -4.33440
2189373728  -4.33453
2211856227  -4.33340
2230467867  -4.33367
2254239904  -4.32692
2275354800  -4.32783
2295424764  -4.32905
2316685563  -4.33029
2337108224  -4.32701
2359902627  -4.32560
2379293284  -4.32580
2402500203  -4.32609
2421982944  -4.32575
2446506747  -4.32083
2465180204  -4.32155
2490394032  -4.32162
2508888064  -4.32292
2532579075  -4.31812
2553109524  -4.31789
2575118412  -4.31882
2597847584  -4.31909
2616948675  -4.31885
2641460787  -4.31229
2661354468  -4.31248
2683824300  -4.31270
2707344608  -4.31288
2725888000  -4.30895
2749363587  -4.30804
2772616500  -4.30829
2791456412  -4.30895
2815142067  -4.30893
2838929152  -4.30157
2858067936  -4.30201
2880582507  -4.30250
2904616368  -4.30298
2925730804  -4.30360
2945257308  -4.29744
2968251075  -4.29847
2993215707  -4.29928
3014284000  -4.30103
3036582675  -4.29933
3057808428  -4.29418
3082569075  -4.29303
3104606236  -4.29391
3124919844  -4.29441
3145781772  -4.29271
3170310192  -4.28829
3193759152  -4.28889
3217294512  -4.28808
3238230272  -4.28872
3259122016  -4.28776
3281866875  -4.28296
3303334467  -4.28332
3328468443  -4.28380
3351290787  -4.28465
3374191107  -4.28447
3397112492  -4.27767
3418681396  -4.27839
3440341404  -4.27823
3462092708  -4.27953
3483935500  -4.28085
3505869972  -4.27741
3528029547  -4.27726
3552144300  -4.27697
3576341187  -4.27609
3598126272  -4.27596
3621853548  -4.27616
3645658800  -4.27209
3667024332  -4.27266
3691608723  -4.27131
3714374907  -4.27327
3736575792  -4.27222
3759480000  -4.26708
3782454192  -4.26656
3804216300  -4.26621
3826683675  -4.26657
3850506828  -4.26573
3873110283  -4.26514
3896428563  -4.25949
3921118227  -4.26037
3942622512  -4.26016
3965494347  -4.25955
3988432332  -4.25899
4012012004  -4.25455
4036108108  -4.25452
4060300500  -4.25424
4084589372  -4.25317
4108974916  -4.25404
4130788347  -4.25389
4155538572  -4.25037
4179018987  -4.25047
4199871168  -4.25133
4222800972  -4.25250
4246470387  -4.25249
4269850592  -4.25184
4294967296  -4.24803
4320182304  -4.24723
4345495808  -4.24823
4369930668  -4.24903
4389187500  -4.24944
4412627712  -4.25047
4434871500  -4.24475
4460630612  -4.24448
4486489276  -4.24417
4511199852  -4.24319
4533563628  -4.24512
4557385728  -4.24510
4577781344  -4.24055
4604090368  -4.24067
4630500000  -4.24142
4651880652  -4.24121
4676011200  -4.24189
4696965500  -4.24189
4723728772  -4.23814
4747345200  -4.23703
4770286128  -4.23709
4791843468  -4.23665
4818200576  -4.23763
4845421984  -4.23788
4866951852  -4.23207
4888726272  -4.23222
4913923644  -4.23338
4941504068  -4.23231
4961658672  -4.23233
4983067904  -4.23270
5010906208  -4.23128
5037343587  -4.22924
5058756288  -4.22832
5080955148  -4.22904
5109156500  -4.22838
5131452492  -4.22877
5153810112  -4.22880
5180116000  -4.22423
5205417075  -4.22397
5230941147  -4.22356
5251729500  -4.22388
5279910912  -4.22318
5301832563  -4.22466
5324000000  -4.22014
5353092832  -4.21912
5376248667  -4.21991
5399132787  -4.22076
5426288172  -4.22021
5448114675  -4.22106
5470524000  -4.22218
5498858907  -4.21763
5522002227  -4.21734
5544783500  -4.21755
5573864448  -4.21721
5592500928  -4.21703
5619712000  -4.21746
5643911628  -4.21781
5665793292  -4.21412
5695312500  -4.21362
5718324843  -4.21310
5742712512  -4.21297
5771588000  -4.21327
5790852675  -4.21340
5817678548  -4.21024
5845548492  -4.20828
5864633388  -4.20893
5895040288  -4.20916
5916477843  -4.20915
5941784884  -4.20839
5968550448  -4.20788
5988775936  -4.20448
6019238547  -4.20348
6039412272  -4.20413
6067643796  -4.20408
6093644283  -4.20486
6115295232  -4.20509
6144045075  -4.20564
6163610787  -4.20217
6193017675  -4.20142
6214299507  -4.20117
6243584000  -4.20093
6267663792  -4.20073
6292150988  -4.20152
6320430000  -4.20115
6340969184  -4.19822
6369269787  -4.19694
6390039236  -4.19675
6419130147  -4.19653
6439361792  -4.19660
6472384096  -4.19705
6488937500  -4.19749
6522128932  -4.19726
6540428592  -4.19306
6572128000  -4.19286
6591796875  -4.19303
6622381948  -4.19263
6644213163  -4.19286
6672891424  -4.19316
6693435675  -4.19320
6723657076  -4.18999
6742839843  -4.18959
6774679552  -4.18857
6794995392  -4.18921
6825011427  -4.18996
6843110144  -4.19020
6876621387  -4.19022
6894734396  -4.18664
6926695803  -4.18562
6946617632  -4.18610
6976083852  -4.18609
6998760500  -4.18659
7023905307  -4.18695
7051163648  -4.18622
7073638092  -4.18688
7103386800  -4.18168
7125300675  -4.18192
7156753376  -4.18153
7174510227  -4.18220
7207116588  -4.18214
7227728928  -4.18240
7253951787  -4.18195
7281267444  -4.18083
7303602843  -4.17793
7335069696  -4.17819
7355205675  -4.17916
7385540067  -4.17894
7407217408  -4.17964
7435638675  -4.17937
7461637564  -4.17890
7482310443  -4.17582
7515608112  -4.17550
7534611500  -4.17576
7566145200  -4.17588
7589653088  -4.17522
7615944675  -4.17521
7644962084  -4.17483
7664087808  -4.17526
7694140347  -4.17121
7719124500  -4.17194
7741615203  -4.17183
7774567947  -4.17258
7793764996  -4.17321
7821370800  -4.17329
7850060032  -4.17424
7872923952  -4.17415
7905230667  -4.17009
7925540864  -4.17079
7951497867  -4.17126
7982108172  -4.17141
8001618075  -4.17145
8031393243  -4.17089
8058793788  -4.17123
8079895827  -4.17108
8110752048  -4.16696
8135604652  -4.16662
8160432075  -4.16629
8193532000  -4.16659
8212902044  -4.16626
8239480947  -4.16646
8270640108  -4.16622
8290687500  -4.16682
8317015227  -4.16260
8349270075  -4.16289
8368962556  -4.16339
8397769392  -4.16346
8427991072  -4.16272
8447728748  -4.16312
8476043148  -4.16386
8505729027  -4.16339
8526987612  -4.16163
8555641227  -4.16060
8584503147  -4.16038
8606740684  -4.16123
8632714347  -4.16168
8666880736  -4.16157
8686989500  -4.16216
8711102988  -4.16247
8742168972  -4.16268
8767735596  -4.15844
8789845923  -4.15889
8820075852  -4.15889
8848980508  -4.15929
8869369856  -4.15916
8902250028  -4.15962
8930708163  -4.15942
8951240448  -4.15950
8976926412  -4.15561
9006489792  -4.15509
9033613312  -4.15519
9054881163  -4.15580
9086553675  -4.15575
9116489984  -4.15521
9137288052  -4.15560
9162992268  -4.15578
9192860208  -4.15540
9220796644  -4.15199
9241752992  -4.15256
9271744947  -4.15236
9302791788  -4.15240
9325895904  -4.15276
9347952123  -4.15290
9381139200  -4.15261
9410548000  -4.15218
9431790764  -4.14995
9460825947  -4.14891
9491175027  -4.14827
9517081500  -4.14789
9538484224  -4.14858
9563194800  -4.14853
9595743408  -4.14852
9624416000  -4.14812
9645979284  -4.14829
9670201875  -4.14416
9702931923  -4.14430
9732554500  -4.14447
9754278944  -4.14471
9781915212  -4.14508
9809686467  -4.14515
9838527867  -4.14462
9863386204  -4.14530
9885304832  -4.14536
9918060012  -4.14252
9947060172  -4.14298
9973304064  -4.14266
9995385172  -4.14284
10022866803  -4.14284
10054103643  -4.14316
10082258352  -4.14293
10106279712  -4.14373
10128556588  -4.14383
10157530032  -4.14035
10192123107  -4.14002
10217991452  -4.14032
10240432128  -4.14071
10266750000  -4.14036
10295200683  -4.14006
10326858723  -4.14087
10353128468  -4.14066
10375766496  -4.14080
10398437500  -4.13716
10428491043  -4.13751
10461416112  -4.13727
10489451756  -4.13743
10512288000  -4.13745
10537020675  -4.13711
10566911403  -4.13696
10601124075  -4.13770
10626966500  -4.13802
10650001824  -4.13623
10673070412  -4.13502
10701943587  -4.13505
10735297200  -4.13527
10765467648  -4.13511
10788913152  -4.13559
10812181828  -4.13598
10836751212  -4.13591
10870314075  -4.13594
10901758572  -4.13575
10929027168  -4.13242
10952496796  -4.13271
10976000000  -4.13280
11005084467  -4.13289
11034539712  -4.13329
11065127472  -4.13320
11094020500  -4.13383
11117725664  -4.13365
11142879075  -4.13351
11174715072  -4.13052
11203296300  -4.13077
11234116908  -4.13095
11260666112  -4.13101
11284607988  -4.13153
11308583776  -4.13068
11332593500  -4.13073
11365576803  -4.13102
11396619675  -4.13079
11425483107  -4.13076
11453152000  -4.12768
11477365844  -4.12776
11501613792  -4.12809
11530140075  -4.12836
11562524172  -4.12821
11596072752  -4.12834
11619585675  -4.12829
11647819008  -4.12853
11672306356  -4.12912
11696828000  -4.12592
11726251200  -4.12524
11757782448  -4.12530
11787099372  -4.12530
11818712268  -4.12504
11844679424  -4.12488
11869441812  -4.12536
11894238688  -4.12535
11920611888  -4.12500
11952403200  -4.12535
11979686592  -4.12132
12010417587  -4.12089
12043745536  -4.12134
12068784500  -4.12124
12093858144  -4.12173
12118966492  -4.12192
12147476067  -4.12161
12179568267  -4.12171
12207109563  -4.12111
12235831488  -4.12098
12268040112  -4.11882
12295698656  -4.11890
12321085500  -4.11902
12346507264  -4.11921
12371963972  -4.12001
12401926848  -4.12032
12429718272  -4.12021
12458700747  -4.12056
12491201187  -4.12097
12519092403  -4.12071
12549342987  -4.11753
12576878500  -4.11798
12602650784  -4.11800
12628458252  -4.11814
12654300928  -4.11853
12680178836  -4.11810
12710514843  -4.11847
12739822668  -4.11845
12771513027  -4.11892
12804418683  -4.11912
12831480000  -4.11529
12860926875  -4.11492
12888473332  -4.11557
12914669408  -4.11563
12940900956  -4.11592
12967168000  -4.11591
12993470564  -4.11619
13019808672  -4.11619
13048998912  -4.11636
13078694187  -4.11600
13110802992  -4.11304
13138185987  -4.11271
13167982512  -4.11289
13203782892  -4.11318
13230067392  -4.11268
13258455084  -4.11302
13285149952  -4.11304
13311880628  -4.11290
13338647136  -4.11333
13365449500  -4.11386
13392287744  -4.11174
13419605772  -4.11081
13446104112  -4.11052
13473834867  -4.11018
13508840448  -4.11057
13537844928  -4.11032
13564459692  -4.11017
13597158987  -4.11021
13626258075  -4.11072
13655388267  -4.11053
13682118267  -4.11082
13712524992  -4.10702
13742965467  -4.10725
13771804000  -4.10770
13799183324  -4.10735
13826598912  -4.10754
13854050788  -4.10785
13881538976  -4.10762
13909063500  -4.10809
13936624384  -4.10856
13964221652  -4.10906
13991855328  -4.10663
14019525436  -4.10639
14047232000  -4.10645
14074975044  -4.10615
14102754592  -4.10645
14130642483  -4.10640
14164016832  -4.10622
14192477883  -4.10578
14217249843  -4.10622
14251966875  -4.10681
14281758027  -4.10662
14306607747  -4.10322
14337700272  -4.10331
14365089612  -4.10301
14394998700  -4.10274
14427435312  -4.10297
14452411392  -4.10282
14481160587  -4.10281
14512442112  -4.10294
14539997772  -4.10307
14566325283  -4.10317
14598954243  -4.10373
14626591875  -4.10050
14656771827  -4.09995
14686982883  -4.10008
14715964332  -4.09988
14744974347  -4.09960
14777802675  -4.09947
14799287088  -4.09970
14829644592  -4.10028
14863833963  -4.10009
14891721075  -4.09977
14917095675  -4.10013
14948844300  -4.09693
14980626675  -4.09706
15007349952  -4.09709
15036645627  -4.09755
15064694307  -4.09753
15094045872  -4.09759
15125982147  -4.09771
15152834700  -4.09750
15182271963  -4.09775
15209174412  -4.09753
15236100675  -4.09736
15263050752  -4.09420
15295165227  -4.09456
15324740352  -4.09436
15350481072  -4.09439
15380109603  -4.09465
15409766700  -4.09436
15439452363  -4.09462
15471751788  -4.09467
15496321923  -4.09512
15526090800  -4.09527
15559776972  -4.09545
15584416875  -4.09235
15611673132  -4.09289
15644152107  -4.09310
15671460528  -4.09332
15701397075  -4.09366
15732665667  -4.09420
15758746587  -4.09421
15787460547  -4.09428
15817507632  -4.09409
15843658752  -4.09419
15869831472  -4.09396
15903888300  -4.09157
15931422387  -4.09169
15957672224  -4.09149
15990504192  -4.09170
16018117888  -4.09203
16048397876  -4.09152
16078716000  -4.09234
16109072284  -4.09215
16139466752  -4.09210
16169899428  -4.09227
16200370336  -4.09234
16230879500  -4.09093
16261426944  -4.08849
16292012692  -4.08897
16322636768  -4.08857
16353299196  -4.08879
16384000000  -4.08979
16411132332  -4.09003
16436437083  -4.09034
16468428843  -4.09079
16497781947  -4.09073
16525825200  -4.09086
16555229388  -4.09070
16580644947  -4.08740
16607419227  -4.08761
16640917452  -4.08802
16669082043  -4.08785
16694584812  -4.08811
16725482667  -4.08848
16755411712  -4.08822
16786613588  -4.08826
16817854176  -4.08814
16849133500  -4.08791
16880451584  -4.08764
16911808452  -4.08706
16943204128  -4.08528
16974638636  -4.08488
16999428528  -4.08491
17033319603  -4.08510
17061814188  -4.08447
17087615523  -4.08472
17118874800  -4.08506
17146080000  -4.08546
17173306800  -4.08583
17203281228  -4.08571
17230553388  -4.08619
17259300608  -4.08400
17291124756  -4.08313
17322988000  -4.08347
17354890364  -4.08375
17386831872  -4.08378
17418812548  -4.08356
17450832416  -4.08357
17475600987  -4.08350
17507212992  -4.08345
17534724912  -4.08362
17563635675  -4.08405
17593948683  -4.08423
17618769675  -4.08102
17644988592  -4.08110
17676070884  -4.08144
17708405152  -4.08176
17740778828  -4.08177
17773191936  -4.08169
17805644500  -4.08191
17838136544  -4.08154
17862385707  -4.08124
17894345472  -4.08152
17923551075  -4.08145
17951388075  -4.08136
17980640172  -4.07895
18007126875  -4.07853
18035028675  -4.07854
18068539347  -4.07860
18099497056  -4.07912
18132345500  -4.07932
18165233664  -4.07910
18198161572  -4.07893
18223930800  -4.07944
18247788243  -4.07912
18278685747  -4.07940
18306797067  -4.07938
18330708672  -4.07643
18363398112  -4.07673
18396564988  -4.07664
18429771776  -4.07641
18463018500  -4.07679
18496305184  -4.07705
18526806675  -4.07690
18553692492  -4.07709
18586264563  -4.07715
18607522608  -4.07712
18631629747  -4.07706
18663338844  -4.07712
18696865792  -4.07501
18730432868  -4.07456
18764040096  -4.07434
18797687500  -4.07449
18826474572  -4.07470
18855003852  -4.07478
18887839227  -4.07477
18910698075  -4.07469
18935000748  -4.07462
18967905675  -4.07492
19000416964  -4.07468
19034346272  -4.07476
19068226875  -4.07470
19098374832  -4.07234
19127109312  -4.07211
19150112448  -4.07211
19178885808  -4.07223
19209121083  -4.07234
19238770688  -4.07223
19272983076  -4.07254
19307236000  -4.07263
19341529484  -4.07275
19367885403  -4.07258
19401164172  -4.07276
19428676875  -4.07275
19451860587  -4.06962
19480859667  -4.07016
19513606144  -4.07004
19548143492  -4.07012
19582721568  -4.07019
19617340396  -4.07067
19640740707  -4.07096
19666965267  -4.07108
19696124187  -4.07091
19721441632  -4.07076
19756223708  -4.07046
19791046656  -4.07060
19825910500  -4.07007
19859813307  -4.06766
19883252763  -4.06788
19916971200  -4.06800
19946314800  -4.06831
19969805232  -4.06828
20000844000  -4.06860
20035953724  -4.06782
20071104512  -4.06784
20103669963  -4.06798
20136099987  -4.06824
20159701875  -4.06811
20186270523  -4.06839
20212856667  -4.06600
20247475252  -4.06609
20282872928  -4.06650
20316413547  -4.06670
20346049827  -4.06659
20371257648  -4.06670
20396481075  -4.06675
20426175675  -4.06694
20460480268  -4.06699
20496125696  -4.06685
20528787852  -4.06714
20560068675  -4.06763
20580935787  -4.06771
20607780483  -4.06481
20642107500  -4.06543
20674973956  -4.06527
20710868000  -4.06481
20746756800  -4.06471
20776705200  -4.06503
20803677228  -4.06541
20829166875  -4.06555
20854859616  -4.06588
20890961500  -4.06583
20927105024  -4.06575
20961362763  -4.06583
20989959948  -4.06551
21011044032  -4.06271
21036660363  -4.06286
21072096000  -4.06319
21108448084  -4.06312
21144841952  -4.06274
21174048432  -4.06313
21204303552  -4.06358
21230037387  -4.06327
21254274500  -4.06375
21290835744  -4.06387
21327438892  -4.06371
21363497307  -4.06359
21389327532  -4.06368
21418215075  -4.06121
21442556547  -4.06130
21474271004  -4.06138
21511084032  -4.06130
21547687500  -4.06134
21573628803  -4.06143
21595003947  -4.06140
21625558227  -4.06147
21658756864  -4.06161
21695780372  -4.06180
21729604347  -4.06159
21760253667  -4.06179
21783254832  -4.06172
21809337507  -4.05928
21844296324  -4.05915
21881530912  -4.05934
21916901187  -4.05961
21943063728  -4.05991
21975403707  -4.06045
22000059675  -4.06039
22030892384  -4.06027
22068338652  -4.06027
22103456688  -4.06068
22129730307  -4.06071
22154472675  -4.06076
22180932000  -4.06109
22218548044  -4.05952
22256206592  -4.05791
22287699747  -4.05808
22317187500  -4.05845
22338927792  -4.05808
22369437500  -4.05845
22407266304  -4.05893
22445137732  -4.05867
22474265427  -4.05890
22499199603  -4.05880
22525707312  -4.05921
22559008000  -4.05910
22597050164  -4.05890
22628767500  -4.05888
22656915648  -4.05660
22681950912  -4.05670
22711433216  -4.05657
22749646500  -4.05657
22787902624  -4.05677
22815182547  -4.05693
22840305075  -4.05692
22873299372  -4.05753
22902928276  -4.05763
22941356000  -4.05734
22974000300  -4.05697
23002362288  -4.05716
23032318923  -4.05685
23057560683  -4.05435
23095496736  -4.05429
23134139500  -4.05402
23157084492  -4.05434
23182394508  -4.05431
23212468107  -4.05472
23250326368  -4.05445
23289141596  -4.05431
23313912075  -4.05418
23344070832  -4.05448
23366901604  -4.05430
23405846432  -4.05424
23444834508  -4.05384
23474453292  -4.05448
23498343027  -4.05178
23523838803  -4.05182
23562058464  -4.05215
23601219772  -4.05210
23630752512  -4.05229
23656320000  -4.05252
23685099948  -4.05242
23718964000  -4.05243
23758298924  -4.05233
23784364800  -4.05243
23816430000  -4.05240
23840493075  -4.05251
23876564576  -4.05280
23914362267  -4.05245
23943298707  -4.05002
23969034675  -4.05035
23995222052  -4.05023
24034861728  -4.05030
24074545036  -4.05034
24102761868  -4.05027
24128583372  -4.05067
24156033867  -4.05062
24193856992  -4.05075
24228772272  -4.05067
24253042707  -4.05093
24283802700  -4.05078
24313562500  -4.05090
24353551904  -4.05022
24384313008  -4.04793
24415156107  -4.04806
24439519692  -4.04807
24473783156  -4.04804
24513948000  -4.04831
24548492043  -4.04853
24569664012  -4.04873
24595734348  -4.04872
24634706148  -4.04893
24675046816  -4.04860
24700153932  -4.04834
24723025200  -4.04845
24755860224  -4.04863
24796333012  -4.04831
24827714352  -4.04627
24849006363  -4.04663
24877410876  -4.04710
24918016000  -4.04713
24958665284  -4.04723
24980235003  -4.04719
25011452592  -4.04775
25040096428  -4.04763
25080878336  -4.04771
25118397027  -4.04754
25144756803  -4.04777
25164535707  -4.04766
25203489692  -4.04792
25244448768  -4.04767
25278415308  -4.04580
25299899667  -4.04567
25326500000  -4.04579
25367592204  -4.04611
25400832768  -4.04619
25427340288  -4.04613
25452203643  -4.04605
25491135456  -4.04628
25531848027  -4.04614
25555101075  -4.04611
25578364707  -4.04595
25615079172  -4.04605
25656482848  -4.04621
25686513072  -4.04598
25708170123  -4.04337
25739839152  -4.04360
25780961524  -4.04393
25816592268  -4.04360
25839974592  -4.04355
25870053132  -4.04413
25905842176  -4.04414
25947558500  -4.04358
25970441292  -4.04372
25993893168  -4.04408
26031125452  -4.04423
26072976128  -4.04386
26101236528  -4.04407
26126427123  -4.04409
26156812000  -4.04221
26198797244  -4.04121
26222262192  -4.04146
26255930112  -4.04157
26282902468  -4.04172
26325022496  -4.04171
26355376323  -4.04149
26382377187  -4.04195
26409397504  -4.04151
26451652532  -4.04121
26485444800  -4.04112
26504052147  -4.04142
26536297756  -4.04136
26578688000  -4.04113
26609052123  -4.04132
26636182587  -4.03901
26663603872  -4.03913
26706129548  -4.03905
26739744300  -4.03921
26770341888  -4.03981
26791316500  -4.03972
26833977824  -4.03980
26867349675  -4.03942
26894611467  -4.03983
26921887083  -4.03976
26962233476  -4.03987


==> data/ht_loglog_r3_p7.dat <==
8788  -4.81572
10976  -7.27251
11907  -4.84834
16384  -6.04218
16875  -5.79723
16875  -5.63735
27436  -4.83201
27436  -4.54397
33075  -4.03908
33075  -3.63517
33075  -3.30470
34992  -3.87521
41067  -3.97626
42592  -4.41265
42592  -4.45238
48668  -4.48958
49923  -4.82733
57132  -4.85372
62500  -5.12879
62500  -5.00062
62500  -5.14213
64827  -4.90840
64827  -4.69499
64827  -4.49936
64827  -4.31939
67500  -4.56457
70227  -4.30032
70227  -4.24037
70304  -4.09415
70304  -3.95768
70304  -3.99975
70304  -4.10929
70304  -3.90493
70304  -3.79008
75843  -3.82995
87723  -4.00923
87808  -4.17623
87808  -4.33972
93987  -4.35956
97200  -4.38094
97200  -4.39325
97556  -4.53913
97556  -4.55426
97556  -4.68116
110592  -4.80417
110592  -4.92662
110592  -5.03721
110592  -5.12601
110592  -5.23502
110592  -5.34249
110592  -5.43970
119164  -5.67845
128547  -5.60233
132300  -5.33820
147852  -5.43165
157216  -5.49063
157216  -5.40731
171500  -5.46196
177147  -5.33070
186624  -5.51494
202612  -5.65613
219488  -5.74699
219488  -5.77270
223587  -5.57062
237276  -5.49587
254043  -5.52972
264627  -5.63886
270000  -5.62467
275684  -5.57528
275684  -5.53080
292032  -5.43502
297675  -5.42983
318028  -5.47366
320787  -5.45569
332667  -5.46732
340736  -5.56648
357075  -5.60364
364500  -5.58212
375948  -5.59094
388800  -5.59790
389344  -5.62140
389344  -5.60343
389344  -5.58443
395307  -5.36544
395307  -5.30434
408483  -5.33018
415292  -5.34159
421875  -5.34211
442368  -5.41813
449307  -5.46051
463347  -5.41173
470596  -5.51044
470596  -5.60884
499392  -5.60847
500000  -5.57270
529200  -5.52388
544428  -5.49141
559872  -5.48000
562432  -5.44505
591408  -5.47225
599427  -5.47735
629856  -5.44998
648675  -5.44356
665500  -5.46244
682587  -5.44124
699867  -5.31437
702464  -5.36389
735075  -5.37384
740772  -5.39202
771147  -5.42642
771147  -5.54276
780448  -5.52223
780448  -5.48465
821516  -5.51832
821516  -5.40035
821516  -5.37566
934092  -5.30464
1037232  -5.27917
1098500  -5.10036
1156923  -5.14590
1257728  -5.16505
1366875  -5.20569
1431644  -5.31030
1542267  -5.33140
1620896  -5.28748
1826132  -5.23551
10921392  -4.65854
20710868  -4.55789
31049568  -4.51859
41850675  -4.46668
52995627  -4.40879
64777108  -4.38665
76295547  -4.35348
88650288  -4.33017
101094075  -4.30132
113490500  -4.29761
127420052  -4.27019
141150208  -4.24605
155520000  -4.22906
170034196  -4.20275
183785787  -4.20482
198876492  -4.18880
213650163  -4.17575
228266500  -4.16972
243000000  -4.16415
257924804  -4.15363
273671716  -4.13585
288178803  -4.13111
304637787  -4.12054
320064723  -4.11577
335491875  -4.10300
351087372  -4.09472
366935404  -4.09291
382934412  -4.08766
399376332  -4.08225
415292000  -4.07990
431400704  -4.06473
447920672  -4.06096
464857088  -4.05559
481966875  -4.05192
497374128  -4.05050
515150500  -4.04802
530604000  -4.03746
547479243  -4.03571
565683044  -4.03347
582126304  -4.03102
598885164  -4.01821
615962624  -4.01552
633361684  -4.01545
651085344  -4.01009
669136604  -4.00108
686115387  -4.00256
702820908  -3.99753
721448500  -3.98947
739093248  -3.98787
756713772  -3.98744
775409787  -3.97881
792621148  -3.98213
811116747  -3.97397
829898752  -3.97100
846834944  -3.96956
865878363  -3.96487
884323683  -3.96690
902963403  -3.96112
921385588  -3.96059
939540452  -3.96232
957796272  -3.95283
976562500  -3.95496
995432756  -3.94732
1013252652  -3.94823
1032530112  -3.93981
1050641388  -3.94204
1068359936  -3.94360
1088391168  -3.93937
1106957043  -3.93905
1124045500  -3.93242
1144764716  -3.93512
1164033612  -3.92879
1181829312  -3.93052
1203052000  -3.92338
1221455052  -3.92301
1241154932  -3.91567
1259889147  -3.91721
1280054016  -3.91042
1298169612  -3.91585
1319600187  -3.90815
1337021536  -3.90915
1356473088  -3.90141
1377888404  -3.90295
1395654656  -3.89817
1414102563  -3.90003
1435678128  -3.89621
1455977376  -3.89231
1474526700  -3.89128
1494547200  -3.88797
1515107187  -3.89175
1536214923  -3.88646
1556068000  -3.88784
1575331348  -3.88450
1594753024  -3.88580
1614333676  -3.88118
1634073952  -3.88164
1654072083  -3.87925
1674421875  -3.87484
1694259004  -3.88127
1714644256  -3.87478
1735192372  -3.87655
1755904000  -3.87159
1776779788  -3.87108
1797820384  -3.87082
1819026436  -3.86812
1839915675  -3.87244
1858685643  -3.86688
1879803072  -3.86849
1899680688  -3.86471
1920194748  -3.86164
1942038747  -3.86559
1961321283  -3.86122
1980236592  -3.86357
2002264736  -3.86103
2025046292  -3.85850
2045039643  -3.86083
2063398432  -3.85809
2086640500  -3.85822
2108022192  -3.85817
2128109868  -3.85551
2149471188  -3.85802
2170991403  -3.85448
2189373728  -3.85048
2213322732  -3.85521
2231940528  -3.85082
2254239904  -3.85077
2276842203  -3.85165
2295424764  -3.84838
2317686075  -3.85095
2337108224  -3.84737
2360912427  -3.84559
2379293284  -3.84591
2402500203  -3.84548
2421982944  -3.84067
2446506747  -3.84481
2465180204  -3.84228
2490394032  -3.84095
2508888064  -3.84256
2533102092  -3.84000
2553109524  -3.84106
2575118412  -3.83890
2597847584  -3.83694
2617480332  -3.83857
2640926700  -3.83640
2661354468  -3.83321
2683824300  -3.83695
2707344608  -3.83501
2725888000  -3.83159
2748818700  -3.83493
2772616500  -3.83220
2791456412  -3.82989
2815693488  -3.83298
2838929152  -3.83220
2858067936  -3.82741
2880582507  -3.83087
2904056307  -3.82877
2925730804  -3.82504
2945257308  -3.82630
2966552748  -3.82476
2992078683  -3.82335
3014284000  -3.82450
3036010032  -3.82360
3056659200  -3.82123
3080838348  -3.81956
3104606236  -3.82281
3124919844  -3.82007
3145321868  -3.81753
3167385147  -3.81969
3191410368  -3.81708
3214937088  -3.81404
3238230272  -3.81831
3259122016  -3.81577
3280103424  -3.81328
3301174688  -3.81586
3324272832  -3.81514
3348283392  -3.81246
3372380352  -3.80901
3395352492  -3.81215
3417187500  -3.81127
3439701963  -3.80780
3462092708  -3.81129
3483935500  -3.80901
3505869972  -3.80698
3527896316  -3.80929
3550014724  -3.80784
3572225388  -3.80578
3595633200  -3.80348
3618727083  -3.80657
3643149312  -3.80390
3662620443  -3.80011
3687821163  -3.80300
3711208752  -3.80151
3733400187  -3.79899
3756931632  -3.79809
3780537003  -3.80108
3801012075  -3.79873
3824112627  -3.79583
3846638592  -3.79826
3869877168  -3.79638
3892969084  -3.79472
3917214675  -3.79332
3940299500  -3.79645
3964107892  -3.79520
3988011996  -3.79236
4012012004  -3.79257
4036108108  -3.79362
4060300500  -3.79255
4084165827  -3.78933
4106778003  -3.79274
4126781763  -3.79082
4151520000  -3.78967
4174989075  -3.78836
4195158075  -3.79118
4219911328  -3.79040
4244832000  -3.78860
4269850592  -3.78775
4294688688  -3.79132
4317192675  -3.78892
4341124800  -3.78698
4364436492  -3.79022
4383651164  -3.78766
4409211748  -3.78681
4434871500  -3.78505
4459695408  -3.78680
4481931312  -3.78547
4504222512  -3.78313
4527268227  -3.78114
4551774912  -3.78346
4577781344  -3.78295
4600986732  -3.78113
4622865075  -3.77922
4644795312  -3.78143
4670303508  -3.77921
4696965500  -3.77794
4721602752  -3.77615
4740903027  -3.77756
4764064000  -3.77693
4791081312  -3.77508
4818200576  -3.77302
4841609787  -3.77557
4861153548  -3.77303
4886446036  -3.77095
4913462700  -3.76968
4936070907  -3.77174
4956535827  -3.76996
4983067904  -3.76933
5010906208  -3.76897
5031444627  -3.77143
5052857764  -3.76890
5080214403  -3.76851
5104687500  -3.76699
5124754683  -3.77050
5151653888  -3.76827
5180116000  -3.76638
5198671152  -3.76536
5223005428  -3.76729
5250501675  -3.76614
5272362252  -3.76461
5295012768  -3.76254
5324000000  -3.76649
5348851875  -3.76525
5368631427  -3.76253
5396930500  -3.76204
5419770048  -3.76376
5441213232  -3.76278
5470524000  -3.76184
5492695563  -3.76049
5515054128  -3.76275
5544783500  -3.76091
5566883787  -3.75985
5589660128  -3.75812
5617397952  -3.75750
5636887227  -3.75977
5664991468  -3.75951
5690068803  -3.75836
5711254272  -3.75655
5740996608  -3.75959
5765573763  -3.75793
5786924364  -3.75692
5816979468  -3.75602
5837605632  -3.75899
5864013824  -3.75701
5890925907  -3.75543
5910594476  -3.75450
5941784884  -3.75367
5959722123  -3.75640
5988775936  -3.75548
6010372800  -3.75343
6036014092  -3.75244
6064474563  -3.75573
6083913267  -3.75398
6114754827  -3.75271
6135901875  -3.75161
6163195500  -3.75161
6185659392  -3.75307
6211345248  -3.75193
6238080000  -3.75039
6259745124  -3.74888
6291546075  -3.75204
6311345067  -3.75105
6340969184  -3.75001
6362636427  -3.74859
6390039236  -3.74791
6409974528  -3.75072
6439361792  -3.75015
6465841875  -3.74949
6488937500  -3.74786
6516916992  -3.75060
6538767008  -3.74893
6568193043  -3.74786
6588850964  -3.74670
6617979072  -3.74594
6639190016  -3.74800
6669650403  -3.74715
6689784812  -3.74551
6721522668  -3.74484
6740636000  -3.74715
6769320012  -3.74774
6791744228  -3.74722
6818144787  -3.74563
6843110144  -3.74404
6869728827  -3.74641
6894734396  -3.74591
6919778187  -3.74445
6946617632  -3.74316
6969141612  -3.74111
6998760500  -3.74399
7016939307  -3.74293
7046568675  -3.74260
7068689316  -3.74076
7096381488  -3.73953
7121440512  -3.74293
7149005568  -3.74205
7174453500  -3.74060
7198296768  -3.73958
7227728928  -3.73952
7247757312  -3.74048
7277869548  -3.73966
7299172192  -3.73838
7328491875  -3.73731
7353062500  -3.73897
7375719168  -3.73912
7407217408  -3.73826
7428471363  -3.73670
7461637564  -3.73619
7479836672  -3.73774
7509302883  -3.73841
7534611500  -3.73716
7558011747  -3.73605
7589653088  -3.73436
7608690963  -3.73734
7640451468  -3.73600
7663457952  -3.73465
7686849483  -3.73362
7716946572  -3.73296
7737739744  -3.73578
7767239067  -3.73513
7793764996  -3.73376
7814938563  -3.73273
7848046827  -3.73168
7868885108  -3.73357
7897840443  -3.73330
7925540864  -3.73228
7946865072  -3.73107
7973754075  -3.73008
8001504000  -3.72984
8021151792  -3.73138
8051895747  -3.73078
8077950976  -3.72940
8102330883  -3.72818
8135604652  -3.72737
8154883328  -3.73031
8184858867  -3.72967
8211205467  -3.72892
8232302592  -3.72708
8261191728  -3.72625
8290687500  -3.72975
8310210304  -3.72876
8338827852  -3.72747
8368962556  -3.72645
8388608000  -3.72502
8420641200  -3.72787
8447728748  -3.72695
8467497216  -3.72515
8496147267  -3.72406
8524908747  -3.72284
8546879488  -3.72499
8573914800  -3.72443
8606663532  -3.72350
8626756352  -3.72250
8655903675  -3.72130
8685902592  -3.72078
8707129344  -3.72365
8731483803  -3.72237
8761613292  -3.72134
8788000000  -3.72065
8810318592  -3.71948
8844492627  -3.72232
8869369856  -3.72121
8891467443  -3.72047
8919908352  -3.71936
8951240448  -3.71845
8971786516  -3.72091
8995644243  -3.72112
9028200492  -3.72048
9054285188  -3.71938
9075660012  -3.71833
9106377075  -3.71681
9137288052  -3.71967
9158117728  -3.71858
9182898828  -3.71725
9216789552  -3.71648
9241752992  -3.71586
9262741068  -3.71827
9291769227  -3.71704
9320842800  -3.71618
9347011132  -3.71510
9369064368  -3.71391
9402288867  -3.71320
9431790764  -3.71633
9453065472  -3.71558
9481053267  -3.71474
9508394412  -3.71393
9538484224  -3.71242
9559919012  -3.71403
9586583523  -3.71425
9616114368  -3.71348
9645979284  -3.71311
9667574752  -3.71190
9692697843  -3.71082
9727515747  -3.71304
9754278944  -3.71213
9776035692  -3.71097
9797824768  -3.71047
9828222507  -3.70965
9859154787  -3.70892
9885304832  -3.71187
9907255908  -3.71098
9934626348  -3.70992
9964688067  -3.70868
9995385172  -3.70788
10017498848  -3.70926
10042644492  -3.70948
10073912112  -3.70864
10101050028  -3.70808
10128556588  -3.70732
10150866176  -3.70642
10179537003  -3.70921
10207866672  -3.70851
10238338683  -3.70731
10262905636  -3.70692
10285412000  -3.70561
10314189675  -3.70461
10345876875  -3.70727
10372320000  -3.70562
10398437500  -3.70424
10421141504  -3.70389
10447602507  -3.70322
10479493827  -3.70254
10509302907  -3.70509
10535157364  -3.70435
10558059872  -3.70315
10587218508  -3.70215
10618251147  -3.70191
10649329200  -3.70105
10673070412  -3.70426
10696172288  -3.70317
10723456107  -3.70243
10750377132  -3.70181
10779489747  -3.70048
10812181828  -3.70074
10835483936  -3.70239
10858819500  -3.70177
10886572800  -3.70103
10918040787  -3.70034
10949554188  -3.69959
10976000000  -3.69936
10999536804  -3.70172
11023107232  -3.70082
11050920747  -3.69969
11084813388  -3.69923
11116566387  -3.69814
11141464572  -3.69776
11165237248  -3.69929
11190100428  -3.69821
11220902892  -3.69758
11248440867  -3.69673
11280427200  -3.69594
11308583776  -3.69571
11332593500  -3.69784
11356637184  -3.69701
11384419212  -3.69583
11413267200  -3.69511
11444375088  -3.69486
11476638603  -3.69423
11501613792  -3.69755
11525895868  -3.69723
11550212096  -3.69627
11581529067  -3.69576
11609505792  -3.69502
11638637388  -3.69402
11672306356  -3.69685
11696828000  -3.69569
11721383964  -3.69485
11745974272  -3.69400
11775819312  -3.69295
11806287867  -3.69244
11835665163  -3.69540
11866210992  -3.69472
11894238688  -3.69381
11919070076  -3.69312
11943936000  -3.69282
11968836484  -3.69172
11997892800  -3.69490
12032066700  -3.69436
12062864763  -3.69326
12093702192  -3.69244
12118966492  -3.69201
12144109568  -3.69082
12169287396  -3.69291
12194500000  -3.69249
12223189683  -3.69179
12259983987  -3.69127
12286464048  -3.69086
12314125872  -3.68999
12346507264  -3.68949
12371963972  -3.69116
12397455648  -3.69083
12422982316  -3.68968
12448544000  -3.68889
12478428108  -3.68810
12508629552  -3.68746
12536540208  -3.69038
12570307083  -3.68991
12600619443  -3.68908
12625129152  -3.68742
12654300928  -3.68672
12680178836  -3.68605
12706092000  -3.68746
12732040444  -3.68816
12758024192  -3.68751
12791486412  -3.68676
12818534067  -3.68633
12846788163  -3.68560
12879790587  -3.68512
12912835347  -3.68715
12940010928  -3.68635
12967168000  -3.68621
12993470564  -3.68552
13019808672  -3.68517
13046182348  -3.68446
13072591616  -3.68586
13099036500  -3.68626
13126276827  -3.68512
13156059852  -3.68392
13189456908  -3.68393
13218116652  -3.68272
13248003627  -3.68198
13279121883  -3.68481
13307878827  -3.68481
13335466752  -3.68372
13365449500  -3.68307
13391930907  -3.68246
13419161892  -3.68107
13446071968  -3.68186
13473017996  -3.68319
13500000000  -3.68261
13527018004  -3.68203
13554072032  -3.68164
13582621107  -3.68093
13612917132  -3.68042
13639605552  -3.68329
13668750000  -3.68244
13696709283  -3.68190
13728349827  -3.68133
13758807852  -3.68073
13786859043  -3.67992
13816160307  -3.67923
13849161408  -3.68152
13878528768  -3.68083
13904250723  -3.68037
13936129947  -3.68002
13964221652  -3.67920
13991855328  -3.67840
14019525436  -3.67928
14047232000  -3.68036
14074975044  -3.67957
14102754592  -3.67903
14130570668  -3.67833
14158423296  -3.67791
14186312500  -3.67703
14214238304  -3.67892
14242200732  -3.67962
14270199808  -3.67868
14298235556  -3.67780
14326308000  -3.67753
14355126828  -3.67632
14383779147  -3.67574
14413707675  -3.67817
14439920652  -3.67723
14467407408  -3.67664
14501176875  -3.67577
14528721843  -3.67522
14555039148  -3.67482
14586400323  -3.67442
14614026075  -3.67689
14642935488  -3.67620
14674391163  -3.67560
14702100075  -3.67492
14732357787  -3.67469
14763909312  -3.67399
14790438675  -3.67305
14816991852  -3.67597
14851166643  -3.67570
14877774252  -3.67494
14904405675  -3.67424
14936140800  -3.67364
14966638272  -3.67293
14994621612  -3.67243
15025178700  -3.67484
15051941667  -3.67405
15080004603  -3.67382
15115758867  -3.67319
15141323547  -3.67231
15169469643  -3.67152
15198923052  -3.67062
15227122608  -3.67308
15251497803  -3.67189
15284884923  -3.67157
15313164075  -3.67110
15338895075  -3.67031
15369800787  -3.66982
15398158347  -3.66949
15427832832  -3.67171
15460120107  -3.67100
15484681008  -3.67032
15514438707  -3.66968
15546816432  -3.66902
15576633747  -3.66834
15598690992  -3.66764
15629857200  -3.67005
15657723904  -3.66909
15687548132  -3.66816
15717410208  -3.66766
15747310156  -3.66657
15777248000  -3.66614
15807223764  -3.66590
15837237472  -3.66804
15867289148  -3.66815
15897378816  -3.66749
15927506500  -3.66672
15957672224  -3.66618
15987876012  -3.66600
16018117888  -3.66602
16048397876  -3.66683
16078716000  -3.66862
16109072284  -3.66775
16138027008  -3.66713
16168405707  -3.66647
16200370336  -3.66575
16226601075  -3.66533
16253088075  -3.66458
16288879788  -3.66646
16315417548  -3.66603
16340648427  -3.66555
16372546875  -3.66501
16401814443  -3.66477
16425780075  -3.66372
16456428288  -3.66326
16487105067  -3.66563
16515139248  -3.66510
16544533932  -3.66506
16569941283  -3.66395
16599982172  -3.66409
16631534547  -3.66364
16662038116  -3.66255
16693124000  -3.66455
16724248524  -3.66539
16755411712  -3.66450
16786613588  -3.66386
16817854176  -3.66349
16849133500  -3.66287
16879050243  -3.66259
16908766875  -3.66153
16939862208  -3.66410
16965571203  -3.66323
16992654363  -3.66210
17023826700  -3.66222
17049599307  -3.66147
17078107500  -3.66083
17107998768  -3.66020
17136555723  -3.66237
17164062500  -3.66216
17195769504  -3.66169
17227515532  -3.66101
17259300608  -3.66104
17291124756  -3.66025
17322988000  -3.65985
17352176427  -3.65942
17379566307  -3.66215
17412462675  -3.66186
17438527692  -3.66115
17461865547  -3.66047
17492090643  -3.66013
17523717552  -3.65911
17551242432  -3.65877
17581544748  -3.66089
17611520476  -3.66036
17643776000  -3.66004
17676070884  -3.65938
17708405152  -3.65898
17740368603  -3.65840
17769448332  -3.65791
17801324883  -3.65721
17827679232  -3.65989
17849887488  -3.65940
17881836075  -3.65898
17911031472  -3.65824
17937466875  -3.65800
17968500000  -3.65789
18001189804  -3.65740
18033919232  -3.65842
18066688308  -3.65928
18099497056  -3.65867
18131455692  -3.65841
18153852300  -3.65712
18184670208  -3.65676
18211306707  -3.65621
18237962700  -3.65508
18264638187  -3.65744
18297184000  -3.65688
18330271124  -3.65701
18363398112  -3.65647
18396564988  -3.65571
18429332652  -3.65538
18457559532  -3.65453
18487221003  -3.65399
18511250112  -3.65672
18540954675  -3.65591
18573515568  -3.65551
18596405236  -3.65519
18629852000  -3.65509
18663338844  -3.65436
18696865792  -3.65393
18729636588  -3.65334
18756669123  -3.65597
18786569868  -3.65552
18812218032  -3.65482
18839310075  -3.65408
18873559467  -3.65378
18898871008  -3.65283
18932679356  -3.65264
18966528000  -3.65317
19000416964  -3.65417
19034346272  -3.65359
19059617547  -3.65321
19085451363  -3.65276
19111302675  -3.65217
19138609152  -3.65143
19170467424  -3.65105
19204598812  -3.65218
19238770688  -3.65251
19272983076  -3.65244
19304301267  -3.65204
19330300323  -3.65118
19354871052  -3.65060
19386691632  -3.65015
19415642112  -3.64963
19444653536  -3.65151
19479109500  -3.65188
19513606144  -3.65191
19548143492  -3.65139
19575255852  -3.65074
19602891675  -3.65032
19629090963  -3.64980
19655307747  -3.64909
19686700404  -3.65149
19721441632  -3.65121
19756223708  -3.65076
19791046656  -3.65018
19823216832  -3.65002
19848098763  -3.64928
19871531307  -3.64878
19905239808  -3.64845
19933107507  -3.65077
19965775316  -3.65025
20000844000  -3.64999
20035953724  -3.64950
20063905200  -3.64877
20091883707  -3.64813
20124304227  -3.64778
20149374348  -3.64724
20176803500  -3.64969
20212118784  -3.64964
20247475252  -3.64946
20279398572  -3.64933
20306045952  -3.64870
20331228987  -3.64839
20359393200  -3.64740
20389313444  -3.64685
20424876192  -3.64811
20460480268  -3.64878
20496043008  -3.64831
20516877612  -3.64793
20546659692  -3.64769
20569010427  -3.64691
20603310332  -3.64669
20639121408  -3.64619
20674973956  -3.64677
20710847232  -3.64823
20736279963  -3.64755
20763225747  -3.64760
20793186027  -3.64688
20818799348  -3.64642
20854859616  -3.64606
20890961500  -3.64547
20925267867  -3.64529
20952336123  -3.64738
20980927152  -3.64697
21000500667  -3.64645
21035785676  -3.64605
21072096000  -3.64583
21108448084  -3.64519
21137770800  -3.64487
21163464243  -3.64414
21193711803  -3.64639
21219439212  -3.64576
21254274500  -3.64546
21290835744  -3.64504
21327057675  -3.64469
21352865868  -3.64415
21381728787  -3.64356
21412131867  -3.64341
21437500000  -3.64567
21474271004  -3.64541
21508042752  -3.64526
21538535472  -3.64478
21562945200  -3.64418
21584836256  -3.64362
21621775500  -3.64316
21658756864  -3.64257
21695780372  -3.64212
21721945392  -3.64462
21749523948  -3.64392
21770986032  -3.64361
21807104000  -3.64315
21844296324  -3.64282
21881530912  -3.64248
21907671075  -3.64212
21932289027  -3.64157
21964621068  -3.64352
21993488500  -3.64287
22030892384  -3.64269
22060216512  -3.64212
22089553443  -3.64167
22117364307  -3.64081
22143358436  -3.64055
22180932000  -3.64014
22218548044  -3.64036
22248929772  -3.64226
22276840752  -3.64191
22304769228  -3.64176
22331651296  -3.64107
22369437500  -3.64079
22405767723  -3.64037
22436890083  -3.64012
22463361072  -3.63956
22488289200  -3.64194
22521008556  -3.64161
22559008000  -3.64160
22592825883  -3.64092
22617825723  -3.64042
22644403200  -3.64029
22673262748  -3.63965
22711433216  -3.63911
22749646500  -3.63924
22783798827  -3.64091
22804195788  -3.64012
22830882507  -3.63964
22864543488  -3.63970
22902928276  -3.63945
22941356000  -3.63908
22964550192  -3.63859
22996058112  -3.63790
23022856827  -3.64016
23056897028  -3.63999
23095496736  -3.63959
23125466412  -3.63908
23150759148  -3.63852
23174483643  -3.63834
23211554292  -3.63796
23250326368  -3.63752
23283772812  -3.63743
23307565347  -3.63938
23337720000  -3.63894
23366901604  -3.63853
23405846432  -3.63801
23439436992  -3.63753
23466492747  -3.63719
23493564108  -3.63649
23522940500  -3.63633
23562058464  -3.63659
23600409075  -3.63773
23625960147  -3.63736
23651525043  -3.63697
23680302075  -3.63640
23718964000  -3.63632
23757126363  -3.63597
23782762107  -3.63511
23811618843  -3.63454
23837283963  -3.63662
23876564576  -3.63644
23912755200  -3.63602
23938474752  -3.63538
23964208128  -3.63507
23995222052  -3.63470
24034861728  -3.63469
24073729200  -3.63416
24097921875  -3.63351
24123740787  -3.63564
24154042644  -3.63531
24193856992  -3.63517
24223919643  -3.63468
24249805947  -3.63439
24280563888  -3.63388
24313562500  -3.63340
24353551904  -3.63323
24382690227  -3.63252
24411908547  -3.63473
24437895075  -3.63414
24473783156  -3.63376
24513948000  -3.63324
24543607500  -3.63283
24564777363  -3.63210
24594409472  -3.63189
24634706148  -3.63142
24675046816  -3.63115
24698520675  -3.63366
24721391187  -3.63293
24755860224  -3.63301
24796333012  -3.63273
24822802107  -3.63203
24845730075  -3.63175
24877410876  -3.63147
24918016000  -3.63081
24957245043  -3.63058
24978592512  -3.63313
25004878848  -3.63289
25040096428  -3.63253
25080878336  -3.63224
25115103027  -3.63200
25141461075  -3.63157
25162574944  -3.63080
25203489692  -3.63030
25243729083  -3.63013
25275110832  -3.63206
25296593787  -3.63140
25326500000  -3.63066
25367592204  -3.63022
25395864147  -3.63015
25420712112  -3.62912
25449909908  -3.62864
25491135456  -3.62825
25526866608  -3.62812
25550117388  -3.63036
25573720064  -3.63006
25615079172  -3.62987
25656482848  -3.62963
25683182028  -3.62915
25704837675  -3.62866
25739424000  -3.62827
25780961524  -3.62798
25814922507  -3.62767
25839974592  -3.62964
25868381643  -3.62953
25905842176  -3.62901
25943652108  -3.62896
25965417267  -3.62850
25990542252  -3.62804
26031125452  -3.62755
26072976128  -3.62728
26099557587  -3.62700
26128106928  -3.62909
26156812000  -3.62892
26198797244  -3.62859
26222262192  -3.62801
26254246203  -3.62763
26282902468  -3.62754
26325022496  -3.62700
26352002187  -3.62652
26379001323  -3.62674
26409397504  -3.62828
26451652532  -3.62823
26485444800  -3.62777
26504052147  -3.62743
26536297756  -3.62693
26578688000  -3.62680
26607356928  -3.62617
26636182587  -3.62592
26663603872  -3.62562
26706129548  -3.62596
26741443707  -3.62729
26770341888  -3.62716
26791316500  -3.62658
26833977824  -3.62643
26865646272  -3.62619
26892907200  -3.62566
26920181952  -3.62515
26962233476  -3.62474


==> data/ht_loglog_r4_p11.dat <==
615627  -10.9281
771147  -10.7421
1048576  -10.7941
1048576  -11.3872
1080000  -10.7722
1372000  -10.8280
1896075  -11.6298
1896075  -11.9028
2162403  -10.5803
2255067  -11.1964
2349675  -11.7158
2725888  -10.7395
2851875  -10.5665
3014284  -10.8142
3121200  -10.8472
3518667  -10.6904
3518667  -10.7296
3650692  -10.9122
3650692  -10.9184
3650692  -11.2385
3764768  -11.2482
3878307  -11.1128
4170123  -11.1227
4370908  -10.8938
4450572  -10.6896
4516587  -10.4946
4764064  -10.5290
4764064  -10.4593
4764064  -10.6900
4785507  -10.5223
4969107  -10.1829
5179788  -10.1368
5180116  -10.0843
5180116  -10.1171
5180116  -10.2838
5346675  -10.3119
5346675  -10.4179
5443227  -10.3672
5619712  -10.5362
5926176  -10.4822
6220800  -10.5072
6324912  -10.2571
6324912  -10.0185
6456267  -10.1050
6642432  -10.1363
6740636  -10.1661
6740636  -10.3179
6750000  -10.3434
6777027  -10.3077
6885675  -10.3205
7050267  -10.4608
7413552  -10.5599
7728075  -10.2451
8193532  -10.0651
8436987  -10.0413
8989083  -10.2865
9082800  -10.1051
9624416  -10.1698
9752427  -9.98724
10079667  -10.0161
10546875  -10.0614
10682307  -10.0733
10742476  -9.93226
11453152  -10.0026
11619072  -10.2134
12338352  -10.1308
12706092  -10.0962
13192227  -10.1705
13771804  -10.1098
14348907  -10.1209
14546412  -10.0913
14609056  -9.76787
14985675  -9.81294
15479572  -9.67411
15777248  -9.62705
16468947  -9.48343
16693124  -9.47945
17323227  -9.55350
17978112  -9.45526
18154800  -9.30149
18297184  -9.34302
18629852  -9.27277
19096587  -9.27283
19233072  -9.25650
19307236  -9.17272
19783872  -9.26907
20202075  -9.24180
20353792  -9.24033
20710868  -9.28461
21099312  -9.34121
21627675  -9.37110
22654512  -9.30026
23151852  -9.35422
24114272  -9.27802
24316227  -9.37273
24935067  -9.44882
25719552  -9.51193
26838243  -9.48083
27436000  -9.42877
27871484  -9.35856
28756228  -9.38317
29205536  -9.30892
29937843  -9.32811
30118144  -9.32404
30624075  -9.37427
31492800  -9.42417
32255523  -9.47818
32969632  -9.48394
33461708  -9.44213
34904763  -9.46278
35335872  -9.50260
36081072  -9.55952
36517316  -9.50604
37531107  -9.38774
37594800  -9.34722
38112512  -9.32995
41114412  -9.14415
44957696  -9.06007
47688507  -9.01642
50602347  -9.06026
53925088  -9.03693
57474387  -8.99462
60345675  -8.95398
63253004  -8.89722
67108864  -8.81299
76136652  -8.83361
102689500  -6.11456
105854368  -6.56579
109083604  -7.00245
112377856  -7.61588
114610464  -7.37745
118014516  -7.46265
120320924  -7.79627
124111872  -7.71108
127257507  -7.84549
130205232  -7.58170
131072000  -7.57450
131072000  -7.61045
131393772  -7.63317
131751387  -7.67725
131751387  -7.71676
131751387  -7.73235
131751387  -7.74201
131751387  -7.75164
131751387  -7.77314
132304644  -7.80781
132946947  -7.83380
133426683  -7.82505
133544992  -7.87243
133544992  -7.89788
133544992  -7.92117
133544992  -7.91801
133546752  -7.88368
133787052  -7.92673
134268300  -7.89237
134793068  -7.86404
134793068  -7.89272
134793068  -7.89077
134871075  -7.91365
135354267  -7.89095
135959472  -7.87373
136048896  -7.86884
136080675  -7.87139
136809027  -7.89068
137312500  -7.87396
137312500  -7.86733
137312500  -7.86381
137539323  -7.84738
138393792  -7.83637
138583904  -7.83961
138583904  -7.82398
139005747  -7.81743
139373568  -7.84360
139863132  -7.86006
139863132  -7.86760
140233707  -7.86585
140479947  -7.82673
140479947  -7.85113
141150208  -7.85757
141219963  -7.88297
141467067  -7.90189
141961923  -7.93155
142333632  -7.92880
142445156  -7.94798
142445156  -7.97591
142445156  -8.00318
142445156  -7.98385
142954227  -8.01144
143327232  -7.97883
143327232  -7.99125
143748000  -7.94779
144199467  -7.93324
144574092  -7.93043
144824112  -7.91493
145058764  -7.92424
145058764  -7.91718
145058764  -7.89496
146377472  -7.90286
146377472  -7.90931
146832048  -7.89174
147210075  -7.90061
147704148  -7.88728
147714867  -7.85722
147967587  -7.87418
148347072  -7.88417
148473675  -7.90173
148600332  -7.91027
149038816  -7.91948
149038816  -7.92945
149038816  -7.91238
149038816  -7.91117
149488443  -7.90964
149488443  -7.91842
149869872  -7.87878
150379200  -7.87390
150381500  -7.88300
150381500  -7.91848
150506667  -7.90726
151017075  -7.87294
151732224  -7.84498
151732224  -7.86685
151912368  -7.86195
152425152  -7.85388
152810307  -7.86370
152938800  -7.90017
153091012  -7.89174
153091012  -7.90002
153091012  -7.89136
153091012  -7.92066
153091012  -7.90416
153710892  -7.89179
154097667  -7.88626
154457888  -7.88820
154457888  -7.89702
154457888  -7.87867
154457888  -7.89070
154457888  -7.90322
154872675  -7.86152
155649627  -7.83340
155649627  -7.83201
155649627  -7.85072
155832876  -7.85924
156038832  -7.88017
156688587  -7.85907
156948867  -7.84518
157216000  -7.86107
157339692  -7.87232
157600512  -7.87238
158122800  -7.84193
158515083  -7.84674
158607284  -7.81408
158607284  -7.78169
158607284  -7.74957
158607284  -7.71771
158607284  -7.68611
158776875  -7.67877
159038883  -7.69291
159563547  -7.68610
160006752  -7.67339
160747200  -7.65792
167127692  -7.72340
189751712  -7.80793
217759756  -7.84906
246087747  -8.01036
272863107  -8.00206
298473844  -8.01270
320436675  -8.01061
345403552  -8.01057
369381632  -8.00303
394444512  -8.06839
420616192  -8.05358
451879587  -8.01424
475146675  -8.01358
498533643  -8.02273
524386048  -8.00462
549182700  -7.97600
575511296  -7.95223
602275072  -7.96457
626363276  -7.99391
648270000  -7.95438
673380972  -7.95540
696498507  -7.97278
721448500  -7.95862
744677644  -7.96407
768400132  -7.95503
795799107  -7.91743
817641243  -7.92454
842579500  -7.91768
868327204  -7.91094
894594172  -7.89501
912984075  -7.90620
938277675  -7.89288
962567392  -7.89518
985967532  -7.89287
1012591152  -7.87569
1038776288  -7.87125
1063390828  -7.86361
1092139200  -7.85389
1124045500  -7.82954
1145669292  -7.81904
1171019776  -7.81214
1197673236  -7.82186
1220728752  -7.79419
1246663008  -7.79851
1273574448  -7.77821
1296970812  -7.78436
1319757484  -7.78073
1348614144  -7.77250
1377888404  -7.78344
1407583264  -7.76898
1426243248  -7.75401
1455037587  -7.75061
1480584928  -7.74017
1504608075  -7.75174
1530628704  -7.75546
1556068000  -7.74073
1581787616  -7.74789
1607789088  -7.74043
1634073952  -7.73288
1660643744  -7.73196
1688911587  -7.72416
1714644256  -7.72505
1738383552  -7.72863
1762844324  -7.72435
1790788500  -7.72130
1819467387  -7.72653
1847054907  -7.71679
1869154304  -7.71927
1896058800  -7.72500
1927411227  -7.69864
1949773612  -7.69965
1979654684  -7.69992
2003892075  -7.69393
2032370352  -7.69600
2055689604  -7.69888
2083758075  -7.69008
2110056448  -7.69190
2133646924  -7.69063
2159385723  -7.66641
2189373728  -7.65692
2213550644  -7.65374
2237904896  -7.65763
2265945867  -7.64962
2293235712  -7.65257
2317686075  -7.65934
2345505012  -7.65013
2373553152  -7.64676
2396308428  -7.65172
2423430252  -7.64596
2451649707  -7.62992
2481067692  -7.62627
2502856368  -7.62680
2535359116  -7.62743
2564055675  -7.62451
2593080000  -7.62845
2615888128  -7.61896
2643105244  -7.60658
2670510496  -7.61026
2698104532  -7.61369
2723269923  -7.61254
2749363587  -7.60290
2779963443  -7.60263
2806877232  -7.60391
2829391884  -7.60793
2858067936  -7.60713
2886937092  -7.61240
2912462892  -7.60904
2937755547  -7.59772
2965420800  -7.59969
2997196992  -7.59592
3024232124  -7.59013
3050342307  -7.58323
3074301184  -7.57896
3104606236  -7.57725
3132389907  -7.57835
3160954800  -7.57609
3189062448  -7.57980
3217428000  -7.57825
3238230272  -7.57785
3275321292  -7.56288
3300348672  -7.56059
3326070627  -7.56806
3354247228  -7.56582
3386362144  -7.57017
3408687792  -7.55405
3433000752  -7.55383
3462092708  -7.55716
3494775483  -7.54605
3520626147  -7.54116
3547190988  -7.53718
3571371027  -7.53456
3598749675  -7.54081
3628156928  -7.53746
3655077075  -7.53531
3684669268  -7.53382
3707437500  -7.53219
3734670267  -7.53536
3764768000  -7.52674
3790127808  -7.52611
3822686500  -7.52960
3845994075  -7.52966
3869446676  -7.52898
3900970800  -7.52816
3928431136  -7.52677
3952416627  -7.53453
3979904787  -7.53210
4012012004  -7.52385
4047719472  -7.52177
4072432864  -7.52078
4098790107  -7.52121
4121204000  -7.51708
4152189627  -7.50454
4182713500  -7.50651
4210653888  -7.51263
4232359436  -7.51261
4262739075  -7.51266
4293326700  -7.50725
4320182304  -7.50528
4345495808  -7.50773
4370908000  -7.51216
4402278747  -7.51458
4422988827  -7.50824
4450677867  -7.50858
4481931312  -7.51053
4509803952  -7.51195
4538506028  -7.51161
4564664500  -7.50401
4597462827  -7.49959
4626398700  -7.50515
4654007307  -7.50584
4683621856  -7.50250
4710334464  -7.50007
4736610675  -7.49992
4773875643  -7.50031
4800480012  -7.50086
4822105392  -7.50430
4848120000  -7.50781
4883641227  -7.49840
4900359168  -7.49890
4930961292  -7.50105
4962390723  -7.49914
4993920000  -7.50239
5024864156  -7.48675
5052857764  -7.48748
5080955148  -7.48557
5109156500  -7.48846
5136664923  -7.48658
5162766768  -7.48626
5194386284  -7.47733
5223005428  -7.47821
5239964547  -7.48007
5268589947  -7.47636
5301832563  -7.47784
5324557923  -7.47018
5353092832  -7.46916
5389973307  -7.46865
5411596064  -7.46843
5441006848  -7.47048
5474226267  -7.46948
5505025707  -7.46276
5540551875  -7.46367
5571537075  -7.46373
5590946700  -7.46602
5619712000  -7.46691
5649871392  -7.46364
5680138496  -7.46020
5710513504  -7.46106
5734052883  -7.46136
5758474032  -7.46003
5787689787  -7.45557
5817678548  -7.44129
5848541500  -7.43908
5878967472  -7.44219
5904493488  -7.43958
5937279507  -7.44120
5957421152  -7.44212
5988775936  -7.43854
6020240544  -7.43161
6051815168  -7.43142
6083500000  -7.43185
6108255387  -7.43485
6140787147  -7.43775
6167690892  -7.43033
6195267572  -7.43126
6225774075  -7.43311
6250398075  -7.43081
6275934112  -7.43108
6311345067  -7.43128
6340969184  -7.42595
6375906603  -7.42285
6404151627  -7.42586
6429958848  -7.42545
6464170683  -7.42362
6488937500  -7.42099
6522128932  -7.41605
6550517952  -7.41199
6579989667  -7.41319
6605602272  -7.41374
6633205452  -7.41579
6662862387  -7.41717
6689784812  -7.41661
6723657076  -7.41479
6756500547  -7.41307
6789000123  -7.41248
6813854892  -7.41378
6843110144  -7.41034
6877483200  -7.41115
6894734396  -7.40426
6929294404  -7.39937
6956134227  -7.39935
6982161147  -7.40019
7016199264  -7.40083
7046568675  -7.40156
7071890112  -7.40247
7103827724  -7.39517
7139082388  -7.39486
7165710387  -7.39568
7192182784  -7.39458
7227728928  -7.39453
7247757312  -7.39314
7281267444  -7.39335
7308044208  -7.38905
7338281292  -7.39039
7371084704  -7.38922
7404307200  -7.38842
7425327956  -7.38977
7461637564  -7.38879
7482310443  -7.38507
7516323616  -7.38525
7544465712  -7.38599
7571569932  -7.38705
7605971712  -7.38457
7626496000  -7.38447
7661358675  -7.38411
7691405868  -7.37610
7719124500  -7.37860
7744358592  -7.37881
7776400707  -7.37865
7811264187  -7.37960
7839763200  -7.37821
7868885108  -7.37783
7906625500  -7.37279
7941307500  -7.37128
7963462048  -7.37396
8005336947  -7.37366
8033256027  -7.37341
8061223707  -7.37424
8092979163  -7.37284
8121050523  -7.36580
8154883328  -7.36663
8182038528  -7.36830
8210263788  -7.36777
8237594403  -7.36788
8270640108  -7.36651
8294284683  -7.36706
8329340592  -7.35793
8362569627  -7.35763
8388608000  -7.35902
8423502363  -7.35847
8447728748  -7.35642
8474129712  -7.35733
8507126624  -7.35496
8540268075  -7.34938
8566802276  -7.35162
8601843627  -7.35152
8626756352  -7.35012
8666880736  -7.34872
8686989500  -7.35027
8727300292  -7.34924
8748000000  -7.34295
8788000000  -7.34554
8808295604  -7.34719
8844492627  -7.34662
8869369856  -7.34894
8909115075  -7.34852
8930725772  -7.34896
8963146800  -7.34959
8985790323  -7.34057
9012972924  -7.34087
9050925987  -7.33798
9074988576  -7.33779
9111336300  -7.33735
9137288052  -7.33892
9170952300  -7.33808
9200833200  -7.33363
9228765888  -7.33441
9256740912  -7.33404
9283760896  -7.33510
9321846147  -7.33744
9347011132  -7.33673
9381139200  -7.33730
9410548000  -7.33662
9431790764  -7.32854
9474372148  -7.32701
9495710816  -7.32860
9532730700  -7.33033
9559919012  -7.33069
9588618675  -7.33034
9618152652  -7.33185
9645979284  -7.33189
9674290107  -7.32406
9710862336  -7.32366
9734691888  -7.32387
9766503747  -7.32427
9797824768  -7.32320
9819646196  -7.32359
9861218667  -7.32381
9885304832  -7.32435
9921165147  -7.32155
9951255500  -7.32356
9986485248  -7.32632
10017498848  -7.32691
10045769067  -7.32504
10079128107  -7.32576
10104183675  -7.32715
10131362307  -7.32871
10173208500  -7.32164
10195583584  -7.32169
10221520923  -7.32340
10262905636  -7.32426
10285412000  -7.32436
10320523227  -7.32601
10353128468  -7.32393
10379730123  -7.32356
10418941872  -7.31868
10443878532  -7.31597
10470984723  -7.31689
10500781707  -7.31756
10535157364  -7.31492
10559434752  -7.31697
10603964416  -7.31783
10626966500  -7.31751
10653619392  -7.31170
10680452667  -7.31214
10718075952  -7.31055
10742476000  -7.31219
10774095552  -7.31083
10812181828  -7.31231
10835483936  -7.31121
10868147163  -7.31278
10890910512  -7.31152
10929027168  -7.30302
10952496796  -7.30345
10977846192  -7.30342
11023107232  -7.30204
11046711308  -7.30226
11082625200  -7.30194
11117725664  -7.30331
11141464572  -7.30594
11189043716  -7.30049
11212884000  -7.30087
11245134528  -7.30266
11281530987  -7.30405
11308583776  -7.30095
11332593500  -7.30071
11367792747  -7.30186
11395510272  -7.30125
11428972236  -7.29792
11458832427  -7.29596
11491116300  -7.29632
11525895868  -7.29643
11550212096  -7.29687
11580410700  -7.29746
11603907747  -7.29735
11630790675  -7.29906
11671173387  -7.29917
11691390987  -7.29754
11721383964  -7.29153
11747642787  -7.29242
11784842928  -7.29378
11819951500  -7.29538
11844679424  -7.29661
11883197907  -7.29589
11911536432  -7.29364
11935366875  -7.29366
11968836484  -7.28822
12014973675  -7.28460
12043745536  -7.28308
12068784500  -7.28430
12099417147  -7.28652
12134880000  -7.28567
12166955568  -7.28716
12194500000  -7.28669
12219747404  -7.28618
12259983987  -7.28451
12279553452  -7.28559
12301443675  -7.28396
12345282603  -7.28384
12371963972  -7.28312
12397455648  -7.28412
12432035628  -7.28361
12467982267  -7.28154
12499772512  -7.28088
12525439388  -7.27531
12560987547  -7.27445
12592454832  -7.27454
12614622075  -7.27474
12654300928  -7.27449
12680178836  -7.27719
12714030000  -7.27900
12738649707  -7.28041
12778560675  -7.28033
12810097696  -7.27639
12850322112  -7.27213
12888473332  -7.27222
12914669408  -7.27231
12941193123  -7.27235
12967215075  -7.27336
12998001987  -7.27282
13039503552  -7.27401
13072591616  -7.27391
13099036500  -7.27209
13125517024  -7.27194
13159636083  -7.27172
13205172676  -7.27099
13228872075  -7.27036
13258455084  -7.26966
13285149952  -7.27116
13311880628  -7.27132
13338647136  -7.27354
13365449500  -7.27469
13405163148  -7.26994
13446071968  -7.27110
13473017996  -7.27178
13500386667  -7.27310
13527018004  -7.27386
13554072032  -7.27286
13595947200  -7.27205
13625044992  -7.27238
13651745292  -7.27198
13689883372  -7.27366
13717154048  -7.26891
13746620592  -7.26861
13779538587  -7.27023
13811274603  -7.27081
13854050788  -7.27015
13881538976  -7.27095
13901799987  -7.26822
13936624384  -7.27057
13964221652  -7.27112
14017218075  -7.26748
14036911227  -7.26796
14070174768  -7.26704
14102754592  -7.26639
14130570668  -7.26848
14160306627  -7.26860
14194954107  -7.26740
14214238304  -7.26661
14259411747  -7.26549
14292937728  -7.26557
14326308000  -7.25940
14354417164  -7.26030
14382563072  -7.26118
14412460032  -7.26116
14438965216  -7.26157
14467221500  -7.26178
14508686547  -7.26462
14552211488  -7.26513
14580615276  -7.26520
14609056000  -7.25922
14637533684  -7.25790
14675650092  -7.25777
14709661587  -7.25873
14744974347  -7.25909
14780477344  -7.26006
14801815692  -7.26068
14829644592  -7.26009
14866688596  -7.26100
14895500000  -7.25977
14924348604  -7.25724
14962824387  -7.25680
14998439547  -7.25779
15036645627  -7.25735
15069150464  -7.25746
15098222772  -7.25910
15127332448  -7.25889
15156479516  -7.25927
15189955947  -7.25820
15214885924  -7.25886
15244145312  -7.25328
15282315387  -7.25271
15315736203  -7.25312
15351768675  -7.25053
15389132652  -7.25002
15420489728  -7.25025
15450012036  -7.24876
15479572000  -7.24963
15509169644  -7.24989
15553296027  -7.24942
15577930800  -7.24156
15598188896  -7.24244
15633755163  -7.24404
15661054512  -7.24427
15688377675  -7.24465
15733969200  -7.24528
15754833072  -7.24406
15790072203  -7.24477
15830580492  -7.24496
15855433803  -7.24456
15884235675  -7.24353
15927506500  -7.24095
15957672224  -7.24091
15978679083  -7.24089
16012852443  -7.24015
16043113152  -7.24015
16065498123  -7.24078
16106357952  -7.23990
16122188592  -7.24131
16156514988  -7.24033
16197490323  -7.24067
16217335728  -7.24092
16261426944  -7.23568
16292012692  -7.23708
16322636768  -7.23642
16353299196  -7.23510
16384516812  -7.23553
16414739204  -7.23612
16445516832  -7.23687
16476332908  -7.23710
16507187456  -7.23782
16547207472  -7.23806
16569012064  -7.22825
16600723632  -7.22853
16650303003  -7.22772
16679817675  -7.22804
16706671875  -7.22780
16752373587  -7.22925
16779286107  -7.22859
16810262208  -7.22957
16830479403  -7.22992
16854756075  -7.23099
16887152187  -7.23115
16929043200  -7.22559
16957450467  -7.22560
16984527147  -7.22506
17036032347  -7.22661
17050956300  -7.22663
17084898675  -7.22614
17132394496  -7.22690
17164062500  -7.22599
17195769504  -7.22643
17227515532  -7.22571
17259300608  -7.22539
17291124756  -7.21957
17322988000  -7.22011
17354890364  -7.21971
17380936368  -7.22066
17418812548  -7.22007
17450832416  -7.22087
17475600987  -7.22096
17514989824  -7.22160
17545735728  -7.22164
17579304288  -7.22136
17611520476  -7.21974
17643776000  -7.21541
17676070884  -7.21506
17708405152  -7.21526
17740778828  -7.21487
17773191936  -7.21499
17805644500  -7.21699
17838136544  -7.21675
17870668092  -7.21796
17903239168  -7.21852
17935849796  -7.21887
17968100643  -7.21924
18001189804  -7.21651
18033919232  -7.21708
18069936300  -7.21759
18099497056  -7.21795
18132345500  -7.21908
18165233664  -7.21963
18198161572  -7.21946
18231129248  -7.22072
18264136716  -7.21923
18297184000  -7.22031
18330271124  -7.21951
18356043852  -7.21329
18396564988  -7.21402
18427921875  -7.21382
18457559532  -7.21471
18496305184  -7.21490
18526806675  -7.21307
18556523712  -7.21372
18596183472  -7.21439
18608940243  -7.21544
18641560752  -7.21541
18678470508  -7.21512
18709730352  -7.21030
18733903587  -7.20911
18769480812  -7.20895
18802241667  -7.20935
18839310075  -7.20997
18889267500  -7.20895
18909268992  -7.20886
18932679356  -7.20989
18972199728  -7.21088
19002271707  -7.20975
19034346272  -7.20921
19068315948  -7.20805
19102326016  -7.20684
19136376500  -7.20756
19170467424  -7.20773
19204598812  -7.20743
19238770688  -7.20721
19272983076  -7.20798
19307236000  -7.20760
19336080267  -7.20867
19360654668  -7.20818
19405506987  -7.20802
19428676875  -7.20768
19451860587  -7.19995
19495367307  -7.20032
19521494667  -7.20110
19548143492  -7.20131
19582721568  -7.20074
19617340396  -7.20029
19652000000  -7.19896
19686700404  -7.19802
19721441632  -7.19742
19756223708  -7.19577
19791046656  -7.19509
19825910500  -7.19287
19860815264  -7.18940
19894977675  -7.18824
19930747648  -7.18861
19963931328  -7.18846
19984493772  -7.18955
20028591792  -7.18788
20052130608  -7.18843
20087464752  -7.18768
20128727232  -7.18709
20150849547  -7.18705
20180364867  -7.18733
20217289392  -7.18455
20252768688  -7.18464
20282872928  -7.18543
20325302163  -7.18553
20360876067  -7.18609
20389313444  -7.18600
20427660972  -7.18698
20460480268  -7.18712
20496125696  -7.18634
20531812500  -7.18679
20567540704  -7.18662
20595847347  -7.18589
20625686667  -7.18087
20674973956  -7.17952
20704865328  -7.17896
20734783488  -7.17873
20773709388  -7.18012
20803677228  -7.18123
20829166875  -7.18139
20863677708  -7.18184
20890961500  -7.18167
20927105024  -7.18187
20963290212  -7.18167
20999517088  -7.18080
21030631587  -7.17880
21054751875  -7.17744
21107563200  -7.17754
21127195683  -7.17677
21146837292  -7.17643
21190686075  -7.17692
21217755136  -7.17819
21254274500  -7.17789
21290835744  -7.17842
21327438892  -7.17723
21363497307  -7.17760
21392367408  -7.17823
21434948352  -7.17529
21454732467  -7.17603
21482140923  -7.17532
21518712747  -7.17583
21550738608  -7.17594
21584836256  -7.17515
21621775500  -7.17443
21658756864  -7.17343
21694384332  -7.17345
21720413763  -7.17327
21760253667  -7.17267
21777120000  -7.17187
21815476875  -7.16815
21850795008  -7.16806
21881530912  -7.16742
21918807788  -7.16815
21956126976  -7.16825
21993488500  -7.16804
22029356592  -7.16863
22046326875  -7.16842
22086464427  -7.16906
22109637312  -7.16984
22143358436  -7.17063
22180932000  -7.16966
22218548044  -7.16896
22252030128  -7.16345
22284596907  -7.16366
22321845243  -7.16270
22332715200  -7.16253
22369437500  -7.16320
22407266304  -7.16360
22445137732  -7.16219
22483051808  -7.16274
22521008556  -7.16222
22550670000  -7.16260
22580331147  -7.16319
22603761612  -7.16217
22645967067  -7.15921
22673262748  -7.15973
22711433216  -7.15966
22749646500  -7.16062
22787902624  -7.16176
22816752300  -7.16195
22846587867  -7.16215
22895308800  -7.16235
22902928276  -7.16191
22941356000  -7.16143
22979826684  -7.16232
23018340352  -7.16276
23056897028  -7.16067
23085974187  -7.15642
23117565267  -7.15643
23147596800  -7.15737
23172825344  -7.15722
23212468107  -7.15745
23250326368  -7.15793
23289141596  -7.15717
23310738603  -7.15753
23366901604  -7.15905
23377426875  -7.15917
23407626672  -7.15903
23458533552  -7.16014
23483865856  -7.15429
23522940500  -7.15405
23562058464  -7.15416
23598812592  -7.15473
23616376875  -7.15533
23640424448  -7.15538
23679672516  -7.15511
23718964000  -7.15556
23750719587  -7.15551
23782762107  -7.15565
23826053772  -7.15593
23845307148  -7.15543
23876564576  -7.15542
23916073500  -7.15361
23955625984  -7.15269
23995222052  -7.15204
24030213003  -7.15269
24068892123  -7.15283
24091469307  -7.15373
24115670892  -7.15371
24154042644  -7.15382
24193856992  -7.15493
24215833008  -7.15576
24259516875  -7.15488
24301620027  -7.15486
24324306075  -7.15553
24353551904  -7.15068
24393585132  -7.14918
24433662208  -7.14870
24462270000  -7.14908
24486657075  -7.14969
24528956787  -7.14959
24554156764  -7.14947
24594409472  -7.14882
24631603632  -7.14938
24672395907  -7.14984
24685456563  -7.14988
24716489472  -7.14928
24755860224  -7.15015
24796333012  -7.15074
24822802107  -7.14606
24852282867  -7.14629
24888338667  -7.14560
24921139347  -7.14628
24958665284  -7.14630
24999358752  -7.14585
25040096428  -7.14540
25062428403  -7.14514
25085466747  -7.14561
25124985675  -7.14507
25162574944  -7.14429
25203489692  -7.14434
25243729083  -7.14482
25283372427  -7.14112
25299899667  -7.14120
25326500000  -7.14090
25367592204  -7.14092
25408728832  -7.14020
25437284172  -7.14049
25463810700  -7.13974
25491135456  -7.14089
25532405500  -7.14038
25565069907  -7.14052
25598313387  -7.14111
25644890547  -7.14223
25661535507  -7.14212
25697931116  -7.13818
25739424000  -7.13554
25780961524  -7.13615
25801566363  -7.13610
25822543712  -7.13639
25864170588  -7.13618
25905842176  -7.13595
25940304432  -7.13410
25962068187  -7.13378
25998919947  -7.13474
26031125452  -7.13447
26072976128  -7.13488
26114871636  -7.13481
26156812000  -7.13380
26183570787  -7.12870
26200389627  -7.12905
26242460352  -7.12890
26282902468  -7.12899
26318272707  -7.12897
26336821248  -7.12866
26379001323  -7.12889
26409397504  -7.12920
26451652532  -7.12921
26483753547  -7.12904
26500668507  -7.12946
26536297756  -7.12931
26564994603  -7.12948
26595492075  -7.12916
26634486528  -7.12561
26663603872  -7.12501
26706129548  -7.12534
26744842683  -7.12425
26785647243  -7.12421
26809464267  -7.12346
26836696683  -7.12393
26877571227  -7.12419
26919436288  -7.12471
26962233476  -7.12541


==> data/ht_loglog_r4_p7.dat <==
615627  -5.46408
771147  -8.01011
1048576  -8.97277
1048576  -9.36288
1080000  -8.59863
1372000  -9.01664
1896075  -8.90291
1896075  -8.82606
2162403  -9.42842
2255067  -8.76461
2349675  -8.99267
2725888  -9.16480
2851875  -9.54831
3014284  -9.86879
3121200  -9.58784
3518667  -9.33600
3518667  -9.12088
3650692  -9.08136
3650692  -8.89843
3650692  -8.86717
3650692  -8.71983
3764768  -8.97362
3878307  -9.06290
4170123  -9.15777
4370908  -9.01660
4450572  -8.66981
4516587  -8.86896
4764064  -8.96022
4764064  -8.65124
4764064  -8.74398
4785507  -8.82693
4969107  -8.64143
5179788  -8.55552
5180116  -8.63340
5180116  -8.70676
5180116  -8.76027
5346675  -8.67614
5346675  -8.59766
5443227  -8.66755
5619712  -8.80415
5926176  -8.72564
6220800  -8.65488
6324912  -8.72069
6324912  -8.78921
6456267  -8.77820
6642432  -8.77510
6740636  -8.89442
6740636  -9.00947
6750000  -8.94340
6777027  -8.87910
6885675  -8.91965
7328907  -8.78563
7728075  -8.77315
8193532  -8.70926
8436987  -8.73486
8989083  -8.38178
9082800  -8.35587
9624416  -8.21782
9752427  -8.26893
10285412  -8.33853
10546875  -8.15234
10742476  -7.92731
10921392  -7.93736
11453152  -7.99433
12156507  -8.02218
12448544  -7.97859
13079232  -7.91917
13267827  -7.96848
13803075  -7.96851
14348907  -7.99109
14609056  -8.14825
14895500  -8.09660
15479572  -8.09575
15759792  -8.04203
16426800  -8.04400
16693124  -8.03084
17280000  -7.98752
17670987  -7.92542
18154800  -7.87058
18297184  -7.87560
18297184  -7.84018
19051200  -7.87491
19233072  -7.93349
19307236  -7.88498
19553427  -7.88648
20000844  -7.88028
20353792  -7.84700
20353792  -7.80825
21072096  -7.83809
21807104  -7.78336
22559008  -7.80285
22941356  -7.75968
23718964  -7.66551
24316227  -7.75650
24918016  -7.68122
25326500  -7.58046
26355888  -7.56219
27054027  -7.59537
27488187  -7.58638
28145907  -7.52836
28978992  -7.44400
29205536  -7.31995
30118144  -7.41087
30581492  -7.44059
31027968  -7.42961
31551147  -7.44853
32610627  -7.40262
32969632  -7.40838
34232652  -7.43092
34967264  -7.45597
35645427  -7.42836
36081072  -7.47324
36517316  -7.45853
37575724  -7.49205
37658547  -7.42873
38170467  -7.43789
41440928  -7.37788
44957696  -7.35934
48035956  -7.31502
50602347  -7.32667
54213003  -7.32912
58107136  -7.32364
61011968  -7.26377
64533132  -7.20544
67317507  -7.19413
76295547  -7.23080
102689500  -8.00518
105854368  -7.78584
109083604  -7.39883
112377856  -7.55152
114610464  -7.15834
118164528  -7.37897
120891312  -7.23658
124111872  -7.13360
127140300  -7.09755
130086675  -6.99978
130205232  -6.97037
131072000  -6.96206
131155632  -6.98489
131751387  -6.94655
131751387  -6.93862
131751387  -6.93160
131751387  -6.92448
131751387  -6.91761
131751387  -6.88849
132109488  -6.84819
132468075  -6.87433
133066800  -6.85603
133544992  -6.85522
133544992  -6.87320
133544992  -6.92150
133544992  -6.95608
133544992  -6.97656
133666875  -6.95917
133907283  -6.96922
134268300  -6.94221
134793068  -6.90447
134793068  -6.89354
134991792  -6.87242
135354267  -6.87202
135959472  -6.88203
136048896  -6.88004
136080675  -6.86122
136687500  -6.88549
137295675  -6.86997
137312500  -6.84987
137312500  -6.82863
137312500  -6.80927
138271563  -6.82300
138583904  -6.83285
138583904  -6.79434
139005747  -6.81821
139373568  -6.81285
139863132  -6.79842
139863132  -6.80328
140233707  -6.80827
140479947  -6.79514
140479947  -6.80818
141150208  -6.80345
141467067  -6.78052
141714387  -6.74478
142209675  -6.72273
142333632  -6.68324
142445156  -6.71436
142445156  -6.75834
142445156  -6.78912
142457643  -6.81565
143202843  -6.80678
143327232  -6.83472
143748000  -6.84793
143949987  -6.85205
144449163  -6.86745
144574092  -6.89978
144824112  -6.91090
145058764  -6.87697
145058764  -6.86856
145058764  -6.84383
146377472  -6.84457
146377472  -6.84429
146454507  -6.80795
147210075  -6.80714
147462363  -6.80322
147704148  -6.79607
147841200  -6.80813
147967587  -6.82741
148347072  -6.84638
148473675  -6.83458
148600332  -6.81416
149038816  -6.81357
149038816  -6.80940
149038816  -6.80542
149038816  -6.80181
149488443  -6.79729
149488443  -6.82214
149742675  -6.81782
150251787  -6.79134
150381500  -6.78511
150381500  -6.78499
150381500  -6.79977
151017075  -6.78466
151017075  -6.79537
151732224  -6.82987
151732224  -6.86498
152425152  -6.88329
152810307  -6.88298
152938800  -6.87225
153067347  -6.86832
153091012  -6.88491
153091012  -6.87740
153091012  -6.87808
153091012  -6.89091
153453312  -6.88003
154355787  -6.89926
154457888  -6.89203
154457888  -6.88835
154457888  -6.87796
154457888  -6.88448
154614123  -6.89464
155390427  -6.90829
155649627  -6.87775
155649627  -6.84749
155649627  -6.81749
155832876  -6.80501
156038832  -6.82398
156688587  -6.83957
156818700  -6.82291
157216000  -6.83142
157216000  -6.81808
157600512  -6.83893
157992147  -6.83787
158384268  -6.84396
158607284  -6.85299
158607284  -6.82724
158607284  -6.83330
158607284  -6.80457
158607284  -6.80149
158645952  -6.80262
158907852  -6.82638
159563547  -6.82281
160006752  -6.83186
160747200  -6.82235
160878987  -6.80992
161414428  -6.82397
161414428  -6.83402
180472064  -6.87685
206570412  -6.90709
232901163  -6.85545
260810928  -6.88857
286241472  -6.91895
305000667  -6.83707
329251500  -6.86199
354866144  -6.81847
378675675  -6.82134
404778784  -6.76293
431400704  -6.77458
455642928  -6.71808
481966875  -6.71215
506024032  -6.73513
530829612  -6.72473
555967328  -6.73049
582126304  -6.73403
609093216  -6.73336
626363276  -6.76528
651085344  -6.74897
676449508  -6.73979
698707516  -6.73365
725285984  -6.71662
748596992  -6.71108
774541872  -6.72793
801673227  -6.70498
824788683  -6.67830
850958892  -6.67606
874154700  -6.66636
900778752  -6.65252
923691627  -6.65625
948706636  -6.66963
967217468  -6.64406
993501612  -6.63470
1019360416  -6.64621
1045930752  -6.64846
1071970227  -6.64756
1098500000  -6.63173
1124045500  -6.63041
1150951707  -6.63339
1176318500  -6.61502
1203052000  -6.60494
1224728096  -6.61022
1252187356  -6.60853
1280054016  -6.59748
1296970812  -6.61389
1320732972  -6.60278
1349974107  -6.59769
1377888404  -6.59082
1407583264  -6.57909
1431349947  -6.58247
1456623675  -6.57946
1483319088  -6.56209
1507027707  -6.56061
1536962332  -6.54675
1562471564  -6.55336
1588261500  -6.54116
1614333676  -6.53870
1636368075  -6.54893
1662112332  -6.53323
1694040507  -6.54173
1714644256  -6.52842
1742078048  -6.52539
1769802912  -6.52288
1797811200  -6.52743
1820797488  -6.50599
1847559668  -6.50427
1873050507  -6.49219
1903306032  -6.48595
1927867500  -6.49200
1957215488  -6.50008
1982549547  -6.50335
2004357312  -6.49391
2032678368  -6.49094
2059162803  -6.49128
2086640500  -6.49199
2110408587  -6.48600
2139150627  -6.48505
2165373500  -6.48516
2192835888  -6.47736
2217235788  -6.47753
2250143307  -6.47630
2278891156  -6.48333
2303721472  -6.48044
2328731500  -6.48792
2352336012  -6.47769
2379293284  -6.47067
2403519075  -6.47403
2430581692  -6.47099
2459374272  -6.46936
2487283308  -6.46169
2509099200  -6.46346
2543573772  -6.45714
2570942588  -6.45996
2597315328  -6.45845
2622267675  -6.46357
2652219392  -6.46044
2679687500  -6.45451
2698380243  -6.45536
2726524827  -6.45147
2754270000  -6.44973
2782025824  -6.44370
2810381476  -6.43983
2838929152  -6.44084
2867669500  -6.43315
2896603168  -6.43449
2923690572  -6.42865
2955053056  -6.43280
2984125563  -6.43086
3014284000  -6.43252
3038873787  -6.43410
3064243500  -6.43073
3084380852  -6.43202
3114752000  -6.42670
3145321868  -6.42159
3175578675  -6.42299
3202574787  -6.41871
3227817964  -6.42254
3259122016  -6.41958
3283653168  -6.41224
3311701875  -6.41671
3341671875  -6.41097
3370570083  -6.40843
3397775148  -6.40577
3419617932  -6.40301
3443969772  -6.40132
3473002656  -6.40965
3505869972  -6.39972
3532969467  -6.40462
3556481283  -6.40086
3583365376  -6.39569
3616924252  -6.39597
3646286307  -6.39410
3673320192  -6.39074
3696041696  -6.39995
3730299332  -6.39436
3758842827  -6.39501
3787864672  -6.40000
3810628800  -6.39406
3834341024  -6.38698
3859540272  -6.38595
3892969084  -6.37834
3917865132  -6.37693
3940665147  -6.38707
3973351347  -6.38365
4000000000  -6.37654
4031206947  -6.38498
4060300500  -6.38151
4084589372  -6.37376
4108974916  -6.38035
4140813312  -6.37656
4170362976  -6.37177
4191793200  -6.37382
4219911328  -6.37152
4248502272  -6.36442
4269850592  -6.36700
4303546875  -6.36778
4332826732  -6.36236
4358945772  -6.36350
4385057472  -6.35821
4411937403  -6.35793
4447738624  -6.35541
4472196300  -6.36297
4499456000  -6.35711
4527268227  -6.35481
4551774912  -6.36021
4577781344  -6.35891
4616507952  -6.35287
4643742604  -6.35487
4670303508  -6.35305
4696965500  -6.34873
4723728772  -6.35241
4750926075  -6.35364
4782495987  -6.35036
4814170443  -6.34602
4843056123  -6.35271
4866226875  -6.35192
4894540992  -6.34880
4914919728  -6.35260
4941504068  -6.35213
4978509507  -6.34614
5010906208  -6.35475
5041032192  -6.35347
5066893472  -6.35049
5095042816  -6.34888
5123296224  -6.35443
5151653888  -6.34864
5180116000  -6.34762
5208682752  -6.34622
5234699952  -6.35034
5266130944  -6.34587
5292756027  -6.34118
5309493196  -6.34782
5340494592  -6.34910
5368631427  -6.34729
5405243427  -6.34287
5428189107  -6.34982
5455788075  -6.34615
5491155267  -6.34235
5525091675  -6.34442
5548290075  -6.34044
5576968368  -6.34011
5604672636  -6.34013
5634778244  -6.34101
5664991468  -6.33993
5681448972  -6.33925
5710513504  -6.33707
5745075363  -6.33934
5771588000  -6.33823
5802287872  -6.33634
5833096416  -6.33461
5861450412  -6.33614
5895040288  -6.33360
5918876172  -6.33130
5947694028  -6.33781
5980599603  -6.33449
6014401875  -6.32943
6042643200  -6.32586
6067643796  -6.32811
6098512707  -6.32730
6131234308  -6.32364
6156270000  -6.31862
6184024812  -6.31883
6211842048  -6.31874
6243584000  -6.31640
6275934112  -6.31407
6303916800  -6.31746
6333656112  -6.31681
6369269787  -6.31449
6390039236  -6.31953
6422892844  -6.32186
6450808923  -6.31948
6472384096  -6.31944
6505519104  -6.32049
6538767008  -6.31797
6568193043  -6.31473
6591796875  -6.31170
6622381948  -6.31397
6650991675  -6.31892
6675592752  -6.31865
6718966875  -6.31319
6740636000  -6.31663
6774679552  -6.31717
6808837536  -6.31273
6836177088  -6.30898
6860289492  -6.30841
6885241947  -6.30865
6919778187  -6.30533
6946617632  -6.30267
6981350656  -6.30030
7016199264  -6.30398
7034360787  -6.30729
7068689316  -6.30612
7103386800  -6.30327
7128810027  -6.30827
7156753376  -6.30646
7192126107  -6.30385
7215941808  -6.29895
7245103347  -6.30001
7263392000  -6.29944
7299172192  -6.29776
7319598075  -6.29608
7353423243  -6.30049
7389136332  -6.29676
7418621952  -6.29447
7448189787  -6.29215
7479836672  -6.28988
7516323616  -6.29167
7534611500  -6.29011
7571276212  -6.29091
7602346800  -6.28654
7626496000  -6.29261
7644962084  -6.28929
7681983628  -6.28954
7716946572  -6.28772
7737739744  -6.29408
7775059968  -6.29271
7805754243  -6.28851
7833323403  -6.28750
7868885108  -6.28704
7905230667  -6.29003
7927422075  -6.28817
7963462048  -6.28981
7987680000  -6.28634
8020570324  -6.28890
8043505200  -6.28386
8077950976  -6.28278
8109816147  -6.28250
8135604652  -6.28502
8173580427  -6.28668
8197085952  -6.28541
8230050387  -6.28377
8263080972  -6.28006
8290687500  -6.28660
8325547200  -6.28561
8359718832  -6.28441
8388608000  -6.28215
8424456192  -6.28626
8440679547  -6.28318
8467497216  -6.27854
8505729027  -6.27676
8532586683  -6.27286
8566218288  -6.27842
8597025072  -6.27672
8626756352  -6.27540
8666542512  -6.27383
8686989500  -6.27740
8716923648  -6.28274
8747502368  -6.28092
8783026992  -6.28013
8808295604  -6.28035
8840583675  -6.28435
8865028800  -6.28163
8892447408  -6.28198
8921871468  -6.27946
8951344128  -6.27745
8976926412  -6.28415
9012972924  -6.28212
9041041827  -6.27890
9074988576  -6.27661
9105385392  -6.27304
9137288052  -6.27794
9161997507  -6.27751
9199872000  -6.27485
9222776748  -6.27372
9245745675  -6.27026
9283760896  -6.26996
9305799075  -6.26865
9347011132  -6.26793
9369064368  -6.26612
9410548000  -6.26510
9431790764  -6.26850
9469925568  -6.26723
9495710816  -6.26534
9517516875  -6.26188
9557098092  -6.26000
9581496588  -6.26475
9610000812  -6.26170
9640588032  -6.26149
9667574752  -6.25965
9701908272  -6.25829
9732554500  -6.26177
9754278944  -6.25976
9792196272  -6.25840
9819646196  -6.25670
9853996032  -6.25363
9879803307  -6.25950
9911851200  -6.25883
9949133232  -6.25643
9987523803  -6.25581
10017498848  -6.25773
10045769067  -6.25889
10071826092  -6.25816
10092696012  -6.26156
10128556588  -6.26006
10162767627  -6.25696
10195583584  -6.25952
10217991452  -6.25621
10262905636  -6.25641
10285412000  -6.25485
10318411827  -6.25439
10349048268  -6.26123
10375766496  -6.25838
10406216448  -6.25671
10443878532  -6.25709
10466648608  -6.25660
10489451756  -6.25962
10535157364  -6.26113
10558059872  -6.25876
10589357232  -6.25630
10625748588  -6.25557
10650001824  -6.25828
10673070412  -6.26094
10708395075  -6.25934
10742476000  -6.25816
10765677884  -6.25573
10812181828  -6.25585
10835483936  -6.25881
10858819500  -6.25675
10882235952  -6.25374
10924557075  -6.25219
10952496796  -6.25033
10977846192  -6.25358
11023107232  -6.25204
11046711308  -6.24912
11085907563  -6.24863
11117725664  -6.24686
11143976112  -6.24866
11184604443  -6.24797
11212884000  -6.24704
11240726832  -6.24474
11280427200  -6.24465
11308038075  -6.24185
11332593500  -6.24843
11358930267  -6.24615
11391073200  -6.24296
11428972236  -6.24202
11458832427  -6.24018
11494458603  -6.24371
11525895868  -6.24275
11550212096  -6.24029
11584884492  -6.23923
11609505792  -6.23687
11640879792  -6.23475
11672306356  -6.23746
11691390987  -6.23493
11721383964  -6.23496
11748769200  -6.23294
11790484443  -6.23186
11819951500  -6.23237
11844679424  -6.23218
11894238688  -6.23135
11919070076  -6.22954
11947858992  -6.22919
11979686592  -6.22748
12014973675  -6.23193
12043745536  -6.23106
12068784500  -6.22953
12093858144  -6.22779
12126867723  -6.22731
12162370752  -6.22528
12194500000  -6.22956
12219747404  -6.22792
12261134700  -6.22632
12276098883  -6.22812
12300291072  -6.22635
12346507264  -6.22564
12371963972  -6.22945
12397455648  -6.22895
12440148075  -6.22734
12474140724  -6.22585
12499772512  -6.22311
12525439388  -6.22554
12560987547  -6.22799
12592454832  -6.22727
12615789312  -6.22405
12654300928  -6.22271
12680178836  -6.22129
12721061772  -6.22254
12746861568  -6.21883
12784043268  -6.21822
12810097696  -6.21681
12847966092  -6.21531
12888473332  -6.21658
12914669408  -6.21928
12940010928  -6.21682
12967168000  -6.21852
12993470564  -6.21683
13043063907  -6.21593
13072591616  -6.21725
13104853947  -6.22069
13131039843  -6.21767
13170367692  -6.21590
13205172676  -6.21529
13231796000  -6.21388
13259967867  -6.21453
13293496467  -6.21322
13311880628  -6.21187
13340267568  -6.21035
13375099323  -6.20894
13419161892  -6.20680
13446071968  -6.20984
13473017996  -6.20920
13519713483  -6.20759
13547520000  -6.20516
13577776875  -6.20281
13608288256  -6.20278
13635450500  -6.20553
13668750000  -6.20577
13694276907  -6.20517
13735656675  -6.20458
13771804000  -6.20411
13797843372  -6.20306
13826598912  -6.20315
13854050788  -6.20295
13881538976  -6.20243
13914055827  -6.20162
13942264752  -6.20184
13985246187  -6.20147
14019525436  -6.20491
14047232000  -6.20391
14086204587  -6.20227
14121996300  -6.20165
14156596908  -6.19966
14186312500  -6.19832
14214238304  -6.19848
14242200732  -6.20306
14270199808  -6.20150
14304121803  -6.20104
14347657008  -6.20123
14382532800  -6.19872
14410745748  -6.19956
14438965216  -6.20056
14467221500  -6.19884
14495514624  -6.19690
14527469232  -6.19601
14566325283  -6.19579
14609056000  -6.19548
14631619707  -6.19947
14658030000  -6.19701
14694600028  -6.19539
14723188736  -6.19471
14762646603  -6.19217
14789174832  -6.19062
14809402800  -6.19660
14854966272  -6.19584
14880309552  -6.19409
14919634323  -6.19267
14953234432  -6.19142
14986987200  -6.18959
15039194427  -6.19353
15069150464  -6.19114
15092769123  -6.19114
15127332448  -6.19030
15156479516  -6.18895
15186113712  -6.18632
15214885924  -6.19014
15244145312  -6.19047
15282315387  -6.18995
15322167468  -6.18893
15361557984  -6.18846
15391005052  -6.18844
15420489728  -6.19011
15450012036  -6.19187
15479572000  -6.19174
15509169644  -6.18993
15538804992  -6.18987
15570149292  -6.18862
15598188896  -6.18917
15631156467  -6.19173
15661054512  -6.19033
15693584787  -6.18878
15735272787  -6.18800
15760051200  -6.18744
15799214700  -6.18569
15837237472  -6.18598
15865904187  -6.18835
15896025792  -6.18651
15924864492  -6.18687
15957667467  -6.18585
15979992768  -6.18401
16014167532  -6.18296
16047062307  -6.18245
16073402427  -6.18821
16109072284  -6.18648
16134066675  -6.18552
16169727168  -6.18511
16200370336  -6.18410
16230879500  -6.18285
16261426944  -6.18582
16292012692  -6.18392
16322636768  -6.18259
16353299196  -6.18073
16384516812  -6.18009
16414739204  -6.17794
16456428288  -6.17761
16484436387  -6.18234
16520481792  -6.18048
16565928300  -6.18042
16590013488  -6.17831
16627514112  -6.17636
16662038116  -6.17357
16693124000  -6.17499
16724248524  -6.17701
16755411712  -6.17630
16786613588  -6.17482
16817854176  -6.17411
16849133500  -6.17217
16880451584  -6.17170
16911808452  -6.16983
16943204128  -6.17342
16974638636  -6.17170
17006112000  -6.16991
17037624244  -6.16920
17069175392  -6.16825
17103921147  -6.16572
17132394496  -6.16977
17166498075  -6.16923
17195769504  -6.16913
17229189267  -6.16838
17259300608  -6.16930
17291124756  -6.16855
17322988000  -6.16600
17354890364  -6.16806
17390528307  -6.17108
17418812548  -6.16928
17450832416  -6.16716
17486593227  -6.16631
17514989824  -6.16500
17555373027  -6.16373
17589813552  -6.16735
17620149132  -6.16663
17644988592  -6.16674
17694720000  -6.16491
17711312688  -6.16580
17743137075  -6.16570
17788848048  -6.16567
17817967467  -6.17039
17840169675  -6.16934
17888785200  -6.16930
17922159792  -6.16843
17945818947  -6.16697
17993184075  -6.16718
18028051200  -6.16527
18065745603  -6.16883
18090897075  -6.16856
18113268627  -6.16766
18141252507  -6.16431
18184670208  -6.16418
18215514252  -6.16337
18240769728  -6.16291
18284306283  -6.16669
18309609387  -6.16627
18341966592  -6.16588
18385623675  -6.16450
18418047948  -6.16477
18449089200  -6.16325
18492873507  -6.16305
18499940352  -6.16846
18535294827  -6.16715
18580597803  -6.16745
18596405236  -6.16653
18629852000  -6.16655
18665689923  -6.16488
18702623547  -6.16375
18730432868  -6.16705
18764040096  -6.16665
18797687500  -6.16470
18831375104  -6.16316
18869276592  -6.16254
18898871008  -6.15980
18932679356  -6.15866
18965043243  -6.15795
19000416964  -6.15892
19028066643  -6.15923
19059617547  -6.15855
19092630528  -6.15767
19112739372  -6.15776
19150112448  -6.15678
19199040012  -6.15601
19220645547  -6.15933
19258123923  -6.15867
19295638803  -6.15784
19324521243  -6.15536
19350533907  -6.15343
19380904128  -6.15336
19410238228  -6.15125
19444653536  -6.15409
19479409200  -6.15529
19513606144  -6.15461
19548143492  -6.15345
19582721568  -6.15141
19617340396  -6.15037
19652000000  -6.14979
19686700404  -6.15059
19721441632  -6.15132
19756223708  -6.15053
19791039852  -6.15040
19821753675  -6.14923
19856884347  -6.14840
19880322075  -6.14776
19925772012  -6.14633
19952186112  -6.15090
19969805232  -6.15039
20013887052  -6.14973
20044773243  -6.14894
20081573568  -6.14838
20127252843  -6.14837
20153800107  -6.14565
20180364867  -6.14920
20218767075  -6.14688
20254247667  -6.14619
20282872928  -6.14513
20318311836  -6.14398
20354944923  -6.14268
20389313444  -6.14185
20424876192  -6.14313
20460480268  -6.14272
20496125696  -6.14208
20531765952  -6.14076
20567540704  -6.13892
20594355948  -6.13784
20627179200  -6.13700
20674973956  -6.13735
20698884288  -6.14034
20710868000  -6.13954
20752744752  -6.13986
20793186027  -6.13827
20818799348  -6.13730
20854859616  -6.13648
20890961500  -6.13493
20927105024  -6.13663
20962867392  -6.13913
20999517088  -6.13855
21026110572  -6.14120
21056259852  -6.14002
21108448084  -6.13946
21131727552  -6.13853
21144841952  -6.13689
21181610187  -6.13961
21217755136  -6.13930
21254274500  -6.13891
21290835744  -6.13867
21327438892  -6.13671
21363497307  -6.13644
21395407500  -6.13591
21437500000  -6.13524
21463866675  -6.13791
21492804492  -6.13703
21527860563  -6.13488
21547939108  -6.13308
21584836256  -6.13197
21619445643  -6.13175
21658756864  -6.13153
21686731587  -6.13044
21711225123  -6.13458
21755654892  -6.13369
21770986032  -6.13266
21812407083  -6.13182
21852331227  -6.13060
21881530912  -6.13068
21918807788  -6.12872
21960000747  -6.13176
21993488500  -6.13096
22030892384  -6.13204
22046326875  -6.13163
22091098032  -6.13036
22114273347  -6.12865
22143358436  -6.12795
22180932000  -6.12678
22218548044  -6.12828
22256206592  -6.12911
22293907668  -6.12851
22331651296  -6.12717
22359124683  -6.12554
22396435227  -6.12429
22433776875  -6.12403
22466476332  -6.12361
22483051808  -6.12638
22521008556  -6.12767
22558473675  -6.12781
22589701875  -6.12723
22619388672  -6.12664
22661608707  -6.12597
22686646563  -6.12584
22714830675  -6.12431
22763410992  -6.12566
22787902624  -6.12446
22826201612  -6.12327
22864543488  -6.12259
22902928276  -6.12180
22933063872  -6.12053
22945655808  -6.12019
22989754800  -6.11852
23027587632  -6.12245
23056897028  -6.12158
23095496736  -6.12092
23134139500  -6.11941
23172825344  -6.11823
23202969075  -6.11673
23244145587  -6.11647
23269503123  -6.11503
23289141596  -6.11853
23336132427  -6.11840
23366901604  -6.11827
23386961547  -6.11724
23425119675  -6.11650
23471268912  -6.11618
23496750000  -6.11574
23522940500  -6.11546
23562058464  -6.11695
23601219772  -6.11627
23630752512  -6.11631
23664312675  -6.11516
23705896347  -6.11390
23726701872  -6.11340
23758298924  -6.11270
23801997987  -6.11171
23837099188  -6.11318
23870990412  -6.11572
23887049472  -6.11520
23938474752  -6.11450
23962599387  -6.11334
23995222052  -6.11264
24035046192  -6.11216
24074545036  -6.11221
24114272000  -6.11328
24154042644  -6.11515
24185116107  -6.11511
24193856992  -6.11399
24233715068  -6.11308
24273616896  -6.11292
24306480432  -6.11288
24338895552  -6.11115
24363221067  -6.11021
24402167163  -6.11215
24433662208  -6.11233
24473783156  -6.11109
24506175483  -6.11001
24553377072  -6.10978
24561519867  -6.10881
24594409472  -6.10842
24639759387  -6.10762
24675046816  -6.11015
24715431500  -6.11267
24731196075  -6.11151
24762257712  -6.11261
24796333012  -6.11212
24836849888  -6.11185
24877410876  -6.11145
24918016000  -6.11012
24958665284  -6.11017
24978592512  -6.11362
25032823227  -6.11318
25050913200  -6.11176
25080878336  -6.11119
25121704500  -6.11105
25162574944  -6.11026
25189270272  -6.10868
25215667200  -6.10770
25260243363  -6.11016
25285452196  -6.11035
25326354483  -6.10764
25357787532  -6.10689
25394208048  -6.10669
25420712112  -6.10595
25452203643  -6.10588
25491135456  -6.10524
25532405500  -6.10602
25561746747  -6.10930
25591662963  -6.10818
25638234075  -6.10771
25656482848  -6.10708
25697931116  -6.10636
25734837483  -6.10502
25780961524  -6.10355
25801566363  -6.10202
25822543712  -6.10515
25865038827  -6.10537
25905842176  -6.10444
25940304432  -6.10473
25970441292  -6.10457
26015679387  -6.10389
26047537200  -6.10296
26079414507  -6.10269
26114871636  -6.10380
26154991152  -6.10547
26178526188  -6.10409
26198797244  -6.10310
26244143883  -6.10289
26282902468  -6.10320
26318272707  -6.10217
26338507803  -6.10090
26382377187  -6.10134
26409397504  -6.10514
26451652532  -6.10608
26493952608  -6.10501
26504052147  -6.10449
26536297756  -6.10391
26568382347  -6.10319
26605661787  -6.10261
26641271088  -6.10239
26670115107  -6.10203
26706129548  -6.10411
26748700416  -6.10482
26791316500  -6.10412
26823078747  -6.10325
26852020992  -6.10181
26892907200  -6.10054
26920181952  -6.10006
26962233476  -6.09997


==> data/ht_loglog_r5_p11.dat <==
67830075  -17.5053
76295547  -16.1457
76295547  -16.7782
83255472  -14.0898
84111075  -13.6535
96550276  -13.8648
99588352  -14.4258
111154707  -17.9456
112377856  -11.9640
162830336  -10.0030
165686944  -11.2863
168885027  -12.6497
169967187  -12.0217
188183524  -12.4595
192914176  -11.6449
192914176  -12.3774
204259244  -15.3115
204930675  -16.8145
212739723  -17.3580
222971872  -16.0676
233535987  -16.5271
246413907  -15.8307
257924804  -15.7328
257924804  -15.3136
262997307  -14.9633
267693664  -15.2927
284310675  -13.9024
287965184  -13.2507
298473844  -13.1665
300605792  -13.5477
302826627  -13.4496
309372075  -13.3623
320436675  -13.1107
331527424  -13.3931
333813812  -13.5041
347753228  -13.7545
349920000  -13.9874
350114427  -13.9056
362472192  -13.8384
374306656  -13.6394
381775972  -13.8162
404778784  -13.6441
412646836  -13.4775
412646836  -13.6463
418074075  -13.5980
420616192  -13.5490
423617067  -13.5987
423617067  -13.6511
425329947  -13.6092
431400704  -13.5710
431400704  -13.7077
450334512  -13.5574
510437808  -13.3974
562432000  -13.0443
597699675  -12.7497
610727472  -12.8196
637991667  -12.4974
669136604  -12.1799
692664075  -12.3100
736880036  -12.3478
781498800  -12.5948
817345876  -12.7872
859163787  -12.6953
886178907  -12.6424
907924000  -12.4769
933826347  -12.2201
962567392  -11.9849
1004670000  -9.37578
1033899412  -10.7492
1038776288  -10.4710
1077080112  -11.0850
1113780308  -10.5154
1160470112  -10.7560
1192310528  -11.2123
1215288387  -10.5150
1235663104  -11.1953
1247011632  -11.3192
1263284964  -11.6587
1281374667  -11.8346
1313943552  -12.2332
1345777200  -12.1972
1376834787  -12.1175
1409416875  -11.6894
1423497267  -11.7588
1449868388  -11.8375
1499221444  -11.7701
1514298267  -11.7744
1534993200  -11.6153
1543555467  -11.8290
1575331348  -11.7744
1614333676  -11.4572
1653226875  -11.5400
1719801747  -11.6812
1776779788  -11.5829
1820797488  -11.3976
1862271675  -11.3263
1927561216  -11.1649
1989960075  -11.3027
2017433344  -8.84438
2073807792  -12.7591
2130987312  -11.9218
2191862700  -11.0143
2254239904  -10.8926
2295226800  -11.2349
2353921888  -11.3153
2390290587  -11.4021
2404846336  -11.6280
2465046675  -11.3586
2498179347  -11.4150
2570942588  -11.1275
2624396787  -11.1306
2670510496  -10.9773
2742828507  -10.9350
2810381476  -11.0636
2826180747  -11.1112
2896603168  -11.0676
3079108107  -10.3554
3320079867  -10.5915
3546572067  -10.5891
3774788352  -10.8942
4006172547  3.156521
4257329044  -10.4197
4447738624  -10.6320
4683621856  -10.7174
4945567212  -10.9384
5194386284  -10.2502
5455752116  -10.4741
5756278756  -10.9735
5941784884  -10.9796
6179217664  -9.18167
6370928667  -10.5409
6591796875  -10.7374
6814712763  -11.4321
6998760500  -11.5026
7218590427  -11.5528
7432054587  -10.6639
7444602675  -10.5787
7461637564  -10.5903
7467934347  -10.4185
7476917787  -10.5213
7480512675  -10.3573
7505701083  -10.4334
7516323616  -10.4760
7516323616  -10.3779
7516323616  -10.3592
7525521675  -10.2383
7532735643  -10.3088
7534611500  -10.3504
7552929024  -10.3341
7570665675  -10.2419
7571276212  -10.3021
7571276212  -10.3630
7571276212  -10.2785
7580615472  -10.2691
7589666412  -10.2134
7602346800  -10.2728
7621387227  -10.3712
7621387227  -10.4671
7626496000  -10.4976
7626496000  -10.5709
7626496000  -10.5343
7644962084  -10.5011
7662268332  -10.5124
7678651392  -10.5578
7681983628  -10.4654
7708732443  -10.4309
7711470000  -10.4163
7712382627  -10.4658
7719685587  -10.4372
7730646507  -10.4835
7737739744  -10.4916
7737739744  -10.4813
7737739744  -10.4162
7737739744  -10.3714
7738872300  -10.4073
7766323200  -10.5057
7770903075  -10.5793
7793764996  -10.3743
7793764996  -10.3839
7793764996  -10.4245
7793764996  -10.4803
7812500000  -10.5374
7812500000  -10.5777
7817694912  -10.6498
7843444272  -10.7325
7850060032  -10.7779
7850060032  -10.7344
7850060032  -10.7688
7850060032  -10.7700
7854492672  -10.7426
7858177200  -10.7469
7868885108  -10.6982
7877535147  -10.7601
7909851312  -10.7351
7913548800  -10.6818
7918171875  -10.7288
7932049200  -10.7176
7951497867  -10.7755
7951497867  -10.6953
7951497867  -10.7243
7951497867  -10.7840
7982467916  -10.7703
7982467916  -10.8147
8001504000  0.0
8007196707  -4.21176
8020570324  -10.5898
8020570324  -8.74594
8020570324  -9.86178
8020570324  -8.74686
8020570324  -7.94647
8039666912  -8.57210
8062156800  -8.99324
8077950976  -9.66123
8077950976  -9.77047
8085501675  -9.47187
8116356384  -9.69379
8119177587  -10.3546
8135604652  -10.8386
8135604652  -10.7351
8135604652  -10.9743
8137916667  -11.2348
8144480448  -11.3217
8164187667  -11.4669
8173580427  -11.3029
8197085952  -10.9425
8198026875  -10.7289
8212902044  -10.2261
8212902044  -10.3273
8226279675  -10.1796
8234764992  -10.2181
8251733668  -10.3007
8251733668  -10.2146
8265915243  -10.1919
8271195296  -9.86459
8271195296  -9.85778
8271195296  -10.0370
8296177707  -10.1583
8307540387  -10.1399
8310210304  -9.86587
8310210304  -9.60624
8329763732  -9.48249
8345472147  -9.72462
8364470427  -9.79979
8368962556  -9.86682
8368962556  -9.85689
8382538800  -9.77370
8408284164  -9.82834
8427991072  -9.82078
8427991072  -9.95221
8427991072  -9.97461
8439724800  -9.96941
8440679547  -9.96172
8452140723  -9.79981
8467497216  -9.90481
8487296500  -9.95802
8487296500  -10.0373
8497105200  -10.0868
8502853932  -9.99232
8505729027  -9.90105
8507126624  -9.92490
8526827907  -10.0521
8539307712  -9.96665
8550835632  -10.1179
8554680000  -10.1594
8566802276  -10.1491
8566802276  -10.1165
8577764352  -10.0365
8589318192  -10.1259
8601843627  -10.1657
8606740684  -10.0883
8606740684  -10.1264
8638508763  -10.2103
8650103427  -10.2230
8655903675  -10.1927
8666880736  -10.2903
8679124107  -10.2829
8705284272  -10.3326
8705284272  -10.3446
8705284272  -10.3513
8714013075  -10.3001
8727300292  -10.1720
8727300292  -10.2439
8727300292  -10.2163
8727300292  -10.3189
8728570800  -10.3484
8747502368  -10.3026
8748972027  -10.2941
8788000000  -10.3592
8791794675  -10.4488
8808295604  -10.5286
8808295604  -10.4306
8822027952  -10.4746
8836675587  -10.4994
8848980508  -10.4561
8848980508  -10.5137
8869369856  -10.4889
8910242464  -10.5122
8910242464  -10.5353
8910242464  -10.5108
8916964083  -10.5500
8944462827  -10.5245
8951240448  -10.5299
8968066875  -10.6382
8971786516  -10.6280
8971786516  -10.5272
8978895792  -10.5189
9002545200  0.0
9033613312  -11.5055
9033613312  -11.9722
9057848112  -11.3071
9095723500  -11.6403
9095723500  -12.1323
9096462675  -11.7417
9116489984  -10.6071
9116489984  -10.7990
9126222075  -11.5133
9150064587  -11.1036
9158117728  -11.2512
9158117728  -11.2522
9158117728  -11.3659
9178979036  -11.4309
9178979036  -11.7272
9179911467  -11.7934
9191863827  -11.6759
9209806947  -11.3956
9220796644  -11.5437
9220796644  -11.2920
9221778747  -11.5030
9224772912  -11.8401
9236754432  -11.9448
9236754432  -11.9996
9241752992  -11.9030
9245745675  -12.1695
9251742267  -11.9678
9261740907  -11.9855
9279752067  -12.0164
9283760896  -11.8848
9283760896  -11.9104
9284758272  -12.1148
9291769227  -12.2646
9301789467  -12.2805
9317833083  -12.3244
9325895904  -12.3358
9329874867  -12.3433
9347011132  -12.2395
9355992075  -12.1773
9390200427  -12.2287
9401281200  -12.2696
9410352147  -12.1006
9410548000  -11.9749
9453065472  -12.0185
9460825947  -12.0694
9470936907  -11.9810
9474372148  -12.0326
9474372148  -11.8880
9474372148  -12.0177
9487125675  -12.0315
9511434747  -12.0133
9511434747  -11.9761
9517516875  -12.0773
9538484224  -11.9768
9538484224  -11.9066
9558114075  -11.8670
9559919012  -11.9347
9584548587  -11.8690
9595743408  -11.8843
9602884876  -11.9213
9602884876  -11.9109
9602884876  -11.8756
9602884876  -11.8629
9624268800  -11.9271
9624416000  -11.8694
9645690627  -11.8660
9645979284  -11.7650
9645979284  -11.7491
9650794572  -11.7210
9667574752  -11.5604
9670201875  -11.5313
9672245883  -11.5266
9691674732  -11.5823
9702931923  -11.5969
9710098992  -11.4482
9722391552  -11.5039
9722391552  -11.5614
9725465907  -11.4187
9731616075  -11.4040
9732554500  -11.2678
9732554500  -11.2285
9754278944  -11.2670
9767530800  -11.3015
9797824768  -11.1723
9819646196  -11.1717
9819646196  -11.2620
9819646196  -11.2448
9830283147  -11.2611
9830283147  -11.2080
9863386204  -11.2245
9863386204  -11.2548
9863386204  -11.2499
9863386204  -11.2071
9871541307  -11.2576
9885304832  -11.2393
9895303872  -11.2550
9917025075  -11.2870
9929239456  -11.2407
9929239456  -11.1782
9951255500  -11.1621
9964688067  -11.1475
9973304064  -11.1622
9994795200  -11.1323
9995385172  -11.1174
10004148027  0.044804
10017498848  -4.01821
10017498848  -6.92403
10035355707  -8.23165
10037437947  -7.62060
10065569328  -7.93311
10066611987  -8.37667
10079128107  -9.03747
10079128107  -9.93193
10079128107  -10.5074
10079128107  -11.2243
10083301875  -11.2346
10084035524  -11.2104
10104183675  -10.9779
10104183675  -10.7866
10154388123  -10.1329
10157530032  -10.7766
10192123107  -11.1304
10195583584  -10.6538
10195583584  -10.1465
10195583584  -10.2621
10199468592  -10.3799
10217991452  -10.6652
10217991452  -10.8780
10250961075  -10.8955
10262538432  -10.8473
10262905636  -10.9760
10262905636  -10.9830
10262905636  -10.9810
10262905636  -11.1401
10262905636  -11.0664
10277282700  -11.1172
10307951244  -11.2137
10320523227  -11.1697
10324746675  -11.1734
10330523392  -11.2149
10330523392  -11.2477
10330523392  -11.1185
10353128468  -11.2029
10365970572  -11.3860
10372320000  -11.4554
10398437500  -11.1920
10400916483  -11.2936
10413638667  -11.3925
10423185408  -11.4375
10435921200  -11.5671
10445478147  -11.6237
10445478147  -11.6490
10458227547  -11.6098
10466648608  -11.6589
10477366227  -11.5304
10489451756  -11.4930
10489451756  -11.4585
10489451756  -11.3687
10499716800  -11.3102
10499716800  -11.2542
10535157364  -11.2252
10535157364  -11.1178
10535157364  -11.2120
10535157364  -11.2376
10537020675  -11.2830
10554095907  -11.3057
10569048075  -11.3306
10584010827  -11.3492
10589357232  -11.3243
10590426675  -11.2767
10598984163  -11.2534
10602194112  -11.3197
10603964416  -11.2508
10603964416  -11.3124
10603964416  -11.3757
10618251147  -11.3943
10650001824  -11.3392
10650401667  -11.2337
10666495152  -11.1939
10671862347  -11.1933
10673070412  -11.1914
10673070412  -11.2113
10682600787  -11.2917
10695494043  -11.2334
10705169088  -11.2916
10719307476  -11.2530
10724532300  -11.2664
10734220467  -11.3224
10740681675  -11.3021
10742476000  -11.2472
10742835843  -11.2578
10755765387  -11.2769
10765677884  -11.3126
10788123267  -11.2948
10798920027  -11.3446
10800000000  -11.2925
10812181828  -11.2748
10812181828  -11.2723
10812181828  -11.2712
10812181828  -11.2699
10812181828  -11.3450
10812181828  -11.3545
10818367803  -11.3379
10848654675  -11.4335
10852984827  -11.4295
10868147163  -11.4732
10882188544  -11.4968
10882188544  -11.5367
10882188544  -11.5022
10886572800  -11.4968
10896333867  -11.5094
10909355427  -11.4776
10957167675  -11.4760
10961519427  -11.5010
10976000000  -11.5384
10977846192  -11.5750
10989826875  -11.5725
11000724075  0.0
11023107232  -1.60461
11023107232  -5.91880
11026899387  -6.03853
11030173488  -6.75615
11048735907  -6.43018
11066220675  -7.79113
11081531187  -8.19042
11089190412  -9.01538
11094020500  -9.39199
11105611947  -9.40356
11115470700  -8.87683
11117725664  -9.05295
11117725664  -9.33155
11122045632  -9.35952
11125333827  -9.67900
11141782092  -9.85127
11158242507  -10.0878
11158242507  -10.4620
11160438147  -10.2646
11165237248  -10.1573
11165928192  -9.70587
11171419587  -9.77237
11181307500  -9.50530
11189043716  -9.69573
11189043716  -9.68682
11189043716  -9.56918
11219802075  -9.45594
11236758124  -8.98052
11246236587  -9.00229
11250645363  -9.07240
11260666112  -9.28418
11260666112  -9.39024
11260666112  -9.38995
11263876875  -9.57799
11280427200  -9.75230
11290363227  -9.49566
11306932992  -9.57928
11308583776  -9.58012
11308583776  -9.66122
11308583776  -9.81507
11308583776  -9.84839
11320197552  -9.94478
11333469888  -10.0453
11356637184  -10.0359
11370008907  -9.99317
11380714852  -10.1163
11380714852  -10.1025
11380714852  -10.0260
11389964067  -10.1142
11396619675  -10.0739
11403277227  -10.0372
11413267200  -10.0285
11413267200  -10.0740
11439928512  -10.0953
11449934523  -10.1136
11467733787  -9.98905
11477365844  -10.0111
11490002307  -10.1327
11506717872  -10.1728
11514522627  -10.1138
11525895868  -10.1540
11525895868  -10.1712
11540185452  -10.1837
11550212096  -10.1508
11556937467  -10.1910
11584884492  -10.1848
11592715707  -10.2007
11598947104  -10.2562
11598947104  -10.0914
11613985200  -10.0525
11623365932  -10.0256
11623365932  -10.0632
11624067027  -9.91078
11637516267  -10.0318
11650973283  -10.0444
11664438075  -10.1011
11672306356  -9.95595
11672306356  -10.0113
11672306356  -10.1236
11672306356  -10.1780
11680156827  -10.2442
11690267328  -10.2745
11696828000  -10.1557
11716125147  -10.2018
11721383964  -10.1948
11726251200  -10.1887
11745390123  -10.2537
11745974272  -10.3450
11745974272  -10.3026
11745974272  -10.3297
11748769200  -10.3714
11770598948  -10.3644
11791612908  -10.3412
11799513675  -10.3657
11816452800  -10.4072
11819951500  -10.4481
11826622107  -10.4548
11844679424  -10.4402
11844711675  -10.4138
11860551387  -10.4529
11862815067  -10.4585
11862815067  -10.4495
11878666875  -10.4261
11884330800  -10.4475
11894529267  -10.4995
11919070076  -10.4760
11919070076  -10.4660
11935366875  -10.4985
11935366875  -10.3777
11935366875  -10.4241
11935366875  -10.5103
11943936000  -10.5000
11962630827  -10.5033
11968836484  -10.4151
11993771552  -10.3818
11993771552  -10.3492
11993771552  -10.3022
12003585075  -6.35363
12014973675  -5.33034
12018741228  -5.71592
12033206667  -6.37876
12043745536  -6.73341
12043745536  -6.35000
12043745536  -7.09718
12043745536  -7.72751
12043745536  -8.43657
12043745536  -9.00980
12043745536  -9.29893
12065147667  -9.16787
12068784500  -9.32594
12075423408  -8.77080
12090273867  -8.72451
12093858144  -8.47775
12099417147  -8.82647
12118966492  -9.38077
12147476067  -9.91219
12157786800  -10.1149
12166955568  -10.0095
12169287396  -10.0511
12194500000  -10.2980
12194500000  -10.4052
12199073472  -10.3727
12209406075  -10.5888
12236981067  -10.9019
12250780227  -10.9677
12259983987  -10.8711
12268040112  -10.9872
12268040112  -10.8882
12268040112  -11.0781
12270346708  -11.2288
12271493547  -11.3682
12278401875  -11.5015
12295698656  -11.5588
12301443675  -11.5471
12306054627  -11.6637
12319892667  -11.6466
12337201152  -11.5190
12346507264  -11.5879
12346507264  -11.5046
12346507264  -11.4918
12346507264  -11.1992
12346507264  -10.9873
12346507264  -10.8166
12347592075  -10.7923
12366075627  -10.8980
12371963972  -10.8401
12371963972  -10.8043
12396140883  -10.8760
12403084203  -10.8787
12421609227  -10.8521
12422982316  -10.8312
12422982316  -10.8304
12441307212  -10.7474
12486555675  -10.6700
12497009292  -10.4646
12499772512  -10.3987
12499772512  -10.4141
12505142907  -10.3513
12514441707  -10.3144
12525439388  -10.1545
12527233200  -10.0215
12528396387  -10.0820
12545850672  -10.1151
12551141376  -10.1064
12576878500  -10.1436
12579630075  -10.1798
12592454832  -10.1058
12602650784  -10.0772
12602650784  -10.2042
12625129152  -10.2195
12628458252  -10.2713
12644987787  -10.3075
12649662675  -10.1957
12654300928  -10.2066
12654300928  -10.2496
12666031587  -10.1838
12680178836  -10.2492
12695288112  -10.1843
12696459075  -10.1765
12724578387  -10.1692
12726923067  -10.1078
12732040444  -10.1399
12732040444  -10.2051
12732040444  -10.2328
12732040444  -10.2747
12756249792  -10.2155
12759771267  -10.2944
12766815675  -10.3342
12784043268  -10.3867
12795012747  -10.3455
12809122947  -10.3046
12810097696  -10.2975
12810097696  -10.1935
12810097696  -10.0916
12836187500  -10.1837
12855034800  -10.1730
12866820300  -10.1834
12879790587  -10.1469
12888473332  -10.1415
12888473332  -10.1967
12888473332  -10.2061
12888473332  -10.2458
12888473332  -10.2783
12888473332  -10.2972
12903389667  -10.2916
12908112075  -10.2855
12914669408  -10.2517
12915197307  -10.2047
12921103152  -10.1980
12927010347  -10.1655
12943557675  -10.1716
12954200832  -10.2045
12954200832  -10.2686
12954200832  -10.2868
12954200832  -10.3353
12967168000  -10.2880
12979051875  -10.2701
12993470564  -10.2523
12993470564  -10.1970
12995632467  -10.2446
13003926732  -10.2600
13019808672  -10.2780
13019808672  -10.3438
13033570707  -10.3500
13046182348  -10.3573
13046182348  -10.3764
13072591616  -10.4062
13072591616  -10.4235
13078694187  -10.4514
13078694187  -10.4775
13078694187  -10.5176
13092959907  -10.5347
13104853947  -10.5055
13114373067  -10.5221
13121514675  -10.5383
13125517024  -10.5435
13125517024  -10.5598
13125517024  -10.5420
13125517024  -10.5793
13125517024  -10.5959
13139377200  -10.6422
13145334075  -10.6140
13152033212  -10.5861
13176331587  -10.5981
13188263427  -10.5922
13205172676  -10.5865
13205172676  -10.5700
13205172676  -10.5532
13212143307  -10.5267
13231796000  -10.5830
13231796000  -10.6393
13239631872  -10.6207
13258455084  -10.6636
13270740300  -10.6371
13279121883  -10.6499
13282714800  -10.6441
13285149952  -10.6180
13285149952  -10.6460
13285149952  -10.6580
13285149952  -10.6418
13307878827  -10.6349
13307878827  -10.6757
13307878827  -10.7164
13307878827  -10.7671
13312674675  -10.7800
13327067403  -10.7544
13331866707  -10.7392
13354675200  -10.7577
13365449500  -10.7595
13365449500  -10.7718
13391930907  -10.7749
13394336283  -10.7388
13413587067  -10.7770
13419161892  -10.7944
13437669987  -10.8151
13446071968  -10.7391
13461774507  -10.7334
13473017996  -10.6843
13481073675  -10.6963
13481073675  -10.7249
13518505152  -10.7517
13527018004  -10.7627
13527018004  -10.7652
13527018004  -10.7758
13527018004  -10.7612
13542682032  -10.7694
13560828867  -10.7887
13591100592  -10.7820
13608288256  -10.7668
13608288256  -10.7370
13608288256  -10.7468
13608288256  -10.7398
13626258075  -10.7630
13626258075  -10.7739
13635450500  -10.7847
13639605552  -10.7794
13662675675  -10.7504
13673610432  -10.7532
13679687187  -10.7481
13691844747  -10.7254
13704007707  -10.7351
13712524992  -10.7601
13717154048  -10.7546
13722262272  -10.7422
13735656675  -10.7287
13744460916  -10.7531
13746620592  -10.7690
13761245952  -10.7418
13771804000  -10.7513
13771804000  -10.7535
13772220075  -10.7559
13799183324  -10.7578
13801505787  -10.7670
13826598912  -10.7162
13833267075  -10.6904
13845492675  -10.7071
13854050788  -10.6883
13854050788  -10.7106
13857723675  -10.7059
13874856147  -10.7292
13881538976  -10.7178
13881538976  -10.7133
13881538976  -10.7229
13889549547  -10.7111
13893224112  -10.7127
13929996492  -10.7267
13936624384  -10.7413
13936624384  -10.7275
13936624384  -10.7424
13948400907  -10.7512
13948400907  -10.7730
13966817472  -10.7283
13996309248  -10.7500
14019525436  -10.7576
14019525436  -10.7655
14019525436  -10.7407
14022140067  -10.6974
14036911227  -10.7252
14041836675  -10.7341
14047232000  -10.7104
14067709452  -10.7108
14074975044  -10.7058
14084971200  -10.6883
14084971200  -10.7227
14096073627  -10.7180
14102754592  -10.7266
14110883667  -10.7476
14130570668  -10.7551
14130570668  -10.7572
14156596908  -10.7537
14158423296  -10.7659
14165253675  -10.7668
14177625075  -10.7738
14182575147  -10.7575
14186312500  -10.7513
14186312500  -10.7408
14199907203  -10.7725
14214238304  -10.7799
14214771675  -10.7938
14233363200  -10.7780
14263134912  -10.7734
14270199808  -10.7746
14270199808  -10.7929
14278032432  -10.8048
14279274243  -10.7893
14284242027  -10.7857
14289210675  -10.7645
14298235556  -10.7434
14315310252  -10.7295
14333967387  -10.7316
14345167500  -10.7319
14354417164  -10.7438
14354417164  -10.7504
14382563072  -10.7635
14406222627  -10.7597
14408717427  -10.7335
14408717427  -10.6909
14410745748  -10.6757
14412460032  -10.6890
14412460032  -10.6969
14421194667  -10.6878
14426187075  -10.6955
14438965216  -10.6796
14438965216  -10.6817
14438965216  -10.6835
14443667307  -10.6801
14456159667  -10.6554
14523844612  -10.6575
14538744675  -10.6545
14541250923  -10.6511
14552211488  -10.6481
14570088300  -10.6655
14587655472  -10.6464
14609056000  -10.6372
14609056000  -10.6027
14619051747  -10.5979
14619051747  -10.6086
14637533684  -10.6055
14656771827  -10.6325
14664321675  -10.6290
14671873467  -10.6318
14683204800  -10.5878
14684464107  -10.5950
14694600028  -10.6012
14694600028  -10.5781
14717225043  -10.5956
14723188736  -10.5825
14723188736  -10.5934
14723188736  -10.6009
14728573872  -10.5832
14755071483  -10.5587
14757596307  -10.5410
14780477344  -10.5386
14780477344  -10.5649
14780477344  -10.5573
14780477344  -10.5447
14784120000  -10.5618
14795494587  -10.5874
14795494587  -10.5984
14795494587  -10.5953
14809177292  -10.5830
14809177292  -10.5660
14809177292  -10.5635
14837914368  -10.5509
14846101227  -10.5506
14866368075  -10.5531
14866688596  -10.5597
14866688596  -10.5569
14866688596  -10.5683
14866688596  -10.5517
14866688596  -10.5531
14866688596  -10.5629
14866688596  -10.5732
14876506683  -10.5606
14884112907  -10.5715
14895500000  -10.5733
14910750000  -10.5751
14934870747  -10.5819
14953234432  -10.5946
14953234432  -10.6009
14953234432  -10.6026
14956468992  -10.5998
14967909675  -10.6062
14982157508  -10.6125
14982157508  -10.6143
14998439547  -10.6151
15011117856  -10.6034
15018810075  -10.5964
15036645627  -10.6075
15051941667  -10.5872
15069150464  -10.5805
15069150464  -10.5822
15098222772  -10.5944
15113203587  -10.6091
15127332448  -10.6105
15127332448  -10.6123
15127332448  -10.6141
15127332448  -10.5943
15151555467  -10.5957
15170749632  -10.5849
15184833075  -10.5740
15186113712  -10.5713
15187394403  -10.5690
15211737792  -10.5627
15214885924  -10.5855
15214885924  -10.6030
15214885924  -10.6046
15214885924  -10.6272
15216865200  -10.6368
15243798267  -10.6383
15244145312  -10.6108
15247647792  -10.6033
15263050752  -10.6211
15274608075  -10.6335
15274608075  -10.6499
15274608075  -10.6432
15302776576  -10.6573
15302776576  -10.6698
15305448987  -10.6873
15332148500  -10.6959
15333747147  -10.7007
15365935872  -10.6942
15371089200  -10.7071
15382687347  -10.7044
15391005052  -10.7009
15391005052  -10.7060
15398158347  -10.6874
15420489728  -10.6610
15420489728  -10.6703
15432996528  -10.6877
15447201147  -10.6735
15448492800  -10.6739
15450012036  -10.6861
15460120107  -10.6861
15463996848  -10.6955
15475629987  -10.6968
15475629987  -10.7139
15485974227  -10.6996
15495028272  -10.7120
15509169644  -10.7174
15509169644  -10.7074
15509169644  -10.7011
15522206283  -10.6872
15538804992  -10.7021
15546816432  -10.6881
15557184432  -10.6926
15566259267  -10.6944
15584416875  -10.6857
15584416875  -10.6720
15584416875  -10.6869
15584416875  -10.6959
15584416875  -10.7047
15596095212  -10.7053
15598188896  -10.6880
15603883200  -10.6934
15615568827  -10.7057
15644152107  -10.7144
15657723904  -10.6971
15657723904  -10.6910
15657723904  -10.6920
15657723904  -10.6933
15687548132  -10.6826
15693584787  -10.6843
15702699312  -10.6888
15713119152  -10.7084
15723542448  -10.7131
15728755392  -10.7179
15747310156  -10.7191
15747310156  -10.7060
15747310156  -10.7141
15747310156  -10.7288
15756137523  -10.7230
15803133723  -10.7278
15807223764  -10.7397
15807223764  -10.7300
15837237472  -10.7338
15837237472  -10.7420
15837237472  -10.7428
15837237472  -10.7371
15867289148  -10.7451
15867289148  -10.7499
15872449932  -10.7372
15876378027  -10.7349
15886855323  -10.7534
15927506500  -10.7475
15927506500  -10.7552
15928799067  -10.7526
15928799067  -10.7501
15928799067  -10.7683
15949791675  -10.7541
15957672224  -10.7484
15957672224  -10.7464
15957672224  -10.7270
15974738352  -10.7315
15977365452  -10.7389
15989190075  -10.7433
15990504192  -10.7474
15990504192  -10.7352
16007592627  -10.7364
16018117888  -10.7406
16023374667  -10.7347
16023374667  -10.7256
16023374667  -10.7233
16036532307  -10.7067
16048378800  -10.6779
16048397876  -10.6888
16048397876  -10.6835
16054962075  -10.6781
16054962075  -10.6891
16069450032  -10.6969
16086580587  -10.6880
16090535088  -10.6960
16109072284  -10.6927
16109072284  -10.6900
16109072284  -10.6913
16109072284  -10.6663
16109072284  -10.6794
16134066675  -10.6921
16134066675  -10.7053
16139466752  -10.6903
16876350027  -10.6978
17744521392  -10.6860
18797687500  -10.6576
19785192300  -10.7648
20674973956  -10.7085
21766386123  -10.6963
22826201612  -10.7231
23769942507  -10.6818
24840816048  -10.6815
25822543712  -10.6719


==> data/ht_loglog_r5_p7.dat <==
67830075  -14.5877
76295547  -13.2083
76295547  -12.8151
83255472  -11.8706
84111075  -11.8782
96550276  -11.8880
99588352  -11.4606
111154707  -8.97284
112377856  -8.97324
162830336  -9.02270
165686944  -8.28065
168885027  -7.22796
169967187  -8.49052
188183524  -9.00173
192914176  -9.73368
192914176  -10.0030
204259244  -12.2492
204930675  -9.17753
212739723  -6.11835
213042987  -5.34464
222971872  -6.71498
233535987  -7.63641
246413907  -7.42756
257924804  -8.01364
257924804  -8.15483
262997307  -8.25140
267693664  -8.88439
284310675  -8.65571
287965184  -8.92562
298473844  -9.15636
300605792  -9.16272
302826627  -9.53345
309372075  -9.32716
320436675  -9.48195
331527424  -9.62127
333813812  -9.45025
347753228  -9.44103
349920000  -9.15314
350114427  -9.41763
362472192  -9.66898
374306656  -9.64471
381775972  -9.73683
404778784  -9.72219
412646836  -9.81045
412646836  -9.99526
418074075  -9.96824
420616192  -9.84228
423617067  -9.81764
423617067  -9.79791
425329947  -9.50973
431400704  -9.67767
445138564  -9.67494
510437808  -10.0177
562432000  -10.0022
597699675  -9.87078
610727472  -10.1775
641671875  -9.95739
676449508  -9.86696
697870512  -9.70035
744471027  -9.78676
784697787  -9.82540
817345876  -9.75872
869551875  -9.72817
894594172  -9.67185
912396524  -9.65434
944335692  -9.74923
975242700  -9.67322
1019360416  -6.25660
1033899412  -10.1167
1051652187  -10.1855
1078344544  -9.20959
1119439467  -8.82327
1163679075  -9.02334
1203052000  -9.36008
1220728752  -9.27341
1235663104  -9.55406
1252187356  -9.51711
1274447948  -9.73781
1285676500  -9.97922
1317336075  -9.86796
1353795147  -9.82873
1377888404  -9.91374
1409416875  -9.74650
1442379987  -9.94872
1496154672  -9.98156
1499221444  -10.1874
1514298267  -10.2406
1536962332  -10.2194
1562471564  -10.2926
1587966147  -10.2223
1614333676  -10.2682
1694040507  -10.2720
1735192372  -10.2944
1783774976  -10.1865
1826132000  -9.95607
1883643808  -9.93307
1931062923  -9.98973
1994709028  -10.0535
2041281675  -12.2264
2094426464  -11.1565
2157412576  -11.0883
2197413036  -11.2650
2262437132  -11.0111
2305694187  -10.7099
2362358876  -10.3731
2396391507  -10.2913
2420872947  -9.78390
2465180204  -9.71533
2500777152  -9.74976
2570942588  -9.86980
2624396787  -9.95000
2670510496  -9.86198
2742828507  -9.91897
2810381476  -9.65053
2826180747  -9.85682
2889513675  -9.99133
3077378352  -7.52892
3301174688  -9.28879
3539149227  -9.47437
3749928075  -9.14747
3971386368  -9.29400
4232359436  -8.87246
4447738624  -9.08521
4643742604  -9.49482
4927700992  -9.45699
5165871876  -9.75744
5420535147  -8.95966
5724613467  -8.96891
5941784884  -8.79944
6147201056  -9.23123
6367611123  -9.19797
6591796875  -9.24074
6816428667  -9.41245
7023905307  -12.4267
7247757312  -9.30347
7453572075  -9.00994
7461637564  -8.95905
7469730603  -8.99926
7480512675  -8.94993
7505701083  -8.96407
7516323616  -8.94718
7516323616  -9.01581
7516323616  -9.07569
7525521675  -8.92055
7532735643  -8.96027
7534611500  -8.99841
7552929024  -9.00261
7556204907  -9.05995
7571276212  -9.09316
7571276212  -9.07553
7577901243  -9.00932
7585140267  -8.89811
7592382747  -8.88517
7621387227  -8.94055
7621387227  -9.01830
7626496000  -8.98105
7626496000  -8.98895
7626496000  -8.93049
7644962084  -8.89629
7662268332  -8.88574
7664997627  -8.76882
7678651392  -8.82181
7697787075  -8.87351
7711470000  -8.83907
7712382627  -8.78916
7719685587  -8.76022
7730646507  -8.71243
7737739744  -8.72293
7737739744  -8.77146
7737739744  -8.83684
7737739744  -8.73415
7738872300  -8.70297
7766323200  -8.65880
7774567947  -8.65484
7793764996  -8.66519
7793764996  -8.64087
7793764996  -8.63185
7806672432  -8.67737
7812500000  -8.68759
7817694912  -8.71430
7843444272  -8.73873
7850060032  -8.72780
7850060032  -8.71974
7850060032  -8.72776
7850060032  -8.71780
7858177200  -8.72734
7866470547  -8.76370
7868885108  -8.77094
7890453675  -8.80790
7909851312  -8.84461
7914473307  -8.82128
7929272763  -8.87300
7951497867  -8.83696
7951497867  -8.81438
7951497867  -8.79057
7951497867  -8.76932
7954278192  -8.72007
7982467916  -8.72499
7982467916  -8.70522
8002547712  -11.0522
8018359803  -10.9962
8020570324  -9.99739
8020570324  -8.70335
8020570324  -7.91769
8020570324  -8.17886
8020570324  -7.90802
8039666912  -8.53845
8062156800  -8.10151
8077950976  -8.54394
8077950976  -8.31360
8085501675  -8.26904
8119177587  -7.92214
8135604652  -8.36882
8135604652  -8.71747
8135604652  -9.15957
8135604652  -9.43196
8142604812  -9.61225
8164187667  -9.77377
8167004928  -9.76175
8193532000  -9.82832
8197085952  -9.89022
8207439075  -9.67108
8212902044  -9.73321
8216856675  -9.72881
8231936067  -9.78546
8251733668  -9.77616
8251733668  -9.70859
8254581075  -9.69867
8269695027  -9.64314
8271195296  -9.54067
8271195296  -9.63770
8291445552  -9.82357
8299017648  -9.81715
8310210304  -9.84739
8310210304  -9.92830
8311329675  -9.95378
8329763732  -9.98468
8345472147  -9.89479
8364470427  -10.0046
8368962556  -9.99175
8368962556  -9.97891
8382538800  -10.0323
8402531787  -10.0888
8425410075  -10.1023
8427991072  -10.0927
8427991072  -10.1502
8427991072  -10.1364
8440679547  -10.1895
8447728748  -10.2111
8462653632  -10.2860
8482741875  -10.2693
8487296500  -10.3134
8497105200  -10.1562
8502853932  -10.1697
8505729027  -10.1030
8507126624  -10.0961
8507126624  -10.1428
8526827907  -10.0281
8546031387  -9.96991
8554680000  -9.91333
8563332987  -9.93199
8566802276  -9.92547
8566802276  -9.87206
8577764352  -9.72354
8589318192  -9.62669
8601843627  -9.60343
8606740684  -9.55781
8606740684  -9.58058
8650103427  -9.49168
8655903675  -9.49276
8666880736  -9.45141
8666880736  -9.45526
8705284272  -9.49497
8705284272  -9.53884
8705284272  -9.57610
8714013075  -9.63538
8727300292  -9.61419
8727300292  -9.53486
8727300292  -9.51554
8727300292  -9.49388
8728570800  -9.51440
8747502368  -9.51473
8748972027  -9.44116
8788000000  -9.42472
8791794675  -9.42401
8802516672  -9.46155
8808295604  -9.37579
8810318592  -9.37903
8828622432  -9.36342
8848980508  -9.31566
8848980508  -9.31906
8869369856  -9.28888
8910242464  -9.29176
8910242464  -9.26209
8910242464  -9.25038
8916964083  -9.25439
8942497227  -9.25820
8947411632  -9.26068
8951344128  -9.29298
8968066875  -9.26484
8971786516  -9.28227
8971786516  -9.31389
8978895792  -9.33190
9002545200  -6.49271
9033613312  -8.50040
9070710507  -9.60059
9095723500  -8.78903
9096462675  -9.58944
9116489984  -9.52779
9126222075  -10.4099
9134166123  -10.5085
9150064587  -10.0477
9158117728  -10.0086
9158117728  -9.39117
9158117728  -9.41116
9178979036  -9.40273
9178979036  -9.19394
9179911467  -9.43624
9191863827  -9.55466
9209806947  -9.83728
9220796644  -9.73409
9220796644  -9.81126
9221778747  -9.95773
9224772912  -9.94161
9236754432  -9.70416
9240750000  -9.56058
9241752992  -9.56444
9251742267  -9.62938
9254741292  -9.74465
9266742252  -9.67996
9281754387  -9.39839
9283760896  -9.40313
9284758272  -9.45249
9291769227  -9.45115
9301789467  -9.30809
9317833083  -9.35516
9325895904  -9.31582
9329874867  -9.23126
9336902832  -9.15476
9347011132  -9.08079
9368158208  -8.96980
9390200427  -8.82221
9401281200  -8.72304
9410548000  -8.64163
9442639827  -8.66456
9456783075  -8.67861
9462847707  -8.76997
9471948300  -8.61101
9474372148  -8.56419
9474372148  -8.57850
9487125675  -8.59776
9511434747  -8.55276
9511434747  -8.44748
9517516875  -8.53095
9538484224  -8.61215
9538484224  -8.51150
9558114075  -8.58917
9559919012  -8.71961
9584548587  -8.76378
9595743408  -8.77861
9602884876  -8.79152
9602884876  -8.80577
9602884876  -8.90362
9602884876  -8.81088
9624268800  -8.87537
9624416000  -8.88613
9645690627  -8.96987
9645979284  -8.95472
9645979284  -8.96002
9667574752  -8.94683
9667574752  -8.91059
9670201875  -8.87398
9689202428  -8.88424
9700884675  -8.87112
9710098992  -8.91992
9710862336  -8.98739
9722391552  -8.99629
9725465907  -8.96309
9726490800  -8.91002
9731616075  -8.91728
9732554500  -8.96636
9754278944  -8.95856
9754278944  -8.94664
9768557907  -8.93573
9812774592  -8.88688
9819646196  -8.87459
9819646196  -8.77140
9819646196  -8.78254
9830283147  -8.73605
9830283147  -8.74496
9863386204  -8.80658
9863386204  -8.84542
9863386204  -8.84936
9863386204  -8.90616
9863386204  -8.91473
9871541307  -8.92292
9885304832  -8.94501
9895303872  -8.95171
9917025075  -8.95900
9929239456  -8.93430
9951255500  -8.94358
9962613387  -8.96625
9969875712  -8.97292
9994795200  -8.94692
9995385172  -8.92265
10004148027  -9.41863
10007266608  -7.39073
10017498848  -10.8817
10020786075  -10.0532
10035355707  -10.6908
10039645116  -10.2130
10066611987  -10.1295
10079128107  -10.6847
10079128107  -10.8986
10079128107  -11.0952
10079128107  -11.2447
10082258352  -11.0888
10084035524  -10.6949
10104183675  -10.3663
10150866176  -9.97472
10150866176  -9.64743
10157530032  -9.83365
10157530032  -9.80672
10192123107  -9.87388
10195583584  -10.0237
10195583584  -9.77674
10195583584  -9.69400
10199468592  -9.41334
10217991452  -9.54247
10217991452  -9.60397
10247804748  -9.60985
10255170267  -9.60939
10262905636  -9.72474
10262905636  -9.55568
10262905636  -9.65474
10262905636  -9.60004
10262905636  -9.49859
10262905636  -9.49911
10277282700  -9.54712
10307951244  -9.50341
10321579008  -9.59768
10330523392  -9.59671
10330523392  -9.75213
10330523392  -9.82095
10344819852  -9.81388
10356450075  -9.77016
10372320000  -9.68345
10381847787  -9.53336
10398796875  -9.46210
10410457392  -9.49416
10421141504  -9.42857
10423185408  -9.39902
10445478147  -9.36923
10445478147  -9.37416
10445478147  -9.38010
10461416112  -9.26007
10477366227  -9.27244
10489451756  -9.22038
10489451756  -9.31453
10489451756  -9.37793
10499716800  -9.43889
10499716800  -9.49855
10535157364  -9.55339
10535157364  -9.55444
10535157364  -9.45063
10535157364  -9.45352
10535157364  -9.37893
10547691075  -9.35604
10558059872  -9.30847
10570116492  -9.33629
10585080000  -9.29216
10589357232  -9.34135
10589357232  -9.39286
10598984163  -9.23544
10602194112  -9.28473
10603964416  -9.22539
10603964416  -9.18652
10603964416  -9.19074
10611826875  -9.23823
10626966500  -9.20182
10650001824  -9.22681
10650401667  -9.23004
10666495152  -9.29799
10671862347  -9.34097
10673070412  -9.32129
10673070412  -9.32473
10682600787  -9.29061
10696568832  -9.19955
10713772800  -9.14862
10719307476  -9.15300
10730990592  -9.11862
10735297200  -9.08786
10740681675  -9.02201
10742476000  -8.99336
10752532272  -8.98773
10761154992  -8.90866
10782726912  -8.91689
10788913152  -8.90643
10800000000  -8.94631
10812181828  -9.00031
10812181828  -9.05497
10812181828  -9.10883
10812181828  -9.14321
10812181828  -9.20496
10831342707  -9.16130
10848654675  -9.11847
10852984827  -9.12277
10868147163  -9.14314
10882188544  -9.15939
10882188544  -9.13273
10882188544  -9.13476
10886572800  -9.10801
10896333867  -9.09848
10952496796  -9.03352
10957167675  -9.03850
10974579867  -9.08358
10977846192  -9.01815
10977846192  -8.99488
10999536804  -9.02692
11000724075  -6.42415
11023107232  -5.61387
11023107232  -8.05060
11023107232  -8.41293
11026899387  -6.73034
11046711308  -8.01315
11066220675  -8.45408
11070349056  -8.97984
11088096075  -8.68971
11092473747  -9.23817
11104516800  -9.27422
11115470700  -8.88777
11117725664  -8.94724
11117725664  -8.91608
11125333827  -9.16594
11138491467  -9.10321
11158242507  -8.94006
11158242507  -9.13639
11158242507  -9.32833
11160438147  -8.93547
11165237248  -9.18127
11165237248  -9.06007
11167026363  -9.01396
11174715072  -8.90804
11189001123  -9.04987
11189043716  -8.94903
11189043716  -8.90988
11189043716  -8.93815
11219802075  -9.06899
11219802075  -9.18459
11240726832  -9.25052
11248440867  -9.26258
11260666112  -9.41993
11260666112  -9.29094
11260666112  -9.37995
11263876875  -9.43196
11280427200  -9.30969
11303618067  -9.11228
11308583776  -9.00378
11308583776  -9.17724
11308583776  -9.26606
11308583776  -9.38767
11320197552  -9.31656
11332593500  -9.39514
11333469888  -9.29625
11356637184  -9.20074
11370008907  -9.20896
11380714852  -9.21337
11380714852  -9.19018
11380714852  -9.16322
11389964067  -9.14930
11396619675  -8.97829
11403277227  -9.05147
11413267200  -9.03257
11413267200  -9.09614
11439928512  -9.13378
11449934523  -9.08550
11453270832  -9.06801
11477365844  -9.15294
11477365844  -9.24303
11506717872  -9.24611
11514522627  -9.30342
11525895868  -9.25571
11525895868  -9.26198
11540185452  -9.33633
11550212096  -9.26879
11556937467  -9.22750
11584884492  -9.25803
11592715707  -9.17245
11598947104  -9.15791
11613985200  -9.14247
11613985200  -9.14175
11623365932  -9.14789
11623365932  -9.17563
11624067027  -9.22317
11637516267  -9.16647
11650973283  -9.16894
11664438075  -9.15544
11672306356  -9.10154
11672306356  -9.14754
11672306356  -9.13437
11672306356  -9.10336
11686896675  -9.10771
11696828000  -9.11355
11708252352  -9.08315
11716125147  -9.12593
11725125867  -9.09458
11735255808  -9.08227
11745974272  -9.06998
11745974272  -9.05842
11745974272  -9.06443
11748769200  -9.03469
11770598948  -9.00778
11791612908  -9.06576
11799513675  -9.10333
11816452800  -9.07626
11826622107  -9.11316
11828882547  -9.11842
11844679424  -9.13674
11844711675  -9.15469
11860551387  -9.19065
11862815067  -9.19252
11862815067  -9.25541
11878666875  -9.25785
11884330800  -9.28983
11894529267  -9.32323
11919070076  -9.35359
11935366875  -9.37168
11935366875  -9.34501
11935366875  -9.31785
11935366875  -9.29171
11935366875  -9.26667
11943936000  -9.24089
11962630827  -9.18834
11968836484  -9.17851
11968836484  -9.18267
11993771552  -9.21347
11993771552  -9.20321
11993771552  -9.26117
12007001088  -9.58949
12017252043  -11.2346
12033206667  -11.7474
12037767075  -12.0629
12043745536  -11.2002
12043745536  -11.4392
12043745536  -11.1517
12043745536  -10.1139
12043745536  -9.54270
12043745536  -9.37871
12043745536  -9.36155
12065147667  -9.61942
12068784500  -8.90424
12075423408  -9.18347
12090273867  -8.69520
12097131003  -8.94856
12118966492  -8.79918
12123434700  -8.84115
12147476067  -8.71949
12157786800  -8.89613
12166955568  -9.22013
12169287396  -9.16031
12169287396  -9.37954
12194500000  -9.39285
12194500000  -9.21514
12199073472  -9.10979
12236981067  -8.96533
12250780227  -8.87661
12259983987  -9.06672
12263436288  -8.93088
12268040112  -9.04470
12268040112  -9.15456
12268040112  -9.25795
12270346708  -9.22382
12271493547  -9.14582
12295698656  -9.11510
12295698656  -9.08784
12295698656  -9.10368
12301443675  -9.07794
12306054627  -9.09184
12319892667  -9.02558
12337201152  -8.85295
12346507264  -8.87012
12346507264  -8.95773
12346507264  -9.06889
12346507264  -9.21805
12346507264  -9.32053
12346507264  -9.45652
12366075627  -9.42716
12371963972  -9.36844
12371963972  -9.37305
12371963972  -9.31799
12397455648  -9.23347
12421609227  -9.26559
12422982316  -9.27312
12422982316  -9.24580
12441307212  -9.19364
12486555675  -9.19664
12486555675  -9.25735
12499772512  -9.28553
12499772512  -9.21434
12499772512  -9.17171
12514441707  -9.12941
12525439388  -9.13721
12525439388  -9.26942
12528396387  -9.25076
12545850672  -9.27655
12551141376  -9.21250
12576878500  -9.28259
12576878500  -9.28705
12584292867  -9.29143
12598286427  -9.29581
12602650784  -9.27919
12602650784  -9.28522
12625129152  -9.26950
12628458252  -9.25061
12644987787  -9.21466
12649662675  -9.25846
12654300928  -9.18368
12661353675  -9.11143
12680178836  -9.11777
12685922352  -9.08395
12696459075  -9.05481
12724578387  -9.04306
12726923067  -8.99517
12732040444  -9.00300
12732040444  -8.97455
12732040444  -8.97988
12732040444  -8.98392
12756249792  -9.00767
12759771267  -9.01377
12766815675  -9.08352
12778560675  -9.10483
12784435200  -9.07628
12795012747  -9.08172
12809122947  -9.05443
12810097696  -8.99589
12810097696  -9.03503
12810097696  -9.02533
12836187500  -9.06345
12865641507  -9.11489
12879790587  -9.13706
12888473332  -9.17151
12888473332  -9.23520
12888473332  -9.28310
12888473332  -9.33053
12888473332  -9.37623
12888473332  -9.36257
12888473332  -9.41690
12903389667  -9.40573
12908112075  -9.37943
12914669408  -9.39665
12915197307  -9.41353
12921103152  -9.42749
12927010347  -9.41566
12943557675  -9.44069
12954200832  -9.45205
12954200832  -9.47240
12954200832  -9.49817
12954200832  -9.52618
12967168000  -9.48913
12979051875  -9.47734
12993470564  -9.45322
12993470564  -9.44319
12995632467  -9.39511
13003926732  -9.41741
13019808672  -9.40539
13033570707  -9.40611
13046182348  -9.40830
13046182348  -9.41042
13072591616  -9.39980
13072591616  -9.35394
13078694187  -9.39007
13078694187  -9.41518
13078694187  -9.43979
13088203803  -9.42971
13099036500  -9.44249
13110802992  -9.38712
13125517024  -9.36635
13125517024  -9.35787
13125517024  -9.38221
13125517024  -9.37148
13125517024  -9.36115
13125517024  -9.33081
13126276827  -9.33251
13145334075  -9.36686
13150100547  -9.33704
13157251875  -9.31780
13176331587  -9.35224
13188263427  -9.32300
13205172676  -9.32514
13205172676  -9.29646
13205172676  -9.28803
13207365603  -9.25988
13228872075  -9.28304
13231796000  -9.23515
13239631872  -9.26863
13248003627  -9.27890
13270740300  -9.29133
13279121883  -9.31229
13282714800  -9.31462
13285149952  -9.25868
13285149952  -9.22255
13285149952  -9.22436
13285149952  -9.23502
13307878827  -9.22773
13307878827  -9.21122
13307878827  -9.19503
13307878827  -9.17943
13312674675  -9.19166
13327067403  -9.20253
13331866707  -9.20521
13354675200  -9.22410
13365449500  -9.20795
13365449500  -9.21074
13391930907  -9.18677
13392287744  -9.15390
13413587067  -9.16675
13419161892  -9.15063
13437669987  -9.13643
13446071968  -9.16544
13455746352  -9.16776
13469010075  -9.15320
13473017996  -9.12203
13481073675  -9.14086
13481073675  -9.15947
13524547347  -9.13699
13527018004  -9.11460
13527018004  -9.11734
13527018004  -9.11171
13527018004  -9.10577
13535426700  -9.05973
13554072032  -9.07115
13568091003  -9.08038
13591100592  -9.09941
13608288256  -9.10837
13608288256  -9.10417
13608288256  -9.08938
13626258075  -9.06061
13635450500  -9.09519
13639605552  -9.10597
13662675675  -9.07761
13667535027  -9.08043
13673610432  -9.08342
13688196912  -9.07101
13691844747  -9.05839
13704007707  -9.06100
13712524992  -9.06339
13717154048  -9.07329
13722262272  -9.05378
13735656675  -9.06289
13744460916  -9.05848
13746620592  -9.08153
13761245952  -9.09884
13771804000  -9.09497
13772220075  -9.10465
13786859043  -9.12817
13799183324  -9.11627
13810053312  -9.12573
13826598912  -9.14863
13833267075  -9.17274
13845492675  -9.16768
13854050788  -9.18367
13854050788  -9.18492
13857723675  -9.20821
13874856147  -9.23788
13881538976  -9.23983
13881538976  -9.22795
13889549547  -9.23647
13893224112  -9.23771
13918959675  -9.22535
13932449712  -9.23215
13936624384  -9.22027
13936624384  -9.19611
13948400907  -9.18422
13948400907  -9.14635
13955766075  -9.12858
13966817472  -9.14355
13996309248  -9.14540
14019525436  -9.14632
14019525436  -9.14835
14019525436  -9.16781
14019525436  -9.19461
14022140067  -9.20304
14036911227  -9.17918
14041836675  -9.17516
14047232000  -9.17038
14047232000  -9.16598
14070174768  -9.17410
14074975044  -9.18713
14084971200  -9.18857
14086204587  -9.17194
14102754592  -9.18102
14110883667  -9.16445
14125701483  -9.16598
14147942787  -9.16801
14158423296  -9.16955
14158423296  -9.17060
14166490572  -9.16529
14178862512  -9.14916
14183812800  -9.12669
14186312500  -9.12868
14186312500  -9.12423
14199907203  -9.13794
14214238304  -9.15141
14214771675  -9.15930
14233363200  -9.13769
14263134912  -9.16238
14270199808  -9.16402
14270199808  -9.14185
14270199808  -9.14240
14279274243  -9.14533
14284242027  -9.14079
14289210675  -9.15441
14298235556  -9.12752
14307850800  -9.12963
14316553683  -9.13471
14345167500  -9.12997
14354417164  -9.12582
14354417164  -9.12090
14371318107  -9.12292
14393751867  -9.13544
14407470000  -9.12620
14408717427  -9.13883
14408717427  -9.15112
14410745748  -9.14640
14412460032  -9.14855
14412460032  -9.13961
14423690763  -9.13560
14428683603  -9.13780
14438965216  -9.14608
14438965216  -9.13176
14438965216  -9.10142
14444916300  -9.09771
14506183107  -9.08380
14523844612  -9.06994
14539997772  -9.06081
14552211488  -9.06302
14580615276  -9.05929
14607745200  -9.06075
14609056000  -9.08370
14609056000  -9.10055
14619051747  -9.11134
14619051747  -9.12339
14637533684  -9.12495
14645450700  -9.12601
14664321675  -9.12773
14665580172  -9.11434
14678168112  -9.12131
14684464107  -9.12402
14694600028  -9.13017
14694600028  -9.11683
14717225043  -9.11358
14723188736  -9.10516
14723188736  -9.09164
14723188736  -9.07360
14728573872  -9.06558
14751284652  -9.06698
14755071483  -9.05855
14763909312  -9.06061
14780477344  -9.05276
14780477344  -9.04976
14782856427  -9.04182
14795494587  -9.04815
14795494587  -9.05895
14795494587  -9.07006
14809177292  -9.06720
14809177292  -9.08364
14815726875  -9.10844
14837914368  -9.10491
14846101227  -9.09183
14861300067  -9.06999
14866688596  -9.05769
14866688596  -9.05004
14866688596  -9.05170
14866688596  -9.02072
14866688596  -9.00865
14866688596  -9.00552
14866688596  -9.01523
14866688596  -8.99265
14884112907  -8.99881
14886648747  -9.01419
14900599728  -8.99319
14925981888  -8.99950
14937410907  -9.01059
14953234432  -9.02040
14953234432  -9.00392
14953234432  -9.00199
14967909675  -8.99489
14982157508  -8.98776
14982157508  -8.99405
15011117856  -8.99988
15011117856  -9.01046
15032822832  -8.99462
15040115500  -8.99207
15057042075  -8.97636
15069150464  -8.96062
15069150464  -8.94938
15098222772  -8.95461
15113203587  -8.95643
15127332448  -8.97111
15127332448  -8.98155
15127332448  -8.98315
15127332448  -8.99350
15151555467  -9.00349
15179711067  -8.98058
15185664000  -8.97791
15186113712  -8.95416
15205329747  -8.96491
15214885924  -8.97527
15214885924  -8.97700
15214885924  -8.99572
15214885924  -9.00996
15214885924  -9.01993
15223275675  -9.03433
15243798267  -9.05166
15244145312  -9.06138
15247647792  -9.05804
15263050752  -9.05515
15274608075  -9.05975
15274608075  -9.06030
15274608075  -9.06174
15302776576  -9.05927
15302776576  -9.05580
15310592163  -9.04975
15332148500  -9.05952
15333747147  -9.06068
15365935872  -9.03795
15371089200  -9.03921
15382687347  -9.03671
15391005052  -9.03798
15391005052  -9.04345
15398158347  -9.04080
15420489728  -9.04625
15420489728  -9.05959
15436869867  -9.06936
15448492800  -9.06184
15448492800  -9.07098
15450012036  -9.07184
15460120107  -9.06534
15463996848  -9.07477
15475629987  -9.08387
15475629987  -9.06592
15495028272  -9.05620
15506673075  -9.04615
15509169644  -9.05174
15509169644  -9.04939
15511849947  -9.05084
15532566075  -9.05112
15538804992  -9.05942
15553296027  -9.03415
15557184432  -9.04275
15568478068  -9.04077
15584416875  -9.04846
15584416875  -9.05727
15584416875  -9.06515
15584416875  -9.07414
15584416875  -9.08296
15584416875  -9.09193
15598188896  -9.09586
15598188896  -9.08235
15605181387  -9.08382
15644152107  -9.07088
15657723904  -9.06502
15657723904  -9.06631
15657723904  -9.06735
15668858700  -9.07987
15687548132  -9.07026
15693584787  -9.07183
15702699312  -9.06544
15713119152  -9.05954
15723542448  -9.06797
15728755392  -9.04757
15747310156  -9.03451
15747310156  -9.02514
15747310156  -9.02632
15747310156  -9.02714
15756137523  -9.02147
15803133723  -9.02643
15807223764  -9.03146
15837118947  -9.03285
15837237472  -9.04214
15837237472  -9.05391
15837237472  -9.06568
15838426800  -9.06358
15867289148  -9.06120
15869831472  -9.06976
15876378027  -9.06046
15885545472  -9.06895
15892095267  -9.05631
15927506500  -9.05051
15927506500  -9.03793
15928799067  -9.03893
15928799067  -9.04020
15944542227  -9.03794
15949791675  -9.03930
15957672224  -9.04076
15957672224  -9.02500
15957672224  -9.02308
15960293163  -9.01771
15977365452  -9.01265
15989190075  -9.00718
15990504192  -9.00159
15990504192  -8.99637
16007592627  -9.00784
16018117888  -8.99555
16023374667  -8.99646
16023374667  -9.00415
16023374667  -9.01210
16023374667  -9.02022
16043113152  -9.02167
16048397876  -9.03294
16048397876  -9.04746
16048397876  -9.06227
16054962075  -9.05680
16066815372  -9.05480
16078716000  -9.05912
16090535088  -9.05716
16097127003  -9.06830
16109072284  -9.06269
16109072284  -9.06402
16109072284  -9.07139
16109072284  -9.05615
16128786987  -9.05405
16134066675  -9.06108
16134066675  -9.06861
16139466752  -9.06651
16887152187  -9.00820
17750059200  -8.94660
18797687500  -8.92409
19791046656  -8.94415
20674973956  -8.85933
21769953916  -8.81857
22864543488  -8.79327
23797677312  -8.77131
24855559587  -8.79894
25822543712  -8.76452


==> data/prime_log2_r0_p11.dat <==
11  5.749901
17  2.874950
19  10.58635
37  17.71881
67  0.031497
73  -6.10976
89  -16.7500
109  -11.9051
113  -10.5823
139  2.650388
179  12.19452
233  26.03522
307  31.60100
307  41.05692
307  29.57398
307  29.77541
353  36.12167
431  36.15922
443  44.02758
503  51.50013
503  54.57571
557  41.19277
571  48.16033
593  42.75609
659  42.73103
701  41.08753
733  39.56577
739  42.82734
1153  41.35054
1171  43.30038
1187  48.37002
1187  39.02801
1187  42.40124
1259  41.15415
1259  42.88986
1289  33.15034
1297  36.42013
1321  43.61549
1373  42.49715
1433  41.43472
1613  48.40716
1867  43.20229
1901  39.54622
1907  41.24072
1913  42.86202
1979  45.68763
2089  47.20225
2089  53.52356
2089  54.81644
2143  57.24981
2213  60.78000
2699  45.78474
3181  47.07933
3331  51.46749
3547  42.26465
4283  40.44690
4457  38.79412
5393  44.17601
5987  49.96485
6323  46.57650
7057  48.07587
7841  46.55179
8543  44.44816
8747  40.40999
9151  42.86537
9661  37.17533
10099  33.16665
10357  39.49016
11059  42.34246
12101  42.11704
12553  35.43552
14149  36.07249
15299  40.08509
15641  40.55395
16193  40.98533
16883  44.10899
17443  44.46036
18251  49.43264
19081  53.22590
20627  55.36217
21493  55.46115
22453  56.54672
23011  59.49159
24373  55.30424
24691  54.51774
26633  56.97623
27773  63.40080
29017  63.86105
30223  62.53777
30851  62.13674
31891  57.48380
33893  61.88644
37313  62.81792
38791  63.34942
41809  66.20362
43651  62.11384
45433  60.84197
48313  61.09116
50753  62.43785
51593  55.08427
55171  53.84003
57203  57.97705
59113  57.06576
60089  57.46968
63907  62.84006
66529  65.56661
68059  60.65923
70067  57.45041
71837  58.43443
74731  62.23699
76579  55.53497
78877  54.05425
81077  53.71902
81931  53.93170
85427  51.79051
87877  55.91910
102061  61.33461
116827  60.03229
128389  59.87233
146161  70.77136
162829  69.83858
175859  73.81335
198109  81.60728
211427  76.11286
226549  78.78057
277169  77.63404
2814587  108.7151
6297059  107.3890
10157033  105.8368
14536733  105.0499
19153333  105.3128
24037003  106.4199
29006429  106.8695
34361597  107.7522
39728459  109.9974
45511267  110.4439
49551331  112.5578
53677297  112.5472
57784637  113.9721
62057549  114.4037
66211237  115.0062
70591673  114.4122
74993917  114.6786
79463213  115.0414
84061979  114.0749
88794637  114.7315
93394013  114.8431
98329339  113.1750
103242619  115.1355
108043693  115.7887
112881449  116.7053
117724339  115.6731
122635027  116.2419
127556941  117.1723
132570271  118.5076
137530597  118.3677
142778323  118.7223
147892607  118.2695
153042803  118.8010
158275087  118.9782
163420567  119.0384
168769787  118.7967
174038863  119.3626
179544271  120.4661
184847347  120.0260
190325909  119.8841
195744149  119.8311
201684253  119.0954
207011699  118.8231
212686979  118.1981
218445803  118.5882
223910651  119.4385
229580531  119.3010
235193947  119.6105
240910939  119.0539
246563347  119.8671
252466597  120.1284
258209027  120.5890
264139639  120.5541
269911709  120.6271
275744627  120.7843
281680739  121.3587
287620117  122.0797
293689901  122.8130
299553229  123.6502
305811647  123.9234
311768399  123.8768
317852371  123.6271
323855621  124.4370
330202459  124.5921
336433067  124.8429
342624049  124.5140
348909727  124.2904
354976757  124.4396
361131011  124.4736
367333693  124.3397
373691869  124.4259
379890587  125.2098
386401859  125.5574
392772113  125.8538
399237283  125.6791
405655193  126.0062
411975959  125.9340
418349917  126.5990
424789051  126.8558
431355187  126.7424
437799067  126.9453
444366037  127.7798
450967883  127.7274
457446929  127.5538
463760243  127.9620
470398051  128.0675
477059203  128.1591
483714971  128.0213
490405543  127.8758
497255413  127.8541
504119971  127.6803
510545779  127.7687
517479629  127.6858
524156891  128.2069
530669899  128.1548
537515929  128.1212
544430813  128.1271
551454451  128.0041
558177427  127.9418
564867893  128.1563
571847291  128.3955
578799787  129.0279
585332227  129.0421
592259813  129.5742
599009381  129.8539
606151181  130.1968
613087073  130.3867
620201381  130.6412
627059249  130.6673
634088089  130.6404
641100403  130.6870
648172781  130.8351
655240667  131.0863
662530067  131.2924
669733747  131.3669
677022209  131.3640
684243757  131.5512
691166453  131.5013
698249267  131.4031
705473861  131.3966
712681451  132.0080
719685859  132.2153
726976093  132.1729
734248769  132.5019
741344267  132.4838
748700857  132.1965
755962309  132.1938
763252639  132.0620
770321627  132.1953
777603467  132.2209
784517689  132.2726
792154619  132.4973
799443643  132.6990
806985983  132.4273
814449739  132.5132
821574323  132.3367
829031779  132.3326
836401991  132.0987
843898379  131.9049
851225939  131.8389
858654253  131.6180
866055943  131.5779
873623683  131.8759
880991581  131.8830
888622811  131.7849
895911823  131.8257
903728467  132.1351
911589139  132.1440
919102259  132.1358
926773691  132.0399
934296533  131.8762
942091471  131.7828
949727539  131.8652
957555143  132.0104
965181181  132.1786
973226213  132.2916
980665291  132.4828
988488187  132.4657
996218981  132.6217
1003861307  132.6654
1011595447  132.6283
1019154457  132.6638
1027183733  132.8741
1035025451  132.7685
1042900517  132.7956
1050444181  132.7673
1058264677  132.8222
1066143059  133.0375
1073923657  133.0589
1081864187  133.0692
1089805063  133.1910
1097662829  133.3079
1105671221  133.5376
1113311033  133.6806
1121036237  133.6553
1129256221  133.8563
1137124259  133.9012
1145131739  134.0518
1152951607  134.1908
1161085883  134.2110
1169035291  134.1628
1176916243  134.0986
1185131131  134.1124
1192987267  134.0828
1201157747  134.2640
1209069709  134.0980
1217078461  134.3016
1224966329  134.6460
1233073909  134.6376
1241210723  134.7566
1249282193  134.6423
1257506917  134.5423
1265329801  134.5798
1273575617  134.4819
1281545227  134.5699
1289856661  134.4940
1297877417  134.5971
1306417459  134.4414
1314348677  134.4144
1322500409  134.4950
1330545037  134.4985
1338776099  134.6479
1346914781  134.3947
1355212219  134.5454
1363455689  134.6187
1371727879  134.8094
1380240073  134.9095
1388512243  134.8948
1396827197  134.8504
1405329749  134.9391
1413684707  134.8758
1421717113  135.0177
1430098291  134.9205
1438065883  135.0299
1446491479  134.9951
1454792491  135.0098
1463221211  135.0052
1471691129  135.0332
1479817621  134.9714
1488422213  135.0695
1496806081  134.9275
1505537707  134.8838
1513858103  135.1025
1522336573  134.9051
1530488501  134.7926
1539135779  134.6986
1547690203  134.7728
1556241913  134.8145
1564967123  134.7507
1573184177  134.8287
1581856943  134.8981
1590362387  134.9173
1598815187  134.8682
1607510507  134.8488
1616180747  134.7011
1624767499  134.7155
1633298101  134.7214
1642054949  134.8494
1650414097  134.8900
1659274261  134.9845
1667454589  135.1697
1676387533  135.1888
1684944827  135.2433
1693616131  135.5399
1702255213  135.7339
1711085177  135.6509
1719548683  135.7490
1728333521  135.7426
1737206011  135.9130
1745885989  136.0372
1754865271  136.2314
1763325611  136.2866
1771903531  136.2647
1780415317  136.4608
1789459687  136.6062
1798007597  136.5331
1806837499  136.7195
1815385867  136.8752
1824236371  137.0729
1833083657  137.0750
1841819971  137.1939
1850770403  137.0527
1859450753  137.2053
1868453533  137.3128
1877334857  137.3342
1886516627  137.3801
1895008789  137.4473
1903828169  137.5791
1912596157  137.5833
1921900573  137.7556
1930638601  137.9395
1939699147  138.2174
1948599811  138.2200
1957404979  138.1260
1966421683  138.0824
1975093579  138.1764
1983830851  138.2087
1992602179  138.2659
2002202737  138.3345
2011238107  138.3597
2020120969  138.3615
2029000781  138.4433
2038129277  138.6001
2047194307  138.7702
2056019429  138.8533
2065047877  138.8631
2073767779  138.9447
2082851299  139.0442
2091666223  138.9554
2100999113  138.9456
2109779459  139.0335
2118909763  139.1125
2127573037  139.0302
2136632717  139.1162
2145554459  139.0343
2154494789  139.0704
2163507517  139.0147
2172640427  138.9167
2181846773  138.8340
2190726211  138.8359
2199764683  138.8248
2209224397  138.8201
2218186637  138.8409
2227157677  138.7657
2236018859  138.7007
2244788387  138.8776
2254007647  138.9528
2263092973  139.0222
2272278013  139.0219
2281445909  139.0616
2290372739  139.1335
2299934797  139.0600
2309155091  139.1708
2318423509  139.1476
2327304829  139.1463
2336725603  139.2077
2346120253  139.1241
2355325013  139.2185
2364652387  139.2434
2373549611  139.2729
2383145819  139.2986
2392282097  139.1843
2401613491  139.2806
2410688459  139.3048
2419943971  139.1563
2428776101  139.1648
2438344109  139.0495
2447382727  139.0435
2456980571  139.1497
2466627083  139.0589
2475797167  139.1845
2485311611  139.3594
2494686443  139.5418
2504221913  139.5446
2513495573  139.5539
2522970251  139.5474
2532061381  139.5774
2541268733  139.6294
2550837851  139.6594
2560308859  139.9636
2569871611  140.0522
2579290781  140.0490
2588930759  140.1872
2598050269  140.2096
2607845111  140.2571
2616966593  140.3058
2626601851  140.3813
2635948771  140.4220
2645690147  140.3595
2654705741  140.3566
2664487867  140.3857
2674286171  140.3933
2683608131  140.3495
2692955731  140.3742
2702450873  140.2820
2712283417  140.2499
2721738161  140.2625
2731568363  140.2742
2741505229  140.2964
2751364477  140.4011
2760843389  140.3864
2770466291  140.4190
2780063899  140.3463
2789489987  140.3608
2799257581  140.3717
2808747017  140.3280
2818521187  140.4111
2827973501  140.4537
2838024317  140.4164
2847496609  140.3301
2857310831  140.3684
2866958603  140.3289
2876852413  140.3796
2886608971  140.4178
2896165963  140.4674
2906018483  140.3823
2915697451  140.4493
2925422459  140.4026
2934636569  140.4891
2943968347  140.4696
2953592819  140.6014
2963188369  140.6574
2972515277  140.6619
2982460787  140.6656
2992398229  140.8493
3002530171  140.7895
3012401449  140.7910
3021845803  140.8859
3031859833  140.9880
3041229427  141.0385
3050904547  141.1427
3060721399  141.1431
3070835093  141.1690
3080549951  141.2235
3090576019  141.0852
3099935843  141.0816
3109822841  141.0558
3119588711  140.9624
3129090143  141.0632
3139061669  141.0462
3148678259  141.0466
3158545459  141.1270
3168293941  141.0578
3178503467  141.0373
3188212829  141.0442
3197992033  141.0294
3207527371  140.9820
3217245371  141.1121
3227111567  141.3316
3236626699  141.3646
3246710851  141.3691
3256603481  141.3744
3266908199  141.4252
3276496123  141.4190
3286597087  141.5233
3296077243  141.5521
3306401401  141.6126
3316052731  141.6669
3325753111  141.6999
3335840587  141.8022
3345663199  141.8982
3355719379  141.9209
3365811271  142.0222
3375694669  142.0775
3385448929  142.1426
3395493539  142.1920
3405345227  142.3481
3415288223  142.3252
3425194259  142.4004
3434867581  142.4425
3445188401  142.4166
3455007263  142.3393
3465232411  142.3330
3474784237  142.4486
3484647311  142.4372
3494351141  142.4743
3504588079  142.5162
3514614443  142.5601
3524727779  142.5785
3534752003  142.5926
3544992629  142.4918
3554914927  142.5988
3564928573  142.6541
3574949779  142.6553
3585057649  142.6188
3595208293  142.7797
3604969573  142.8835
3615345541  142.8477
3625287949  142.8998
3635455147  142.9623
3645395893  142.9451
3655515043  142.9325
3665731387  142.9447
3676082983  142.9859
3686047819  142.8623
3696161303  142.9971
3706250147  143.0248
3716029657  143.0690
3726269153  143.1326
3736176629  143.0797
3746443859  143.0816
3756459347  143.0828
3766823939  143.1926
3776745547  143.2447
3786890027  143.3683
3797480107  143.5416
3808016293  143.6530
3818490619  143.5844
3828479911  143.5899
3838547899  143.5432
3848686571  143.5646
3858847141  143.5269
3868988491  143.5684
3879277417  143.6182
3889469981  143.5428
3899622413  143.5074
3909958337  143.4436
3919909403  143.3902
3930536683  143.2966
3940822727  143.2995
3951115043  143.3294
3960870499  143.2292
3971625019  143.3211
3981719537  143.2894
3992274677  143.3228
4002699469  143.4085
4013310481  143.5220
4023858259  143.6311
4034207539  143.6864
4044565027  143.6595
4054739873  143.7215
4065432589  143.7852
4075985057  143.8175
4086536059  143.8860
4096733741  144.0223
4107067883  144.1144
4117226671  144.0644
4127527421  144.0777
4138156013  144.1782
4148481677  144.1769
4159357357  144.1258
4169649643  144.1735
4180259411  144.1799
4190711027  144.1409
4201552321  144.1521
4211716843  144.2250
4222142381  144.2237
4232344603  144.3013
4243119317  144.3130
4253889779  144.3662
4264209811  144.4011
4274743301  144.3513
4284923257  144.3681
4295483837  144.4331
4306081217  144.4238
4316780537  144.4375
4327184483  144.4477
4337955659  144.4254
4348485181  144.4090
4358874763  144.4462
4369176067  144.4172
4379856707  144.4788
4390556179  144.5516
4400972909  144.5435
4411451189  144.5109
4421510419  144.5550
4431858461  144.5938
4441702663  144.6551
4452071473  144.6781
4462436863  144.7934
4473016627  144.8333
4483470421  144.7851
4494242827  144.7827
4505295709  144.7764
4515724001  144.7857
4526120897  144.8123
4536433907  144.7566
4547320931  144.8073
4557761011  144.7569
4568345189  144.7973
4578665479  144.8916
4589324303  144.9655
4600284373  144.9687
4610620423  144.9327
4621148933  144.9180
4631264941  144.9464
4641506437  144.9849
4652073883  144.9696
4662807491  145.0245
4673227267  145.0220
4684095539  145.0337
4694444899  145.1455
4705457219  145.1367
4715944487  145.1368
4726730777  145.1155
4737562019  145.1172
4748062973  145.1738
4758873983  145.1290
4769350471  145.2430
4780164043  145.2984
4790246507  145.3764
4800900217  145.4050
4811397931  145.3040
4822069283  145.3148
4832646407  145.3242
4843324709  145.2711
4853966779  145.3335
4864455391  145.3532
4875108779  145.3755
4885109981  145.4915
4895997979  145.5185
4906924951  145.5535
4917688709  145.6037
4928207077  145.6381
4939089931  145.6571
4949412899  145.6316
4960074563  145.6750
4970514151  145.7060
4981737571  145.7899
4992847121  145.8483
5003927843  145.8502
5014995749  145.7691
5025663371  145.8143
5036593699  145.7520
5047351213  145.7651
5058293797  145.7656
5068933517  145.7642
5079914419  145.6931
5091103331  145.7638
5101937461  145.7538
5112855523  145.7264
5123535301  145.6296
5134183921  145.6352
5144712757  145.6361
5155815773  145.6375
5166584347  145.6020
5177755279  145.5848
5188478923  145.6501
5199422147  145.6456
5210148563  145.6065
5221227443  145.6127
5232284747  145.5523
5242917941  145.5280
5254181209  145.5570
5264904269  145.5205
5276075813  145.5532
5286917249  145.6282
5297859971  145.6932
5308498847  145.6464
5320040647  145.6068
5330976787  145.7150
5342213509  145.7012
5352944453  145.7124
5363910697  145.8185
5375178163  145.7954
5385958379  145.8393
5396674301  145.8702
5407546019  145.8409
5418400739  145.8227
5429095219  145.8648
5440104133  145.8951
5450633693  145.9220
5461903709  145.8911
5472884771  145.8678
5483943331  145.9048
5494783123  146.0152
5505852059  145.9848
5516999713  145.9386
5528107763  145.9738
5539334267  146.0045
5550146801  145.9440
5561302163  146.0567
5572088573  146.0752
5583198727  146.0582
5594202829  146.0765
5605189633  146.0593
5616370517  146.0300
5627010461  146.0523
5638224289  146.0368
5649259631  146.0516
5660454311  146.0831
5671089397  146.1244
5681852899  146.1188
5692569607  146.1504
5704150211  146.1723
5715000289  146.2511
5726181469  146.2390
5737144697  146.2010
5748309317  146.2248
5759431339  146.2344
5770681219  146.3277
5781748981  146.3639
5792619977  146.3577
5803728979  146.3988
5814544523  146.5027
5825693173  146.6160
5836570171  146.5802
5847846463  146.5704
5859178291  146.6390
5870104651  146.6671
5881712563  146.6111
5892496237  146.6495
5903524547  146.5933
5914459357  146.6208
5925716831  146.6338
5936650549  146.6919
5948034317  146.7157
5958856819  146.7387
5970513187  146.7771
5981844581  146.7956
5992514779  146.8113
6004353107  146.8174
6015047939  146.8632
6026460301  146.8129
6037420843  146.7938
6048923183  146.7822
6059948003  146.8146
6071080531  146.7938
6082348589  146.8829
6093680699  146.8694
6105420973  146.8558
6116550731  146.8490
6127935823  146.8591
6138807091  146.9139
6150505267  146.9567
6161449211  147.0097
6172728139  147.0332
6183802763  147.0063
6195229219  147.0431
6206563063  147.0797
6217902749  147.0623
6228858907  147.0971
6239847371  147.1363
6251391859  147.1388
6262549001  147.1266
6273796267  147.0866
6284539871  147.1466
6296236987  147.1462
6307488809  147.1337
6318846893  147.1422
6330114443  147.0851
6341558149  147.1361
6352681717  147.2189
6364158569  147.2122
6375853139  147.2577
6386973533  147.2159
6398345491  147.2537
6409461673  147.2145
6421151993  147.2658
6432107771  147.2747
6443089307  147.2641
6454248079  147.3192
6465662611  147.3788
6477013691  147.3525
6488536517  147.3627
6499879469  147.3394
6511670261  147.2618
6522964739  147.2372
6534060763  147.3131
6545633327  147.3512
6556956319  147.3458
6568241923  147.3809
6579619861  147.3760
6591575509  147.4320
6602499289  147.4773
6613830701  147.4980
6625466621  147.6027
6636594749  147.5731
6648096493  147.5423
6659419619  147.5221
6670615571  147.5365
6681949451  147.4898
6693268697  147.4982
6704921537  147.5155
6716362067  147.5713
6727636387  147.5959
6739310563  147.6264
6750935963  147.6039
6761864339  147.6029
6773609807  147.6168
6785143831  147.6545
6796515959  147.6735
6807711731  147.6437
6819333331  147.6791
6830717291  147.7123
6842365379  147.8412
6853724987  147.8329
6865087709  147.8433
6876501013  147.8579
6887586077  147.8387
6899207681  147.8005
6910423867  147.7722
6921813511  147.7798
6933409849  147.7810
6945009299  147.7457
6956619913  147.7324
6968215321  147.7567
6979458547  147.7797
6991193147  147.7650
7002931619  147.8005
7014043147  147.8237
7025863331  147.8106
7037383589  147.7899
7049095643  147.7984
7060199183  147.8270
7071809909  147.8508
7083170981  147.9013
7094804947  147.9427
7106547541  147.9127
7118174587  147.8977
7129256819  147.8729
7140918871  147.8959
7152649897  147.8724
7164237331  147.9275
7176176347  147.8721
7187376473  147.8389
7199278381  147.8874
7210638647  147.9274
7222407013  147.9168
7233976069  147.9501
7245718339  147.9811
7257125539  147.9527
7268963803  148.0081
7280843939  147.9306
7292338019  147.9349
7304379587  147.9315
7315998413  147.8870
7327666763  147.9491
7338952409  147.8978
7350739597  147.8829
7362322867  147.9373
7374368011  147.9471
7385991443  147.9899
7398007613  148.0019
7410072533  148.0615
7421849587  148.0857
7433846963  148.0582
7445172041  148.0881
7457038273  148.1177
7468484363  148.1442
7480096661  148.1421
7491656891  148.1884
7503503107  148.2079
7514964241  148.1846
7527068963  148.2222
7538552143  148.2405
7550155097  148.3002
7561952911  148.3009
7573387319  148.3560
7585306679  148.3230
7596847439  148.3532
7608912263  148.3912
7620223979  148.4270
7632210611  148.4846
7643668429  148.5671
7655524181  148.5202
7667170061  148.5365
7678803107  148.5384
7690623797  148.5576
7702324811  148.5989
7714287631  148.6226
7725822649  148.6593
7737690253  148.6552
7749233101  148.7188
7761169763  148.6751
7772728771  148.6643
7784800603  148.6801
7796312119  148.7008
7808461379  148.7199
7820141587  148.7429
7831581679  148.7200
7843566473  148.6769
7854819163  148.7053
7866586589  148.7480
7878263389  148.7281
7890098947  148.7247
7901757707  148.7303
7913329973  148.7397
7924784027  148.7449
7936692287  148.7416
7948724033  148.7985
7960352149  148.7821
7972682563  148.7638
7984352099  148.7830
7996405187  148.8027
8008006571  148.8294
8019932939  148.8537
8031477583  148.7942
8043543227  148.8756
8055158347  148.8147
8067327571  148.7763
8079386417  148.7843
8090889083  148.7611
8103058091  148.7396
8114921237  148.7589
8126845843  148.8287
8138521879  148.8859
8150510033  148.9086
8161962323  148.9068
8174027539  148.9264
8185953779  148.9320
8197981273  148.9673
8210343431  148.9680
8222096573  149.0125
8234398853  148.9816
8246255221  148.9943
8258315719  149.0657
8269997299  149.1256
8281892903  149.1076
8293634443  149.1565
8305626599  149.0886
8317172173  149.0533
8329418101  149.0694
8341909531  149.0630
8353885427  149.0412
8366310397  149.1048
8378034227  149.1653
8390120267  149.1465
8401737479  149.1570
8413858987  149.1431
8425442189  149.1264
8437419443  149.1896
8449567597  149.1303
8461781179  149.1668
8473531753  149.1419
8485189897  149.0950
8497299131  149.1017
8509473223  149.1180
8521317839  149.1282
8532994343  149.1769
8545136923  149.1642
8556924907  149.1450
8569198867  149.1846
8580890543  149.2299
8593111603  149.2369
8605162243  149.2135
8617204979  149.2282
8629295167  149.2510
8641136197  149.2804
8653654637  149.2773
8665556089  149.2985
8677710863  149.3005
8689370941  149.3641
8701737133  149.3889
8713570087  149.4193
8726000557  149.4228
8738022691  149.4318
8750253563  149.4571
8762293811  149.4459
8774732917  149.4255
8786769283  149.4550
8798803141  149.4131
8811155887  149.4084
8823005579  149.3581
8835321373  149.3396
8846698337  149.3985
8858773043  149.4372
8870289679  149.4508
8882760437  149.4257
8894928589  149.4203
8906895619  149.4750
8919353731  149.4200
8930998283  149.3676
8943453917  149.3187
8955620963  149.3424
8967724939  149.3572
8980003853  149.4026
8992351171  149.4324
9004520017  149.4275
9016870699  149.4578
9029063387  149.4808
9040847581  149.4860
9053127943  149.5082
9065134711  149.5529
9077330609  149.5343
9088910027  149.5554
9102009689  149.5931
9114595387  149.6318
9127282069  149.6729
9139552621  149.6349
9151987463  149.6427
9164193931  149.6832
9176118829  149.7099
9188656579  149.7099
9201097999  149.6956
9213327653  149.6582
9225095059  149.6633
9237023639  149.6402
9249127141  149.6394
9261309971  149.6693
9273425947  149.6837
9285801197  149.7183
9297742933  149.7449
9310255193  149.7064
9322250627  149.7725
9334159099  149.7415
9346533571  149.7209
9358730533  149.7814
9370816747  149.7522
9383249651  149.7220
9395443553  149.7223
9407941327  149.7237
9419925673  149.6641
9432387017  149.6453
9444800083  149.6675
9456911911  149.6810
9469038223  149.6456
9481587179  149.6995
9493667803  149.7048
9506349701  149.7024
9518726839  149.7286
9531093457  149.7980
9542931347  149.7384
9554886811  149.7583
9566722733  149.7572
9579073187  149.7810
9591737651  149.7613
9604094813  149.7625
9616341583  149.7706
9628384267  149.8222
9641021707  149.8894
9653460281  149.8849
9666034153  149.8492
9678022733  149.8435
9690286589  149.8651
9702352769  149.8637
9715159673  149.8754
9727869883  149.8872
9740242301  149.9130
9752640109  149.8834
9764760241  149.8390
9776825077  149.8034
9788932973  149.7800
9801433171  149.8117
9813466477  149.8176
9825790771  149.8331
9838034711  149.8080
9850426987  149.8506
9863130259  149.8832
9875195069  149.9151
9887773901  149.9540
9899894419  150.0020
9912834667  150.0163
9924912337  150.0266
9937769099  150.0475
9950063813  150.1049
9962295269  150.1176
9974834147  150.1405
9987214333  150.1382


==> data/prime_log2_r0_p5.dat <==
11  5.749901
17  -5.15214
19  5.234956
37  3.926217
67  10.21274
73  14.64663
89  6.797731
109  14.20129
113  17.58963
139  13.39577
179  19.51678
233  22.84268
307  31.17687
307  28.94995
307  31.39286
307  29.43081
353  31.74846
431  23.85171
443  30.41353
503  21.15371
503  16.46108
557  15.71285
571  11.52626
593  14.44356
659  17.23617
701  19.87596
733  19.13982
739  21.57268
1153  24.25667
1171  20.11992
1187  19.47089
1187  25.12678
1187  27.40263
1259  25.09808
1259  28.74831
1289  25.10037
1297  27.19914
1321  27.84234
1373  27.12843
1433  29.09107
1613  31.04254
1867  33.00498
1901  28.26036
1907  30.21136
1913  32.07775
1979  33.88534
2089  30.67767
2089  26.38621
2089  27.04032
2143  28.85265
2213  30.61328
3181  28.63092
3547  27.38648
4457  36.90441
5987  35.24260
7057  35.53189
8543  39.66618
9151  35.72597
10099  34.24364
11059  41.57469
12553  33.55853
15299  35.39329
16193  39.88181
17443  44.46185
19081  44.67721
21493  47.86968
23011  44.18002
24691  46.32843
27773  51.93447
30223  50.64606
31891  45.65569
33893  44.33898
37313  49.58262
38791  52.57705
41809  53.48642
43651  58.90257
45433  61.42429
48313  61.31671
50753  64.06124
51593  63.56047
55171  65.45324
57203  64.63305
59113  62.89101
60089  59.33517
63907  60.94992
66529  60.04962
68059  58.58912
70067  61.03161
71837  60.48647
74731  60.25340
76579  61.15419
78877  60.37597
81077  61.80147
81931  61.84736
85427  61.63400
87877  62.21145
116827  70.23444
146161  79.82531
175859  75.46713
211427  80.76479
277169  81.19467
6297059  89.89883
14536733  96.07427
24037003  99.15778
34361597  97.06683
45511267  98.85713
49551331  98.85116
53677297  99.17161
57784637  99.87147
62057549  99.67043
66211237  100.4559
70591673  101.2213
74993917  102.0172
79463213  102.4289
84061979  101.9795
88794637  102.1366
93394013  102.2730
98329339  102.2807
103242619  102.7262
108043693  102.4303
112881449  102.6185
117724339  103.2520
122635027  103.8320
127556941  104.3393
132570271  103.9651
137530597  104.4043
142778323  104.8701
147892607  105.3832
153042803  105.1895
158275087  105.5570
163420567  105.3801
168769787  105.3895
174038863  105.6443
179544271  105.9800
184847347  105.6688
190325909  105.2905
195744149  105.4000
201684253  105.7810
207011699  105.8159
212686979  106.0756
218445803  105.8758
223910651  106.2044
229580531  106.5263
235193947  106.7340
240910939  106.9581
246563347  107.2240
252466597  107.5810
258209027  108.1540
264139639  108.2748
269911709  108.0525
275744627  108.1982
281680739  108.3125
287620117  108.6217
293689901  108.9368
299553229  108.9398
305811647  109.3591
311768399  110.1242
317852371  110.3423
323855621  110.7077
330202459  110.7642
336433067  111.1272
342624049  111.1967
348909727  111.4666
354976757  111.3130
361131011  111.2532
367333693  111.4481
373691869  111.5805
379890587  111.8395
386401859  111.9936
392772113  112.1456
399237283  111.9813
405655193  112.1361
411975959  112.1219
418349917  112.2871
424789051  112.1378
431355187  112.1249
437799067  112.0920
444366037  112.2661
450967883  112.1234
457446929  112.1669
463760243  112.2370
470398051  112.1202
477059203  112.0392
483714971  112.1734
490405543  112.4882
497255413  112.5795
504119971  112.8136
510545779  113.0471
517479629  112.9763
524156891  112.9875
530669899  113.0678
537515929  113.2757
544430813  113.1487
551454451  113.1747
558177427  113.4957
564867893  113.3603
571847291  113.6390
578799787  113.4520
585332227  113.5986
592259813  113.9557
599009381  114.0353
606151181  114.0047
613087073  114.1666
620201381  114.3743
627059249  114.4200
634088089  114.4579
641100403  114.3265
648172781  114.4025
655240667  114.5319
662530067  114.4671
669733747  114.7469
677022209  115.0122
684243757  114.9412
691166453  114.7706
698249267  114.7269
705473861  114.7076
712681451  114.8207
719685859  114.8785
726976093  114.9452
734248769  115.1457
741344267  115.1811
748700857  115.5127
755962309  115.5493
763252639  115.6722
770321627  115.6642
777603467  115.6458
784517689  115.5888
792154619  115.7762
799443643  115.7646
806985983  115.9490
814449739  116.0001
821574323  115.9408
829031779  115.9781
836401991  115.9759
843898379  115.9349
851225939  115.9326
858654253  115.9819
866055943  116.1602
873623683  116.1647
880991581  116.2007
888622811  116.2389
895911823  116.3111
903728467  116.4281
911589139  116.4992
919102259  116.4518
926773691  116.6769
934296533  116.6823
942091471  116.7573
949727539  116.7883
957555143  116.9199
965181181  117.1151
973226213  117.2767
980665291  117.4028
988488187  117.4376
996218981  117.5735
1003861307  117.6446
1011595447  117.6205
1019154457  117.6833
1027183733  117.8831
1035025451  117.9995
1042900517  118.0537
1050444181  118.0051
1058264677  117.9230
1066143059  117.9460
1073923657  117.9072
1081864187  118.1221
1089805063  118.1479
1097662829  118.3674
1105671221  118.2782
1113311033  118.2224
1121036237  118.1861
1129256221  118.2616
1137124259  118.3841
1145131739  118.5001
1152951607  118.4502
1161085883  118.3541
1169035291  118.4237
1176916243  118.4140
1185131131  118.4902
1192987267  118.5434
1201157747  118.4637
1209069709  118.4523
1217078461  118.4981
1224966329  118.4413
1233073909  118.4778
1241210723  118.4608
1249282193  118.4716
1257506917  118.5840
1265329801  118.6437
1273575617  118.8721
1281545227  118.9038
1289856661  118.8321
1297877417  118.9529
1306417459  118.8811
1314348677  119.0432
1322500409  119.1193
1330545037  119.0685
1338776099  119.0698
1346914781  119.2166
1355212219  119.4005
1363455689  119.3438
1371727879  119.3475
1380240073  119.4005
1388512243  119.6294
1396827197  119.5529
1405329749  119.6842
1413684707  119.7188
1421717113  119.7551
1430098291  119.7484
1438065883  119.6896
1446491479  119.7506
1454792491  119.8371
1463221211  119.8969
1471691129  119.8610
1479817621  119.8804
1488422213  119.8622
1496806081  119.8849
1505537707  119.8519
1513858103  119.8580
1522336573  119.8673
1530488501  119.9031
1539135779  120.0451
1547690203  120.1292
1556241913  120.0963
1564967123  120.1490
1573184177  120.2313
1581856943  120.2191
1590362387  120.3021
1598815187  120.2946
1607510507  120.2279
1616180747  120.2712
1624767499  120.2229
1633298101  120.1985
1642054949  120.2545
1650414097  120.2931
1659274261  120.3499
1667454589  120.3310
1676387533  120.4232
1684944827  120.4715
1693616131  120.5140
1702255213  120.5459
1711085177  120.6603
1719548683  120.6211
1728333521  120.5303
1737206011  120.5570
1745885989  120.6808
1754865271  120.6775
1763325611  120.6712
1771903531  120.7676
1780415317  120.7848
1789459687  120.9129
1798007597  120.9782
1806837499  121.0997
1815385867  121.1037
1824236371  121.1419
1833083657  121.2159
1841819971  121.2701
1850770403  121.3746
1859450753  121.3248
1868453533  121.4269
1877334857  121.4432
1886516627  121.4164
1895008789  121.4025
1903828169  121.5004
1912596157  121.6169
1921900573  121.6291
1930638601  121.5966
1939699147  121.6560
1948599811  121.6528
1957404979  121.7241
1966421683  121.8001
1975093579  121.8959
1983830851  121.9355
1992602179  122.0089
2002202737  122.0238
2011238107  122.0610
2020120969  122.1109
2029000781  122.1034
2038129277  122.1407
2047194307  122.2092
2056019429  122.2805
2065047877  122.3137
2073767779  122.4270
2082851299  122.3706
2091666223  122.3295
2100999113  122.2624
2109779459  122.2317
2118909763  122.2214
2127573037  122.2448
2136632717  122.2536
2145554459  122.2727
2154494789  122.2486
2163507517  122.3424
2172640427  122.5125
2181846773  122.5206
2190726211  122.4562
2199764683  122.4862
2209224397  122.4239
2218186637  122.4080
2227157677  122.5125
2236018859  122.5175
2244788387  122.5494
2254007647  122.6327
2263092973  122.6656
2272278013  122.6340
2281445909  122.6342
2290372739  122.7182
2299934797  122.6908
2309155091  122.6711
2318423509  122.6540
2327304829  122.6040
2336725603  122.5758
2346120253  122.6085
2355325013  122.7057
2364652387  122.6807
2373549611  122.7242
2383145819  122.7675
2392282097  122.8075
2401613491  122.8184
2410688459  122.9051
2419943971  122.9614
2428776101  122.9114
2438344109  123.0170
2447382727  123.0592
2456980571  123.0680
2466627083  123.0772
2475797167  123.0766
2485311611  123.0876
2494686443  123.0908
2504221913  123.1544
2513495573  123.1552
2522970251  123.1238
2532061381  123.1218
2541268733  123.2141
2550837851  123.2141
2560308859  123.2704
2569871611  123.2632
2579290781  123.3610
2588930759  123.3758
2598050269  123.3770
2607845111  123.3340
2616966593  123.3814
2626601851  123.3577
2635948771  123.3525
2645690147  123.3947
2654705741  123.3985
2664487867  123.4376
2674286171  123.5045
2683608131  123.5304
2692955731  123.6121
2702450873  123.5392
2712283417  123.5571
2721738161  123.5309
2731568363  123.5001
2741505229  123.5530
2751364477  123.5513
2760843389  123.5685
2770466291  123.6729
2780063899  123.7259
2789489987  123.7840
2799257581  123.8015
2808747017  123.8010
2818521187  123.8049
2827973501  123.9179
2838024317  123.9822
2847496609  123.9568
2857310831  124.0337
2866958603  124.0514
2876852413  124.0974
2886608971  124.0784
2896165963  124.0346
2906018483  124.0853
2915697451  124.1932
2925422459  124.1720
2934636569  124.2034
2943968347  124.2189
2953592819  124.3023
2963188369  124.3305
2972515277  124.2539
2982460787  124.3404
2992398229  124.3456
3002530171  124.3453
3012401449  124.3077
3021845803  124.4158
3031859833  124.4853
3041229427  124.4749
3050904547  124.4820
3060721399  124.5585
3070835093  124.5745
3080549951  124.5432
3090576019  124.5470
3099935843  124.5526
3109822841  124.5600
3119588711  124.5791
3129090143  124.5551
3139061669  124.5305
3148678259  124.5191
3158545459  124.5521
3168293941  124.6041
3178503467  124.6597
3188212829  124.6237
3197992033  124.6842
3207527371  124.6762
3217245371  124.6322
3227111567  124.6433
3236626699  124.6423
3246710851  124.6735
3256603481  124.6956
3266908199  124.7107
3276496123  124.8091
3286597087  124.9446
3296077243  125.0016
3306401401  125.1464
3316052731  125.1772
3325753111  125.2233
3335840587  125.1939
3345663199  125.1814
3355719379  125.1162
3365811271  125.0911
3375694669  125.1572
3385448929  125.2017
3395493539  125.2460
3405345227  125.2996
3415288223  125.3176
3425194259  125.3474
3434867581  125.3943
3445188401  125.4086
3455007263  125.4569
3465232411  125.4667
3474784237  125.4263
3484647311  125.3794
3494351141  125.4013
3504588079  125.4438
3514614443  125.4864
3524727779  125.5640
3534752003  125.5988
3544992629  125.6245
3554914927  125.6053
3564928573  125.6128
3574949779  125.6544
3585057649  125.6918
3595208293  125.7140
3604969573  125.7842
3615345541  125.8622
3625287949  125.9121
3635455147  125.8956
3645395893  125.8824
3655515043  125.9325
3665731387  125.9521
3676082983  125.9528
3686047819  125.9831
3696161303  126.0107
3706250147  126.0178
3716029657  125.9964
3726269153  125.9121
3736176629  125.8939
3746443859  125.8308
3756459347  125.8247
3766823939  125.8235
3776745547  125.7794
3786890027  125.7980
3797480107  125.8428
3808016293  125.8445
3818490619  125.8693
3828479911  125.8913
3838547899  125.9801
3848686571  125.9942
3858847141  125.9953
3868988491  126.0709
3879277417  126.0805
3889469981  126.1690
3899622413  126.2044
3909958337  126.2015
3919909403  126.2728
3930536683  126.2971
3940822727  126.2806
3951115043  126.2401
3960870499  126.2656
3971625019  126.3283
3981719537  126.3581
3992274677  126.3957
4002699469  126.4593
4013310481  126.5119
4023858259  126.4790
4034207539  126.4796
4044565027  126.4805
4054739873  126.4734
4065432589  126.4910
4075985057  126.4565
4086536059  126.4955
4096733741  126.4852
4107067883  126.4570
4117226671  126.4442
4127527421  126.4352
4138156013  126.4246
4148481677  126.4610
4159357357  126.5059
4169649643  126.5435
4180259411  126.5336
4190711027  126.5267
4201552321  126.4938
4211716843  126.5334
4222142381  126.5896
4232344603  126.6373
4243119317  126.6312
4253889779  126.6315
4264209811  126.6476
4274743301  126.6329
4284923257  126.6922
4295483837  126.7096
4306081217  126.6927
4316780537  126.7680
4327184483  126.7880
4337955659  126.8160
4348485181  126.8028
4358874763  126.7993
4369176067  126.8658
4379856707  126.8863
4390556179  126.9199
4400972909  126.8952
4411451189  126.8802
4421510419  126.8045
4431858461  126.8379
4441702663  126.8792
4452071473  126.9183
4462436863  126.9479
4473016627  126.9725
4483470421  127.0270
4494242827  127.0985
4505295709  127.1470
4515724001  127.1545
4526120897  127.1625
4536433907  127.1502
4547320931  127.1998
4557761011  127.2676
4568345189  127.2186
4578665479  127.1941
4589324303  127.2304
4600284373  127.2325
4610620423  127.2439
4621148933  127.2425
4631264941  127.2372
4641506437  127.2548
4652073883  127.2709
4662807491  127.2885
4673227267  127.3164
4684095539  127.3666
4694444899  127.3335
4705457219  127.3506
4715944487  127.3833
4726730777  127.4255
4737562019  127.4138
4748062973  127.4073
4758873983  127.4603
4769350471  127.4663
4780164043  127.4986
4790246507  127.4684
4800900217  127.4799
4811397931  127.4819
4822069283  127.5035
4832646407  127.5434
4843324709  127.5659
4853966779  127.5260
4864455391  127.5366
4875108779  127.5951
4885109981  127.5563
4895997979  127.5904
4906924951  127.6068
4917688709  127.6704
4928207077  127.6653
4939089931  127.7220
4949412899  127.7298
4960074563  127.7298
4970514151  127.7018
4981737571  127.7335
4992847121  127.7376
5003927843  127.7172
5014995749  127.7075
5025663371  127.6632
5036593699  127.6725
5047351213  127.6674
5058293797  127.6561
5068933517  127.6802
5079914419  127.7437
5091103331  127.7648
5101937461  127.7917
5112855523  127.8403
5123535301  127.8452
5134183921  127.8394
5144712757  127.8354
5155815773  127.8615
5166584347  127.8097
5177755279  127.8438
5188478923  127.8636
5199422147  127.8470
5210148563  127.8210
5221227443  127.8847
5232284747  127.9459
5242917941  127.9644
5254181209  128.0227
5264904269  128.0427
5276075813  128.0225
5286917249  128.0001
5297859971  128.0525
5308498847  128.1049
5320040647  128.1278
5330976787  128.1774
5342213509  128.1670
5352944453  128.1359
5363910697  128.1404
5375178163  128.1775
5385958379  128.2028
5396674301  128.2190
5407546019  128.2330
5418400739  128.2709
5429095219  128.2797
5440104133  128.3142
5450633693  128.3304
5461903709  128.3185
5472884771  128.3601
5483943331  128.3802
5494783123  128.3944
5505852059  128.3875
5516999713  128.4241
5528107763  128.4534
5539334267  128.4400
5550146801  128.4554
5561302163  128.4483
5572088573  128.4471
5583198727  128.4646
5594202829  128.4779
5605189633  128.5193
5616370517  128.5612
5627010461  128.5600
5638224289  128.5809
5649259631  128.5483
5660454311  128.5700
5671089397  128.5894
5681852899  128.6052
5692569607  128.6149
5704150211  128.6194
5715000289  128.6429
5726181469  128.6727
5737144697  128.6185
5748309317  128.6107
5759431339  128.5809
5770681219  128.5915
5781748981  128.5998
5792619977  128.5775
5803728979  128.6027
5814544523  128.6457
5825693173  128.6682
5836570171  128.6743
5847846463  128.6747
5859178291  128.6993
5870104651  128.7308
5881712563  128.7289
5892496237  128.7562
5903524547  128.7599
5914459357  128.7991
5925716831  128.8183
5936650549  128.7926
5948034317  128.7974
5958856819  128.8047
5970513187  128.7927
5981844581  128.8046
5992514779  128.7944
6004353107  128.7874
6015047939  128.7983
6026460301  128.7775
6037420843  128.7874
6048923183  128.8300
6059948003  128.8430
6071080531  128.8760
6082348589  128.8222
6093680699  128.8219
6105420973  128.8313
6116550731  128.8731
6127935823  128.9306
6138807091  128.9293
6150505267  128.9045
6161449211  128.8877
6172728139  128.9601
6183802763  128.9729
6195229219  129.0113
6206563063  129.0376
6217902749  129.0537
6228858907  129.1012
6239847371  129.0946
6251391859  129.1473
6262549001  129.1595
6273796267  129.1355
6284539871  129.1364
6296236987  129.1744
6307488809  129.1734
6318846893  129.1508
6330114443  129.1533
6341558149  129.1463
6352681717  129.2149
6364158569  129.2106
6375853139  129.2272
6386973533  129.2585
6398345491  129.2414
6409461673  129.2257
6421151993  129.2609
6432107771  129.2781
6443089307  129.2643
6454248079  129.2355
6465662611  129.2213
6477013691  129.2124
6488536517  129.2640
6499879469  129.1823
6511670261  129.2089
6522964739  129.2227
6534060763  129.2731
6545633327  129.2803
6556956319  129.2749
6568241923  129.2652
6579619861  129.2689
6591575509  129.2802
6602499289  129.2782
6613830701  129.2960
6625466621  129.3347
6636594749  129.3412
6648096493  129.3291
6659419619  129.3497
6670615571  129.3494
6681949451  129.3650
6693268697  129.3691
6704921537  129.3967
6716362067  129.4270
6727636387  129.4176
6739310563  129.4053
6750935963  129.4204
6761864339  129.4292
6773609807  129.3847
6785143831  129.4040
6796515959  129.3929
6807711731  129.4212
6819333331  129.4621
6830717291  129.4618
6842365379  129.4819
6853724987  129.4891
6865087709  129.4928
6876501013  129.4693
6887586077  129.4848
6899207681  129.4768
6910423867  129.5495
6921813511  129.5410
6933409849  129.5257
6945009299  129.5207
6956619913  129.5313
6968215321  129.5412
6979458547  129.4984
6991193147  129.4857
7002931619  129.5423
7014043147  129.5274
7025863331  129.5184
7037383589  129.5493
7049095643  129.5664
7060199183  129.5479
7071809909  129.5436
7083170981  129.5294
7094804947  129.5224
7106547541  129.4876
7118174587  129.4885
7129256819  129.4886
7140918871  129.4695
7152649897  129.4233
7164237331  129.4366
7176176347  129.4819
7187376473  129.4341
7199278381  129.4738
7210638647  129.4549
7222407013  129.4552
7233976069  129.4951
7245718339  129.4956
7257125539  129.4937
7268963803  129.4905
7280843939  129.5183
7292338019  129.5342
7304379587  129.5346
7315998413  129.5397
7327666763  129.5492
7338952409  129.5479
7350739597  129.5944
7362322867  129.6005
7374368011  129.5929
7385991443  129.5967
7398007613  129.6052
7410072533  129.6125
7421849587  129.6210
7433846963  129.6366
7445172041  129.6415
7457038273  129.7014
7468484363  129.7268
7480096661  129.7195
7491656891  129.7020
7503503107  129.6966
7514964241  129.7303
7527068963  129.6891
7538552143  129.7134
7550155097  129.7245
7561952911  129.7498
7573387319  129.8147
7585306679  129.8537
7596847439  129.8563
7608912263  129.8728
7620223979  129.9045
7632210611  129.9078
7643668429  129.9279
7655524181  129.9482
7667170061  129.9237
7678803107  129.9081
7690623797  129.9187
7702324811  129.8977
7714287631  129.8995
7725822649  129.8884
7737690253  129.9216
7749233101  129.9359
7761169763  129.9354
7772728771  129.9698
7784800603  129.9392
7796312119  129.9359
7808461379  129.9424
7820141587  129.9559
7831581679  129.9763
7843566473  129.9938
7854819163  129.9960
7866586589  129.9931
7878263389  130.0051
7890098947  130.0206
7901757707  130.0491
7913329973  130.0585
7924784027  130.0467
7936692287  130.0578
7948724033  130.0896
7960352149  130.0986
7972682563  130.0873
7984352099  130.0967
7996405187  130.0925
8008006571  130.0800
8019932939  130.0518
8031477583  130.0643
8043543227  130.0442
8055158347  130.0479
8067327571  130.0444
8079386417  130.0608
8090889083  130.0481
8103058091  130.0892
8114921237  130.0993
8126845843  130.1174
8138521879  130.1222
8150510033  130.1439
8161962323  130.1220
8174027539  130.1532
8185953779  130.1514
8197981273  130.1473
8210343431  130.1944
8222096573  130.2127
8234398853  130.2590
8246255221  130.2794
8258315719  130.2758
8269997299  130.2621
8281892903  130.2632
8293634443  130.2725
8305626599  130.2884
8317172173  130.3077
8329418101  130.3228
8341909531  130.3222
8353885427  130.3162
8366310397  130.3032
8378034227  130.3305
8390120267  130.3905
8401737479  130.4009
8413858987  130.4384
8425442189  130.4554
8437419443  130.4314
8449567597  130.4273
8461781179  130.4328
8473531753  130.4256
8485189897  130.4180
8497299131  130.4088
8509473223  130.4279
8521317839  130.4910
8532994343  130.5300
8545136923  130.5355
8556924907  130.5124
8569198867  130.5026
8580890543  130.5358
8593111603  130.5452
8605162243  130.5966
8617204979  130.6000
8629295167  130.5595
8641136197  130.5548
8653654637  130.5289
8665556089  130.5452
8677710863  130.6053
8689370941  130.6033
8701737133  130.6125
8713570087  130.6014
8726000557  130.6050
8738022691  130.6085
8750253563  130.6436
8762293811  130.6684
8774732917  130.6787
8786769283  130.6878
8798803141  130.7092
8811155887  130.7435
8823005579  130.7380
8835321373  130.7552
8846698337  130.7822
8858773043  130.7656
8870289679  130.7631
8882760437  130.8059
8894928589  130.8103
8906895619  130.8002
8919353731  130.7914
8930998283  130.7982
8943453917  130.8571
8955620963  130.8221
8967724939  130.7886
8980003853  130.8006
8992351171  130.8167
9004520017  130.8397
9016870699  130.8863
9029063387  130.9107
9040847581  130.9354
9053127943  130.9610
9065134711  130.9766
9077330609  130.9916
9088910027  130.9840
9102009689  130.9894
9114595387  131.0136
9127282069  130.9820
9139552621  131.0226
9151987463  131.0260
9164193931  130.9870
9176118829  130.9859
9188656579  131.0288
9201097999  131.0391
9213327653  131.0404
9225095059  131.0475
9237023639  131.0624
9249127141  131.0424
9261309971  131.0574
9273425947  131.0746
9285801197  131.0705
9297742933  131.0973
9310255193  131.1251
9322250627  131.1307
9334159099  131.1537
9346533571  131.2023
9358730533  131.2200
9370816747  131.2168
9383249651  131.2129
9395443553  131.2338
9407941327  131.2444
9419925673  131.2658
9432387017  131.2571
9444800083  131.2770
9456911911  131.2972
9469038223  131.3415
9481587179  131.3716
9493667803  131.3505
9506349701  131.3219
9518726839  131.3153
9531093457  131.3163
9542931347  131.3230
9554886811  131.2995
9566722733  131.3015
9579073187  131.3214
9591737651  131.3055
9604094813  131.2755
9616341583  131.2780
9628384267  131.2711
9641021707  131.3017
9653460281  131.3136
9666034153  131.3247
9678022733  131.3018
9690286589  131.2858
9702352769  131.3087
9715159673  131.3693
9727869883  131.3767
9740242301  131.3658
9752640109  131.4143
9764760241  131.4361
9776825077  131.4229
9788932973  131.4577
9801433171  131.4517
9813466477  131.4826
9825790771  131.5095
9838034711  131.5291
9850426987  131.5266
9863130259  131.5493
9875195069  131.5643
9887773901  131.5397
9899894419  131.5572
9912834667  131.5497
9924912337  131.5328
9937769099  131.5401
9950063813  131.5644
9962295269  131.5428
9974834147  131.5520
9987214333  131.5539


==> data/prime_log2_r0_p7.dat <==
11  -11.4998
17  10.30429
19  3.979622
37  -0.27496
67  -7.29174
73  0.059557
89  5.807579
109  10.58381
113  9.407838
139  15.77176
179  4.552887
233  14.07808
307  12.99515
307  19.09481
307  24.38118
307  16.70796
353  11.67626
431  15.11621
443  12.36632
503  5.943650
503  11.18858
557  19.76519
571  22.40926
593  24.87310
659  23.87818
701  21.30842
733  23.74310
739  26.01156
1153  28.54248
1171  30.91926
1187  36.38830
1187  38.38334
1187  40.25747
1259  39.07343
1259  37.95705
1289  36.90268
1297  38.68248
1321  32.22866
1373  31.40228
1433  27.97638
1613  29.95504
1867  34.64491
1901  39.14196
1907  44.73557
1913  48.81696
1979  49.00819
2089  45.47876
2089  49.40107
2089  53.16330
2143  50.92346
2213  46.43541
2699  46.69695
3181  42.68271
3331  42.37398
3547  53.40116
4283  54.32846
4457  57.05221
5393  49.49308
5987  43.52636
6323  45.24124
7057  53.80116
7841  51.35150
8543  49.04160
8747  49.05787
9151  48.41203
9661  43.83284
10099  43.46155
10357  46.89249
11059  48.89392
12101  49.04724
12553  47.41324
14149  47.69529
15299  50.80189
15641  55.45381
16193  57.12532
16883  58.72365
17443  61.31848
18251  59.16185
19081  60.64846
20627  60.59543
21493  61.06363
22453  57.64257
23011  58.66016
24373  60.59492
24691  61.53674
26633  62.45700
27773  62.89804
29017  62.45924
30223  64.68431
30851  63.80660
31891  63.82171
33893  63.43323
37313  57.03745
38791  56.20516
41809  56.62320
43651  50.96116
45433  52.99192
48313  50.98008
50753  48.36131
51593  50.04904
55171  55.72049
57203  53.83847
59113  54.65205
60089  56.70676
63907  59.92797
66529  60.87853
68059  57.59708
70067  59.47513
71837  63.30719
74731  59.87639
76579  61.06678
78877  60.01860
81077  60.63171
81931  61.76558
85427  60.24885
87877  54.14464
102061  64.52229
116827  58.00319
128389  59.24668
146161  58.20751
162829  61.56328
175859  65.69020
198109  66.85942
211427  64.13607
226549  59.96241
277169  59.08394
2814587  79.53837
6297059  84.94896
10157033  87.76527
14536733  89.70498
19153333  92.39436
24037003  96.98950
29006429  100.8463
34361597  103.9387
39728459  104.5734
45511267  104.8724
49551331  105.3456
53677297  104.9930
57784637  103.9778
62057549  104.9154
66211237  104.6311
70591673  105.8608
74993917  106.4617
79463213  106.1902
84061979  106.2267
88794637  107.3422
93394013  107.7780
98329339  107.9019
103242619  109.3991
108043693  109.2455
112881449  109.1436
117724339  110.2526
122635027  110.4638
127556941  110.0572
132570271  110.7375
137530597  111.2104
142778323  111.2504
147892607  111.8272
153042803  112.0582
158275087  112.6712
163420567  113.0047
168769787  113.1368
174038863  113.7193
179544271  113.9003
184847347  114.0929
190325909  114.1313
195744149  114.2505
201684253  115.2033
207011699  115.6610
212686979  115.4660
218445803  115.7301
223910651  116.1115
229580531  116.6394
235193947  116.6261
240910939  116.2174
246563347  116.7723
252466597  117.0125
258209027  117.0820
264139639  116.6625
269911709  116.6244
275744627  116.4911
281680739  116.5664
287620117  116.8843
293689901  117.3248
299553229  117.2485
305811647  117.4035
311768399  117.3503
317852371  117.0020
323855621  117.2399
330202459  117.1791
336433067  117.1495
342624049  116.9891
348909727  117.0636
354976757  117.4798
361131011  117.4556
367333693  117.5779
373691869  117.2461
379890587  117.5061
386401859  117.4801
392772113  117.6211
399237283  117.4782
405655193  117.9940
411975959  118.1745
418349917  118.2181
424789051  118.4716
431355187  118.1953
437799067  118.5949
444366037  118.7499
450967883  118.5790
457446929  118.8867
463760243  118.8343
470398051  118.5945
477059203  118.9325
483714971  119.0239
490405543  118.9186
497255413  119.1711
504119971  119.2141
510545779  119.2254
517479629  119.1120
524156891  119.2333
530669899  119.5239
537515929  119.4098
544430813  119.4138
551454451  119.3719
558177427  119.6097
564867893  119.8755
571847291  119.9594
578799787  120.1557
585332227  119.9916
592259813  120.1164
599009381  119.8587
606151181  119.8487
613087073  119.9739
620201381  120.4754
627059249  120.2794
634088089  120.5379
641100403  120.5008
648172781  120.8536
655240667  120.9357
662530067  121.0601
669733747  121.1644
677022209  121.2604
684243757  121.3017
691166453  121.2831
698249267  121.4333
705473861  121.5256
712681451  121.5962
719685859  121.5768
726976093  121.7582
734248769  121.8948
741344267  122.1878
748700857  122.0245
755962309  122.0134
763252639  122.0596
770321627  122.0962
777603467  122.0367
784517689  122.0745
792154619  122.0309
799443643  122.0611
806985983  122.0127
814449739  121.9222
821574323  122.0657
829031779  122.4956
836401991  122.5844
843898379  122.6481
851225939  122.4836
858654253  122.6143
866055943  122.7915
873623683  123.0004
880991581  123.0448
888622811  122.9474
895911823  122.9440
903728467  122.8449
911589139  122.9951
919102259  122.7778
926773691  122.8651
934296533  122.9233
942091471  123.1369
949727539  123.2865
957555143  123.2144
965181181  123.3848
973226213  123.4306
980665291  123.4886
988488187  123.7732
996218981  123.9495
1003861307  124.1372
1011595447  124.2798
1019154457  124.4302
1027183733  124.3732
1035025451  124.3940
1042900517  124.2705
1050444181  124.5172
1058264677  124.3437
1066143059  124.3844
1073923657  124.5190
1081864187  124.5415
1089805063  124.6890
1097662829  124.6184
1105671221  124.7938
1113311033  124.7539
1121036237  124.8334
1129256221  124.9205
1137124259  124.9280
1145131739  124.9849
1152951607  125.1568
1161085883  125.2708
1169035291  125.4602
1176916243  125.6243
1185131131  125.7134
1192987267  125.7497
1201157747  125.9401
1209069709  125.9929
1217078461  125.9467
1224966329  125.9229
1233073909  126.0570
1241210723  126.2844
1249282193  126.2651
1257506917  126.2180
1265329801  126.3811
1273575617  126.6270
1281545227  126.6664
1289856661  126.7630
1297877417  126.7654
1306417459  126.8250
1314348677  126.8304
1322500409  126.8362
1330545037  126.8913
1338776099  126.9889
1346914781  127.0847
1355212219  127.1079
1363455689  127.2135
1371727879  127.1890
1380240073  127.3370
1388512243  127.2549
1396827197  127.3127
1405329749  127.2757
1413684707  127.1919
1421717113  127.2092
1430098291  127.3703
1438065883  127.3943
1446491479  127.3893
1454792491  127.3999
1463221211  127.4976
1471691129  127.5644
1479817621  127.5955
1488422213  127.5884
1496806081  127.5585
1505537707  127.4434
1513858103  127.3934
1522336573  127.3919
1530488501  127.6850
1539135779  127.8002
1547690203  127.9029
1556241913  127.9335
1564967123  127.9816
1573184177  128.1040
1581856943  128.2563
1590362387  128.1851
1598815187  128.2621
1607510507  128.2743
1616180747  128.2499
1624767499  128.2193
1633298101  128.3101
1642054949  128.2958
1650414097  128.3960
1659274261  128.4832
1667454589  128.6149
1676387533  128.5148
1684944827  128.6069
1693616131  128.4278
1702255213  128.3907
1711085177  128.3436
1719548683  128.3752
1728333521  128.4221
1737206011  128.4297
1745885989  128.3915
1754865271  128.4755
1763325611  128.5170
1771903531  128.5755
1780415317  128.7237
1789459687  128.7395
1798007597  128.8236
1806837499  128.8273
1815385867  128.9385
1824236371  129.0729
1833083657  129.0539
1841819971  128.9596
1850770403  129.0063
1859450753  129.0713
1868453533  129.1559
1877334857  129.2111
1886516627  129.2951
1895008789  129.3546
1903828169  129.3464
1912596157  129.3807
1921900573  129.4701
1930638601  129.4595
1939699147  129.4782
1948599811  129.5904
1957404979  129.7250
1966421683  129.8000
1975093579  129.8881
1983830851  129.9021
1992602179  129.8522
2002202737  129.8625
2011238107  129.8595
2020120969  129.8445
2029000781  129.9208
2038129277  130.0170
2047194307  130.0178
2056019429  130.0984
2065047877  130.0673
2073767779  130.1435
2082851299  130.1755
2091666223  130.2308
2100999113  130.2668
2109779459  130.2172
2118909763  130.1639
2127573037  130.1210
2136632717  130.0692
2145554459  130.1323
2154494789  130.0652
2163507517  130.2196
2172640427  130.1458
2181846773  130.2712
2190726211  130.3303
2199764683  130.4770
2209224397  130.5598
2218186637  130.7027
2227157677  130.7672
2236018859  130.7829
2244788387  130.7222
2254007647  130.8280
2263092973  130.8352
2272278013  130.9502
2281445909  130.9684
2290372739  131.0502
2299934797  131.0620
2309155091  131.0426
2318423509  131.0816
2327304829  131.0575
2336725603  131.1268
2346120253  131.1331
2355325013  131.0118
2364652387  131.0978
2373549611  131.1199
2383145819  131.0944
2392282097  131.1259
2401613491  131.1477
2410688459  131.2535
2419943971  131.2182
2428776101  131.1829
2438344109  131.1466
2447382727  131.1404
2456980571  131.1644
2466627083  131.1309
2475797167  131.2139
2485311611  131.2286
2494686443  131.2017
2504221913  131.2714
2513495573  131.2575
2522970251  131.2371
2532061381  131.3963
2541268733  131.4518
2550837851  131.3788
2560308859  131.3658
2569871611  131.4690
2579290781  131.4486
2588930759  131.5817
2598050269  131.5930
2607845111  131.5856
2616966593  131.6363
2626601851  131.6716
2635948771  131.7255
2645690147  131.7384
2654705741  131.7205
2664487867  131.6773
2674286171  131.7708
2683608131  131.7835
2692955731  131.7366
2702450873  131.7184
2712283417  131.7017
2721738161  131.7240
2731568363  131.7290
2741505229  131.7780
2751364477  131.8236
2760843389  131.9161
2770466291  131.9878
2780063899  131.9800
2789489987  131.9633
2799257581  131.9440
2808747017  131.9880
2818521187  131.9700
2827973501  132.1176
2838024317  132.1249
2847496609  132.0996
2857310831  132.0297
2866958603  132.1340
2876852413  132.1874
2886608971  132.2747
2896165963  132.4011
2906018483  132.4187
2915697451  132.4724
2925422459  132.4368
2934636569  132.5337
2943968347  132.5223
2953592819  132.5591
2963188369  132.6953
2972515277  132.7992
2982460787  132.8067
2992398229  132.8550
3002530171  132.8424
3012401449  132.8262
3021845803  132.9031
3031859833  132.8365
3041229427  132.8825
3050904547  133.0104
3060721399  132.9356
3070835093  132.9053
3080549951  132.9404
3090576019  133.0045
3099935843  133.0877
3109822841  133.1103
3119588711  133.1327
3129090143  133.1954
3139061669  133.1892
3148678259  133.1612
3158545459  133.1200
3168293941  133.0976
3178503467  133.1338
3188212829  133.1167
3197992033  133.1087
3207527371  132.9997
3217245371  133.0986
3227111567  133.1081
3236626699  133.0335
3246710851  133.1240
3256603481  133.1555
3266908199  133.1162
3276496123  133.1172
3286597087  133.1363
3296077243  133.2405
3306401401  133.2185
3316052731  133.2854
3325753111  133.3870
3335840587  133.3991
3345663199  133.4716
3355719379  133.5293
3365811271  133.4520
3375694669  133.4677
3385448929  133.4494
3395493539  133.4407
3405345227  133.5227
3415288223  133.5569
3425194259  133.5327
3434867581  133.4995
3445188401  133.6045
3455007263  133.5940
3465232411  133.6607
3474784237  133.7041
3484647311  133.7141
3494351141  133.7462
3504588079  133.7309
3514614443  133.7283
3524727779  133.7511
3534752003  133.8087
3544992629  133.8132
3554914927  133.8829
3564928573  133.8823
3574949779  133.8521
3585057649  133.8324
3595208293  133.8735
3604969573  133.8862
3615345541  133.9127
3625287949  133.9637
3635455147  134.0089
3645395893  134.0110
3655515043  134.0351
3665731387  134.0662
3676082983  134.1049
3686047819  134.0996
3696161303  134.0537
3706250147  134.0626
3716029657  134.1004
3726269153  134.0723
3736176629  134.0380
3746443859  134.1571
3756459347  134.1814
3766823939  134.2030
3776745547  134.2530
3786890027  134.3040
3797480107  134.3470
3808016293  134.3461
3818490619  134.3411
3828479911  134.3615
3838547899  134.4144
3848686571  134.4321
3858847141  134.4618
3868988491  134.5102
3879277417  134.5721
3889469981  134.6037
3899622413  134.5491
3909958337  134.6184
3919909403  134.7006
3930536683  134.7770
3940822727  134.7226
3951115043  134.7771
3960870499  134.8255
3971625019  134.7712
3981719537  134.8002
3992274677  134.8238
4002699469  134.7930
4013310481  134.8402
4023858259  134.9192
4034207539  134.8868
4044565027  134.9321
4054739873  134.9917
4065432589  135.0369
4075985057  135.0552
4086536059  135.0788
4096733741  135.0743
4107067883  135.0945
4117226671  135.0418
4127527421  135.0550
4138156013  135.0197
4148481677  135.0295
4159357357  135.0471
4169649643  135.0754
4180259411  135.1556
4190711027  135.1584
4201552321  135.2050
4211716843  135.2651
4222142381  135.2771
4232344603  135.2368
4243119317  135.2426
4253889779  135.3227
4264209811  135.3396
4274743301  135.3783
4284923257  135.4581
4295483837  135.4680
4306081217  135.4823
4316780537  135.4917
4327184483  135.5133
4337955659  135.5187
4348485181  135.5409
4358874763  135.6031
4369176067  135.6164
4379856707  135.6508
4390556179  135.6169
4400972909  135.5750
4411451189  135.5558
4421510419  135.6130
4431858461  135.7185
4441702663  135.7450
4452071473  135.7988
4462436863  135.7875
4473016627  135.7770
4483470421  135.6966
4494242827  135.7464
4505295709  135.7627
4515724001  135.8570
4526120897  135.8219
4536433907  135.8297
4547320931  135.9119
4557761011  135.9184
4568345189  136.0305
4578665479  136.0715
4589324303  136.0415
4600284373  136.0599
4610620423  136.0555
4621148933  136.0541
4631264941  136.1249
4641506437  136.1657
4652073883  136.1649
4662807491  136.1828
4673227267  136.1973
4684095539  136.1982
4694444899  136.2217
4705457219  136.1841
4715944487  136.1698
4726730777  136.1374
4737562019  136.1673
4748062973  136.2224
4758873983  136.2221
4769350471  136.2385
4780164043  136.2232
4790246507  136.2173
4800900217  136.2816
4811397931  136.2871
4822069283  136.2601
4832646407  136.2725
4843324709  136.2367
4853966779  136.3516
4864455391  136.4162
4875108779  136.4153
4885109981  136.4224
4895997979  136.4603
4906924951  136.4826
4917688709  136.5319
4928207077  136.6194
4939089931  136.5883
4949412899  136.5880
4960074563  136.6361
4970514151  136.6007
4981737571  136.4924
4992847121  136.4568
5003927843  136.4885
5014995749  136.5349
5025663371  136.5205
5036593699  136.4998
5047351213  136.5381
5058293797  136.5649
5068933517  136.6106
5079914419  136.5561
5091103331  136.5192
5101937461  136.5318
5112855523  136.5652
5123535301  136.5402
5134183921  136.5536
5144712757  136.5677
5155815773  136.5192
5166584347  136.5486
5177755279  136.6289
5188478923  136.5951
5199422147  136.5944
5210148563  136.6687
5221227443  136.7090
5232284747  136.7093
5242917941  136.7692
5254181209  136.8202
5264904269  136.8032
5276075813  136.9019
5286917249  136.9471
5297859971  136.9785
5308498847  137.0438
5320040647  137.0767
5330976787  137.1022
5342213509  137.1470
5352944453  137.1466
5363910697  137.2137
5375178163  137.2994
5385958379  137.3219
5396674301  137.3365
5407546019  137.3693
5418400739  137.3958
5429095219  137.3693
5440104133  137.4470
5450633693  137.5006
5461903709  137.5710
5472884771  137.5606
5483943331  137.5393
5494783123  137.5116
5505852059  137.4993
5516999713  137.4812
5528107763  137.4833
5539334267  137.4791
5550146801  137.5349
5561302163  137.5004
5572088573  137.5857
5583198727  137.6426
5594202829  137.6812
5605189633  137.7527
5616370517  137.7304
5627010461  137.7220
5638224289  137.7725
5649259631  137.7702
5660454311  137.8181
5671089397  137.8542
5681852899  137.8428
5692569607  137.7885
5704150211  137.7646
5715000289  137.7551
5726181469  137.7483
5737144697  137.7958
5748309317  137.8345
5759431339  137.7872
5770681219  137.8036
5781748981  137.8386
5792619977  137.8372
5803728979  137.8088
5814544523  137.8199
5825693173  137.7818
5836570171  137.7901
5847846463  137.8057
5859178291  137.7833
5870104651  137.7824
5881712563  137.7425
5892496237  137.7816
5903524547  137.7502
5914459357  137.7075
5925716831  137.7180
5936650549  137.7006
5948034317  137.6922
5958856819  137.7338
5970513187  137.7287
5981844581  137.7197
5992514779  137.7169
6004353107  137.7601
6015047939  137.7497
6026460301  137.7147
6037420843  137.7250
6048923183  137.7908
6059948003  137.7844
6071080531  137.7891
6082348589  137.8496
6093680699  137.8860
6105420973  137.9289
6116550731  137.8727
6127935823  137.8731
6138807091  137.8202
6150505267  137.8380
6161449211  137.8094
6172728139  137.7949
6183802763  137.8336
6195229219  137.8262
6206563063  137.8807
6217902749  137.8834
6228858907  137.8760
6239847371  137.8668
6251391859  137.8587
6262549001  137.8858
6273796267  137.8548
6284539871  137.8862
6296236987  137.8941
6307488809  137.9425
6318846893  137.9377
6330114443  137.9686
6341558149  137.9730
6352681717  138.0122
6364158569  138.0204
6375853139  137.9848
6386973533  138.0028
6398345491  138.0307
6409461673  138.0536
6421151993  138.0926
6432107771  138.0703
6443089307  138.0432
6454248079  138.0292
6465662611  138.0245
6477013691  138.0407
6488536517  138.0440
6499879469  138.0788
6511670261  138.1432
6522964739  138.1813
6534060763  138.2248
6545633327  138.1703
6556956319  138.1399
6568241923  138.1767
6579619861  138.2183
6591575509  138.2574
6602499289  138.2449
6613830701  138.3040
6625466621  138.3095
6636594749  138.3298
6648096493  138.3604
6659419619  138.3415
6670615571  138.3229
6681949451  138.3175
6693268697  138.3555
6704921537  138.3471
6716362067  138.3411
6727636387  138.3500
6739310563  138.3613
6750935963  138.3796
6761864339  138.3952
6773609807  138.4274
6785143831  138.4202
6796515959  138.4342
6807711731  138.4437
6819333331  138.4472
6830717291  138.5040
6842365379  138.5271
6853724987  138.5693
6865087709  138.5032
6876501013  138.5310
6887586077  138.5717
6899207681  138.5686
6910423867  138.5523
6921813511  138.5661
6933409849  138.6224
6945009299  138.6619
6956619913  138.6791
6968215321  138.7355
6979458547  138.7587
6991193147  138.8089
7002931619  138.8148
7014043147  138.7899
7025863331  138.7948
7037383589  138.8052
7049095643  138.8697
7060199183  138.8567
7071809909  138.8811
7083170981  138.8718
7094804947  138.8357
7106547541  138.8645
7118174587  138.8428
7129256819  138.8655
7140918871  138.8959
7152649897  138.9191
7164237331  138.9787
7176176347  139.0039
7187376473  138.9963
7199278381  138.9859
7210638647  138.9510
7222407013  138.9891
7233976069  139.0336
7245718339  139.0630
7257125539  139.0924
7268963803  139.0696
7280843939  139.0338
7292338019  139.0195
7304379587  139.0361
7315998413  139.0526
7327666763  139.0785
7338952409  139.1321
7350739597  139.1185
7362322867  139.0870
7374368011  139.1298
7385991443  139.1397
7398007613  139.1303
7410072533  139.1439
7421849587  139.1047
7433846963  139.1069
7445172041  139.1256
7457038273  139.1419
7468484363  139.1244
7480096661  139.1539
7491656891  139.1737
7503503107  139.1516
7514964241  139.1718
7527068963  139.1801
7538552143  139.1582
7550155097  139.1623
7561952911  139.1829
7573387319  139.1931
7585306679  139.2028
7596847439  139.2010
7608912263  139.2166
7620223979  139.1876
7632210611  139.2262
7643668429  139.2370
7655524181  139.2032
7667170061  139.1827
7678803107  139.1861
7690623797  139.1806
7702324811  139.1825
7714287631  139.1707
7725822649  139.2325
7737690253  139.2999
7749233101  139.3270
7761169763  139.3488
7772728771  139.3362
7784800603  139.3436
7796312119  139.3762
7808461379  139.3376
7820141587  139.3554
7831581679  139.3729
7843566473  139.4289
7854819163  139.4524
7866586589  139.4129
7878263389  139.4351
7890098947  139.4405
7901757707  139.4397
7913329973  139.4326
7924784027  139.4495
7936692287  139.4960
7948724033  139.5068
7960352149  139.5269
7972682563  139.5041
7984352099  139.5269
7996405187  139.5688
8008006571  139.6124
8019932939  139.6001
8031477583  139.5933
8043543227  139.5873
8055158347  139.6235
8067327571  139.6243
8079386417  139.6335
8090889083  139.5908
8103058091  139.6635
8114921237  139.6382
8126845843  139.6705
8138521879  139.6643
8150510033  139.6834
8161962323  139.6782
8174027539  139.7294
8185953779  139.7303
8197981273  139.7521
8210343431  139.7977
8222096573  139.7818
8234398853  139.7818
8246255221  139.7670
8258315719  139.7810
8269997299  139.7384
8281892903  139.7524
8293634443  139.7997
8305626599  139.7971
8317172173  139.7769
8329418101  139.7704
8341909531  139.7862
8353885427  139.7835
8366310397  139.7886
8378034227  139.7570
8390120267  139.8008
8401737479  139.7926
8413858987  139.7948
8425442189  139.7817
8437419443  139.7456
8449567597  139.7474
8461781179  139.7605
8473531753  139.7514
8485189897  139.7560
8497299131  139.7092
8509473223  139.7164
8521317839  139.7375
8532994343  139.6672
8545136923  139.7040
8556924907  139.7460
8569198867  139.7965
8580890543  139.7825
8593111603  139.7994
8605162243  139.8180
8617204979  139.8127
8629295167  139.7834
8641136197  139.8370
8653654637  139.8384
8665556089  139.8456
8677710863  139.8157
8689370941  139.8695
8701737133  139.9390
8713570087  139.9783
8726000557  139.9809
8738022691  139.9772
8750253563  139.9717
8762293811  139.9607
8774732917  139.9549
8786769283  139.9691
8798803141  139.9751
8811155887  139.9724
8823005579  139.9954
8835321373  140.0284
8846698337  140.0223
8858773043  140.1144
8870289679  140.0986
8882760437  140.1038
8894928589  140.1103
8906895619  140.0951
8919353731  140.1170
8930998283  140.1310
8943453917  140.1395
8955620963  140.1396
8967724939  140.1556
8980003853  140.1686
8992351171  140.1949
9004520017  140.2215
9016870699  140.2046
9029063387  140.2267
9040847581  140.2527
9053127943  140.2585
9065134711  140.2684
9077330609  140.2271
9088910027  140.2535
9102009689  140.2663
9114595387  140.2572
9127282069  140.2749
9139552621  140.2781
9151987463  140.3034
9164193931  140.2956
9176118829  140.2976
9188656579  140.2847
9201097999  140.2934
9213327653  140.3187
9225095059  140.2836
9237023639  140.2901
9249127141  140.3218
9261309971  140.3155
9273425947  140.3035
9285801197  140.3181
9297742933  140.2641
9310255193  140.2369
9322250627  140.2130
9334159099  140.2413
9346533571  140.2286
9358730533  140.2318
9370816747  140.2652
9383249651  140.2799
9395443553  140.3042
9407941327  140.3109
9419925673  140.3386
9432387017  140.3396
9444800083  140.3598
9456911911  140.3659
9469038223  140.3369
9481587179  140.3631
9493667803  140.3473
9506349701  140.3530
9518726839  140.3545
9531093457  140.3851
9542931347  140.4136
9554886811  140.3983
9566722733  140.4178
9579073187  140.3833
9591737651  140.3928
9604094813  140.3983
9616341583  140.3817
9628384267  140.3649
9641021707  140.4009
9653460281  140.4102
9666034153  140.4092
9678022733  140.4629
9690286589  140.4689
9702352769  140.4857
9715159673  140.4902
9727869883  140.5017
9740242301  140.5015
9752640109  140.4850
9764760241  140.4861
9776825077  140.5237
9788932973  140.5297
9801433171  140.5266
9813466477  140.5211
9825790771  140.5316
9838034711  140.5366
9850426987  140.5666
9863130259  140.5617
9875195069  140.5868
9887773901  140.5822
9899894419  140.5870
9912834667  140.5915
9924912337  140.5409
9937769099  140.5714
9950063813  140.5613
9962295269  140.5562
9974834147  140.5713
9987214333  140.5757


==> data/prime_log2_r1_p11.dat <==
37  -65.1936
43  -11.3768
53  -7.58458
61  -26.8125
79  -29.0868
83  -14.4759
89  -18.1645
101  -21.2187
131  -18.8611
163  -32.5428
197  -19.4344
229  -25.1962
269  -30.4813
277  -26.0448
331  -24.3085
347  -29.2044
359  -31.5587
359  -33.6514
373  -42.9534
431  -50.0052
443  -42.3195
443  -43.7714
467  -35.2984
503  -32.2153
557  -35.7236
593  -40.6221
659  -39.1175
677  -42.2719
797  -37.7361
811  -30.4960
827  -25.1449
829  -24.3591
997  -23.6210
1019  -21.5151
1019  -25.0128
1051  -24.3180
1091  -26.3055
1259  -28.2949
1439  -24.8577
1549  -24.2363
1607  -26.3035
1747  -23.0231
1811  -15.9441
1949  -15.5818
1973  -8.83919
1987  -12.4084
2017  -19.5362
2089  -19.1292
2141  -23.5399
2161  -18.3526
2221  -15.6642
2557  -8.78624
3109  6.400480
3259  14.79499
3547  17.47586
3877  16.34100
4159  12.83122
4507  16.12422
5309  14.32914
5503  12.80442
5987  5.554404
6427  6.721895
7019  3.641885
7219  0.090997
8069  -5.20811
8623  -10.1708
9127  -6.01672
9811  -7.63606
10163  -8.54035
10789  -7.05918
10987  -7.97024
11789  -10.4703
12007  -11.7841
12289  -7.69367
13093  -7.99576
13723  -6.22544
15013  -6.52941
15227  -13.3231
15661  -17.8547
16061  -14.5322
16649  -12.7668
17093  -9.23359
17573  -8.56497
18059  -11.9181
18397  -6.86488
19387  -2.41805
20089  -2.36584
20707  -1.90600
21347  -3.93351
22511  -4.28117
22963  -2.98517
23827  -0.54752
25031  -2.04282
26177  -4.16114
27647  -1.52803
28579  0.264756
29501  -4.14991
30707  -5.67246
31607  -3.88369
33811  -0.92124
34939  -1.82500
36307  -1.16936
37013  0.946519
38557  -2.87522
39509  -5.37586
41183  -7.77047
42013  -5.38044
43591  -8.76882
45691  -9.89250
47459  -7.57260
48571  -4.82927
49877  -5.74108
51437  -0.88643
52541  0.361977
54869  2.776326
56773  1.283676
65407  -2.17053
72679  6.480732
81163  12.36999
89767  7.097038
97847  -1.04050
106993  6.156105
117203  5.799911
127669  14.33313
138599  13.41008
165811  17.14851
1608743  30.74192
3541339  31.77334
5704109  30.59800
8140843  27.10118
10746467  27.60545
13582837  27.00933
16512589  24.49293
19593703  25.85604
22807667  26.89255
26073889  26.67924
29506573  28.83696
33031309  30.89521
36776213  32.10575
40673359  33.86592
44567947  34.89763
48580183  37.10742
52590869  37.76067
56695823  37.64990
60714359  37.70998
64864181  36.69042
69125093  37.71733
73480723  37.89313
77862373  37.42437
82383383  38.16819
86922551  37.97990
91475731  38.35779
96162751  38.04358
100895939  38.16413
105509357  37.77583
110194811  37.70593
115076501  37.69823
119914469  37.81526
124759067  38.14873
129746719  38.29807
134704477  38.80817
139750379  38.28454
144874643  38.13775
150013439  39.30793
155160847  40.50475
160372909  40.84154
165586357  40.97157
170702243  40.99959
175858619  40.61744
181120931  40.67912
186511139  40.37071
191970739  40.45642
197366797  40.44066
202753963  40.22052
208368859  40.32301
213886997  40.93780
219384463  41.34243
224881927  41.60307
230423267  41.54602
235912517  41.95532
241514027  41.45456
247184491  42.04599
252838277  41.77915
258619643  41.96075
264339469  42.01611
270007831  42.09694
275780821  42.29700
281622091  42.13956
287621833  41.90827
293524001  42.03202
299296243  42.09254
305484133  42.58976
311509379  42.28329
317569139  42.52296
323582251  41.93166
329589397  42.40253
335703149  42.30999
341828243  42.41491
348011299  42.48755
354196943  42.75822
360333991  42.60631
366440671  42.52914
372556909  42.56309
378835453  42.58834
385222069  42.40893
391501939  42.14781
397847987  41.86277
404282953  41.76162
410521753  41.69816
416941267  41.77150
423395299  41.71353
429648517  41.77892
436139227  41.72418
442624067  41.82148
449114207  42.03242
455462869  42.31802
462008933  42.58253
468495523  42.73281
475111999  43.03220
481837859  42.93544
488528309  43.07490
495310547  43.38437
502072693  43.50031
508708027  43.43066
515440823  43.46387
522087361  43.34103
528831539  43.40656
535641371  43.51165
542497103  43.75619
549299539  43.67503
556044413  43.29761
562798571  43.35522
569522861  43.22616
576262067  43.36138
583318367  43.26652
590228077  43.24581
597139709  43.21042
604064653  43.10218
611090563  43.07782
617967523  43.20595
624901117  43.24862
631807109  43.37685
638964619  43.23674
645896789  43.08449
652821317  42.73037
659937169  43.18038
666875413  43.38264
673954091  43.46149
681111251  43.54787
688159547  43.56004
695271659  43.45357
702503293  43.59198
709644121  43.38162
716749219  43.34299
724026227  43.31574
731354237  43.29539
738529741  43.14695
745898981  43.21723
753321997  43.16938
760882699  43.24322
768221411  43.27522
775622317  43.16885
782764721  42.94277
790178267  43.00471
797297747  43.04803
804738631  43.12310
812149139  43.13173
819647203  43.29411
827001251  43.06291
834322843  43.16343
841809707  43.27752
849273389  43.10156
856709881  43.09319
864116119  43.20532
871610309  43.48228
879146479  43.45214
886618141  43.50818
894241963  43.55346
902022347  43.35076
909641233  43.23477
917281327  43.06590
924866549  43.20077
932320973  43.41427
939965069  43.38923
947546081  43.52357
955140799  43.44404
962755757  43.58466
970545077  43.51621
978133817  43.58545
985709363  43.62586
993580859  43.75370
1001133701  43.81751
1008813889  43.89170
1016463179  43.83706
1024317059  43.92940
1032203401  43.95308
1040051267  44.06598
1047786931  44.09827
1055531291  44.09376
1063467539  44.08806
1071306779  44.01981
1079304917  44.06178
1087125211  44.14638
1094947421  44.18617
1102911749  44.15532
1110687397  44.29108
1118515319  44.32770
1126361261  44.12832
1134330557  44.07846
1142440217  44.00602
1150536287  44.03187
1158504617  44.06713
1166557123  44.08064
1174607779  44.23713
1182610531  44.32194
1190631613  44.38789
1198543373  44.32428
1206576991  44.45832
1214732131  44.47728
1222904483  44.38888
1231027373  44.40446
1239211681  44.46349
1247209771  44.27218
1255273499  44.17414
1263563633  44.32532
1271921923  44.26369
1280077837  44.33545
1288384453  44.06659
1296344669  44.05214
1304260021  44.14230
1312352693  44.33488
1320383419  44.35760
1328577479  44.44468
1336808657  44.55439
1345175317  44.55296
1353274397  44.71137
1361587067  44.67311
1369843843  44.84391
1378084667  45.03055
1386424943  45.13397
1394846261  45.15640
1403375893  45.30294
1411931051  45.33965
1420367341  45.38042
1428802579  45.31004
1437006199  45.31663
1445512963  45.31477
1453706123  45.38596
1462119137  45.43131
1470493327  45.47599
1478959751  45.44258
1487288347  45.56913
1495668557  45.60469
1504200847  45.69360
1512514547  45.65043
1520953579  45.59461
1529408411  45.46704
1538075717  45.59087
1546423919  45.59617
1555073573  45.66161
1563473617  45.58785
1571882201  45.56676
1580425361  45.59362
1588983173  45.53684
1597492381  45.54067
1606091101  45.68081
1614553219  45.73915
1623026749  45.77458
1631742121  45.80626
1640297731  45.97561
1648843291  45.85814
1657513933  45.77130
1666082069  45.67041
1674833747  45.72202
1683297023  45.79705
1691948669  45.93038
1700316539  45.95331
1709041511  45.85530
1717672051  45.82349
1726352891  45.85919
1734969941  45.91182
1743716053  46.05133
1752377129  46.17358
1761036523  46.30044
1769804587  46.25593
1778521697  46.19840
1787229539  46.17483
1795978117  46.22057
1804848301  46.16567
1813622539  46.20633
1822579859  46.21241
1831403789  46.17015
1840301279  46.14435
1849242403  46.07464
1857779909  46.15908
1866601837  46.16043
1875520259  46.07828
1884537139  46.06328
1893382261  46.11605
1902201029  46.22530
1911295853  46.17977
1920216139  46.06674
1929213589  46.05271
1937985157  46.11644
1946931193  46.11983
1955832943  46.21548
1964743889  46.33311
1973592721  46.33530
1982578223  46.47438
1991471059  46.28598
2000494109  46.34335
2009631619  46.36426
2018669761  46.28072
2027642971  46.39916
2036729323  46.35930
2045684549  46.30421
2054847547  46.28270
2063926703  46.35964
2073049987  46.44099
2082067763  46.40010
2091143651  46.47674
2100523627  46.61978
2109584483  46.37897
2118635479  46.31520
2127611539  46.44138
2136666011  46.40010
2145745747  46.48878
2154801763  46.55370
2163799343  46.53754
2172920723  46.57950
2181946357  46.44206
2191077887  46.60759
2199979267  46.81018
2209125251  46.90077
2218276831  46.90807
2227261447  46.88979
2236304893  47.00074
2245275127  46.95032
2254228973  46.95759
2263241839  46.91084
2272591621  46.98384
2281803509  47.07342
2290877327  46.98654
2299985917  46.96912
2309205043  46.88341
2318448563  46.85897
2327549659  46.81910
2336679139  46.82041
2345921117  46.80567
2355236603  46.76894
2364517261  46.94798
2373821117  46.85058
2383121837  46.93327
2392281901  47.04154
2401768937  47.07335
2411263003  47.15049
2420745731  47.14092
2429914717  47.12252
2438843383  47.05164
2448304549  47.10103
2457942677  47.19803
2467301531  47.17530
2476735889  47.08058
2485925587  47.05361
2495343709  47.13451
2504883181  47.14473
2514413309  47.11820
2523687301  47.15938
2533050427  47.17487
2542297733  47.22548
2551734443  47.20494
2560869973  47.22919
2570044031  47.29216
2579584103  47.21533
2589009211  47.33952
2598525373  47.20671
2608133237  47.20278
2617710929  47.22411
2627255843  47.20305
2636657453  47.16808
2646131687  47.10244
2655894473  47.04458
2665316461  46.98656
2674785527  46.92232
2684349061  46.84580
2693815973  46.90260
2703291301  46.90532
2712754001  46.86943
2722139767  46.82877
2731480757  46.87324
2740798037  46.81315
2750592853  46.88287
2760132493  46.84422
2769619381  46.80506
2779244107  46.78267
2788572551  46.77444
2798135831  46.72458
2808120103  46.66104
2817648907  46.70049
2827363447  46.63886
2836830907  46.71668
2846360431  46.61317
2855802283  46.67213
2865579323  46.62192
2875152607  46.70115
2884970899  46.67137
2894801249  46.62812
2904572201  46.71550
2914192979  46.63685
2923797703  46.73484
2933330201  46.69956
2943048859  46.62895
2952774379  46.72496
2962250771  46.78798
2971961459  46.83943
2981623283  46.86883
2991327739  46.86648
3000931289  46.98530
3010625291  47.08446
3020284097  47.07471
3030250703  47.16374
3039865547  47.23060
3049727531  47.19868
3059239483  47.19161
3069277847  47.18417
3079158301  47.14052
3088933517  47.10327
3098817523  47.10902
3108838357  47.06594
3118826111  47.03082
3128686867  47.04589
3138617717  47.08019
3148361299  47.02819
3158142607  46.99451
3167950301  46.98646
3177865051  46.96095
3187569419  46.88739
3197359603  46.86544
3207591397  46.83715
3217482043  46.84868
3227651299  46.76214
3237537827  46.83621
3247448651  46.81655
3257455723  46.89112
3267353291  46.95238
3277337293  47.03737
3287272139  47.10973
3297326927  47.09853
3307625227  47.25117
3317499397  47.23801
3327419629  47.24061
3337653841  47.22107
3347504551  47.27103
3357520291  47.18968
3367438507  47.24172
3377443067  47.24419
3387577643  47.28391
3397499123  47.27349
3407835023  47.20724
3417971507  47.18962
3427716599  47.08806
3437750809  47.11213
3447805723  47.07665
3457904143  47.09689
3467816699  47.14500
3477935647  47.05991
3487974751  46.95752
3498049817  47.02929
3508243829  47.04938
3518320139  47.01745
3528548587  47.00638
3538515509  46.95700
3548684897  46.94242
3558911761  46.90902
3569024533  46.93303
3579055939  46.99380
3589281973  46.97522
3599503253  47.02149
3609542701  47.09990
3619714963  47.06691
3629605871  47.05397
3639452891  47.01594
3649729261  46.94523
3660146059  46.96203
3670334281  46.95399
3680442923  47.01503
3690804347  47.05883
3701174443  47.15034
3711554387  47.19979
3721719077  47.19950
3731617261  47.24126
3741737333  47.26561
3751857821  47.19135
3762108683  47.19418
3772155983  47.25828
3782367331  47.18451
3792706481  47.20849
3803188619  47.21611
3813578191  47.23087
3823992499  47.33257
3834346501  47.39009
3844750267  47.41885
3855061051  47.48998
3865321169  47.45568
3875947703  47.51476
3886004527  47.49075
3896255611  47.51662
3906605317  47.50559
3916811387  47.51641
3927082391  47.53458
3937294909  47.52733
3947605289  47.49093
3957957683  47.43308
3968267203  47.48529
3978605699  47.52886
3988945547  47.45481
3999224261  47.46634
4009686211  47.44322
4020075121  47.46222
4030116691  47.46091
4040261717  47.49392
4050660077  47.57469
4061319049  47.60209
4071596603  47.56696
4081975811  47.50743
4092310597  47.47889
4103193473  47.46817
4113384323  47.42650
4123398491  47.38145
4133860399  47.32873
4144488637  47.42893
4154742883  47.43698
4165232411  47.45526
4175959133  47.57316
4186270531  47.58224
4197017827  47.67673
4207499587  47.73131
4218221389  47.74509
4228677097  47.72917
4238980513  47.72675
4249413757  47.62408
4259946401  47.63714
4270426703  47.68879
4281007859  47.69204
4291326971  47.74309
4302164429  47.75354
4312706549  47.74707
4323231379  47.73139
4333831517  47.75564
4344476453  47.75107
4355149859  47.75448
4365748043  47.75609
4376163709  47.70366
4386732601  47.75590
4397567849  47.79164
4408086941  47.80758
4418699693  47.80453
4429333133  47.79722
4439941937  47.72047
4450424851  47.69169
4460998987  47.67510
4471630291  47.73288
4482093997  47.74711
4492561897  47.74169
4503397387  47.79594
4514018141  47.76371
4524695083  47.73073
4535201969  47.74037
4545866951  47.71810
4556178457  47.68263
4567096279  47.75439
4577857883  47.79871
4588531627  47.84934
4599182111  47.84210
4609836811  47.86544
4620580901  47.86273
4631340683  47.89811
4642188139  47.91991
4653032431  47.88095
4663650227  47.92256
4674413123  47.84971
4684831993  47.88047
4695582077  47.93495
4706210563  47.97027
4716780911  47.95282
4727519117  47.95000
4738315753  47.95641
4749191933  47.97284
4759688173  47.98244
4770370757  47.98660
4780871983  48.03172
4791644801  48.02552
4802597827  48.08581
4813623349  48.04285
4824450419  48.02291
4835240749  47.97787
4846127387  47.98279
4856959867  47.96796
4867665409  47.98828
4878754693  48.00923
4889441813  48.02079
4900408549  48.07509
4911163357  48.11095
4922144023  48.10194
4933030429  48.07011
4943940227  48.04552
4954821757  48.02333
4965542531  48.07146
4976173459  48.03353
4986994517  48.04044
4997625007  48.01633
5008444901  47.95020
5019156061  47.99162
5030022787  47.91516
5040887707  47.83945
5052048527  47.89215
5062729447  47.96333
5073677461  47.90627
5084496107  47.96158
5095401293  47.99942
5106411451  47.93176
5117209681  47.86467
5127959003  47.89690
5138849071  47.90974
5149912949  47.92497
5160645209  47.89636
5171648507  47.93595
5182644521  47.92999
5193484837  47.92934
5204599201  47.91755
5215650481  47.90978
5226625853  47.91891
5237471521  47.93010
5248604321  47.91304
5259594601  47.91742
5270513849  47.94393
5281417721  47.96328
5292839693  47.90927
5303908193  47.92943
5314882591  47.89705
5325899123  47.90730
5336863573  47.87570
5347898603  47.91229
5359155787  47.87439
5370097133  47.80760
5381044469  47.77172
5391944581  47.68819
5403290219  47.72055
5414127011  47.69532
5425066793  47.68405
5436159353  47.70935
5447348567  47.71157
5458144123  47.76394
5469589243  47.79875
5480508757  47.76116
5491943339  47.78761
5503231961  47.76367
5514501581  47.69201
5525469827  47.66158
5536588069  47.64409
5547633947  47.59402
5558743261  47.58768
5569630819  47.58184
5580755179  47.55931
5591940041  47.54778
5603498443  47.55009
5614582339  47.51503
5625681163  47.53629
5636772523  47.51406
5647911317  47.50893
5658815699  47.51811
5669865431  47.54697
5681243083  47.53120
5692295039  47.55594
5703388387  47.58556
5714480971  47.58955
5725685023  47.56937
5736933973  47.54359
5747842657  47.56508
5758938827  47.60510
5770158799  47.66120
5780854117  47.71247
5792091797  47.75155
5803226291  47.75593
5814648347  47.73951
5826111659  47.71075
5837567651  47.69976
5849019971  47.71293
5860154879  47.77864
5871565559  47.82043
5882654573  47.82944
5893878709  47.78067
5905206431  47.76565
5916404827  47.74937
5927504717  47.73679
5938903253  47.75815
5950033237  47.75215
5961131171  47.77665
5972570873  47.69632
5983740923  47.74242
5994981899  47.78118
6006247537  47.76803
6017621653  47.73820
6028939753  47.80233
6040470883  47.82259
6051677773  47.85802
6062973869  47.85909
6074207969  47.80476
6085541591  47.83239
6096919211  47.83110
6108082553  47.84053
6119374837  47.80008
6130632961  47.78963
6141700387  47.76706
6152942687  47.78665
6164123923  47.71889
6175598881  47.72961
6187200401  47.73352
6198261131  47.74746
6209725699  47.76758
6221220539  47.80695
6232413553  47.84847
6243725179  47.83763
6255255437  47.84339
6266834603  47.82309
6278138527  47.78536
6289515311  47.80434
6300898187  47.84282
6312577591  47.85961
6323990203  47.86675
6335429453  47.89391
6347017499  47.84059
6358400603  47.85804
6369879671  47.85937
6381409747  47.83775
6392623411  47.86801
6404075507  47.94057
6415559203  47.92101
6427087379  47.96126
6438622699  47.97901
6450200839  47.96361
6461699963  48.03963
6473189231  48.04394
6484264847  48.01432
6495752429  48.03275
6506458883  48.07086
6517828819  48.08141
6529266187  48.07289
6540729623  48.05231
6552371131  48.04197
6563753083  48.04483
6575239219  48.07966
6586835669  48.08802
6598430843  48.12841
6609982349  48.08595
6621485821  48.10806
6633018661  48.09053
6644741413  48.04549
6656207171  48.02436
6667757641  48.05494
6679278379  48.05597
6691060333  48.09957
6702501763  48.07810
6714018331  48.07445
6725577581  48.06348
6736981403  48.12635
6748775939  48.18720
6760353529  48.16711
6771933419  48.15041
6783239389  48.18466
6794725247  48.26425
6806357917  48.22753
6818143547  48.23953
6829587917  48.23699
6841150873  48.20535
6852925571  48.22723
6864539797  48.24065
6875939107  48.25476
6887651483  48.26132
6899197171  48.29355
6910833563  48.28579
6922458467  48.27127
6934119427  48.28877
6945830909  48.30768
6957730249  48.22171
6969237019  48.21375
6981149699  48.27131
6992436907  48.27098
7004188189  48.21751
7015987507  48.19966
7027559573  48.20527
7039413449  48.22329
7050587891  48.26062
7062236567  48.26410
7074089279  48.24389
7085853343  48.20381
7097408803  48.17643
7109187929  48.12745
7120813123  48.13612
7132477129  48.13211
7144306997  48.15050
7156247453  48.16706
7168193677  48.20438
7179982541  48.20391
7191824557  48.20510
7203662771  48.18366
7215255433  48.17741
7226993581  48.11169
7238798473  48.12506
7250324843  48.15626
7262026643  48.13143
7273990117  48.09312
7285899611  48.05731
7297594147  48.03721
7309517779  48.04511
7321295587  48.08140
7333151687  48.11120
7345051667  48.06546
7356876647  48.05302
7368736303  48.09868
7380516469  48.09500
7392345643  48.14239
7404421379  48.22684
7416048371  48.20286
7427795003  48.18914
7439556259  48.14737
7451344169  48.13315
7462981639  48.12839
7474566259  48.12341
7486259093  48.14752
7498069193  48.18086
7510155091  48.13091
7521996971  48.12968
7533712699  48.10665
7545479917  48.12504
7557537959  48.08795
7569664183  48.09257
7581366379  48.05685
7592847767  48.03028
7604933309  48.04380
7616792581  48.05510
7628831149  48.08140
7640375251  48.11830
7652444971  48.16922
7664187683  48.20761
7675988387  48.22355
7687898539  48.22125
7699977179  48.26554
7711874333  48.29351
7724000341  48.32662
7736156749  48.34564
7748382277  48.33961
7760147833  48.35726
7772380723  48.39151
7784572021  48.38414
7796641123  48.39220
7808255347  48.40638
7820156717  48.47491
7831904939  48.52878
7844015789  48.50623
7855910431  48.51773
7868022749  48.51929
7880008277  48.51883
7891751269  48.52409
7903843679  48.54687
7915783979  48.59174
7927656677  48.56982
7939798357  48.62777
7951393607  48.62129
7963442713  48.61081
7975231357  48.62012
7986998011  48.62647
7999023827  48.66152
8010865829  48.68363
8022670853  48.69808
8034709499  48.71117
8046524809  48.75165
8058531563  48.74257
8070696037  48.69994
8082950437  48.74818
8094766697  48.76118
8106974353  48.73741
8118736523  48.69219
8130755089  48.67849
8142676723  48.63974
8154291869  48.62754
8166150101  48.58394
8178116581  48.63396
8190204299  48.66261
8202520003  48.70107
8214236801  48.72056
8226307799  48.73295
8238184589  48.72668
8250183563  48.73281
8262456557  48.72761
8274483713  48.71931
8286605549  48.71138
8298849787  48.69784
8311170053  48.67963
8323167269  48.62963
8335285019  48.65446
8347112981  48.66262
8359229129  48.64546
8371686731  48.65077
8383561723  48.64293
8395687231  48.64814
8407450313  48.63044
8419264037  48.59623
8431419707  48.58966
8443387283  48.57366
8455615937  48.55077
8467690807  48.52248
8480238619  48.55970
8492364827  48.57146
8504515027  48.57823
8516568439  48.61812
8528787217  48.65578
8540563127  48.60006
8552726419  48.61232
8564656213  48.55700
8577033259  48.54523
8589017611  48.51719
8601096131  48.50706
8613573427  48.48172
8625663971  48.46225
8637626957  48.47642
8650001453  48.50823
8662099499  48.44301
8674414753  48.44424
8686520173  48.44044
8698358267  48.48266
8710807877  48.51323
8723430733  48.49427
8735790197  48.52245
8747953547  48.47657
8760113231  48.51936
8772378203  48.49308
8784475669  48.50546
8796751451  48.49064
8808876917  48.48306
8821136419  48.43996
8833467133  48.44422
8845531973  48.44541
8857592987  48.43867
8869716341  48.46756
8882337901  48.45457
8894601179  48.47616
8906788997  48.48040
8919127531  48.48059
8931370859  48.48002
8943640379  48.41424
8955809453  48.41256
8968228039  48.43138
8980485947  48.43960
8993265517  48.45260
9005509111  48.48287
9017914667  48.49929
9030058157  48.50873
9042527183  48.53280
9054892619  48.52455
9067138747  48.50172
9079525681  48.46089
9091732697  48.53321
9103962523  48.52211
9116298403  48.51232
9128821997  48.52389
9141306299  48.54221
9153647933  48.50365
9166296413  48.52798
9178726393  48.55721
9190732277  48.56763
9203146429  48.56168
9215352373  48.57519
9227527187  48.58548
9239954909  48.57930
9252444197  48.60835
9264762557  48.62498
9277341389  48.60378
9289667419  48.62912
9302045587  48.65091
9314279707  48.63189
9326617319  48.57907
9338687947  48.57882
9350828173  48.55825
9363238723  48.56873
9375820721  48.59863
9388335973  48.59152
9400680427  48.60406
9413086349  48.61352
9425364901  48.59274
9437995909  48.58190
9450464347  48.58402
9462810583  48.56892
9475167827  48.56256
9487714319  48.57047
9500241659  48.59408
9512571059  48.60698
9525007237  48.60262
9537407059  48.60202
9549655579  48.62053
9561994909  48.60596
9574492019  48.63715
9586729501  48.64445
9599004109  48.60083
9611314019  48.61877
9623786759  48.63760
9636395401  48.65309
9649067999  48.66659
9661751747  48.67883
9674390123  48.66954
9686888839  48.65521
9699489301  48.66249
9712141573  48.67450
9724689199  48.67568
9737175089  48.67665
9749524651  48.68113
9762130387  48.69875
9774583739  48.67025
9787227251  48.66735
9799421363  48.64223
9812195027  48.60006
9824930611  48.57506
9837596653  48.60203
9849764557  48.59219
9862236467  48.55300
9874651453  48.58156
9887307103  48.57261
9900260261  48.56937
9912863209  48.59043
9925371811  48.55124
9937791883  48.47763
9950332643  48.51396
9962755151  48.49309
9975106819  48.51558
9987761933  48.49325


==> data/prime_log2_r1_p5.dat <==
37  -26.0774
43  -41.3319
53  -27.5546
61  -33.3404
79  -38.1276
83  -38.2817
89  -35.6911
101  -33.8921
131  -35.4080
163  -42.2457
197  -38.4052
229  -42.5861
269  -36.9025
277  -29.7481
331  -25.5206
347  -23.9255
359  -20.4821
359  -17.4212
373  -12.8132
431  -10.3327
443  -9.84068
443  -12.7689
467  -8.92882
503  -11.7814
557  -11.3101
593  -14.0113
659  -18.1734
677  -17.5244
797  -16.9201
811  -14.8605
827  -14.3812
829  -18.1656
997  -17.6151
1019  -18.5082
1019  -19.3501
1051  -17.4680
1091  -13.0288
1259  -10.0042
1439  -11.1035
1549  -6.77940
1607  -3.95572
1747  -3.86154
1811  -7.69786
1949  -11.4353
1973  -11.1811
1987  -10.9381
2017  -10.7053
2089  -9.26491
2141  -12.6766
2161  -11.2440
2221  -12.1878
3109  -7.18315
3547  -7.02185
4159  -6.99083
5309  -0.69743
5987  2.326451
7019  0.777090
8069  0.067917
9127  7.557269
10163  7.012481
10987  11.10922
12007  6.649444
13093  3.135184
15013  8.478266
15661  5.613043
16649  2.982521
17573  7.354132
18397  7.449296
20089  7.550472
21347  4.376205
22963  2.585364
23827  7.537950
25031  8.403834
26177  6.271981
27647  8.910384
28579  13.15208
29501  16.46189
30707  19.26295
31607  17.71079
33811  15.60848
34939  16.72235
36307  16.26358
37013  18.20702
38557  19.47950
39509  17.26674
41183  18.79595
42013  19.43995
43591  19.78647
45691  18.79870
47459  19.94756
48571  20.27783
49877  22.11762
51437  20.14921
52541  20.95377
54869  19.31840
56773  17.50107
72679  18.06123
89767  14.59521
106993  16.89678
127669  11.67732
165811  9.023157
3541339  23.60319
8140843  27.55012
13582837  28.62872
19593703  26.62996
26073889  29.48210
29506573  29.63359
33031309  28.82147
36776213  29.18493
40673359  28.78517
44567947  29.12280
48580183  28.96413
52590869  28.09395
56695823  28.07430
60714359  28.78303
64864181  28.51730
69125093  28.32069
73480723  28.49065
77862373  28.76704
82383383  28.85339
86922551  28.75492
91475731  29.15671
96162751  29.20249
100895939  29.35243
105509357  29.35651
110194811  29.78147
115076501  30.45172
119914469  30.68598
124759067  31.21447
129746719  31.16895
134704477  31.27580
139750379  31.52035
144874643  31.72646
150013439  31.56954
155160847  31.71444
160372909  31.41082
165586357  31.16677
170702243  31.39149
175858619  31.17484
181120931  31.42875
186511139  31.75451
191970739  31.59790
197366797  31.50218
202753963  31.55177
208368859  31.60248
213886997  31.76832
219384463  31.82654
224881927  32.38889
230423267  32.44851
235912517  32.44369
241514027  32.38714
247184491  32.22334
252838277  31.92826
258619643  31.88209
264339469  31.72463
270007831  31.84321
275780821  32.04137
281622091  32.07725
287621833  32.10489
293524001  32.36729
299296243  32.36699
305484133  32.49474
311509379  32.52092
317569139  32.78404
323582251  32.57437
329589397  32.83422
335703149  32.97394
341828243  32.90011
348011299  32.91785
354196943  32.65545
360333991  32.59022
366440671  32.51221
372556909  32.54978
378835453  32.16589
385222069  32.17221
391501939  32.33001
397847987  32.38674
404282953  32.41054
410521753  32.28830
416941267  32.38912
423395299  32.42110
429648517  32.54588
436139227  32.61514
442624067  32.81455
449114207  33.15728
455462869  33.20735
462008933  33.13968
468495523  33.17508
475111999  33.25733
481837859  33.15575
488528309  33.31979
495310547  33.73515
502072693  33.59623
508708027  33.81113
515440823  33.73265
522087361  33.69726
528831539  33.87683
535641371  34.03368
542497103  34.03530
549299539  34.07106
556044413  34.15944
562798571  34.14256
569522861  34.19106
576262067  34.18224
583318367  34.07889
590228077  34.03555
597139709  34.01308
604064653  34.01737
611090563  34.07217
617967523  34.11674
624901117  34.21173
631807109  34.05254
638964619  34.03832
645896789  34.22618
652821317  34.02395
659937169  34.04561
666875413  33.94963
673954091  34.07134
681111251  34.10216
688159547  33.98417
695271659  34.22079
702503293  34.29431
709644121  34.41676
716749219  34.43890
724026227  34.45719
731354237  34.64643
738529741  34.72841
745898981  34.53974
753321997  34.57298
760882699  34.44371
768221411  34.37857
775622317  34.46527
782764721  34.59642
790178267  34.56431
797297747  34.62308
804738631  34.53799
812149139  34.53799
819647203  34.50461
827001251  34.36279
834322843  34.47871
841809707  34.51142
849273389  34.51436
856709881  34.58233
864116119  34.52509
871610309  34.41839
879146479  34.30285
886618141  34.35408
894241963  34.36338
902022347  34.35671
909641233  34.46845
917281327  34.44197
924866549  34.42601
932320973  34.52130
939965069  34.65309
947546081  34.65108
955140799  34.60546
962755757  34.74481
970545077  34.67150
978133817  34.64169
985709363  34.79871
993580859  34.78129
1001133701  34.87630
1008813889  34.96991
1016463179  35.00843
1024317059  34.93630
1032203401  34.90464
1040051267  34.94578
1047786931  34.91619
1055531291  35.00569
1063467539  34.99302
1071306779  34.97919
1079304917  35.02908
1087125211  35.06682
1094947421  35.04804
1102911749  35.12241
1110687397  35.11120
1118515319  35.04483
1126361261  35.06385
1134330557  35.16969
1142440217  35.13345
1150536287  35.10679
1158504617  35.02234
1166557123  35.13051
1174607779  35.05680
1182610531  35.07908
1190631613  35.13184
1198543373  35.15332
1206576991  35.21902
1214732131  35.19383
1222904483  35.16206
1231027373  35.27823
1239211681  35.28917
1247209771  35.35543
1255273499  35.33325
1263563633  35.30458
1271921923  35.34737
1280077837  35.31364
1288384453  35.34742
1296344669  35.41563
1304260021  35.38857
1312352693  35.34775
1320383419  35.28514
1328577479  35.29339
1336808657  35.32212
1345175317  35.49273
1353274397  35.55491
1361587067  35.61259
1369843843  35.65781
1378084667  35.67026
1386424943  35.72500
1394846261  35.82063
1403375893  35.91195
1411931051  35.93328
1420367341  35.94705
1428802579  35.83892
1437006199  35.85049
1445512963  35.94924
1453706123  35.95115
1462119137  35.80433
1470493327  35.89090
1478959751  35.93793
1487288347  35.88394
1495668557  35.91605
1504200847  35.94607
1512514547  35.90380
1520953579  35.91361
1529408411  35.89547
1538075717  35.97113
1546423919  35.95083
1555073573  35.94477
1563473617  35.98178
1571882201  35.91801
1580425361  35.91094
1588983173  35.94575
1597492381  36.03571
1606091101  36.03602
1614553219  36.07985
1623026749  36.11913
1631742121  36.11930
1640297731  36.00162
1648843291  35.94510
1657513933  35.93492
1666082069  36.08795
1674833747  36.03399
1683297023  36.00075
1691948669  35.97757
1700316539  35.96085
1709041511  36.00061
1717672051  36.04565
1726352891  36.03316
1734969941  36.06968
1743716053  36.00012
1752377129  35.96302
1761036523  36.01248
1769804587  36.06166
1778521697  36.13406
1787229539  36.23109
1795978117  36.24676
1804848301  36.25573
1813622539  36.18815
1822579859  36.25555
1831403789  36.25110
1840301279  36.21655
1849242403  36.30821
1857779909  36.29106
1866601837  36.33356
1875520259  36.33597
1884537139  36.33974
1893382261  36.31232
1902201029  36.26590
1911295853  36.37684
1920216139  36.43737
1929213589  36.45591
1937985157  36.60771
1946931193  36.65721
1955832943  36.74892
1964743889  36.77765
1973592721  36.75182
1982578223  36.75399
1991471059  36.76862
2000494109  36.73487
2009631619  36.72733
2018669761  36.74608
2027642971  36.79361
2036729323  36.86444
2045684549  36.89003
2054847547  36.94014
2063926703  36.94145
2073049987  36.95914
2082067763  37.06418
2091143651  37.11300
2100523627  37.14479
2109584483  37.15700
2118635479  37.07328
2127611539  37.03617
2136666011  37.02154
2145745747  37.02241
2154801763  37.15432
2163799343  37.13664
2172920723  37.14926
2181946357  37.21759
2191077887  37.27768
2199979267  37.29423
2209125251  37.29770
2218276831  37.29340
2227261447  37.32572
2236304893  37.37998
2245275127  37.42823
2254228973  37.40093
2263241839  37.42476
2272591621  37.41018
2281803509  37.35218
2290877327  37.45055
2299985917  37.44769
2309205043  37.42946
2318448563  37.39795
2327549659  37.43027
2336679139  37.44882
2345921117  37.33525
2355236603  37.33250
2364517261  37.36925
2373821117  37.38906
2383121837  37.34841
2392281901  37.37948
2401768937  37.45079
2411263003  37.47465
2420745731  37.42756
2429914717  37.46390
2438843383  37.48496
2448304549  37.51159
2457942677  37.54429
2467301531  37.57551
2476735889  37.59777
2485925587  37.56771
2495343709  37.56390
2504883181  37.58694
2514413309  37.61068
2523687301  37.63484
2533050427  37.68812
2542297733  37.72462
2551734443  37.70389
2560869973  37.71594
2570044031  37.71833
2579584103  37.74282
2589009211  37.70451
2598525373  37.68376
2608133237  37.72271
2617710929  37.68897
2627255843  37.72754
2636657453  37.65718
2646131687  37.65896
2655894473  37.65133
2665316461  37.68087
2674785527  37.72624
2684349061  37.71657
2693815973  37.68329
2703291301  37.72566
2712754001  37.80522
2722139767  37.73675
2731480757  37.75905
2740798037  37.73892
2750592853  37.70875
2760132493  37.73130
2769619381  37.74759
2779244107  37.77321
2788572551  37.75787
2798135831  37.78364
2808120103  37.78066
2817648907  37.69172
2827363447  37.70028
2836830907  37.71369
2846360431  37.68460
2855802283  37.72926
2865579323  37.79427
2875152607  37.79466
2884970899  37.78595
2894801249  37.81830
2904572201  37.85460
2914192979  37.83920
2923797703  37.86724
2933330201  37.89423
2943048859  37.88792
2952774379  37.91384
2962250771  37.90616
2971961459  37.95858
2981623283  37.90390
2991327739  37.85327
3000931289  37.86323
3010625291  37.84331
3020284097  37.83328
3030250703  37.82682
3039865547  37.90801
3049727531  37.91647
3059239483  37.90253
3069277847  37.84611
3079158301  37.85637
3088933517  37.88242
3098817523  37.91432
3108838357  37.94588
3118826111  37.88714
3128686867  37.84780
3138617717  37.91838
3148361299  37.98956
3158142607  37.99522
3167950301  37.99095
3177865051  37.98674
3187569419  38.00813
3197359603  38.05430
3207591397  38.04513
3217482043  38.02154
3227651299  38.00565
3237537827  37.95724
3247448651  37.98921
3257455723  37.98042
3267353291  37.98933
3277337293  37.98878
3287272139  38.01942
3297326927  38.01271
3307625227  38.02900
3317499397  38.07034
3327419629  38.08800
3337653841  38.10279
3347504551  38.08718
3357520291  38.10542
3367438507  38.13354
3377443067  38.12749
3387577643  38.08152
3397499123  38.08148
3407835023  38.10716
3417971507  38.05346
3427716599  38.03756
3437750809  38.03366
3447805723  38.05955
3457904143  38.02154
3467816699  38.03449
3477935647  38.04403
3487974751  38.01035
3498049817  38.00902
3508243829  37.96700
3518320139  38.06573
3528548587  38.07208
3538515509  38.06153
3548684897  38.06708
3558911761  38.05288
3569024533  38.04852
3579055939  38.05930
3589281973  38.07647
3599503253  38.08224
3609542701  38.09399
3619714963  38.13589
3629605871  38.13152
3639452891  38.15133
3649729261  38.15352
3660146059  38.20198
3670334281  38.24070
3680442923  38.20661
3690804347  38.23651
3701174443  38.21006
3711554387  38.21101
3721719077  38.29377
3731617261  38.31851
3741737333  38.33033
3751857821  38.29984
3762108683  38.30169
3772155983  38.36701
3782367331  38.39783
3792706481  38.40152
3803188619  38.41254
3813578191  38.44236
3823992499  38.41357
3834346501  38.43582
3844750267  38.43850
3855061051  38.38752
3865321169  38.38542
3875947703  38.38101
3886004527  38.30937
3896255611  38.28819
3906605317  38.26069
3916811387  38.28813
3927082391  38.28754
3937294909  38.31177
3947605289  38.31273
3957957683  38.32836
3968267203  38.30562
3978605699  38.34894
3988945547  38.36678
3999224261  38.40219
4009686211  38.42697
4020075121  38.42112
4030116691  38.41510
4040261717  38.40724
4050660077  38.45393
4061319049  38.47088
4071596603  38.42497
4081975811  38.44027
4092310597  38.46155
4103193473  38.44569
4113384323  38.44325
4123398491  38.44177
4133860399  38.49274
4144488637  38.53233
4154742883  38.55331
4165232411  38.53550
4175959133  38.48430
4186270531  38.46986
4197017827  38.48830
4207499587  38.46600
4218221389  38.50048
4228677097  38.48692
4238980513  38.54446
4249413757  38.55294
4259946401  38.55517
4270426703  38.54075
4281007859  38.55290
4291326971  38.56922
4302164429  38.56218
4312706549  38.57209
4323231379  38.59669
4333831517  38.53315
4344476453  38.53660
4355149859  38.51622
4365748043  38.52784
4376163709  38.55200
4386732601  38.53031
4397567849  38.57293
4408086941  38.58801
4418699693  38.59751
4429333133  38.63340
4439941937  38.61556
4450424851  38.63123
4460998987  38.60638
4471630291  38.56106
4482093997  38.58459
4492561897  38.58543
4503397387  38.61329
4514018141  38.61076
4524695083  38.61723
4535201969  38.66319
4545866951  38.69200
4556178457  38.74576
4567096279  38.70569
4577857883  38.68445
4588531627  38.72320
4599182111  38.72236
4609836811  38.73560
4620580901  38.74014
4631340683  38.72202
4642188139  38.68083
4653032431  38.64100
4663650227  38.66073
4674413123  38.64000
4684831993  38.62605
4695582077  38.62981
4706210563  38.64624
4716780911  38.65217
4727519117  38.63544
4738315753  38.67770
4749191933  38.71984
4759688173  38.69701
4770370757  38.72206
4780871983  38.68561
4791644801  38.69795
4802597827  38.71685
4813623349  38.72358
4824450419  38.69985
4835240749  38.68814
4846127387  38.68051
4856959867  38.67358
4867665409  38.70312
4878754693  38.72307
4889441813  38.69266
4900408549  38.65752
4911163357  38.67434
4922144023  38.65663
4933030429  38.63915
4943940227  38.66026
4954821757  38.64583
4965542531  38.64941
4976173459  38.63984
4986994517  38.66515
4997625007  38.69712
5008444901  38.67345
5019156061  38.73919
5030022787  38.73026
5040887707  38.71973
5052048527  38.72879
5062729447  38.74268
5073677461  38.79732
5084496107  38.80203
5095401293  38.78230
5106411451  38.80806
5117209681  38.76952
5127959003  38.79186
5138849071  38.78358
5149912949  38.80827
5160645209  38.83787
5171648507  38.82221
5182644521  38.83780
5193484837  38.84298
5204599201  38.83252
5215650481  38.85046
5226625853  38.83480
5237471521  38.83634
5248604321  38.82442
5259594601  38.79291
5270513849  38.81369
5281417721  38.79984
5292839693  38.81363
5303908193  38.80535
5314882591  38.82996
5325899123  38.82657
5336863573  38.83605
5347898603  38.81375
5359155787  38.83090
5370097133  38.82711
5381044469  38.84391
5391944581  38.86922
5403290219  38.90396
5414127011  38.87198
5425066793  38.87797
5436159353  38.84851
5447348567  38.86721
5458144123  38.84390
5469589243  38.82343
5480508757  38.81243
5491943339  38.78841
5503231961  38.84534
5514501581  38.84266
5525469827  38.82760
5536588069  38.81321
5547633947  38.84343
5558743261  38.84964
5569630819  38.88613
5580755179  38.87146
5591940041  38.84517
5603498443  38.84654
5614582339  38.81857
5625681163  38.83798
5636772523  38.84287
5647911317  38.84036
5658815699  38.84810
5669865431  38.86094
5681243083  38.86326
5692295039  38.85253
5703388387  38.86190
5714480971  38.82508
5725685023  38.79359
5736933973  38.79768
5747842657  38.81026
5758938827  38.77286
5770158799  38.76260
5780854117  38.76922
5792091797  38.77678
5803226291  38.81167
5814648347  38.85577
5826111659  38.81763
5837567651  38.83586
5849019971  38.82641
5860154879  38.80598
5871565559  38.79162
5882654573  38.78713
5893878709  38.76921
5905206431  38.78786
5916404827  38.80487
5927504717  38.82213
5938903253  38.83498
5950033237  38.88559
5961131171  38.85669
5972570873  38.86571
5983740923  38.87543
5994981899  38.89771
6006247537  38.90695
6017621653  38.92410
6028939753  38.91616
6040470883  38.88597
6051677773  38.89952
6062973869  38.93771
6074207969  38.97064
6085541591  38.99620
6096919211  39.05784
6108082553  39.10847
6119374837  39.07506
6130632961  39.08344
6141700387  39.06889
6152942687  39.08395
6164123923  39.08707
6175598881  39.09245
6187200401  39.08992
6198261131  39.07667
6209725699  39.09476
6221220539  39.10479
6232413553  39.10186
6243725179  39.12059
6255255437  39.11738
6266834603  39.09472
6278138527  39.12922
6289515311  39.09543
6300898187  39.08422
6312577591  39.07291
6323990203  39.08113
6335429453  39.07918
6347017499  39.08670
6358400603  39.09752
6369879671  39.09323
6381409747  39.08495
6392623411  39.11801
6404075507  39.14714
6415559203  39.16420
6427087379  39.13827
6438622699  39.14281
6450200839  39.13979
6461699963  39.14721
6473189231  39.11448
6484264847  39.12016
6495752429  39.12965
6506458883  39.15151
6517828819  39.13097
6529266187  39.14234
6540729623  39.13697
6552371131  39.16137
6563753083  39.17418
6575239219  39.18574
6586835669  39.19810
6598430843  39.23165
6609982349  39.26040
6621485821  39.26198
6633018661  39.27703
6644741413  39.27404
6656207171  39.25184
6667757641  39.21724
6679278379  39.20752
6691060333  39.18017
6702501763  39.14688
6714018331  39.14787
6725577581  39.15819
6736981403  39.19381
6748775939  39.19169
6760353529  39.21191
6771933419  39.21085
6783239389  39.23672
6794725247  39.23445
6806357917  39.25733
6818143547  39.25241
6829587917  39.24000
6841150873  39.23461
6852925571  39.21766
6864539797  39.21614
6875939107  39.24479
6887651483  39.22869
6899197171  39.25443
6910833563  39.23249
6922458467  39.21636
6934119427  39.23801
6945830909  39.24748
6957730249  39.25668
6969237019  39.25532
6981149699  39.30218
6992436907  39.29884
7004188189  39.30511
7015987507  39.31875
7027559573  39.32318
7039413449  39.29996
7050587891  39.27358
7062236567  39.29380
7074089279  39.31487
7085853343  39.33411
7097408803  39.32748
7109187929  39.33525
7120813123  39.30482
7132477129  39.33591
7144306997  39.35057
7156247453  39.35754
7168193677  39.35353
7179982541  39.33667
7191824557  39.35129
7203662771  39.35177
7215255433  39.34819
7226993581  39.35465
7238798473  39.36072
7250324843  39.37564
7262026643  39.39024
7273990117  39.41053
7285899611  39.40708
7297594147  39.40111
7309517779  39.40990
7321295587  39.41678
7333151687  39.39854
7345051667  39.40444
7356876647  39.40418
7368736303  39.42308
7380516469  39.43270
7392345643  39.42494
7404421379  39.42980
7416048371  39.44114
7427795003  39.43043
7439556259  39.44213
7451344169  39.48510
7462981639  39.48109
7474566259  39.46161
7486259093  39.45184
7498069193  39.47015
7510155091  39.47720
7521996971  39.45253
7533712699  39.42387
7545479917  39.43712
7557537959  39.44494
7569664183  39.43248
7581366379  39.41209
7592847767  39.41087
7604933309  39.38946
7616792581  39.36175
7628831149  39.34962
7640375251  39.34504
7652444971  39.34650
7664187683  39.35356
7675988387  39.36766
7687898539  39.36570
7699977179  39.35235
7711874333  39.37104
7724000341  39.37903
7736156749  39.36754
7748382277  39.36672
7760147833  39.37266
7772380723  39.35496
7784572021  39.37392
7796641123  39.38539
7808255347  39.39299
7820156717  39.40106
7831904939  39.40588
7844015789  39.44339
7855910431  39.41502
7868022749  39.44158
7880008277  39.44457
7891751269  39.44409
7903843679  39.46376
7915783979  39.44602
7927656677  39.44640
7939798357  39.44666
7951393607  39.41953
7963442713  39.42268
7975231357  39.44335
7986998011  39.43997
7999023827  39.42468
8010865829  39.44518
8022670853  39.47256
8034709499  39.48567
8046524809  39.47806
8058531563  39.46083
8070696037  39.48345
8082950437  39.44562
8094766697  39.42534
8106974353  39.44631
8118736523  39.45987
8130755089  39.46547
8142676723  39.48354
8154291869  39.49704
8166150101  39.49386
8178116581  39.47103
8190204299  39.48265
8202520003  39.48787
8214236801  39.49263
8226307799  39.49703
8238184589  39.45039
8250183563  39.45450
8262456557  39.45883
8274483713  39.42670
8286605549  39.43049
8298849787  39.43808
8311170053  39.47211
8323167269  39.44771
8335285019  39.44127
8347112981  39.44149
8359229129  39.42249
8371686731  39.44208
8383561723  39.40621
8395687231  39.43185
8407450313  39.43149
8419264037  39.45103
8431419707  39.45754
8443387283  39.49817
8455615937  39.50327
8467690807  39.51994
8480238619  39.53330
8492364827  39.53598
8504515027  39.53991
8516568439  39.55389
8528787217  39.58830
8540563127  39.62387
8552726419  39.61249
8564656213  39.62670
8577033259  39.62513
8589017611  39.62751
8601096131  39.61934
8613573427  39.59470
8625663971  39.59196
8637626957  39.63021
8650001453  39.65988
8662099499  39.67698
8674414753  39.69316
8686520173  39.67854
8698358267  39.68635
8710807877  39.67534
8723430733  39.68525
8735790197  39.70148
8747953547  39.69349
8760113231  39.69872
8772378203  39.68479
8784475669  39.72266
8796751451  39.72122
8808876917  39.71467
8821136419  39.74260
8833467133  39.73223
8845531973  39.73995
8857592987  39.72654
8869716341  39.71020
8882337901  39.70267
8894601179  39.70504
8906788997  39.70807
8919127531  39.72116
8931370859  39.71324
8943640379  39.72959
8955809453  39.74515
8968228039  39.75730
8980485947  39.75963
8993265517  39.76293
9005509111  39.74048
9017914667  39.73599
9030058157  39.73727
9042527183  39.72912
9054892619  39.72705
9067138747  39.74923
9079525681  39.76424
9091732697  39.79931
9103962523  39.80626
9116298403  39.81137
9128821997  39.79235
9141306299  39.78500
9153647933  39.78562
9166296413  39.78828
9178726393  39.79502
9190732277  39.80111
9203146429  39.81271
9215352373  39.80006
9227527187  39.83703
9239954909  39.83549
9252444197  39.82243
9264762557  39.84479
9277341389  39.86924
9289667419  39.90716
9302045587  39.94065
9314279707  39.93532
9326617319  39.94773
9338687947  39.95057
9350828173  39.97533
9363238723  39.99042
9375820721  39.98182
9388335973  40.00470
9400680427  40.00749
9413086349  40.01155
9425364901  40.03309
9437995909  40.01987
9450464347  40.01467
9462810583  40.02293
9475167827  40.03821
9487714319  40.03910
9500241659  40.04900
9512571059  40.05354
9525007237  40.05109
9537407059  40.06618
9549655579  40.05715
9561994909  40.06711
9574492019  40.05477
9586729501  40.06327
9599004109  40.03159
9611314019  40.02712
9623786759  40.02008
9636395401  40.01429
9649067999  40.00169
9661751747  40.02150
9674390123  40.02350
9686888839  40.04130
9699489301  40.05918
9712141573  40.04671
9724689199  40.02428
9737175089  40.02474
9749524651  40.00660
9762130387  40.00986
9774583739  40.01631
9787227251  40.02726
9799421363  40.03748
9812195027  40.01656
9824930611  40.01563
9837596653  40.02053
9849764557  40.00960
9862236467  40.03021
9874651453  40.04325
9887307103  40.02420
9900260261  40.03123
9912863209  40.05573
9925371811  40.06932
9937791883  40.05144
9950332643  40.07810
9962755151  40.08000
9975106819  40.06288
9987761933  40.06966


==> data/prime_log2_r1_p7.dat <==
37  -13.0387
43  -6.51936
53  -25.3638
61  -14.7980
79  -15.6568
83  -22.8104
89  -31.0648
101  -32.5066
131  -31.5356
163  -23.1927
197  -28.6967
229  -21.3844
269  -29.3705
277  -36.3096
331  -29.4004
347  -31.8397
359  -32.0028
359  -28.3019
373  -34.1945
431  -36.1645
443  -32.6742
443  -27.8134
467  -24.9616
503  -28.7585
557  -24.4102
593  -25.0395
659  -28.7931
677  -26.2477
797  -25.3426
811  -24.4978
827  -23.7076
829  -17.3215
997  -11.0178
1019  -5.04935
1019  -2.16351
1051  -2.10342
1091  -2.04657
1259  -1.99271
1439  3.481731
1549  0.696969
1607  -1.97836
1747  -4.58535
1811  -3.17000
1949  -5.70622
1973  -5.57941
1987  -5.45812
2017  -5.34199
2089  -0.36091
2141  3.247310
2161  2.003230
2221  0.799676
2557  -8.98774
3109  -11.4357
3259  -25.4137
3547  -24.5335
3877  -25.5993
4159  -15.5257
4507  -14.6074
5309  -8.20688
5503  -7.01122
5987  -1.50521
6427  -3.63528
7019  -1.35082
7219  -5.35381
8069  -8.38445
8623  -8.70854
9127  -12.1749
9811  -11.7350
10163  -13.1341
10789  -13.2980
10987  -14.5755
11789  -17.4698
12007  -15.2847
12289  -14.2957
13093  -13.3217
13723  -19.6355
15013  -15.5577
15227  -13.6455
15661  -9.38257
16061  -8.18044
16649  -3.29265
17093  -8.27393
17573  -4.91289
18059  -6.12910
18397  -6.85761
19387  -8.87233
20089  -4.87242
20707  -6.44492
21347  -5.89641
22511  -5.76955
22963  -4.45251
23827  -2.32421
25031  -6.00263
26177  -10.5573
27647  -6.98814
28579  -5.71125
29501  -6.20072
30707  -10.6553
31607  -10.0087
33811  -10.0298
34939  -13.4759
36307  -10.6707
37013  -9.78293
38557  -9.23451
39509  -6.99647
41183  -5.97611
42013  -5.27529
43591  0.789983
45691  2.373593
47459  7.039600
48571  5.593751
49877  6.477800
51437  8.830269
52541  10.36339
54869  8.702567
56773  7.820041
65407  0.072814
72679  -2.01503
81163  -2.26506
89767  -3.21060
97847  -2.46716
106993  3.316271
117203  3.909176
127669  4.465869
138599  7.017350
165811  12.76626
1608743  26.23893
3541339  27.71490
5704109  29.09240
8140843  31.53564
10746467  31.23035
13582837  30.22092
16512589  30.18723
19593703  31.65138
22807667  31.97320
26073889  32.23492
29506573  31.03401
33031309  30.13703
36776213  30.88605
40673359  30.18048
44567947  31.37627
48580183  32.02602
52590869  32.05398
56695823  32.31183
60714359  32.91493
64864181  32.45154
69125093  32.50981
73480723  32.95080
77862373  32.66073
82383383  32.91841
86922551  32.50434
91475731  32.29028
96162751  32.27135
100895939  32.25380
105509357  32.29808
110194811  33.07460
115076501  33.40812
119914469  33.21468
124759067  32.89190
129746719  33.09957
134704477  32.93072
139750379  32.52731
144874643  32.73029
150013439  32.78588
155160847  33.30435
160372909  33.50553
165586357  34.02596
170702243  33.88550
175858619  34.02600
181120931  33.54848
186511139  33.66806
191970739  34.20497
197366797  34.31854
202753963  34.85295
208368859  35.27708
213886997  35.08789
219384463  35.33155
224881927  35.49708
230423267  35.52449
235912517  35.93366
241514027  36.15664
247184491  36.30455
252838277  36.16501
258619643  36.37853
264339469  36.31127
270007831  36.63721
275780821  36.40798
281622091  36.41778
287621833  36.40175
293524001  36.38058
299296243  36.45962
305484133  36.42376
311509379  36.22048
317569139  36.49210
323582251  36.52023
329589397  36.45247
335703149  36.32772
341828243  36.47674
348011299  36.64438
354196943  36.60779
360333991  36.86572
366440671  36.85156
372556909  37.13864
378835453  37.22310
385222069  37.18986
391501939  37.33095
397847987  37.13186
404282953  37.23960
410521753  37.06274
416941267  37.08567
423395299  37.13833
429648517  36.93729
436139227  37.17761
442624067  37.18181
449114207  37.28540
455462869  37.52524
462008933  37.48434
468495523  37.29618
475111999  37.55975
481837859  37.76466
488528309  37.88310
495310547  37.85913
502072693  37.91659
508708027  38.18602
515440823  38.09449
522087361  38.01773
528831539  38.01215
535641371  38.02156
542497103  38.07671
549299539  38.08027
556044413  38.23894
562798571  38.52213
569522861  38.56555
576262067  38.60472
583318367  38.74362
590228077  38.69704
597139709  38.82031
604064653  38.79289
611090563  38.89671
617967523  38.63089
624901117  38.70580
631807109  38.87594
638964619  39.01678
645896789  39.00992
652821317  38.73147
659937169  38.72307
666875413  38.74146
673954091  38.72862
681111251  38.69754
688159547  38.49798
695271659  38.73160
702503293  38.61896
709644121  38.81377
716749219  38.67252
724026227  38.61571
731354237  38.57054
738529741  38.47844
745898981  38.45250
753321997  38.64317
760882699  38.55683
768221411  38.36084
775622317  38.38967
782764721  38.54156
790178267  38.46090
797297747  38.44502
804738631  38.38631
812149139  38.26361
819647203  38.29588
827001251  38.20474
834322843  38.19401
841809707  38.19374
849273389  38.31914
856709881  38.43319
864116119  38.51903
871610309  38.62427
879146479  38.65108
886618141  38.70536
894241963  38.69891
902022347  38.75106
909641233  38.81775
917281327  38.81344
924866549  38.79199
932320973  38.80556
939965069  38.90968
947546081  38.88859
955140799  39.15198
962755757  39.17039
970545077  39.12975
978133817  39.20519
985709363  39.16214
993580859  39.08464
1001133701  39.04357
1008813889  38.97344
1016463179  38.98755
1024317059  38.96540
1032203401  39.03198
1040051267  39.15769
1047786931  39.25715
1055531291  39.15720
1063467539  39.14930
1071306779  39.15786
1079304917  39.14467
1087125211  39.18356
1094947421  39.20347
1102911749  39.27603
1110687397  39.14380
1118515319  39.14978
1126361261  39.09611
1134330557  39.04953
1142440217  39.14969
1150536287  38.95359
1158504617  39.10232
1166557123  39.20028
1174607779  39.20363
1182610531  39.17061
1190631613  39.11064
1198543373  39.24431
1206576991  39.25886
1214732131  39.27251
1222904483  39.22055
1231027373  39.40627
1239211681  39.42025
1247209771  39.38535
1255273499  39.39274
1263563633  39.31855
1271921923  39.44534
1280077837  39.57062
1288384453  39.57491
1296344669  39.60056
1304260021  39.68721
1312352693  39.65891
1320383419  39.60916
1328577479  39.70610
1336808657  39.74014
1345175317  39.74957
1353274397  39.99249
1361587067  39.94881
1369843843  39.87586
1378084667  39.99179
1386424943  39.92904
1394846261  39.83197
1403375893  39.97432
1411931051  39.95722
1420367341  39.96980
1428802579  39.87648
1437006199  39.87199
1445512963  39.92656
1453706123  39.90780
1462119137  39.94198
1470493327  39.99514
1478959751  39.96361
1487288347  40.06809
1495668557  40.15138
1504200847  40.07196
1512514547  40.10858
1520953579  40.23215
1529408411  40.16400
1538075717  40.10241
1546423919  40.16867
1555073573  40.07343
1563473617  40.15380
1571882201  40.13375
1580425361  40.13984
1588983173  40.17030
1597492381  40.13656
1606091101  40.10243
1614553219  40.13258
1623026749  40.04776
1631742121  40.04101
1640297731  39.95803
1648843291  39.98018
1657513933  40.04174
1666082069  40.11239
1674833747  40.01768
1683297023  40.07311
1691948669  40.08194
1700316539  40.14310
1709041511  40.22838
1717672051  40.27835
1726352891  40.22518
1734969941  40.23875
1743716053  40.26320
1752377129  40.22816
1761036523  40.26852
1769804587  40.19441
1778521697  40.17531
1787229539  40.10255
1795978117  40.20084
1804848301  40.07308
1813622539  39.96484
1822579859  39.94895
1831403789  39.96483
1840301279  39.91373
1849242403  39.89935
1857779909  39.89223
1866601837  39.79139
1875520259  39.78395
1884537139  39.77179
1893382261  39.77330
1902201029  39.79154
1911295853  39.79052
1920216139  39.86544
1929213589  39.88717
1937985157  39.90915
1946931193  39.98405
1955832943  39.96945
1964743889  40.02591
1973592721  40.12240
1982578223  40.06399
1991471059  40.13127
2000494109  40.12196
2009631619  40.17607
2018669761  40.19542
2027642971  40.16405
2036729323  40.18587
2045684549  40.13622
2054847547  39.96680
2063926703  39.87342
2073049987  39.96634
2082067763  39.93664
2091143651  39.98774
2100523627  39.96754
2109584483  40.11365
2118635479  40.19334
2127611539  40.20873
2136666011  40.30521
2145745747  40.36859
2154801763  40.37459
2163799343  40.31662
2172920723  40.29302
2181946357  40.22175
2191077887  40.30984
2199979267  40.29300
2209125251  40.25519
2218276831  40.35182
2227261447  40.41683
2236304893  40.51420
2245275127  40.42024
2254228973  40.50658
2263241839  40.45338
2272591621  40.43543
2281803509  40.43999
2290877327  40.37490
2299985917  40.42162
2309205043  40.45660
2318448563  40.52667
2327549659  40.52133
2336679139  40.51635
2345921117  40.43877
2355236603  40.41341
2364517261  40.47794
2373821117  40.49920
2383121837  40.44272
2392281901  40.42110
2401768937  40.46979
2411263003  40.40935
2420745731  40.50731
2429914717  40.47371
2438843383  40.52047
2448304549  40.54850
2457942677  40.59684
2467301531  40.58681
2476735889  40.62365
2485925587  40.65259
2495343709  40.71649
2504883181  40.71646
2514413309  40.71091
2523687301  40.70279
2533050427  40.71897
2542297733  40.69652
2551734443  40.69753
2560869973  40.72338
2570044031  40.76996
2579584103  40.69137
2589009211  40.71379
2598525373  40.87957
2608133237  40.81866
2617710929  40.82164
2627255843  40.77590
2636657453  40.70434
2646131687  40.80548
2655894473  40.83076
2665316461  40.86434
2674785527  40.87320
2684349061  40.83277
2693815973  40.80520
2703291301  40.88670
2712754001  40.90809
2722139767  40.83506
2731480757  40.83610
2740798037  40.87046
2750592853  40.84959
2760132493  40.82194
2769619381  40.80089
2779244107  40.77554
2788572551  40.78406
2798135831  40.84315
2808120103  40.95341
2817648907  40.95589
2827363447  40.96717
2836830907  40.93635
2846360431  40.95594
2855802283  40.99337
2865579323  40.98116
2875152607  41.04685
2884970899  41.00216
2894801249  41.02224
2904572201  41.02503
2914192979  40.97938
2923797703  41.05187
2933330201  41.00190
2943048859  40.97119
2952774379  40.97803
2962250771  40.91502
2971961459  40.86976
2981623283  40.82193
2991327739  40.77390
3000931289  40.80890
3010625291  40.74579
3020284097  40.78030
3030250703  40.81190
3039865547  40.84291
3049727531  40.84073
3059239483  40.82096
3069277847  40.82260
3079158301  40.84309
3088933517  40.82089
3098817523  40.86308
3108838357  40.83482
3118826111  40.85841
3128686867  40.85148
3138617717  40.88110
3148361299  40.87012
3158142607  40.95719
3167950301  41.03149
3177865051  41.04975
3187569419  41.05740
3197359603  41.02925
3207591397  40.99433
3217482043  41.19490
3227651299  41.23027
3237537827  41.20317
3247448651  41.24485
3257455723  41.24814
3267353291  41.29290
3277337293  41.26884
3287272139  41.24119
3297326927  41.35412
3307625227  41.30895
3317499397  41.37570
3327419629  41.35946
3337653841  41.34593
3347504551  41.36174
3357520291  41.37903
3367438507  41.31422
3377443067  41.30005
3387577643  41.33465
3397499123  41.30089
3407835023  41.31634
3417971507  41.30718
3427716599  41.27227
3437750809  41.23179
3447805723  41.26119
3457904143  41.27818
3467816699  41.24330
3477935647  41.28882
3487974751  41.30193
3498049817  41.38273
3508243829  41.40066
3518320139  41.38126
3528548587  41.44851
3538515509  41.41933
3548684897  41.41382
3558911761  41.40045
3569024533  41.31687
3579055939  41.31459
3589281973  41.32268
3599503253  41.31838
3609542701  41.34416
3619714963  41.28176
3629605871  41.26064
3639452891  41.31204
3649729261  41.34059
3660146059  41.32564
3670334281  41.26602
3680442923  41.24281
3690804347  41.26976
3701174443  41.25810
3711554387  41.28415
3721719077  41.26116
3731617261  41.33480
3741737333  41.36000
3751857821  41.37871
3762108683  41.41836
3772155983  41.45807
3782367331  41.50601
3792706481  41.51641
3803188619  41.50179
3813578191  41.51022
3823992499  41.50242
3834346501  41.45147
3844750267  41.47479
3855061051  41.43572
3865321169  41.46669
3875947703  41.52341
3886004527  41.50935
3896255611  41.53302
3906605317  41.63940
3916811387  41.63963
3927082391  41.59989
3937294909  41.55046
3947605289  41.53816
3957957683  41.60545
3968267203  41.62203
3978605699  41.60376
3988945547  41.57656
3999224261  41.59757
4009686211  41.65295
4020075121  41.64361
4030116691  41.72457
4040261717  41.73703
4050660077  41.72497
4061319049  41.72511
4071596603  41.77579
4081975811  41.77926
4092310597  41.80292
4103193473  41.81539
4113384323  41.79270
4123398491  41.77988
4133860399  41.83789
4144488637  41.84056
4154742883  41.87851
4165232411  41.87815
4175959133  41.87707
4186270531  41.94153
4197017827  41.92740
4207499587  41.95070
4218221389  41.99424
4228677097  41.99912
4238980513  42.05883
4249413757  42.05111
4259946401  42.03537
4270426703  42.02538
4281007859  42.08160
4291326971  42.06777
4302164429  42.11719
4312706549  42.14973
4323231379  42.22500
4333831517  42.18351
4344476453  42.20460
4355149859  42.27546
4365748043  42.26947
4376163709  42.24815
4386732601  42.30713
4397567849  42.38153
4408086941  42.36721
4418699693  42.41249
4429333133  42.41694
4439941937  42.37328
4450424851  42.37088
4460998987  42.34738
4471630291  42.35783
4482093997  42.32384
4492561897  42.32940
4503397387  42.31307
4514018141  42.33627
4524695083  42.29241
4535201969  42.28277
4545866951  42.27337
4556178457  42.21571
4567096279  42.18692
4577857883  42.24685
4588531627  42.30346
4599182111  42.28339
4609836811  42.27799
4620580901  42.30416
4631340683  42.28043
4642188139  42.28858
4653032431  42.30258
4663650227  42.29038
4674413123  42.28304
4684831993  42.29687
4695582077  42.30483
4706210563  42.29534
4716780911  42.34166
4727519117  42.33437
4738315753  42.29749
4749191933  42.27674
4759688173  42.26439
4770370757  42.30615
4780871983  42.31700
4791644801  42.32968
4802597827  42.34453
4813623349  42.32684
4824450419  42.35648
4835240749  42.40466
4846127387  42.41415
4856959867  42.44655
4867665409  42.44811
4878754693  42.47571
4889441813  42.47392
4900408549  42.50974
4911163357  42.49014
4922144023  42.50313
4933030429  42.51593
4943940227  42.49729
4954821757  42.56456
4965542531  42.56801
4976173459  42.57755
4986994517  42.60350
4997625007  42.64087
5008444901  42.60621
5019156061  42.63400
5030022787  42.70076
5040887707  42.74220
5052048527  42.79589
5062729447  42.75619
5073677461  42.77644
5084496107  42.78060
5095401293  42.78460
5106411451  42.74042
5117209681  42.75951
5127959003  42.72376
5138849071  42.73351
5149912949  42.73361
5160645209  42.74094
5171648507  42.71381
5182644521  42.73942
5193484837  42.74131
5204599201  42.69712
5215650481  42.69353
5226625853  42.72527
5237471521  42.72707
5248604321  42.72174
5259594601  42.77535
5270513849  42.76572
5281417721  42.78249
5292839693  42.82256
5303908193  42.85402
5314882591  42.83258
5325899123  42.85407
5336863573  42.90904
5347898603  42.89578
5359155787  42.87241
5370097133  42.87192
5381044469  42.87533
5391944581  42.89290
5403290219  42.89521
5414127011  42.91002
5425066793  42.89558
5436159353  42.86774
5447348567  42.88728
5458144123  42.89967
5469589243  42.89909
5480508757  42.93407
5491943339  42.91918
5503231961  42.93487
5514501581  43.00906
5525469827  43.06514
5536588069  43.05460
5547633947  43.05891
5558743261  43.04508
5569630819  43.00894
5580755179  43.02959
5591940041  42.99740
5603498443  43.00879
5614582339  42.99369
5625681163  42.98725
5636772523  42.98838
5647911317  42.97295
5658815699  42.97594
5669865431  42.91101
5681243083  42.89175
5692295039  42.89413
5703388387  42.87033
5714480971  42.88846
5725685023  42.93087
5736933973  42.94396
5747842657  43.00718
5758938827  43.05596
5770158799  43.08175
5780854117  43.08176
5792091797  43.06232
5803226291  43.04353
5814648347  43.06261
5826111659  43.03623
5837567651  43.05278
5849019971  43.08150
5860154879  43.08240
5871565559  43.09445
5882654573  43.03559
5893878709  43.04873
5905206431  43.04256
5916404827  43.05800
5927504717  43.06176
5938903253  43.07090
5950033237  43.08555
5961131171  43.05766
5972570873  43.03116
5983740923  43.03556
5994981899  43.02595
6006247537  43.02431
6017621653  43.03681
6028939753  43.05620
6040470883  43.09050
6051677773  43.07474
6062973869  43.05933
6074207969  43.06646
6085541591  43.03210
6096919211  43.10511
6108082553  43.10275
6119374837  43.14344
6130632961  43.11673
6141700387  43.11191
6152942687  43.13330
6164123923  43.15294
6175598881  43.21061
6187200401  43.21427
6198261131  43.23220
6209725699  43.25276
6221220539  43.21934
6232413553  43.23413
6243725179  43.24256
6255255437  43.23513
6266834603  43.24062
6278138527  43.24946
6289515311  43.22754
6300898187  43.21198
6312577591  43.20594
6323990203  43.21761
6335429453  43.19116
6347017499  43.16701
6358400603  43.14003
6369879671  43.15149
6381409747  43.15865
6392623411  43.14383
6404075507  43.15431
6415559203  43.16685
6427087379  43.16049
6438622699  43.19624
6450200839  43.16777
6461699963  43.19631
6473189231  43.22368
6484264847  43.24114
6495752429  43.23752
6506458883  43.24722
6517828819  43.27157
6529266187  43.26209
6540729623  43.28759
6552371131  43.30829
6563753083  43.32025
6575239219  43.30429
6586835669  43.31991
6598430843  43.29144
6609982349  43.26642
6621485821  43.23110
6633018661  43.21703
6644741413  43.21684
6656207171  43.21143
6667757641  43.20135
6679278379  43.20403
6691060333  43.19145
6702501763  43.18066
6714018331  43.20127
6725577581  43.19451
6736981403  43.21561
6748775939  43.21777
6760353529  43.18924
6771933419  43.18256
6783239389  43.16159
6794725247  43.13313
6806357917  43.11494
6818143547  43.12718
6829587917  43.13148
6841150873  43.11167
6852925571  43.13864
6864539797  43.12769
6875939107  43.14900
6887651483  43.15985
6899197171  43.18011
6910833563  43.20059
6922458467  43.19502
6934119427  43.15723
6945830909  43.11928
6957730249  43.14564
6969237019  43.17598
6981149699  43.16376
6992436907  43.13095
7004188189  43.08449
7015987507  43.08333
7027559573  43.08374
7039413449  43.07111
7050587891  43.04665
7062236567  43.08489
7074089279  43.06486
7085853343  43.08269
7097408803  43.08417
7109187929  43.15057
7120813123  43.10611
7132477129  43.11078
7144306997  43.09845
7156247453  43.07338
7168193677  43.08372
7179982541  43.08588
7191824557  43.10472
7203662771  43.09822
7215255433  43.15181
7226993581  43.17090
7238798473  43.17957
7250324843  43.18531
7262026643  43.15533
7273990117  43.19002
7285899611  43.23573
7297594147  43.23877
7309517779  43.26155
7321295587  43.22950
7333151687  43.21912
7345051667  43.21604
7356876647  43.21173
7368736303  43.18780
7380516469  43.18930
7392345643  43.16533
7404421379  43.16662
7416048371  43.17676
7427795003  43.16523
7439556259  43.18754
7451344169  43.24594
7462981639  43.25200
7474566259  43.25433
7486259093  43.29688
7498069193  43.32104
7510155091  43.30034
7521996971  43.30103
7533712699  43.29901
7545479917  43.29566
7557537959  43.32391
7569664183  43.36708
7581366379  43.33141
7592847767  43.35403
7604933309  43.33597
7616792581  43.36075
7628831149  43.33871
7640375251  43.34435
7652444971  43.32129
7664187683  43.31290
7675988387  43.31585
7687898539  43.32548
7699977179  43.33970
7711874333  43.38141
7724000341  43.40814
7736156749  43.41450
7748382277  43.38992
7760147833  43.40849
7772380723  43.42522
7784572021  43.42626
7796641123  43.45918
7808255347  43.45851
7820156717  43.47982
7831904939  43.52434
7844015789  43.52613
7855910431  43.50986
7868022749  43.53487
7880008277  43.53654
7891751269  43.51233
7903843679  43.52691
7915783979  43.52563
7927656677  43.51818
7939798357  43.56919
7951393607  43.55899
7963442713  43.56410
7975231357  43.53464
7986998011  43.56522
7999023827  43.58924
8010865829  43.61864
8022670853  43.66889
8034709499  43.69449
8046524809  43.72628
8058531563  43.76083
8070696037  43.70949
8082950437  43.74071
8094766697  43.77902
8106974353  43.77383
8118736523  43.79976
8130755089  43.79188
8142676723  43.73759
8154291869  43.72842
8166150101  43.76724
8178116581  43.77959
8190204299  43.77878
8202520003  43.79249
8214236801  43.79968
8226307799  43.80895
8238184589  43.80490
8250183563  43.84166
8262456557  43.84672
8274483713  43.80539
8286605549  43.78491
8298849787  43.80431
8311170053  43.81297
8323167269  43.83875
8335285019  43.83968
8347112981  43.83076
8359229129  43.79368
8371686731  43.82420
8383561723  43.84998
8395687231  43.89569
8407450313  43.94159
8419264037  43.95292
8431419707  43.97005
8443387283  43.99136
8455615937  43.98558
8467690807  43.98640
8480238619  43.98984
8492364827  43.98546
8504515027  43.99026
8516568439  43.96815
8528787217  43.98337
8540563127  43.96211
8552726419  43.95951
8564656213  44.00927
8577033259  44.00371
8589017611  44.00232
8601096131  43.99128
8613573427  43.98342
8625663971  43.96796
8637626957  43.99193
8650001453  43.99719
8662099499  44.00881
8674414753  44.03392
8686520173  44.02988
8698358267  43.99935
8710807877  43.96576
8723430733  43.96961
8735790197  44.00122
8747953547  43.99749
8760113231  44.01959
8772378203  44.02550
8784475669  44.01247
8796751451  44.00854
8808876917  44.01428
8821136419  44.02923
8833467133  44.01297
8845531973  44.01480
8857592987  43.98970
8869716341  44.01530
8882337901  44.03404
8894601179  44.05462
8906788997  44.07681
8919127531  44.08922
8931370859  44.09264
8943640379  44.09649
8955809453  44.12796
8968228039  44.14650
8980485947  44.16511
8993265517  44.16172
9005509111  44.14920
9017914667  44.11163
9030058157  44.15074
9042527183  44.14263
9054892619  44.13009
9067138747  44.15622
9079525681  44.13182
9091732697  44.14894
9103962523  44.15621
9116298403  44.17986
9128821997  44.16728
9141306299  44.17410
9153647933  44.15469
9166296413  44.13414
9178726393  44.12619
9190732277  44.12179
9203146429  44.14048
9215352373  44.18947
9227527187  44.20203
9239954909  44.19461
9252444197  44.17995
9264762557  44.17449
9277341389  44.16819
9289667419  44.14564
9302045587  44.17266
9314279707  44.15929
9326617319  44.18053
9338687947  44.18266
9350828173  44.19051
9363238723  44.17539
9375820721  44.15703
9388335973  44.15750
9400680427  44.17950
9413086349  44.18376
9425364901  44.16242
9437995909  44.16660
9450464347  44.20303
9462810583  44.20297
9475167827  44.20637
9487714319  44.19782
9500241659  44.21840
9512571059  44.24114
9525007237  44.24671
9537407059  44.22365
9549655579  44.23852
9561994909  44.22793
9574492019  44.23882
9586729501  44.26415
9599004109  44.26339
9611314019  44.25969
9623786759  44.26233
9636395401  44.26694
9649067999  44.27351
9661751747  44.30016
9674390123  44.29139
9686888839  44.27066
9699489301  44.29550
9712141573  44.29358
9724689199  44.30311
9737175089  44.30954
9749524651  44.32388
9762130387  44.34395
9774583739  44.34448
9787227251  44.36205
9799421363  44.38860
9812195027  44.38675
9824930611  44.38388
9837596653  44.37837
9849764557  44.41575
9862236467  44.41624
9874651453  44.40288
9887307103  44.42111
9900260261  44.45702
9912863209  44.43126
9925371811  44.43999
9937791883  44.40659
9950332643  44.41970
9962755151  44.42488
9975106819  44.42702
9987761933  44.44868


==> data/prime_log2_r2_p11.dat <==
389  -142.257
433  -144.836
563  -150.038
571  -142.745
643  -164.369
709  -144.155
997  -137.183
997  -131.954
1171  -133.933
1483  -152.530
1531  -163.110
1613  -149.518
1621  -154.824
1627  -167.198
1873  -156.052
1907  -164.127
1913  -157.832
1933  -161.787
2027  -165.478
2089  -145.516
2251  -135.749
2677  -121.085
2797  -126.774
2837  -121.492
2843  -131.811
2953  -131.653
3779  -126.776
3967  -134.508
4139  -129.870
4357  -134.903
4481  -141.953
4547  -146.384
4799  -150.656
5171  -150.526
5741  -150.506
5813  -156.760
6011  -156.616
6043  -156.485
6199  -150.517
6571  -146.754
6691  -146.960
7019  -137.858
7451  -134.652
7541  -127.968
7669  -121.569
7867  -124.174
8219  -130.176
8363  -132.562
8443  -124.852
8699  -132.229
8747  -129.636
9467  -129.959
10091  -133.141
10691  -129.498
11467  -119.086
12197  -124.003
13649  -121.822
15173  -118.986
16363  -107.304
17747  -111.639
18397  -103.248
20411  -93.7782
21737  -88.6771
22247  -92.5946
22619  -98.7198
23831  -95.6270
24379  -98.1882
25121  -90.8260
27773  -81.6674
30091  -83.9570
30931  -89.6538
32059  -91.5748
32621  -86.0423
34757  -87.3911
36191  -85.4855
36791  -84.3105
37781  -82.6000
39251  -86.9936
41131  -84.7157
42797  -84.2894
44491  -85.6199
47389  -88.0218
49411  -90.3639
50923  -90.4484
52147  -93.7359
54503  -99.0171
55339  -100.482
56533  -106.971
57059  -107.733
58921  -107.990
61723  -111.639
66587  -109.203
69697  -112.055
72577  -105.843
75743  -105.229
83101  -100.862
87539  -102.589
89963  -98.9865
94117  -100.742
96787  -105.497
101159  -105.512
104947  -102.599
109367  -103.800
110431  -104.260
112657  -103.664
115211  -99.3896
118907  -100.623
123817  -100.515
128683  -104.591
134033  -106.307
141301  -103.942
143281  -111.767
145963  -112.994
152837  -111.823
157141  -110.127
164443  -108.207
192229  -113.561
211319  -111.330
248779  -116.565
281243  -118.955
307529  -117.778
346051  -113.799
376963  -115.571
407573  -115.394
441251  -121.849
526739  -127.114
4798219  -135.306
10566379  -155.938
17266283  -158.884
24528271  -162.152
32495131  -161.557
40712251  -163.083
49506643  -163.852
58661621  -168.627
68337593  -168.566
78344459  -171.166
82287883  -171.501
86659757  -171.547
91080337  -172.205
95463073  -172.137
99873811  -173.259
104430947  -174.094
109067249  -176.097
113324863  -176.640
117941741  -176.605
122513621  -178.427
127135091  -179.169
131872739  -179.483
136609523  -180.077
141682789  -179.877
146535157  -179.550
151303303  -179.458
156375179  -180.902
161432767  -181.073
166482191  -181.515
171717163  -181.326
176731469  -180.800
181848409  -181.566
186789467  -181.817
191940197  -181.916
197073413  -182.210
202631659  -182.076
207601747  -182.353
212821523  -182.387
218128571  -182.264
223475851  -182.132
228568211  -181.836
234006427  -183.475
239604493  -183.685
244876831  -184.384
250369201  -184.223
255916043  -183.994
261474781  -183.167
266977943  -183.049
272613811  -183.614
277969787  -183.651
283590283  -183.739
289250477  -183.973
294834311  -183.795
300771143  -184.148
306443771  -184.446
311845483  -184.952
317837459  -185.632
323557049  -185.373
329389283  -185.727
335224763  -186.187
341156911  -186.195
347072767  -186.769
353058373  -187.290
358823821  -187.685
364669939  -188.043
370588391  -188.541
376371917  -188.302
382408813  -188.795
388388381  -188.612
394475621  -188.731
400601407  -188.801
406448747  -189.466
412700797  -189.526
418794443  -189.982
425236711  -190.365
431332477  -190.094
437454107  -190.124
443663819  -190.166
449598307  -190.142
455869259  -189.952
462103309  -190.272
468384011  -190.404
474833897  -190.586
481211593  -190.131
487791793  -190.045
494130691  -190.913
500639791  -190.795
507112181  -191.310
513558667  -191.284
519993413  -191.505
526771099  -191.906
533302519  -191.553
539838661  -191.622
545893571  -191.682
552353827  -191.419
558928291  -191.651
565456069  -191.688
572148611  -191.597
578969873  -191.266
585525131  -191.554
592105273  -191.854
598670659  -191.712
605480399  -191.835
612196999  -191.733
618965629  -191.945
625809869  -192.025
632745073  -191.894
639316891  -191.864
646183613  -191.562
652791781  -191.631
659674573  -191.729
666340561  -191.880
673046477  -191.643
680027669  -191.354
687007949  -191.684
693771899  -191.856
700652287  -191.940
707730853  -191.608
714416509  -191.779
721082443  -192.006
728132227  -192.204
735326297  -191.871
742115123  -192.356
748989499  -192.466
755810641  -192.494
762622067  -192.523
769566437  -192.362
776837827  -192.708
783959509  -192.855
791297641  -192.992
798404941  -193.085
805816043  -192.988
812710117  -193.582
819797597  -193.549
827058149  -193.719
834328571  -193.729
841501747  -194.014
848705087  -194.410
856080773  -194.280
862990691  -194.409
870353317  -194.152
877641491  -194.571
884784683  -194.493
891972379  -194.392
899299061  -194.418
906925079  -194.501
914322691  -194.652
921473461  -194.620
928774027  -194.759
936138481  -194.946
943698787  -195.048
951051181  -195.087
958747897  -195.354
966228443  -195.201
973921021  -195.137
981121019  -195.430
988611821  -195.360
995880637  -195.526
1003537529  -195.914
1011171907  -195.961
1018310357  -195.839
1025850029  -195.860
1033142093  -195.834
1040644349  -195.849
1048429787  -196.315
1055816857  -196.293
1063819571  -196.375
1071595237  -196.700
1079172607  -196.917
1086815123  -197.302
1094347099  -197.550
1102392923  -197.729
1110032837  -197.841
1117968347  -197.909
1125946391  -198.128
1133790157  -198.165
1141571413  -198.131
1148970469  -198.438
1156868893  -198.417
1164324131  -198.445
1171925257  -198.440
1179562003  -198.433
1187524229  -198.523
1195432619  -198.888
1203767209  -198.779
1211152571  -198.945
1218962053  -199.173
1227010859  -199.153
1234501381  -199.053
1242498409  -199.037
1250299909  -199.075
1258164283  -199.189
1265899367  -199.197
1273345669  -199.164
1281234683  -199.324
1289115307  -199.535
1297186937  -199.468
1305458389  -199.582
1313592857  -199.774
1321640269  -199.860
1329157171  -199.846
1337008411  -199.823
1344982073  -200.004
1353348089  -199.963
1361376461  -199.947
1369426853  -200.155
1377104203  -200.317
1385291533  -200.628
1393055101  -200.773
1401669793  -200.782
1409876953  -200.810
1418202613  -201.130
1426144219  -201.447
1434213923  -201.407
1442456299  -201.832
1450627741  -201.750
1458452857  -201.687
1466588341  -201.475
1474886107  -201.447
1483080281  -201.479
1491298379  -201.573
1499324293  -201.583
1507770907  -201.586
1515551137  -201.746
1524309109  -201.834
1532816653  -201.947
1540818413  -202.033
1549091891  -202.059
1557710533  -202.301
1566122219  -202.387
1574443837  -202.454
1582336363  -202.700
1590570811  -202.803
1598757541  -203.164
1607098499  -203.139
1615662317  -203.018
1624125499  -202.891
1632764957  -203.021
1641164599  -203.003
1649256659  -202.928
1657847923  -202.999
1666358137  -203.121
1675187299  -203.205
1683784547  -203.166
1692331541  -203.188
1700827157  -202.958
1708899763  -203.058
1717305211  -203.148
1725719987  -203.146
1734514337  -203.032
1743025897  -202.979
1751170427  -202.910
1759892363  -202.996
1768154629  -203.069
1776228331  -203.246
1784831663  -202.956
1793386403  -203.114
1802012867  -203.096
1810610297  -203.132
1819215467  -203.072
1827764317  -203.446
1836100859  -203.427
1844558179  -203.577
1853383261  -203.753
1862086763  -203.888
1870688773  -204.106
1879516927  -204.168
1888400951  -203.975
1896841337  -204.247
1905314407  -204.321
1913889403  -204.152
1922757203  -204.227
1931474803  -204.455
1940271029  -204.478
1949050853  -204.431
1958246701  -204.607
1966794283  -204.670
1975234993  -204.671
1984088297  -204.626
1992862819  -204.874
2002191173  -205.000
2010751843  -204.988
2019685411  -204.887
2028444577  -204.985
2036855771  -204.991
2045669117  -205.009
2054797457  -204.942
2063985403  -204.964
2072485307  -205.273
2081302481  -205.282
2090655341  -205.267
2099483767  -205.477
2108148187  -205.601
2116831511  -205.865
2125967143  -205.812
2135221939  -205.812
2143953101  -205.823
2152829251  -206.114
2161668583  -206.042
2170621097  -206.105
2179158539  -206.087
2188248061  -206.074
2197412473  -206.099
2206261801  -206.180
2215158109  -206.343
2224266049  -206.491
2233505411  -206.523
2242506083  -206.449
2251617727  -206.571
2260660177  -206.636
2269404233  -206.699
2278197191  -206.645
2287198027  -206.732
2296408651  -206.744
2305536301  -206.747
2313967387  -206.846
2322906347  -206.820
2331865247  -206.785
2340974621  -206.723
2350183481  -206.796
2359419019  -206.664
2368326533  -206.714
2376832637  -206.882
2385963337  -206.817
2395130483  -206.832
2404322677  -206.713
2413764763  -206.636
2423118349  -206.776
2432696507  -206.841
2442159989  -207.115
2450935099  -207.094
2459651521  -207.200
2468875837  -207.384
2477870299  -207.282
2486982499  -207.337
2495920319  -207.307
2505354769  -207.188
2514917917  -207.271
2524095709  -207.428
2533652119  -207.594
2543145439  -207.671
2552546629  -207.659
2561962043  -207.518
2571405659  -207.521
2580702427  -207.554
2589843437  -207.534
2599132787  -207.747
2608414177  -207.712
2617607087  -207.803
2627034547  -207.769
2636641123  -207.779
2645929771  -207.846
2654984021  -207.961
2664186923  -208.182
2673472427  -208.230
2683167173  -208.323
2692782803  -208.495
2702634443  -208.487
2711911019  -208.434
2721177637  -208.514
2730648653  -208.661
2739735301  -208.686
2749272683  -208.815
2759044349  -208.789
2768341921  -208.892
2777779603  -208.927
2787267779  -208.933
2796595597  -209.091
2805928883  -209.299
2815271453  -209.234
2825152411  -209.345
2834484293  -209.381
2844024907  -209.538
2853589267  -209.645
2863309931  -209.641
2872880603  -209.563
2882045483  -209.668
2891391787  -209.684
2901350161  -209.742
2910935773  -209.823
2920515001  -209.816
2930109373  -209.803
2939560651  -209.980
2949150277  -210.043
2958720229  -210.094
2968221637  -210.077
2978202527  -210.158
2987781613  -210.249
2997477193  -210.078
3007570297  -210.147
3017345399  -210.159
3026793739  -210.277
3036560773  -210.257
3045929801  -210.332
3055848077  -210.437
3065475229  -210.453
3075198677  -210.399
3085180507  -210.470
3095242613  -210.386
3104627551  -210.459
3114085643  -210.399
3123818501  -210.410
3133647739  -210.469
3143458847  -210.612
3153146131  -210.686
3163025851  -210.765
3172533643  -210.769
3182671549  -210.888
3192543149  -210.945
3202780897  -210.958
3212384963  -210.927
3222635303  -210.761
3232344763  -210.958
3242338597  -210.928
3251366479  -211.078
3260902103  -211.215
3270339829  -211.167
3279727889  -211.054
3289228483  -211.155
3298850917  -211.415
3308700211  -211.528
3318756289  -211.575
3327881603  -211.648
3337803431  -211.698
3347282843  -211.695
3357360803  -211.760
3367237373  -211.849
3377190379  -211.929
3387046501  -212.030
3396320131  -212.011
3406548611  -211.996
3416404787  -212.106
3426075613  -212.215
3436204267  -212.294
3446105171  -212.190
3455881883  -212.215
3465713579  -212.306
3474939227  -212.395
3484969109  -212.438
3494792933  -212.562
3504938971  -212.692
3514866067  -212.732
3524747333  -212.832
3534689219  -212.853
3544632757  -212.870
3554289731  -212.912
3564354947  -213.060
3574035151  -213.168
3583830727  -213.134
3594087883  -213.089
3604511021  -213.243
3615038443  -213.294
3624665309  -213.370
3634600603  -213.375
3644680229  -213.451
3654871309  -213.405
3665380997  -213.412
3675413947  -213.629
3685569493  -213.611
3695747131  -213.686
3705097547  -213.804
3714956237  -213.891
3724826269  -213.875
3735045893  -214.063
3745129477  -214.005
3755656199  -214.020
3765815803  -213.988
3776399083  -213.887
3785914357  -213.943
3796346717  -214.019
3806820203  -214.001
3816876139  -214.039
3827299493  -214.090
3837585853  -214.072
3848032691  -214.065
3858032089  -214.119
3868105237  -214.052
3878262659  -214.154
3888539339  -214.112
3899020883  -214.140
3909608783  -214.296
3919640269  -214.374
3929631047  -214.297
3939614131  -214.367
3950149771  -214.417
3960450491  -214.439
3970816819  -214.484
3980833229  -214.441
3990750097  -214.525
4000958867  -214.521
4010294429  -214.551
4020490499  -214.619
4030803197  -214.687
4040981947  -214.726
4051173251  -214.778
4061662109  -214.766
4072449559  -214.803
4083127963  -214.785
4092801451  -214.749
4103257429  -214.724
4113684763  -214.646
4124483023  -214.609
4134816643  -214.672
4145336087  -214.567
4155640547  -214.579
4166161651  -214.669
4175672887  -214.747
4185668419  -214.759
4196044087  -214.808
4206577429  -214.903
4217049659  -214.925
4227278053  -214.948
4237753211  -214.910
4247549861  -215.072
4257832277  -215.151
4268593691  -215.219
4279216691  -215.234
4290108821  -215.247
4300934893  -215.294
4311297659  -215.206
4321983517  -215.143
4332288707  -215.104
4342724707  -215.091
4353283157  -215.248
4363631291  -215.277
4373934427  -215.371
4384885469  -215.395
4395387707  -215.389
4406870803  -215.459
4416822287  -215.359
4427515439  -215.393
4437886147  -215.420
4448488573  -215.493
4458501331  -215.451
4468885543  -215.458
4479332909  -215.448
4489278767  -215.419
4499458163  -215.406
4510281473  -215.395
4520766077  -215.298
4531200371  -215.352
4541863451  -215.347
4552387649  -215.392
4562783333  -215.368
4573110181  -215.502
4583484667  -215.461
4594132391  -215.382
4604658571  -215.347
4615258009  -215.388
4625868301  -215.413
4636513477  -215.417
4646479723  -215.380
4657014199  -215.424
4668009299  -215.360
4678582949  -215.482
4689415987  -215.558
4700516309  -215.643
4711247017  -215.688
4721826587  -215.821
4731889483  -215.894
4743058189  -215.906
4753673629  -216.045
4764101347  -216.157
4774582633  -216.234
4785351283  -216.317
4796119127  -216.375
4807360979  -216.410
4818158117  -216.322
4829158403  -216.312
4840170031  -216.309
4850804269  -216.353
4861750937  -216.299
4872574543  -216.309
4883187493  -216.260
4893360919  -216.226
4904415539  -216.275
4915126087  -216.389
4925567291  -216.387
4936702559  -216.493
4947392381  -216.520
4958899703  -216.534
4969230083  -216.624
4979431817  -216.630
4989776527  -216.692
5001045083  -216.701
5011767301  -216.788
5022491783  -216.814
5033047241  -216.744
5044090801  -216.805
5054907401  -216.718
5065377451  -216.756
5076661367  -216.841
5087176343  -216.955
5098231409  -216.935
5109306619  -216.937
5120573603  -216.958
5131385011  -216.972
5141532367  -216.936
5152143889  -217.031
5163012983  -217.049
5173836299  -217.019
5184637379  -217.012
5195374577  -217.077
5206003217  -217.134
5217002293  -217.167
5227554691  -217.214
5238696709  -217.183
5249347277  -217.282
5260967141  -217.297
5271653411  -217.302
5282724467  -217.307
5293557593  -217.317
5304628291  -217.430
5315216723  -217.555
5326037683  -217.589
5337196651  -217.660
5347761229  -217.533
5358882563  -217.631
5370314797  -217.622
5381402723  -217.652
5392213037  -217.595
5403513503  -217.588
5415018979  -217.738
5426127013  -217.698
5437339651  -217.812
5448565781  -217.829
5459239271  -217.788
5470094083  -217.792
5480530163  -217.713
5491658827  -217.685
5503314077  -217.698
5514321367  -217.592
5525222701  -217.625
5536334311  -217.537
5547367523  -217.649
5558249899  -217.725
5569281103  -217.836
5580631099  -217.925
5591715797  -218.004
5603126491  -218.025
5613923629  -218.077
5625279523  -218.144
5636949011  -218.197
5647838167  -218.075
5658810061  -218.062
5670452009  -218.082
5681250053  -218.066
5692144123  -218.049
5703859429  -218.091
5714940139  -218.146
5725990709  -218.214
5736530791  -218.173
5748280607  -218.139
5759727731  -218.181
5770900133  -218.165
5782128967  -218.198
5793114403  -218.250
5804334469  -218.307
5814605411  -218.408
5825831629  -218.512
5837256989  -218.490
5848610237  -218.505
5859567631  -218.553
5870934221  -218.562
5882016097  -218.628
5893212427  -218.693
5904436427  -218.729
5916164687  -218.766
5927554333  -218.765
5938739717  -218.851
5950133083  -218.843
5961341521  -218.890
5972221657  -219.025
5983712771  -219.146
5994413837  -219.199
6005982149  -219.242
6016877189  -219.202
6028435247  -219.157
6040125239  -219.207
6051618577  -219.231
6062997131  -219.268
6073633477  -219.259
6085061027  -219.270
6096342997  -219.242
6108376181  -219.284
6119801771  -219.280
6131138639  -219.312
6142150243  -219.281
6153643403  -219.367
6164448049  -219.431
6175955267  -219.433
6187330417  -219.400
6198614267  -219.442
6210151517  -219.351
6221221103  -219.323
6232755077  -219.392
6243922229  -219.420
6254172439  -219.471
6265576133  -219.539
6276862993  -219.485
6287801413  -219.578
6299399539  -219.689
6311377253  -219.730
6322797259  -219.824
6333800797  -219.823
6345340669  -219.808
6357100609  -219.858
6368529913  -219.922
6380412803  -219.902
6391977043  -219.908
6403607299  -219.917
6414957889  -220.022
6425906777  -220.085
6436881277  -220.145
6448567231  -220.130
6460164317  -220.208
6471382763  -220.264
6482628227  -220.223
6494382953  -220.218
6505971403  -220.154
6517626931  -220.126
6529099037  -220.163
6540592307  -220.160
6552322421  -220.230
6563787059  -220.175
6575231041  -220.225
6586924411  -220.311
6597944011  -220.344
6610452833  -220.337
6621794437  -220.432
6633722749  -220.486
6645443963  -220.500
6657185417  -220.481
6668682389  -220.531
6680094007  -220.510
6691437523  -220.585
6703668899  -220.546
6714965177  -220.557
6726480011  -220.520
6737553233  -220.568
6749162611  -220.641
6761152493  -220.638
6772313123  -220.624
6783778691  -220.700
6795714979  -220.761
6808015003  -220.795
6819587693  -220.855
6831167633  -220.947
6842949539  -220.899
6854770709  -220.941
6865802803  -220.977
6877648549  -221.020
6889174931  -221.019
6901114309  -221.075
6912864593  -221.040
6924541717  -221.028
6936520771  -221.021
6948403811  -221.012
6959616919  -220.989
6971124427  -220.995
6982574257  -221.045
6994404433  -221.115
7006531393  -221.165
7017923557  -221.183
7029219059  -221.270
7040054537  -221.299
7051724209  -221.310
7063389451  -221.310
7074749483  -221.314
7086445867  -221.306
7098095971  -221.376
7110270683  -221.330
7121977867  -221.285
7133342939  -221.322
7145242693  -221.337
7157029651  -221.347
7168381741  -221.417
7179990677  -221.481
7191419083  -221.520
7203382139  -221.537
7214751917  -221.470
7226300071  -221.541
7238343649  -221.485
7250056777  -221.544
7261840447  -221.595
7273767299  -221.696
7285361921  -221.716
7297265237  -221.725
7308535879  -221.704
7320638537  -221.700
7332746467  -221.734
7344481211  -221.802
7356723359  -221.789
7368460049  -221.736
7380227291  -221.815
7391711357  -221.809
7403425811  -221.853
7415630161  -221.940
7427180869  -221.952
7438725163  -221.956
7450747523  -221.993
7462613357  -221.958
7474389383  -221.966
7485699943  -222.011
7497456269  -222.070
7509332723  -222.147
7521542239  -222.155
7533365317  -222.205
7545421853  -222.228
7557401779  -222.155
7569336331  -222.129
7580422919  -222.163
7592146381  -222.183
7604070433  -222.156
7616235509  -222.196
7628080843  -222.195
7639703107  -222.181
7651970387  -222.252
7663422667  -222.273
7674295813  -222.248
7686146987  -222.240
7697926277  -222.308
7709966083  -222.276
7721832197  -222.238
7733730149  -222.200
7745398231  -222.194
7756632157  -222.285
7768620787  -222.284
7780194991  -222.304
7792154407  -222.361
7804178761  -222.396
7816081411  -222.438
7828348019  -222.411
7840744957  -222.390
7852314527  -222.359
7864029619  -222.373
7876075283  -222.386
7888686101  -222.405
7900510139  -222.370
7912123741  -222.483
7924184843  -222.488
7936575083  -222.518
7947795907  -222.502
7959636499  -222.544
7972188797  -222.551
7984181437  -222.553
7996292659  -222.524
8008517317  -222.527
8020382021  -222.550
8031747391  -222.593
8043754283  -222.622
8055653761  -222.714
8067312557  -222.670
8079069563  -222.705
8091146179  -222.701
8103181771  -222.715
8115063181  -222.745
8126705677  -222.774
8139285533  -222.791
8151245909  -222.870
8163546283  -222.872
8175470923  -222.942
8187139469  -222.944
8199362321  -223.007
8211378953  -222.977
8223730939  -222.989
8235961771  -223.070
8248251769  -223.141
8260492993  -223.122
8272868203  -223.189
8284800851  -223.149
8297467957  -223.149
8309310589  -223.109
8321388253  -223.183
8333542493  -223.216
8346034243  -223.234
8357622571  -223.204
8369958131  -223.212
8381905513  -223.329
8394363587  -223.407
8406371797  -223.404
8418546139  -223.435
8430608827  -223.463
8442892859  -223.582
8455062403  -223.599
8467606811  -223.635
8479658069  -223.674
8490857509  -223.683
8503678387  -223.759
8516010791  -223.811
8528328509  -223.828
8540031067  -223.790
8552413459  -223.813
8564883443  -223.813
8577505477  -223.840
8588770207  -223.882
8601135611  -223.882
8613362221  -223.889
8625505919  -223.929
8637673763  -224.017
8649904499  -224.070
8661992093  -224.156
8674074517  -224.114
8685486613  -224.147
8697780739  -224.117
8709492941  -224.126
8721960119  -224.088
8734241533  -224.086
8745877963  -224.055
8758372169  -224.081
8769917371  -224.119
8782445611  -224.166
8794970017  -224.220
8807785309  -224.218
8819656877  -224.219
8832721789  -224.330
8844966847  -224.325
8857205803  -224.354
8868798307  -224.345
8881098211  -224.445
8893333213  -224.483
8905782917  -224.456
8918902997  -224.495
8931432617  -224.577
8944033843  -224.553
8956562113  -224.566
8968370413  -224.567
8980323179  -224.604
8992027151  -224.627
9004177709  -224.636
9016486051  -224.622
9029025667  -224.622
9041064079  -224.703
9052511077  -224.684
9064601677  -224.693
9076815467  -224.739
9088961587  -224.682
9101113741  -224.654
9113364683  -224.652
9125594519  -224.700
9138141851  -224.711
9149969069  -224.719
9162258037  -224.746
9174403627  -224.762
9186777923  -224.812
9199323647  -224.934
9211470137  -224.921
9223928101  -224.918
9236091659  -224.942
9248351363  -224.989
9260924261  -225.046
9273288977  -225.063
9285381877  -225.085
9297843089  -225.031
9310416211  -225.062
9323115283  -225.059
9335198869  -225.054
9347749237  -225.068
9360402599  -225.072
9373015103  -225.083
9385305653  -225.087
9397913093  -225.103
9410704669  -225.073
9422823211  -225.130
9435353569  -225.175
9447623651  -225.234
9460228861  -225.241
9472618453  -225.231
9485185771  -225.256
9497522597  -225.266
9510647057  -225.293
9522821941  -225.295
9535485697  -225.287
9548435779  -225.254
9560872583  -225.223
9573463171  -225.269
9585795007  -225.288
9598203403  -225.300
9611159863  -225.390
9623196211  -225.351
9635856869  -225.390
9648686611  -225.419
9661129957  -225.420
9673695683  -225.416
9686173669  -225.464
9699368093  -225.524
9712134577  -225.562
9723840437  -225.583
9736379761  -225.560
9748995499  -225.619
9761768293  -225.642
9774223883  -225.678
9787107877  -225.668
9799388171  -225.636
9811854781  -225.660
9824389921  -225.668
9837034387  -225.743
9849385901  -225.718
9861561299  -225.704
9873817201  -225.754
9886940981  -225.719
9899753569  -225.754
9911940331  -225.738
9924835861  -225.746
9937487899  -225.760
9949976581  -225.797
9962895259  -225.826
9974775259  -225.837
9987612923  -225.838


==> data/prime_log2_r2_p5.dat <==
389  -106.692
433  -127.054
563  -138.183
571  -123.782
643  -115.750
709  -118.000
997  -114.764
997  -124.257
1171  -115.997
1483  -104.397
1531  -109.575
1613  -100.444
1621  -105.323
1627  -97.7999
1873  -98.8507
1907  -99.8040
1913  -107.368
1933  -107.765
2027  -102.093
2089  -105.754
2251  -109.230
2677  -109.928
2797  -110.625
2837  -111.284
2843  -116.951
2953  -117.365
3779  -115.531
3967  -111.405
4139  -109.955
4357  -106.290
4481  -105.141
4547  -101.855
4799  -100.946
5171  -104.428
5741  -103.585
5813  -100.708
6011  -102.079
6043  -99.3928
6199  -98.7994
6571  -100.193
6691  -101.534
7019  -97.2492
7451  -93.1388
7541  -92.8336
7669  -88.9926
7867  -83.5593
8219  -83.5103
8363  -81.7705
8443  -80.1017
8699  -80.1453
8747  -75.3432
10091  -78.1811
11467  -79.2893
13649  -91.3227
16363  -102.664
18397  -104.873
21737  -110.536
22619  -108.029
24379  -116.046
27773  -112.240
30931  -109.749
32621  -106.963
36191  -109.077
37781  -111.612
41131  -116.336
44491  -115.639
49411  -112.914
52147  -111.525
55339  -112.355
57059  -110.672
61723  -108.195
66587  -110.167
69697  -113.878
72577  -111.620
75743  -111.667
83101  -109.253
87539  -110.726
89963  -111.316
94117  -113.478
96787  -110.537
101159  -112.294
104947  -111.405
109367  -113.101
110431  -113.316
112657  -111.456
115211  -115.098
118907  -116.940
123817  -116.766
128683  -115.337
134033  -116.188
141301  -116.708
143281  -115.704
145963  -115.049
152837  -114.724
157141  -114.424
164443  -114.721
211319  -113.874
281243  -114.527
346051  -110.852
407573  -113.563
526739  -113.485
10566379  -132.743
24528271  -139.365
40712251  -142.578
58661621  -142.168
78344459  -145.678
82287883  -145.819
86659757  -146.721
91080337  -147.587
95463073  -147.960
99873811  -147.860
104430947  -148.982
109067249  -148.891
113324863  -150.003
117941741  -150.033
122513621  -151.250
127135091  -151.067
131872739  -151.001
136609523  -152.101
141682789  -153.202
146535157  -153.851
151303303  -153.957
156375179  -154.573
161432767  -155.215
166482191  -155.870
171717163  -156.095
176731469  -156.196
181848409  -156.046
186789467  -155.620
191940197  -156.020
197073413  -156.160
202631659  -157.122
207601747  -157.297
212821523  -157.456
218128571  -157.479
223475851  -157.503
228568211  -157.687
234006427  -158.223
239604493  -158.503
244876831  -158.481
250369201  -158.346
255916043  -158.971
261474781  -158.797
266977943  -159.299
272613811  -159.415
277969787  -159.276
283590283  -159.443
289250477  -159.432
294834311  -159.566
300771143  -160.216
306443771  -160.271
311845483  -160.604
317837459  -160.453
323557049  -160.592
329389283  -160.280
335224763  -160.621
341156911  -160.443
347072767  -160.898
353058373  -161.047
358823821  -160.798
364669939  -160.935
370588391  -160.709
376371917  -160.914
382408813  -161.121
388388381  -160.771
394475621  -160.990
400601407  -161.128
406448747  -161.098
412700797  -161.313
418794443  -161.599
425236711  -161.856
431332477  -162.003
437454107  -162.219
443663819  -162.601
449598307  -162.739
455869259  -162.769
462103309  -162.607
468384011  -162.970
474833897  -163.027
481211593  -163.417
487791793  -163.460
494130691  -163.683
500639791  -164.030
507112181  -164.324
513558667  -164.504
519993413  -164.405
526771099  -164.682
533302519  -164.504
539838661  -164.578
545893571  -164.666
552353827  -164.888
558928291  -165.442
565456069  -165.690
572148611  -165.721
578969873  -165.681
585525131  -165.832
592105273  -166.069
598670659  -166.166
605480399  -166.311
612196999  -166.426
618965629  -166.908
625809869  -167.140
632745073  -167.200
639316891  -167.296
646183613  -167.288
652791781  -167.561
659674573  -167.817
666340561  -167.901
673046477  -167.892
680027669  -168.164
687007949  -168.085
693771899  -168.407
700652287  -168.760
707730853  -168.821
714416509  -168.993
721082443  -168.769
728132227  -169.086
735326297  -169.216
742115123  -169.632
748989499  -169.698
755810641  -169.683
762622067  -169.914
769566437  -169.926
776837827  -169.672
783959509  -169.797
791297641  -169.938
798404941  -170.074
805816043  -170.091
812710117  -170.001
819797597  -170.053
827058149  -170.069
834328571  -170.147
841501747  -170.304
848705087  -170.290
856080773  -170.284
862990691  -170.148
870353317  -170.366
877641491  -170.265
884784683  -170.598
891972379  -170.625
899299061  -170.783
906925079  -170.694
914322691  -170.893
921473461  -170.934
928774027  -170.838
936138481  -170.790
943698787  -170.678
951051181  -170.825
958747897  -170.811
966228443  -171.056
973921021  -171.089
981121019  -171.203
988611821  -171.169
995880637  -171.205
1003537529  -171.289
1011171907  -171.304
1018310357  -171.426
1025850029  -171.544
1033142093  -171.797
1040644349  -171.975
1048429787  -172.198
1055816857  -172.328
1063819571  -172.316
1071595237  -172.321
1079172607  -172.391
1086815123  -172.353
1094347099  -172.501
1102392923  -172.599
1110032837  -172.765
1117968347  -172.709
1125946391  -172.881
1133790157  -172.920
1141571413  -173.130
1148970469  -173.263
1156868893  -173.328
1164324131  -173.256
1171925257  -173.451
1179562003  -173.604
1187524229  -173.740
1195432619  -173.779
1203767209  -174.002
1211152571  -174.133
1218962053  -174.241
1227010859  -174.268
1234501381  -174.279
1242498409  -174.445
1250299909  -174.395
1258164283  -174.417
1265899367  -174.534
1273345669  -174.800
1281234683  -174.887
1289115307  -174.945
1297186937  -175.089
1305458389  -175.120
1313592857  -175.212
1321640269  -175.518
1329157171  -175.532
1337008411  -175.697
1344982073  -175.905
1353348089  -176.069
1361376461  -176.159
1369426853  -176.226
1377104203  -176.439
1385291533  -176.590
1393055101  -176.715
1401669793  -176.836
1409876953  -176.941
1418202613  -177.099
1426144219  -177.094
1434213923  -177.249
1442456299  -177.303
1450627741  -177.304
1458452857  -177.241
1466588341  -177.381
1474886107  -177.350
1483080281  -177.595
1491298379  -177.550
1499324293  -177.567
1507770907  -177.716
1515551137  -177.804
1524309109  -177.860
1532816653  -178.054
1540818413  -178.138
1549091891  -178.048
1557710533  -178.136
1566122219  -178.189
1574443837  -178.013
1582336363  -178.006
1590570811  -178.097
1598757541  -178.148
1607098499  -178.046
1615662317  -178.231
1624125499  -178.321
1632764957  -178.412
1641164599  -178.481
1649256659  -178.582
1657847923  -178.708
1666358137  -178.841
1675187299  -178.934
1683784547  -178.901
1692331541  -179.065
1700827157  -179.055
1708899763  -179.246
1717305211  -179.418
1725719987  -179.450
1734514337  -179.637
1743025897  -179.596
1751170427  -179.584
1759892363  -179.653
1768154629  -179.626
1776228331  -179.745
1784831663  -179.736
1793386403  -179.788
1802012867  -179.888
1810610297  -180.022
1819215467  -180.073
1827764317  -180.169
1836100859  -180.154
1844558179  -180.226
1853383261  -180.266
1862086763  -180.253
1870688773  -180.312
1879516927  -180.356
1888400951  -180.547
1896841337  -180.561
1905314407  -180.609
1913889403  -180.633
1922757203  -180.773
1931474803  -180.831
1940271029  -180.839
1949050853  -180.723
1958246701  -180.872
1966794283  -180.853
1975234993  -180.871
1984088297  -180.938
1992862819  -181.079
2002191173  -181.235
2010751843  -181.260
2019685411  -181.290
2028444577  -181.284
2036855771  -181.409
2045669117  -181.474
2054797457  -181.536
2063985403  -181.564
2072485307  -181.560
2081302481  -181.629
2090655341  -181.831
2099483767  -181.886
2108148187  -181.913
2116831511  -181.996
2125967143  -182.020
2135221939  -182.060
2143953101  -182.160
2152829251  -182.175
2161668583  -182.243
2170621097  -182.191
2179158539  -182.293
2188248061  -182.321
2197412473  -182.426
2206261801  -182.531
2215158109  -182.591
2224266049  -182.591
2233505411  -182.631
2242506083  -182.744
2251617727  -182.830
2260660177  -182.647
2269404233  -182.598
2278197191  -182.589
2287198027  -182.666
2296408651  -182.730
2305536301  -182.814
2313967387  -182.872
2322906347  -182.887
2331865247  -182.981
2340974621  -182.934
2350183481  -183.006
2359419019  -182.891
2368326533  -183.038
2376832637  -183.178
2385963337  -183.109
2395130483  -183.134
2404322677  -183.113
2413764763  -183.134
2423118349  -183.203
2432696507  -183.282
2442159989  -183.301
2450935099  -183.342
2459651521  -183.370
2468875837  -183.419
2477870299  -183.553
2486982499  -183.653
2495920319  -183.748
2505354769  -183.788
2514917917  -183.823
2524095709  -183.949
2533652119  -184.155
2543145439  -184.152
2552546629  -184.165
2561962043  -184.231
2571405659  -184.326
2580702427  -184.389
2589843437  -184.537
2599132787  -184.606
2608414177  -184.677
2617607087  -184.749
2627034547  -184.728
2636641123  -184.700
2645929771  -184.691
2654984021  -184.754
2664186923  -184.849
2673472427  -184.919
2683167173  -184.998
2692782803  -185.054
2702634443  -185.050
2711911019  -185.029
2721177637  -185.107
2730648653  -185.176
2739735301  -185.248
2749272683  -185.350
2759044349  -185.253
2768341921  -185.363
2777779603  -185.353
2787267779  -185.400
2796595597  -185.474
2805928883  -185.446
2815271453  -185.520
2825152411  -185.575
2834484293  -185.643
2844024907  -185.644
2853589267  -185.652
2863309931  -185.720
2872880603  -185.626
2882045483  -185.692
2891391787  -185.680
2901350161  -185.605
2910935773  -185.522
2920515001  -185.463
2930109373  -185.436
2939560651  -185.466
2949150277  -185.434
2958720229  -185.476
2968221637  -185.433
2978202527  -185.509
2987781613  -185.516
2997477193  -185.555
3007570297  -185.536
3017345399  -185.513
3026793739  -185.617
3036560773  -185.552
3045929801  -185.639
3055848077  -185.683
3065475229  -185.843
3075198677  -185.902
3085180507  -186.042
3095242613  -186.059
3104627551  -186.119
3114085643  -186.140
3123818501  -186.133
3133647739  -186.079
3143458847  -186.043
3153146131  -186.101
3163025851  -186.176
3172533643  -186.209
3182671549  -186.156
3192543149  -186.204
3202780897  -186.262
3212384963  -186.340
3222635303  -186.378
3232344763  -186.390
3242338597  -186.410
3251366479  -186.435
3260902103  -186.492
3270339829  -186.517
3279727889  -186.590
3289228483  -186.587
3298850917  -186.609
3308700211  -186.720
3318756289  -186.814
3327881603  -186.849
3337803431  -186.827
3347282843  -186.905
3357360803  -186.852
3367237373  -186.883
3377190379  -186.864
3387046501  -187.003
3396320131  -187.050
3406548611  -186.985
3416404787  -186.999
3426075613  -187.096
3436204267  -187.082
3446105171  -187.105
3455881883  -187.210
3465713579  -187.231
3474939227  -187.322
3484969109  -187.311
3494792933  -187.407
3504938971  -187.434
3514866067  -187.494
3524747333  -187.602
3534689219  -187.651
3544632757  -187.773
3554289731  -187.770
3564354947  -187.793
3574035151  -187.880
3583830727  -187.995
3594087883  -187.964
3604511021  -188.023
3615038443  -188.042
3624665309  -188.073
3634600603  -188.156
3644680229  -188.222
3654871309  -188.275
3665380997  -188.401
3675413947  -188.510
3685569493  -188.579
3695747131  -188.705
3705097547  -188.771
3714956237  -188.760
3724826269  -188.847
3735045893  -188.998
3745129477  -189.016
3755656199  -188.998
3765815803  -189.028
3776399083  -189.048
3785914357  -189.143
3796346717  -189.145
3806820203  -189.141
3816876139  -189.156
3827299493  -189.183
3837585853  -189.143
3848032691  -189.148
3858032089  -189.154
3868105237  -189.183
3878262659  -189.071
3888539339  -189.055
3899020883  -189.055
3909608783  -189.063
3919640269  -189.181
3929631047  -189.178
3939614131  -189.194
3950149771  -189.291
3960450491  -189.353
3970816819  -189.364
3980833229  -189.392
3990750097  -189.425
4000958867  -189.418
4010294429  -189.447
4020490499  -189.479
4030803197  -189.444
4040981947  -189.462
4051173251  -189.480
4061662109  -189.463
4072449559  -189.555
4083127963  -189.580
4092801451  -189.583
4103257429  -189.557
4113684763  -189.650
4124483023  -189.691
4134816643  -189.733
4145336087  -189.726
4155640547  -189.821
4166161651  -189.868
4175672887  -189.908
4185668419  -189.953
4196044087  -189.932
4206577429  -189.931
4217049659  -189.998
4227278053  -189.993
4237753211  -190.102
4247549861  -190.164
4257832277  -190.248
4268593691  -190.308
4279216691  -190.359
4290108821  -190.416
4300934893  -190.371
4311297659  -190.343
4321983517  -190.352
4332288707  -190.393
4342724707  -190.373
4353283157  -190.478
4363631291  -190.509
4373934427  -190.545
4384885469  -190.600
4395387707  -190.628
4406870803  -190.740
4416822287  -190.815
4427515439  -190.822
4437886147  -190.806
4448488573  -190.795
4458501331  -190.816
4468885543  -190.789
4479332909  -190.765
4489278767  -190.742
4499458163  -190.771
4510281473  -190.790
4520766077  -190.792
4531200371  -190.799
4541863451  -190.819
4552387649  -190.812
4562783333  -190.867
4573110181  -190.939
4583484667  -190.993
4594132391  -190.961
4604658571  -191.020
4615258009  -191.053
4625868301  -191.114
4636513477  -191.171
4646479723  -191.112
4657014199  -191.139
4668009299  -191.130
4678582949  -191.117
4689415987  -191.139
4700516309  -191.182
4711247017  -191.161
4721826587  -191.226
4731889483  -191.251
4743058189  -191.246
4753673629  -191.296
4764101347  -191.305
4774582633  -191.310
4785351283  -191.315
4796119127  -191.309
4807360979  -191.310
4818158117  -191.317
4829158403  -191.337
4840170031  -191.361
4850804269  -191.396
4861750937  -191.421
4872574543  -191.459
4883187493  -191.452
4893360919  -191.461
4904415539  -191.483
4915126087  -191.479
4925567291  -191.482
4936702559  -191.554
4947392381  -191.635
4958899703  -191.662
4969230083  -191.612
4979431817  -191.633
4989776527  -191.760
5001045083  -191.787
5011767301  -191.827
5022491783  -191.790
5033047241  -191.793
5044090801  -191.831
5054907401  -191.806
5065377451  -191.782
5076661367  -191.849
5087176343  -191.812
5098231409  -191.843
5109306619  -191.875
5120573603  -191.857
5131385011  -191.863
5141532367  -191.888
5152143889  -191.937
5163012983  -191.972
5173836299  -191.983
5184637379  -191.978
5195374577  -191.977
5206003217  -192.010
5217002293  -192.019
5227554691  -192.037
5238696709  -192.100
5249347277  -192.114
5260967141  -192.097
5271653411  -192.068
5282724467  -192.107
5293557593  -192.084
5304628291  -192.049
5315216723  -192.127
5326037683  -192.133
5337196651  -192.096
5347761229  -192.110
5358882563  -192.086
5370314797  -192.083
5381402723  -192.141
5392213037  -192.142
5403513503  -192.171
5415018979  -192.192
5426127013  -192.198
5437339651  -192.207
5448565781  -192.231
5459239271  -192.247
5470094083  -192.277
5480530163  -192.336
5491658827  -192.365
5503314077  -192.438
5514321367  -192.530
5525222701  -192.581
5536334311  -192.568
5547367523  -192.546
5558249899  -192.588
5569281103  -192.649
5580631099  -192.683
5591715797  -192.758
5603126491  -192.758
5613923629  -192.719
5625279523  -192.722
5636949011  -192.792
5647838167  -192.854
5658810061  -192.864
5670452009  -192.842
5681250053  -192.861
5692144123  -192.931
5703859429  -192.955
5714940139  -192.954
5725990709  -192.917
5736530791  -192.894
5748280607  -192.898
5759727731  -192.903
5770900133  -192.967
5782128967  -193.008
5793114403  -193.146
5804334469  -193.175
5814605411  -193.219
5825831629  -193.226
5837256989  -193.262
5848610237  -193.321
5859567631  -193.364
5870934221  -193.429
5882016097  -193.441
5893212427  -193.479
5904436427  -193.505
5916164687  -193.539
5927554333  -193.558
5938739717  -193.569
5950133083  -193.562
5961341521  -193.514
5972221657  -193.472
5983712771  -193.554
5994413837  -193.539
6005982149  -193.535
6016877189  -193.578
6028435247  -193.626
6040125239  -193.641
6051618577  -193.632
6062997131  -193.655
6073633477  -193.675
6085061027  -193.692
6096342997  -193.732
6108376181  -193.736
6119801771  -193.789
6131138639  -193.784
6142150243  -193.853
6153643403  -193.841
6164448049  -193.875
6175955267  -193.832
6187330417  -193.796
6198614267  -193.809
6210151517  -193.791
6221221103  -193.829
6232755077  -193.852
6243922229  -193.885
6254172439  -193.952
6265576133  -193.951
6276862993  -193.969
6287801413  -194.000
6299399539  -194.077
6311377253  -194.088
6322797259  -194.137
6333800797  -194.181
6345340669  -194.237
6357100609  -194.264
6368529913  -194.309
6380412803  -194.355
6391977043  -194.364
6403607299  -194.471
6414957889  -194.509
6425906777  -194.529
6436881277  -194.557
6448567231  -194.552
6460164317  -194.534
6471382763  -194.592
6482628227  -194.605
6494382953  -194.601
6505971403  -194.636
6517626931  -194.689
6529099037  -194.715
6540592307  -194.725
6552322421  -194.769
6563787059  -194.758
6575231041  -194.834
6586924411  -194.808
6597944011  -194.823
6610452833  -194.907
6621794437  -194.893
6633722749  -194.916
6645443963  -194.896
6657185417  -194.945
6668682389  -194.945
6680094007  -194.976
6691437523  -195.029
6703668899  -195.068
6714965177  -195.099
6726480011  -195.091
6737553233  -195.190
6749162611  -195.203
6761152493  -195.176
6772313123  -195.185
6783778691  -195.184
6795714979  -195.199
6808015003  -195.199
6819587693  -195.205
6831167633  -195.220
6842949539  -195.230
6854770709  -195.318
6865802803  -195.336
6877648549  -195.315
6889174931  -195.352
6901114309  -195.396
6912864593  -195.471
6924541717  -195.512
6936520771  -195.551
6948403811  -195.558
6959616919  -195.573
6971124427  -195.600
6982574257  -195.604
6994404433  -195.651
7006531393  -195.663
7017923557  -195.621
7029219059  -195.580
7040054537  -195.582
7051724209  -195.620
7063389451  -195.584
7074749483  -195.572
7086445867  -195.631
7098095971  -195.655
7110270683  -195.698
7121977867  -195.733
7133342939  -195.761
7145242693  -195.797
7157029651  -195.770
7168381741  -195.809
7179990677  -195.856
7191419083  -195.930
7203382139  -195.966
7214751917  -195.977
7226300071  -196.028
7238343649  -195.979
7250056777  -196.027
7261840447  -196.088
7273767299  -196.101
7285361921  -196.075
7297265237  -196.095
7308535879  -196.064
7320638537  -196.109
7332746467  -196.179
7344481211  -196.216
7356723359  -196.229
7368460049  -196.220
7380227291  -196.194
7391711357  -196.236
7403425811  -196.226
7415630161  -196.305
7427180869  -196.317
7438725163  -196.334
7450747523  -196.345
7462613357  -196.372
7474389383  -196.391
7485699943  -196.385
7497456269  -196.444
7509332723  -196.446
7521542239  -196.509
7533365317  -196.512
7545421853  -196.476
7557401779  -196.527
7569336331  -196.560
7580422919  -196.548
7592146381  -196.557
7604070433  -196.552
7616235509  -196.624
7628080843  -196.638
7639703107  -196.642
7651970387  -196.641
7663422667  -196.644
7674295813  -196.665
7686146987  -196.679
7697926277  -196.724
7709966083  -196.753
7721832197  -196.732
7733730149  -196.744
7745398231  -196.784
7756632157  -196.787
7768620787  -196.798
7780194991  -196.834
7792154407  -196.867
7804178761  -196.868
7816081411  -196.921
7828348019  -196.955
7840744957  -196.965
7852314527  -196.973
7864029619  -197.005
7876075283  -197.007
7888686101  -197.053
7900510139  -197.037
7912123741  -197.003
7924184843  -197.024
7936575083  -197.054
7947795907  -197.071
7959636499  -197.141
7972188797  -197.196
7984181437  -197.236
7996292659  -197.223
8008517317  -197.229
8020382021  -197.251
8031747391  -197.266
8043754283  -197.226
8055653761  -197.238
8067312557  -197.292
8079069563  -197.287
8091146179  -197.276
8103181771  -197.286
8115063181  -197.262
8126705677  -197.299
8139285533  -197.284
8151245909  -197.304
8163546283  -197.338
8175470923  -197.307
8187139469  -197.305
8199362321  -197.344
8211378953  -197.376
8223730939  -197.386
8235961771  -197.382
8248251769  -197.393
8260492993  -197.425
8272868203  -197.432
8284800851  -197.475
8297467957  -197.504
8309310589  -197.543
8321388253  -197.587
8333542493  -197.577
8346034243  -197.581
8357622571  -197.596
8369958131  -197.619
8381905513  -197.651
8394363587  -197.636
8406371797  -197.639
8418546139  -197.662
8430608827  -197.664
8442892859  -197.690
8455062403  -197.724
8467606811  -197.683
8479658069  -197.712
8490857509  -197.728
8503678387  -197.713
8516010791  -197.684
8528328509  -197.713
8540031067  -197.722
8552413459  -197.736
8564883443  -197.724
8577505477  -197.707
8588770207  -197.742
8601135611  -197.759
8613362221  -197.752
8625505919  -197.769
8637673763  -197.808
8649904499  -197.823
8661992093  -197.809
8674074517  -197.857
8685486613  -197.875
8697780739  -197.870
8709492941  -197.884
8721960119  -197.877
8734241533  -197.928
8745877963  -197.955
8758372169  -197.990
8769917371  -198.025
8782445611  -198.027
8794970017  -198.042
8807785309  -198.029
8819656877  -198.047
8832721789  -198.050
8844966847  -198.058
8857205803  -198.073
8868798307  -198.097
8881098211  -198.137
8893333213  -198.073
8905782917  -198.082
8918902997  -198.075
8931432617  -198.093
8944033843  -198.101
8956562113  -198.099
8968370413  -198.124
8980323179  -198.121
8992027151  -198.141
9004177709  -198.157
9016486051  -198.183
9029025667  -198.216
9041064079  -198.288
9052511077  -198.310
9064601677  -198.328
9076815467  -198.372
9088961587  -198.407
9101113741  -198.408
9113364683  -198.456
9125594519  -198.495
9138141851  -198.521
9149969069  -198.530
9162258037  -198.528
9174403627  -198.531
9186777923  -198.542
9199323647  -198.574
9211470137  -198.581
9223928101  -198.638
9236091659  -198.652
9248351363  -198.728
9260924261  -198.759
9273288977  -198.751
9285381877  -198.729
9297843089  -198.741
9310416211  -198.746
9323115283  -198.777
9335198869  -198.784
9347749237  -198.797
9360402599  -198.798
9373015103  -198.816
9385305653  -198.828
9397913093  -198.853
9410704669  -198.850
9422823211  -198.858
9435353569  -198.883
9447623651  -198.905
9460228861  -198.945
9472618453  -198.951
9485185771  -198.938
9497522597  -198.938
9510647057  -198.914
9522821941  -198.918
9535485697  -198.989
9548435779  -199.020
9560872583  -199.001
9573463171  -199.020
9585795007  -199.013
9598203403  -199.019
9611159863  -199.096
9623196211  -199.141
9635856869  -199.160
9648686611  -199.203
9661129957  -199.228
9673695683  -199.266
9686173669  -199.298
9699368093  -199.323
9712134577  -199.344
9723840437  -199.371
9736379761  -199.402
9748995499  -199.384
9761768293  -199.427
9774223883  -199.441
9787107877  -199.451
9799388171  -199.436
9811854781  -199.457
9824389921  -199.491
9837034387  -199.488
9849385901  -199.500
9861561299  -199.497
9873817201  -199.532
9886940981  -199.576
9899753569  -199.587
9911940331  -199.581
9924835861  -199.571
9937487899  -199.564
9949976581  -199.608
9962895259  -199.573
9974775259  -199.606
9987612923  -199.559


==> data/prime_log2_r2_p7.dat <==
389  -177.821
433  -144.191
563  -162.978
571  -162.523
643  -155.105
709  -157.977
997  -162.652
997  -154.239
1171  -142.648
1483  -144.378
1531  -150.810
1613  -156.426
1621  -152.797
1627  -157.506
1873  -162.147
1907  -159.144
1913  -156.500
1933  -147.806
2027  -146.129
2089  -144.667
2251  -143.452
2677  -142.595
2797  -150.087
2837  -146.467
2843  -140.609
2953  -135.201
3779  -137.732
3967  -135.265
4139  -125.817
4357  -126.305
4481  -124.510
4547  -125.053
4799  -129.972
5171  -128.300
5741  -131.055
5813  -131.589
6011  -125.986
6043  -126.660
6199  -127.323
6571  -126.072
6691  -128.674
7019  -129.345
7451  -135.581
7541  -134.311
7669  -140.217
7867  -142.417
8219  -139.387
8363  -139.881
8443  -137.027
8699  -135.932
8747  -139.728
9467  -139.186
10091  -138.821
10691  -139.966
11467  -137.425
12197  -141.113
13649  -135.790
15173  -142.839
16363  -143.230
17747  -141.729
18397  -139.473
20411  -139.347
21737  -138.421
22247  -137.622
22619  -129.452
23831  -124.334
24379  -118.037
25121  -119.711
27773  -126.570
30091  -122.961
30931  -121.018
32059  -115.764
32621  -112.841
34757  -111.399
36191  -108.138
36791  -112.600
37781  -107.658
39251  -110.776
41131  -119.051
42797  -120.067
44491  -118.778
47389  -118.685
49411  -118.634
50923  -116.430
52147  -114.336
54503  -109.719
55339  -108.371
56533  -110.129
57059  -110.331
58921  -110.049
61723  -107.846
66587  -109.365
69697  -105.327
72577  -105.584
75743  -103.706
83101  -103.250
87539  -107.406
89963  -112.951
94117  -119.013
96787  -117.446
101159  -120.885
104947  -121.601
109367  -121.203
110431  -116.605
112657  -116.729
115211  -118.891
118907  -121.634
123817  -120.698
128683  -119.500
134033  -117.421
141301  -114.204
143281  -117.837
145963  -122.229
152837  -120.280
157141  -118.702
164443  -120.627
192229  -123.810
211319  -120.472
248779  -125.518
281243  -127.693
307529  -129.768
346051  -129.949
376963  -135.194
407573  -128.446
441251  -125.772
526739  -133.021
4798219  -136.744
10566379  -138.405
17266283  -143.887
24528271  -147.431
32495131  -152.608
40712251  -154.651
49506643  -154.043
58661621  -155.332
68337593  -157.253
78344459  -157.508
82287883  -157.852
86659757  -158.092
91080337  -159.063
95463073  -159.778
99873811  -160.947
104430947  -161.372
109067249  -161.421
113324863  -161.165
117941741  -161.663
122513621  -161.871
127135091  -161.565
131872739  -161.714
136609523  -163.009
141682789  -162.572
146535157  -163.093
151303303  -163.658
156375179  -163.535
161432767  -163.478
166482191  -164.080
171717163  -164.479
176731469  -164.145
181848409  -164.407
186789467  -164.338
191940197  -164.615
197073413  -164.784
202631659  -165.074
207601747  -166.042
212821523  -166.563
218128571  -166.708
223475851  -167.109
228568211  -166.565
234006427  -166.647
239604493  -167.130
244876831  -168.029
250369201  -168.307
255916043  -168.064
261474781  -167.980
266977943  -167.841
272613811  -168.081
277969787  -168.116
283590283  -168.130
289250477  -168.318
294834311  -168.657
300771143  -168.696
306443771  -169.092
311845483  -169.180
317837459  -169.415
323557049  -169.675
329389283  -169.487
335224763  -169.532
341156911  -169.628
347072767  -169.766
353058373  -169.804
358823821  -170.010
364669939  -170.354
370588391  -170.132
376371917  -170.572
382408813  -171.103
388388381  -170.987
394475621  -170.889
400601407  -171.051
406448747  -171.124
412700797  -171.375
418794443  -171.717
425236711  -171.687
431332477  -172.066
437454107  -172.243
443663819  -172.286
449598307  -172.871
455869259  -172.869
462103309  -172.646
468384011  -172.998
474833897  -173.049
481211593  -173.205
487791793  -173.428
494130691  -173.794
500639791  -174.050
507112181  -174.254
513558667  -174.229
519993413  -174.383
526771099  -174.405
533302519  -174.553
539838661  -174.729
545893571  -174.747
552353827  -174.527
558928291  -174.700
565456069  -174.852
572148611  -175.022
578969873  -175.255
585525131  -175.745
592105273  -175.657
598670659  -175.897
605480399  -175.837
612196999  -176.135
618965629  -176.074
625809869  -176.313
632745073  -176.282
639316891  -176.520
646183613  -176.520
652791781  -176.481
659674573  -176.279
666340561  -176.434
673046477  -176.544
680027669  -176.439
687007949  -176.615
693771899  -176.728
700652287  -176.766
707730853  -177.179
714416509  -177.545
721082443  -177.414
728132227  -177.651
735326297  -177.764
742115123  -177.851
748989499  -177.954
755810641  -178.296
762622067  -178.279
769566437  -178.199
776837827  -178.387
783959509  -178.430
791297641  -178.460
798404941  -178.453
805816043  -178.586
812710117  -178.664
819797597  -179.032
827058149  -179.294
834328571  -179.269
841501747  -179.676
848705087  -179.756
856080773  -179.878
862990691  -180.205
870353317  -180.400
877641491  -180.456
884784683  -180.796
891972379  -180.955
899299061  -181.002
906925079  -181.104
914322691  -181.171
921473461  -181.102
928774027  -181.000
936138481  -181.057
943698787  -181.131
951051181  -181.182
958747897  -181.130
966228443  -181.300
973921021  -181.735
981121019  -181.680
988611821  -181.744
995880637  -181.913
1003537529  -181.726
1011171907  -181.814
1018310357  -181.829
1025850029  -182.025
1033142093  -182.078
1040644349  -181.985
1048429787  -182.222
1055816857  -182.462
1063819571  -182.529
1071595237  -182.579
1079172607  -182.649
1086815123  -182.685
1094347099  -182.760
1102392923  -182.751
1110032837  -182.879
1117968347  -183.005
1125946391  -182.884
1133790157  -183.150
1141571413  -183.108
1148970469  -183.083
1156868893  -182.997
1164324131  -183.084
1171925257  -183.117
1179562003  -183.159
1187524229  -183.293
1195432619  -183.580
1203767209  -183.783
1211152571  -183.854
1218962053  -183.866
1227010859  -184.080
1234501381  -184.172
1242498409  -184.312
1250299909  -184.425
1258164283  -184.356
1265899367  -184.533
1273345669  -184.463
1281234683  -184.472
1289115307  -184.509
1297186937  -184.526
1305458389  -184.423
1313592857  -184.413
1321640269  -184.537
1329157171  -184.690
1337008411  -184.758
1344982073  -184.904
1353348089  -185.140
1361376461  -185.283
1369426853  -185.344
1377104203  -185.475
1385291533  -185.655
1393055101  -185.709
1401669793  -185.869
1409876953  -186.084
1418202613  -186.030
1426144219  -185.942
1434213923  -186.045
1442456299  -186.149
1450627741  -186.419
1458452857  -186.405
1466588341  -186.493
1474886107  -186.502
1483080281  -186.431
1491298379  -186.460
1499324293  -186.389
1507770907  -186.547
1515551137  -186.726
1524309109  -186.634
1532816653  -186.777
1540818413  -186.814
1549091891  -186.990
1557710533  -187.288
1566122219  -187.297
1574443837  -187.221
1582336363  -187.329
1590570811  -187.355
1598757541  -187.440
1607098499  -187.504
1615662317  -187.576
1624125499  -187.726
1632764957  -187.753
1641164599  -187.892
1649256659  -187.858
1657847923  -188.112
1666358137  -188.169
1675187299  -188.362
1683784547  -188.348
1692331541  -188.377
1700827157  -188.373
1708899763  -188.500
1717305211  -188.596
1725719987  -188.653
1734514337  -188.554
1743025897  -188.671
1751170427  -188.524
1759892363  -188.551
1768154629  -188.667
1776228331  -188.612
1784831663  -188.718
1793386403  -188.880
1802012867  -188.992
1810610297  -189.160
1819215467  -189.140
1827764317  -189.128
1836100859  -189.135
1844558179  -189.055
1853383261  -189.136
1862086763  -189.121
1870688773  -189.267
1879516927  -189.522
1888400951  -189.558
1896841337  -189.579
1905314407  -189.672
1913889403  -189.830
1922757203  -189.872
1931474803  -189.938
1940271029  -190.081
1949050853  -190.160
1958246701  -190.216
1966794283  -190.139
1975234993  -190.238
1984088297  -190.523
1992862819  -190.453
2002191173  -190.623
2010751843  -190.647
2019685411  -190.698
2028444577  -190.888
2036855771  -190.931
2045669117  -190.977
2054797457  -191.069
2063985403  -191.068
2072485307  -191.249
2081302481  -191.190
2090655341  -191.342
2099483767  -191.477
2108148187  -191.579
2116831511  -191.542
2125967143  -191.684
2135221939  -191.563
2143953101  -191.783
2152829251  -191.788
2161668583  -191.944
2170621097  -192.073
2179158539  -192.149
2188248061  -192.234
2197412473  -192.330
2206261801  -192.384
2215158109  -192.367
2224266049  -192.354
2233505411  -192.464
2242506083  -192.597
2251617727  -192.595
2260660177  -192.573
2269404233  -192.604
2278197191  -192.527
2287198027  -192.646
2296408651  -192.666
2305536301  -192.605
2313967387  -192.650
2322906347  -192.805
2331865247  -192.800
2340974621  -192.935
2350183481  -193.045
2359419019  -193.127
2368326533  -193.181
2376832637  -193.129
2385963337  -193.029
2395130483  -193.080
2404322677  -193.069
2413764763  -193.105
2423118349  -193.096
2432696507  -193.126
2442159989  -193.242
2450935099  -193.289
2459651521  -193.315
2468875837  -193.359
2477870299  -193.476
2486982499  -193.531
2495920319  -193.587
2505354769  -193.523
2514917917  -193.534
2524095709  -193.636
2533652119  -193.732
2543145439  -193.768
2552546629  -193.909
2561962043  -193.888
2571405659  -193.925
2580702427  -193.861
2589843437  -193.941
2599132787  -194.028
2608414177  -194.146
2617607087  -194.131
2627034547  -194.333
2636641123  -194.496
2645929771  -194.554
2654984021  -194.564
2664186923  -194.764
2673472427  -194.902
2683167173  -194.992
2692782803  -195.012
2702634443  -194.994
2711911019  -194.993
2721177637  -195.032
2730648653  -195.085
2739735301  -195.269
2749272683  -195.402
2759044349  -195.540
2768341921  -195.493
2777779603  -195.558
2787267779  -195.617
2796595597  -195.801
2805928883  -195.764
2815271453  -195.791
2825152411  -195.685
2834484293  -195.762
2844024907  -195.883
2853589267  -195.825
2863309931  -195.846
2872880603  -195.951
2882045483  -196.009
2891391787  -195.873
2901350161  -195.867
2910935773  -195.870
2920515001  -195.875
2930109373  -195.983
2939560651  -196.098
2949150277  -196.114
2958720229  -196.239
2968221637  -196.311
2978202527  -196.354
2987781613  -196.344
2997477193  -196.300
3007570297  -196.262
3017345399  -196.251
3026793739  -196.275
3036560773  -196.270
3045929801  -196.307
3055848077  -196.293
3065475229  -196.331
3075198677  -196.356
3085180507  -196.306
3095242613  -196.472
3104627551  -196.519
3114085643  -196.524
3123818501  -196.589
3133647739  -196.749
3143458847  -196.830
3153146131  -196.891
3163025851  -196.923
3172533643  -196.944
3182671549  -196.959
3192543149  -196.933
3202780897  -196.972
3212384963  -196.943
3222635303  -196.948
3232344763  -197.064
3242338597  -197.162
3251366479  -197.117
3260902103  -197.157
3270339829  -197.202
3279727889  -197.172
3289228483  -197.149
3298850917  -197.063
3308700211  -197.098
3318756289  -197.186
3327881603  -197.314
3337803431  -197.358
3347282843  -197.457
3357360803  -197.550
3367237373  -197.498
3377190379  -197.558
3387046501  -197.622
3396320131  -197.695
3406548611  -197.776
3416404787  -197.894
3426075613  -197.895
3436204267  -198.086
3446105171  -198.234
3455881883  -198.177
3465713579  -198.328
3474939227  -198.415
3484969109  -198.405
3494792933  -198.421
3504938971  -198.527
3514866067  -198.551
3524747333  -198.552
3534689219  -198.587
3544632757  -198.606
3554289731  -198.653
3564354947  -198.719
3574035151  -198.776
3583830727  -198.826
3594087883  -198.800
3604511021  -198.848
3615038443  -198.843
3624665309  -198.833
3634600603  -198.737
3644680229  -198.875
3654871309  -198.952
3665380997  -198.932
3675413947  -198.852
3685569493  -198.824
3695747131  -198.831
3705097547  -198.899
3714956237  -199.033
3724826269  -199.148
3735045893  -199.187
3745129477  -199.283
3755656199  -199.413
3765815803  -199.534
3776399083  -199.672
3785914357  -199.781
3796346717  -199.740
3806820203  -199.766
3816876139  -199.782
3827299493  -199.736
3837585853  -199.783
3848032691  -199.858
3858032089  -199.881
3868105237  -199.845
3878262659  -199.837
3888539339  -199.936
3899020883  -199.921
3909608783  -199.902
3919640269  -200.031
3929631047  -200.116
3939614131  -200.150
3950149771  -200.074
3960450491  -200.124
3970816819  -200.184
3980833229  -200.190
3990750097  -200.284
4000958867  -200.316
4010294429  -200.387
4020490499  -200.483
4030803197  -200.440
4040981947  -200.423
4051173251  -200.503
4061662109  -200.504
4072449559  -200.557
4083127963  -200.592
4092801451  -200.652
4103257429  -200.651
4113684763  -200.703
4124483023  -200.765
4134816643  -200.828
4145336087  -200.894
4155640547  -200.958
4166161651  -200.993
4175672887  -201.090
4185668419  -201.063
4196044087  -201.122
4206577429  -201.129
4217049659  -201.210
4227278053  -201.274
4237753211  -201.333
4247549861  -201.454
4257832277  -201.500
4268593691  -201.568
4279216691  -201.579
4290108821  -201.556
4300934893  -201.611
4311297659  -201.707
4321983517  -201.707
4332288707  -201.693
4342724707  -201.624
4353283157  -201.713
4363631291  -201.683
4373934427  -201.735
4384885469  -201.805
4395387707  -201.789
4406870803  -201.772
4416822287  -201.851
4427515439  -201.868
4437886147  -201.951
4448488573  -201.946
4458501331  -201.927
4468885543  -201.910
4479332909  -201.882
4489278767  -202.028
4499458163  -202.051
4510281473  -202.052
4520766077  -202.102
4531200371  -202.199
4541863451  -202.221
4552387649  -202.224
4562783333  -202.252
4573110181  -202.264
4583484667  -202.293
4594132391  -202.328
4604658571  -202.261
4615258009  -202.255
4625868301  -202.320
4636513477  -202.364
4646479723  -202.416
4657014199  -202.511
4668009299  -202.540
4678582949  -202.537
4689415987  -202.542
4700516309  -202.673
4711247017  -202.619
4721826587  -202.629
4731889483  -202.664
4743058189  -202.750
4753673629  -202.727
4764101347  -202.714
4774582633  -202.761
4785351283  -202.748
4796119127  -202.850
4807360979  -202.789
4818158117  -202.810
4829158403  -202.828
4840170031  -202.890
4850804269  -202.997
4861750937  -202.990
4872574543  -202.975
4883187493  -202.938
4893360919  -202.961
4904415539  -202.942
4915126087  -202.959
4925567291  -203.071
4936702559  -203.118
4947392381  -203.239
4958899703  -203.264
4969230083  -203.228
4979431817  -203.247
4989776527  -203.301
5001045083  -203.262
5011767301  -203.363
5022491783  -203.410
5033047241  -203.419
5044090801  -203.500
5054907401  -203.491
5065377451  -203.548
5076661367  -203.582
5087176343  -203.524
5098231409  -203.556
5109306619  -203.654
5120573603  -203.693
5131385011  -203.785
5141532367  -203.825
5152143889  -203.907
5163012983  -203.919
5173836299  -203.927
5184637379  -203.952
5195374577  -204.016
5206003217  -204.046
5217002293  -204.128
5227554691  -204.148
5238696709  -204.214
5249347277  -204.244
5260967141  -204.302
5271653411  -204.308
5282724467  -204.339
5293557593  -204.445
5304628291  -204.529
5315216723  -204.484
5326037683  -204.595
5337196651  -204.543
5347761229  -204.534
5358882563  -204.532
5370314797  -204.586
5381402723  -204.655
5392213037  -204.725
5403513503  -204.720
5415018979  -204.744
5426127013  -204.765
5437339651  -204.781
5448565781  -204.732
5459239271  -204.852
5470094083  -204.881
5480530163  -204.936
5491658827  -205.072
5503314077  -205.024
5514321367  -205.080
5525222701  -205.079
5536334311  -205.054
5547367523  -205.046
5558249899  -205.121
5569281103  -205.191
5580631099  -205.211
5591715797  -205.306
5603126491  -205.303
5613923629  -205.332
5625279523  -205.360
5636949011  -205.337
5647838167  -205.267
5658810061  -205.323
5670452009  -205.390
5681250053  -205.399
5692144123  -205.374
5703859429  -205.407
5714940139  -205.516
5725990709  -205.514
5736530791  -205.570
5748280607  -205.572
5759727731  -205.627
5770900133  -205.689
5782128967  -205.718
5793114403  -205.817
5804334469  -205.853
5814605411  -205.867
5825831629  -205.881
5837256989  -205.953
5848610237  -206.037
5859567631  -206.003
5870934221  -205.946
5882016097  -205.929
5893212427  -205.979
5904436427  -206.007
5916164687  -206.010
5927554333  -206.026
5938739717  -206.080
5950133083  -206.113
5961341521  -206.128
5972221657  -206.228
5983712771  -206.283
5994413837  -206.206
6005982149  -206.257
6016877189  -206.242
6028435247  -206.201
6040125239  -206.163
6051618577  -206.234
6062997131  -206.282
6073633477  -206.329
6085061027  -206.342
6096342997  -206.363
6108376181  -206.431
6119801771  -206.421
6131138639  -206.420
6142150243  -206.457
6153643403  -206.451
6164448049  -206.439
6175955267  -206.474
6187330417  -206.468
6198614267  -206.520
6210151517  -206.584
6221221103  -206.603
6232755077  -206.605
6243922229  -206.610
6254172439  -206.665
6265576133  -206.659
6276862993  -206.668
6287801413  -206.643
6299399539  -206.646
6311377253  -206.606
6322797259  -206.694
6333800797  -206.705
6345340669  -206.784
6357100609  -206.761
6368529913  -206.773
6380412803  -206.812
6391977043  -206.802
6403607299  -206.818
6414957889  -206.826
6425906777  -206.848
6436881277  -206.871
6448567231  -206.873
6460164317  -206.906
6471382763  -206.910
6482628227  -207.020
6494382953  -207.115
6505971403  -207.049
6517626931  -207.061
6529099037  -207.084
6540592307  -207.147
6552322421  -207.223
6563787059  -207.300
6575231041  -207.383
6586924411  -207.425
6597944011  -207.435
6610452833  -207.499
6621794437  -207.508
6633722749  -207.541
6645443963  -207.501
6657185417  -207.533
6668682389  -207.548
6680094007  -207.560
6691437523  -207.526
6703668899  -207.527
6714965177  -207.598
6726480011  -207.670
6737553233  -207.682
6749162611  -207.703
6761152493  -207.675
6772313123  -207.642
6783778691  -207.654
6795714979  -207.659
6808015003  -207.662
6819587693  -207.629
6831167633  -207.665
6842949539  -207.743
6854770709  -207.784
6865802803  -207.800
6877648549  -207.827
6889174931  -207.857
6901114309  -207.929
6912864593  -207.965
6924541717  -207.945
6936520771  -207.978
6948403811  -208.002
6959616919  -208.066
6971124427  -208.104
6982574257  -208.165
6994404433  -208.183
7006531393  -208.219
7017923557  -208.209
7029219059  -208.189
7040054537  -208.277
7051724209  -208.302
7063389451  -208.382
7074749483  -208.397
7086445867  -208.387
7098095971  -208.434
7110270683  -208.435
7121977867  -208.492
7133342939  -208.581
7145242693  -208.590
7157029651  -208.650
7168381741  -208.683
7179990677  -208.715
7191419083  -208.817
7203382139  -208.791
7214751917  -208.810
7226300071  -208.852
7238343649  -208.866
7250056777  -208.894
7261840447  -208.933
7273767299  -208.919
7285361921  -208.876
7297265237  -208.992
7308535879  -209.027
7320638537  -209.054
7332746467  -209.064
7344481211  -209.036
7356723359  -209.074
7368460049  -209.038
7380227291  -209.055
7391711357  -209.004
7403425811  -209.040
7415630161  -209.039
7427180869  -209.110
7438725163  -209.055
7450747523  -209.030
7462613357  -209.016
7474389383  -209.096
7485699943  -209.105
7497456269  -209.196
7509332723  -209.265
7521542239  -209.266
7533365317  -209.301
7545421853  -209.293
7557401779  -209.282
7569336331  -209.313
7580422919  -209.340
7592146381  -209.408
7604070433  -209.443
7616235509  -209.483
7628080843  -209.592
7639703107  -209.634
7651970387  -209.651
7663422667  -209.667
7674295813  -209.684
7686146987  -209.744
7697926277  -209.784
7709966083  -209.819
7721832197  -209.782
7733730149  -209.767
7745398231  -209.826
7756632157  -209.855
7768620787  -209.861
7780194991  -209.901
7792154407  -209.948
7804178761  -209.994
7816081411  -210.008
7828348019  -210.061
7840744957  -210.025
7852314527  -210.069
7864029619  -210.090
7876075283  -210.112
7888686101  -210.154
7900510139  -210.155
7912123741  -210.205
7924184843  -210.263
7936575083  -210.281
7947795907  -210.268
7959636499  -210.250
7972188797  -210.313
7984181437  -210.364
7996292659  -210.361
8008517317  -210.390
8020382021  -210.438
8031747391  -210.517
8043754283  -210.570
8055653761  -210.602
8067312557  -210.676
8079069563  -210.655
8091146179  -210.689
8103181771  -210.704
8115063181  -210.635
8126705677  -210.709
8139285533  -210.739
8151245909  -210.752
8163546283  -210.700
8175470923  -210.749
8187139469  -210.780
8199362321  -210.804
8211378953  -210.803
8223730939  -210.830
8235961771  -210.848
8248251769  -210.870
8260492993  -210.873
8272868203  -210.880
8284800851  -210.913
8297467957  -210.936
8309310589  -210.966
8321388253  -210.952
8333542493  -210.946
8346034243  -210.939
8357622571  -210.984
8369958131  -210.982
8381905513  -210.985
8394363587  -210.965
8406371797  -210.973
8418546139  -211.005
8430608827  -211.042
8442892859  -211.002
8455062403  -211.014
8467606811  -211.013
8479658069  -211.001
8490857509  -211.028
8503678387  -211.042
8516010791  -211.037
8528328509  -211.102
8540031067  -211.123
8552413459  -211.175
8564883443  -211.144
8577505477  -211.134
8588770207  -211.140
8601135611  -211.180
8613362221  -211.238
8625505919  -211.272
8637673763  -211.316
8649904499  -211.389
8661992093  -211.380
8674074517  -211.379
8685486613  -211.438
8697780739  -211.482
8709492941  -211.499
8721960119  -211.595
8734241533  -211.563
8745877963  -211.624
8758372169  -211.644
8769917371  -211.686
8782445611  -211.653
8794970017  -211.650
8807785309  -211.698
8819656877  -211.708
8832721789  -211.678
8844966847  -211.701
8857205803  -211.694
8868798307  -211.732
8881098211  -211.721
8893333213  -211.685
8905782917  -211.712
8918902997  -211.691
8931432617  -211.701
8944033843  -211.706
8956562113  -211.679
8968370413  -211.706
8980323179  -211.760
8992027151  -211.768
9004177709  -211.797
9016486051  -211.779
9029025667  -211.842
9041064079  -211.828
9052511077  -211.823
9064601677  -211.889
9076815467  -211.955
9088961587  -211.937
9101113741  -211.941
9113364683  -211.982
9125594519  -212.061
9138141851  -212.102
9149969069  -212.129
9162258037  -212.143
9174403627  -212.130
9186777923  -212.152
9199323647  -212.222
9211470137  -212.193
9223928101  -212.152
9236091659  -212.099
9248351363  -212.106
9260924261  -212.093
9273288977  -212.097
9285381877  -212.132
9297843089  -212.144
9310416211  -212.159
9323115283  -212.240
9335198869  -212.224
9347749237  -212.225
9360402599  -212.246
9373015103  -212.252
9385305653  -212.354
9397913093  -212.387
9410704669  -212.356
9422823211  -212.325
9435353569  -212.405
9447623651  -212.400
9460228861  -212.463
9472618453  -212.504
9485185771  -212.502
9497522597  -212.511
9510647057  -212.538
9522821941  -212.603
9535485697  -212.684
9548435779  -212.700
9560872583  -212.753
9573463171  -212.753
9585795007  -212.752
9598203403  -212.763
9611159863  -212.773
9623196211  -212.826
9635856869  -212.802
9648686611  -212.778
9661129957  -212.845
9673695683  -212.875
9686173669  -212.861
9699368093  -212.855
9712134577  -212.941
9723840437  -212.971
9736379761  -212.979
9748995499  -212.991
9761768293  -213.015
9774223883  -213.001
9787107877  -213.068
9799388171  -213.092
9811854781  -213.183
9824389921  -213.187
9837034387  -213.264
9849385901  -213.344
9861561299  -213.370
9873817201  -213.375
9886940981  -213.452
9899753569  -213.446
9911940331  -213.468
9924835861  -213.518
9937487899  -213.483
9949976581  -213.511
9962895259  -213.563
9974775259  -213.610
9987612923  -213.611


==> data/prime_log2_r3_p11.dat <==
5077  -436.818
11197  -392.261
16811  -387.732
18097  -434.962
22481  -448.378
26171  -425.387
27773  -424.441
28571  -450.338
35083  -473.318
36739  -492.282
39023  -498.332
39883  -466.156
43669  -430.298
46307  -432.538
47087  -450.011
49411  -414.584
49831  -417.725
61651  -394.518
64763  -393.133
65563  -398.077
72091  -396.995
72379  -401.715
72701  -400.594
75781  -415.462
82763  -398.844
88337  -383.504
88883  -398.155
97423  -398.072
98081  -411.677
98597  -415.584
104491  -406.486
105883  -414.700
108343  -426.570
112771  -421.984
113131  -421.534
113749  -421.118
115021  -409.737
119689  -402.552
121763  -392.230
124721  -396.193
136277  -400.166
141319  -390.638
150011  -381.553
153523  -382.604
153749  -393.120
157649  -384.574
166723  -388.696
166949  -386.624
170603  -378.734
171163  -365.351
171299  -358.187
191969  -381.271
200357  -396.200
220709  -389.064
231589  -389.527
254699  -371.950
270737  -383.593
276083  -381.318
283949  -403.607
306347  -400.808
312709  -406.300
331231  -411.377
339517  -404.503
346091  -399.674
370619  -407.476
377099  -408.302
389003  -407.858
399043  -400.198
417491  -414.426
439723  -410.607
448363  -405.972
456763  -408.191
475243  -402.934
485717  -399.037
506887  -390.385
566077  -385.234
584869  -386.277
594157  -381.588
600877  -389.186
619279  -391.039
629653  -398.159
633781  -389.361
658549  -386.090
671893  -386.308
686051  -382.459
708569  -384.422
732331  -383.984
755789  -385.141
776869  -384.777
795083  -382.204
822853  -384.914
864629  -385.146
901861  -384.779
934001  -390.558
985571  -396.698
1058507  -393.038
1111703  -402.142
1136699  -408.969
1173593  -408.984
1202959  -409.622
1250003  -408.020
1275877  -409.298
1307051  -415.342
1355357  -410.706
1413029  -410.430
1451719  -409.727
1493677  -410.558
1544863  -407.538
1591631  -412.707
1655029  -403.357
1696517  -402.610
1753931  -404.159
1781099  -405.684
1825531  -405.452
1865957  -402.284
1927397  -397.590
2158603  -403.285
2401667  -397.556
2705539  -395.127
2926291  -394.931
3178753  -385.907
3475909  -397.315
3804149  -396.776
4057451  -401.124
4261199  -407.158
5060477  -407.486
43831439  -447.417
91713379  -473.696
148406123  -489.717
211411061  -493.876
276283549  -503.981
345399371  -506.329
419867011  -511.732
496361051  -514.654
577778309  -518.596
659760677  -521.071
664960187  -521.666
671353723  -521.783
678118159  -522.645
683267749  -521.881
689451557  -522.302
696309181  -522.541
703526101  -522.263
710224091  -522.555
716871223  -522.753
721779029  -522.973
728635507  -522.788
735337181  -523.276
740252693  -523.265
747071653  -523.899
753525043  -524.167
759009061  -524.429
765950597  -525.630
772633039  -525.505
777234989  -525.547
784109269  -524.977
790988119  -525.081
796058171  -524.945
803178449  -525.159
810253663  -525.837
814953413  -526.488
822196171  -526.996
829011077  -526.740
834477211  -526.467
840832523  -526.331
848187203  -526.139
855197131  -526.520
860653457  -526.356
867778147  -525.972
874258523  -526.616
879969241  -527.309
886682029  -527.631
893279987  -527.769
898578341  -527.974
907047187  -527.990
913907003  -528.661
918299891  -529.251
925393789  -529.342
932252843  -529.223
937608059  -529.623
945144139  -529.274
952179929  -529.950
957371549  -530.214
965649187  -530.290
972801377  -530.864
978195499  -530.736
984883969  -530.501
991851307  -530.662
996986843  -531.004
1005155189  -531.564
1012338539  -531.409
1017359461  -531.975
1024079627  -532.385
1031009347  -532.482
1038510659  -532.386
1043890307  -532.637
1050985297  -532.720
1058064251  -532.225
1062974821  -532.128
1069457723  -532.177
1077255841  -532.123
1082726849  -532.169
1090092259  -531.873
1097405479  -531.707
1104185723  -531.316
1111844647  -531.367
1120155083  -531.537
1125529243  -531.603
1133455429  -531.913
1141272007  -532.139
1146842467  -532.328
1153588789  -533.076
1160642699  -533.753
1166373589  -533.860
1174215131  -534.252
1182001237  -534.866
1187815591  -534.760
1195121891  -535.079
1203947203  -534.544
1209699487  -534.807
1216920629  -535.594
1224618599  -535.968
1229716381  -536.543
1237016267  -536.912
1244732869  -537.483
1252848367  -537.759
1258712407  -537.922
1266517877  -537.907
1273834493  -538.156
1279135421  -538.345
1286344229  -538.884
1294167331  -539.099
1301879239  -539.306
1309548763  -539.100
1317515669  -539.522
1323173861  -539.814
1331088659  -539.772
1338785803  -540.061
1344399031  -540.544
1352471651  -540.904
1360662929  -540.932
1366200229  -541.085
1374859979  -541.541
1382998541  -541.501
1388936987  -541.912
1396726523  -542.546
1405533323  -543.003
1411987211  -542.965
1419865757  -543.314
1427113819  -542.950
1433219729  -543.109
1441076059  -543.424
1449699949  -543.620
1457457899  -544.305
1463581169  -544.348
1472588011  -544.733
1480615957  -544.263
1487344891  -544.663
1494941957  -544.800
1504197913  -544.924
1510802141  -544.814
1518202207  -545.200
1526305621  -545.640
1531985963  -545.704
1539753287  -546.054
1547108863  -546.168
1552884967  -545.852
1561758799  -546.170
1569683809  -546.625
1575553501  -546.716
1584823519  -546.710
1592597603  -546.864
1598394097  -547.013
1608645931  -547.578
1616697941  -547.796
1623006107  -548.014
1631618887  -547.820
1639758037  -548.514
1646316673  -549.072
1653748717  -548.671
1662461249  -548.585
1668582323  -548.968
1676496947  -549.338
1684279151  -549.522
1692049501  -550.021
1698088057  -550.406
1705872277  -550.706
1713389651  -551.046
1719227557  -551.149
1727491013  -551.156
1735712603  -551.586
1742359573  -552.093
1750504997  -552.266
1758479029  -552.454
1764739643  -552.431
1772410931  -552.908
1780916867  -553.025
1787158369  -553.166
1795630517  -553.270
1806091571  -553.057
1812594857  -553.126
1821566843  -553.297
1830083147  -553.787
1836256517  -554.017
1844979733  -554.262
1852607843  -554.266
1859197943  -554.174
1868149957  -554.216
1876434913  -554.060
1882817243  -553.879
1891439029  -554.055
1899575999  -554.068
1907874517  -553.787
1914228949  -554.231
1922132671  -553.816
1931358563  -553.544
1937531269  -553.664
1946217853  -553.640
1954215899  -553.710
1960401379  -553.722
1968400991  -553.830
1976638843  -553.709
1983099343  -553.688
1991665997  -553.672
2001951307  -553.608
2009001853  -553.354
2017117373  -553.538
2024985239  -553.492
2031130331  -553.945
2039250203  -553.966
2048334979  -553.824
2055349123  -553.934
2063747989  -554.021
2072348237  -554.067
2079785371  -553.907
2088449179  -554.098
2097592963  -554.289
2104149563  -554.543
2112749011  -554.942
2121366277  -555.244
2127626531  -555.265
2136314891  -555.581
2144247317  -555.260
2153066323  -555.223
2159801551  -555.669
2169298169  -555.741
2177871889  -556.079
2184193289  -556.413
2193185791  -556.384
2202563509  -556.166
2209105163  -556.428
2217595397  -556.173
2225308621  -555.596
2231669413  -555.603
2240170901  -555.654
2248510619  -555.881
2254506733  -555.963
2262420803  -556.238
2271155869  -556.372
2277242743  -556.116
2286178919  -555.908
2294560087  -556.438
2302771739  -556.655
2310927049  -556.489
2319504283  -556.195
2325883699  -556.144
2334321557  -556.301
2343029179  -556.276
2350148491  -556.823
2359160093  -557.128
2367242939  -557.106
2375417371  -557.078
2382177761  -557.343
2391110357  -557.649
2402177837  -557.547
2408799787  -557.576
2418071987  -557.657
2427116899  -557.364
2433776041  -557.760
2442410837  -557.931
2451269699  -557.879
2458312253  -558.134
2466343219  -558.330
2475042481  -558.309
2482222879  -558.332
2491270571  -558.452
2502246587  -558.684
2508760607  -558.681
2516457077  -558.704
2525448647  -558.818
2531539687  -558.709
2540519893  -558.891
2550068471  -558.834
2556427877  -558.759
2565771797  -559.140
2574488629  -559.270
2580905683  -559.391
2590045163  -559.510
2598572507  -559.808
2606640661  -560.058
2616055997  -560.031
2624586323  -560.005
2634517007  -560.064
2641818889  -560.077
2651015371  -560.244
2661020837  -560.200
2668051637  -560.244
2676586949  -560.196
2685504677  -560.487
2692266589  -560.659
2702006933  -561.001
2711092847  -561.258
2717740583  -561.474
2726290403  -561.586
2735404921  -561.642
2741992469  -561.605
2751030323  -561.842
2760304517  -561.984
2767274443  -562.085
2776728821  -562.403
2786077321  -562.494
2792771323  -562.486
2802092939  -562.406
2811621893  -562.806
2818466237  -563.075
2827129927  -563.058
2837009971  -563.404
2843323843  -563.537
2852582897  -563.923
2861739571  -564.355
2870336141  -564.459
2877538519  -564.761
2887197787  -564.933
2896449371  -565.038
2904587857  -565.427
2913985733  -565.686
2922683651  -565.864
2929804271  -566.030
2940394507  -566.488
2949810203  -566.527
2956580027  -566.566
2965748453  -566.722
2975605973  -566.865
2982449557  -566.769
2991157489  -566.788
2999957729  -566.788
3006565157  -567.047
3015490711  -567.245
3024996043  -567.585
3031967353  -567.733
3041752601  -567.929
3050434099  -567.638
3058119797  -567.680
3066942331  -567.973
3075428383  -568.018
3082841189  -568.103
3092074507  -568.140
3102227923  -568.157
3109241819  -568.391
3118454533  -568.462
3127824347  -568.577
3137741053  -568.547
3145248991  -568.674
3153830507  -568.500
3162839893  -568.396
3170576389  -568.220
3179542211  -568.401
3187800997  -568.667
3194549353  -568.716
3204215659  -568.826
3213619883  -569.035
3220500853  -569.216
3230132551  -568.958
3239489611  -568.891
3247116667  -568.952
3255761189  -569.051
3264825173  -569.189
3271405589  -569.206
3281613877  -569.281
3290949413  -569.342
3298266899  -569.181
3309818879  -569.031
3319032881  -569.016
3327067657  -569.249
3336896737  -569.403
3346402681  -569.532
3352965173  -569.548
3362318731  -569.640
3372162947  -569.601
3381136079  -569.738
3387837373  -569.839
3397363019  -570.150
3407296229  -570.255
3414183653  -570.590
3424058227  -570.638
3433454891  -571.052
3441236021  -571.250
3450867029  -571.337
3459939839  -571.419
3467630869  -571.637
3477432389  -571.458
3486874739  -571.654
3494581963  -572.007
3507858073  -572.259
3517097651  -572.233
3523596049  -572.233
3533144633  -572.141
3542688901  -571.926
3549942827  -571.865
3559580503  -571.688
3569293219  -571.876
3577012811  -572.092
3586175693  -572.352
3595225913  -572.475
3605112691  -572.457
3614653891  -572.666
3624481891  -572.829
3632179861  -573.019
3642126317  -572.949
3651524153  -573.123
3662083889  -573.166
3668538299  -573.135
3677656363  -573.336
3687041867  -573.538
3694194089  -573.429
3704858533  -573.200
3714229439  -573.028
3721117193  -573.187
3730010939  -573.167
3739963771  -573.400
3747719539  -573.672
3756945151  -573.798
3767023339  -573.371
3774968837  -573.704
3784824661  -573.736
3795076547  -573.850
3802646789  -574.017
3812358061  -574.020
3821912837  -574.231
3829177153  -574.492
3839556319  -574.541
3849490259  -574.869
3856958821  -575.047
3866671883  -575.173
3876999011  -575.172
3885182029  -575.291
3895277117  -575.310
3907077347  -575.694
3916393141  -575.494
3923809541  -575.374
3933261613  -575.510
3942562979  -575.654
3949642259  -575.717
3958648721  -575.844
3968568157  -576.207
3976114111  -576.233
3987177917  -576.182
3996186751  -576.304
4005015569  -576.435
4015529239  -576.381
4026518921  -576.531
4034489021  -576.704
4044441221  -576.764
4054187531  -576.986
4061537999  -577.055
4071198643  -577.148
4081216411  -577.392
4088408939  -577.381
4098102451  -577.540
4110251357  -577.672
4117363069  -577.882
4127353039  -578.233
4137030811  -578.192
4145163103  -578.333
4155348293  -578.463
4165700789  -578.547
4173409381  -578.730
4182847307  -578.910
4192827257  -579.133
4204830757  -579.124
4212605069  -579.282
4222596817  -579.568
4233110153  -579.651
4240440557  -579.703
4250539499  -579.613
4260990023  -580.049
4267910453  -580.142
4277431189  -580.310
4286744879  -580.283
4294838063  -580.511
4304903653  -580.581
4314209573  -580.806
4322232029  -581.090
4332737947  -580.961
4342377043  -581.262
4349540267  -581.176
4359396229  -580.944
4369020641  -580.892
4376405701  -580.897
4387280939  -581.038
4397751107  -581.008
4407427907  -581.245
4418382511  -581.368
4428146699  -581.513
4435847771  -581.575
4447181633  -581.574
4456536107  -581.261
4466039581  -581.483
4473635471  -581.715
4482822977  -581.916
4493014709  -582.005
4499982341  -581.919
4510427059  -581.980
4520281211  -582.128
4528253647  -582.047
4539574531  -581.967
4550037683  -582.132
4557906611  -582.216
4568041717  -582.078
4577196277  -582.038
4585062491  -582.121
4595649587  -582.003
4607589709  -582.272
4615165397  -582.274
4625544083  -582.505
4636062251  -582.273
4642994243  -582.272
4654781363  -582.513
4664170877  -582.455
4671601667  -582.586
4680808877  -582.558
4691573207  -582.656
4698680023  -582.619
4709589803  -582.681
4719722731  -582.779
4729894109  -582.771
4737128021  -582.774
4748099971  -582.973
4758082363  -583.043
4766858489  -583.127
4777086869  -583.083
4787344813  -583.200
4795041509  -583.193
4807967237  -583.255
4817123173  -583.258
4824788797  -583.277
4834318253  -583.279
4844877041  -583.268
4852712269  -583.185
4862561183  -583.370
4873437883  -583.519
4881292667  -583.463
4891604453  -583.420
4905524731  -583.149
4913826101  -583.278
4925046037  -583.589
4935446567  -583.668
4944034229  -583.562
4954810813  -583.629
4964262491  -583.865
4971703259  -583.948
4982287987  -584.100
4993080151  -584.178
5002348427  -584.269
5011975223  -584.577
5022499147  -584.738
5033836943  -584.878
5042025179  -584.814
5052597811  -584.704
5063749511  -584.816
5072297003  -584.871
5082494581  -584.925
5093223229  -584.952
5102834059  -585.048
5113796179  -585.164
5124622337  -585.165
5132524051  -585.139
5142543733  -585.075
5152726357  -585.166
5159918207  -585.130
5170428883  -585.188
5180440283  -585.210
5188198693  -585.207
5198387651  -585.384
5210058967  -585.366
5218234207  -585.313
5228499851  -585.280
5239105217  -585.356
5247642833  -585.436
5258014169  -585.252
5269083467  -585.458
5276966437  -585.373
5287899787  -585.574
5298950291  -585.509
5309370161  -585.378
5316756311  -585.418
5327596837  -585.310
5337772631  -585.522
5345588467  -585.617
5355575243  -585.637
5366621893  -585.632
5374772639  -585.411
5385891827  -585.377
5396660909  -585.402
5405556229  -585.551
5415053363  -585.729
5425308017  -585.971
5433089099  -586.110
5443490483  -586.141
5453661089  -586.177
5461285631  -586.305
5472075977  -586.476
5483144377  -586.529
5491263977  -586.605
5503175857  -586.665
5513333549  -586.855
5521090787  -586.996
5532445013  -587.116
5541883813  -587.164
5549758901  -587.212
5560118203  -587.317
5570666653  -587.297
5578663553  -587.423
5589801793  -587.537
5602432337  -587.506
5613549463  -587.263
5621626687  -587.210
5631652549  -587.328
5643107699  -587.247
5650726607  -587.269
5662715603  -587.404
5673043459  -587.398
5681207341  -587.366
5691425381  -587.501
5702904811  -587.377
5711213701  -587.222
5721567739  -587.320
5731666019  -587.471
5739681953  -587.615
5751453959  -587.539
5762236481  -587.560
5769877301  -587.490
5781788981  -587.628
5792674213  -587.622
5802357689  -587.834
5813826731  -587.936
5824571717  -588.072
5833309721  -588.066
5843684081  -588.170
5854277717  -588.290
5862352753  -588.238
5873295419  -588.465
5883930947  -588.392
5894654417  -588.361
5905288667  -588.340
5916343819  -588.300
5927594411  -588.592
5935441163  -588.627
5946144049  -588.584
5955799319  -588.615
5964067117  -588.631
5974697087  -588.604
5985909323  -588.546
5995146701  -588.674
6007941259  -588.826
6018577013  -588.976
6026276339  -589.070
6037244063  -589.239
6047170939  -589.189
6054396763  -589.312
6065808643  -589.352
6077381771  -589.372
6086302763  -589.533
6096819821  -589.548
6107692739  -589.572
6115851361  -589.589
6127277957  -589.753
6138080261  -589.717
6146668211  -589.830
6156990779  -589.914
6167460851  -589.920
6176003579  -590.071
6186438541  -590.215
6197775443  -590.376
6210883243  -590.255
6218639663  -590.379
6229347517  -590.423
6240370723  -590.473
6248312699  -590.500
6259462837  -590.606
6270064597  -590.524
6277764697  -590.655
6287277979  -590.564
6297952517  -590.619
6309174731  -590.732
6321169157  -590.845
6331631039  -590.696
6339408391  -590.672
6350325643  -590.793
6361035781  -590.816
6369161507  -590.935
6379631917  -590.941
6390130931  -591.025
6398544293  -591.034
6410338489  -590.994
6421323107  -590.988
6428737379  -590.993
6441327317  -591.208
6452877461  -591.311
6461416553  -591.433
6472457227  -591.432
6482771213  -591.518
6494063957  -591.684
6502792651  -591.729
6514606367  -591.914
6525693437  -591.862
6534160757  -592.095
6545742823  -591.949
6555694571  -592.118
6564000211  -592.239
6575333581  -592.231
6587731253  -592.197
6596127991  -592.255
6606918853  -592.249
6617152181  -592.295
6625544411  -592.313
6636701483  -592.442
6648770683  -592.450
6656717059  -592.568
6667765063  -592.657
6679168459  -592.702
6687266291  -592.701
6698887693  -592.716
6710598413  -592.857
6719593919  -592.981
6731030539  -593.022
6741553607  -593.090
6750587339  -593.007
6761201341  -592.990
6772765049  -593.008
6781443283  -593.044
6792126317  -593.152
6805089883  -593.264
6817156309  -593.447
6825305303  -593.381
6836026303  -593.453
6847575101  -593.352
6856537157  -593.304
6867119201  -593.251
6877772621  -593.363
6885804817  -593.418
6896699779  -593.293
6908342443  -593.303
6917380669  -593.251
6928229813  -593.208
6939186451  -593.262
6948277579  -593.270
6959484709  -593.240
6970950829  -593.032
6979274657  -593.168
6991465639  -593.267
7004956919  -593.241
7012832389  -593.229
7024229077  -593.111
7034472701  -593.268
7042264123  -593.472
7053832711  -593.471
7063791877  -593.589
7072054901  -593.688
7083255187  -593.765
7093959143  -593.817
7105892659  -593.905
7115690411  -593.931
7126308671  -594.137
7136630537  -594.088
7144929109  -594.093
7156562293  -594.197
7167750677  -594.410
7176302269  -594.388
7187235511  -594.547
7199695001  -594.717
7208782531  -594.812
7219904077  -594.961
7231041229  -595.000
7238801179  -595.050
7248913739  -594.977
7259929309  -594.977
7268729789  -594.971
7278655843  -595.160
7288521557  -595.281
7297177891  -595.353
7311962891  -595.484
7323163109  -595.505
7331947309  -595.382
7343752523  -595.536
7355663873  -595.502
7363970623  -595.566
7375511107  -595.642
7386854611  -595.762
7394937971  -595.733
7408625311  -595.685
7420988987  -595.640
7433468171  -595.655
7441045331  -595.606
7452352871  -595.700
7464178811  -595.786
7472422411  -595.711
7484584847  -595.810
7496140247  -595.935
7506192277  -595.936
7518605291  -596.010
7530234157  -595.924
7538755753  -596.111
7550562517  -596.240
7561392757  -596.230
7570307611  -596.324
7581500837  -596.395
7593584491  -596.575
7603231579  -596.744
7614539923  -596.829
7626114361  -596.847
7634244661  -596.890
7646404309  -596.932
7657480133  -596.811
7665928363  -596.874
7676012257  -596.930
7686744581  -596.848
7695649043  -596.900
7708587581  -596.928
7720113377  -597.037
7731763261  -597.151
7740119987  -597.268
7751568743  -597.249
7764089237  -597.359
7772788187  -597.405
7784130509  -597.497
7795317041  -597.542
7805649857  -597.649
7816897573  -597.603
7827843781  -597.752
7836273449  -597.854
7848556819  -597.767
7860493603  -597.696
7868801051  -597.838
7881521237  -597.937
7893588743  -597.962
7902998693  -598.147
7914675557  -598.159
7926418121  -598.347
7934566397  -598.286
7946555767  -598.397
7958381723  -598.408
7967167051  -598.538
7978749557  -598.453
7989863741  -598.545
7997989159  -598.674
8012789423  -598.629
8024250763  -598.686
8034242219  -598.661
8045411131  -598.710
8056578833  -598.855
8067491819  -598.828
8075770309  -598.957
8087244707  -598.974
8098815917  -599.077
8108752411  -599.115
8119088917  -599.124
8130356009  -599.203
8138818481  -599.146
8150010227  -599.104
8163096107  -599.283
8171016013  -599.245
8182819459  -599.196
8193665497  -599.228
8202850003  -599.296
8214501293  -599.445
8225739877  -599.435
8234107307  -599.396
8244804187  -599.471
8257502917  -599.517
8266379903  -599.488
8278217947  -599.555
8289839347  -599.370
8298747973  -599.460
8312247109  -599.481
8324479103  -599.509
8333841547  -599.558
8346551651  -599.550
8358988613  -599.713
8371851947  -599.733
8380810099  -599.844
8392458931  -599.857
8405029057  -599.909
8413046183  -599.953
8424241577  -599.861
8435431241  -599.887
8443453771  -599.953
8456093363  -600.027
8468929691  -600.077
8477449429  -600.208
8489058947  -600.206
8499975221  -600.306
8507667457  -600.454
8519382569  -600.552
8530752151  -600.607
8539070291  -600.564
8551932563  -600.573
8563808467  -600.533
8572554233  -600.640
8584676011  -600.719
8596451771  -600.746
8606077723  -600.818
8618134963  -600.808
8630114411  -600.880
8639210429  -601.024
8651191877  -600.956
8662326317  -601.011
8670933259  -600.978
8682685309  -601.190
8694425627  -601.209
8708434123  -601.337
8717842541  -601.403
8730654389  -601.607
8742270917  -601.601
8751372211  -601.705
8764299163  -601.736
8776241723  -601.748
8785529173  -601.735
8797758097  -601.789
8811588997  -601.757
8821129573  -601.800
8832640517  -601.987
8845095029  -601.980
8854773619  -602.061
8866703221  -602.037
8877901229  -601.907
8886931637  -602.066
8898630893  -602.231
8912078051  -602.355
8920989157  -602.445
8933017123  -602.534
8944937669  -602.568
8954520629  -602.597
8966466203  -602.868
8978653763  -602.841
8987550193  -602.846
8999406901  -602.861
9011063179  -602.900
9022972571  -603.029
9031685323  -603.106
9043730393  -603.090
9054788507  -603.095
9063280267  -603.106
9076628123  -603.137
9087991931  -603.229
9096508021  -603.287
9108748921  -603.263
9122203891  -603.348
9130273829  -603.316
9141838177  -603.282
9153407357  -603.379
9161342467  -603.530
9173423033  -603.607
9186054211  -603.709
9195092681  -603.717
9208620037  -603.805
9220550309  -603.806
9229365809  -603.905
9242129797  -603.802
9255268411  -603.861
9265024267  -603.941
9277483669  -604.102
9289836233  -604.081
9298316899  -604.126
9311532617  -604.047
9323062571  -604.088
9331630117  -604.136
9344377291  -604.201
9356093413  -604.310
9367067789  -604.363
9375136207  -604.401
9386598797  -604.412
9398972437  -604.403
9409641929  -604.415
9421346323  -604.479
9433936063  -604.508
9442884109  -604.552
9454935769  -604.680
9465842359  -604.790
9475324913  -604.815
9488341711  -604.866
9503142983  -604.931
9511083437  -604.975
9523172699  -605.120
9534759593  -605.138
9543356171  -605.233
9555756347  -605.222
9568022707  -605.355
9577429453  -605.383
9588917101  -605.435
9602918869  -605.385
9612623333  -605.438
9624359431  -605.487
9635952043  -605.663
9645473483  -605.614
9657459829  -605.559
9669134747  -605.607
9681889219  -605.711
9690685111  -605.796
9703301291  -605.746
9714872269  -605.839
9724393633  -605.748
9736458091  -605.815
9748875299  -605.751
9758150783  -605.766
9770071099  -605.822
9781922971  -606.004
9791347003  -606.095
9806565317  -606.228
9819517879  -606.174
9828263827  -606.235
9840005477  -606.242
9852579719  -606.273
9861706691  -606.445
9873798469  -606.521
9886998469  -606.567
9896012179  -606.502
9908980883  -606.528
9921025987  -606.509
9929858597  -606.622
9941198549  -606.593
9954317069  -606.618
9964172597  -606.481
9976403609  -606.493
9989042213  -606.548


==> data/prime_log2_r3_p5.dat <==
5077  -291.212
11197  -232.532
16811  -218.133
18097  -259.709
22481  -268.012
26171  -275.082
27773  -265.696
28571  -258.802
35083  -254.385
36739  -251.045
39023  -248.544
39883  -246.536
43669  -253.916
46307  -252.266
47087  -250.885
49411  -249.806
49831  -248.876
61651  -255.323
64763  -254.804
65563  -266.665
72091  -271.841
72379  -265.176
72701  -269.991
75781  -264.001
82763  -273.957
88337  -283.376
88883  -272.880
97423  -272.559
98081  -276.826
98597  -285.228
104491  -288.953
105883  -288.290
108343  -295.844
112771  -291.123
113131  -294.411
113749  -297.528
115021  -300.496
119689  -303.382
121763  -302.635
124721  -301.953
136277  -301.406
141319  -297.578
150011  -300.568
153523  -293.737
153749  -296.719
157649  -296.496
166723  -290.188
166949  -293.180
170603  -287.197
171163  -293.070
171299  -284.476
200357  -291.265
231589  -284.269
270737  -283.566
283949  -288.642
312709  -302.716
339517  -301.565
370619  -299.579
389003  -301.902
417491  -299.391
448363  -291.831
475243  -289.573
506887  -292.685
584869  -287.177
600877  -280.470
629653  -284.216
658549  -288.530
686051  -293.404
732331  -294.043
776869  -290.205
822853  -288.936
864629  -289.283
901861  -293.137
934001  -294.791
985571  -293.782
1058507  -293.571
1111703  -297.171
1136699  -296.380
1173593  -299.206
1202959  -297.316
1250003  -301.160
1275877  -297.194
1307051  -298.794
1355357  -301.387
1413029  -303.397
1451719  -303.847
1493677  -304.310
1544863  -305.748
1591631  -306.205
1655029  -304.367
1696517  -304.898
1753931  -304.994
1781099  -305.549
1825531  -308.691
1865957  -308.762
1927397  -310.533
2401667  -317.960
2926291  -318.255
3475909  -321.153
4057451  -327.242
5060477  -331.275
91713379  -382.857
211411061  -396.854
345399371  -410.556
496361051  -420.239
659760677  -425.299
664960187  -425.120
671353723  -425.560
678118159  -425.363
683267749  -425.233
689451557  -425.281
696309181  -425.518
703526101  -426.000
710224091  -425.498
716871223  -425.616
721779029  -426.231
728635507  -426.552
735337181  -426.750
740252693  -427.176
747071653  -427.432
753525043  -427.562
759009061  -427.637
765950597  -427.739
772633039  -427.792
777234989  -428.137
784109269  -427.588
790988119  -427.691
796058171  -427.758
803178449  -428.223
810253663  -428.298
814953413  -428.303
822196171  -428.479
829011077  -428.814
834477211  -429.316
840832523  -429.427
848187203  -429.668
855197131  -430.159
860653457  -430.092
867778147  -430.599
874258523  -430.649
879969241  -430.771
886682029  -430.737
893279987  -431.375
898578341  -431.816
907047187  -432.010
913907003  -432.146
918299891  -431.698
925393789  -432.094
932252843  -432.391
937608059  -432.671
945144139  -433.224
952179929  -433.309
957371549  -433.615
965649187  -433.893
972801377  -434.083
978195499  -434.799
984883969  -435.206
991851307  -435.397
996986843  -435.645
1005155189  -435.543
1012338539  -435.584
1017359461  -435.867
1024079627  -435.878
1031009347  -435.759
1038510659  -435.738
1043890307  -435.743
1050985297  -435.790
1058064251  -435.843
1062974821  -436.089
1069457723  -436.537
1077255841  -437.040
1082726849  -437.160
1090092259  -436.720
1097405479  -436.867
1104185723  -437.307
1111844647  -437.362
1120155083  -437.699
1125529243  -437.680
1133455429  -437.842
1141272007  -438.082
1146842467  -438.579
1153588789  -438.794
1160642699  -438.805
1166373589  -438.739
1174215131  -438.986
1182001237  -439.179
1187815591  -439.218
1195121891  -439.534
1203947203  -439.928
1209699487  -440.196
1216920629  -440.343
1224618599  -440.394
1229716381  -440.733
1237016267  -440.957
1244732869  -440.642
1252848367  -440.893
1258712407  -441.343
1266517877  -441.633
1273834493  -441.571
1279135421  -441.575
1286344229  -441.690
1294167331  -441.779
1301879239  -441.911
1309548763  -442.052
1317515669  -442.348
1323173861  -442.489
1331088659  -442.704
1338785803  -442.833
1344399031  -443.192
1352471651  -443.370
1360662929  -443.734
1366200229  -444.202
1374859979  -444.146
1382998541  -444.223
1388936987  -444.389
1396726523  -444.578
1405533323  -444.641
1411987211  -444.783
1419865757  -444.856
1427113819  -445.025
1433219729  -444.971
1441076059  -445.093
1449699949  -445.385
1457457899  -445.346
1463581169  -445.360
1472588011  -445.412
1480615957  -445.829
1487344891  -445.764
1494941957  -446.044
1504197913  -446.396
1510802141  -446.332
1518202207  -446.293
1526305621  -446.598
1531985963  -446.709
1539753287  -447.039
1547108863  -447.218
1552884967  -447.649
1561758799  -447.691
1569683809  -447.917
1575553501  -447.816
1584823519  -447.823
1592597603  -448.120
1598394097  -448.322
1608645931  -448.525
1616697941  -448.722
1623006107  -448.817
1631618887  -448.952
1639758037  -449.318
1646316673  -449.299
1653748717  -449.317
1662461249  -449.417
1668582323  -449.744
1676496947  -449.736
1684279151  -449.849
1692049501  -449.940
1698088057  -450.480
1705872277  -450.549
1713389651  -450.694
1719227557  -450.891
1727491013  -450.834
1735712603  -451.003
1742359573  -450.803
1750504997  -450.827
1758479029  -451.134
1764739643  -451.256
1772410931  -451.383
1780916867  -451.560
1787158369  -451.443
1795630517  -451.542
1806091571  -451.605
1812594857  -451.697
1821566843  -451.813
1830083147  -451.852
1836256517  -452.001
1844979733  -452.205
1852607843  -452.352
1859197943  -452.325
1868149957  -452.292
1876434913  -452.186
1882817243  -452.192
1891439029  -452.478
1899575999  -452.259
1907874517  -452.344
1914228949  -452.477
1922132671  -452.563
1931358563  -452.738
1937531269  -452.730
1946217853  -452.622
1954215899  -452.716
1960401379  -452.609
1968400991  -452.603
1976638843  -452.583
1983099343  -452.445
1991665997  -452.625
2001951307  -452.819
2009001853  -453.081
2017117373  -452.990
2024985239  -453.210
2031130331  -453.252
2039250203  -453.275
2048334979  -453.652
2055349123  -453.764
2063747989  -453.635
2072348237  -453.433
2079785371  -453.360
2088449179  -453.516
2097592963  -453.645
2104149563  -453.773
2112749011  -453.858
2121366277  -453.881
2127626531  -453.877
2136314891  -454.111
2144247317  -454.200
2153066323  -454.459
2159801551  -454.386
2169298169  -454.345
2177871889  -454.452
2184193289  -454.729
2193185791  -454.531
2202563509  -454.781
2209105163  -454.832
2217595397  -455.080
2225308621  -455.038
2231669413  -454.923
2240170901  -455.072
2248510619  -455.449
2254506733  -455.485
2262420803  -455.507
2271155869  -455.404
2277242743  -455.504
2286178919  -455.391
2294560087  -455.328
2302771739  -455.342
2310927049  -455.449
2319504283  -455.460
2325883699  -455.379
2334321557  -455.514
2343029179  -455.468
2350148491  -455.640
2359160093  -455.757
2367242939  -455.841
2375417371  -456.063
2382177761  -456.145
2391110357  -456.376
2402177837  -456.435
2408799787  -456.655
2418071987  -456.704
2427116899  -456.666
2433776041  -456.635
2442410837  -456.881
2451269699  -456.924
2458312253  -457.025
2466343219  -457.207
2475042481  -457.355
2482222879  -457.357
2491270571  -457.240
2502246587  -457.414
2508760607  -457.440
2516457077  -457.546
2525448647  -457.800
2531539687  -457.936
2540519893  -458.041
2550068471  -458.113
2556427877  -458.158
2565771797  -458.089
2574488629  -458.181
2580905683  -458.208
2590045163  -458.287
2598572507  -458.541
2606640661  -458.469
2616055997  -458.367
2624586323  -458.418
2634517007  -458.620
2641818889  -458.821
2651015371  -458.928
2661020837  -458.975
2668051637  -459.181
2676586949  -459.271
2685504677  -459.425
2692266589  -459.414
2702006933  -459.598
2711092847  -459.895
2717740583  -460.036
2726290403  -460.043
2735404921  -460.178
2741992469  -460.159
2751030323  -460.184
2760304517  -460.189
2767274443  -460.033
2776728821  -460.002
2786077321  -460.265
2792771323  -460.490
2802092939  -460.453
2811621893  -460.377
2818466237  -460.483
2827129927  -460.543
2837009971  -460.645
2843323843  -460.868
2852582897  -461.005
2861739571  -461.023
2870336141  -460.869
2877538519  -460.959
2887197787  -461.023
2896449371  -461.172
2904587857  -461.250
2913985733  -461.454
2922683651  -461.452
2929804271  -461.665
2940394507  -461.687
2949810203  -461.735
2956580027  -461.714
2965748453  -461.611
2975605973  -461.646
2982449557  -461.736
2991157489  -461.747
2999957729  -461.857
3006565157  -461.869
3015490711  -461.944
3024996043  -462.053
3031967353  -462.188
3041752601  -462.355
3050434099  -462.364
3058119797  -462.413
3066942331  -462.405
3075428383  -462.505
3082841189  -462.602
3092074507  -462.657
3102227923  -462.912
3109241819  -462.936
3118454533  -463.013
3127824347  -463.098
3137741053  -463.047
3145248991  -463.129
3153830507  -463.295
3162839893  -463.378
3170576389  -463.512
3179542211  -463.439
3187800997  -463.204
3194549353  -463.347
3204215659  -463.383
3213619883  -463.400
3220500853  -463.589
3230132551  -463.674
3239489611  -463.612
3247116667  -463.678
3255761189  -463.927
3264825173  -463.968
3271405589  -464.020
3281613877  -464.262
3290949413  -464.292
3298266899  -464.324
3309818879  -464.406
3319032881  -464.472
3327067657  -464.352
3336896737  -464.318
3346402681  -464.355
3352965173  -464.386
3362318731  -464.535
3372162947  -464.612
3381136079  -464.773
3387837373  -464.772
3397363019  -464.822
3407296229  -464.922
3414183653  -464.950
3424058227  -465.100
3433454891  -465.313
3441236021  -465.467
3450867029  -465.561
3459939839  -465.618
3467630869  -465.635
3477432389  -465.565
3486874739  -465.633
3494581963  -465.767
3507858073  -465.983
3517097651  -466.064
3523596049  -466.192
3533144633  -466.262
3542688901  -466.260
3549942827  -466.416
3559580503  -466.601
3569293219  -466.711
3577012811  -466.782
3586175693  -466.696
3595225913  -466.592
3605112691  -466.646
3614653891  -466.754
3624481891  -466.998
3632179861  -467.183
3642126317  -467.366
3651524153  -467.626
3662083889  -467.710
3668538299  -467.671
3677656363  -467.818
3687041867  -467.736
3694194089  -467.760
3704858533  -467.824
3714229439  -467.960
3721117193  -468.009
3730010939  -468.150
3739963771  -468.312
3747719539  -468.285
3756945151  -468.430
3767023339  -468.567
3774968837  -468.712
3784824661  -468.752
3795076547  -468.673
3802646789  -468.763
3812358061  -468.865
3821912837  -468.994
3829177153  -469.084
3839556319  -469.252
3849490259  -469.219
3856958821  -469.197
3866671883  -469.258
3876999011  -469.468
3885182029  -469.553
3895277117  -469.675
3907077347  -469.667
3916393141  -469.674
3923809541  -469.651
3933261613  -469.821
3942562979  -469.974
3949642259  -469.851
3958648721  -469.932
3968568157  -470.139
3976114111  -470.033
3987177917  -470.079
3996186751  -470.205
4005015569  -470.268
4015529239  -470.299
4026518921  -470.363
4034489021  -470.471
4044441221  -470.523
4054187531  -470.599
4061537999  -470.765
4071198643  -470.906
4081216411  -470.995
4088408939  -471.034
4098102451  -470.995
4110251357  -471.015
4117363069  -471.070
4127353039  -471.129
4137030811  -471.117
4145163103  -471.195
4155348293  -471.210
4165700789  -471.311
4173409381  -471.306
4182847307  -471.389
4192827257  -471.501
4204830757  -471.558
4212605069  -471.590
4222596817  -471.660
4233110153  -471.564
4240440557  -471.537
4250539499  -471.574
4260990023  -471.593
4267910453  -471.745
4277431189  -471.796
4286744879  -471.695
4294838063  -471.750
4304903653  -471.792
4314209573  -472.000
4322232029  -472.090
4332737947  -472.342
4342377043  -472.372
4349540267  -472.444
4359396229  -472.488
4369020641  -472.645
4376405701  -472.630
4387280939  -472.757
4397751107  -472.920
4407427907  -472.954
4418382511  -473.039
4428146699  -473.053
4435847771  -472.955
4447181633  -473.005
4456536107  -473.110
4466039581  -473.177
4473635471  -473.239
4482822977  -473.256
4493014709  -473.328
4499982341  -473.480
4510427059  -473.525
4520281211  -473.446
4528253647  -473.567
4539574531  -473.732
4550037683  -473.794
4557906611  -473.949
4568041717  -473.940
4577196277  -474.076
4585062491  -474.095
4595649587  -474.096
4607589709  -474.032
4615165397  -474.134
4625544083  -474.225
4636062251  -474.327
4642994243  -474.325
4654781363  -474.353
4664170877  -474.415
4671601667  -474.442
4680808877  -474.470
4691573207  -474.441
4698680023  -474.471
4709589803  -474.601
4719722731  -474.625
4729894109  -474.544
4737128021  -474.647
4748099971  -474.762
4758082363  -474.925
4766858489  -474.862
4777086869  -474.995
4787344813  -475.122
4795041509  -475.215
4807967237  -475.307
4817123173  -475.308
4824788797  -475.282
4834318253  -475.431
4844877041  -475.357
4852712269  -475.468
4862561183  -475.506
4873437883  -475.502
4881292667  -475.339
4891604453  -475.612
4905524731  -475.702
4913826101  -475.769
4925046037  -475.964
4935446567  -476.017
4944034229  -476.079
4954810813  -476.250
4964262491  -476.315
4971703259  -476.424
4982287987  -476.501
4993080151  -476.631
5002348427  -476.678
5011975223  -476.747
5022499147  -476.813
5033836943  -476.957
5042025179  -476.919
5052597811  -476.923
5063749511  -477.001
5072297003  -477.075
5082494581  -477.097
5093223229  -477.016
5102834059  -477.085
5113796179  -477.084
5124622337  -477.154
5132524051  -477.291
5142543733  -477.124
5152726357  -477.170
5159918207  -477.184
5170428883  -477.328
5180440283  -477.317
5188198693  -477.408
5198387651  -477.452
5210058967  -477.587
5218234207  -477.627
5228499851  -477.637
5239105217  -477.656
5247642833  -477.788
5258014169  -477.728
5269083467  -477.717
5276966437  -477.784
5287899787  -478.067
5298950291  -478.137
5309370161  -478.132
5316756311  -478.116
5327596837  -478.087
5337772631  -478.154
5345588467  -478.141
5355575243  -478.117
5366621893  -478.247
5374772639  -478.274
5385891827  -478.367
5396660909  -478.295
5405556229  -478.433
5415053363  -478.419
5425308017  -478.358
5433089099  -478.334
5443490483  -478.463
5453661089  -478.479
5461285631  -478.594
5472075977  -478.612
5483144377  -478.610
5491263977  -478.619
5503175857  -478.587
5513333549  -478.674
5521090787  -478.768
5532445013  -478.752
5541883813  -478.884
5549758901  -478.949
5560118203  -479.026
5570666653  -479.150
5578663553  -479.224
5589801793  -479.163
5602432337  -479.234
5613549463  -479.280
5621626687  -479.394
5631652549  -479.318
5643107699  -479.439
5650726607  -479.401
5662715603  -479.595
5673043459  -479.704
5681207341  -479.672
5691425381  -479.848
5702904811  -479.757
5711213701  -479.816
5721567739  -479.837
5731666019  -479.804
5739681953  -479.833
5751453959  -479.859
5762236481  -479.914
5769877301  -479.951
5781788981  -480.148
5792674213  -480.192
5802357689  -480.141
5813826731  -480.122
5824571717  -480.185
5833309721  -480.203
5843684081  -480.286
5854277717  -480.323
5862352753  -480.420
5873295419  -480.489
5883930947  -480.584
5894654417  -480.499
5905288667  -480.601
5916343819  -480.669
5927594411  -480.794
5935441163  -480.824
5946144049  -480.934
5955799319  -481.011
5964067117  -480.957
5974697087  -481.110
5985909323  -481.156
5995146701  -481.160
6007941259  -481.098
6018577013  -481.238
6026276339  -481.327
6037244063  -481.402
6047170939  -481.416
6054396763  -481.418
6065808643  -481.360
6077381771  -481.409
6086302763  -481.495
6096819821  -481.576
6107692739  -481.719
6115851361  -481.686
6127277957  -481.777
6138080261  -481.973
6146668211  -482.007
6156990779  -482.010
6167460851  -482.080
6176003579  -482.168
6186438541  -482.136
6197775443  -482.248
6210883243  -482.215
6218639663  -482.220
6229347517  -482.207
6240370723  -482.182
6248312699  -482.161
6259462837  -482.161
6270064597  -482.314
6277764697  -482.359
6287277979  -482.353
6297952517  -482.398
6309174731  -482.466
6321169157  -482.487
6331631039  -482.509
6339408391  -482.448
6350325643  -482.606
6361035781  -482.736
6369161507  -482.759
6379631917  -482.853
6390130931  -482.887
6398544293  -482.875
6410338489  -482.885
6421323107  -482.947
6428737379  -482.975
6441327317  -483.069
6452877461  -483.165
6461416553  -483.175
6472457227  -483.314
6482771213  -483.292
6494063957  -483.252
6502792651  -483.267
6514606367  -483.417
6525693437  -483.415
6534160757  -483.482
6545742823  -483.610
6555694571  -483.731
6564000211  -483.840
6575333581  -483.837
6587731253  -483.882
6596127991  -483.887
6606918853  -483.899
6617152181  -484.024
6625544411  -484.148
6636701483  -484.307
6648770683  -484.356
6656717059  -484.351
6667765063  -484.339
6679168459  -484.435
6687266291  -484.397
6698887693  -484.478
6710598413  -484.560
6719593919  -484.558
6731030539  -484.640
6741553607  -484.630
6750587339  -484.721
6761201341  -484.710
6772765049  -484.711
6781443283  -484.769
6792126317  -484.813
6805089883  -485.002
6817156309  -484.949
6825305303  -484.925
6836026303  -485.031
6847575101  -485.083
6856537157  -485.115
6867119201  -485.070
6877772621  -485.086
6885804817  -485.111
6896699779  -485.145
6908342443  -485.235
6917380669  -485.293
6928229813  -485.403
6939186451  -485.469
6948277579  -485.511
6959484709  -485.486
6970950829  -485.561
6979274657  -485.581
6991465639  -485.603
7004956919  -485.598
7012832389  -485.636
7024229077  -485.706
7034472701  -485.745
7042264123  -485.792
7053832711  -485.791
7063791877  -485.754
7072054901  -485.733
7083255187  -485.901
7093959143  -485.951
7105892659  -485.942
7115690411  -486.042
7126308671  -486.094
7136630537  -486.132
7144929109  -486.178
7156562293  -486.169
7167750677  -486.230
7176302269  -486.285
7187235511  -486.351
7199695001  -486.350
7208782531  -486.463
7219904077  -486.556
7231041229  -486.566
7238801179  -486.660
7248913739  -486.687
7259929309  -486.724
7268729789  -486.755
7278655843  -486.797
7288521557  -486.859
7297177891  -486.869
7311962891  -487.005
7323163109  -487.103
7331947309  -487.129
7343752523  -487.162
7355663873  -487.171
7363970623  -487.207
7375511107  -487.238
7386854611  -487.259
7394937971  -487.343
7408625311  -487.395
7420988987  -487.376
7433468171  -487.360
7441045331  -487.419
7452352871  -487.519
7464178811  -487.551
7472422411  -487.514
7484584847  -487.520
7496140247  -487.548
7506192277  -487.579
7518605291  -487.561
7530234157  -487.645
7538755753  -487.645
7550562517  -487.704
7561392757  -487.654
7570307611  -487.753
7581500837  -487.730
7593584491  -487.760
7603231579  -487.810
7614539923  -487.904
7626114361  -487.975
7634244661  -487.999
7646404309  -487.996
7657480133  -487.986
7665928363  -488.037
7676012257  -488.131
7686744581  -488.140
7695649043  -488.229
7708587581  -488.303
7720113377  -488.350
7731763261  -488.361
7740119987  -488.414
7751568743  -488.401
7764089237  -488.475
7772788187  -488.539
7784130509  -488.524
7795317041  -488.663
7805649857  -488.661
7816897573  -488.772
7827843781  -488.786
7836273449  -488.821
7848556819  -488.933
7860493603  -489.074
7868801051  -489.069
7881521237  -489.130
7893588743  -489.214
7902998693  -489.201
7914675557  -489.250
7926418121  -489.289
7934566397  -489.295
7946555767  -489.294
7958381723  -489.305
7967167051  -489.325
7978749557  -489.334
7989863741  -489.404
7997989159  -489.427
8012789423  -489.465
8024250763  -489.485
8034242219  -489.543
8045411131  -489.641
8056578833  -489.586
8067491819  -489.686
8075770309  -489.789
8087244707  -489.906
8098815917  -489.992
8108752411  -489.972
8119088917  -490.119
8130356009  -490.193
8138818481  -490.255
8150010227  -490.395
8163096107  -490.432
8171016013  -490.522
8182819459  -490.505
8193665497  -490.576
8202850003  -490.679
8214501293  -490.673
8225739877  -490.667
8234107307  -490.705
8244804187  -490.836
8257502917  -490.896
8266379903  -490.928
8278217947  -490.955
8289839347  -491.042
8298747973  -491.057
8312247109  -490.976
8324479103  -490.999
8333841547  -491.058
8346551651  -491.120
8358988613  -491.170
8371851947  -491.258
8380810099  -491.346
8392458931  -491.441
8405029057  -491.560
8413046183  -491.567
8424241577  -491.640
8435431241  -491.659
8443453771  -491.680
8456093363  -491.769
8468929691  -491.748
8477449429  -491.768
8489058947  -491.834
8499975221  -491.942
8507667457  -491.959
8519382569  -491.975
8530752151  -491.883
8539070291  -491.943
8551932563  -491.974
8563808467  -492.011
8572554233  -492.055
8584676011  -492.119
8596451771  -492.151
8606077723  -492.267
8618134963  -492.408
8630114411  -492.506
8639210429  -492.458
8651191877  -492.516
8662326317  -492.611
8670933259  -492.642
8682685309  -492.600
8694425627  -492.674
8708434123  -492.758
8717842541  -492.841
8730654389  -492.906
8742270917  -493.006
8751372211  -492.967
8764299163  -493.062
8776241723  -493.136
8785529173  -493.176
8797758097  -493.210
8811588997  -493.275
8821129573  -493.415
8832640517  -493.440
8845095029  -493.511
8854773619  -493.519
8866703221  -493.646
8877901229  -493.569
8886931637  -493.621
8898630893  -493.678
8912078051  -493.736
8920989157  -493.828
8933017123  -493.926
8944937669  -493.991
8954520629  -494.106
8966466203  -494.038
8978653763  -494.064
8987550193  -494.096
8999406901  -494.187
9011063179  -494.153
9022972571  -494.125
9031685323  -494.125
9043730393  -494.187
9054788507  -494.213
9063280267  -494.237
9076628123  -494.364
9087991931  -494.282
9096508021  -494.325
9108748921  -494.321
9122203891  -494.332
9130273829  -494.344
9141838177  -494.350
9153407357  -494.355
9161342467  -494.456
9173423033  -494.449
9186054211  -494.478
9195092681  -494.538
9208620037  -494.539
9220550309  -494.500
9229365809  -494.537
9242129797  -494.541
9255268411  -494.557
9265024267  -494.559
9277483669  -494.610
9289836233  -494.616
9298316899  -494.625
9311532617  -494.629
9323062571  -494.699
9331630117  -494.786
9344377291  -494.849
9356093413  -494.910
9367067789  -494.933
9375136207  -494.956
9386598797  -495.021
9398972437  -495.004
9409641929  -495.071
9421346323  -495.128
9433936063  -495.163
9442884109  -495.187
9454935769  -495.238
9465842359  -495.232
9475324913  -495.230
9488341711  -495.275
9503142983  -495.291
9511083437  -495.306
9523172699  -495.479
9534759593  -495.501
9543356171  -495.538
9555756347  -495.608
9568022707  -495.640
9577429453  -495.662
9588917101  -495.704
9602918869  -495.793
9612623333  -495.822
9624359431  -495.808
9635952043  -495.847
9645473483  -495.855
9657459829  -495.913
9669134747  -495.900
9681889219  -495.944
9690685111  -495.994
9703301291  -496.049
9714872269  -496.071
9724393633  -496.053
9736458091  -496.066
9748875299  -496.133
9758150783  -496.144
9770071099  -496.192
9781922971  -496.198
9791347003  -496.278
9806565317  -496.313
9819517879  -496.395
9828263827  -496.448
9840005477  -496.498
9852579719  -496.593
9861706691  -496.661
9873798469  -496.702
9886998469  -496.755
9896012179  -496.824
9908980883  -496.937
9921025987  -496.952
9929858597  -496.993
9941198549  -497.110
9954317069  -497.161
9964172597  -497.174
9976403609  -497.298
9989042213  -497.296


==> data/prime_log2_r3_p7.dat <==
5077  -291.212
11197  -362.920
16811  -368.172
18097  -300.156
22481  -320.452
26171  -336.028
27773  -347.847
28571  -357.001
35083  -317.335
36739  -307.700
39023  -320.369
39883  -312.376
43669  -305.909
46307  -292.303
47087  -288.252
49411  -299.439
49831  -288.707
61651  -286.184
64763  -271.121
65563  -257.565
72091  -269.133
72379  -256.899
72701  -245.730
75781  -235.491
82763  -236.329
88337  -252.184
88883  -262.080
97423  -262.145
98081  -271.326
98597  -266.689
104491  -266.703
105883  -258.369
108343  -266.830
112771  -270.923
113131  -278.657
113749  -270.917
115021  -278.275
119689  -278.147
121763  -274.531
124721  -274.552
136277  -278.083
141319  -288.203
150011  -281.501
153523  -284.826
153749  -288.006
157649  -284.859
166723  -291.102
166949  -285.038
170603  -288.106
171163  -282.344
171299  -288.198
191969  -283.467
200357  -274.831
220709  -269.983
231589  -270.260
254699  -276.795
270737  -277.015
276083  -277.316
283949  -268.993
306347  -269.924
312709  -259.725
331231  -265.633
339517  -272.618
346091  -273.470
370619  -281.102
377099  -289.549
389003  -298.688
399043  -298.693
417491  -297.578
439723  -304.694
448363  -303.572
456763  -305.811
475243  -302.686
485717  -304.909
506887  -313.126
566077  -322.085
584869  -322.907
594157  -328.478
600877  -333.765
619279  -337.939
629653  -335.739
633781  -336.252
658549  -337.619
671893  -345.619
686051  -338.617
708569  -336.744
732331  -343.632
755789  -347.188
776869  -342.273
795083  -343.564
822853  -342.622
864629  -344.461
901861  -345.596
934001  -347.383
985571  -348.491
1058507  -345.167
1111703  -348.359
1136699  -355.042
1173593  -351.376
1202959  -349.682
1250003  -345.885
1275877  -345.058
1307051  -345.902
1355357  -350.919
1413029  -348.595
1451719  -348.925
1493677  -346.322
1544863  -345.307
1591631  -345.318
1655029  -347.699
1696517  -342.725
1753931  -342.899
1781099  -335.180
1825531  -337.274
1865957  -340.156
1927397  -341.305
2158603  -344.061
2401667  -344.637
2705539  -356.002
2926291  -356.414
3178753  -360.334
3475909  -358.690
3804149  -354.773
4057451  -353.509
4261199  -355.204
5060477  -352.334
43831439  -420.294
91713379  -433.767
148406123  -441.438
211411061  -447.094
276283549  -449.832
345399371  -458.689
419867011  -460.496
496361051  -463.831
577778309  -467.888
659760677  -470.572
664960187  -470.611
671353723  -470.492
678118159  -471.020
683267749  -471.590
689451557  -471.538
696309181  -472.073
703526101  -472.000
710224091  -472.525
716871223  -472.848
721779029  -473.022
728635507  -472.111
735337181  -472.417
740252693  -472.448
747071653  -471.810
753525043  -471.899
759009061  -471.872
765950597  -471.848
772633039  -472.553
777234989  -472.919
784109269  -472.896
790988119  -472.962
796058171  -472.835
803178449  -474.042
810253663  -474.127
814953413  -474.177
822196171  -473.799
829011077  -474.327
834477211  -474.476
840832523  -474.164
848187203  -474.233
855197131  -474.330
860653457  -474.369
867778147  -474.207
874258523  -474.523
879969241  -474.969
886682029  -474.667
893279987  -474.306
898578341  -474.150
907047187  -475.053
913907003  -474.959
918299891  -474.795
925393789  -474.707
932252843  -475.068
937608059  -475.284
945144139  -475.371
952179929  -475.666
957371549  -476.118
965649187  -476.827
972801377  -477.022
978195499  -477.306
984883969  -477.672
991851307  -477.823
996986843  -477.677
1005155189  -477.696
1012338539  -477.783
1017359461  -477.655
1024079627  -477.535
1031009347  -477.502
1038510659  -477.500
1043890307  -477.646
1050985297  -477.553
1058064251  -478.028
1062974821  -478.057
1069457723  -477.996
1077255841  -478.013
1082726849  -477.682
1090092259  -477.972
1097405479  -478.158
1104185723  -478.152
1111844647  -478.277
1120155083  -478.002
1125529243  -478.438
1133455429  -478.397
1141272007  -478.713
1146842467  -479.022
1153588789  -479.451
1160642699  -479.432
1166373589  -480.028
1174215131  -480.064
1182001237  -480.431
1187815591  -480.279
1195121891  -480.344
1203947203  -480.148
1209699487  -480.434
1216920629  -480.678
1224618599  -481.142
1229716381  -481.604
1237016267  -481.905
1244732869  -482.221
1252848367  -482.264
1258712407  -482.178
1266517877  -482.699
1273834493  -482.157
1279135421  -482.254
1286344229  -482.241
1294167331  -482.061
1301879239  -482.043
1309548763  -482.521
1317515669  -482.511
1323173861  -482.576
1331088659  -482.458
1338785803  -483.041
1344399031  -483.234
1352471651  -483.183
1360662929  -483.025
1366200229  -483.071
1374859979  -482.990
1382998541  -482.969
1388936987  -483.300
1396726523  -483.566
1405533323  -483.411
1411987211  -483.590
1419865757  -484.038
1427113819  -484.363
1433219729  -484.492
1441076059  -484.716
1449699949  -484.976
1457457899  -485.542
1463581169  -485.814
1472588011  -485.883
1480615957  -486.014
1487344891  -485.986
1494941957  -486.053
1504197913  -486.110
1510802141  -486.527
1518202207  -486.768
1526305621  -486.884
1531985963  -487.045
1539753287  -486.848
1547108863  -487.183
1552884967  -487.371
1561758799  -487.698
1569683809  -487.814
1575553501  -488.009
1584823519  -488.115
1592597603  -488.107
1598394097  -488.465
1608645931  -489.154
1616697941  -489.315
1623006107  -489.480
1631618887  -489.947
1639758037  -490.202
1646316673  -490.199
1653748717  -490.471
1662461249  -490.401
1668582323  -490.335
1676496947  -490.292
1684279151  -489.930
1692049501  -490.169
1698088057  -490.476
1705872277  -490.823
1713389651  -491.159
1719227557  -491.202
1727491013  -491.561
1735712603  -491.572
1742359573  -491.623
1750504997  -491.489
1758479029  -491.734
1764739643  -491.682
1772410931  -491.803
1780916867  -492.244
1787158369  -492.353
1795630517  -492.403
1806091571  -492.506
1812594857  -492.758
1821566843  -492.844
1830083147  -492.551
1836256517  -492.580
1844979733  -492.472
1852607843  -492.510
1859197943  -492.708
1868149957  -492.897
1876434913  -492.887
1882817243  -493.199
1891439029  -493.217
1899575999  -493.259
1907874517  -493.349
1914228949  -493.659
1922132671  -493.814
1931358563  -494.110
1937531269  -494.148
1946217853  -494.066
1954215899  -494.031
1960401379  -494.059
1968400991  -494.165
1976638843  -494.427
1983099343  -494.382
1991665997  -494.789
2001951307  -495.057
2009001853  -495.210
2017117373  -495.109
2024985239  -495.172
2031130331  -495.430
2039250203  -495.406
2048334979  -495.671
2055349123  -495.897
2063747989  -495.970
2072348237  -495.973
2079785371  -495.880
2088449179  -495.977
2097592963  -495.985
2104149563  -496.125
2112749011  -496.244
2121366277  -496.608
2127626531  -496.571
2136314891  -496.570
2144247317  -497.037
2153066323  -496.987
2159801551  -497.053
2169298169  -497.156
2177871889  -497.166
2184193289  -497.473
2193185791  -497.508
2202563509  -497.604
2209105163  -497.516
2217595397  -497.656
2225308621  -497.653
2231669413  -497.836
2240170901  -498.337
2248510619  -498.537
2254506733  -498.690
2262420803  -498.899
2271155869  -499.021
2277242743  -499.169
2286178919  -499.263
2294560087  -499.474
2302771739  -499.648
2310927049  -499.800
2319504283  -500.560
2325883699  -500.231
2334321557  -500.600
2343029179  -500.787
2350148491  -500.886
2359160093  -501.130
2367242939  -501.766
2375417371  -501.851
2382177761  -501.996
2391110357  -501.998
2402177837  -502.009
2408799787  -502.221
2418071987  -502.216
2427116899  -502.339
2433776041  -502.613
2442410837  -502.708
2451269699  -502.737
2458312253  -502.798
2466343219  -503.298
2475042481  -503.376
2482222879  -503.544
2491270571  -503.654
2502246587  -503.758
2508760607  -504.081
2516457077  -503.940
2525448647  -504.235
2531539687  -504.229
2540519893  -504.468
2550068471  -504.322
2556427877  -504.318
2565771797  -504.463
2574488629  -504.466
2580905683  -504.660
2590045163  -504.550
2598572507  -504.364
2606640661  -504.377
2616055997  -504.246
2624586323  -504.398
2634517007  -504.474
2641818889  -504.624
2651015371  -504.856
2661020837  -505.107
2668051637  -504.977
2676586949  -504.969
2685504677  -504.849
2692266589  -505.019
2702006933  -505.244
2711092847  -505.236
2717740583  -505.180
2726290403  -505.312
2735404921  -505.161
2741992469  -505.041
2751030323  -505.021
2760304517  -505.123
2767274443  -505.066
2776728821  -505.007
2786077321  -505.134
2792771323  -505.106
2802092939  -505.281
2811621893  -505.453
2818466237  -505.431
2827129927  -505.524
2837009971  -505.860
2843323843  -506.012
2852582897  -506.268
2861739571  -506.408
2870336141  -506.327
2877538519  -506.513
2887197787  -506.631
2896449371  -506.546
2904587857  -506.510
2913985733  -506.635
2922683651  -506.870
2929804271  -507.023
2940394507  -507.059
2949810203  -507.068
2956580027  -507.042
2965748453  -507.061
2975605973  -507.003
2982449557  -507.154
2991157489  -507.191
2999957729  -507.381
3006565157  -507.210
3015490711  -507.199
3024996043  -507.277
3031967353  -507.221
3041752601  -507.334
3050434099  -507.475
3058119797  -507.631
3066942331  -507.646
3075428383  -507.710
3082841189  -507.930
3092074507  -508.005
3102227923  -508.260
3109241819  -508.552
3118454533  -508.721
3127824347  -508.806
3137741053  -509.064
3145248991  -509.353
3153830507  -509.418
3162839893  -509.535
3170576389  -509.786
3179542211  -509.914
3187800997  -510.135
3194549353  -509.904
3204215659  -509.951
3213619883  -510.252
3220500853  -510.424
3230132551  -510.492
3239489611  -510.610
3247116667  -510.716
3255761189  -510.811
3264825173  -510.733
3271405589  -510.833
3281613877  -510.953
3290949413  -511.084
3298266899  -511.115
3309818879  -511.074
3319032881  -511.210
3327067657  -511.269
3336896737  -511.260
3346402681  -511.232
3352965173  -511.217
3362318731  -511.264
3372162947  -511.126
3381136079  -511.146
3387837373  -511.192
3397363019  -511.280
3407296229  -511.575
3414183653  -511.457
3424058227  -511.503
3433454891  -511.565
3441236021  -511.457
3450867029  -511.511
3459939839  -511.445
3467630869  -511.654
3477432389  -511.912
3486874739  -511.992
3494581963  -511.973
3507858073  -511.981
3517097651  -512.041
3523596049  -512.049
3533144633  -512.220
3542688901  -512.220
3549942827  -512.154
3559580503  -512.088
3569293219  -511.877
3577012811  -511.920
3586175693  -511.996
3595225913  -511.866
3605112691  -511.932
3614653891  -512.163
3624481891  -512.171
3632179861  -512.176
3642126317  -512.196
3651524153  -512.263
3662083889  -512.193
3668538299  -512.262
3677656363  -512.281
3687041867  -512.335
3694194089  -512.456
3704858533  -512.505
3714229439  -512.641
3721117193  -512.592
3730010939  -512.758
3739963771  -512.773
3747719539  -512.875
3756945151  -512.865
3767023339  -512.944
3774968837  -513.157
3784824661  -513.250
3795076547  -513.223
3802646789  -513.288
3812358061  -513.313
3821912837  -513.265
3829177153  -513.369
3839556319  -513.413
3849490259  -513.606
3856958821  -513.465
3866671883  -513.674
3876999011  -513.363
3885182029  -513.477
3895277117  -513.537
3907077347  -513.438
3916393141  -513.565
3923809541  -513.784
3933261613  -513.928
3942562979  -513.939
3949642259  -513.954
3958648721  -514.093
3968568157  -513.907
3976114111  -513.974
3987177917  -513.961
3996186751  -513.853
4005015569  -513.913
4015529239  -514.052
4026518921  -514.169
4034489021  -514.274
4044441221  -514.308
4054187531  -514.244
4061537999  -514.246
4071198643  -514.154
4081216411  -514.128
4088408939  -514.327
4098102451  -514.648
4110251357  -514.587
4117363069  -514.694
4127353039  -514.727
4137030811  -514.849
4145163103  -514.967
4155348293  -515.124
4165700789  -515.329
4173409381  -515.313
4182847307  -515.295
4192827257  -515.407
4204830757  -515.499
4212605069  -515.646
4222596817  -515.646
4233110153  -515.831
4240440557  -515.806
4250539499  -516.004
4260990023  -516.120
4267910453  -516.161
4277431189  -516.159
4286744879  -516.343
4294838063  -516.357
4304903653  -516.348
4314209573  -516.230
4322232029  -516.120
4332737947  -516.100
4342377043  -516.253
4349540267  -516.230
4359396229  -516.484
4369020641  -516.622
4376405701  -516.701
4387280939  -516.791
4397751107  -516.908
4407427907  -516.865
4418382511  -517.002
4428146699  -517.167
4435847771  -517.146
4447181633  -517.278
4456536107  -517.489
4466039581  -517.497
4473635471  -517.524
4482822977  -517.618
4493014709  -517.535
4499982341  -517.766
4510427059  -517.877
4520281211  -517.963
4528253647  -518.106
4539574531  -518.125
4550037683  -518.262
4557906611  -518.296
4568041717  -518.360
4577196277  -518.425
4585062491  -518.396
4595649587  -518.327
4607589709  -518.276
4615165397  -518.171
4625544083  -518.090
4636062251  -518.357
4642994243  -518.298
4654781363  -518.307
4664170877  -518.400
4671601667  -518.352
4680808877  -518.577
4691573207  -518.812
4698680023  -518.857
4709589803  -518.814
4719722731  -518.936
4729894109  -519.125
4737128021  -519.244
4748099971  -519.255
4758082363  -519.412
4766858489  -519.510
4777086869  -519.670
4787344813  -519.673
4795041509  -519.735
4807967237  -519.721
4817123173  -519.727
4824788797  -519.609
4834318253  -519.709
4844877041  -520.035
4852712269  -520.183
4862561183  -520.149
4873437883  -520.225
4881292667  -520.280
4891604453  -520.305
4905524731  -520.552
4913826101  -520.581
4925046037  -520.484
4935446567  -520.601
4944034229  -520.736
4954810813  -520.562
4964262491  -520.525
4971703259  -520.459
4982287987  -520.656
4993080151  -520.667
5002348427  -520.754
5011975223  -520.946
5022499147  -521.123
5033836943  -521.154
5042025179  -521.188
5052597811  -521.332
5063749511  -521.383
5072297003  -521.485
5082494581  -521.514
5093223229  -521.563
5102834059  -521.641
5113796179  -521.766
5124622337  -521.817
5132524051  -521.975
5142543733  -522.295
5152726357  -522.521
5159918207  -522.717
5170428883  -522.783
5180440283  -522.878
5188198693  -523.026
5198387651  -523.137
5210058967  -522.980
5218234207  -522.981
5228499851  -523.187
5239105217  -523.258
5247642833  -523.287
5258014169  -523.458
5269083467  -523.482
5276966437  -523.503
5287899787  -523.564
5298950291  -523.670
5309370161  -523.786
5316756311  -523.775
5327596837  -523.826
5337772631  -523.944
5345588467  -524.046
5355575243  -524.006
5366621893  -524.040
5374772639  -523.987
5385891827  -524.090
5396660909  -524.149
5405556229  -524.197
5415053363  -524.212
5425308017  -524.265
5433089099  -524.215
5443490483  -524.209
5453661089  -524.375
5461285631  -524.517
5472075977  -524.631
5483144377  -524.808
5491263977  -524.913
5503175857  -524.897
5513333549  -524.919
5521090787  -524.938
5532445013  -525.127
5541883813  -525.346
5549758901  -525.255
5560118203  -525.264
5570666653  -525.160
5578663553  -525.155
5589801793  -525.019
5602432337  -525.066
5613549463  -525.260
5621626687  -525.351
5631652549  -525.550
5643107699  -525.600
5650726607  -525.640
5662715603  -525.519
5673043459  -525.510
5681207341  -525.602
5691425381  -525.606
5702904811  -525.568
5711213701  -525.695
5721567739  -525.804
5731666019  -525.902
5739681953  -525.996
5751453959  -526.019
5762236481  -525.984
5769877301  -526.104
5781788981  -526.386
5792674213  -526.391
5802357689  -526.390
5813826731  -526.398
5824571717  -526.454
5833309721  -526.510
5843684081  -526.776
5854277717  -526.936
5862352753  -527.106
5873295419  -527.114
5883930947  -527.133
5894654417  -527.092
5905288667  -527.167
5916343819  -527.324
5927594411  -527.453
5935441163  -527.438
5946144049  -527.484
5955799319  -527.613
5964067117  -527.602
5974697087  -527.664
5985909323  -527.742
5995146701  -527.831
6007941259  -527.915
6018577013  -527.950
6026276339  -528.074
6037244063  -528.142
6047170939  -528.239
6054396763  -528.349
6065808643  -528.391
6077381771  -528.383
6086302763  -528.414
6096819821  -528.385
6107692739  -528.438
6115851361  -528.505
6127277957  -528.451
6138080261  -528.536
6146668211  -528.562
6156990779  -528.689
6167460851  -528.704
6176003579  -528.778
6186438541  -528.759
6197775443  -528.841
6210883243  -528.837
6218639663  -528.755
6229347517  -528.806
6240370723  -529.032
6248312699  -529.154
6259462837  -529.201
6270064597  -529.241
6277764697  -529.205
6287277979  -529.219
6297952517  -529.219
6309174731  -529.256
6321169157  -529.385
6331631039  -529.589
6339408391  -529.640
6350325643  -529.716
6361035781  -529.813
6369161507  -529.944
6379631917  -529.913
6390130931  -530.015
6398544293  -530.094
6410338489  -530.245
6421323107  -530.290
6428737379  -530.376
6441327317  -530.455
6452877461  -530.515
6461416553  -530.576
6472457227  -530.667
6482771213  -530.783
6494063957  -530.960
6502792651  -530.950
6514606367  -531.147
6525693437  -531.108
6534160757  -531.211
6545742823  -531.340
6555694571  -531.443
6564000211  -531.422
6575333581  -531.571
6587731253  -531.682
6596127991  -531.791
6606918853  -531.996
6617152181  -532.040
6625544411  -531.971
6636701483  -531.971
6648770683  -532.038
6656717059  -532.126
6667765063  -532.243
6679168459  -532.385
6687266291  -532.563
6698887693  -532.556
6710598413  -532.641
6719593919  -532.596
6731030539  -532.649
6741553607  -532.894
6750587339  -532.969
6761201341  -533.126
6772765049  -533.160
6781443283  -533.127
6792126317  -533.323
6805089883  -533.507
6817156309  -533.409
6825305303  -533.477
6836026303  -533.445
6847575101  -533.562
6856537157  -533.609
6867119201  -533.686
6877772621  -533.686
6885804817  -533.674
6896699779  -533.873
6908342443  -533.948
6917380669  -533.890
6928229813  -533.896
6939186451  -533.942
6948277579  -533.960
6959484709  -534.203
6970950829  -534.343
6979274657  -534.448
6991465639  -534.388
7004956919  -534.404
7012832389  -534.451
7024229077  -534.466
7034472701  -534.534
7042264123  -534.566
7053832711  -534.542
7063791877  -534.677
7072054901  -534.772
7083255187  -534.811
7093959143  -534.848
7105892659  -534.709
7115690411  -534.817
7126308671  -534.867
7136630537  -534.818
7144929109  -534.903
7156562293  -534.937
7167750677  -534.907
7176302269  -534.964
7187235511  -534.958
7199695001  -535.013
7208782531  -535.017
7219904077  -535.135
7231041229  -535.103
7238801179  -535.107
7248913739  -535.068
7259929309  -535.081
7268729789  -535.060
7278655843  -535.126
7288521557  -535.303
7297177891  -535.360
7311962891  -535.310
7323163109  -535.496
7331947309  -535.405
7343752523  -535.399
7355663873  -535.421
7363970623  -535.484
7375511107  -535.598
7386854611  -535.656
7394937971  -535.682
7408625311  -535.796
7420988987  -535.873
7433468171  -535.800
7441045331  -535.834
7452352871  -535.867
7464178811  -535.915
7472422411  -535.938
7484584847  -535.843
7496140247  -535.918
7506192277  -536.004
7518605291  -535.899
7530234157  -535.996
7538755753  -535.936
7550562517  -535.962
7561392757  -535.981
7570307611  -536.035
7581500837  -536.105
7593584491  -536.158
7603231579  -536.120
7614539923  -536.051
7626114361  -536.033
7634244661  -536.036
7646404309  -536.023
7657480133  -536.032
7665928363  -535.939
7676012257  -535.878
7686744581  -535.929
7695649043  -535.964
7708587581  -535.991
7720113377  -536.077
7731763261  -536.075
7740119987  -536.133
7751568743  -536.230
7764089237  -536.293
7772788187  -536.355
7784130509  -536.348
7795317041  -536.432
7805649857  -536.520
7816897573  -536.526
7827843781  -536.584
7836273449  -536.579
7848556819  -536.620
7860493603  -536.602
7868801051  -536.624
7881521237  -536.656
7893588743  -536.718
7902998693  -536.838
7914675557  -536.808
7926418121  -536.880
7934566397  -537.012
7946555767  -537.083
7958381723  -537.147
7967167051  -537.269
7978749557  -537.336
7989863741  -537.416
7997989159  -537.440
8012789423  -537.525
8024250763  -537.637
8034242219  -537.643
8045411131  -537.659
8056578833  -537.660
8067491819  -537.675
8075770309  -537.741
8087244707  -537.777
8098815917  -537.853
8108752411  -537.890
8119088917  -538.048
8130356009  -538.004
8138818481  -538.054
8150010227  -537.925
8163096107  -537.953
8171016013  -537.978
8182819459  -538.040
8193665497  -537.967
8202850003  -538.046
8214501293  -538.079
8225739877  -538.131
8234107307  -538.120
8244804187  -538.112
8257502917  -538.080
8266379903  -538.198
8278217947  -538.163
8289839347  -538.307
8298747973  -538.367
8312247109  -538.323
8324479103  -538.346
8333841547  -538.335
8346551651  -538.271
8358988613  -538.312
8371851947  -538.346
8380810099  -538.261
8392458931  -538.383
8405029057  -538.375
8413046183  -538.432
8424241577  -538.540
8435431241  -538.563
8443453771  -538.642
8456093363  -538.747
8468929691  -538.847
8477449429  -538.883
8489058947  -538.927
8499975221  -538.961
8507667457  -539.075
8519382569  -539.089
8530752151  -539.234
8539070291  -539.278
8551932563  -539.304
8563808467  -539.335
8572554233  -539.445
8584676011  -539.553
8596451771  -539.763
8606077723  -539.811
8618134963  -539.792
8630114411  -539.812
8639210429  -539.828
8651191877  -539.916
8662326317  -540.108
8670933259  -540.178
8682685309  -540.208
8694425627  -540.320
8708434123  -540.451
8717842541  -540.499
8730654389  -540.566
8742270917  -540.590
8751372211  -540.504
8764299163  -540.588
8776241723  -540.739
8785529173  -540.694
8797758097  -540.678
8811588997  -540.825
8821129573  -540.832
8832640517  -540.904
8845095029  -540.945
8854773619  -540.924
8866703221  -540.938
8877901229  -541.043
8886931637  -541.079
8898630893  -541.177
8912078051  -541.147
8920989157  -541.196
8933017123  -541.231
8944937669  -541.212
8954520629  -541.242
8966466203  -541.256
8978653763  -541.323
8987550193  -541.325
8999406901  -541.411
9011063179  -541.424
9022972571  -541.512
9031685323  -541.525
9043730393  -541.558
9054788507  -541.572
9063280267  -541.560
9076628123  -541.599
9087991931  -541.583
9096508021  -541.613
9108748921  -541.619
9122203891  -541.580
9130273829  -541.624
9141838177  -541.684
9153407357  -541.756
9161342467  -541.833
9173423033  -541.837
9186054211  -541.958
9195092681  -542.013
9208620037  -541.932
9220550309  -541.969
9229365809  -541.909
9242129797  -542.058
9255268411  -542.063
9265024267  -542.129
9277483669  -542.116
9289836233  -542.127
9298316899  -542.138
9311532617  -542.200
9323062571  -542.252
9331630117  -542.338
9344377291  -542.351
9356093413  -542.397
9367067789  -542.449
9375136207  -542.542
9386598797  -542.605
9398972437  -542.537
9409641929  -542.554
9421346323  -542.555
9433936063  -542.645
9442884109  -542.601
9454935769  -542.661
9465842359  -542.676
9475324913  -542.754
9488341711  -542.754
9503142983  -542.826
9511083437  -542.780
9523172699  -542.882
9534759593  -542.879
9543356171  -542.888
9555756347  -543.100
9568022707  -543.152
9577429453  -543.083
9588917101  -543.183
9602918869  -543.230
9612623333  -543.244
9624359431  -543.223
9635952043  -543.185
9645473483  -543.256
9657459829  -543.275
9669134747  -543.273
9681889219  -543.386
9690685111  -543.400
9703301291  -543.365
9714872269  -543.340
9724393633  -543.357
9736458091  -543.340
9748875299  -543.362
9758150783  -543.293
9770071099  -543.325
9781922971  -543.442
9791347003  -543.316
9806565317  -543.310
9819517879  -543.299
9828263827  -543.362
9840005477  -543.445
9852579719  -543.410
9861706691  -543.379
9873798469  -543.430
9886998469  -543.400
9896012179  -543.399
9908980883  -543.419
9921025987  -543.421
9929858597  -543.415
9941198549  -543.416
9954317069  -543.435
9964172597  -543.480
9976403609  -543.510
9989042213  -543.515


==> data/prime_log2_r4_p11.dat <==
501029  -689.001
545723  -693.501
602461  -698.499
797611  -800.881
812011  -825.862
887657  -782.013
953243  -724.454
1000033  -777.049
1129211  -777.039
1241437  -817.470
1321589  -815.391
1549501  -832.092
1736437  -799.842
1740197  -801.705
1764029  -817.216
2184811  -806.091
2216309  -808.908
2609963  -788.223
2614763  -781.214
2697179  -807.934
3001421  -801.239
3254773  -826.147
3261221  -819.566
3280363  -822.935
3349097  -817.104
3525883  -838.125
3643883  -823.992
3651607  -802.719
3744737  -822.438
3806051  -817.982
4032949  -836.371
4036069  -831.926
4077611  -827.777
4092701  -823.883
4225973  -833.596
4248019  -816.911
4258363  -813.725
4343629  -823.049
4459157  -813.966
4513931  -805.356
4573691  -797.186
4592017  -795.013
4695371  -798.477
4732603  -796.437
4839157  -799.798
4883953  -797.881
4953023  -801.129
5031193  -809.243
5097403  -821.935
5235679  -829.432
5256283  -827.255
5304331  -825.178
5366539  -818.670
5388869  -803.509
5830271  -802.138
6267083  -814.058
6331289  -825.594
6489179  -836.812
6615361  -847.711
6654059  -858.266
7428599  -860.609
7555049  -866.956
7849643  -865.197
7852171  -851.679
7873589  -850.213
8047771  -848.824
8106181  -847.486
8167051  -853.649
8300197  -855.991
8397097  -840.132
8436397  -828.299
8718803  -823.889
8929111  -826.639
9019973  -836.263
9058057  -831.956
9126869  -837.908
9417157  -847.119
9518219  -846.189
9640549  -835.478
9704491  -844.447
9809419  -846.820
9934411  -842.824
10257083  -832.670
10424663  -838.301
10537957  -837.667
10610357  -840.099
10856359  -848.543
10861307  -838.900
10985851  -838.334
11145619  -837.796
11193251  -828.589
11287343  -831.049
11365037  -822.113
11448979  -824.608
11588939  -818.713
11914247  -824.011
11919067  -829.201
12090283  -828.881
12226297  -823.199
12307781  -825.628
12307957  -817.453
12573971  -806.819
12655567  -811.968
12671819  -814.449
12737903  -806.692
12924089  -804.141
13051657  -804.152
13176629  -794.218
13489667  -791.877
13502647  -794.480
13664309  -792.187
13822847  -794.769
13866283  -799.701
13968341  -806.933
13971941  -814.039
14059457  -821.033
14224757  -823.290
14377931  -827.823
14630683  -830.016
14718871  -823.099
14838277  -823.057
15161219  -829.756
15176897  -836.347
15268811  -829.602
15516071  -833.931
15558901  -831.666
15607877  -838.078
15709877  -831.531
15869963  -831.478
15873397  -831.426
16037071  -827.180
16087157  -829.257
16146401  -831.307
16165717  -837.439
16331309  -837.366
16482097  -837.300
16499089  -839.252
16517209  -843.179
16690103  -841.092
16696709  -835.084
16704839  -837.009
16798283  -840.860
16916281  -842.729
17157599  -846.511
17246657  -852.163
17471843  -846.326
17482111  -848.136
17495957  -842.406
17622277  -847.962
17778869  -849.740
17819189  -851.497
17893429  -855.069
18000757  -854.952
18003691  -849.401
18532219  -852.955
18626999  -852.876
18655349  -849.229
18742463  -854.504
18754517  -857.949
18803429  -863.107
18830213  -866.461
18912811  -864.578
18918749  -866.164
19022651  -866.021
19451989  -864.187
19725077  -864.080
19802683  -857.216
19983377  -855.477
20192693  -857.112
20252051  -860.395
20256029  -852.053
20301877  -850.391
20305013  -847.112
20907941  -848.775
21186041  -845.551
21234667  -850.450
21278483  -850.471
21324203  -850.493
21443717  -847.333
21484997  -845.793
21559843  -845.846
21758651  -847.472
21856741  -847.524
21945389  -847.576
21952519  -852.263
22001797  -855.364
22026253  -856.905
22155163  -859.955
22471237  -864.502
22529099  -862.969
22652821  -861.455
23424371  -865.966
23443507  -867.448
23447917  -870.399
23459531  -873.320
23537659  -870.335
23761201  -870.309
23802083  -867.371
23845397  -867.362
23854741  -870.240
23886997  -874.526
23951887  -877.343
23965589  -875.866
24098603  -874.405
24191611  -872.959
24252101  -874.336
24366851  -878.498
24394603  -872.883
24486139  -867.322
24513803  -867.327
24588283  -871.452
24644299  -871.441
24922789  -874.158
25029029  -874.142
25039667  -876.825
25218091  -879.490
25305479  -882.132
25327763  -882.085
25359029  -879.385
25359589  -883.314
25392091  -885.894
25475633  -888.454
25520897  -887.078
25641589  -890.914
25658407  -892.128
25679879  -892.045
25722491  -895.811
25898309  -894.438
25922837  -893.077
25956701  -895.530
26174123  -892.916
26244017  -891.583
26352229  -895.275
26485273  -896.443
26723533  -892.628
26809487  -892.565
27011903  -892.505
27054091  -888.755
27260929  -889.942
27302603  -886.234
27324091  -884.990
27646163  -886.186
27692737  -887.373
27927499  -889.760
27938591  -887.328
28152379  -887.310
28210139  -886.100
28423243  -887.278
28504181  -887.265
28751629  -888.435
28822987  -890.773
28867877  -890.751
28877977  -887.230
28899329  -883.737
29109859  -886.063
29436761  -884.913
29594843  -886.076
29781461  -889.529
29787403  -889.525
29994337  -886.104
30186197  -887.255
30222131  -886.133
30467189  -886.151
30907579  -882.794
31035203  -886.200
31700651  -885.112
31833377  -881.797
31921157  -882.963
31948363  -884.120
31998563  -880.846
32445209  -877.595
32803597  -874.369
32973361  -875.557
33097931  -876.738
33112043  -879.001
33198437  -875.817
33257611  -873.738
33259573  -873.832
33302891  -873.926
33346331  -874.020
33362053  -871.977
33623371  -873.146
33648557  -870.060
33674171  -866.997
33750331  -868.172
33812549  -868.289
33820181  -871.547
34020593  -871.654
34289669  -874.887
34747877  -878.108
34773461  -879.235
34945109  -881.390
34986403  -880.442
35185957  -876.420
35425307  -878.571
35446189  -880.707
35500609  -879.777
35645371  -880.884
35777899  -880.973
35807243  -881.061
35856091  -881.150
36196861  -881.242
36429157  -884.336
36704417  -885.419
36755029  -887.491
36796069  -890.541
37201517  -891.599
37262411  -892.652
37271557  -890.747
37275431  -885.912
37361147  -885.996
37773557  -885.108
37783909  -887.143
37826011  -886.257
37857803  -889.243
37910267  -889.320
37938151  -886.514
37982429  -886.600
38014597  -886.686
38128897  -887.724
38248279  -888.757
38674723  -888.841
38703059  -891.759
38890469  -894.663
38955269  -892.850
39082651  -890.111
39182323  -887.389
39265183  -890.277
39267301  -889.429
39346981  -889.514
39382043  -891.447
39415913  -894.290
39538117  -895.280
39639403  -898.098
39752029  -892.675
39773807  -890.019
39821051  -891.013
39858811  -893.813
39911741  -896.598
39958673  -896.665
39967637  -897.629
40079573  -894.108
40152923  -894.183
40360891  -896.041
40606123  -897.892
40657483  -898.846
40662581  -898.910
40706339  -900.738
41001319  -898.157
41060309  -899.103
41274349  -901.798
41285579  -904.478
41648443  -900.171
41860043  -902.849
42048011  -900.306
42175829  -902.106
42197167  -902.170
42227483  -899.650
42243499  -898.861
42286357  -896.365
42349859  -893.882
42431947  -895.673
42516763  -894.906
42651893  -897.535
42929917  -897.615
42960277  -900.226
43300171  -901.143
43300171  -898.694
43382309  -897.097
43398197  -898.016
43444501  -898.096
43494571  -899.840
43504387  -900.745
43678757  -900.819
43743587  -898.417
44166481  -900.972
44308181  -901.872
44425441  -904.408
44430709  -905.294
44610011  -905.361
44916629  -907.874
44943589  -908.749
45031829  -907.998
45102763  -908.060
45508741  -909.739
45653999  -909.800
45791777  -905.037
45850969  -901.100
46219093  -901.186
46389029  -898.076
46535077  -900.563
46943803  -898.266
47112277  -898.363
47251931  -900.838
47381429  -898.558
47406613  -897.077
47561557  -897.966
47643403  -898.851
47706629  -896.598
47775877  -894.357
47987909  -895.247
48030133  -896.911
48090683  -896.238
48373433  -898.670
48402677  -898.770
48606869  -899.643
48655457  -902.051
49079189  -903.683
49478491  -901.474
49646573  -900.807
49784003  -901.672
50156131  -904.062
50173847  -904.918
50216239  -905.770
50376629  -908.135
50480789  -910.489
50485307  -910.569
50521181  -912.155
50525821  -913.732
50541941  -913.055
50750123  -913.129
50846729  -912.458
50953163  -914.023
51037199  -914.839
51188327  -915.652
51201259  -916.462
51574879  -918.747
51712523  -919.548
51742981  -920.346
51984917  -922.610
52101473  -924.133
52188853  -921.993
52687123  -924.244
52850881  -925.029
52984741  -925.812
53011531  -928.042
53232119  -927.366
53691893  -928.142
53694611  -927.471
53719093  -928.244
53765941  -930.450
53807653  -929.778
53832511  -931.256
53833399  -932.014
54036611  -932.056
54092149  -932.099
54098953  -932.851
54274877  -932.185
54277253  -930.109
54291077  -930.861
54440131  -930.204
54476693  -928.146
54507821  -926.098
54579121  -925.456
54588571  -927.607
54605087  -929.053
54673163  -927.020
54854939  -927.076
54870869  -925.057
54997403  -926.498
55176643  -928.624
55176811  -930.053
55207189  -932.163
55207403  -931.524
55240517  -933.621
55273019  -934.346
55429981  -931.664
55753937  -932.393
55815281  -933.118
55831793  -934.518
55844027  -936.587
55869571  -933.929
56066261  -929.262
56097577  -929.988
56160971  -932.052
56219483  -931.432
56269163  -933.485
56419003  -932.865
56482021  -933.578
56558377  -932.961
56765419  -933.673
56810099  -933.720
56934629  -934.427
57040183  -935.133
57162101  -937.151
57162997  -938.505
57533131  -939.201
57590711  -939.239
57711509  -939.277
57761819  -937.361
57945131  -937.404
58043891  -937.447
58051963  -934.897
58208347  -933.005
58353671  -930.474
58356593  -931.177
58362013  -933.164
58453237  -930.005
58642879  -926.218
58734499  -926.286
58929883  -928.270
58981843  -929.610
59021621  -930.308
59103953  -930.368
59140847  -929.794
59298683  -930.489
59408197  -929.918
59490097  -929.980
59724677  -930.042
59787209  -931.362
59821219  -929.539
60070973  -927.097
60107527  -927.792
60261031  -927.235
60338209  -927.928
60633109  -928.619
60691349  -927.444
61065931  -929.376
61168901  -928.824
61185403  -929.511
61235833  -929.578
61442203  -929.030
61478603  -927.253
61779007  -927.326
61815563  -928.012
62026243  -928.696
62141509  -929.989
62185463  -931.277
62212841  -929.517
62969323  -929.588
62980829  -927.838
63253877  -928.520
63411749  -929.805
63541391  -930.482
63875989  -931.158
64207291  -931.833
64419287  -932.506
64582157  -931.975
64692233  -929.045
65276983  -929.124
65296037  -927.406
65338811  -928.085
65374651  -926.376
65543957  -924.673
65556691  -925.354
65634461  -925.439
65729737  -926.117
65797117  -922.653
65925413  -924.515
65937077  -924.012
66084409  -924.689
66369617  -924.189
66382037  -926.038
66458963  -926.123
66542717  -924.454
67283497  -922.792
67299949  -924.635
67332283  -924.725
67617191  -921.907
67748827  -922.583
68028419  -923.838
68049187  -925.667
68102347  -925.178
68138963  -926.422
68213177  -926.510
68225627  -926.598
68273083  -926.685
68297179  -927.346
68390989  -929.148
68523779  -927.518
68608763  -929.314
68855363  -926.551
68923909  -923.797
69008749  -923.323
69045497  -923.417
69059923  -922.945
69120323  -923.604
69560443  -923.699
69785147  -923.794
70036789  -925.014
70176949  -923.422
70273123  -923.518
70578077  -924.175
70616123  -922.033
70815961  -922.132
70845751  -922.789
71001467  -923.444
71334821  -925.210
71388523  -925.860
71519131  -927.063
71575891  -927.155
71787077  -925.589
71901637  -924.580
71902043  -926.329
72243109  -926.423
72334909  -927.616
72664157  -928.807
73095317  -928.898
73264549  -930.633
73533563  -930.175
73610837  -930.265
73723171  -931.991
73752677  -929.901
73923371  -931.623
74035847  -932.254
74203397  -930.715
74434727  -930.806
74610931  -930.896
74622203  -931.526
74744821  -933.232
74806091  -932.243
75136843  -932.869
75169691  -934.566
75448117  -933.044
75467111  -934.737
75474757  -934.288
75494597  -933.840
75530177  -933.394
75881759  -931.886
76573589  -931.978
76687951  -932.069
76791691  -931.631
76893373  -932.252
76965893  -932.872
77017267  -932.435
77261323  -933.580
77294683  -935.248
77324747  -933.759
77532571  -934.373
77758399  -932.890
77859323  -930.365
77950867  -930.983
78015293  -932.642
78274081  -931.692
78413009  -932.827
78416651  -932.399
78548039  -929.379
78602047  -929.476
78991291  -931.127
79157993  -931.222
79351567  -929.770
79619971  -929.868
79639643  -930.996
79645219  -931.606
79893491  -931.701
79976509  -932.309
80085029  -931.892
80100947  -932.499
80345131  -932.083
80394043  -930.649
80480629  -931.255
80667661  -931.860
80684587  -931.449
80814749  -930.531
80829029  -931.135
80905523  -931.737
81276977  -931.834
81701189  -931.931
81765689  -930.517
81885131  -932.125
82185731  -931.720
82252997  -931.316
82300643  -931.415
82336591  -931.513
82393813  -931.111
82433917  -930.212
82477331  -931.308
82581029  -932.401
82681759  -932.995
82750937  -931.106
82787483  -930.709
82826923  -932.292
82873201  -931.895
83214539  -930.512
83505509  -931.105
83512711  -930.712
84058837  -931.305
84117401  -929.931
84138227  -931.014
84418171  -931.114
84508147  -931.704
84570371  -932.780
85043087  -930.438
85051621  -931.515
85218677  -929.668
85282037  -930.257
85435939  -928.903
85469597  -929.493
85525189  -930.080
85835231  -930.667
85850371  -930.769
85870061  -932.317
85962509  -930.009
86120467  -929.631
86283053  -930.215
86391883  -930.318
86496677  -930.900
86583509  -931.480
86703989  -932.538
86733539  -932.637
87097931  -931.784
87126623  -930.456
87138251  -929.608
87144221  -930.187
87436619  -930.291
87534709  -930.868
87588451  -929.551
87662411  -928.238
87722317  -927.401
88056197  -927.509
88064027  -926.204
88161509  -926.784
88430081  -927.832
88473197  -928.408
88544923  -929.919
88607411  -930.024
88835921  -928.727
89023211  -927.900
89043797  -928.473
89122757  -929.045
89184331  -930.546
89435429  -929.257
89638957  -930.290
89710363  -927.616
89735531  -928.187
89830171  -928.756
89960473  -929.324
90033301  -929.891
90109637  -931.376
90230123  -932.858
90305807  -932.959
90310159  -933.519
90765989  -934.535
90784663  -935.549
91124549  -936.105
91205531  -936.202
91677349  -937.212
91679111  -937.309
91757977  -936.495
92038553  -936.593
92191529  -937.598
92193371  -936.788
92219371  -937.791
92442523  -938.791
92445607  -937.531
92602891  -938.078
92614751  -937.724
92902541  -938.270
93031409  -937.467
93103189  -938.462
93372911  -939.903
93908917  -940.445
94184309  -940.092
94214251  -938.398
94461467  -939.835
94612003  -939.930
94714859  -940.917
94839967  -941.456
95057653  -942.883
95279221  -939.422
95525351  -940.849
95576167  -940.058
95587711  -940.596
95647157  -940.691
95758373  -939.461
95874089  -936.912
95969843  -937.892
95977331  -936.671
96004171  -937.649
96127483  -939.064
96844357  -939.601
96909479  -938.384
97019317  -939.795
97221799  -938.144
97273963  -938.679
97338187  -940.086
97398011  -940.182
97464287  -939.843
97562203  -940.809
97641899  -941.338
97923523  -939.266
97986689  -939.797
98011559  -938.597
98167477  -938.695
98252839  -938.362
98399123  -939.754
98470111  -938.560
98579083  -938.229
98606533  -939.616
98701411  -940.571
99040859  -941.954
99056879  -940.764
99131051  -941.715
99286181  -940.529
99305851  -940.199
99351403  -938.592
99479521  -938.265
99505853  -938.365
99511703  -938.039
99562103  -936.867
99647461  -935.697
99782113  -934.953
99797491  -935.901
99826523  -937.269
100561781  -937.370
100626283  -937.471
100642303  -937.992
100706491  -935.571
100793263  -936.093
100977781  -933.679
101333989  -933.785
101351779  -935.146
101498723  -936.086
101523871  -936.189
101526989  -935.040
101527649  -936.393
101663173  -936.079
101841013  -937.429
102071323  -936.699
102170039  -936.387
102247861  -937.732
102271529  -939.074
102385477  -940.413
102462901  -940.510
102527023  -941.845
102843613  -942.353
102936949  -943.271
102942523  -943.777
103034179  -943.459
103059349  -943.143
103330027  -942.828
103442291  -943.741
103478803  -943.835
103489819  -942.703
103591757  -941.166
103875353  -942.486
104049109  -942.174
104359891  -942.677
105031331  -943.180
105043643  -942.057
105089993  -942.559
105351097  -941.845
106089437  -943.159
106242677  -944.469
106256629  -945.777
106272197  -945.870
106396651  -947.173
106429483  -946.056
106533547  -947.356
106637059  -947.850
106663211  -947.941
106706953  -948.833
106903877  -949.725
107297581  -949.013
107384939  -949.103
107741261  -949.193
107741281  -950.081
107802091  -951.366
107814997  -951.851
107860267  -951.540
108260699  -949.243
108285299  -949.730
108381331  -950.216
108401563  -950.304
108417851  -948.414
108496387  -948.505
108531481  -949.780
108566971  -950.658
108594971  -951.140
108803083  -950.834
108837041  -950.922
108989717  -951.402
109175669  -951.490
109274981  -951.969
109477471  -953.231
109579499  -954.490
109659787  -954.574
109907309  -954.268
110125667  -954.742
110177563  -955.216
110228893  -956.467
110305339  -956.549
110521783  -956.631
110734037  -956.325
110865851  -956.408
111074903  -957.265
111121781  -958.121
111297451  -957.815
111310931  -957.896
111559003  -958.749
111911419  -958.444
112056913  -958.525
112139851  -958.990
112266551  -957.917
112332271  -958.383
112466969  -958.847
112468211  -956.246
112489037  -955.181
112552709  -955.265
112688027  -956.496
112957307  -956.579
113094011  -954.375
113101531  -955.603
113317811  -955.687
113392949  -955.391
113474653  -954.337
113492539  -954.801
113502797  -954.129
113523859  -951.944
113626361  -952.788
113715083  -952.498
113873899  -953.340
113959837  -953.050
113966189  -951.254
114045083  -952.471
114149381  -951.431
114283459  -952.271
114503749  -950.483
114553963  -950.573
114686239  -951.786
114890843  -950.752
114903757  -951.589
115135619  -952.798
115392469  -953.259
115476391  -952.228
115581871  -953.433
115768397  -953.148
115970149  -953.607
116207347  -952.581
116295749  -952.669
116342587  -953.128
116394497  -952.845
116844083  -953.304
116942363  -953.761
117022709  -953.848
117311683  -955.042
117473131  -955.865
117536723  -956.687
117911051  -955.668
117986353  -956.856
118062017  -956.574
118470551  -956.292
118592603  -957.111
119102117  -957.562
119365237  -958.013
119449663  -958.463
119463263  -959.277
119834821  -958.265
119860771  -958.714
119874913  -959.890
119927131  -960.336
119946077  -960.781
120029291  -959.410
120211667  -958.404
120495533  -958.126
120604501  -957.848
120627499  -957.571
120895967  -957.656
120923027  -955.574
121135571  -955.661
121264499  -955.388
121483591  -955.475
121664783  -956.642
121680409  -956.369
121705711  -956.815
121928923  -957.260
122103181  -958.062
122321051  -957.073
122372401  -957.159
122539049  -958.317
122664629  -958.045
122679163  -957.059
122960197  -955.362
123000679  -954.382
123084733  -954.471
123134287  -955.270
123490007  -955.714
124154141  -955.092
124164181  -953.761
124208011  -952.788
124506433  -953.588
124614683  -954.386
124624771  -955.183
124781563  -955.625
124865317  -956.419
124888997  -955.449
124919117  -956.241
125483857  -957.385
126027683  -955.714
126190411  -955.100
126412219  -952.731
126464491  -952.122
126616709  -952.565
126711667  -951.957
126802603  -952.400
126958807  -953.541
127028683  -953.981
127115269  -953.025
127285811  -954.163
127355869  -954.602
142872677  -965.629
157742003  -970.550
172229461  -969.935
186565963  -970.277
215798771  -966.749
231845179  -979.783
247209533  -981.935
263913589  -983.800
280844821  -985.835
299315771  -988.370
317793269  -989.352
334789613  -990.672
352893539  -991.436
367783051  -987.645
382434623  -994.440
398359531  -998.933
416328043  -999.499
435794693  -1001
451767203  -1004
469657633  -1003
486802247  -1003
518727523  -1005
537111037  -1007
555647557  -1011
572364043  -1010
588489497  -1012
616669591  -1011
633063547  -1012
651220957  -1012
669214099  -1010
688357771  -1016
718456789  -1013
740808967  -1012
756861211  -1011
777730699  -1009
797069131  -1006
819703483  -1006
841544843  -1005
857733911  -1008
877413077  -1010
894328109  -1014
917178517  -1013
938504251  -1014
960615883  -1018
979915877  -1019
998596763  -1020
1021725163  -1015
1039418557  -1014
1060407053  -1017
1079244721  -1015
1117745693  -1017
1137584323  -1016
1156713451  -1019
1178773579  -1019
1196467757  -1021
1218818291  -1024
1240383637  -1024
1261916437  -1027
1284253237  -1028
1319586929  -1028
1343239439  -1027
1363496131  -1024
1384184537  -1024
1420750511  -1026
1442211737  -1024
1464141827  -1025
1483765931  -1026
1519280011  -1026
1538494687  -1026
1561622149  -1027
1582389973  -1029
1620389653  -1032
1641181589  -1032
1664366527  -1033
1683855893  -1032
1720610819  -1032
1741139479  -1034
1762100917  -1033
1786447213  -1032
1825450937  -1034
1844822123  -1035
1868512319  -1034
1891375523  -1034
1919866591  -1034
1943210681  -1035
1962576433  -1033
1987304653  -1033
2024205763  -1030
2047672189  -1031
2066698171  -1030
2091687541  -1031
2120067877  -1032
2134851403  -1032
2160772433  -1034
2182011497  -1035
2223461269  -1036
2251138789  -1037
2275263103  -1038
2297431211  -1038
2324689559  -1038
2346403307  -1039
2371151371  -1040
2394073999  -1041
2422201303  -1042
2445351989  -1043
2468874887  -1042
2489421323  -1044
2524692101  -1044
2551762277  -1045
2574373349  -1045
2595476789  -1044
2622946003  -1044
2643207263  -1046
2667548837  -1046
2694558437  -1045
2730368731  -1047
2756090237  -1047
2783015909  -1048
2822658277  -1049
2843288197  -1049
2871233779  -1050
2896267643  -1050
2921962429  -1051
2946680447  -1051
2974315483  -1053
3023088781  -1052
3049315547  -1053
3073224653  -1053
3093645109  -1052
3122846003  -1053
3147295121  -1054
3167286667  -1052
3188650603  -1053
3225808549  -1053
3247268669  -1052
3274792309  -1051
3324184069  -1052
3353287739  -1052
3380038093  -1051
3428259229  -1052
3451610683  -1053
3479283559  -1054
3527464687  -1054
3553868609  -1056
3578930093  -1056
3622445569  -1057
3649763291  -1057
3677524703  -1057
3726944699  -1057
3748934851  -1058
3769960723  -1058
3795348043  -1059
3821580449  -1060
3846819043  -1061
3871765837  -1061
3897487189  -1063
3922292981  -1062
3956216491  -1062
3981327283  -1061
4027037291  -1061
4053308263  -1061
4075711117  -1061
4126093331  -1062
4153215763  -1063
4175238563  -1064
4198497397  -1065
4226041243  -1066
4251498637  -1067
4274706091  -1066
4326171547  -1066
4348354051  -1066
4369730887  -1065
4392037781  -1066
4425596041  -1066
4449225643  -1065
4480647499  -1065
4519101131  -1066
4542778873  -1065
4569778033  -1065
4594879403  -1065
4624813763  -1065
4653899423  -1065
4679538517  -1066
4719660247  -1067
4743095803  -1067
4771657277  -1067
4798461347  -1067
4827883349  -1067
4855734979  -1067
4879507733  -1068
4927260551  -1069
4953854891  -1069
4975072489  -1069
4998701707  -1071
5026433563  -1071
5056373867  -1072
5080722859  -1072
5125372771  -1073
5151797591  -1073
5182572709  -1073
5228257589  -1074
5255552501  -1075
5281034179  -1074
5327184589  -1076
5353484641  -1076
5383571251  -1075
5427365777  -1076
5454813941  -1076
5480336429  -1076
5530378993  -1076
5558330539  -1077
5585621563  -1077
5624409163  -1077
5649870043  -1078
5678278043  -1078
5725015271  -1079
5753880521  -1079
5783754817  -1079
5827088251  -1079
5856603461  -1080
5878273211  -1080
5923602037  -1080
5950220849  -1080
5977804379  -1081
6028707037  -1082
6056639651  -1083
6083789981  -1083
6125321471  -1084
6153609347  -1083
6183077291  -1083
6227140483  -1083
6259962197  -1084
6286999877  -1085
6326215157  -1085
6355030531  -1084
6383613349  -1084
6429189817  -1084
6453701581  -1085
6480185461  -1084
6524794117  -1084
6556340251  -1084
6584077651  -1085
6630719677  -1086
6662224157  -1086
6688184123  -1086
6726274837  -1086
6758304103  -1085
6785117509  -1084
6827971573  -1084
6860467051  -1084
6891694253  -1084
6932367329  -1084
6957737771  -1084
6987204911  -1083
7029466273  -1083
7059875113  -1084
7089859643  -1083
7125276611  -1084
7152957419  -1084
7185069557  -1085
7228031477  -1085
7257975643  -1085
7285676381  -1086
7333081309  -1088
7364662673  -1087
7392644047  -1087
7424735147  -1087
7454983927  -1087
7480304701  -1087
7528833563  -1087
7557952459  -1087
7582578277  -1088
7627888693  -1089
7662005909  -1089
7694566739  -1088
7727078347  -1088
7760552363  -1088
7791128549  -1088
7827661619  -1089
7856706581  -1089
7883776763  -1088
7932452851  -1087
7964281511  -1088
7991545733  -1088
8030126519  -1088
8061348203  -1088
8088601013  -1089
8127653021  -1089
8157158137  -1090
8182085927  -1090
8225267669  -1090
8255822063  -1090
8282222243  -1090
8327880163  -1091
8354952233  -1091
8385154003  -1091
8427870589  -1092
8454535399  -1091
8483591111  -1091
8526517877  -1092
8559955097  -1092
8591738063  -1093
8633752363  -1093
8658497611  -1093
8686961317  -1094
8726636203  -1094
8759812279  -1095
8791670971  -1095
8827859197  -1096
8852584031  -1096
8887777013  -1096
8930509877  -1096
8956623373  -1097
8984534543  -1097
9028336483  -1097
9060117181  -1098
9091339249  -1098
9130398253  -1098
9164875513  -1098
9190230149  -1099
9228669497  -1099
9258059227  -1099
9286082219  -1099
9328507883  -1099
9354664799  -1099
9383414441  -1100
9425486713  -1100
9458266843  -1100
9484213913  -1101
9526192363  -1102
9555933743  -1102
9586299029  -1102
9630276011  -1102
9663160069  -1102
9697834147  -1102
9730732951  -1102
9763446757  -1102
9796304443  -1103
9831885751  -1103
9864324149  -1102
9898135883  -1102
9927189721  -1102
9956988229  -1102
9981968911  -1103


==> data/prime_log2_r4_p5.dat <==
501029  -516.751
545723  -607.376
602461  -582.041
797611  -575.034
812011  -571.122
887657  -538.465
953243  -569.854
1000033  -594.057
1129211  -592.797
1241437  -612.274
1321589  -592.731
1549501  -594.127
1736437  -611.939
1740197  -627.224
1764029  -612.992
2184811  -601.314
2216309  -603.618
2609963  -594.339
2614763  -609.026
2697179  -589.538
3001421  -572.057
3254773  -566.497
3261221  -571.206
3280363  -584.923
3349097  -579.584
3525883  -592.258
3643883  -604.140
3651607  -598.873
3744737  -609.821
3806051  -612.452
4032949  -615.084
4036069  -617.553
4077611  -619.901
4092701  -622.121
4225973  -604.346
4248019  -594.029
4258363  -603.164
4343629  -599.586
4459157  -584.212
4513931  -581.346
4573691  -584.376
4592017  -592.872
4695371  -595.549
4732603  -603.490
4839157  -600.609
4883953  -597.866
4953023  -605.370
5031193  -612.601
5097403  -619.570
5235679  -621.540
5256283  -628.135
5304331  -629.888
5366539  -631.595
5388869  -633.245
5830271  -634.970
6267083  -641.127
6331289  -642.788
6489179  -635.948
6615361  -637.710
6654059  -631.195
7428599  -633.158
7555049  -626.991
7849643  -625.040
7852171  -623.151
7873589  -625.201
8047771  -627.221
8106181  -629.191
8167051  -627.388
8300197  -618.296
8397097  -623.988
8436397  -629.529
8718803  -634.974
8929111  -633.293
9019973  -624.735
9058057  -630.092
9126869  -631.940
9417157  -630.431
9518219  -625.659
9640549  -627.560
9704491  -629.421
9809419  -624.850
9934411  -623.561
10257083  -628.608
10424663  -633.560
10537957  -638.411
10610357  -643.160
10856359  -641.801
10861307  -634.508
10985851  -633.285
11145619  -635.025
11193251  -633.836
11287343  -632.680
11365037  -637.229
11448979  -636.070
11588939  -632.160
11914247  -631.106
11919067  -624.599
12090283  -623.653
12226297  -617.354
12307781  -613.846
12307957  -607.768
12573971  -604.429
12655567  -598.561
12671819  -595.378
12737903  -589.707
12924089  -591.733
13051657  -591.220
13176629  -593.211
13489667  -587.769
13502647  -587.327
13664309  -589.332
13822847  -593.725
13866283  -593.257
13968341  -590.427
13971941  -590.001
14059457  -584.914
14224757  -589.190
14377931  -591.102
14630683  -590.710
14718871  -592.597
14838277  -592.207
15161219  -594.075
15176897  -593.691
15268811  -595.523
15516071  -595.145
15558901  -592.598
15607877  -596.573
15709877  -591.912
15869963  -595.848
15873397  -599.723
16037071  -601.448
16087157  -601.063
16146401  -598.615
16165717  -602.372
16331309  -604.040
16482097  -603.659
16499089  -601.269
16517209  -600.915
16690103  -604.551
16696709  -606.159
16704839  -605.784
16798283  -605.416
16916281  -606.994
17157599  -604.706
17246657  -604.365
17471843  -607.845
17482111  -609.385
17495957  -612.785
17622277  -616.146
17778869  -617.612
17819189  -617.213
17893429  -618.657
18000757  -621.910
18003691  -623.309
18532219  -621.094
18626999  -618.909
18655349  -620.323
18742463  -619.946
18754517  -619.575
18803429  -620.963
18830213  -620.592
18912811  -621.960
18918749  -623.311
19022651  -624.650
19451989  -625.986
19725077  -629.013
19802683  -632.008
19983377  -628.246
20192693  -624.529
20252051  -624.185
20256029  -625.501
20301877  -628.448
20305013  -624.815
20907941  -622.857
21186041  -624.176
21234667  -620.630
21278483  -617.124
21324203  -616.856
21443717  -619.778
21484997  -619.502
21559843  -619.230
21758651  -618.965
21856741  -617.143
21945389  -618.448
21952519  -613.560
22001797  -616.409
22026253  -616.170
22155163  -612.892
22471237  -609.649
22529099  -609.458
22652821  -609.270
23424371  -610.596
23443507  -613.401
23447917  -610.239
23459531  -611.541
23537659  -609.891
23761201  -611.187
23802083  -613.929
23845397  -616.644
23854741  -615.004
23886997  -617.688
23951887  -617.488
23965589  -618.713
24098603  -618.513
24191611  -619.726
24252101  -619.525
24366851  -615.134
24394603  -614.959
24486139  -613.402
24513803  -615.995
24588283  -618.566
24644299  -619.747
24922789  -620.923
25029029  -622.090
25039667  -624.596
25218091  -624.394
25305479  -625.534
25327763  -627.997
25359029  -629.111
25359589  -630.215
25392091  -631.309
25475633  -631.085
25520897  -630.864
25641589  -631.945
25658407  -634.311
25679879  -630.216
25722491  -630.005
25898309  -631.076
25922837  -630.865
25956701  -629.390
26174123  -631.717
26244017  -631.509
26352229  -632.558
26485273  -632.352
26723533  -634.639
26809487  -634.429
27011903  -636.694
27054091  -637.711
27260929  -637.495
27302603  -639.725
27324091  -639.504
27646163  -641.715
27692737  -643.908
27927499  -642.474
27938591  -643.451
28152379  -642.031
28210139  -640.623
28423243  -640.416
28504181  -640.211
28751629  -638.830
28822987  -636.284
28867877  -636.101
28877977  -638.253
28899329  -636.902
29109859  -637.879
29436761  -636.543
29594843  -638.672
29781461  -637.345
29787403  -637.171
29994337  -637.000
30186197  -639.106
30222131  -640.063
30467189  -641.017
30907579  -640.842
31035203  -640.670
31700651  -637.140
31833377  -634.754
31921157  -636.841
31948363  -636.694
31998563  -636.548
32445209  -635.303
32803597  -635.169
32973361  -636.136
33097931  -637.097
33112043  -636.960
33198437  -636.826
33257611  -637.776
33259573  -639.798
33302891  -636.429
33346331  -636.300
33362053  -638.307
33623371  -639.239
33648557  -636.980
33674171  -636.852
33750331  -637.781
33812549  -637.653
33820181  -636.478
34020593  -638.445
34289669  -639.361
34747877  -637.156
34773461  -636.003
34945109  -636.924
34986403  -636.810
35185957  -636.698
35425307  -634.540
35446189  -634.438
35500609  -633.319
35645371  -634.238
35777899  -635.152
35807243  -635.052
35856091  -635.958
36196861  -635.858
36429157  -637.762
36704417  -635.664
36755029  -636.564
36796069  -637.459
37201517  -639.342
37262411  -640.227
37271557  -640.122
37275431  -639.038
37361147  -636.983
37773557  -636.892
37783909  -636.803
37826011  -637.684
37857803  -639.526
37910267  -637.502
37938151  -637.412
37982429  -637.323
38014597  -635.326
38128897  -637.149
38248279  -637.064
38674723  -636.981
38703059  -636.899
38890469  -637.761
38955269  -638.619
39082651  -639.472
39182323  -641.256
39265183  -641.165
39267301  -640.145
39346981  -639.132
39382043  -639.049
39415913  -640.810
39538117  -640.724
39639403  -642.471
39752029  -643.295
39773807  -643.203
39821051  -644.021
39858811  -644.834
39911741  -645.642
39958673  -647.348
39967637  -647.246
40079573  -647.146
40152923  -648.834
40360891  -649.623
40606123  -649.519
40657483  -651.191
40662581  -650.199
40706339  -650.095
41001319  -650.873
41060309  -648.136
41274349  -648.917
41285579  -647.948
41648443  -647.856
41860043  -647.766
42048011  -647.677
42175829  -648.456
42197167  -646.639
42227483  -648.278
42243499  -647.331
42286357  -647.246
42349859  -646.307
42431947  -644.522
42516763  -644.446
42651893  -644.372
42929917  -642.606
42960277  -644.227
43300171  -644.999
43300171  -645.766
43382309  -643.178
43398197  -641.440
43444501  -640.545
43494571  -641.318
43504387  -639.598
43678757  -637.888
43743587  -639.489
44166481  -638.612
44308181  -637.741
44425441  -637.694
44430709  -638.466
44610011  -639.235
44916629  -636.742
44943589  -637.514
45031829  -637.471
45102763  -639.047
45508741  -638.195
45653999  -637.347
45791777  -638.916
45850969  -639.676
46219093  -641.234
46389029  -641.987
46535077  -641.940
46943803  -641.894
47112277  -643.438
47251931  -644.182
47381429  -644.924
47406613  -643.295
47561557  -644.824
47643403  -644.774
47706629  -645.508
47775877  -645.458
47987909  -646.189
48030133  -647.694
48090683  -649.192
48373433  -649.135
48402677  -650.625
48606869  -650.566
48655457  -648.967
49079189  -649.683
49478491  -649.629
49646573  -648.045
49784003  -649.525
50156131  -650.238
50173847  -650.186
50216239  -650.894
50376629  -650.841
50480789  -651.545
50485307  -651.492
50521181  -652.191
50525821  -651.386
50541941  -650.584
50750123  -650.534
50846729  -651.231
50953163  -651.180
51037199  -650.387
51188327  -651.823
51201259  -651.032
51574879  -650.246
51712523  -650.201
51742981  -649.421
51984917  -647.910
52101473  -649.337
52188853  -650.758
52687123  -649.255
52850881  -649.217
52984741  -648.451
53011531  -649.141
53232119  -649.828
53691893  -648.344
53694611  -649.032
53719093  -647.557
53765941  -648.244
53807653  -648.212
53832511  -648.179
53833399  -648.147
54036611  -648.827
54092149  -649.505
54098953  -650.889
54274877  -652.269
54277253  -650.816
54291077  -652.189
54440131  -650.039
54476693  -648.601
54507821  -649.271
54579121  -649.938
54588571  -650.602
54605087  -650.568
54673163  -649.144
54854939  -648.420
54870869  -649.083
54997403  -650.434
55176643  -651.781
55176811  -652.433
55207189  -651.710
55207403  -650.306
55240517  -651.641
55273019  -650.925
55429981  -651.573
55753937  -652.900
55815281  -652.865
55831793  -654.184
55844027  -655.497
55869571  -655.457
56066261  -656.090
56097577  -654.706
56160971  -655.339
56219483  -655.300
56269163  -655.261
56419003  -653.891
56482021  -653.191
56558377  -651.830
56765419  -652.463
56810099  -652.432
56934629  -653.062
57040183  -651.713
57162101  -649.053
57162997  -650.344
57533131  -648.353
57590711  -648.333
57711509  -648.966
57761819  -648.293
57945131  -648.925
58043891  -648.256
58051963  -648.237
58208347  -649.514
58353671  -650.140
58356593  -648.829
58362013  -646.237
58453237  -646.223
58642879  -646.852
58734499  -646.198
58929883  -647.464
58981843  -648.725
59021621  -648.072
59103953  -648.057
59140847  -649.310
59298683  -648.027
59408197  -648.013
59490097  -645.476
59724677  -646.727
59787209  -647.345
59821219  -647.961
60070973  -647.948
60107527  -647.936
60261031  -647.300
60338209  -646.666
60633109  -647.280
60691349  -645.407
61065931  -646.022
61168901  -645.397
61185403  -646.628
61235833  -646.621
61442203  -645.383
61478603  -645.379
61779007  -644.147
61815563  -642.920
62026243  -644.146
62141509  -644.146
62185463  -642.926
62212841  -643.537
62969323  -643.540
62980829  -644.150
63253877  -644.152
63411749  -644.155
63541391  -644.157
63875989  -644.765
64207291  -645.371
64419287  -645.373
64582157  -645.376
64692233  -646.579
65276983  -645.381
65296037  -644.188
65338811  -644.195
65374651  -644.201
65543957  -644.208
65556691  -644.809
65634461  -644.815
65729737  -644.821
65797117  -644.827
65925413  -646.014
65937077  -646.018
66084409  -646.611
66369617  -646.615
66382037  -646.619
66458963  -647.794
66542717  -647.796
67283497  -648.969
67299949  -648.970
67332283  -647.807
67617191  -647.811
67748827  -646.654
68028419  -646.081
68049187  -647.247
68102347  -646.097
68138963  -647.259
68213177  -646.114
68225627  -644.972
68273083  -644.982
68297179  -644.420
68390989  -645.003
68523779  -644.443
68608763  -645.595
68855363  -646.744
68923909  -647.321
69008749  -647.896
69045497  -647.902
69059923  -647.909
69120323  -649.045
69560443  -649.050
69785147  -647.929
70036789  -648.500
70176949  -649.069
70273123  -649.076
70578077  -647.962
70616123  -649.090
70815961  -649.656
70845751  -650.220
71001467  -647.999
71334821  -647.453
71388523  -646.354
71519131  -646.921
71575891  -647.487
71787077  -648.604
71901637  -647.511
71902043  -648.624
72243109  -649.185
72334909  -649.744
72664157  -650.852
73095317  -650.860
73264549  -649.226
73533563  -649.237
73610837  -649.249
73723171  -649.806
73752677  -650.905
73923371  -650.915
74035847  -649.839
74203397  -650.934
74434727  -650.944
74610931  -651.495
74622203  -651.505
74744821  -650.975
74806091  -651.524
75136843  -651.534
75169691  -651.544
75448117  -651.555
75467111  -652.100
75474757  -652.110
75494597  -651.053
75530177  -651.065
75881759  -651.608
76573589  -651.621
76687951  -652.164
76791691  -652.705
76893373  -651.657
76965893  -652.727
77017267  -652.738
77261323  -653.803
77294683  -652.760
77324747  -651.721
77532571  -651.734
77758399  -652.271
77859323  -652.284
77950867  -653.342
78015293  -652.310
78274081  -652.844
78413009  -653.377
78416651  -653.908
78548039  -654.438
78602047  -653.413
78991291  -653.943
79157993  -653.954
79351567  -653.967
79619971  -654.494
79639643  -653.477
79645219  -654.004
79893491  -654.530
79976509  -655.054
80085029  -655.578
80100947  -655.588
80345131  -656.109
80394043  -657.139
80480629  -657.657
80667661  -658.173
80684587  -657.165
80814749  -657.681
80829029  -656.171
80905523  -656.181
81276977  -657.202
81701189  -657.212
81765689  -656.719
81885131  -657.233
82185731  -657.746
82252997  -656.752
82300643  -657.766
82336591  -658.276
82393813  -657.286
82433917  -658.295
82477331  -658.802
82581029  -659.308
82681759  -658.820
82750937  -658.829
82787483  -658.837
82826923  -659.836
82873201  -660.337
83214539  -658.371
83505509  -658.874
83512711  -658.391
84058837  -658.403
84117401  -656.940
84138227  -655.973
84418171  -654.518
84508147  -653.557
84570371  -652.110
85043087  -652.132
85051621  -652.641
85218677  -652.661
85282037  -651.710
85435939  -652.218
85469597  -652.240
85525189  -652.261
85835231  -650.832
85850371  -650.856
85870061  -650.398
85962509  -650.423
86120467  -649.486
86283053  -648.551
86391883  -649.539
86496677  -649.565
86583509  -649.113
86703989  -649.618
86733539  -649.167
87097931  -649.195
87126623  -649.223
87138251  -649.725
87144221  -649.277
87436619  -648.831
87534709  -648.859
87588451  -649.361
87662411  -649.861
87722317  -650.831
88056197  -651.800
88064027  -652.766
88161509  -653.259
88430081  -652.813
88473197  -653.774
88544923  -653.797
88607411  -654.287
88835921  -654.776
89023211  -654.797
89043797  -654.818
89122757  -654.840
89184331  -655.326
89435429  -653.954
89638957  -653.049
89710363  -653.074
89735531  -653.560
89830171  -654.046
89960473  -654.069
90033301  -653.632
90109637  -654.576
90230123  -654.598
90305807  -654.621
90310159  -654.644
90765989  -654.209
90784663  -653.317
91124549  -653.800
91205531  -654.281
91677349  -654.305
91679111  -654.329
91757977  -655.263
92038553  -655.287
92191529  -655.764
92193371  -655.787
92219371  -655.810
92442523  -656.737
92445607  -657.662
92602891  -658.133
92614751  -658.604
92902541  -658.173
93031409  -658.643
93103189  -659.112
93372911  -659.579
93908917  -658.702
94184309  -659.171
94214251  -659.638
94461467  -658.764
94612003  -657.893
94714859  -657.469
94839967  -656.602
95057653  -656.626
95279221  -656.206
95525351  -656.231
95576167  -657.142
95587711  -657.609
95647157  -657.632
95758373  -656.772
95874089  -656.797
95969843  -657.702
95977331  -658.165
96004171  -658.188
96127483  -659.089
96844357  -659.111
96909479  -659.571
97019317  -658.718
97221799  -659.178
97273963  -658.327
97338187  -657.479
97398011  -657.939
97464287  -657.094
97562203  -657.119
97641899  -656.710
97923523  -656.736
97986689  -657.196
98011559  -657.221
98167477  -658.111
98252839  -657.704
98399123  -658.591
98470111  -659.045
98579083  -659.069
98606533  -659.951
98701411  -659.973
99040859  -659.568
99056879  -658.307
99131051  -658.332
99286181  -657.930
99305851  -657.528
99351403  -656.702
99479521  -656.729
99505853  -657.606
99511703  -658.481
99562103  -659.354
99647461  -659.801
99782113  -660.670
99797491  -660.693
99826523  -660.715
100561781  -660.316
100626283  -659.496
100642303  -658.679
100706491  -659.125
100793263  -659.150
100977781  -658.755
101333989  -659.200
101351779  -658.807
101498723  -658.832
101523871  -658.441
101526989  -658.884
101527649  -658.493
101663173  -657.687
101841013  -656.883
102071323  -656.911
102170039  -656.525
102247861  -656.968
102271529  -657.410
102385477  -656.612
102462901  -657.053
102527023  -657.907
102843613  -657.110
102936949  -657.550
102942523  -657.578
103034179  -657.606
103059349  -657.634
103330027  -656.843
103442291  -657.282
103478803  -657.310
103489819  -656.931
103591757  -657.776
103875353  -656.989
104049109  -657.425
104359891  -657.861
105031331  -657.890
105043643  -658.731
105089993  -657.948
105351097  -658.788
106089437  -657.196
106242677  -658.036
106256629  -658.470
106272197  -657.692
106396651  -658.125
106429483  -658.155
106533547  -658.185
106637059  -658.214
106663211  -658.645
106706953  -657.872
106903877  -658.704
107297581  -659.134
107384939  -658.763
107741261  -658.393
107741281  -658.822
107802091  -659.250
107814997  -659.279
107860267  -658.513
108260699  -658.145
108285299  -658.573
108381331  -659.000
108401563  -659.822
108417851  -659.850
108496387  -658.298
108531481  -658.723
108566971  -659.147
108594971  -657.995
108803083  -658.026
108837041  -657.664
108989717  -657.695
109175669  -658.119
109274981  -658.542
109477471  -658.572
109579499  -658.994
109659787  -658.243
109907309  -658.664
110125667  -657.915
110177563  -658.726
110228893  -659.535
110305339  -659.954
110521783  -659.207
110734037  -660.013
110865851  -660.431
111074903  -659.685
111121781  -659.328
111297451  -659.746
111310931  -659.776
111559003  -659.035
111911419  -658.680
112056913  -657.942
112139851  -656.820
112266551  -656.470
112332271  -656.121
112466969  -656.539
112468211  -656.573
112489037  -656.607
112552709  -657.024
112688027  -656.294
112957307  -657.092
113094011  -657.507
113101531  -657.922
113317811  -658.335
113392949  -658.748
113474653  -658.780
113492539  -658.433
113502797  -659.223
113523859  -659.634
113626361  -660.043
113715083  -660.829
113873899  -660.482
113959837  -660.512
113966189  -660.919
114045083  -660.949
114149381  -660.603
114283459  -661.009
114503749  -661.415
114553963  -662.194
114686239  -662.223
114890843  -661.503
114903757  -661.533
115135619  -661.190
115392469  -661.220
115476391  -661.250
115581871  -661.653
115768397  -662.427
115970149  -662.828
116207347  -662.857
116295749  -663.256
116342587  -662.544
116394497  -661.833
116844083  -661.864
116942363  -661.894
117022709  -662.293
117311683  -662.323
117473131  -662.722
117536723  -663.488
117911051  -663.885
117986353  -663.914
118062017  -663.943
118470551  -664.338
118592603  -664.367
119102117  -664.396
119365237  -663.693
119449663  -662.991
119463263  -663.021
119834821  -662.687
119860771  -663.083
119874913  -663.113
119927131  -663.144
119946077  -663.174
120029291  -662.115
120211667  -661.421
120495533  -661.453
120604501  -661.124
120627499  -660.795
120895967  -660.828
120923027  -661.584
121135571  -661.977
121264499  -661.649
121483591  -660.241
121664783  -660.995
121680409  -660.668
121705711  -660.702
121928923  -661.454
122103181  -661.845
122321051  -661.878
122372401  -662.269
122539049  -662.659
122664629  -663.048
122679163  -663.080
122960197  -663.111
123000679  -663.499
123084733  -663.531
123134287  -663.562
123490007  -664.304
124154141  -663.980
124164181  -663.656
124208011  -664.042
124506433  -664.782
124614683  -664.813
124624771  -665.197
124781563  -665.934
124865317  -665.963
124888997  -665.288
124919117  -665.318
125483857  -664.645
126027683  -664.676
126190411  -664.708
126412219  -664.740
126464491  -665.122
126616709  -665.153
126711667  -665.184
126802603  -665.216
126958807  -664.548
127028683  -664.580
127115269  -664.960
127285811  -665.341
127355869  -665.720
142872677  -671.789
157742003  -677.842
172229461  -681.305
186565963  -683.185
215798771  -682.138
231845179  -684.561
247209533  -684.806
263913589  -689.244
280844821  -688.506
299315771  -694.706
317793269  -694.211
334789613  -694.273
352893539  -699.032
367783051  -697.885
382434623  -705.676
398359531  -704.572
416328043  -707.015
435794693  -705.593
451767203  -709.831
469657633  -714.557
486802247  -716.767
518727523  -719.368
537111037  -722.382
555647557  -723.160
572364043  -723.611
588489497  -726.924
616669591  -725.966
633063547  -726.506
651220957  -729.076
669214099  -729.920
688357771  -733.099
718456789  -735.620
740808967  -736.723
756861211  -736.302
777730699  -736.866
797069131  -737.728
819703483  -738.770
841544843  -738.935
857733911  -741.800
877413077  -745.856
894328109  -749.874
917178517  -746.827
938504251  -747.540
960615883  -747.942
979915877  -748.746
998596763  -747.480
1021725163  -746.056
1039418557  -746.040
1060407053  -747.144
1079244721  -748.667
1117745693  -749.122
1137584323  -750.633
1156713451  -751.291
1178773579  -752.902
1196467757  -753.006
1218818291  -753.725
1240383637  -754.571
1261916437  -754.961
1284253237  -756.632
1319586929  -757.847
1343239439  -758.488
1363496131  -759.067
1384184537  -758.797
1420750511  -758.559
1442211737  -762.015
1464141827  -761.359
1483765931  -762.642
1519280011  -763.403
1538494687  -763.420
1561622149  -763.225
1582389973  -763.988
1620389653  -765.523
1641181589  -766.329
1664366527  -765.734
1683855893  -767.551
1720610819  -767.560
1741139479  -768.516
1762100917  -768.173
1786447213  -766.167
1825450937  -767.652
1844822123  -769.467
1868512319  -768.926
1891375523  -770.856
1919866591  -770.866
1943210681  -771.029
1962576433  -771.674
1987304653  -772.125
2024205763  -771.833
2047672189  -772.065
2066698171  -772.162
2091687541  -772.949
2120067877  -774.093
2134851403  -774.819
2160772433  -775.759
2182011497  -776.778
2223461269  -777.793
2251138789  -779.317
2275263103  -779.490
2297431211  -780.647
2324689559  -782.046
2346403307  -782.378
2371151371  -782.047
2394073999  -782.140
2422201303  -783.262
2445351989  -783.681
2468874887  -783.415
2489421323  -783.198
2524692101  -784.025
2551762277  -784.411
2574373349  -784.797
2595476789  -785.920
2622946003  -786.261
2643207263  -786.487
2667548837  -786.904
2694558437  -787.169
2730368731  -787.326
2756090237  -787.783
2783015909  -787.501
2822658277  -788.038
2843288197  -787.624
2871233779  -788.741
2896267643  -788.876
2921962429  -789.408
2946680447  -789.333
2974315483  -789.440
3023088781  -789.520
3049315547  -791.064
3073224653  -791.554
3093645109  -792.042
3122846003  -791.811
3147295121  -791.926
3167286667  -792.616
3188650603  -792.095
3225808549  -791.685
3247268669  -792.079
3274792309  -792.898
3324184069  -792.179
3353287739  -791.538
3380038093  -791.748
3428259229  -792.156
3451610683  -792.147
3479283559  -792.904
3527464687  -793.373
3553868609  -793.684
3578930093  -793.058
3622445569  -793.283
3649763291  -794.280
3677524703  -794.901
3726944699  -795.368
3748934851  -795.589
3769960723  -795.931
3795348043  -795.942
3821580449  -795.806
3846819043  -796.714
3871765837  -796.167
3897487189  -796.834
3922292981  -796.883
3956216491  -797.544
3981327283  -797.074
4027037291  -797.735
4053308263  -797.333
4075711117  -797.650
4126093331  -797.798
4153215763  -798.060
4175238563  -799.808
4198497397  -800.507
4226041243  -801.034
4251498637  -801.530
4274706091  -801.008
4326171547  -801.042
4348354051  -800.833
4369730887  -800.818
4392037781  -801.047
4425596041  -801.706
4449225643  -803.320
4480647499  -802.771
4519101131  -802.706
4542778873  -803.800
4569778033  -804.441
4594879403  -804.895
4624813763  -804.440
4653899423  -804.353
4679538517  -804.988
4719660247  -804.777
4743095803  -805.358
4771657277  -806.062
4798461347  -806.459
4827883349  -806.830
4855734979  -806.949
4879507733  -807.044
4927260551  -807.686
4953854891  -807.683
4975072489  -807.363
4998701707  -807.610
5026433563  -807.466
5056373867  -807.666
5080722859  -806.731
5125372771  -806.817
5151797591  -807.215
5182572709  -807.539
5228257589  -807.651
5255552501  -807.574
5281034179  -807.570
5327184589  -807.733
5353484641  -807.756
5383571251  -808.083
5427365777  -807.993
5454813941  -807.722
5480336429  -807.431
5530378993  -807.237
5558330539  -807.935
5585621563  -808.515
5624409163  -808.935
5649870043  -809.824
5678278043  -809.767
5725015271  -809.690
5753880521  -810.082
5783754817  -810.429
5827088251  -811.018
5856603461  -810.350
5878273211  -810.784
5923602037  -810.759
5950220849  -810.953
5977804379  -811.363
6028707037  -811.794
6056639651  -811.815
6083789981  -811.986
6125321471  -812.586
6153609347  -812.374
6183077291  -812.377
6227140483  -812.530
6259962197  -812.893
6286999877  -812.961
6326215157  -813.219
6355030531  -813.019
6383613349  -813.650
6429189817  -813.721
6453701581  -813.854
6480185461  -813.865
6524794117  -814.551
6556340251  -815.193
6584077651  -815.284
6630719677  -815.376
6662224157  -815.731
6688184123  -816.245
6726274837  -816.456
6758304103  -816.508
6785117509  -816.719
6827971573  -817.287
6860467051  -817.813
6891694253  -817.845
6932367329  -818.250
6957737771  -818.185
6987204911  -818.218
7029466273  -818.215
7059875113  -818.367
7089859643  -818.134
7125276611  -818.096
7152957419  -818.174
7185069557  -818.043
7228031477  -818.199
7257975643  -818.868
7285676381  -818.626
7333081309  -818.858
7364662673  -818.995
7392644047  -819.638
7424735147  -820.129
7454983927  -820.338
7480304701  -820.584
7528833563  -821.144
7557952459  -821.370
7582578277  -821.595
7627888693  -821.783
7662005909  -821.789
7694566739  -822.178
7727078347  -821.967
7760552363  -822.228
7791128549  -821.877
7827661619  -822.426
7856706581  -822.758
7883776763  -822.750
7932452851  -823.277
7964281511  -823.589
7991545733  -824.165
8030126519  -824.967
8061348203  -825.519
8088601013  -825.263
8127653021  -825.429
8157158137  -825.472
8182085927  -825.777
8225267669  -825.492
8255822063  -825.434
8282222243  -825.721
8327880163  -825.494
8354952233  -825.918
8385154003  -826.324
8427870589  -826.899
8454535399  -827.030
8483591111  -827.279
8526517877  -827.646
8559955097  -827.978
8591738063  -828.041
8633752363  -828.856
8658497611  -828.951
8686961317  -829.112
8726636203  -829.025
8759812279  -829.319
8791670971  -829.414
8827859197  -830.102
8852584031  -829.639
8887777013  -829.898
8930509877  -830.304
8956623373  -830.627
8984534543  -830.949
9028336483  -831.092
9060117181  -831.283
9091339249  -831.346
9130398253  -831.152
9164875513  -831.488
9190230149  -831.568
9228669497  -831.600
9258059227  -832.045
9286082219  -832.236
9328507883  -832.331
9354664799  -832.144
9383414441  -832.225
9425486713  -831.852
9458266843  -831.857
9484213913  -831.941
9526192363  -832.304
9555933743  -832.480
9586299029  -832.610
9630276011  -832.632
9663160069  -832.347
9697834147  -832.585
9730732951  -833.037
9763446757  -833.122
9796304443  -833.434
9831885751  -833.943
9864324149  -834.495
9898135883  -834.955
9927189721  -835.006
9956988229  -835.312
9981968911  -835.378


==> data/prime_log2_r4_p7.dat <==
501029  -861.251
545723  -866.877
602461  -755.041
797611  -797.120
812011  -785.822
887657  -748.646
953243  -750.010
1000033  -727.834
1129211  -711.711
1241437  -699.607
1321589  -708.243
1549501  -683.083
1736437  -694.052
1740197  -718.221
1764029  -711.714
2184811  -707.183
2216309  -728.376
2609963  -724.293
2614763  -732.141
2697179  -717.461
3001421  -704.481
3254773  -713.344
3261221  -721.447
3280363  -710.146
3349097  -717.856
3525883  -725.212
3643883  -706.806
3651607  -706.027
3744737  -713.281
3806051  -704.811
4032949  -719.388
4036069  -704.138
4077611  -703.862
4092701  -710.430
4225973  -716.734
4248019  -716.235
4258363  -709.472
4343629  -715.392
4459157  -721.091
4513931  -714.803
4573691  -726.050
4592017  -731.174
4695371  -725.146
4732603  -708.665
4839157  -708.712
4883953  -703.618
4953023  -693.704
5031193  -694.134
5097403  -704.308
5235679  -690.221
5256283  -695.470
5304331  -700.538
5366539  -705.442
5388869  -710.175
5830271  -710.500
6267083  -715.309
6331289  -702.760
6489179  -707.611
6615361  -703.979
6654059  -704.587
7428599  -701.243
7555049  -693.978
7849643  -698.966
7852171  -703.798
7873589  -708.487
8047771  -713.076
8106181  -713.764
8167051  -718.168
8300197  -722.474
8397097  -715.784
8436397  -723.614
8718803  -720.658
8929111  -717.804
9019973  -725.434
9058057  -726.026
9126869  -729.992
9417157  -730.558
9518219  -727.812
9640549  -731.694
9704491  -722.548
9809419  -726.426
9934411  -730.230
10257083  -727.711
10424663  -731.483
10537957  -735.183
10610357  -738.806
10856359  -742.381
10861307  -739.910
10985851  -737.503
11145619  -732.234
11193251  -724.187
11287343  -727.781
11365037  -725.632
11448979  -729.154
11588939  -732.618
11914247  -727.752
11919067  -728.460
12090283  -726.454
12226297  -727.187
12307781  -725.245
12307957  -731.259
12573971  -737.189
12655567  -737.822
12671819  -738.443
12737903  -741.607
12924089  -744.728
13051657  -742.786
13176629  -748.351
13489667  -746.431
13502647  -751.898
13664309  -747.556
13822847  -745.709
13866283  -743.896
13968341  -746.868
13971941  -749.789
14059457  -750.331
14224757  -750.874
14377931  -744.511
14630683  -747.404
14718871  -747.986
14838277  -741.804
15161219  -744.687
15176897  -738.633
15268811  -741.502
15516071  -739.957
15558901  -740.613
15607877  -739.102
15709877  -739.763
15869963  -738.290
15873397  -738.955
16037071  -733.314
16087157  -736.102
16146401  -734.710
16165717  -735.395
16331309  -736.078
16482097  -738.788
16499089  -741.459
16517209  -734.084
16690103  -738.752
16696709  -739.401
16704839  -743.966
16798283  -746.523
16916281  -749.052
17157599  -747.704
17246657  -748.292
17471843  -746.976
17482111  -751.354
17495957  -753.795
17622277  -754.341
17778869  -756.743
17819189  -755.424
17893429  -755.958
18000757  -754.665
18003691  -755.202
18532219  -755.750
18626999  -756.295
18655349  -751.477
18742463  -748.496
18754517  -747.316
18803429  -742.646
18830213  -746.747
18912811  -742.138
18918749  -744.474
19022651  -743.361
19451989  -747.391
19725077  -747.988
19802683  -745.200
19983377  -742.446
20192693  -741.401
20252051  -737.040
20256029  -736.040
20301877  -736.699
20305013  -737.350
20907941  -736.378
21186041  -735.423
21234667  -736.096
21278483  -735.154
21324203  -737.424
21443717  -738.080
21484997  -735.563
21559843  -737.801
21758651  -735.315
21856741  -739.101
21945389  -742.849
21952519  -743.467
22001797  -739.470
22026253  -738.573
22155163  -737.688
22471237  -736.817
22529099  -735.956
22652821  -735.106
23424371  -729.778
23443507  -728.981
23447917  -731.161
23459531  -733.320
23537659  -731.048
23761201  -730.266
23802083  -732.406
23845397  -730.175
23854741  -730.853
23886997  -727.217
23951887  -727.905
23965589  -731.431
24098603  -730.678
24191611  -734.164
24252101  -734.810
24366851  -732.658
24394603  -731.918
24486139  -732.571
24513803  -733.218
24588283  -733.861
24644299  -734.498
24922789  -736.497
25029029  -739.836
25039667  -737.745
25218091  -741.053
25305479  -742.995
25327763  -743.586
25359029  -745.499
25359589  -747.395
25392091  -749.275
25475633  -745.900
25520897  -745.164
25641589  -745.735
25658407  -745.008
25679879  -741.711
25722491  -743.574
25898309  -742.869
25922837  -744.715
25956701  -741.477
26174123  -744.582
26244017  -746.404
26352229  -746.959
26485273  -750.010
26723533  -751.796
26809487  -751.090
27011903  -750.391
27054091  -747.238
27260929  -746.565
27302603  -747.119
27324091  -746.452
27646163  -747.007
27692737  -745.142
27927499  -746.907
27938591  -746.258
28152379  -749.205
28210139  -749.746
28423243  -749.098
28504181  -746.090
28751629  -747.825
28822987  -749.547
28867877  -751.257
28877977  -749.454
28899329  -751.151
29109859  -749.364
29436761  -752.213
29594843  -750.438
29781461  -752.121
29787403  -751.504
29994337  -753.173
30186197  -750.288
30222131  -749.689
30467189  -752.484
30907579  -754.140
31035203  -756.909
31700651  -759.671
31833377  -759.061
31921157  -757.343
31948363  -755.638
31998563  -750.627
32445209  -751.168
32803597  -748.407
32973361  -745.665
33097931  -746.226
33112043  -746.784
33198437  -744.078
33257611  -743.558
33259573  -745.199
33302891  -745.754
33346331  -747.377
33362053  -748.989
33623371  -747.398
33648557  -746.880
33674171  -747.424
33750331  -745.856
33812549  -746.400
33820181  -747.988
34020593  -744.347
34289669  -744.896
34747877  -746.486
34773461  -744.957
34945109  -744.472
34986403  -746.051
35185957  -744.540
35425307  -745.089
35446189  -743.593
35500609  -745.160
35645371  -745.703
35777899  -747.256
35807243  -749.808
35856091  -748.322
36196861  -745.844
36429157  -742.382
36704417  -739.940
36755029  -741.494
36796069  -743.038
37201517  -744.577
37262411  -746.106
37271557  -743.692
37275431  -746.195
37361147  -744.773
37773557  -746.289
37783909  -747.794
37826011  -748.322
37857803  -749.812
37910267  -752.258
37938151  -752.767
37982429  -754.231
38014597  -753.777
38128897  -752.374
38248279  -750.030
38674723  -752.440
38703059  -753.891
38890469  -752.507
38955269  -753.951
39082651  -754.450
39182323  -753.078
39265183  -753.579
39267301  -755.005
39346981  -753.644
39382043  -751.367
39415913  -750.026
39538117  -751.449
39639403  -751.948
39752029  -753.360
39773807  -754.763
39821051  -756.158
39858811  -756.639
39911741  -756.215
39958673  -753.991
39967637  -755.373
40079573  -754.957
40152923  -755.437
40360891  -755.024
40606123  -756.394
40657483  -754.208
40662581  -754.689
40706339  -753.402
41001319  -750.363
41060309  -751.731
41274349  -753.970
41285579  -754.449
41648443  -754.056
41860043  -751.926
42048011  -753.280
42175829  -754.627
42197167  -754.241
42227483  -755.578
42243499  -755.191
42286357  -752.237
42349859  -752.716
42431947  -749.785
42516763  -749.419
42651893  -749.056
42929917  -748.697
42960277  -748.339
43300171  -747.142
43300171  -745.952
43382309  -745.607
43398197  -745.263
43444501  -744.088
43494571  -742.088
43504387  -744.245
43678757  -745.566
43743587  -743.577
44166481  -740.776
44308181  -738.811
44425441  -738.497
44430709  -739.003
44610011  -737.875
44916629  -736.753
44943589  -736.450
45031829  -737.770
45102763  -738.276
45508741  -737.973
45653999  -738.479
45791777  -739.787
45850969  -741.089
46219093  -742.386
46389029  -742.880
46535077  -740.980
46943803  -742.274
47112277  -741.179
47251931  -741.676
47381429  -743.752
47406613  -741.085
47561557  -740.005
47643403  -742.073
47706629  -741.780
47775877  -743.052
47987909  -745.099
48030133  -746.359
48090683  -747.612
48373433  -749.637
48402677  -750.105
48606869  -749.801
48655457  -751.037
49079189  -750.734
49478491  -749.666
49646573  -750.901
49784003  -752.895
50156131  -754.120
50173847  -753.817
50216239  -755.034
50376629  -753.972
50480789  -752.916
50485307  -752.619
50521181  -752.324
50525821  -753.532
50541941  -752.487
50750123  -753.691
50846729  -754.889
50953163  -754.594
51037199  -756.529
51188327  -754.007
51201259  -755.196
51574879  -755.643
51712523  -755.352
51742981  -756.533
51984917  -756.241
52101473  -757.417
52188853  -759.319
52687123  -759.755
52850881  -760.190
52984741  -759.897
53011531  -760.331
53232119  -761.488
53691893  -763.366
53694611  -764.514
53719093  -764.936
53765941  -762.483
53807653  -763.626
53832511  -764.763
53833399  -766.609
54036611  -765.599
54092149  -763.883
54098953  -764.302
54274877  -762.596
54277253  -763.723
54291077  -762.026
54440131  -763.150
54476693  -762.866
54507821  -763.984
54579121  -763.699
54588571  -763.416
54605087  -763.134
54673163  -763.548
54854939  -763.961
54870869  -765.756
54997403  -766.163
55176643  -767.258
55176811  -766.973
55207189  -766.689
55207403  -765.037
55240517  -766.125
55273019  -767.209
55429981  -764.886
55753937  -763.251
55815281  -764.338
55831793  -766.096
55844027  -766.496
55869571  -766.221
56066261  -764.601
56097577  -765.674
56160971  -764.062
56219483  -765.133
56269163  -765.532
56419003  -766.596
56482021  -766.991
56558377  -767.385
56765419  -769.103
56810099  -766.185
56934629  -765.919
57040183  -765.655
57162101  -766.707
57162997  -766.442
57533131  -765.524
57590711  -767.227
57711509  -766.311
57761819  -768.006
57945131  -768.394
58043891  -769.431
58051963  -769.167
58208347  -769.551
58353671  -768.642
58356593  -767.737
58362013  -767.479
58453237  -768.507
58642879  -768.891
58734499  -767.993
58929883  -767.099
58981843  -768.122
59021621  -768.504
59103953  -768.885
59140847  -769.900
59298683  -771.543
59408197  -772.550
59490097  -772.290
59724677  -772.033
59787209  -770.519
59821219  -770.266
60070973  -771.268
60107527  -772.892
60261031  -772.637
60338209  -771.136
60633109  -770.887
60691349  -770.638
61065931  -772.253
61168901  -773.242
61185403  -773.610
61235833  -772.125
61442203  -773.110
61478603  -774.092
61779007  -775.071
61815563  -774.208
62026243  -773.348
62141509  -774.325
62185463  -775.298
62212841  -774.441
62969323  -775.414
62980829  -776.383
63253877  -776.743
63411749  -777.708
63541391  -778.670
63875989  -777.818
64207291  -776.367
64419287  -775.523
64582157  -775.284
64692233  -776.246
65276983  -776.008
65296037  -776.967
65338811  -775.534
65374651  -774.106
65543957  -773.874
65556691  -774.831
65634461  -775.786
65729737  -775.552
65797117  -775.911
65925413  -774.498
65937077  -774.268
66084409  -772.863
66369617  -771.463
66382037  -770.068
66458963  -771.020
66542717  -771.970
67283497  -772.334
67299949  -772.114
67332283  -769.566
67617191  -770.515
67748827  -769.720
68028419  -770.667
68049187  -771.611
68102347  -770.818
68138963  -770.605
68213177  -771.545
68225627  -770.182
68273083  -769.971
68297179  -768.616
68390989  -769.553
68523779  -769.345
68608763  -769.708
68855363  -771.210
68923909  -771.001
69008749  -768.523
69045497  -769.452
69059923  -769.248
69120323  -767.915
69560443  -766.586
69785147  -766.389
70036789  -767.881
70176949  -767.683
70273123  -768.607
70578077  -768.409
70616123  -769.331
70815961  -769.691
70845751  -770.608
71001467  -768.738
71334821  -768.543
71388523  -770.015
71519131  -769.264
71575891  -769.069
71787077  -768.875
71901637  -769.787
71902043  -771.245
72243109  -771.600
72334909  -771.405
72664157  -770.112
73095317  -768.825
73264549  -769.184
73533563  -767.355
73610837  -766.078
73723171  -766.986
73752677  -764.626
73923371  -764.447
74035847  -764.269
74203397  -765.175
74434727  -766.080
74610931  -767.522
74622203  -766.801
74744821  -768.238
74806091  -769.671
75136843  -770.563
75169691  -770.379
75448117  -770.196
75467111  -770.549
75474757  -769.298
75494597  -770.184
75530177  -769.470
75881759  -768.759
76573589  -768.051
76687951  -767.875
76791691  -767.701
76893373  -769.115
76965893  -769.996
77017267  -769.819
77261323  -770.170
77294683  -771.047
77324747  -772.446
77532571  -773.316
77758399  -773.137
77859323  -774.528
77950867  -773.302
78015293  -772.080
78274081  -772.947
78413009  -773.811
78416651  -772.075
78548039  -772.938
78602047  -772.245
78991291  -771.036
79157993  -771.899
79351567  -772.243
79619971  -773.102
79639643  -771.900
79645219  -772.757
79893491  -771.559
79976509  -772.928
80085029  -773.780
80100947  -773.609
80345131  -773.948
80394043  -773.777
80480629  -773.606
80667661  -774.453
80684587  -775.298
80814749  -775.633
80829029  -775.967
80905523  -776.301
81276977  -776.129
81701189  -776.967
81765689  -777.803
81885131  -778.133
82185731  -778.966
82252997  -779.295
82300643  -777.618
82336591  -776.447
82393813  -774.280
82433917  -773.118
82477331  -772.457
82581029  -771.300
82681759  -771.638
82750937  -771.478
82787483  -771.319
82826923  -772.150
82873201  -771.497
83214539  -771.339
83505509  -771.182
83512711  -769.549
84058837  -770.380
84117401  -770.226
84138227  -769.582
84418171  -770.410
84508147  -771.235
84570371  -771.081
85043087  -771.905
85051621  -772.726
85218677  -772.571
85282037  -771.445
85435939  -771.779
85469597  -772.596
85525189  -772.927
85835231  -773.258
85850371  -772.622
85870061  -773.917
85962509  -773.763
86120467  -774.092
86283053  -774.900
86391883  -775.706
86496677  -776.030
86583509  -775.397
86703989  -775.722
86733539  -776.522
87097931  -777.322
87126623  -778.596
87138251  -778.439
87144221  -779.232
87436619  -779.076
87534709  -777.025
87588451  -775.453
87662411  -775.302
87722317  -776.568
88056197  -776.417
88064027  -777.208
88161509  -777.996
88430081  -777.844
88473197  -778.162
88544923  -778.947
88607411  -779.730
88835921  -778.642
89023211  -779.424
89043797  -780.204
89122757  -780.982
89184331  -780.364
89435429  -779.283
89638957  -778.669
89710363  -777.593
89735531  -777.446
89830171  -778.223
89960473  -777.152
90033301  -776.546
90109637  -775.020
90230123  -775.797
90305807  -777.031
90310159  -776.428
90765989  -775.369
90784663  -775.227
91124549  -775.087
91205531  -775.859
91677349  -776.175
91679111  -775.123
91757977  -775.894
92038553  -774.391
92191529  -774.254
92193371  -775.023
92219371  -773.980
92442523  -774.749
92445607  -774.160
92602891  -775.378
92614751  -774.790
92902541  -776.005
93031409  -775.418
93103189  -776.629
93372911  -776.492
93908917  -776.355
94184309  -777.115
94214251  -776.532
94461467  -776.396
94612003  -777.600
94714859  -776.573
94839967  -776.439
95057653  -777.194
95279221  -777.948
95525351  -777.369
95576167  -777.679
95587711  -777.544
95647157  -778.737
95758373  -779.926
95874089  -780.672
95969843  -780.535
95977331  -780.398
96004171  -778.505
96127483  -778.371
96844357  -777.362
96909479  -776.793
97019317  -776.663
97221799  -776.534
97273963  -777.278
97338187  -777.148
97398011  -777.019
97464287  -778.195
97562203  -778.933
97641899  -779.670
97923523  -779.106
97986689  -779.841
98011559  -780.575
98167477  -781.307
98252839  -781.606
98399123  -782.335
98470111  -781.772
98579083  -780.780
98606533  -781.508
98701411  -781.376
99040859  -780.388
99056879  -780.259
99131051  -779.703
99286181  -780.002
99305851  -780.300
99351403  -781.024
99479521  -780.044
99505853  -777.791
99511703  -778.516
99562103  -779.238
99647461  -779.959
99782113  -780.679
99797491  -781.819
99826523  -780.846
100561781  -780.720
100626283  -780.594
100642303  -779.627
100706491  -779.502
100793263  -780.218
100977781  -780.932
101333989  -779.969
101351779  -779.846
101498723  -779.723
101523871  -780.017
101526989  -781.145
101527649  -781.438
101663173  -782.145
101841013  -782.436
102071323  -783.142
102170039  -783.431
102247861  -783.305
102271529  -784.008
102385477  -783.882
102462901  -783.756
102527023  -783.631
102843613  -783.094
102936949  -783.794
102942523  -782.436
103034179  -782.314
103059349  -781.781
103330027  -782.889
103442291  -781.948
103478803  -781.010
103489819  -780.073
103591757  -780.771
103875353  -781.059
104049109  -781.755
104359891  -782.042
105031331  -782.330
105043643  -781.805
105089993  -782.092
105351097  -781.974
106089437  -782.262
106242677  -782.954
106256629  -782.835
106272197  -782.718
106396651  -783.407
106429483  -783.691
106533547  -783.976
106637059  -785.063
106663211  -784.944
106706953  -785.627
106903877  -786.309
107297581  -785.388
107384939  -786.069
107741261  -784.351
107741281  -785.033
107802091  -785.713
107814997  -785.595
107860267  -786.272
108260699  -785.359
108285299  -786.036
108381331  -784.332
108401563  -784.217
108417851  -785.289
108496387  -785.568
108531481  -785.451
108566971  -785.335
108594971  -785.220
108803083  -785.892
108837041  -785.776
108989717  -786.838
109175669  -787.114
109274981  -787.782
109477471  -786.490
109579499  -785.592
109659787  -784.696
109907309  -784.974
110125667  -785.251
110177563  -785.528
110228893  -785.025
110305339  -786.079
110521783  -786.354
110734037  -786.629
110865851  -786.128
111074903  -786.790
111121781  -787.064
111297451  -787.337
111310931  -787.996
111559003  -789.040
111911419  -789.696
112056913  -790.352
112139851  -791.005
112266551  -790.889
112332271  -790.389
112466969  -789.507
112468211  -789.393
112489037  -790.045
112552709  -789.931
112688027  -789.817
112957307  -789.322
113094011  -789.210
113101531  -789.859
113317811  -790.507
113392949  -790.394
113474653  -789.901
113492539  -790.168
113502797  -788.919
113523859  -789.186
113626361  -789.075
113715083  -789.342
113873899  -788.476
113959837  -788.367
113966189  -787.504
114045083  -788.148
114149381  -786.536
114283459  -787.180
114503749  -787.823
114553963  -788.090
114686239  -787.982
114890843  -787.874
114903757  -787.767
115135619  -788.407
115392469  -788.299
115476391  -788.192
115581871  -787.341
115768397  -787.979
115970149  -788.245
116207347  -789.252
116295749  -789.146
116342587  -789.039
116394497  -789.673
116844083  -788.826
116942363  -787.982
117022709  -787.139
117311683  -786.667
117473131  -786.933
117536723  -787.934
117911051  -788.199
117986353  -788.095
118062017  -788.726
118470551  -789.723
118592603  -790.719
119102117  -789.881
119365237  -789.777
119449663  -789.674
119463263  -790.666
119834821  -790.927
119860771  -790.823
119874913  -791.447
119927131  -791.343
119946077  -790.512
120029291  -791.135
120211667  -791.031
120495533  -790.928
120604501  -791.549
120627499  -791.808
120895967  -792.427
120923027  -792.684
121135571  -793.302
121264499  -793.558
121483591  -793.454
121664783  -791.910
121680409  -792.527
121705711  -791.705
121928923  -792.321
122103181  -792.936
122321051  -793.192
122372401  -791.657
122539049  -792.272
122664629  -792.885
122679163  -792.426
122960197  -793.038
123000679  -794.005
123084733  -793.902
123134287  -793.800
123490007  -794.764
124154141  -793.951
124164181  -794.205
124208011  -794.812
124506433  -794.710
124614683  -794.609
124624771  -793.447
124781563  -793.347
124865317  -793.247
124888997  -793.853
124919117  -793.048
125483857  -791.542
126027683  -792.148
126190411  -792.051
126412219  -792.657
126464491  -792.910
126616709  -791.761
126711667  -791.665
126802603  -791.569
126958807  -792.173
127028683  -791.727
127115269  -791.981
127285811  -791.885
127355869  -792.835
142872677  -793.744
157742003  -795.257
172229461  -796.551
186565963  -793.550
215798771  -793.967
231845179  -788.017
247209533  -793.996
263913589  -790.902
280844821  -794.939
299315771  -802.651
317793269  -809.393
334789613  -814.164
352893539  -814.878
367783051  -816.187
382434623  -818.932
398359531  -821.909
416328043  -825.395
435794693  -825.522
451767203  -819.611
469657633  -821.073
486802247  -821.001
518727523  -826.997
537111037  -823.934
555647557  -824.576
572364043  -827.122
588489497  -826.538
616669591  -830.184
633063547  -831.331
651220957  -833.110
669214099  -837.643
688357771  -838.801
718456789  -838.707
740808967  -840.024
756861211  -840.765
777730699  -842.447
797069131  -843.837
819703483  -844.858
841544843  -846.857
857733911  -845.622
877413077  -843.453
894328109  -843.560
917178517  -844.029
938504251  -848.540
960615883  -850.475
979915877  -850.037
998596763  -850.640
1021725163  -853.289
1039418557  -854.766
1060407053  -857.463
1079244721  -858.444
1117745693  -855.391
1137584323  -854.979
1156713451  -854.879
1178773579  -856.437
1196467757  -859.045
1218818291  -862.531
1240383637  -862.407
1261916437  -863.469
1284253237  -863.313
1319586929  -865.963
1343239439  -868.999
1363496131  -869.516
1384184537  -871.068
1420750511  -872.731
1442211737  -872.709
1464141827  -874.403
1483765931  -875.087
1519280011  -874.463
1538494687  -872.848
1561622149  -873.076
1582389973  -872.484
1620389653  -873.573
1641181589  -876.276
1664366527  -876.947
1683855893  -877.350
1720610819  -878.605
1741139479  -879.793
1762100917  -881.481
1786447213  -881.260
1825450937  -882.476
1844822123  -883.928
1868512319  -885.312
1891375523  -885.599
1919866591  -886.429
1943210681  -887.493
1962576433  -886.972
1987304653  -885.857
2024205763  -886.886
2047672189  -888.091
2066698171  -887.994
2091687541  -887.907
2120067877  -889.597
2134851403  -888.977
2160772433  -889.930
2182011497  -890.962
2223461269  -890.899
2251138789  -893.792
2275263103  -893.592
2297431211  -894.512
2324689559  -895.213
2346403307  -895.574
2371151371  -895.854
2394073999  -897.044
2422201303  -897.199
2445351989  -897.318
2468874887  -898.692
2489421323  -898.889
2524692101  -899.570
2551762277  -900.128
2574373349  -899.354
2595476789  -899.841
2622946003  -900.713
2643207263  -901.079
2667548837  -901.521
2694558437  -900.869
2730368731  -901.247
2756090237  -902.407
2783015909  -902.041
2822658277  -903.159
2843288197  -904.119
2871233779  -904.165
2896267643  -904.325
2921962429  -903.953
2946680447  -903.732
2974315483  -903.872
3023088781  -903.846
3049315547  -904.104
3073224653  -904.086
3093645109  -905.241
3122846003  -906.249
3147295121  -906.909
3167286667  -906.115
3188650603  -906.675
3225808549  -906.801
3247268669  -907.822
3274792309  -908.934
3324184069  -909.648
3353287739  -911.072
3380038093  -911.675
3428259229  -912.890
3451610683  -913.327
3479283559  -914.429
3527464687  -914.420
3553868609  -914.478
3578930093  -915.164
3622445569  -915.724
3649763291  -915.756
3677524703  -916.928
3726944699  -916.627
3748934851  -917.093
3769960723  -918.310
3795348043  -919.697
3821580449  -920.235
3846819043  -920.147
3871765837  -921.303
3897487189  -921.950
3922292981  -922.214
3956216491  -921.867
3981327283  -921.933
4027037291  -922.234
4053308263  -923.049
4075711117  -923.233
4126093331  -923.788
4153215763  -924.482
4175238563  -924.498
4198497397  -924.042
4226041243  -924.565
4251498637  -924.009
4274706091  -924.148
4326171547  -924.263
4348354051  -924.081
4369730887  -925.852
4392037781  -926.503
4425596041  -926.882
4449225643  -926.592
4480647499  -925.645
4519101131  -926.112
4542778873  -927.576
4569778033  -927.170
4594879403  -927.056
4624813763  -927.517
4653899423  -927.589
4679538517  -928.382
4719660247  -927.585
4743095803  -928.377
4771657277  -928.858
4798461347  -929.036
4827883349  -929.440
4855734979  -929.342
4879507733  -929.198
4927260551  -928.886
4953854891  -929.147
4975072489  -929.185
4998701707  -928.957
5026433563  -929.512
5056373867  -929.240
5080722859  -929.865
5125372771  -929.863
5151797591  -929.457
5182572709  -929.652
5228257589  -929.635
5255552501  -929.905
5281034179  -930.573
5327184589  -931.427
5353484641  -932.345
5383571251  -932.583
5427365777  -932.892
5454813941  -932.969
5480336429  -933.163
5530378993  -932.786
5558330539  -933.417
5585621563  -933.750
5624409163  -934.353
5649870043  -934.638
5678278043  -934.676
5725015271  -935.386
5753880521  -936.070
5783754817  -936.462
5827088251  -936.765
5856603461  -937.398
5878273211  -938.093
5923602037  -938.283
5950220849  -938.168
5977804379  -938.684
6028707037  -939.372
6056639651  -939.862
6083789981  -940.114
6125321471  -940.175
6153609347  -940.747
6183077291  -940.490
6227140483  -940.344
6259962197  -940.284
6286999877  -940.582
6326215157  -940.463
6355030531  -941.178
6383613349  -941.806
6429189817  -942.618
6453701581  -941.964
6480185461  -941.481
6524794117  -941.698
6556340251  -941.813
6584077651  -942.050
6630719677  -941.904
6662224157  -941.780
6688184123  -942.281
6726274837  -941.180
6758304103  -941.185
6785117509  -940.497
6827971573  -940.211
6860467051  -940.776
6891694253  -940.946
6932367329  -940.901
6957737771  -940.877
6987204911  -941.302
7029466273  -941.532
7059875113  -942.033
7089859643  -942.358
7125276611  -942.298
7152957419  -942.278
7185069557  -942.908
7228031477  -942.603
7257975643  -942.795
7285676381  -943.327
7333081309  -943.594
7364662673  -943.447
7392644047  -943.601
7424735147  -943.402
7454983927  -943.130
7480304701  -942.844
7528833563  -943.207
7557952459  -944.176
7582578277  -944.553
7627888693  -944.856
7662005909  -945.796
7694566739  -945.459
7727078347  -946.213
7760552363  -945.969
7791128549  -945.746
7827661619  -946.333
7856706581  -946.489
7883776763  -946.323
7932452851  -946.480
7964281511  -946.141
7991545733  -946.317
8030126519  -946.794
8061348203  -947.040
8088601013  -946.935
8127653021  -946.972
8157158137  -947.462
8182085927  -947.638
8225267669  -947.295
8255822063  -947.662
8282222243  -948.045
8327880163  -948.582
8354952233  -947.851
8385154003  -948.148
8427870589  -948.785
8454535399  -948.944
8483591111  -948.867
8526517877  -949.027
8559955097  -949.019
8591738063  -949.230
8633752363  -948.990
8658497611  -949.252
8686961317  -948.699
8726636203  -948.631
8759812279  -948.879
8791670971  -949.488
8827859197  -949.668
8852584031  -949.700
8887777013  -949.667
8930509877  -950.516
8956623373  -950.646
8984534543  -950.986
9028336483  -951.487
9060117181  -951.648
9091339249  -951.149
9130398253  -951.889
9164875513  -951.635
9190230149  -951.526
9228669497  -951.116
9258059227  -952.137
9286082219  -952.394
9328507883  -952.445
9354664799  -952.780
9383414441  -952.486
9425486713  -952.477
9458266843  -952.734
9484213913  -952.461
9526192363  -953.293
9555933743  -953.331
9586299029  -953.678
9630276011  -953.902
9663160069  -954.156
9697834147  -954.118
9730732951  -954.234
9763446757  -954.883
9796304443  -954.983
9831885751  -955.144
9864324149  -955.470
9898135883  -955.133
9927189721  -955.324
9956988229  -955.095
9981968911  -955.316


==> data/prime_log2_r5_p11.dat <==
19047851  -1685
64921931  -1651
67445803  -1642
74129723  -1642
84602123  -1713
106974317  -1770
111061427  -1713
117138251  -1714
122882843  -1678
138437407  -1686
161759189  -1695
169624549  -1733
177858971  -1766
185220011  -1796
214371643  -1749
232113701  -1779
238055563  -1762
271522949  -1685
288935749  -1656
305064469  -1688
312965659  -1680
328348261  -1709
350814923  -1702
368531327  -1696
369762859  -1721
375559183  -1700
377199611  -1709
381568169  -1690
387911191  -1699
403781071  -1669
405397247  -1691
417607237  -1700
421555931  -1720
423656491  -1739
424525483  -1746
434451559  -1730
445425371  -1726
449036683  -1712
461198411  -1729
462453301  -1746
462886181  -1752
477089029  -1767
479705957  -1763
483147611  -1778
505619747  -1792
509353087  -1779
537450731  -1741
539981581  -1747
546427241  -1736
550609237  -1750
554986381  -1763
561524443  -1768
562599511  -1781
582114997  -1793
583797509  -1798
597907643  -1795
610503989  -1763
627316091  -1768
628138123  -1759
633548287  -1757
633869189  -1728
636217523  -1720
640871963  -1726
647011763  -1724
674188147  -1736
682081669  -1735
683867537  -1715
690119371  -1720
700673489  -1725
713658971  -1736
716548643  -1741
773361559  -1740
780287477  -1751
793504093  -1744
812915029  -1743
812966293  -1748
815665063  -1747
817224739  -1757
817615993  -1762
821234971  -1755
829173439  -1755
830078779  -1749
834629869  -1748
834923701  -1752
836453557  -1746
838095989  -1746
839095883  -1740
845486171  -1745
845767771  -1739
849378349  -1739
853907203  -1738
861593077  -1733
867234187  -1723
871767947  -1705
876140857  -1709
876405349  -1718
877231493  -1727
881104681  -1726
887019869  -1735
895105241  -1722
906032873  -1696
932251883  -1696
941913899  -1696
947637107  -1692
948937643  -1684
961321211  -1668
967626193  -1673
971076383  -1669
989437663  -1670
995933483  -1670
1005664229  -1655
1012090109  -1663
1015566731  -1656
1021142699  -1664
1026478709  -1665
1036416347  -1673
1081431269  -1681
1083199589  -1681
1104682141  -1681
1106064389  -1667
1113662393  -1668
1115789957  -1676
1120392223  -1662
1120490731  -1652
1136078639  -1649
1142238709  -1657
1142431793  -1658
1147971131  -1655
1159054411  -1662
1159360597  -1670
1166306789  -1657
1168181243  -1664
1192519243  -1671
1200888089  -1656
1207689157  -1660
1210562237  -1663
1221794659  -1670
1227747013  -1668
1241564627  -1675
1259048597  -1675
1260839627  -1676
1267976069  -1676
1280131849  -1683
1285751449  -1684
1290343771  -1684
1300968677  -1679
1305860837  -1679
1307376683  -1683
1322240651  -1680
1335130523  -1681
1347430571  -1687
1349175329  -1688
1354221251  -1677
1364175431  -1675
1366102651  -1664
1375463051  -1667
1381536251  -1668
1386947557  -1674
1391725003  -1675
1392381433  -1676
1393698571  -1676
1394497157  -1679
1396464191  -1685
1396745963  -1686
1396826677  -1678
1398817403  -1684
1416149321  -1680
1416957931  -1685
1420106603  -1675
1427947909  -1673
1432884799  -1677
1434728699  -1680
1438005131  -1673
1447121519  -1671
1448075429  -1674
1450769611  -1680
1453319963  -1678
1460826739  -1678
1461525433  -1684
1467027589  -1682
1475194157  -1687
1485104443  -1693
1501544503  -1686
1507588541  -1684
1509893549  -1680
1514558443  -1680
1521544357  -1683
1525384151  -1689
1530534917  -1684
1533446401  -1690
1541840171  -1690
1556076757  -1688
1566529891  -1689
1572484273  -1687
1590673823  -1690
1603778483  -1684
1608017717  -1684
1630202689  -1683
1642830811  -1681
1644222709  -1677
1646949637  -1675
1685160109  -1672
1689464389  -1677
1691907691  -1677
1711496197  -1680
1721409629  -1665
1724140043  -1664
1729549691  -1660
1739402479  -1663
1756295179  -1662
1757666039  -1667
1771410437  -1670
1783256047  -1668
1787019623  -1673
1792097243  -1676
1802137033  -1676
1804718051  -1673
1809252719  -1669
1827859447  -1674
1833983237  -1675
1834906987  -1678
1838904869  -1682
1845059003  -1681
1853048027  -1682
1853996981  -1686
1866652357  -1685
1867985851  -1687
1869312007  -1680
1874027083  -1681
1886206123  -1679
1886783953  -1680
1892881451  -1675
1925055131  -1667
1932115051  -1668
1936538371  -1669
1937864377  -1671
1940084423  -1670
1951216219  -1675
1973576809  -1675
1981102603  -1678
1995474827  -1677
1996470149  -1672
1998525323  -1676
2004912251  -1680
2013105389  -1681
2032855843  -1680
2045681767  -1680
2050927003  -1681
2061935221  -1684
2069197253  -1677
2081639773  -1681
2083484603  -1684
2101604837  -1684
2104832507  -1689
2109330781  -1691
2111412467  -1688
2122496533  -1690
2122987109  -1684
2136322469  -1688
2140302811  -1681
2143148437  -1684
2156873723  -1688
2160092939  -1692
2166804667  -1687
2188453321  -1688
2201985173  -1683
2207267429  -1684
2210409869  -1685
2213080381  -1685
2227200091  -1684
2242515643  -1688
2245585429  -1692
2247040933  -1691
2248192619  -1695
2261591947  -1694
2272860683  -1698
2272927141  -1697
2273966677  -1699
2274344789  -1696
2281985851  -1699
2295706717  -1703
2298601883  -1703
2303594357  -1705
2319237509  -1709
2320246961  -1711
2323329851  -1712
2323359989  -1712
2330627851  -1711
2331371311  -1705
2334735649  -1707
2343706811  -1708
2359794491  -1707
2361442283  -1707
2389906709  -1706
2391369329  -1707
2423839897  -1704
2437410629  -1706
2439622511  -1705
2450208197  -1709
2475185753  -1711
2475913717  -1705
2494701641  -1703
2506847003  -1707
2515515643  -1710
2528291159  -1708
2532164267  -1708
2532723301  -1709
2540238319  -1703
2562685679  -1699
2575216411  -1700
2581724443  -1694
2595874997  -1693
2598086971  -1694
2603451619  -1696
2606089391  -1694
2613507557  -1693
2623120967  -1693
2625632291  -1692
2625901163  -1689
2631464971  -1683
2640943517  -1680
2643262541  -1682
2650560443  -1679
2650612037  -1674
2669342399  -1673
2690000597  -1673
2713253077  -1676
2719394731  -1674
2725020469  -1677
2725350731  -1672
2730028843  -1676
2734987819  -1672
2735844011  -1667
2744313083  -1666
2745150491  -1666
2750515057  -1662
2757745387  -1664
2760377923  -1666
2762110651  -1664
2778858143  -1666
2789224091  -1670
2790585227  -1669
2802995243  -1672
2806377967  -1673
2809626731  -1672
2809759717  -1676
2811326471  -1671
2816015701  -1669
2823142171  -1667
2838391729  -1670
2844355573  -1664
2849427127  -1665
2855396009  -1667
2860909687  -1667
2890378277  -1662
2894706979  -1666
2908711381  -1669
2931799613  -1672
2937656411  -1669
2960334037  -1671
2984608037  -1673
2999989283  -1676
3010165237  -1677
3024306469  -1672
3024540523  -1668
3037362073  -1668
3037823567  -1668
3049875209  -1671
3056182427  -1669
3060801323  -1671
3062581019  -1673
3070448389  -1671
3072443093  -1674
3076295309  -1672
3087422957  -1673
3092990939  -1671
3097290923  -1674
3102577739  -1671
3105154331  -1674
3111738137  -1667
3111957071  -1663
3112115551  -1660
3124749349  -1655
3128569237  -1651
3137330123  -1649
3138853163  -1651
3142999477  -1647
3147336869  -1648
3153983941  -1648
3162899237  -1649
3163474709  -1647
3171309137  -1650
3181982077  -1646
3198155777  -1647
3204444629  -1649
3205869211  -1645
3243579173  -1645
3266366011  -1646
3271617469  -1649
3278047691  -1651
3281002883  -1654
3301201061  -1655
3321778357  -1658
3329861069  -1661
3333639761  -1657
3336393883  -1660
3338355863  -1661
3348266617  -1661
3355280891  -1663
3358254203  -1663
3360483323  -1660
3371745151  -1663
3377318011  -1659
3381480007  -1659
3383461637  -1660
3386634551  -1662
3391803797  -1665
3392373827  -1668
3395273471  -1670
3397382389  -1666
3406034987  -1669
3416216731  -1670
3438075463  -1673
3440045429  -1671
3443640877  -1671
3459121451  -1674
3471293717  -1676
3471585757  -1679
3472670197  -1682
3486821237  -1683
3497620283  -1680
3505702283  -1681
3507919901  -1683
3527623877  -1684
3528433471  -1682
3548875621  -1685
3548996629  -1681
3553300837  -1676
3553534291  -1678
3564303341  -1676
3564788371  -1679
3574157003  -1680
3578795243  -1683
3588994051  -1682
3592938709  -1682
3598783037  -1683
3607342363  -1685
3610146523  -1682
3612002837  -1682
3621863081  -1678
3629099303  -1675
3653713981  -1675
3659694763  -1676
3660241841  -1672
3664231789  -1672
3668886629  -1672
3687471061  -1673
3697320763  -1671
3703081771  -1672
3721549451  -1673
3756836207  -1673
3762633997  -1675
3763345429  -1677
3763493803  -1680
3767083631  -1678
3779681531  -1678
3785805509  -1679
3796226971  -1681
3811270283  -1683
3827833189  -1683
3831622573  -1685
3856710607  -1688
3863388923  -1688
3868843003  -1687
3875134603  -1688
3875598757  -1687
3880071989  -1689
3903173371  -1686
3908951869  -1685
3909665323  -1688
3912910229  -1689
3922161403  -1689
3925939441  -1692
3931803971  -1693
3939795413  -1691
3964469477  -1690
3988397123  -1690
3989639659  -1690
4006212443  -1691
4010544859  -1691
4012968923  -1691
4021406603  -1688
4034769371  -1687
4035973517  -1689
4037490319  -1689
4049825581  -1689
4053207163  -1687
4073670197  -1688
4082217959  -1686
4096944629  -1689
4097498149  -1690
4097751803  -1691
4101554357  -1694
4109431877  -1693
4115302883  -1695
4115732183  -1695
4123191211  -1696
4126743883  -1696
4128055829  -1697
4130675803  -1696
4133988863  -1695
4147568101  -1691
4150541803  -1694
4153730443  -1693
4159508959  -1692
4166990917  -1694
4170833419  -1696
4177204309  -1698
4183548427  -1697
4186597861  -1699
4187859853  -1698
4191121829  -1699
4192834549  -1695
4206406651  -1697
4206689323  -1699
4247563211  -1702
4256253269  -1701
4257873611  -1701
4276635611  -1701
4292031631  -1703
4301650609  -1699
4313901563  -1700
4315739579  -1701
4326030521  -1704
4334346971  -1706
4359381589  -1708
4365716129  -1710
4371457313  -1708
4372751003  -1707
4374676469  -1708
4387358741  -1708
4388725163  -1710
4394316197  -1711
4414425731  -1713
4425358789  -1714
4437394763  -1714
4442306201  -1713
4444701083  -1715
4451692459  -1717
4456820143  -1717
4458200093  -1716
4462857403  -1715
4472897083  -1716
4487805317  -1717
4489501463  -1718
4513058603  -1717
4520904203  -1718
4521349123  -1721
4536592877  -1720
4538725237  -1721
4543551637  -1720
4554728237  -1721
4561263269  -1723
4562303189  -1722
4565094229  -1722
4567891291  -1722
4580512789  -1723
4584556997  -1724
4593262523  -1723
4594100113  -1725
4600094491  -1727
4602673157  -1729
4617202949  -1731
4626329509  -1729
4630210379  -1732
4633246757  -1733
4637425979  -1732
4640779739  -1735
4649813029  -1734
4653692753  -1733
4664883029  -1734
4665421331  -1735
4678248083  -1733
4681058491  -1735
4689988579  -1736
4704861851  -1737
4714053451  -1737
4724468597  -1739
4725935749  -1739
4726223797  -1739
4743805393  -1740
4752180637  -1739
4766383847  -1740
4774348939  -1741
4788047483  -1739
4793330603  -1736
4804203323  -1736
4804834871  -1736
4809834739  -1737
4813301131  -1734
4820237603  -1736
4828430851  -1736
4834560931  -1736
4862307269  -1738
4868974283  -1738
4871556847  -1740
4887949907  -1738
4889754827  -1740
4894745087  -1740
4895467261  -1742
4900937339  -1741
4904140861  -1742
4905192011  -1739
4909206571  -1738
4919068837  -1739
4922086493  -1741
4931945839  -1743
4933436117  -1745
4937282083  -1746
4943692987  -1747
4960551709  -1747
4970184731  -1746
4977433397  -1748
4987083509  -1749
4990636877  -1746
5010783149  -1745
5027208229  -1746
5029814707  -1744
5030165557  -1744
5030706749  -1741
5034764549  -1741
5037240979  -1741
5050883749  -1739
5051249803  -1739
5056275733  -1741
5056633843  -1741
5057249507  -1738
5073327403  -1737
5074565291  -1736
5078720089  -1735
5082197251  -1736
5087109473  -1735
5098596949  -1733
5100467371  -1734
5114262331  -1734
5114325121  -1733
5127999589  -1733
5132742619  -1735
5136497099  -1737
5143566709  -1737
5143694167  -1734
5143879529  -1736
5146883509  -1737
5151068971  -1739
5162408551  -1741
5163264721  -1741
5185288837  -1739
5192759269  -1739
5201021179  -1738
5215313027  -1739
5241408629  -1741
5247227303  -1741
5259221621  -1741
5264766203  -1743
5271010181  -1744
5277893923  -1746
5279432731  -1746
5279984923  -1748
5280274897  -1748
5300585051  -1749
5302966069  -1747
5316459931  -1748
5318812277  -1748
5335945333  -1747
5341224041  -1745
5353646789  -1741
5358600451  -1742
5360525083  -1742
5367805061  -1742
5371639993  -1744
5373356789  -1742
5373939359  -1744
5374912069  -1743
5380120891  -1742
5400485989  -1740
5413125427  -1740
5414469461  -1740
5436473111  -1739
5439511963  -1740
5449088789  -1740
5451362923  -1740
5459714009  -1740
5459954509  -1741
5476738369  -1742
5478915557  -1742
5485251491  -1742
5500068443  -1740
5505849919  -1741
5506303877  -1739
5507346331  -1740
5509269617  -1739
5516370469  -1738
5516395253  -1739
5521447829  -1740
5536012357  -1742
5537250091  -1740
5554005371  -1740
5577301307  -1741
5582162107  -1739
5590885291  -1739
5594543099  -1740
5603272019  -1741
5614742293  -1740
5638864201  -1741
5641666759  -1742
5646734459  -1741
5661105547  -1737
5668896293  -1739
5673438763  -1741
5683735819  -1741
5686374943  -1741
5695960357  -1741
5711356337  -1741
5712724763  -1740
5717214317  -1740
5726972897  -1742
5743599019  -1740
5745300949  -1737
5751253451  -1739
5755549301  -1741
5772581797  -1741
5779916437  -1739
5799918281  -1740
5815320949  -1741
5820511771  -1742
5827960813  -1743
5833972763  -1742
5838563483  -1744
5838713317  -1743
5843843419  -1743
5846487083  -1743
5852199077  -1741
5863530203  -1743
5865864931  -1741
5867133677  -1742
5873769071  -1743
5876285797  -1742
5889818917  -1743
5890130803  -1744
5915860331  -1744
5921219371  -1743
5940480859  -1745
5946322483  -1747
5947823051  -1746
5970786373  -1746
5977412333  -1745
6011103401  -1743
6027432337  -1742
6033167711  -1744
6034647727  -1744
6039480283  -1740
6051989051  -1739
6053884703  -1738
6057627083  -1739
6068132971  -1739
6085329407  -1738
6092602843  -1739
6100180811  -1740
6122204603  -1741
6168747037  -1740
6173105371  -1741
6192899189  -1742
6193430099  -1743
6195717611  -1743
6198228349  -1744
6198392357  -1745
6200331659  -1746
6228511669  -1748
6230822069  -1746
6232243211  -1747
6236186839  -1746
6242572411  -1748
6253952597  -1750
6259874581  -1751
6264850219  -1752
6277097429  -1752
6279924923  -1753
6280277077  -1755
6300078437  -1755
6345076051  -1755
6352022123  -1755
6355414229  -1753
6358075931  -1752
6371637749  -1752
6373142981  -1754
6379689317  -1754
6380587909  -1755
6384357797  -1756
6387444881  -1757
6390349129  -1758
6390710603  -1759
6398930971  -1760
6402772267  -1762
6404269483  -1760
6406804571  -1760
6424530263  -1761
6424993301  -1759
6429003307  -1761
6435155501  -1760
6440939861  -1760
6442247723  -1760
6446573291  -1761
6453291707  -1760
6454554149  -1759
6466334417  -1760
6469940203  -1759
6479236369  -1761
6483531403  -1761
6494539657  -1762
6501516523  -1763
6520653527  -1763
6522283051  -1763
6526401109  -1763
6526991557  -1763
6540744481  -1763
6541293491  -1764
6544304587  -1765
6550916363  -1765
6575064049  -1765
6580897669  -1765
6585470891  -1762
6590956357  -1760
6592052449  -1761
6608219083  -1760
6621500269  -1762
6631873483  -1760
6647516389  -1761
6657251831  -1762
6665658523  -1762
6678627953  -1763
6679374469  -1764
6680762057  -1766
6699955349  -1766
6706131077  -1765
6734130737  -1765
6734181637  -1767
6738600221  -1766
6753685483  -1763
6760373797  -1762
6766058447  -1759
6770367323  -1759
6774362411  -1761
6790676219  -1762
6797614757  -1761
6808172197  -1760
6809709331  -1760
6814835737  -1760
6816723943  -1761
6819030629  -1761
6837537209  -1762
6872822777  -1762
6877951163  -1761
6879280033  -1758
6885671083  -1758
6899024123  -1759
6909347717  -1759
6916392757  -1757
6926074327  -1754
6928582147  -1755
6933434149  -1756
6933825163  -1754
6942408229  -1753
6943602223  -1754
6944887909  -1753
6953867461  -1755
6958467569  -1755
6959273831  -1754
6966072521  -1755
6966319757  -1756
6976870541  -1756
6982817669  -1755
6991653061  -1756
6991813831  -1757
6994223669  -1758
7001917739  -1757
7006552099  -1755
7013373173  -1756
7015492837  -1756
7016532779  -1755
7023346741  -1755
7026632731  -1756
7030119997  -1758
7031302547  -1758
7033582651  -1758
7033776559  -1756
7035795397  -1757
7041507163  -1757
7054411291  -1757
7059575051  -1758
7073899993  -1759
7074388549  -1760
7079920723  -1759
7090880597  -1759
7090973723  -1758
7094913157  -1760
7102186823  -1761
7102751297  -1759
7112537891  -1758
7126813691  -1759
7157534011  -1760
7168471307  -1760
7170113017  -1761
7172753633  -1759
7178184269  -1759
7193779597  -1760
7207827931  -1761
7215283477  -1761
7218660437  -1763
7223793211  -1760
7223800069  -1762
7224374309  -1763
7243627691  -1761
7255890181  -1761
7262060437  -1759
7274788523  -1759
7277703317  -1760
7289640011  -1760
7289673829  -1758
7291200523  -1758
7293810751  -1757
7306805323  -1755
7312407803  -1755
7323496003  -1756
7334564059  -1757
7335296149  -1758
7345799147  -1758
7354312457  -1755
7356870517  -1754
7363301557  -1754
7389499121  -1754
7419246203  -1754
7424815309  -1755
7427677291  -1753
7435790903  -1754
7483323989  -1754
7489185163  -1755
7505634629  -1754
7507060523  -1754
7514374729  -1754
7528085729  -1756
7531025797  -1757
7537168117  -1758
7538979109  -1757
7541468443  -1759
7545902437  -1759
7548373421  -1759
7557497819  -1761
7566831667  -1762
7571237581  -1763
7574349637  -1764
7577146757  -1764
7577498807  -1764
7581559771  -1764
7588408277  -1763
7590378461  -1765
7593864731  -1765
7596355229  -1766
7610410331  -1767
7616435131  -1766
7626466277  -1765
7626648563  -1765
7633401029  -1761
7638649957  -1762
7643682757  -1760
7649849189  -1761
7656461851  -1761
7662223643  -1762
7676643571  -1760
7678002517  -1761
7680008773  -1759
7685830459  -1759
7689712801  -1760
7696838837  -1761
7712628689  -1762
7717357771  -1763
7720801931  -1761
7724432951  -1762
7724536487  -1763
7732841371  -1763
7736055731  -1762
7746835013  -1763
7749855559  -1764
7762790017  -1764
7787138917  -1765
7789421729  -1764
7789824661  -1765
7809169183  -1765
7819019629  -1766
7820119933  -1764
7820903359  -1765


==> data/prime_log2_r5_p7.dat <==
19047851  -1123
64921931  -1209
67445803  -1239
74129723  -1340
84602123  -1338
106974317  -1343
111061427  -1298
117138251  -1265
122882843  -1240
138437407  -1257
161759189  -1305
169624549  -1256
177858971  -1298
185220011  -1309
214371643  -1344
232113701  -1330
238055563  -1339
271522949  -1306
288935749  -1338
305064469  -1309
312965659  -1301
328348261  -1312
350814923  -1289
368531327  -1300
369762859  -1310
375559183  -1304
377199611  -1271
381568169  -1253
387911191  -1277
403781071  -1235
405397247  -1246
417607237  -1231
421555931  -1206
423656491  -1205
424525483  -1216
434451559  -1226
445425371  -1225
449036683  -1235
461198411  -1223
462453301  -1203
462886181  -1193
477089029  -1212
479705957  -1221
483147611  -1211
505619747  -1202
509353087  -1194
537450731  -1194
539981581  -1194
546427241  -1211
550609237  -1219
554986381  -1203
561524443  -1196
562599511  -1181
582114997  -1167
583797509  -1168
597907643  -1176
610503989  -1191
627316091  -1206
628138123  -1213
633548287  -1214
633869189  -1221
636217523  -1228
640871963  -1234
647011763  -1234
674188147  -1228
682081669  -1222
683867537  -1216
690119371  -1222
700673489  -1211
713658971  -1217
716548643  -1218
773361559  -1212
780287477  -1224
793504093  -1219
812915029  -1225
812966293  -1226
815665063  -1237
817224739  -1232
817615993  -1238
821234971  -1243
829173439  -1249
830078779  -1254
834629869  -1260
834923701  -1270
836453557  -1275
838095989  -1279
839095883  -1289
845486171  -1279
845767771  -1274
849378349  -1274
853907203  -1269
861593077  -1274
867234187  -1274
871767947  -1274
876140857  -1283
876405349  -1274
877231493  -1269
881104681  -1274
887019869  -1274
895105241  -1270
906032873  -1274
932251883  -1282
941913899  -1291
947637107  -1295
948937643  -1303
961321211  -1306
967626193  -1302
971076383  -1306
989437663  -1302
995933483  -1302
1005664229  -1306
1012090109  -1298
1015566731  -1301
1021142699  -1309
1026478709  -1316
1036416347  -1316
1081431269  -1320
1083199589  -1323
1104682141  -1326
1106064389  -1330
1113662393  -1333
1115789957  -1337
1120392223  -1336
1120490731  -1343
1136078639  -1346
1142238709  -1349
1142431793  -1349
1147971131  -1349
1159054411  -1352
1159360597  -1355
1166306789  -1361
1168181243  -1364
1192519243  -1363
1200888089  -1366
1207689157  -1369
1210562237  -1372
1221794659  -1371
1227747013  -1374
1241564627  -1367
1259048597  -1370
1260839627  -1364
1267976069  -1366
1280131849  -1369
1285751449  -1372
1290343771  -1378
1300968677  -1377
1305860837  -1368
1307376683  -1365
1322240651  -1367
1335130523  -1367
1347430571  -1370
1349175329  -1366
1354221251  -1369
1364175431  -1372
1366102651  -1368
1375463051  -1371
1381536251  -1374
1386947557  -1368
1391725003  -1370
1392381433  -1364
1393698571  -1359
1394497157  -1364
1396464191  -1369
1396745963  -1372
1396826677  -1371
1398817403  -1374
1416149321  -1374
1416957931  -1371
1420106603  -1370
1427947909  -1368
1432884799  -1370
1434728699  -1365
1438005131  -1370
1447121519  -1372
1448075429  -1374
1450769611  -1372
1453319963  -1374
1460826739  -1374
1461525433  -1371
1467027589  -1363
1475194157  -1366
1485104443  -1363
1501544503  -1360
1507588541  -1363
1509893549  -1360
1514558443  -1360
1521544357  -1365
1525384151  -1367
1530534917  -1362
1533446401  -1360
1541840171  -1362
1556076757  -1367
1566529891  -1369
1572484273  -1373
1590673823  -1371
1603778483  -1371
1608017717  -1368
1630202689  -1370
1642830811  -1370
1644222709  -1373
1646949637  -1377
1685160109  -1375
1689464389  -1379
1691907691  -1381
1711496197  -1379
1721409629  -1374
1724140043  -1378
1729549691  -1376
1739402479  -1374
1756295179  -1376
1757666039  -1378
1771410437  -1372
1783256047  -1365
1787019623  -1367
1792097243  -1367
1802137033  -1369
1804718051  -1373
1809252719  -1373
1827859447  -1373
1833983237  -1375
1834906987  -1379
1838904869  -1383
1845059003  -1381
1853048027  -1379
1853996981  -1381
1866652357  -1379
1867985851  -1381
1869312007  -1379
1874027083  -1375
1886206123  -1377
1886783953  -1379
1892881451  -1379
1925055131  -1373
1932115051  -1369
1936538371  -1365
1937864377  -1365
1940084423  -1367
1951216219  -1367
1973576809  -1361
1981102603  -1363
1995474827  -1361
1996470149  -1358
1998525323  -1356
2004912251  -1350
2013105389  -1350
2032855843  -1352
2045681767  -1354
2050927003  -1351
2061935221  -1349
2069197253  -1351
2081639773  -1355
2083484603  -1357
2101604837  -1359
2104832507  -1353
2109330781  -1346
2111412467  -1348
2122496533  -1350
2122987109  -1348
2136322469  -1349
2140302811  -1352
2143148437  -1354
2156873723  -1356
2160092939  -1358
2166804667  -1353
2188453321  -1349
2201985173  -1351
2207267429  -1353
2210409869  -1352
2213080381  -1347
2227200091  -1348
2242515643  -1350
2245585429  -1352
2247040933  -1356
2248192619  -1356
2261591947  -1356
2272860683  -1354
2272927141  -1356
2273966677  -1358
2274344789  -1360
2281985851  -1357
2295706717  -1358
2298601883  -1360
2303594357  -1360
2319237509  -1360
2320246961  -1359
2323329851  -1362
2323359989  -1357
2330627851  -1358
2331371311  -1361
2334735649  -1361
2343706811  -1358
2359794491  -1355
2361442283  -1357
2389906709  -1357
2391369329  -1352
2423839897  -1354
2437410629  -1356
2439622511  -1357
2450208197  -1359
2475185753  -1361
2475913717  -1364
2494701641  -1366
2506847003  -1369
2515515643  -1368
2528291159  -1366
2532164267  -1365
2532723301  -1363
2540238319  -1362
2562685679  -1362
2575216411  -1364
2581724443  -1365
2595874997  -1363
2598086971  -1364
2603451619  -1364
2606089391  -1367
2613507557  -1369
2623120967  -1368
2625632291  -1366
2625901163  -1368
2631464971  -1367
2640943517  -1368
2643262541  -1371
2650560443  -1369
2650612037  -1370
2669342399  -1372
2690000597  -1375
2713253077  -1376
2719394731  -1378
2725020469  -1379
2725350731  -1377
2730028843  -1380
2734987819  -1383
2735844011  -1380
2744313083  -1376
2745150491  -1376
2750515057  -1375
2757745387  -1373
2760377923  -1372
2762110651  -1372
2778858143  -1374
2789224091  -1377
2790585227  -1378
2802995243  -1374
2806377967  -1370
2809626731  -1369
2809759717  -1370
2811326471  -1369
2816015701  -1368
2823142171  -1371
2838391729  -1370
2844355573  -1368
2849427127  -1369
2855396009  -1371
2860909687  -1371
2890378277  -1373
2894706979  -1374
2908711381  -1373
2931799613  -1373
2937656411  -1375
2960334037  -1376
2984608037  -1375
2999989283  -1377
3010165237  -1374
3024306469  -1376
3024540523  -1374
3037362073  -1373
3037823567  -1375
3049875209  -1376
3056182427  -1378
3060801323  -1378
3062581019  -1378
3070448389  -1378
3072443093  -1374
3076295309  -1373
3087422957  -1375
3092990939  -1377
3097290923  -1374
3102577739  -1373
3105154331  -1373
3111738137  -1375
3111957071  -1376
3112115551  -1376
3124749349  -1376
3128569237  -1375
3137330123  -1376
3138853163  -1374
3142999477  -1375
3147336869  -1374
3153983941  -1376
3162899237  -1373
3163474709  -1375
3171309137  -1376
3181982077  -1376
3198155777  -1375
3204444629  -1372
3205869211  -1372
3243579173  -1373
3266366011  -1373
3271617469  -1373
3278047691  -1372
3281002883  -1374
3301201061  -1375
3321778357  -1377
3329861069  -1378
3333639761  -1377
3336393883  -1378
3338355863  -1381
3348266617  -1380
3355280891  -1379
3358254203  -1381
3360483323  -1378
3371745151  -1376
3377318011  -1377
3381480007  -1376
3383461637  -1377
3386634551  -1377
3391803797  -1380
3392373827  -1381
3395273471  -1380
3397382389  -1382
3406034987  -1379
3416216731  -1381
3438075463  -1380
3440045429  -1381
3443640877  -1380
3459121451  -1379
3471293717  -1380
3471585757  -1382
3472670197  -1381
3486821237  -1383
3497620283  -1385
3505702283  -1386
3507919901  -1388
3527623877  -1385
3528433471  -1386
3548875621  -1387
3548996629  -1389
3553300837  -1386
3553534291  -1387
3564303341  -1386
3564788371  -1387
3574157003  -1386
3578795243  -1385
3588994051  -1385
3592938709  -1386
3598783037  -1388
3607342363  -1387
3610146523  -1386
3612002837  -1387
3621863081  -1388
3629099303  -1387
3653713981  -1385
3659694763  -1386
3660241841  -1388
3664231789  -1388
3668886629  -1389
3687471061  -1389
3697320763  -1391
3703081771  -1393
3721549451  -1394
3756836207  -1393
3762633997  -1394
3763345429  -1396
3763493803  -1397
3767083631  -1398
3779681531  -1400
3785805509  -1399
3796226971  -1397
3811270283  -1396
3827833189  -1395
3831622573  -1394
3856710607  -1392
3863388923  -1392
3868843003  -1391
3875134603  -1392
3875598757  -1393
3880071989  -1392
3903173371  -1389
3908951869  -1391
3909665323  -1393
3912910229  -1395
3922161403  -1395
3925939441  -1397
3931803971  -1396
3939795413  -1396
3964469477  -1397
3988397123  -1399
3989639659  -1395
4006212443  -1394
4010544859  -1394
4012968923  -1392
4021406603  -1393
4034769371  -1395
4035973517  -1394
4037490319  -1392
4049825581  -1391
4053207163  -1389
4073670197  -1387
4082217959  -1388
4096944629  -1388
4097498149  -1389
4097751803  -1390
4101554357  -1389
4109431877  -1388
4115302883  -1387
4115732183  -1389
4123191211  -1389
4126743883  -1391
4128055829  -1392
4130675803  -1390
4133988863  -1391
4147568101  -1391
4150541803  -1390
4153730443  -1389
4159508959  -1391
4166990917  -1390
4170833419  -1391
4177204309  -1392
4183548427  -1392
4186597861  -1391
4187859853  -1390
4191121829  -1387
4192834549  -1388
4206406651  -1388
4206689323  -1389
4247563211  -1391
4256253269  -1389
4257873611  -1390
4276635611  -1392
4292031631  -1390
4301650609  -1391
4313901563  -1388
4315739579  -1387
4326030521  -1386
4334346971  -1388
4359381589  -1389
4365716129  -1388
4371457313  -1385
4372751003  -1387
4374676469  -1385
4387358741  -1386
4388725163  -1387
4394316197  -1386
4414425731  -1386
4425358789  -1385
4437394763  -1386
4442306201  -1387
4444701083  -1386
4451692459  -1387
4456820143  -1387
4458200093  -1389
4462857403  -1388
4472897083  -1387
4487805317  -1385
4489501463  -1383
4513058603  -1384
4520904203  -1385
4521349123  -1384
4536592877  -1384
4538725237  -1386
4543551637  -1387
4554728237  -1388
4561263269  -1389
4562303189  -1388
4565094229  -1389
4567891291  -1388
4580512789  -1385
4584556997  -1383
4593262523  -1385
4594100113  -1382
4600094491  -1382
4602673157  -1382
4617202949  -1383
4626329509  -1385
4630210379  -1386
4633246757  -1386
4637425979  -1387
4640779739  -1387
4649813029  -1387
4653692753  -1388
4664883029  -1385
4665421331  -1386
4678248083  -1384
4681058491  -1384
4689988579  -1385
4704861851  -1386
4714053451  -1385
4724468597  -1386
4725935749  -1386
4726223797  -1386
4743805393  -1383
4752180637  -1380
4766383847  -1380
4774348939  -1382
4788047483  -1382
4793330603  -1380
4804203323  -1382
4804834871  -1381
4809834739  -1382
4813301131  -1382
4820237603  -1382
4828430851  -1382
4834560931  -1383
4862307269  -1383
4868974283  -1384
4871556847  -1385
4887949907  -1385
4889754827  -1386
4894745087  -1383
4895467261  -1383
4900937339  -1383
4904140861  -1385
4905192011  -1383
4909206571  -1385
4919068837  -1387
4922086493  -1386
4931945839  -1383
4933436117  -1383
4937282083  -1383
4943692987  -1383
4960551709  -1383
4970184731  -1381
4977433397  -1379
4987083509  -1380
4990636877  -1381
5010783149  -1381
5027208229  -1381
5029814707  -1381
5030165557  -1383
5030706749  -1382
5034764549  -1382
5037240979  -1382
5050883749  -1381
5051249803  -1382
5056275733  -1381
5056633843  -1380
5057249507  -1381
5073327403  -1382
5074565291  -1381
5078720089  -1379
5082197251  -1380
5087109473  -1379
5098596949  -1378
5100467371  -1379
5114262331  -1380
5114325121  -1382
5127999589  -1380
5132742619  -1379
5136497099  -1378
5143566709  -1376
5143694167  -1375
5143879529  -1375
5146883509  -1374
5151068971  -1374
5162408551  -1373
5163264721  -1373
5185288837  -1373
5192759269  -1373
5201021179  -1374
5215313027  -1374
5241408629  -1371
5247227303  -1373
5259221621  -1374
5264766203  -1375
5271010181  -1376
5277893923  -1374
5279432731  -1374
5279984923  -1375
5280274897  -1374
5300585051  -1374
5302966069  -1373
5316459931  -1373
5318812277  -1372
5335945333  -1371
5341224041  -1371
5353646789  -1371
5358600451  -1369
5360525083  -1370
5367805061  -1369
5371639993  -1370
5373356789  -1371
5373939359  -1370
5374912069  -1371
5380120891  -1370
5400485989  -1371
5413125427  -1372
5414469461  -1370
5436473111  -1370
5439511963  -1371
5449088789  -1373
5451362923  -1373
5459714009  -1373
5459954509  -1371
5476738369  -1372
5478915557  -1372
5485251491  -1371
5500068443  -1370
5505849919  -1371
5506303877  -1373
5507346331  -1374
5509269617  -1373
5516370469  -1373
5516395253  -1372
5521447829  -1371
5536012357  -1369
5537250091  -1368
5554005371  -1367
5577301307  -1367
5582162107  -1368
5590885291  -1367
5594543099  -1368
5603272019  -1369
5614742293  -1369
5638864201  -1370
5641666759  -1370
5646734459  -1370
5661105547  -1370
5668896293  -1371
5673438763  -1371
5683735819  -1369
5686374943  -1368
5695960357  -1369
5711356337  -1368
5712724763  -1368
5717214317  -1367
5726972897  -1368
5743599019  -1368
5745300949  -1368
5751253451  -1369
5755549301  -1368
5772581797  -1365
5779916437  -1365
5799918281  -1367
5815320949  -1368
5820511771  -1369
5827960813  -1370
5833972763  -1372
5838563483  -1373
5838713317  -1373
5843843419  -1374
5846487083  -1375
5852199077  -1376
5863530203  -1376
5865864931  -1378
5867133677  -1376
5873769071  -1375
5876285797  -1377
5889818917  -1378
5890130803  -1377
5915860331  -1379
5921219371  -1380
5940480859  -1381
5946322483  -1381
5947823051  -1381
5970786373  -1380
5977412333  -1381
6011103401  -1380
6027432337  -1380
6033167711  -1381
6034647727  -1382
6039480283  -1383
6051989051  -1384
6053884703  -1385
6057627083  -1385
6068132971  -1386
6085329407  -1388
6092602843  -1389
6100180811  -1389
6122204603  -1390
6168747037  -1390
6173105371  -1390
6192899189  -1390
6193430099  -1390
6195717611  -1390
6198228349  -1389
6198392357  -1390
6200331659  -1391
6228511669  -1392
6230822069  -1393
6232243211  -1394
6236186839  -1394
6242572411  -1394
6253952597  -1396
6259874581  -1395
6264850219  -1394
6277097429  -1393
6279924923  -1393
6280277077  -1394
6300078437  -1393
6345076051  -1393
6352022123  -1393
6355414229  -1393
6358075931  -1392
6371637749  -1391
6373142981  -1392
6379689317  -1392
6380587909  -1389
6384357797  -1388
6387444881  -1388
6390349129  -1389
6390710603  -1390
6398930971  -1390
6402772267  -1392
6404269483  -1393
6406804571  -1393
6424530263  -1394
6424993301  -1392
6429003307  -1392
6435155501  -1393
6440939861  -1393
6442247723  -1393
6446573291  -1394
6453291707  -1393
6454554149  -1392
6466334417  -1392
6469940203  -1391
6479236369  -1392
6483531403  -1390
6494539657  -1391
6501516523  -1392
6520653527  -1393
6522283051  -1394
6526401109  -1395
6526991557  -1396
6540744481  -1397
6541293491  -1396
6544304587  -1395
6550916363  -1396
6575064049  -1394
6580897669  -1395
6585470891  -1395
6590956357  -1393
6592052449  -1393
6608219083  -1394
6621500269  -1392
6631873483  -1392
6647516389  -1392
6657251831  -1391
6665658523  -1391
6678627953  -1392
6679374469  -1391
6680762057  -1393
6699955349  -1393
6706131077  -1394
6734130737  -1391
6734181637  -1392
6738600221  -1393
6753685483  -1393
6760373797  -1394
6766058447  -1394
6770367323  -1392
6774362411  -1393
6790676219  -1392
6797614757  -1392
6808172197  -1390
6809709331  -1391
6814835737  -1392
6816723943  -1391
6819030629  -1390
6837537209  -1390
6872822777  -1391
6877951163  -1391
6879280033  -1393
6885671083  -1392
6899024123  -1393
6909347717  -1391
6916392757  -1392
6926074327  -1393
6928582147  -1394
6933434149  -1391
6933825163  -1392
6942408229  -1392
6943602223  -1391
6944887909  -1389
6953867461  -1388
6958467569  -1390
6959273831  -1390
6966072521  -1389
6966319757  -1389
6976870541  -1388
6982817669  -1389
6991653061  -1389
6991813831  -1389
6994223669  -1387
7001917739  -1388
7006552099  -1388
7013373173  -1387
7015492837  -1387
7016532779  -1388
7023346741  -1387
7026632731  -1387
7030119997  -1387
7031302547  -1388
7033582651  -1387
7033776559  -1387
7035795397  -1387
7041507163  -1385
7054411291  -1386
7059575051  -1385
7073899993  -1386
7074388549  -1387
7079920723  -1385
7090880597  -1386
7090973723  -1385
7094913157  -1385
7102186823  -1386
7102751297  -1386
7112537891  -1386
7126813691  -1386
7157534011  -1385
7168471307  -1386
7170113017  -1387
7172753633  -1388
7178184269  -1390
7193779597  -1391
7207827931  -1392
7215283477  -1392
7218660437  -1390
7223793211  -1391
7223800069  -1392
7224374309  -1391
7243627691  -1392
7255890181  -1391
7262060437  -1391
7274788523  -1391
7277703317  -1392
7289640011  -1393
7289673829  -1394
7291200523  -1395
7293810751  -1396
7306805323  -1395
7312407803  -1393
7323496003  -1394
7334564059  -1394
7335296149  -1394
7345799147  -1394
7354312457  -1393
7356870517  -1394
7363301557  -1391
7389499121  -1392
7419246203  -1391
7424815309  -1390
7427677291  -1389
7435790903  -1390
7483323989  -1388
7489185163  -1389
7505634629  -1390
7507060523  -1390
7514374729  -1391
7528085729  -1391
7531025797  -1390
7537168117  -1391
7538979109  -1392
7541468443  -1393
7545902437  -1392
7548373421  -1391
7557497819  -1391
7566831667  -1392
7571237581  -1392
7574349637  -1392
7577146757  -1392
7577498807  -1393
7581559771  -1392
7588408277  -1393
7590378461  -1393
7593864731  -1392
7596355229  -1393
7610410331  -1393
7616435131  -1393
7626466277  -1393
7626648563  -1392
7633401029  -1393
7638649957  -1393
7643682757  -1394
7649849189  -1394
7656461851  -1395
7662223643  -1396
7676643571  -1395
7678002517  -1396
7680008773  -1397
7685830459  -1397
7689712801  -1396
7696838837  -1396
7712628689  -1397
7717357771  -1394
7720801931  -1396
7724432951  -1395
7724536487  -1396
7732841371  -1397
7736055731  -1396
7746835013  -1396
7749855559  -1396
7762790017  -1397
7787138917  -1396
7789421729  -1396
7789824661  -1396
7809169183  -1395
7819019629  -1394
7820119933  -1396
7820903359  -1396


==> data/prime_log_r0_p11.dat <==
11  2.397895
17  1.198947
19  3.743737
37  5.515991
67  1.049039
73  -0.55595
89  -3.04146
109  -2.07486
113  -1.84432
139  0.807344
179  2.620271
233  5.127435
307  6.054597
307  7.667428
307  5.629107
307  5.635216
353  6.684078
431  6.649746
443  7.903331
503  9.063312
503  9.520381
557  7.363300
571  8.423024
593  7.539965
659  7.497996
701  7.209611
733  6.942588
739  7.402349
1153  7.147096
1171  7.379900
1187  8.055282
1187  6.697432
1187  7.138042
1259  6.928099
1259  7.138043
1289  5.746161
1297  6.172033
1321  7.144265
1373  6.961079
1433  6.787052
1613  7.702370
1867  6.980974
1901  6.467457
1907  6.663800
1913  6.851557
1979  7.197633
2089  7.369787
2089  8.171805
2089  8.317051
2143  8.610908
2213  9.046153
3181  7.068051
3547  6.298748
4457  5.728899
5987  6.894418
7057  6.559821
8543  6.048465
9151  5.776272
10099  4.634925
11059  5.552573
12553  4.748745
15299  5.168361
16193  5.203522
17443  5.506630
19081  6.348698
21493  6.525740
23011  6.881162
24691  6.342579
27773  7.171087
30223  7.044822
31891  6.516659
33893  6.903304
37313  6.956645
38791  6.971621
41809  7.206133
43651  6.789525
45433  6.639512
48313  6.632889
50753  6.727120
51593  6.020802
55171  5.879709
57203  6.231667
59113  6.122958
60089  6.135306
63907  6.598771
66529  6.821386
68059  6.357683
70067  6.047934
71837  6.114990
74731  6.433811
76579  5.817645
78877  5.666979
81077  5.618595
81931  5.619344
85427  5.412728
87877  5.758650
116827  5.967430
146161  6.750462
175859  6.896967
211427  6.994762
277169  6.960227
6297059  7.512151
14536733  6.965006
24037003  6.821859
34361597  6.746484
45511267  6.785219
49551331  6.871214
53677297  6.838417
57784637  6.889070
62057549  6.884842
66211237  6.892431
70591673  6.834185
74993917  6.825640
79463213  6.822829
84061979  6.748686
88794637  6.763927
93394013  6.750779
98329339  6.641002
103242619  6.729114
108043693  6.747453
112881449  6.780138
117724339  6.708750
122635027  6.723654
127556941  6.758875
132570271  6.815705
137530597  6.794511
142778323  6.799704
147892607  6.762688
153042803  6.777989
158275087  6.774825
163420567  6.766167
168769787  6.741554
174038863  6.760205
179544271  6.807091
184847347  6.773289
190325909  6.755139
195744149  6.742235
201684253  6.693527
207011699  6.669609
212686979  6.627271
218445803  6.638100
223910651  6.673309
229580531  6.657067
235193947  6.664472
240910939  6.626875
246563347  6.660685
252466597  6.665826
258209027  6.681643
264139639  6.671779
269911709  6.667856
275744627  6.668187
281680739  6.690114
287620117  6.719895
293689901  6.750178
299553229  6.786081
305811647  6.792960
311768399  6.783793
317852371  6.764164
323855621  6.798950
330202459  6.800205
336433067  6.806620
342624049  6.783418
348909727  6.765694
354976757  6.767190
361131011  6.762744
367333693  6.750047
373691869  6.748429
379890587  6.782391
386401859  6.794154
392772113  6.803551
399237283  6.789054
405655193  6.800131
411975959  6.790980
418349917  6.819195
424789051  6.826754
431355187  6.815746
437799067  6.820848
444366037  6.857602
450967883  6.850012
457446929  6.836250
463760243  6.851870
470398051  6.852227
477059203  6.852082
483714971  6.840373
490405543  6.828478
497255413  6.822678
504119971  6.809351
510545779  6.809291
517479629  6.800610
524156891  6.822197
530669899  6.815152
537515929  6.809202
544430813  6.805135
551454451  6.794830
558177427  6.787463
564867893  6.794005
571847291  6.801694
578799787  6.828909
585332227  6.825633
592259813  6.847930
599009381  6.857875
606151181  6.870858
613087073  6.876420
620201381  6.885089
627059249  6.882622
634088089  6.877465
641100403  6.876076
648172781  6.879622
655240667  6.888277
662530067  6.894840
669733747  6.894850
677022209  6.891183
684243757  6.896795
691166453  6.890878
698249267  6.882518
705473861  6.878793
712681451  6.905323
719685859  6.912144
726976093  6.906648
734248769  6.919381
741344267  6.915230
748700857  6.897834
755962309  6.894490
763252639  6.884767
770321627  6.888123
777603467  6.886149
784517689  6.885563
792154619  6.893352
799443643  6.900132
806985983  6.883758
814449739  6.884840
821574323  6.873251
829031779  6.869993
836401991  6.855659
843898379  6.843219
851225939  6.837105
858654253  6.823401
866055943  6.818591
873623683  6.830146
880991581  6.827673
888622811  6.820028
895911823  6.819232
903728467  6.831397
911589139  6.829007
919102259  6.825890
926773691  6.818465
934296533  6.807851
942091471  6.800589
949727539  6.801927
957555143  6.806246
965181181  6.811763
973226213  6.814552
980665291  6.821209
988488187  6.817750
996218981  6.822660
1003861307  6.822244
1011595447  6.817871
1019154457  6.817089
1027183733  6.824674
1035025451  6.817125
1042900517  6.815912
1050444181  6.812115
1058264677  6.812270
1066143059  6.820229
1073923657  6.818804
1081864187  6.816858
1089805063  6.820353
1097662829  6.823559
1105671221  6.832262
1113311033  6.836742
1121036237  6.833228
1129256221  6.840518
1137124259  6.840399
1145131739  6.845289
1152951607  6.849705
1161085883  6.848372
1169035291  6.843779
1176916243  6.838495
1185131131  6.836893
1192987267  6.833291
1201157747  6.839726
1209069709  6.829630
1217078461  6.837150
1224966329  6.851476
1233073909  6.848889
1241210723  6.852460
1249282193  6.844837
1257506917  6.837915
1265329801  6.837627
1273575617  6.830829
1281545227  6.832967
1289856661  6.827245
1297877417  6.830124
1306417459  6.820625
1314348677  6.817326
1322500409  6.819100
1330545037  6.817276
1338776099  6.822348
1346914781  6.808331
1355212219  6.813478
1363455689  6.814959
1371727879  6.822082
1380240073  6.824851
1388512243  6.822233
1396827197  6.818154
1405329749  6.820461
1413684707  6.815511
1421717113  6.820361
1430098291  6.813818
1438065883  6.817144
1446491479  6.813579
1454792491  6.812376
1463221211  6.810319
1471691129  6.809762
1479817621  6.805019
1488422213  6.807798
1496806081  6.799273
1505537707  6.795355
1513858103  6.803918
1522336573  6.792751
1530488501  6.785660
1539135779  6.779403
1547690203  6.781107
1556241913  6.781332
1564967123  6.776529
1573184177  6.778483
1581856943  6.779986
1590362387  6.779179
1598815187  6.775110
1607510507  6.772493
1616180747  6.763789
1624767499  6.762783
1633298101  6.761338
1642054949  6.765654
1650414097  6.765907
1659274261  6.768653
1667454589  6.775733
1676387533  6.774944
1684944827  6.775878
1693616131  6.788162
1702255213  6.795675
1711085177  6.790108
1719548683  6.793121
1728333521  6.791175
1737206011  6.797548
1745885989  6.801799
1754865271  6.809301
1763325611  6.810320
1771903531  6.807680
1780415317  6.815332
1789459687  6.820560
1798007597  6.815585
1806837499  6.822744
1815385867  6.828517
1824236371  6.836218
1833083657  6.834752
1841819971  6.838808
1850770403  6.830640
1859450753  6.836287
1868453533  6.839783
1877334857  6.839298
1886516627  6.839917
1895008789  6.841584
1903828169  6.846237
1912596157  6.844965
1921900573  6.851521
1930638601  6.858666
1939699147  6.870171
1948599811  6.868806
1957404979  6.862971
1966421683  6.859459
1975093579  6.862422
1983830851  6.862464
1992602179  6.863719
2002202737  6.865471
2011238107  6.865237
2020120969  6.863879
2029000781  6.866300
2038129277  6.872180
2047194307  6.878692
2056019429  6.881182
2065047877  6.880221
2073767779  6.882657
2082851299  6.885886
2091666223  6.880388
2100999113  6.878534
2109779459  6.881278
2118909763  6.883568
2127573037  6.878395
2136632717  6.881022
2145554459  6.875836
2154494789  6.876190
2163507517  6.872236
2172640427  6.866359
2181846773  6.861161
2190726211  6.859940
2199764683  6.858082
2209224397  6.856563
2218186637  6.856194
2227157677  6.851409
2236018859  6.847064
2244788387  6.853961
2254007647  6.856177
2263092973  6.858088
2272278013  6.856807
2281445909  6.857345
2290372739  6.859422
2299934797  6.854717
2309155091  6.858604
2318423509  6.856248
2327304829  6.854942
2336725603  6.856513
2346120253  6.851363
2355325013  6.854507
2364652387  6.854398
2373549611  6.854540
2383145819  6.854478
2392282097  6.847969
2401613491  6.851178
2410688459  6.851095
2419943971  6.842980
2428776101  6.842173
2438344109  6.835610
2447382727  6.834140
2456980571  6.837828
2466627083  6.832410
2475797167  6.837033
2485311611  6.843908
2494686443  6.851168
2504221913  6.850093
2513495573  6.849353
2522970251  6.847856
2532061381  6.848087
2541268733  6.849296
2550837851  6.849529
2560308859  6.862392
2569871611  6.865301
2579290781  6.864013
2588930759  6.869218
2598050269  6.869120
2607845111  6.870143
2616966593  6.871266
2626601851  6.873588
2635948771  6.874346
2645690147  6.870315
2654705741  6.869066
2664487867  6.869263
2674286171  6.868476
2683608131  6.865353
2692955731  6.865359
2702450873  6.860013
2712283417  6.857409
2721738161  6.856899
2731568363  6.856317
2741505229  6.856251
2751364477  6.859957
2760843389  6.858202
2770466291  6.858595
2780063899  6.854145
2789489987  6.853743
2799257581  6.853149
2808747017  6.850074
2818521187  6.852803
2827973501  6.853703
2838024317  6.850902
2847496609  6.845891
2857310831  6.846569
2866958603  6.843708
2876852413  6.844962
2886608971  6.845646
2896165963  6.846885
2906018483  6.841918
2915697451  6.843959
2925422459  6.840760
2934636569  6.843703
2943968347  6.841756
2953592819  6.846782
2963188369  6.848303
2972515277  6.847497
2982460787  6.846625
2992398229  6.854008
3002530171  6.850258
3012401449  6.849298
3021845803  6.852646
3031859833  6.856294
3041229427  6.857612
3050904547  6.861364
3060721399  6.860390
3070835093  6.860561
3080549951  6.862072
3090576019  6.854728
3099935843  6.853584
3109822841  6.851403
3119588711  6.846124
3129090143  6.849765
3139061669  6.847991
3148678259  6.847044
3158545459  6.849726
3168293941  6.845601
3178503467  6.843677
3188212829  6.843037
3197992033  6.841381
3207527371  6.838261
3217245371  6.843229
3227111567  6.852281
3236626699  6.852847
3246710851  6.852081
3256603481  6.851386
3266908199  6.852741
3276496123  6.851522
3286597087  6.855324
3296077243  6.855707
3306401401  6.857516
3316052731  6.859067
3325753111  6.859621
3335840587  6.863342
3345663199  6.866799
3355719379  6.866892
3365811271  6.870597
3375694669  6.872180
3385448929  6.874236
3395493539  6.875557
3405345227  6.881765
3415288223  6.879793
3425194259  6.882319
3434867581  6.883312
3445188401  6.881210
3455007263  6.876795
3465232411  6.875592
3474784237  6.879967
3484647311  6.878535
3494351141  6.879338
3504588079  6.880337
3514614443  6.881452
3524727779  6.881385
3534752003  6.881153
3544992629  6.875665
3554914927  6.879635
3564928573  6.881277
3574949779  6.880440
3585057649  6.877914
3595208293  6.884340
3604969573  6.888194
3615345541  6.885682
3625287949  6.887189
3635455147  6.889150
3645395893  6.887515
3655515043  6.886066
3665731387  6.885770
3676082983  6.886767
3686047819  6.880286
3696161303  6.885561
3706250147  6.885950
3716029657  6.887114
3726269153  6.889139
3736176629  6.885902
3746443859  6.885130
3756459347  6.884352
3766823939  6.888475
3776745547  6.890012
3786890027  6.894762
3797480107  6.901772
3808016293  6.905998
3818490619  6.902046
3828479911  6.901472
3838547899  6.898517
3848686571  6.898668
3858847141  6.896122
3868988491  6.897190
3879277417  6.898613
3889469981  6.894386
3899622413  6.891956
3909958337  6.888238
3919909403  6.885016
3930536683  6.879955
3940822727  6.879286
3951115043  6.879816
3960870499  6.874487
3971625019  6.877823
3981719537  6.875598
3992274677  6.876296
4002699469  6.879381
4013310481  6.883703
4023858259  6.887828
4034207539  6.889541
4044565027  6.887520
4054739873  6.889541
4065432589  6.891618
4075985057  6.892301
4086536059  6.894599
4096733741  6.899981
4107067883  6.903346
4117226671  6.900315
4127527421  6.900126
4138156013  6.903870
4148481677  6.903045
4159357357  6.899953
4169649643  6.901343
4180259411  6.900846
4190711027  6.898324
4201552321  6.898052
4211716843  6.900584
4222142381  6.899747
4232344603  6.902495
4243119317  6.902247
4253889779  6.903872
4264209811  6.904697
4274743301  6.901681
4284923257  6.901692
4295483837  6.903857
4306081217  6.902693
4316780537  6.902545
4327184483  6.902265
4337955659  6.900499
4348485181  6.899025
4358874763  6.899943
4369176067  6.897903
4379856707  6.899922
4390556179  6.902446
4400972909  6.901352
4411451189  6.899135
4421510419  6.900392
4431858461  6.901391
4441702663  6.903426
4452071473  6.903720
4462436863  6.908188
4473016627  6.909243
4483470421  6.906354
4494242827  6.905509
4505295709  6.904490
4515724001  6.904191
4526120897  6.904656
4536433907  6.901439
4547320931  6.902989
4557761011  6.900013
4568345189  6.901102
4578665479  6.904632
4589324303  6.907231
4600284373  6.906671
4610620423  6.904331
4621148933  6.902949
4631264941  6.903527
4641506437  6.904536
4652073883  6.903153
4662807491  6.904906
4673227267  6.904099
4684095539  6.903911
4694444899  6.908240
4705457219  6.907134
4715944487  6.906449
4726730777  6.904788
4737562019  6.904158
4748062973  6.906011
4758873983  6.903297
4769350471  6.907734
4780164043  6.909518
4790246507  6.912335
4800900217  6.912923
4811397931  6.907714
4822069283  6.907505
4832646407  6.907253
4843324709  6.904175
4853966779  6.906281
4864455391  6.906497
4875108779  6.906805
4885109981  6.911337
4895997979  6.911861
4906924951  6.912766
4917688709  6.914329
4928207077  6.915206
4939089931  6.915380
4949412899  6.913573
4960074563  6.914840
4970514151  6.915572
4981737571  6.918649
4992847121  6.920590
5003927843  6.920020
5014995749  6.915718
5025663371  6.917086
5036593699  6.913629
5047351213  6.913562
5058293797  6.912916
5068933517  6.912207
5079914419  6.908359
5091103331  6.910877
5101937461  6.909765
5112855523  6.907877
5123535301  6.902904
5134183921  6.902497
5144712757  6.901896
5155815773  6.901300
5166584347  6.899078
5177755279  6.897651
5188478923  6.899935
5199422147  6.899082
5210148563  6.896699
5221227443  6.896327
5232284747  6.892979
5242917941  6.891260
5254181209  6.891913
5264904269  6.889651
5276075813  6.890465
5286917249  6.893194
5297859971  6.895451
5308498847  6.892737
5320040647  6.890329
5330976787  6.894540
5342213509  6.893285
5352944453  6.893148
5363910697  6.897265
5375178163  6.895596
5385958379  6.896940
5396674301  6.897688
5407546019  6.895766
5418400739  6.894322
5429095219  6.895591
5440104133  6.896310
5450633693  6.896901
5461903709  6.894898
5472884771  6.893234
5483943331  6.894273
5494783123  6.898575
5505852059  6.896614
5516999713  6.893935
5528107763  6.894899
5539334267  6.895649
5550146801  6.892349
5561302163  6.896755
5572088573  6.896980
5583198727  6.895610
5594202829  6.895810
5605189633  6.894446
5616370517  6.892532
5627010461  6.892928
5638224289  6.891630
5649259631  6.891696
5660454311  6.892489
5671089397  6.893741
5681852899  6.892885
5692569607  6.893703
5704150211  6.894072
5715000289  6.896997
5726181469  6.895855
5737144697  6.893562
5748309317  6.894039
5759431339  6.893863
5770681219  6.897436
5781748981  6.898446
5792619977  6.897591
5803728979  6.898827
5814544523  6.902869
5825693173  6.907316
5836570171  6.905148
5847846463  6.904120
5859178291  6.906578
5870104651  6.907253
5881712563  6.904175
5892496237  6.905313
5903524547  6.902229
5914459357  6.902881
5925716831  6.902874
5936650549  6.904885
5948034317  6.905362
5958856819  6.905816
5970513187  6.906939
5981844581  6.907182
5992514779  6.907315
6004353107  6.907010
6015047939  6.908481
6026460301  6.905670
6037420843  6.904264
6048923183  6.903173
6059948003  6.904052
6071080531  6.902555
6082348589  6.905953
6093680699  6.904783
6105420973  6.903608
6116550731  6.902756
6127935823  6.902632
6138807091  6.904513
6150505267  6.905845
6161449211  6.907643
6172728139  6.908120
6183802763  6.906378
6195229219  6.907450
6206563063  6.908525
6217902749  6.907190
6228858907  6.908174
6239847371  6.909367
6251391859  6.908917
6262549001  6.907831
6273796267  6.905504
6284539871  6.907619
6296236987  6.907047
6307488809  6.905954
6318846893  6.905777
6330114443  6.902709
6341558149  6.904415
6352681717  6.907544
6364158569  6.906696
6375853139  6.908162
6386973533  6.905777
6398345491  6.906902
6409461673  6.904637
6421151993  6.906357
6432107771  6.906222
6443089307  6.905206
6454248079  6.907118
6465662611  6.909211
6477013691  6.907520
6488536517  6.907428
6499879469  6.905858
6511670261  6.901897
6522964739  6.900268
6534060763  6.903105
6545633327  6.904251
6556956319  6.903489
6568241923  6.904507
6579619861  6.903766
6591575509  6.905707
6602499289  6.907192
6613830701  6.907576
6625466621  6.911672
6636594749  6.909848
6648096493  6.907954
6659419619  6.906542
6670615571  6.906652
6681949451  6.904074
6693268697  6.903914
6704921537  6.904166
6716362067  6.906106
6727636387  6.906684
6739310563  6.907503
6750935963  6.905984
6761864339  6.905435
6773609807  6.905525
6785143831  6.906683
6796515959  6.907001
6807711731  6.905176
6819333331  6.906223
6830717291  6.907184
6842365379  6.912358
6853724987  6.911488
6865087709  6.911426
6876501013  6.911557
6887586077  6.910207
6899207681  6.908006
6910423867  6.906258
6921813511  6.906078
6933409849  6.905634
6945009299  6.903566
6956619913  6.902481
6968215321  6.903041
6979458547  6.903562
6991193147  6.902402
7002931619  6.903460
7014043147  6.903988
7025863331  6.902903
7037383589  6.901500
7049095643  6.901370
7060199183  6.902139
7071809909  6.902683
7083170981  6.904420
7094804947  6.905742
7106547541  6.903934
7118174587  6.902771
7129256819  6.901192
7140918871  6.901703
7152649897  6.900169
7164237331  6.902110
7176176347  6.899174
7187376473  6.897225
7199278381  6.898867
7210638647  6.900148
7222407013  6.899185
7233976069  6.900170
7245718339  6.901042
7257125539  6.899309
7268963803  6.901258
7280843939  6.897351
7292338019  6.897063
7304379587  6.896423
7315998413  6.893987
7327666763  6.896233
7338952409  6.893497
7350739597  6.892355
7362322867  6.894276
7374368011  6.894218
7385991443  6.895631
7398007613  6.895672
7410072533  6.897810
7421849587  6.898402
7433846963  6.896709
7445172041  6.897557
7457038273  6.898375
7468484363  6.899073
7480096661  6.898500
7491656891  6.900070
7503503107  6.900443
7514964241  6.898956
7527068963  6.900128
7538552143  6.900454
7550155097  6.902615
7561952911  6.902168
7573387319  6.904129
7585306679  6.902203
7596847439  6.903071
7608912263  6.904265
7620223979  6.905379
7632210611  6.907438
7643668429  6.910604
7655524181  6.908069
7667170061  6.908315
7678803107  6.907939
7690623797  6.908313
7702324811  6.909673
7714287631  6.910245
7725822649  6.911401
7737690253  6.910753
7749233101  6.913092
7761169763  6.910704
7772728771  6.909778
7784800603  6.910009
7796312119  6.910464
7808461379  6.910836
7820141587  6.911383
7831581679  6.909927
7843566473  6.907574
7854819163  6.908370
7866586589  6.909784
7878263389  6.908465
7890098947  6.907852
7901757707  6.907652
7913329973  6.907606
7924784027  6.907392
7936692287  6.906785
7948724033  6.908826
7960352149  6.907662
7972682563  6.906405
7984352099  6.906802
7996405187  6.907212
8008006571  6.907943
8019932939  6.908553
8031477583  6.905503
8043543227  6.908622
8055158347  6.905510
8067327571  6.903376
8079386417  6.903275
8090889083  6.901821
8103058091  6.900430
8114921237  6.900835
8126845843  6.903448
8138521879  6.905521
8150510033  6.906064
8161962323  6.905552
8174027539  6.905965
8185953779  6.905776
8197981273  6.906875
8210343431  6.906464
8222096573  6.907981
8234398853  6.906180
8246255221  6.906306
8258315719  6.908993
8269997299  6.911184
8281892903  6.909957
8293634443  6.911667
8305626599  6.908254
8317172173  6.906283
8329418101  6.906545
8341909531  6.905829
8353885427  6.904447
8366310397  6.906792
8378034227  6.909014
8390120267  6.907753
8401737479  6.907792
8413858987  6.906745
8425442189  6.905591
8437419443  6.907923
8449567597  6.904907
8461781179  6.906067
8473531753  6.904547
8485189897  6.902074
8497299131  6.901935
8509473223  6.902229
8521317839  6.902240
8532994343  6.903954
8545136923  6.902966
8556924907  6.901709
8569198867  6.903013
8580890543  6.904574
8593111603  6.904452
8605162243  6.903017
8617204979  6.903229
8629295167  6.903800
8641136197  6.904673
8653654637  6.904108
8665556089  6.904620
8677710863  6.904284
8689370941  6.906650
8701737133  6.907312
8713570087  6.908229
8726000557  6.907957
8738022691  6.907942
8750253563  6.908623
8762293811  6.907715
8774732917  6.906412
8786769283  6.907282
8798803141  6.905043
8811155887  6.904419
8823005579  6.901813
8835321373  6.900589
8846698337  6.902754
8858773043  6.904028
8870289679  6.904216
8882760437  6.902702
8894928589  6.902052
8906895619  6.904034
8919353731  6.901217
8930998283  6.898528
8943453917  6.895980
8955620963  6.896614
8967724939  6.896847
8980003853  6.898426
8992351171  6.899312
9004520017  6.898698
9016870699  6.899611
9029063387  6.900203
9040847581  6.900030
9053127943  6.900586
9065134711  6.902139
9077330609  6.900920
9088910027  6.901441
9102009689  6.902678
9114595387  6.903971
9127282069  6.905353
9139552621  6.903303
9151987463  6.903237
9164193931  6.904595
9176118829  6.905363
9188656579  6.904960
9201097999  6.903944
9213327653  6.901910
9225095059  6.901737
9237023639  6.900331
9249127141  6.899903
9261309971  6.900805
9273425947  6.901039
9285801197  6.902148
9297742933  6.902915
9310255193  6.900839
9322250627  6.903316
9334159099  6.901577
9346533571  6.900283
9358730533  6.902528
9370816747  6.900857
9383249651  6.899157
9395443553  6.898774
9407941327  6.898448
9419925673  6.895458
9432387017  6.894251
9444800083  6.894823
9456911911  6.895018
9469038223  6.893091
9481587179  6.895044
9493667803  6.894891
9506349701  6.894390
9518726839  6.895152
9531093457  6.897779
9542931347  6.894801
9554886811  6.895276
9566722733  6.894847
9579073187  6.895492
9591737651  6.894244
9604094813  6.893920
9616341583  6.893882
9628384267  6.895749
9641021707  6.898282
9653460281  6.897707
9666034153  6.895766
9678022733  6.895142
9690286589  6.895697
9702352769  6.895256
9715159673  6.895380
9727869883  6.895505
9740242301  6.896253
9752640109  6.894583
9764760241  6.892276
9776825077  6.890347
9788932973  6.888956
9801433171  6.889949
9813466477  6.889834
9825790771  6.890126
9838034711  6.888662
9850426987  6.890132
9863130259  6.891167
9875195069  6.892181
9887773901  6.893491
9899894419  6.895209
9912834667  6.895450
9924912337  6.895526
9937769099  6.896058
9950063813  6.898184
9962295269  6.898357
9974834147  6.898983
9987214333  6.898505


==> data/prime_log_r0_p2.dat <==
11  -4.79579
17  -3.81450
19  -2.54300
37  -1.90725
67  0.156076
73  0.845140
89  1.365639
109  1.781353
113  1.058159
139  1.445791
179  2.257516
233  2.523643
307  2.329517
307  2.572183
307  3.164284
307  3.682372
353  3.120675
431  2.610299
443  2.793629
503  2.342918
503  2.527569
557  2.987458
571  2.857568
593  2.472453
659  2.892813
701  3.285590
733  3.408240
739  3.758324
1153  3.385619
1171  3.743806
1187  3.394677
1187  3.288594
1187  3.617981
1259  3.301626
1259  2.799404
1289  2.920577
1297  3.035367
1321  3.144598
1373  2.878717
1433  2.988437
1613  3.275834
1867  2.839167
1901  2.948724
1907  3.225039
1913  3.321292
1979  3.249090
2089  3.342608
2089  3.432230
2089  3.518193
2143  3.601229
2213  3.681638
3181  3.069861
3547  3.092385
4457  3.325530
5987  3.710753
7057  3.947363
8543  3.674920
9151  3.446559
10099  3.675392
11059  3.349655
12553  3.749413
15299  3.339570
16193  3.256842
17443  2.969969
19081  2.915937
21493  2.869579
23011  2.875967
24691  2.883327
27773  2.803028
30223  2.601207
31891  2.662637
33893  2.719982
37313  2.813569
38791  2.901045
41809  2.983401
43651  3.203400
45433  3.341519
48313  3.371423
50753  3.432793
51593  3.459369
55171  3.547061
57203  3.539707
59113  3.651200
60089  3.555363
63907  3.520712
66529  3.709280
68059  3.673114
70067  3.691751
71837  3.787491
74731  3.752377
76579  3.868425
78877  3.857792
81077  3.823840
81931  3.814857
85427  3.944979
87877  3.911501
116827  3.473436
146161  3.263256
175859  3.395148
211427  3.627709
277169  3.714357
6297059  3.450691
14536733  3.613110
24037003  3.726870
34361597  3.724144
45511267  3.694783
49551331  3.670559
53677297  3.673502
57784637  3.647264
62057549  3.652780
66211237  3.645148
70591673  3.639299
74993917  3.666136
79463213  3.690017
84061979  3.713848
88794637  3.714614
93394013  3.698122
98329339  3.679219
103242619  3.664092
108043693  3.639684
112881449  3.639711
117724339  3.626848
122635027  3.620525
127556941  3.648812
132570271  3.655604
137530597  3.655612
142778323  3.667136
147892607  3.662488
153042803  3.650252
158275087  3.659923
163420567  3.664384
168769787  3.667659
174038863  3.661786
179544271  3.656665
184847347  3.658094
190325909  3.637512
195744149  3.634948
201684253  3.647622
207011699  3.650042
212686979  3.649734
218445803  3.643295
223910651  3.640923
229580531  3.634110
235193947  3.625506
240910939  3.621155
246563347  3.625385
252466597  3.632381
258209027  3.636230
264139639  3.637042
269911709  3.635292
275744627  3.643000
281680739  3.653863
287620117  3.658861
293689901  3.650132
299553229  3.651886
305811647  3.655420
311768399  3.646923
317852371  3.655123
323855621  3.649728
330202459  3.651660
336433067  3.653970
342624049  3.639262
348909727  3.639274
354976757  3.638429
361131011  3.630505
367333693  3.627060
373691869  3.624391
379890587  3.628632
386401859  3.627705
392772113  3.629483
399237283  3.632020
405655193  3.641875
411975959  3.644975
418349917  3.645356
424789051  3.646972
431355187  3.648924
437799067  3.640816
444366037  3.643591
450967883  3.652729
457446929  3.649911
463760243  3.650870
470398051  3.657739
477059203  3.651716
483714971  3.652630
490405543  3.660300
497255413  3.663664
504119971  3.665290
510545779  3.669385
517479629  3.672812
524156891  3.669508
530669899  3.670411
537515929  3.666140
544430813  3.667621
551454451  3.666957
558177427  3.665192
564867893  3.663378
571847291  3.668009
578799787  3.667490
585332227  3.665493
592259813  3.667627
599009381  3.661969
606151181  3.652991
613087073  3.655506
620201381  3.653057
627059249  3.652320
634088089  3.647010
641100403  3.642313
648172781  3.642188
655240667  3.644427
662530067  3.644863
669733747  3.637159
677022209  3.638605
684243757  3.638984
691166453  3.638359
698249267  3.636860
705473861  3.638417
712681451  3.633170
719685859  3.636064
726976093  3.633576
734248769  3.630680
741344267  3.629834
748700857  3.632779
755962309  3.631956
763252639  3.629296
770321627  3.629245
777603467  3.632031
784517689  3.637615
792154619  3.636770
799443643  3.639684
806985983  3.642837
814449739  3.642686
821574323  3.643468
829031779  3.641116
836401991  3.636588
843898379  3.639136
851225939  3.644938
858654253  3.648234
866055943  3.648686
873623683  3.646735
880991581  3.647291
888622811  3.646350
895911823  3.649969
903728467  3.653562
911589139  3.651962
919102259  3.653371
926773691  3.654706
934296533  3.658938
942091471  3.657990
949727539  3.661260
957555143  3.660363
965181181  3.655278
973226213  3.651691
980665291  3.650514
988488187  3.649887
996218981  3.646385
1003861307  3.644737
1011595447  3.644725
1019154457  3.642221
1027183733  3.641667
1035025451  3.642928
1042900517  3.639383
1050444181  3.638827
1058264677  3.639877
1066143059  3.636589
1073923657  3.630522
1081864187  3.630454
1089805063  3.629348
1097662829  3.630359
1105671221  3.629991
1113311033  3.627765
1121036237  3.627260
1129256221  3.629057
1137124259  3.624381
1145131739  3.621300
1152951607  3.621788
1161085883  3.619159
1169035291  3.615750
1176916243  3.616440
1185131131  3.616571
1192987267  3.620403
1201157747  3.617272
1209069709  3.623866
1217078461  3.623759
1224966329  3.626999
1233073909  3.629859
1241210723  3.629813
1249282193  3.632332
1257506917  3.635418
1265329801  3.633951
1273575617  3.632981
1281545227  3.633009
1289856661  3.633364
1297877417  3.631414
1306417459  3.630047
1314348677  3.628381
1322500409  3.626547
1330545037  3.624981
1338776099  3.625045
1346914781  3.624975
1355212219  3.624757
1363455689  3.623850
1371727879  3.623281
1380240073  3.624154
1388512243  3.624056
1396827197  3.625355
1405329749  3.625858
1413684707  3.626356
1421717113  3.626634
1430098291  3.627525
1438065883  3.624707
1446491479  3.622470
1454792491  3.624654
1463221211  3.621816
1471691129  3.623829
1479817621  3.621683
1488422213  3.623498
1496806081  3.623276
1505537707  3.620924
1513858103  3.620804
1522336573  3.624403
1530488501  3.622971
1539135779  3.624391
1547690203  3.625247
1556241913  3.626184
1564967123  3.626693
1573184177  3.627363
1581856943  3.625635
1590362387  3.624886
1598815187  3.625615
1607510507  3.626422
1616180747  3.627250
1624767499  3.626674
1633298101  3.628746
1642054949  3.630096
1650414097  3.630460
1659274261  3.630896
1667454589  3.630260
1676387533  3.627488
1684944827  3.629185
1693616131  3.628597
1702255213  3.628313
1711085177  3.629383
1719548683  3.628934
1728333521  3.628564
1737206011  3.631403
1745885989  3.631590
1754865271  3.631103
1763325611  3.630864
1771903531  3.629697
1780415317  3.630043
1789459687  3.631221
1798007597  3.631920
1806837499  3.631839
1815385867  3.628051
1824236371  3.625933
1833083657  3.625395
1841819971  3.624749
1850770403  3.621308
1859450753  3.621333
1868453533  3.623269
1877334857  3.622743
1886516627  3.623867
1895008789  3.625737
1903828169  3.626010
1912596157  3.624972
1921900573  3.625860
1930638601  3.626227
1939699147  3.626506
1948599811  3.626741
1957404979  3.626932
1966421683  3.626218
1975093579  3.626745
1983830851  3.627471
1992602179  3.629268
2002202737  3.628784
2011238107  3.623274
2020120969  3.624144
2029000781  3.624252
2038129277  3.625398
2047194307  3.626496
2056019429  3.626003
2065047877  3.626712
2073767779  3.626375
2082851299  3.627402
2091666223  3.627789
2100999113  3.628788
2109779459  3.629761
2118909763  3.630124
2127573037  3.628710
2136632717  3.632825
2145554459  3.633846
2154494789  3.634695
2163507517  3.633213
2172640427  3.628966
2181846773  3.629381
2190726211  3.628854
2199764683  3.628702
2209224397  3.628672
2218186637  3.626380
2227157677  3.628077
2236018859  3.628904
2244788387  3.630349
2254007647  3.629686
2263092973  3.630127
2272278013  3.632812
2281445909  3.634573
2290372739  3.633221
2299934797  3.633596
2309155091  3.631964
2318423509  3.629545
2327304829  3.628838
2336725603  3.629815
2346120253  3.631021
2355325013  3.628831
2364652387  3.626545
2373549611  3.625329
2383145819  3.626216
2392282097  3.625088
2401613491  3.627311
2410688459  3.629747
2419943971  3.629747
2428776101  3.631730
2438344109  3.631501
2447382727  3.630238
2456980571  3.631538
2466627083  3.634047
2475797167  3.632923
2485311611  3.631439
2494686443  3.632428
2504221913  3.630699
2513495573  3.630840
2522970251  3.631629
2532061381  3.633567
2541268733  3.632776
2550837851  3.633554
2560308859  3.633898
2569871611  3.634441
2579290781  3.635739
2588930759  3.636440
2598050269  3.635821
2607845111  3.634673
2616966593  3.634281
2626601851  3.632666
2635948771  3.631145
2645690147  3.629498
2654705741  3.631025
2664487867  3.631208
2674286171  3.631181
2683608131  3.631415
2692955731  3.632091
2702450873  3.631503
2712283417  3.630698
2721738161  3.631527
2731568363  3.631666
2741505229  3.631783
2751364477  3.632113
2760843389  3.630562
2770466291  3.630314
2780063899  3.629828
2789489987  3.632227
2799257581  3.630534
2808747017  3.631766
2818521187  3.631932
2827973501  3.630725
2838024317  3.629682
2847496609  3.629582
2857310831  3.628132
2866958603  3.626099
2876852413  3.626069
2886608971  3.626458
2896165963  3.626226
2906018483  3.623633
2915697451  3.623396
2925422459  3.622706
2934636569  3.624201
2943968347  3.625614
2953592819  3.627883
2963188369  3.626084
2972515277  3.625770
2982460787  3.625677
2992398229  3.625651
3002530171  3.624132
3012401449  3.622920
3021845803  3.623864
3031859833  3.626512
3041229427  3.626708
3050904547  3.626831
3060721399  3.626407
3070835093  3.626248
3080549951  3.626559
3090576019  3.626228
3099935843  3.627488
3109822841  3.627506
3119588711  3.627069
3129090143  3.628713
3139061669  3.629857
3148678259  3.629165
3158545459  3.629636
3168293941  3.627568
3178503467  3.626417
3188212829  3.625451
3197992033  3.628307
3207527371  3.628805
3217245371  3.628464
3227111567  3.627605
3236626699  3.627463
3246710851  3.628641
3256603481  3.627055
3266908199  3.626865
3276496123  3.626670
3286597087  3.625819
3296077243  3.626279
3306401401  3.626518
3316052731  3.624544
3325753111  3.624774
3335840587  3.624183
3345663199  3.625407
3355719379  3.625875
3365811271  3.627374
3375694669  3.627734
3385448929  3.627687
3395493539  3.626381
3405345227  3.626001
3415288223  3.624193
3425194259  3.623338
3434867581  3.624119
3445188401  3.625189
3455007263  3.624516
3465232411  3.625670
3474784237  3.624827
3484647311  3.624300
3494351141  3.625241
3504588079  3.625264
3514614443  3.625568
3524727779  3.625177
3534752003  3.626814
3544992629  3.625353
3554914927  3.624839
3564928573  3.624151
3574949779  3.622666
3585057649  3.623121
3595208293  3.623115
3604969573  3.624598
3615345541  3.625872
3625287949  3.626657
3635455147  3.626172
3645395893  3.626381
3655515043  3.626431
3665731387  3.626571
3676082983  3.627553
3686047819  3.628158
3696161303  3.628560
3706250147  3.628415
3716029657  3.627811
3726269153  3.627175
3736176629  3.628651
3746443859  3.629676
3756459347  3.629419
3766823939  3.630577
3776745547  3.630171
3786890027  3.630645
3797480107  3.629734
3808016293  3.631339
3818490619  3.631189
3828479911  3.631910
3838547899  3.631573
3848686571  3.628975
3858847141  3.628513
3868988491  3.630561
3879277417  3.629953
3889469981  3.631206
3899622413  3.631080
3909958337  3.633781
3919909403  3.636478
3930536683  3.636198
3940822727  3.637616
3951115043  3.637732
3960870499  3.637368
3971625019  3.638089
3981719537  3.637400
3992274677  3.638211
4002699469  3.638114
4013310481  3.637803
4023858259  3.638430
4034207539  3.640513
4044565027  3.641392
4054739873  3.640402
4065432589  3.641164
4075985057  3.640862
4086536059  3.640530
4096733741  3.640398
4107067883  3.641619
4117226671  3.641436
4127527421  3.641644
4138156013  3.641636
4148481677  3.641330
4159357357  3.640500
4169649643  3.641565
4180259411  3.641094
4190711027  3.642243
4201552321  3.641308
4211716843  3.640734
4222142381  3.639193
4232344603  3.638752
4243119317  3.638883
4253889779  3.638964
4264209811  3.638503
4274743301  3.639332
4284923257  3.640585
4295483837  3.640170
4306081217  3.638725
4316780537  3.637454
4327184483  3.637929
4337955659  3.637649
4348485181  3.637032
4358874763  3.635997
4369176067  3.635203
4379856707  3.636421
4390556179  3.636430
4400972909  3.636310
4411451189  3.635726
4421510419  3.635937
4431858461  3.636578
4441702663  3.634543
4452071473  3.635054
4462436863  3.634545
4473016627  3.633927
4483470421  3.635473
4494242827  3.635048
4505295709  3.635939
4515724001  3.637548
4526120897  3.638896
4536433907  3.639259
4547320931  3.638633
4557761011  3.637742
4568345189  3.636803
4578665479  3.636462
4589324303  3.637131
4600284373  3.637839
4610620423  3.638576
4621148933  3.640084
4631264941  3.638585
4641506437  3.638233
4652073883  3.638411
4662807491  3.639493
4673227267  3.637996
4684095539  3.638276
4694444899  3.638305
4705457219  3.639267
4715944487  3.637126
4726730777  3.636614
4737562019  3.636449
4748062973  3.636404
4758873983  3.636952
4769350471  3.638910
4780164043  3.640743
4790246507  3.638812
4800900217  3.639525
4811397931  3.638501
4822069283  3.639384
4832646407  3.639600
4843324709  3.640841
4853966779  3.641108
4864455391  3.640848
4875108779  3.641093
4885109981  3.641577
4895997979  3.641596
4906924951  3.642191
4917688709  3.641662
4928207077  3.639700
4939089931  3.640360
4949412899  3.640277
4960074563  3.640513
4970514151  3.641761
4981737571  3.641276
4992847121  3.642008
5003927843  3.642147
5014995749  3.642954
5025663371  3.643025
5036593699  3.643236
5047351213  3.643286
5058293797  3.644395
5068933517  3.644411
5079914419  3.646051
5091103331  3.645695
5101937461  3.644565
5112855523  3.645807
5123535301  3.645314
5134183921  3.644538
5144712757  3.644277
5155815773  3.643021
5166584347  3.642969
5177755279  3.643925
5188478923  3.643218
5199422147  3.643464
5210148563  3.643703
5221227443  3.643565
5232284747  3.642295
5242917941  3.641950
5254181209  3.639401
5264904269  3.638999
5276075813  3.639085
5286917249  3.639565
5297859971  3.639407
5308498847  3.640488
5320040647  3.640720
5330976787  3.640270
5342213509  3.638579
5352944453  3.638920
5363910697  3.638550
5375178163  3.638724
5385958379  3.639046
5396674301  3.638353
5407546019  3.637249
5418400739  3.637883
5429095219  3.638529
5440104133  3.638103
5450633693  3.636272
5461903709  3.636813
5472884771  3.636135
5483943331  3.636730
5494783123  3.636312
5505852059  3.636114
5516999713  3.636757
5528107763  3.636724
5539334267  3.637263
5550146801  3.636627
5561302163  3.636400
5572088573  3.637908
5583198727  3.638687
5594202829  3.639170
5605189633  3.638093
5616370517  3.638587
5627010461  3.640436
5638224289  3.640633
5649259631  3.641780
5660454311  3.640556
5671089397  3.640091
5681852899  3.640049
5692569607  3.640430
5704150211  3.640628
5715000289  3.641068
5726181469  3.640806
5737144697  3.640765
5748309317  3.641085
5759431339  3.641720
5770681219  3.641999
5781748981  3.641809
5792619977  3.642296
5803728979  3.642186
5814544523  3.641961
5825693173  3.642366
5836570171  3.643116
5847846463  3.644747
5859178291  3.644480
5870104651  3.645049
5881712563  3.645713
5892496237  3.645732
5903524547  3.646979
5914459357  3.647241
5925716831  3.647442
5936650549  3.647645
5948034317  3.648748
5958856819  3.647865
5970513187  3.647785
5981844581  3.647658
5992514779  3.647688
6004353107  3.648901
6015047939  3.649065
6026460301  3.649025
6037420843  3.648201
6048923183  3.647991
6059948003  3.648176
6071080531  3.648187
6082348589  3.647886
6093680699  3.647041
6105420973  3.646189
6116550731  3.645836
6127935823  3.645777
6138807091  3.646374
6150505267  3.646258
6161449211  3.645332
6172728139  3.646229
6183802763  3.646936
6195229219  3.647038
6206563063  3.646203
6217902749  3.645349
6228858907  3.646251
6239847371  3.647124
6251391859  3.646947
6262549001  3.647146
6273796267  3.648321
6284539871  3.648044
6296236987  3.647329
6307488809  3.646655
6318846893  3.647243
6330114443  3.646007
6341558149  3.646161
6352681717  3.646205
6364158569  3.646875
6375853139  3.647055
6386973533  3.647577
6398345491  3.647720
6409461673  3.647828
6421151993  3.647430
6432107771  3.648298
6443089307  3.648194
6454248079  3.649050
6465662611  3.648965
6477013691  3.647662
6488536517  3.648143
6499879469  3.647633
6511670261  3.646384
6522964739  3.645680
6534060763  3.645206
6545633327  3.645238
6556956319  3.645190
6568241923  3.646473
6579619861  3.647072
6591575509  3.646420
6602499289  3.646722
6613830701  3.646046
6625466621  3.645873
6636594749  3.646328
6648096493  3.647494
6659419619  3.647135
6670615571  3.646927
6681949451  3.645806
6693268697  3.645833
6704921537  3.646171
6716362067  3.646543
6727636387  3.646747
6739310563  3.647824
6750935963  3.647841
6761864339  3.647656
6773609807  3.647893
6785143831  3.646831
6796515959  3.646139
6807711731  3.645994
6819333331  3.645972
6830717291  3.646335
6842365379  3.646915
6853724987  3.647172
6865087709  3.648883
6876501013  3.649641
6887586077  3.649278
6899207681  3.649410
6910423867  3.649161
6921813511  3.649458
6933409849  3.649556
6945009299  3.649386
6956619913  3.649304
6968215321  3.648679
6979458547  3.649511
6991193147  3.650039
7002931619  3.650155
7014043147  3.649525
7025863331  3.648375
7037383589  3.649383
7049095643  3.649466
7060199183  3.649729
7071809909  3.648738
7083170981  3.648671
7094804947  3.647931
7106547541  3.648077
7118174587  3.647697
7129256819  3.646362
7140918871  3.647136
7152649897  3.646388
7164237331  3.646891
7176176347  3.647426
7187376473  3.648323
7199278381  3.648696
7210638647  3.647894
7222407013  3.647672
7233976069  3.647686
7245718339  3.647892
7257125539  3.648024
7268963803  3.648672
7280843939  3.648777
7292338019  3.648733
7304379587  3.648373
7315998413  3.648006
7327666763  3.648918
7338952409  3.648635
7350739597  3.648187
7362322867  3.648030
7374368011  3.648030
7385991443  3.647817
7398007613  3.648230
7410072533  3.647787
7421849587  3.646968
7433846963  3.645986
7445172041  3.645147
7457038273  3.644490
7468484363  3.644171
7480096661  3.644554
7491656891  3.645541
7503503107  3.644733
7514964241  3.644758
7527068963  3.644856
7538552143  3.644426
7550155097  3.643974
7561952911  3.643425
7573387319  3.643436
7585306679  3.644321
7596847439  3.643202
7608912263  3.643029
7620223979  3.642849
7632210611  3.642387
7643668429  3.641622
7655524181  3.642288
7667170061  3.641566
7678803107  3.641646
7690623797  3.642222
7702324811  3.641583
7714287631  3.642127
7725822649  3.642239
7737690253  3.642742
7749233101  3.641875
7761169763  3.642251
7772728771  3.641276
7784800603  3.642001
7796312119  3.641972
7808461379  3.641904
7820141587  3.641560
7831581679  3.641832
7843566473  3.642214
7854819163  3.642194
7866586589  3.642859
7878263389  3.642855
7890098947  3.642639
7901757707  3.642917
7913329973  3.642593
7924784027  3.643075
7936692287  3.642580
7948724033  3.642507
7960352149  3.642677
7972682563  3.643127
7984352099  3.642425
7996405187  3.643729
8008006571  3.643579
8019932939  3.643655
8031477583  3.643351
8043543227  3.643180
8055158347  3.642995
8067327571  3.643211
8079386417  3.643342
8090889083  3.643850
8103058091  3.644035
8114921237  3.643643
8126845843  3.644211
8138521879  3.644970
8150510033  3.644051
8161962323  3.644022
8174027539  3.644405
8185953779  3.643948
8197981273  3.643317
8210343431  3.642757
8222096573  3.641353
8234398853  3.641177
8246255221  3.639999
8258315719  3.639484
8269997299  3.639007
8281892903  3.638888
8293634443  3.638157
8305626599  3.638115
8317172173  3.638933
8329418101  3.638394
8341909531  3.637864
8353885427  3.636440
8366310397  3.636657
8378034227  3.637294
8390120267  3.637869
8401737479  3.638870
8413858987  3.639272
8425442189  3.639799
8437419443  3.639229
8449567597  3.639122
8461781179  3.639001
8473531753  3.638747
8485189897  3.639125
8497299131  3.639599
8509473223  3.639760
8521317839  3.639915
8532994343  3.639277
8545136923  3.639617
8556924907  3.640037
8569198867  3.641128
8580890543  3.640846
8593111603  3.640109
8605162243  3.640359
8617204979  3.640007
8629295167  3.639824
8641136197  3.639979
8653654637  3.639841
8665556089  3.639623
8677710863  3.639530
8689370941  3.640269
8701737133  3.639688
8713570087  3.639683
8726000557  3.639359
8738022691  3.638977
8750253563  3.639751
8762293811  3.640372
8774732917  3.640599
8786769283  3.640993
8798803141  3.641234
8811155887  3.641057
8823005579  3.641789
8835321373  3.641511
8846698337  3.640477
8858773043  3.640820
8870289679  3.641736
8882760437  3.641224
8894928589  3.641422
8906895619  3.641992
8919353731  3.642297
8930998283  3.642858
8943453917  3.642220
8955620963  3.643850
8967724939  3.644944
8980003853  3.645252
8992351171  3.644814
9004520017  3.644048
9016870699  3.644521
9029063387  3.644277
9040847581  3.643806
9053127943  3.644518
9065134711  3.644070
9077330609  3.644513
9088910027  3.644644
9102009689  3.643599
9114595387  3.643872
9127282069  3.643822
9139552621  3.643525
9151987463  3.644200
9164193931  3.644255
9176118829  3.645130
9188656579  3.644898
9201097999  3.645016
9213327653  3.645973
9225095059  3.645650
9237023639  3.646005
9249127141  3.647013
9261309971  3.646350
9273425947  3.646050
9285801197  3.646078
9297742933  3.645806
9310255193  3.646140
9322250627  3.647089
9334159099  3.647330
9346533571  3.647979
9358730533  3.648081
9370816747  3.647942
9383249651  3.648933
9395443553  3.649063
9407941327  3.649109
9419925673  3.649658
9432387017  3.649244
9444800083  3.649422
9456911911  3.648736
9469038223  3.648927
9481587179  3.648763
9493667803  3.648709
9506349701  3.649754
9518726839  3.650107
9531093457  3.649828
9542931347  3.650100
9554886811  3.649074
9566722733  3.648518
9579073187  3.647890
9591737651  3.648598
9604094813  3.648789
9616341583  3.648339
9628384267  3.647409
9641021707  3.647940
9653460281  3.648355
9666034153  3.648885
9678022733  3.648410
9690286589  3.648118
9702352769  3.648337
9715159673  3.648335
9727869883  3.649078
9740242301  3.648787
9752640109  3.649789
9764760241  3.649639
9776825077  3.650151
9788932973  3.649974
9801433171  3.650032
9813466477  3.649923
9825790771  3.649542
9838034711  3.649061
9850426987  3.648417
9863130259  3.647972
9875195069  3.647694
9887773901  3.647252
9899894419  3.647114
9912834667  3.647375
9924912337  3.647192
9937769099  3.647663
9950063813  3.647388
9962295269  3.646713
9974834147  3.646597
9987214333  3.646878


==> data/prime_log_r0_p5.dat <==
11  2.397895
17  -1.63426
19  1.854928
37  1.391196
67  2.794834
73  3.759181
89  1.939688
109  3.456482
113  4.122959
139  3.217216
179  4.339483
233  4.886366
307  6.272599
307  5.824556
307  6.199832
307  5.812342
353  6.160612
431  4.807338
443  5.837177
503  4.301200
503  3.503944
557  3.344674
571  2.647306
593  3.069101
659  3.465595
701  3.836342
733  3.694255
739  4.034125
1153  4.381232
1171  3.764150
1187  3.642726
1187  4.413789
1187  4.709079
1259  4.360633
1259  4.847879
1289  4.315348
1297  4.586166
1321  4.654586
1373  4.535238
1433  4.785233
1613  5.028805
1867  5.267743
1901  4.618484
1907  4.856849
1913  5.084760
1979  5.304237
2089  4.866086
2089  4.286931
2089  4.355452
2143  4.575141
2213  4.787476
3181  4.388953
3547  4.114014
4457  5.151643
5987  4.866434
7057  4.817089
8543  5.196033
9151  4.692632
10099  4.472293
11059  5.207475
12553  4.302541
15299  4.448083
16193  4.866365
17443  5.295507
19081  5.276280
21493  5.558162
23011  5.152604
24691  5.330432
27773  5.848113
30223  5.690255
31891  5.175626
33893  5.018045
37313  5.489817
38791  5.745258
41809  5.803436
43651  6.284463
45433  6.495162
48313  6.460541
50753  6.690265
51593  6.621202
55171  6.773250
57203  6.676463
59113  6.496508
60089  6.152784
63907  6.278460
66529  6.177483
68059  6.027205
70067  6.228126
71837  6.161481
74731  6.123384
76579  6.186801
78877  6.101372
81077  6.211583
81931  6.200058
85427  6.166107
87877  6.201955
116827  6.762934
146161  7.462326
175859  6.996548
211427  7.342332
277169  7.229229
6297059  6.302663
14536733  6.336834
24037003  6.325923
34361597  6.069057
45511267  6.068733
49551331  6.038582
53677297  6.028131
57784637  6.041459
62057549  6.005140
66211237  6.025947
70591673  6.046049
74993917  6.069483
79463213  6.072067
84061979  6.028762
88794637  6.019023
93394013  6.009422
98329339  5.993030
103242619  6.001055
108043693  5.969952
112881449  5.965205
117724339  5.985355
122635027  6.002641
127556941  6.016846
132570271  5.983849
137530597  5.995118
142778323  6.007784
147892607  6.023634
153042803  6.001897
158275087  6.010259
163420567  5.990401
168769787  5.980378
174038863  5.983874
179544271  5.991595
184847347  5.965799
190325909  5.936471
195744149  5.933224
201684253  5.944129
207011699  5.937380
212686979  5.942321
218445803  5.923477
223910651  5.932560
229580531  5.941235
235193947  5.944344
240910939  5.948223
246563347  5.954628
252466597  5.965670
258209027  5.988193
264139639  5.987280
269911709  5.969006
275744627  5.969618
281680739  5.968740
287620117  5.978179
293689901  5.987824
299553229  5.981748
305811647  5.996918
311768399  6.030037
317852371  6.035079
323855621  6.047908
330202459  6.044880
336433067  6.057723
342624049  6.055527
348909727  6.063614
354976757  6.050409
361131011  6.041899
367333693  6.046545
373691869  6.047933
379890587  6.055953
386401859  6.058571
392772113  6.061302
399237283  6.047968
405655193  6.050958
411975959  6.045339
418349917  6.048963
424789051  6.036672
431355187  6.031309
437799067  6.025132
444366037  6.029285
450967883  6.017713
457446929  6.015404
463760243  6.014615
470398051  6.004391
477059203  5.996137
483714971  5.998577
490405543  6.010213
497255413  6.010593
504119971  6.018149
510545779  6.025833
517479629  6.018263
524156891  6.014941
530669899  6.014988
537515929  6.021533
544430813  6.011350
551454451  6.008926
558177427  6.021083
564867893  6.010721
571847291  6.020836
578799787  6.007893
585332227  6.011629
592259813  6.025712
599009381  6.026193
606151181  6.021158
613087073  6.025766
620201381  6.032570
627059249  6.031499
634088089  6.029973
641100403  6.020225
648172781  6.020638
655240667  6.023716
662530067  6.017351
669733747  6.027877
677022209  6.037806
684243757  6.031133
691166453  6.019680
698249267  6.014403
705473861  6.010438
712681451  6.012913
719685859  6.012789
726976093  6.013036
734248769  6.019862
741344267  6.018707
748700857  6.031993
755962309  6.030941
763252639  6.034049
770321627  6.030867
777603467  6.027116
784517689  6.021581
792154619  6.027920
799443643  6.024647
806985983  6.030874
814449739  6.030620
821574323  6.025088
829031779  6.024204
836401991  6.021490
843898379  6.016833
851225939  6.014156
858654253  6.013932
866055943  6.020068
873623683  6.017704
880991581  6.016959
888622811  6.016272
895911823  6.017319
903728467  6.020485
911589139  6.021439
919102259  6.016733
926773691  6.025182
934296533  6.023072
942091471  6.024277
949727539  6.023440
957555143  6.027412
965181181  6.034541
973226213  6.039990
980665291  6.043803
988488187  6.043157
996218981  6.047403
1003861307  6.048599
1011595447  6.045153
1019154457  6.045978
1027183733  6.053352
1035025451  6.056781
1042900517  6.057168
1050444181  6.052676
1058264677  6.046526
1066143059  6.045511
1073923657  6.041468
1081864187  6.049644
1089805063  6.048801
1097662829  6.057212
1105671221  6.050867
1113311033  6.046084
1121036237  6.042303
1129256221  6.043848
1137124259  6.047711
1145131739  6.051214
1152951607  6.046837
1161085883  6.040196
1169035291  6.041507
1176916243  6.039091
1185131131  6.040739
1192987267  6.041352
1201157747  6.035563
1209069709  6.033108
1217078461  6.033343
1224966329  6.028743
1233073909  6.028550
1241210723  6.025873
1249282193  6.024477
1257506917  6.027943
1265329801  6.028954
1273575617  6.037969
1281545227  6.037664
1289856661  6.032387
1297877417  6.036344
1306417459  6.031080
1314348677  6.037023
1322500409  6.038828
1330545037  6.034647
1338776099  6.032906
1346914781  6.038151
1355212219  6.045112
1363455689  6.040642
1371727879  6.039101
1380240073  6.039863
1388512243  6.049038
1396827197  6.043663
1405329749  6.048214
1413684707  6.048133
1421717113  6.048193
1430098291  6.046168
1438065883  6.041732
1446491479  6.042936
1454792491  6.045352
1463221211  6.046562
1471691129  6.043197
1479817621  6.042508
1488422213  6.039994
1496806081  6.039475
1505537707  6.036281
1513858103  6.034990
1522336573  6.033810
1530488501  6.033939
1539135779  6.039048
1547690203  6.041426
1556241913  6.038330
1564967123  6.039238
1573184177  6.041594
1581856943  6.039451
1590362387  6.041853
1598815187  6.039945
1607510507  6.035297
1616180747  6.035799
1624767499  6.032032
1633298101  6.029357
1642054949  6.030480
1650414097  6.030829
1659274261  6.031999
1667454589  6.029650
1676387533  6.032497
1684944827  6.033327
1693616131  6.033850
1702255213  6.033916
1711085177  6.037831
1719548683  6.034569
1728333521  6.028843
1737206011  6.028651
1745885989  6.033068
1754865271  6.031475
1763325611  6.029787
1771903531  6.032892
1780415317  6.032318
1789459687  6.036921
1798007597  6.038617
1806837499  6.042914
1815385867  6.041745
1824236371  6.042148
1833083657  6.044233
1841819971  6.045432
1850770403  6.048958
1859450753  6.045297
1868453533  6.048717
1877334857  6.048162
1886516627  6.045554
1895008789  6.043591
1903828169  6.046832
1912596157  6.050988
1921900573  6.050226
1930638601  6.047416
1939699147  6.048874
1948599811  6.047406
1957404979  6.049469
1966421683  6.051715
1975093579  6.054928
1983830851  6.055477
1992602179  6.057656
2002202737  6.057065
2011238107  6.057555
2020120969  6.058606
2029000781  6.057020
2038129277  6.057492
2047194307  6.059426
2056019429  6.061529
2065047877  6.061823
2073767779  6.065892
2082851299  6.062019
2091666223  6.058901
2100999113  6.054537
2109779459  6.051913
2118909763  6.050206
2127573037  6.050105
2136632717  6.049298
2145554459  6.048976
2154494789  6.046679
2163507517  6.049841
2172640427  6.056585
2181846773  6.055768
2190726211  6.051612
2199764683  6.051822
2209224397  6.047773
2218186637  6.045857
2227157677  6.049567
2236018859  6.048629
2244788387  6.048944
2254007647  6.051682
2263092973  6.052052
2272278013  6.049464
2281445909  6.048321
2290372739  6.051102
2299934797  6.048687
2309155091  6.046665
2318423509  6.044737
2327304829  6.041320
2336725603  6.038881
2346120253  6.039275
2355325013  6.042689
2364652387  6.040413
2373549611  6.041347
2383145819  6.042242
2392282097  6.043019
2401613491  6.042422
2410688459  6.045368
2419943971  6.046879
2428776101  6.043504
2438344109  6.047301
2447382727  6.048200
2456980571  6.047523
2466627083  6.046872
2475797167  6.045798
2485311611  6.045237
2494686443  6.044346
2504221913  6.046221
2513495573  6.045228
2522970251  6.042719
2532061381  6.041602
2541268733  6.044811
2550837851  6.043790
2560308859  6.045344
2569871611  6.043973
2579290781  6.047476
2588930759  6.047122
2598050269  6.046178
2607845111  6.043162
2616966593  6.044350
2626601851  6.042236
2635948771  6.041006
2645690147  6.041936
2654705741  6.041126
2664487867  6.041915
2674286171  6.043988
2683608131  6.044206
2692955731  6.046968
2702450873  6.042639
2712283417  6.042469
2721738161  6.040300
2731568363  6.037889
2741505229  6.039364
2751364477  6.038302
2760843389  6.038139
2770466291  6.041964
2780063899  6.043426
2789489987  6.045153
2799257581  6.044987
2808747017  6.044023
2818521187  6.043239
2827973501  6.047495
2838024317  6.049492
2847496609  6.047392
2857310831  6.049972
2866958603  6.049860
2876852413  6.051024
2886608971  6.049204
2896165963  6.046280
2906018483  6.047667
2915697451  6.051706
2925422459  6.049797
2934636569  6.050329
2943968347  6.050111
2953592819  6.053033
2963188369  6.053401
2972515277  6.048994
2982460787  6.052040
2992398229  6.051361
3002530171  6.050458
3012401449  6.047824
3021845803  6.051893
3031859833  6.054168
3041229427  6.052811
3050904547  6.052234
3060721399  6.054860
3070835093  6.054698
3080549951  6.052394
3090576019  6.051675
3099935843  6.051066
3109822841  6.050515
3119588711  6.050503
3129090143  6.048544
3139061669  6.046540
3148678259  6.045166
3158545459  6.045798
3168293941  6.047325
3178503467  6.048991
3188212829  6.046504
3197992033  6.048400
3207527371  6.047191
3217245371  6.044322
3227111567  6.043966
3236626699  6.043087
3246710851  6.043654
3256603481  6.043834
3266908199  6.043672
3276496123  6.047338
3286597087  6.052673
3296077243  6.054451
3306401401  6.060215
3316052731  6.060801
3325753111  6.062065
3335840587  6.059888
3345663199  6.058509
3355719379  6.054703
3365811271  6.052751
3375694669  6.054934
3385448929  6.056156
3395493539  6.057352
3405345227  6.058994
3415288223  6.058992
3425194259  6.059558
3434867581  6.060874
3445188401  6.060713
3455007263  6.062121
3465232411  6.061758
3474784237  6.059132
3484647311  6.056192
3494351141  6.056407
3504588079  6.057536
3514614443  6.058699
3524727779  6.061428
3534752003  6.062237
3544992629  6.062609
3554914927  6.060943
3564928573  6.060516
3574949779  6.061618
3585057649  6.062554
3595208293  6.062774
3604969573  6.065202
3615345541  6.067966
3625287949  6.069477
3635455147  6.067949
3645395893  6.066591
3655515043  6.068093
3665731387  6.068234
3676082983  6.067492
3686047819  6.068101
3696161303  6.068605
3706250147  6.068162
3716029657  6.066449
3726269153  6.061862
3736176629  6.060295
3746443859  6.056674
3756459347  6.055661
3766823939  6.054852
3776745547  6.052120
3786890027  6.052209
3797480107  6.053492
3808016293  6.052841
3818490619  6.053216
3828479911  6.053489
3838547899  6.056770
3848686571  6.056688
3858847141  6.055999
3868988491  6.058705
3879277417  6.058404
3889469981  6.061696
3899622413  6.062564
3909958337  6.061705
3919909403  6.064220
3930536683  6.064593
3940822727  6.063138
3951115043  6.060578
3960870499  6.061032
3971625019  6.063146
3981719537  6.063792
3992274677  6.064771
4002699469  6.066953
4013310481  6.068615
4023858259  6.066414
4034207539  6.065745
4044565027  6.065074
4054739873  6.064065
4065432589  6.064151
4075985057  6.061902
4086536059  6.062958
4096733741  6.061812
4107067883  6.059835
4117226671  6.058574
4127527421  6.057468
4138156013  6.056291
4148481677  6.057258
4159357357  6.058586
4169649643  6.059611
4180259411  6.058469
4190711027  6.057489
4201552321  6.055314
4211716843  6.056431
4222142381  6.058280
4232344603  6.059766
4243119317  6.058807
4253889779  6.058139
4264209811  6.058202
4274743301  6.056858
4284923257  6.058871
4295483837  6.058982
4306081217  6.057564
4316780537  6.060281
4327184483  6.060531
4337955659  6.061122
4348485181  6.059875
4358874763  6.059047
4369176067  6.061393
4379856707  6.061653
4390556179  6.062498
4400972909  6.060743
4411451189  6.059406
4421510419  6.055352
4431858461  6.056196
4441702663  6.057415
4452071473  6.058520
4462436863  6.059216
4473016627  6.059667
4483470421  6.061487
4494242827  6.064053
4505295709  6.065583
4515724001  6.065288
4526120897  6.065004
4536433907  6.063823
4547320931  6.065407
4557761011  6.067830
4568345189  6.064983
4578665479  6.063260
4589324303  6.064250
4600284373  6.063724
4610620423  6.063597
4621148933  6.062897
4631264941  6.062040
4641506437  6.062201
4652073883  6.062306
4662807491  6.062467
4673227267  6.063109
4684095539  6.064732
4694444899  6.062636
4705457219  6.062778
4715944487  6.063637
4726730777  6.064907
4737562019  6.063759
4748062973  6.062860
4758873983  6.064621
4769350471  6.064285
4780164043  6.065115
4790246507  6.063163
4800900217  6.063060
4811397931  6.062552
4822069283  6.062907
4832646407  6.064103
4843324709  6.064501
4853966779  6.062099
4864455391  6.061985
4875108779  6.063998
4885109981  6.061670
4895997979  6.062590
4906924951  6.062738
4917688709  6.064986
4928207077  6.064171
4939089931  6.066111
4949412899  6.065878
4960074563  6.065277
4970514151  6.063440
4981737571  6.064265
4992847121  6.063850
5003927843  6.062358
5014995749  6.061333
5025663371  6.058774
5036593699  6.058596
5047351213  6.057795
5058293797  6.056701
5068933517  6.057208
5079914419  6.059460
5091103331  6.059832
5101937461  6.060454
5112855523  6.062041
5123535301  6.061694
5134183921  6.060851
5144712757  6.060109
5155815773  6.060698
5166584347  6.057816
5177755279  6.058763
5188478923  6.059086
5199422147  6.057767
5210148563  6.056048
5221227443  6.058322
5232284747  6.060483
5242917941  6.060752
5254181209  6.062787
5264904269  6.063127
5276075813  6.061653
5286917249  6.060100
5297859971  6.061873
5308498847  6.063664
5320040647  6.064120
5330976787  6.065788
5342213509  6.064759
5352944453  6.062811
5363910697  6.062463
5375178163  6.063561
5385958379  6.064145
5396674301  6.064310
5407546019  6.064393
5418400739  6.065526
5429095219  6.065380
5440104133  6.066364
5450633693  6.066550
5461903709  6.065464
5472884771  6.066767
5483943331  6.067129
5494783123  6.067213
5505852059  6.066372
5516999713  6.067454
5528107763  6.068226
5539334267  6.067083
5550146801  6.067242
5561302163  6.066382
5572088573  6.065800
5583198727  6.066033
5594202829  6.066085
5605189633  6.067404
5616370517  6.068731
5627010461  6.068153
5638224289  6.068547
5649259631  6.066572
5660454311  6.067000
5671089397  6.067346
5681852899  6.067512
5692569607  6.067427
5704150211  6.067093
5715000289  6.067621
5726181469  6.068417
5737144697  6.065475
5748309317  6.064612
5759431339  6.062759
5770681219  6.062717
5781748981  6.062558
5792619977  6.061055
5803728979  6.061651
5814544523  6.063055
5825693173  6.063530
5836570171  6.063296
5847846463  6.062788
5859178291  6.063362
5870104651  6.064258
5881712563  6.063655
5892496237  6.064364
5903524547  6.064009
5914459357  6.065252
5925716831  6.065588
5936650549  6.063943
5948034317  6.063641
5958856819  6.063467
5970513187  6.062424
5981844581  6.062438
5992514779  6.061488
6004353107  6.060666
6015047939  6.060655
6026460301  6.059224
6037420843  6.059169
6048923183  6.060552
6059948003  6.060639
6071080531  6.061597
6082348589  6.058718
6093680699  6.058202
6105420973  6.058116
6116550731  6.059483
6127935823  6.061530
6138807091  6.060986
6150505267  6.059386
6161449211  6.058158
6172728139  6.060869
6183802763  6.060953
6195229219  6.062158
6206563063  6.062843
6217902749  6.063058
6228858907  6.064670
6239847371  6.063900
6251391859  6.065741
6262549001  6.065804
6273796267  6.064247
6284539871  6.063810
6296236987  6.065003
6307488809  6.064484
6318846893  6.062995
6330114443  6.062630
6341558149  6.061834
6352681717  6.064399
6364158569  6.063724
6375853139  6.063971
6386973533  6.064888
6398345491  6.063647
6409461673  6.062482
6421151993  6.063557
6432107771  6.063851
6443089307  6.062758
6454248079  6.061019
6465662611  6.059906
6477013691  6.059051
6488536517  6.060853
6499879469  6.056762
6511670261  6.057474
6522964739  6.057608
6534060763  6.059377
6545633327  6.059220
6556956319  6.058522
6568241923  6.057621
6579619861  6.057324
6591575509  6.057353
6602499289  6.056807
6613830701  6.057125
6625466621  6.058364
6636594749  6.058195
6648096493  6.057191
6659419619  6.057650
6670615571  6.057167
6681949451  6.057404
6693268697  6.057118
6704921537  6.057888
6716362067  6.058764
6727636387  6.057894
6739310563  6.056888
6750935963  6.057094
6761864339  6.057033
6773609807  6.054609
6785143831  6.055010
6796515959  6.054061
6807711731  6.054866
6819333331  6.056214
6830717291  6.055757
6842365379  6.056185
6853724987  6.056061
6865087709  6.055766
6876501013  6.054272
6887586077  6.054518
6899207681  6.053707
6910423867  6.056476
6921813511  6.055649
6933409849  6.054536
6945009299  6.053862
6956619913  6.053894
6968215321  6.053877
6979458547  6.051554
6991193147  6.050545
7002931619  6.052594
7014043147  6.051499
7025863331  6.050659
7037383589  6.051588
7049095643  6.051895
7060199183  6.050647
7071809909  6.050009
7083170981  6.048955
7094804947  6.048204
7106547541  6.046239
7118174587  6.045833
7129256819  6.045409
7140918871  6.044127
7152649897  6.041650
7164237331  6.041808
7176176347  6.043368
7187376473  6.040832
7199278381  6.042147
7210638647  6.040887
7222407013  6.040465
7233976069  6.041799
7245718339  6.041385
7257125539  6.040878
7268963803  6.040301
7280843939  6.041093
7292338019  6.041372
7304379587  6.040956
7315998413  6.040762
7327666763  6.040747
7338952409  6.040274
7350739597  6.041890
7362322867  6.041740
7374368011  6.040974
7385991443  6.040728
7398007613  6.040675
7410072533  6.040565
7421849587  6.040527
7433846963  6.040788
7445172041  6.040586
7457038273  6.042796
7468484363  6.043501
7480096661  6.042755
7491656891  6.041575
7503503107  6.040915
7514964241  6.041987
7527068963  6.039752
7538552143  6.040398
7550155097  6.040479
7561952911  6.041172
7573387319  6.043616
7585306679  6.044910
7596847439  6.044616
7608912263  6.044924
7620223979  6.045912
7632210611  6.045639
7643668429  6.046119
7655524181  6.046594
7667170061  6.045104
7678803107  6.044015
7690623797  6.044068
7702324811  6.042744
7714287631  6.042408
7725822649  6.041521
7737690253  6.042566
7749233101  6.042795
7761169763  6.042360
7772728771  6.043470
7784800603  6.041720
7796312119  6.041174
7808461379  6.041053
7820141587  6.041234
7831581679  6.041733
7843566473  6.042095
7854819163  6.041798
7866586589  6.041263
7878263389  6.041393
7890098947  6.041668
7901757707  6.042528
7913329973  6.042536
7924784027  6.041626
7936692287  6.041707
7948724033  6.042700
7960352149  6.042706
7972682563  6.041806
7984352099  6.041829
7996405187  6.041244
8008006571  6.040307
8019932939  6.038671
8031477583  6.038831
8043543227  6.037550
8055158347  6.037326
8067327571  6.036775
8079386417  6.037097
8090889083  6.036152
8103058091  6.037560
8114921237  6.037616
8126845843  6.038014
8138521879  6.037840
8150510033  6.038399
8161962323  6.037056
8174027539  6.038028
8185953779  6.037567
8197981273  6.036997
8210343431  6.038668
8222096573  6.039091
8234398853  6.040726
8246255221  6.041238
8258315719  6.040692
8269997299  6.039712
8281892903  6.039374
8293634443  6.039404
8305626599  6.039709
8317172173  6.040177
8329418101  6.040452
8341909531  6.040042
8353885427  6.039403
8366310397  6.038448
8378034227  6.039269
8390120267  6.041509
8401737479  6.041592
8413858987  6.042845
8425442189  6.043219
8437419443  6.041783
8449567597  6.041234
8461781179  6.041092
8473531753  6.040393
8485189897  6.039692
8497299131  6.038908
8509473223  6.039375
8521317839  6.041756
8532994343  6.043093
8545136923  6.042953
8556924907  6.041577
8569198867  6.040769
8580890543  6.041852
8593111603  6.041885
8605162243  6.043767
8617204979  6.043542
8629295167  6.041395
8641136197  6.040825
8653654637  6.039317
8665556089  6.039665
8677710863  6.041917
8689370941  6.041467
8701737133  6.041497
8713570087  6.040648
8726000557  6.040432
8738022691  6.040227
8750253563  6.041385
8762293811  6.042099
8774732917  6.042191
8786769283  6.042215
8798803141  6.042792
8811155887  6.043921
8823005579  6.043320
8835321373  6.043705
8846698337  6.044524
8858773043  6.043433
8870289679  6.042965
8882760437  6.044471
8894928589  6.044295
8906895619  6.043499
8919353731  6.042746
8930998283  6.042691
8943453917  6.044898
8955620963  6.043015
8967724939  6.041191
8980003853  6.041360
8992351171  6.041697
9004520017  6.042349
9016870699  6.044020
9029063387  6.044723
9040847581  6.045449
9053127943  6.046207
9065134711  6.046535
9077330609  6.046831
9088910027  6.046149
9102009689  6.046024
9114595387  6.046732
9127282069  6.044996
9139552621  6.046415
9151987463  6.046207
9164193931  6.044148
9176118829  6.043756
9188656579  6.045268
9201097999  6.045373
9213327653  6.045071
9225095059  6.045038
9237023639  6.045330
9249127141  6.044113
9261309971  6.044414
9273425947  6.044820
9285801197  6.044287
9297742933  6.045110
9310255193  6.045971
9322250627  6.045861
9334159099  6.046522
9346533571  6.048286
9358730533  6.048716
9370816747  6.048226
9383249651  6.047719
9395443553  6.048278
9407941327  6.048398
9419925673  6.048983
9432387017  6.048266
9444800083  6.048783
9456911911  6.049312
9469038223  6.050904
9481587179  6.051869
9493667803  6.050614
9506349701  6.049019
9518726839  6.048398
9531093457  6.048096
9542931347  6.048049
9554886811  6.046682
9566722733  6.046433
9579073187  6.046957
9591737651  6.045921
9604094813  6.044280
9616341583  6.044048
9628384267  6.043413
9641021707  6.044405
9653460281  6.044588
9666034153  6.044728
9678022733  6.043403
9690286589  6.042368
9702352769  6.043030
9715159673  6.045327
9727869883  6.045307
9740242301  6.044505
9752640109  6.046273
9764760241  6.046890
9776825077  6.045981
9788932973  6.047165
9801433171  6.046565
9813466477  6.047580
9825790771  6.048413
9838034711  6.048939
9850426987  6.048494
9863130259  6.049144
9875195069  6.049471
9887773901  6.048067
9899894419  6.048500
9912834667  6.047841
9924912337  6.046782
9937769099  6.046766
9950063813  6.047497
9962295269  6.046223
9974834147  6.046303
9987214333  6.046052


==> data/prime_log_r0_p7.dat <==
11  -4.79579
17  3.268531
19  1.197541
37  -0.00457
67  -1.68553
73  0.025539
89  1.304358
109  2.314151
113  2.057023
139  3.331662
179  1.142462
233  2.864270
307  2.643941
307  3.682270
307  4.582155
307  3.221986
353  2.342285
431  2.886170
443  2.413552
503  1.359786
503  2.183690
557  3.521378
571  3.920221
593  4.288978
659  4.117419
701  3.707037
733  4.058417
739  4.385280
1153  4.720279
1171  5.033977
1187  5.785034
1187  6.046701
1187  6.292509
1259  6.107435
1259  5.932937
1289  5.768133
1297  5.999687
1321  5.085364
1373  4.954970
1433  4.467720
1613  4.719036
1867  5.324020
1901  5.902544
1907  6.626723
1913  7.151145
1979  7.160693
2089  6.683042
2089  7.180849
2089  7.658337
2143  7.351771
2213  6.754554
3181  6.150609
3547  7.343774
4457  7.668974
5987  5.979095
7057  7.043460
8543  6.413818
9151  6.259869
10099  5.643590
11059  6.162809
12553  5.941533
15299  6.230339
16193  6.827237
17443  7.203997
19081  7.084705
21493  7.077974
23011  6.790748
24691  7.031488
27773  7.123108
30223  7.254642
31891  7.130906
33893  7.056193
37313  6.408991
38791  6.293984
41809  6.297799
43651  5.734155
45433  5.893269
48313  5.676143
50753  5.405783
51593  5.533569
55171  6.027550
57203  5.829958
59113  5.879532
60089  6.042603
63907  6.311398
66529  6.374865
68059  6.057646
70067  6.204991
71837  6.527575
74731  6.201594
76579  6.288249
78877  6.176334
81077  6.212685
81931  6.295187
85427  6.144018
87877  5.590233
116827  5.784022
146161  5.680076
175859  6.199739
211427  5.983707
277169  5.430247
6297059  5.935968
14536733  5.917145
24037003  6.169002
34361597  6.445515
45511267  6.400025
49551331  6.397699
53677297  6.349701
57784637  6.267110
62057549  6.294536
66211237  6.255939
70591673  6.301933
74993917  6.314567
79463213  6.279499
84061979  6.262856
88794637  6.305473
93394013  6.312114
98329339  6.301940
103242619  6.366870
108043693  6.343321
112881449  6.322678
117724339  6.368248
122635027  6.365520
127556941  6.330472
132570271  6.353696
137530597  6.366515
142778323  6.356230
147892607  6.375207
153042803  6.375777
158275087  6.396900
163420567  6.403790
168769787  6.400006
174038863  6.420538
179544271  6.419841
184847347  6.420269
190325909  6.412547
195744149  6.409548
201684253  6.450096
207011699  6.465164
212686979  6.446070
218445803  6.451114
223910651  6.462668
229580531  6.481740
235193947  6.473081
240910939  6.443853
246563347  6.464932
252466597  6.469624
258209027  6.465844
264139639  6.436749
269911709  6.427678
275744627  6.413640
281680739  6.410459
287620117  6.420065
293689901  6.435866
299553229  6.425444
305811647  6.426788
311768399  6.417770
317852371  6.393597
323855621  6.399638
330202459  6.390355
336433067  6.382931
342624049  6.368768
348909727  6.366649
354976757  6.382148
361131011  6.375185
367333693  6.375904
373691869  6.353518
379890587  6.361344
386401859  6.354612
392772113  6.356553
399237283  6.344064
405655193  6.365040
411975959  6.369008
418349917  6.366283
424789051  6.374043
431355187  6.355210
437799067  6.370559
444366037  6.373534
450967883  6.360336
457446929  6.371074
463760243  6.363940
470398051  6.347340
477059203  6.359857
483714971  6.359949
490405543  6.350380
497255413  6.358613
504119971  6.356433
510545779  6.352830
517479629  6.342942
524156891  6.344914
530669899  6.355240
537515929  6.345585
544430813  6.341726
551454451  6.335742
558177427  6.343584
564867893  6.352960
571847291  6.353232
578799787  6.359112
585332227  6.347277
592259813  6.349688
599009381  6.333303
606151181  6.329106
613087073  6.331737
620201381  6.352885
627059249  6.339713
634088089  6.348907
641100403  6.343647
648172781  6.357546
655240667  6.358125
662530067  6.360917
669733747  6.362645
677022209  6.364096
684243757  6.362781
691166453  6.358648
698249267  6.362737
705473861  6.364105
712681451  6.364340
719685859  6.360276
726976093  6.365994
734248769  6.369541
741344267  6.380855
748700857  6.369766
755962309  6.366237
763252639  6.365450
770321627  6.364303
777603467  6.358398
784517689  6.357358
792154619  6.352278
799443643  6.350908
806985983  6.345643
814449739  6.338349
821574323  6.342566
829031779  6.360665
836401991  6.362252
843898379  6.362556
851225939  6.351858
858654253  6.355454
866055943  6.361411
873623683  6.368843
880991581  6.368382
888622811  6.360977
895911823  6.358230
903728467  6.350785
911589139  6.355450
919102259  6.342390
926773691  6.344036
934296533  6.344363
942091471  6.352151
949727539  6.356931
957555143  6.350932
965181181  6.356744
973226213  6.356475
980665291  6.356880
988488187  6.368171
996218981  6.374252
1003861307  6.380958
1011595447  6.385436
1019154457  6.390372
1027183733  6.385251
1035025451  6.383967
1042900517  6.375676
1050444181  6.385296
1058264677  6.374629
1066143059  6.374357
1073923657  6.378545
1081864187  6.377360
1089805063  6.382255
1097662829  6.376621
1105671221  6.382883
1113311033  6.378747
1121036237  6.380425
1129256221  6.382412
1137124259  6.380657
1145131739  6.381224
1152951607  6.387370
1161085883  6.390697
1169035291  6.397643
1176916243  6.403448
1185131131  6.405610
1192987267  6.405313
1201157747  6.412344
1209069709  6.412862
1217078461  6.408597
1224966329  6.405473
1233073909  6.409845
1241210723  6.418746
1249282193  6.415812
1257506917  6.411563
1265329801  6.417413
1273575617  6.427165
1281545227  6.427130
1289856661  6.429777
1297877417  6.428001
1306417459  6.428901
1314348677  6.427285
1322500409  6.425645
1330545037  6.426412
1338776099  6.429163
1346914781  6.431886
1355212219  6.431107
1363455689  6.434261
1371727879  6.431287
1380240073  6.436473
1388512243  6.430782
1396827197  6.431694
1405329749  6.428164
1413684707  6.422371
1421717113  6.421436
1430098291  6.427284
1438065883  6.426685
1446491479  6.424669
1454792491  6.423399
1463221211  6.426318
1471691129  6.427727
1479817621  6.427505
1488422213  6.425431
1496806081  6.422337
1505537707  6.415167
1513858103  6.411137
1522336573  6.409360
1530488501  6.421575
1539135779  6.425327
1547690203  6.428500
1556241913  6.428320
1564967123  6.428927
1573184177  6.433096
1581856943  6.438631
1590362387  6.433675
1598815187  6.435671
1607510507  6.434659
1616180747  6.431887
1624767499  6.428872
1633298101  6.431544
1642054949  6.429267
1650414097  6.432442
1659274261  6.434962
1667454589  6.439627
1676387533  6.433342
1684944827  6.436154
1693616131  6.426161
1702255213  6.422908
1711085177  6.419141
1719548683  6.419130
1728333521  6.419803
1737206011  6.418632
1745885989  6.415353
1754865271  6.417786
1763325611  6.418266
1771903531  6.419509
1780415317  6.425017
1789459687  6.424267
1798007597  6.426772
1806837499  6.425465
1815385867  6.429250
1824236371  6.434085
1833083657  6.431733
1841819971  6.425898
1850770403  6.426636
1859450753  6.428278
1868453533  6.430806
1877334857  6.431995
1886516627  6.434503
1895008789  6.435909
1903828169  6.434109
1912596157  6.434342
1921900573  6.437121
1930638601  6.435264
1939699147  6.434743
1948599811  6.438599
1957404979  6.443546
1966421683  6.445671
1975093579  6.448452
1983830851  6.447741
1992602179  6.444082
2002202737  6.443204
2011238107  6.441751
2020120969  6.439703
2029000781  6.441958
2038129277  6.445106
2047194307  6.443811
2056019429  6.446279
2065047877  6.443503
2073767779  6.445774
2082851299  6.445954
2091666223  6.447258
2100999113  6.447631
2109779459  6.444055
2118909763  6.440276
2127573037  6.437028
2136632717  6.433326
2145554459  6.434985
2154494789  6.430618
2163507517  6.436531
2172640427  6.431866
2181846773  6.436436
2190726211  6.437956
2199764683  6.443524
2209224397  6.446156
2218186637  6.451550
2227157677  6.453341
2236018859  6.452833
2244788387  6.448782
2254007647  6.452497
2263092973  6.451609
2272278013  6.455758
2281445909  6.455388
2290372739  6.458006
2299934797  6.457342
2309155091  6.455272
2318423509  6.455883
2327304829  6.453602
2336725603  6.455623
2346120253  6.454724
2355325013  6.447950
2364652387  6.450753
2373549611  6.450637
2383145819  6.448282
2392282097  6.448602
2401613491  6.448448
2410688459  6.452215
2419943971  6.449423
2428776101  6.446666
2438344109  6.443837
2447382727  6.442436
2456980571  6.442399
2466627083  6.439712
2475797167  6.442446
2485311611  6.441993
2494686443  6.439650
2504221913  6.441747
2513495573  6.440014
2522970251  6.437950
2532061381  6.444221
2541268733  6.445674
2550837851  6.441225
2560308859  6.439520
2569871611  6.443179
2579290781  6.441171
2588930759  6.446219
2598050269  6.445677
2607845111  6.444249
2616966593  6.445529
2626601851  6.446079
2635948771  6.447513
2645690147  6.447030
2654705741  6.445167
2664487867  6.442104
2674286171  6.445348
2683608131  6.444901
2692955731  6.441679
2702450873  6.439816
2712283417  6.437991
2721738161  6.437997
2731568363  6.437180
2741505229  6.438422
2751364477  6.439476
2760843389  6.442724
2770466291  6.444985
2780063899  6.443592
2789489987  6.441827
2799257581  6.439910
2808747017  6.440938
2818521187  6.439090
2827973501  6.444885
2838024317  6.444204
2847496609  6.442059
2857310831  6.437839
2866958603  6.441650
2876852413  6.443097
2886608971  6.446105
2896165963  6.450937
2906018483  6.450750
2915697451  6.452246
2925422459  6.449623
2934636569  6.453110
2943968347  6.451601
2953592819  6.452337
2963188369  6.457600
2972515277  6.461417
2982460787  6.460788
2992398229  6.462028
3002530171  6.460511
3012401449  6.458800
3021845803  6.461389
3031859833  6.457379
3041229427  6.458555
3050904547  6.463456
3060721399  6.459102
3070835093  6.456766
3080549951  6.457451
3090576019  6.459438
3099935843  6.462327
3109822841  6.462424
3119588711  6.462507
3129090143  6.464466
3139061669  6.463250
3148678259  6.461068
3158545459  6.458252
3168293941  6.456329
3178503467  6.457059
3188212829  6.455385
3197992033  6.454098
3207527371  6.448226
3217245371  6.451834
3227111567  6.451353
3236626699  6.447062
3246710851  6.450289
3256603481  6.450847
3266908199  6.448150
3276496123  6.447322
3286597087  6.447294
3296077243  6.451179
3306401401  6.449281
3316052731  6.451468
3325753111  6.455213
3335840587  6.454878
3345663199  6.457326
3355719379  6.459075
3365811271  6.454693
3375694669  6.454534
3385448929  6.452846
3395493539  6.451575
3405345227  6.454467
3415288223  6.455155
3425194259  6.453210
3434867581  6.450831
3445188401  6.454752
3455007263  6.453438
3465232411  6.455612
3474784237  6.456754
3484647311  6.456355
3494351141  6.456990
3504588079  6.455444
3514614443  6.454501
3524727779  6.454691
3534752003  6.456491
3544992629  6.455852
3554914927  6.458181
3564928573  6.457337
3574949779  6.455130
3585057649  6.453422
3595208293  6.454458
3604969573  6.454228
3615345541  6.454601
3625287949  6.456117
3635455147  6.457343
3645395893  6.456640
3655515043  6.456914
3665731387  6.457528
3676082983  6.458470
3686047819  6.457412
3696161303  6.454539
3706250147  6.454133
3716029657  6.455058
3726269153  6.452978
3736176629  6.450638
3746443859  6.455237
3756459347  6.455558
3766823939  6.455738
3776745547  6.457231
3786890027  6.458742
3797480107  6.459896
3808016293  6.459088
3818490619  6.458066
3828479911  6.458225
3838547899  6.459835
3848686571  6.459873
3858847141  6.460431
3868988491  6.461862
3879277417  6.463886
3889469981  6.464561
3899622413  6.461309
3909958337  6.463671
3919909403  6.466639
3930536683  6.469328
3940822727  6.466114
3951115043  6.467810
3960870499  6.469254
3971625019  6.466034
3981719537  6.466602
3992274677  6.466905
4002699469  6.464772
4013310481  6.466148
4023858259  6.468962
4034207539  6.466764
4044565027  6.468055
4054739873  6.470017
4065432589  6.471313
4075985057  6.471411
4086536059  6.471725
4096733741  6.470800
4107067883  6.470964
4117226671  6.467862
4127527421  6.467716
4138156013  6.465383
4148481677  6.465108
4159357357  6.465162
4169649643  6.465727
4180259411  6.468612
4190711027  6.468023
4201552321  6.469398
4211716843  6.471400
4222142381  6.471212
4232344603  6.468689
4243119317  6.468222
4253889779  6.471112
4264209811  6.471171
4274743301  6.472197
4284923257  6.475095
4295483837  6.474825
4306081217  6.474771
4316780537  6.474481
4327184483  6.474762
4337955659  6.474292
4348485181  6.474599
4358874763  6.476692
4369176067  6.476606
4379856707  6.477446
4390556179  6.475216
4400972909  6.472644
4411451189  6.471077
4421510419  6.472971
4431858461  6.477021
4441702663  6.477535
4452071473  6.479264
4462436863  6.478079
4473016627  6.476909
4483470421  6.472619
4494242827  6.474171
4505295709  6.474213
4515724001  6.477787
4526120897  6.475517
4536433907  6.475205
4547320931  6.478215
4557761011  6.477843
4568345189  6.482199
4578665479  6.483381
4589324303  6.481355
4600284373  6.481526
4610620423  6.480651
4621148933  6.479909
4631264941  6.482436
4641506437  6.483599
4652073883  6.482907
4662807491  6.483044
4673227267  6.483044
4684095539  6.482417
4694444899  6.482825
4705457219  6.480469
4715944487  6.479185
4726730777  6.477066
4737562019  6.477749
4748062973  6.479579
4758873983  6.478906
4769350471  6.479003
4780164043  6.477661
4790246507  6.476758
4800900217  6.478990
4811397931  6.478602
4822069283  6.476741
4832646407  6.476666
4843324709  6.474410
4853966779  6.478914
4864455391  6.481184
4875108779  6.480498
4885109981  6.480187
4895997979  6.481246
4906924951  6.481620
4917688709  6.483189
4928207077  6.486486
4939089931  6.484456
4949412899  6.483825
4960074563  6.485340
4970514151  6.483137
4981737571  6.477653
4992847121  6.475428
5003927843  6.476235
5014995749  6.477680
5025663371  6.476426
5036593699  6.474870
5047351213  6.475973
5058293797  6.476548
5068933517  6.477986
5079914419  6.474925
5091103331  6.472669
5101937461  6.472609
5112855523  6.473484
5123535301  6.471765
5134183921  6.471742
5144712757  6.471774
5155815773  6.468990
5166584347  6.469707
5177755279  6.472683
5188478923  6.470579
5199422147  6.469932
5210148563  6.472660
5221227443  6.473853
5232284747  6.473259
5242917941  6.475344
5254181209  6.477018
5264904269  6.475671
5276075813  6.479474
5286917249  6.480904
5297859971  6.481707
5308498847  6.484039
5320040647  6.484909
5330976787  6.485462
5342213509  6.486866
5352944453  6.486251
5363910697  6.488668
5375178163  6.491894
5385958379  6.492321
5396674301  6.492383
5407546019  6.493269
5418400739  6.493861
5429095219  6.492105
5440104133  6.494981
5450633693  6.496803
5461903709  6.499354
5472884771  6.498306
5483943331  6.496788
5494783123  6.494967
5505852059  6.493851
5516999713  6.492462
5528107763  6.491991
5539334267  6.491225
5550146801  6.493149
5561302163  6.491029
5572088573  6.494273
5583198727  6.496228
5594202829  6.497375
5605189633  6.499999
5616370517  6.498435
5627010461  6.497503
5638224289  6.499180
5649259631  6.498524
5660454311  6.500085
5671089397  6.501140
5681852899  6.500065
5692569607  6.497099
5704150211  6.495465
5715000289  6.494495
5726181469  6.493629
5737144697  6.495179
5748309317  6.496355
5759431339  6.493685
5770681219  6.493870
5781748981  6.494869
5792619977  6.494262
5803728979  6.492443
5814544523  6.492396
5825693173  6.490144
5836570171  6.489973
5847846463  6.490110
5859178291  6.488560
5870104651  6.487984
5881712563  6.485661
5892496237  6.486860
5903524547  6.484918
5914459357  6.482483
5925716831  6.482403
5936650549  6.481097
5948034317  6.480177
5958856819  6.481494
5970513187  6.480722
5981844581  6.479780
5992514779  6.479128
6004353107  6.480503
6015047939  6.479517
6026460301  6.477422
6037420843  6.477356
6048923183  6.479735
6059948003  6.478930
6071080531  6.478599
6082348589  6.480766
6093680699  6.481844
6105420973  6.483215
6116550731  6.480202
6127935823  6.479685
6138807091  6.476820
6150505267  6.477077
6161449211  6.475292
6172728139  6.474119
6183802763  6.475321
6195229219  6.474463
6206563063  6.476368
6217902749  6.475962
6228858907  6.475109
6239847371  6.474191
6251391859  6.473306
6262549001  6.473999
6273796267  6.472104
6284539871  6.472984
6296236987  6.472816
6307488809  6.474455
6318846893  6.473721
6330114443  6.474588
6341558149  6.474264
6352681717  6.475499
6364158569  6.475342
6375853139  6.473253
6386973533  6.473548
6398345491  6.474269
6409461673  6.474784
6421151993  6.475997
6432107771  6.474516
6443089307  6.472804
6454248079  6.471688
6465662611  6.470971
6477013691  6.471190
6488536517  6.470831
6499879469  6.471862
6511670261  6.474220
6522964739  6.475399
6534060763  6.476834
6545633327  6.473919
6556956319  6.472081
6568241923  6.473206
6579619861  6.474558
6591575509  6.475785
6602499289  6.474747
6613830701  6.476859
6625466621  6.476604
6636594749  6.477018
6648096493  6.477871
6659419619  6.476555
6670615571  6.475236
6681949451  6.474515
6693268697  6.475698
6704921537  6.474846
6716362067  6.474089
6727636387  6.474002
6739310563  6.474009
6750935963  6.474325
6761864339  6.474540
6773609807  6.475471
6785143831  6.474675
6796515959  6.474807
6807711731  6.474751
6819333331  6.474420
6830717291  6.476456
6842365379  6.476989
6853724987  6.478381
6865087709  6.474974
6876501013  6.475718
6887586077  6.477047
6899207681  6.476425
6910423867  6.475238
6921813511  6.475366
6933409849  6.477383
6945009299  6.478648
6956619913  6.478941
6968215321  6.480952
6979458547  6.481509
6991193147  6.483247
7002931619  6.483032
7014043147  6.481470
7025863331  6.481208
7037383589  6.481209
7049095643  6.483579
7060199183  6.482547
7071809909  6.483148
7083170981  6.482281
7094804947  6.480214
7106547541  6.481026
7118174587  6.479602
7129256819  6.480144
7140918871  6.481017
7152649897  6.481569
7164237331  6.483743
7176176347  6.484384
7187376473  6.483597
7199278381  6.482674
7210638647  6.480684
7222407013  6.481898
7233976069  6.483407
7245718339  6.484239
7257125539  6.485083
7268963803  6.483617
7280843939  6.481581
7292338019  6.480504
7304379587  6.480772
7315998413  6.481053
7327666763  6.481736
7338952409  6.483649
7350739597  6.482590
7362322867  6.480762
7374368011  6.482188
7385991443  6.482180
7398007613  6.481312
7410072533  6.481458
7421849587  6.479292
7433846963  6.478933
7445172041  6.479317
7457038273  6.479582
7468484363  6.478371
7480096661  6.479218
7491656891  6.479651
7503503107  6.478230
7514964241  6.478681
7527068963  6.478598
7538552143  6.477185
7550155097  6.476931
7561952911  6.477388
7573387319  6.477403
7585306679  6.477382
7596847439  6.476873
7608912263  6.477112
7620223979  6.475406
7632210611  6.476661
7643668429  6.476703
7655524181  6.474776
7667170061  6.473432
7678803107  6.473152
7690623797  6.472469
7702324811  6.472128
7714287631  6.471170
7725822649  6.473455
7737690253  6.475978
7749233101  6.476742
7761169763  6.477262
7772728771  6.476286
7784800603  6.476173
7796312119  6.477180
7808461379  6.475051
7820141587  6.475399
7831581679  6.475743
7843566473  6.477769
7854819163  6.478378
7866586589  6.476215
7878263389  6.476770
7890098947  6.476575
7901757707  6.476119
7913329973  6.475379
7924784027  6.475700
7936692287  6.477314
7948724033  6.477357
7960352149  6.477824
7972682563  6.476396
7984352099  6.476981
7996405187  6.478393
8008006571  6.479891
8019932939  6.478926
8031477583  6.478214
8043543227  6.477525
8055158347  6.478702
8067327571  6.478316
8079386417  6.478293
8090889083  6.476010
8103058091  6.478775
8114921237  6.477258
8126845843  6.478252
8138521879  6.477575
8150510033  6.477993
8161962323  6.477357
8174027539  6.479181
8185953779  6.478814
8197981273  6.479352
8210343431  6.480933
8222096573  6.479828
8234398853  6.479415
8246255221  6.478361
8258315719  6.478558
8269997299  6.476289
8281892903  6.476488
8293634443  6.478157
8305626599  6.477631
8317172173  6.476347
8329418101  6.475651
8341909531  6.475929
8353885427  6.475411
8366310397  6.475224
8378034227  6.473442
8390120267  6.474951
8401737479  6.474192
8413858987  6.473881
8425442189  6.472909
8437419443  6.470923
8449567597  6.470605
8461781179  6.470771
8473531753  6.469970
8485189897  6.469775
8497299131  6.467322
8509473223  6.467243
8521317839  6.467761
8532994343  6.464294
8545136923  6.465503
8556924907  6.466949
8569198867  6.468750
8580890543  6.467751
8593111603  6.468085
8605162243  6.468509
8617204979  6.467880
8629295167  6.466196
8641136197  6.468153
8653654637  6.467813
8665556089  6.467740
8677710863  6.466036
8689370941  6.468002
8701737133  6.470639
8713570087  6.471970
8726000557  6.471689
8738022691  6.471142
8750253563  6.470508
8762293811  6.469628
8774732917  6.468992
8786769283  6.469218
8798803141  6.469097
8811155887  6.468586
8823005579  6.469211
8835321373  6.470258
8846698337  6.469614
8858773043  6.473242
8870289679  6.472172
8882760437  6.472007
8894928589  6.471901
8906895619  6.470859
8919353731  6.471428
8930998283  6.471661
8943453917  6.471643
8955620963  6.471270
8967724939  6.471581
8980003853  6.471773
8992351171  6.472532
9004520017  6.473320
9016870699  6.472195
9029063387  6.472775
9040847581  6.473533
9053127943  6.473403
9065134711  6.473460
9077330609  6.471277
9088910027  6.472056
9102009689  6.472233
9114595387  6.471462
9127282069  6.471851
9139552621  6.471623
9151987463  6.472343
9164193931  6.471623
9176118829  6.471341
9188656579  6.470401
9201097999  6.470409
9213327653  6.471135
9225095059  6.469237
9237023639  6.469141
9249127141  6.470155
9261309971  6.469502
9273425947  6.468616
9285801197  6.468877
9297742933  6.466155
9310255193  6.464596
9322250627  6.463179
9334159099  6.464049
9346533571  6.463120
9358730533  6.462898
9370816747  6.463979
9383249651  6.464254
9395443553  6.464940
9407941327  6.464870
9419925673  6.465707
9432387017  6.465390
9444800083  6.465895
9456911911  6.465791
9469038223  6.464169
9481587179  6.464942
9493667803  6.463892
9506349701  6.463771
9518726839  6.463481
9531093457  6.464444
9542931347  6.465325
9554886811  6.464294
9566722733  6.464787
9579073187  6.462918
9591737651  6.462964
9604094813  6.462849
9616341583  6.461759
9628384267  6.460673
9641021707  6.461877
9653460281  6.461927
9666034153  6.461518
9678022733  6.463500
9690286589  6.463401
9702352769  6.463779
9715159673  6.463613
9727869883  6.463749
9740242301  6.463390
9752640109  6.462309
9764760241  6.462006
9776825077  6.463281
9788932973  6.463192
9801433171  6.462697
9813466477  6.462110
9825790771  6.462210
9838034711  6.462077
9850426987  6.463021
9863130259  6.462450
9875195069  6.463194
9887773901  6.462638
9899894419  6.462501
9912834667  6.462337
9924912337  6.459797
9937769099  6.460766
9950063813  6.459980
9962295269  6.459406
9974834147  6.459716
9987214333  6.459552


==> data/prime_log_r1_p11.dat <==
37  -18.0545
43  -3.38549
53  -2.25699
61  -6.83133
79  -7.21285
83  -3.80128
89  -4.54071
101  -5.12690
131  -4.55724
163  -7.15777
197  -4.58590
229  -5.56217
269  -6.42540
277  -5.56472
331  -5.19374
347  -5.96588
359  -6.30710
359  -6.61041
373  -8.13247
431  -9.24237
443  -7.93175
443  -8.12517
467  -6.70298
503  -6.16450
557  -6.67662
593  -7.40217
659  -7.12801
677  -7.57176
797  -6.84992
811  -5.72849
827  -4.89359
829  -4.74066
997  -4.59700
1019  -4.25808
1019  -4.73012
1051  -4.59873
1091  -4.85254
1259  -5.10053
1439  -4.59684
1549  -4.48192
1607  -4.73271
1747  -4.26451
1811  -3.29306
1949  -3.21821
1973  -2.30366
1987  -2.74887
2017  -3.66179
2089  -3.58550
2141  -4.13837
2161  -3.44134
2221  -3.07168
3109  -0.10392
3547  1.391559
4159  0.916236
5309  1.173348
5987  0.203752
7019  0.025870
8069  -0.93463
9127  -0.99900
10163  -1.25161
10987  -1.16848
12007  -1.55862
13093  -1.13771
15013  -0.96845
15661  -2.12854
16649  -1.58901
17573  -1.14441
18397  -0.95915
20089  -0.49113
21347  -0.63703
22963  -0.53223
23827  -0.28074
25031  -0.41994
26177  -0.62129
27647  -0.35520
28579  -0.17329
29501  -0.59688
30707  -0.73869
31607  -0.56006
33811  -0.26945
34939  -0.35092
36307  -0.28330
37013  -0.07736
38557  -0.43526
39509  -0.66755
41183  -0.88913
42013  -0.66051
43591  -0.97433
45691  -1.07581
47459  -0.85644
48571  -0.59848
49877  -0.67942
51437  -0.22805
52541  -0.11023
54869  0.114091
56773  -0.01938
72679  0.467657
89767  0.541651
106993  0.464468
127669  1.168142
165811  1.411232
3541339  2.280192
8140843  1.870175
13582837  1.801635
19593703  1.688234
26073889  1.705208
29506573  1.817770
33031309  1.924768
36776213  1.983093
40673359  2.073308
44567947  2.122090
48580183  2.238060
52590869  2.266019
56695823  2.251544
60714359  2.247170
64864181  2.183011
69125093  2.232876
73480723  2.235872
77862373  2.203599
82383383  2.238317
86922551  2.222079
91475731  2.237034
96162751  2.214420
100895939  2.215704
105509357  2.189541
110194811  2.180853
115076501  2.175673
119914469  2.177364
124759067  2.190795
129746719  2.194462
134704477  2.217505
139750379  2.185469
144874643  2.173671
150013439  2.232030
155160847  2.291788
160372909  2.305973
165586357  2.309264
170702243  2.307254
175858619  2.283774
181120931  2.283686
186511139  2.264228
191970739  2.265532
197366797  2.261590
202753963  2.247026
208368859  2.249400
213886997  2.278550
219384463  2.296766
224881927  2.307514
230423267  2.301794
235912517  2.320321
241514027  2.291712
247184491  2.319734
252838277  2.303375
258619643  2.310233
264339469  2.310621
270007831  2.312356
275780821  2.320275
281622091  2.309833
287621833  2.295641
293524001  2.299719
299296243  2.300584
305484133  2.323840
311509379  2.305988
317569139  2.316099
323582251  2.283800
329589397  2.305743
335703149  2.298977
341828243  2.302305
348011299  2.304016
354196943  2.315813
360333991  2.306203
366440671  2.300379
372556909  2.300215
378835453  2.299637
385222069  2.288726
391501939  2.273715
397847987  2.257531
404282953  2.250658
410521753  2.245714
416941267  2.247692
423395299  2.243071
429648517  2.244680
436139227  2.240273
442624067  2.243525
449114207  2.252504
455462869  2.265238
462008933  2.276918
468495523  2.282888
475111999  2.296331
481837859  2.289960
488528309  2.295423
495310547  2.309391
502072693  2.313703
508708027  2.308763
515440823  2.308971
522087361  2.301416
528831539  2.303258
535641371  2.307087
542497103  2.317859
549299539  2.312448
556044413  2.292335
562798571  2.293845
569522861  2.286131
576262067  2.291512
583318367  2.285499
590228077  2.283176
597139709  2.280136
604064653  2.273507
611090563  2.271040
617967523  2.276119
624901117  2.276984
631807109  2.282085
638964619  2.273957
645896789  2.265244
652821317  2.246596
659937169  2.267578
666875413  2.276361
673954091  2.279076
681111251  2.282170
688159547  2.281623
695271659  2.275258
702503293  2.280928
709644121  2.269487
716749219  2.266484
724026227  2.264050
731354237  2.261964
738529741  2.253613
745898981  2.255979
753321997  2.252573
760882699  2.255132
768221411  2.255649
775622317  2.249412
782764721  2.237339
790178267  2.239341
797297747  2.240441
804738631  2.243113
812149139  2.242534
819647203  2.249457
827001251  2.237210
834322843  2.241128
841809707  2.245710
849273389  2.236186
856709881  2.234825
864116119  2.239327
871610309  2.251841
879146479  2.249442
886618141  2.251234
894241963  2.252510
902022347  2.241761
909641233  2.235227
917281327  2.226140
924866549  2.231778
932320973  2.241227
939965069  2.239131
947546081  2.244753
955140799  2.240033
962755757  2.245966
970545077  2.241796
978133817  2.244285
985709363  2.245387
993580859  2.250714
1001133701  2.252954
1008813889  2.255699
1016463179  2.252236
1024317059  2.255863
1032203401  2.256186
1040051267  2.260811
1047786931  2.261574
1055531291  2.260553
1063467539  2.259480
1071306779  2.255403
1079304917  2.256632
1087125211  2.259914
1094947421  2.261047
1102911749  2.258789
1110687397  2.264538
1118515319  2.265530
1126361261  2.255201
1134330557  2.252052
1142440217  2.247826
1150536287  2.248317
1158504617  2.249262
1166557123  2.249169
1174607779  2.255928
1182610531  2.259256
1190631613  2.261686
1198543373  2.257919
1206576991  2.263611
1214732131  2.263803
1222904483  2.258866
1231027373  2.258902
1239211681  2.261018
1247209771  2.251183
1255273499  2.245806
1263563633  2.252329
1271921923  2.248700
1280077837  2.251438
1288384453  2.237937
1296344669  2.236570
1304260021  2.240205
1312352693  2.248707
1320383419  2.249121
1328577479  2.252603
1336808657  2.257164
1345175317  2.256439
1353274397  2.263320
1361587067  2.260849
1369843843  2.268322
1378084667  2.276549
1386424943  2.280821
1394846261  2.281248
1403375893  2.287571
1411931051  2.288680
1420367341  2.289987
1428802579  2.286021
1437006199  2.285710
1445512963  2.285001
1453706123  2.287759
1462119137  2.289294
1470493327  2.290799
1478959751  2.288609
1487288347  2.293996
1495668557  2.295076
1504200847  2.298684
1512514547  2.296044
1520953579  2.292809
1529408411  2.286184
1538075717  2.291449
1546423919  2.291113
1555073573  2.293621
1563473617  2.289555
1571882201  2.287991
1580425361  2.288683
1588983173  2.285430
1597492381  2.285039
1606091101  2.291083
1614553219  2.293268
1623026749  2.294375
1631742121  2.295308
1640297731  2.302732
1648843291  2.296639
1657513933  2.291993
1666082069  2.286690
1674833747  2.288571
1683297023  2.291556
1691948669  2.297287
1700316539  2.297823
1709041511  2.292672
1717672051  2.290638
1726352891  2.291781
1734969941  2.293721
1743716053  2.299746
1752377129  2.304961
1761036523  2.310393
1769804587  2.307777
1778521697  2.304552
1787229539  2.302925
1795978117  2.304553
1804848301  2.301459
1813622539  2.302852
1822579859  2.302625
1831403789  2.300133
1840301279  2.298414
1849242403  2.294640
1857779909  2.298102
1866601837  2.297663
1875520259  2.293314
1884537139  2.292113
1893382261  2.294087
1902201029  2.298705
1911295853  2.296081
1920216139  2.290301
1929213589  2.289156
1937985157  2.291648
1946931193  2.291321
1955832943  2.295308
1964743889  2.300324
1973592721  2.299945
1982578223  2.305964
1991471059  2.296688
2000494109  2.298891
2009631619  2.299394
2018669761  2.295023
2027642971  2.300081
2036729323  2.297753
2045684549  2.294716
2054847547  2.293248
2063926703  2.296372
2073049987  2.299703
2082067763  2.297337
2091143651  2.300450
2100523627  2.306658
2109584483  2.294986
2118635479  2.291562
2127611539  2.296985
2136666011  2.294613
2145745747  2.298301
2154801763  2.300874
2163799343  2.299677
2172920723  2.301184
2181946357  2.294350
2191077887  2.301606
2199979267  2.310585
2209125251  2.314357
2218276831  2.314260
2227261447  2.312975
2236304893  2.317696
2245275127  2.314922
2254228973  2.314829
2263241839  2.312229
2272591621  2.315190
2281803509  2.318921
2290877327  2.314464
2299985917  2.313233
2309205043  2.308835
2318448563  2.307281
2327549659  2.305013
2336679139  2.304656
2345921117  2.303556
2355236603  2.301439
2364517261  2.309320
2373821117  2.304396
2383121837  2.307814
2392281901  2.312418
2401768937  2.313483
2411263003  2.316647
2420745731  2.315798
2429914717  2.314541
2438843383  2.310865
2448304549  2.312748
2457942677  2.316834
2467301531  2.315382
2476735889  2.310604
2485925587  2.308960
2495343709  2.312303
2504883181  2.312381
2514413309  2.310761
2523687301  2.312271
2533050427  2.312595
2542297733  2.314542
2551734443  2.313204
2560869973  2.313936
2570044031  2.316456
2579584103  2.312525
2589009211  2.317871
2598525373  2.311360
2608133237  2.310797
2617710929  2.311400
2627255843  2.310049
2636657453  2.308058
2646131687  2.304655
2655894473  2.301612
2665316461  2.298564
2674785527  2.295230
2684349061  2.291332
2693815973  2.293576
2703291301  2.293330
2712754001  2.291308
2722139767  2.289067
2731480757  2.290747
2740798037  2.287622
2750592853  2.290464
2760132493  2.288321
2769619381  2.286157
2779244107  2.284765
2788572551  2.284025
2798135831  2.281372
2808120103  2.278092
2817648907  2.279547
2827363447  2.276358
2836830907  2.279577
2846360431  2.274467
2855802283  2.276820
2865579323  2.274162
2875152607  2.277447
2884970899  2.275729
2894801249  2.273393
2904572201  2.277054
2914192979  2.273096
2923797703  2.277245
2933330201  2.275280
2943048859  2.271695
2952774379  2.275754
2962250771  2.278301
2971961459  2.280317
2981623283  2.281323
2991327739  2.280875
3000931289  2.285980
3010625291  2.290185
3020284097  2.289400
3030250703  2.293141
3039865547  2.295867
3049727531  2.294071
3059239483  2.293419
3069277847  2.292745
3079158301  2.290413
3088933517  2.288377
3098817523  2.288309
3108838357  2.286008
3118826111  2.284072
3128686867  2.284433
3138617717  2.285674
3148361299  2.282970
3158142607  2.281104
3167950301  2.280411
3177865051  2.278922
3187569419  2.275236
3197359603  2.273911
3207591397  2.272296
3217482043  2.272502
3227651299  2.268230
3237537827  2.271293
3247448651  2.270077
3257455723  2.273164
3267353291  2.275644
3277337293  2.279207
3287272139  2.282194
3297326927  2.281369
3307625227  2.288019
3317499397  2.287106
3327419629  2.286913
3337653841  2.285711
3347504551  2.287678
3357520291  2.283660
3367438507  2.285723
3377443067  2.285533
3387577643  2.287036
3397499123  2.286254
3407835023  2.282930
3417971507  2.281822
3427716599  2.276892
3437750809  2.277684
3447805723  2.275765
3457904143  2.276385
3467816699  2.278274
3477935647  2.274100
3487974751  2.269139
3498049817  2.272106
3508243829  2.272721
3518320139  2.270971
3528548587  2.270170
3538515509  2.267627
3548684897  2.266669
3558911761  2.264855
3569024533  2.265652
3579055939  2.268121
3589281973  2.266983
3599503253  2.268794
3609542701  2.272066
3619714963  2.270276
3629605871  2.269397
3639452891  2.267380
3649729261  2.263879
3660146059  2.264355
3670334281  2.263702
3680442923  2.266186
3690804347  2.267888
3701174443  2.271762
3711554387  2.273721
3721719077  2.273424
3731617261  2.275035
3741737333  2.275857
3751857821  2.272205
3762108683  2.272052
3772155983  2.274678
3782367331  2.271053
3792706481  2.271860
3803188619  2.271927
3813578191  2.272317
3823992499  2.276649
3834346501  2.278978
3844750267  2.280004
3855061051  2.282951
3865321169  2.281122
3875947703  2.283523
3886004527  2.282161
3896255611  2.283059
3906605317  2.282287
3916811387  2.282504
3927082391  2.283055
3937294909  2.282455
3947605289  2.280537
3957957683  2.277649
3968267203  2.279742
3978605699  2.281445
3988945547  2.277826
3999224261  2.278080
4009686211  2.276767
4020075121  2.277360
4030116691  2.277039
4040261717  2.278266
4050660077  2.281653
4061319049  2.282627
4071596603  2.280776
4081975811  2.277822
4092310597  2.276270
4103193473  2.275524
4113384323  2.273380
4123398491  2.271084
4133860399  2.268443
4144488637  2.272708
4154742883  2.272812
4165232411  2.273378
4175959133  2.278443
4186270531  2.278595
4197017827  2.282602
4207499587  2.284809
4218221389  2.285175
4228677097  2.284201
4238980513  2.283836
4249413757  2.278950
4259946401  2.279285
4270426703  2.281361
4281007859  2.281255
4291326971  2.283304
4302164429  2.283523
4312706549  2.282980
4323231379  2.282022
4333831517  2.282865
4344476453  2.282409
4355149859  2.282313
4365748043  2.282137
4376163709  2.279532
4386732601  2.281637
4397567849  2.282999
4408086941  2.283470
4418699693  2.283086
4429333133  2.282511
4439941937  2.278811
4450424851  2.277270
4460998987  2.276279
4471630291  2.278635
4482093997  2.279032
4492561897  2.278545
4503397387  2.280743
4514018141  2.279051
4524695083  2.277326
4535201969  2.277519
4545866951  2.276276
4556178457  2.274441
4567096279  2.277428
4577857883  2.279181
4588531627  2.281218
4599182111  2.280654
4609836811  2.281465
4620580901  2.281106
4631340683  2.282459
4642188139  2.283202
4653032431  2.281216
4663650227  2.282849
4674413123  2.279342
4684831993  2.280488
4695582077  2.282700
4706210563  2.284053
4716780911  2.283040
4727519117  2.282681
4738315753  2.282736
4749191933  2.283241
4759688173  2.283440
4770370757  2.283396
4780871983  2.285190
4791644801  2.284681
4802597827  2.287156
4813623349  2.284999
4824450419  2.283876
4835240749  2.281627
4846127387  2.281620
4856959867  2.280727
4867665409  2.281411
4878754693  2.282123
4889441813  2.282415
4900408549  2.284622
4911163357  2.286003
4922144023  2.285374
4933030429  2.283724
4943940227  2.282397
4954821757  2.281179
4965542531  2.283111
4976173459  2.281189
4986994517  2.281276
4997625007  2.279974
5008444901  2.276791
5019156061  2.278424
5030022787  2.274779
5040887707  2.271169
5052048527  2.273308
5062729447  2.276278
5073677461  2.273505
5084496107  2.275761
5095401293  2.277235
5106411451  2.273990
5117209681  2.270770
5127959003  2.271994
5138849071  2.272351
5149912949  2.272815
5160645209  2.271319
5171648507  2.272873
5182644521  2.272391
5193484837  2.272147
5204599201  2.271404
5215650481  2.270843
5226625853  2.271037
5237471521  2.271322
5248604321  2.270347
5259594601  2.270329
5270513849  2.271301
5281417721  2.271953
5292839693  2.269329
5303908193  2.270017
5314882591  2.268360
5325899123  2.268607
5336863573  2.266985
5347898603  2.268409
5359155787  2.266507
5370097133  2.263316
5381044469  2.261506
5391944581  2.257569
5403290219  2.258804
5414127011  2.257475
5425066793  2.256764
5436159353  2.257686
5447348567  2.257578
5458144123  2.259707
5469589243  2.261053
5480508757  2.259171
5491943339  2.260145
5503231961  2.258872
5514501581  2.255472
5525469827  2.253911
5536588069  2.252928
5547633947  2.250492
5558743261  2.250006
5569630819  2.249542
5580755179  2.248335
5591940041  2.247619
5603498443  2.247520
5614582339  2.245756
5625681163  2.246502
5636772523  2.245311
5647911317  2.244881
5658815699  2.245090
5669865431  2.246175
5681243083  2.245273
5692295039  2.246175
5703388387  2.247294
5714480971  2.247273
5725685023  2.246176
5736933973  2.244831
5747842657  2.245589
5758938827  2.247173
5770158799  2.249471
5780854117  2.251559
5792091797  2.253101
5803226291  2.253100
5814648347  2.252174
5826111659  2.250699
5837567651  2.250015
5849019971  2.250406
5860154879  2.253133
5871565559  2.254796
5882654573  2.255003
5893878709  2.252641
5905206431  2.251780
5916404827  2.250864
5927504717  2.250112
5938903253  2.250868
5950033237  2.250410
5961131171  2.251306
5972570873  2.247546
5983740923  2.249403
5994981899  2.250934
6006247537  2.250159
6017621653  2.248644
6028939753  2.251302
6040470883  2.252011
6051677773  2.253395
6062973869  2.253254
6074207969  2.250653
6085541591  2.251691
6096919211  2.251445
6108082553  2.251676
6119374837  2.249693
6130632961  2.249042
6141700387  2.247857
6152942687  2.248539
6164123923  2.245347
6175598881  2.245636
6187200401  2.245624
6198261131  2.246057
6209725699  2.246763
6221220539  2.248324
6232413553  2.249981
6243725179  2.249316
6255255437  2.249387
6266834603  2.248303
6278138527  2.246447
6289515311  2.247105
6300898187  2.248627
6312577591  2.249188
6323990203  2.249322
6335429453  2.250343
6347017499  2.247799
6358400603  2.248390
6369879671  2.248268
6381409747  2.247129
6392623411  2.248289
6404075507  2.251322
6415559203  2.250275
6427087379  2.251877
6438622699  2.252483
6450200839  2.251622
6461699963  2.254808
6473189231  2.254820
6484264847  2.253330
6495752429  2.253968
6506458883  2.255479
6517828819  2.255769
6529266187  2.255214
6540729623  2.254126
6552371131  2.253491
6563753083  2.253441
6575239219  2.254805
6586835669  2.254999
6598430843  2.256609
6609982349  2.254555
6621485821  2.255357
6633018661  2.254407
6644741413  2.252241
6656207171  2.251131
6667757641  2.252309
6679278379  2.252180
6691060333  2.253933
6702501763  2.252810
6714018331  2.252475
6725577581  2.251818
6736981403  2.254422
6748775939  2.256938
6760353529  2.255879
6771933419  2.254968
6783239389  2.256309
6794725247  2.259653
6806357917  2.257860
6818143547  2.258218
6829587917  2.257935
6841150873  2.256367
6852925571  2.257163
6864539797  2.257585
6875939107  2.258041
6887651483  2.258161
6899197171  2.259414
6910833563  2.258902
6922458467  2.258092
6934119427  2.258696
6945830909  2.259361
6957730249  2.255399
6969237019  2.254880
6981149699  2.257252
6992436907  2.257069
7004188189  2.254543
7015987507  2.253589
7027559573  2.253669
7039413449  2.254297
7050587891  2.255777
7062236567  2.255764
7074089279  2.254707
7085853343  2.252774
7097408803  2.251401
7109187929  2.249076
7120813123  2.249293
7132477129  2.248952
7144306997  2.249597
7156247453  2.250163
7168193677  2.251643
7179982541  2.251458
7191824557  2.251347
7203662771  2.250239
7215255433  2.249800
7226993581  2.246742
7238798473  2.247168
7250324843  2.248379
7262026643  2.247126
7273990117  2.245277
7285899611  2.243538
7297594147  2.242491
7309517779  2.242677
7321295587  2.244114
7333151687  2.245265
7345051667  2.243090
7356876647  2.242382
7368736303  2.244231
7380516469  2.243908
7392345643  2.245834
7404421379  2.249391
7416048371  2.248175
7427795003  2.247412
7439556259  2.245416
7451344169  2.244631
7462981639  2.244263
7474566259  2.243885
7486259093  2.244787
7498069193  2.246095
7510155091  2.243741
7521996971  2.243529
7533712699  2.242359
7545479917  2.243010
7557537959  2.241222
7569664183  2.241269
7581366379  2.239541
7592847767  2.238217
7604933309  2.238655
7616792581  2.238996
7628831149  2.239996
7640375251  2.241464
7652444971  2.243546
7664187683  2.245078
7675988387  2.245624
7687898539  2.245367
7699977179  2.247159
7711874333  2.248232
7724000341  2.249533
7736156749  2.250214
7748382277  2.249795
7760147833  2.250417
7772380723  2.251767
7784572021  2.251291
7796641123  2.251491
7808255347  2.251961
7820156717  2.254816
7831904939  2.257029
7844015789  2.255887
7855910431  2.256239
7868022749  2.256156
7880008277  2.255984
7891751269  2.256063
7903843679  2.256912
7915783979  2.258729
7927656677  2.257617
7939798357  2.260008
7951393607  2.259573
7963442713  2.258963
7975231357  2.259221
7986998011  2.259350
7999023827  2.260737
8010865829  2.261557
8022670853  2.262044
8034709499  2.262469
8046524809  2.264095
8058531563  2.263548
8070696037  2.261530
8082950437  2.263496
8094766697  2.263918
8106974353  2.262728
8118736523  2.260598
8130755089  2.259850
8142676723  2.258004
8154291869  2.257322
8166150101  2.255265
8178116581  2.257309
8190204299  2.258418
8202520003  2.259956
8214236801  2.260663
8226307799  2.261059
8238184589  2.260639
8250183563  2.260761
8262456557  2.260388
8274483713  2.259879
8286605549  2.259386
8298849787  2.258648
8311170053  2.257706
8323167269  2.255372
8335285019  2.256314
8347112981  2.256527
8359229129  2.255632
8371686731  2.255720
8383561723  2.255233
8395687231  2.255317
8407450313  2.254401
8419264037  2.252761
8431419707  2.252330
8443387283  2.251487
8455615937  2.250342
8467690807  2.248962
8480238619  2.250447
8492364827  2.250820
8504515027  2.250973
8516568439  2.252576
8528787217  2.254081
8540563127  2.251503
8552726419  2.251897
8564656213  2.249337
8577033259  2.248681
8589017611  2.247314
8601096131  2.246730
8613573427  2.245482
8625663971  2.244490
8637626957  2.244969
8650001453  2.246219
8662099499  2.243229
8674414753  2.243142
8686520173  2.242837
8698358267  2.244542
8710807877  2.245738
8723430733  2.244771
8735790197  2.245863
8747953547  2.243720
8760113231  2.245450
8772378203  2.244163
8784475669  2.244566
8796751451  2.243780
8808876917  2.243314
8821136419  2.241294
8833467133  2.241342
8845531973  2.241256
8857592987  2.240825
8869716341  2.241948
8882337901  2.241244
8894601179  2.242050
8906788997  2.242098
8919127531  2.241970
8931370859  2.241808
8943640379  2.238801
8955809453  2.238591
8968228039  2.239277
8980485947  2.239500
8993265517  2.239931
9005509111  2.241116
9017914667  2.241697
9030058157  2.241974
9042527183  2.242889
9054892619  2.242394
9067138747  2.241263
9079525681  2.239348
9091732697  2.242367
9103962523  2.241749
9116298403  2.241188
9128821997  2.241558
9141306299  2.242223
9153647933  2.240408
9166296413  2.241336
9178726393  2.242476
9190732277  2.242797
9203146429  2.242407
9215352373  2.242863
9227527187  2.243178
9239954909  2.242777
9252444197  2.243910
9264762557  2.244502
9277341389  2.243447
9289667419  2.244419
9302045587  2.245236
9314279707  2.244275
9326617319  2.241843
9338687947  2.241701
9350828173  2.240673
9363238723  2.240998
9375820721  2.242170
9388335973  2.241729
9400680427  2.242144
9413086349  2.242426
9425364901  2.241391
9437995909  2.240788
9450464347  2.240750
9462810583  2.239963
9475167827  2.239556
9487714319  2.239771
9500241659  2.240669
9512571059  2.241101
9525007237  2.240782
9537407059  2.240627
9549655579  2.241303
9561994909  2.240540
9574492019  2.241769
9586729501  2.241958
9599004109  2.239934
9611314019  2.240586
9623786759  2.241277
9636395401  2.241823
9649067999  2.242282
9661751747  2.242686
9674390123  2.242155
9686888839  2.241404
9699489301  2.241593
9712141573  2.241988
9724689199  2.241913
9737175089  2.241828
9749524651  2.241896
9762130387  2.242535
9774583739  2.241170
9787227251  2.240917
9799421363  2.239699
9812195027  2.237740
9824930611  2.236527
9837596653  2.237574
9849764557  2.237020
9862236467  2.235192
9874651453  2.236307
9887307103  2.235793
9900260261  2.235527
9912863209  2.236317
9925371811  2.234490
9937791883  2.231167
9950332643  2.232620
9962755151  2.231589
9975106819  2.232442
9987761933  2.231348


==> data/prime_log_r1_p2.dat <==
37  -7.22183
43  -7.37211
53  -6.23817
61  -5.70635
79  -5.43896
83  -5.26894
89  -5.15747
101  -4.51279
131  -4.01136
163  -3.61023
197  -4.24261
229  -4.34187
269  -4.00788
277  -3.31988
331  -3.48537
347  -3.99870
359  -4.10956
359  -3.55440
373  -3.99065
431  -4.09442
443  -4.18962
443  -3.99918
467  -3.82530
503  -3.40672
557  -3.01755
593  -2.65591
659  -2.31714
677  -2.46716
797  -2.61246
811  -2.52538
827  -2.44391
829  -2.36754
997  -2.71427
1019  -3.04188
1019  -2.95497
1051  -2.87289
1091  -2.98429
1259  -2.90576
1439  -2.64480
1549  -2.76231
1607  -2.87499
1747  -2.45103
1811  -2.39403
1949  -2.33962
1973  -2.62484
1987  -2.56778
2017  -2.35124
2089  -2.46152
2141  -2.25477
2161  -2.05611
2221  -2.01580
3109  -1.94462
3547  -2.01327
4159  -2.27436
5309  -2.39334
5987  -1.98430
7019  -1.64972
8069  -1.14509
9127  -1.12915
10163  -1.04982
10987  -0.61260
12007  -0.34254
13093  -0.37813
15013  -0.72692
15661  -0.43654
16649  -0.31798
17573  -0.44235
18397  -0.24517
20089  -0.36258
21347  -0.43043
22963  -0.53321
23827  -0.31997
25031  -0.27098
26177  -0.18896
27647  -0.32279
28579  -0.44818
29501  -0.63210
30707  -0.38739
31607  -0.40701
33811  -0.48652
34939  -0.59167
36307  -0.48805
37013  -0.44650
38557  -0.37952
39509  -0.45095
41183  -0.36026
42013  -0.37740
43591  -0.41909
45691  -0.45902
47459  -0.49730
48571  -0.51025
49877  -0.54606
51437  -0.55761
52541  -0.50092
54869  -0.33525
56773  -0.24129
72679  -0.09020
89767  0.019338
106993  0.089348
127669  0.196484
165811  0.344201
3541339  0.770643
8140843  0.794530
13582837  0.801046
19593703  0.832840
26073889  0.854229
29506573  0.848997
33031309  0.844508
36776213  0.865214
40673359  0.887074
44567947  0.880110
48580183  0.866133
52590869  0.907732
56695823  0.929278
60714359  0.918290
64864181  0.943027
69125093  0.953332
73480723  0.934002
77862373  0.933743
82383383  0.956722
86922551  0.971792
91475731  0.966326
96162751  0.967013
100895939  0.994481
105509357  0.992973
110194811  0.988289
115076501  0.983173
119914469  0.993943
124759067  0.998802
129746719  0.998658
134704477  1.008398
139750379  1.003982
144874643  1.005152
150013439  1.019805
155160847  1.033585
160372909  1.039447
165586357  1.030279
170702243  1.023931
175858619  1.017173
181120931  1.007710
186511139  1.011276
191970739  0.997991
197366797  1.003646
202753963  1.000102
208368859  0.989188
213886997  0.980871
219384463  0.986996
224881927  0.987491
230423267  0.986308
235912517  0.990426
241514027  0.986972
247184491  0.980665
252838277  0.991291
258619643  0.982511
264339469  0.983296
270007831  0.978521
275780821  0.969060
281622091  0.978556
287621833  0.982826
293524001  0.987221
299296243  0.992599
305484133  0.985102
311509379  0.988026
317569139  0.982832
323582251  0.979167
329589397  0.981827
335703149  0.986135
341828243  0.978027
348011299  0.978768
354196943  0.980222
360333991  0.981598
366440671  0.979497
372556909  0.979289
378835453  0.979050
385222069  0.987945
391501939  0.987481
397847987  0.984351
404282953  0.984893
410521753  0.990775
416941267  0.985281
423395299  0.989559
429648517  0.999006
436139227  0.994852
442624067  0.992457
449114207  0.992841
455462869  0.995786
462008933  0.990265
468495523  0.988174
475111999  0.986381
481837859  0.984388
488528309  0.984795
495310547  0.980701
502072693  0.977412
508708027  0.980779
515440823  0.987716
522087361  0.985049
528831539  0.982708
535641371  0.980797
542497103  0.983480
549299539  0.988132
556044413  0.993333
562798571  0.996392
569522861  0.999109
576262067  1.001067
583318367  1.003066
590228077  1.009989
597139709  1.008763
604064653  1.011840
611090563  1.005556
617967523  1.003559
624901117  1.001362
631807109  1.005938
638964619  1.005302
645896789  1.005343
652821317  1.002299
659937169  0.998462
666875413  0.998442
673954091  1.001733
681111251  1.002237
688159547  1.001725
695271659  0.997304
702503293  0.997782
709644121  0.997762
716749219  0.998175
724026227  1.001328
731354237  0.998268
738529741  0.998771
745898981  0.997541
753321997  0.999587
760882699  0.996112
768221411  0.998061
775622317  0.996942
782764721  0.998374
790178267  0.997275
797297747  0.996733
804738631  0.994985
812149139  0.997612
819647203  0.998648
827001251  0.998401
834322843  1.000550
841809707  0.999916
849273389  0.999998
856709881  0.999678
864116119  1.001562
871610309  1.001960
879146479  1.005608
886618141  1.007425
894241963  1.010370
902022347  1.003807
909641233  1.001947
917281327  1.001164
924866549  1.002331
932320973  1.001890
939965069  1.000903
947546081  1.000480
955140799  0.996432
962755757  0.996270
970545077  0.997466
978133817  0.997329
985709363  1.003665
993580859  1.002287
1001133701  1.005929
1008813889  1.005442
1016463179  1.006342
1024317059  1.008984
1032203401  1.011151
1040051267  1.011144
1047786931  1.010671
1055531291  1.012152
1063467539  1.012284
1071306779  1.011433
1079304917  1.014121
1087125211  1.015536
1094947421  1.011600
1102911749  1.008448
1110687397  1.010458
1118515319  1.010652
1126361261  1.011464
1134330557  1.011150
1142440217  1.007938
1150536287  1.007129
1158504617  1.010436
1166557123  1.013474
1174607779  1.012439
1182610531  1.010628
1190631613  1.007906
1198543373  1.009450
1206576991  1.011147
1214732131  1.011661
1222904483  1.011194
1231027373  1.009349
1239211681  1.005159
1247209771  1.004573
1255273499  1.005849
1263563633  1.007580
1271921923  1.006874
1280077837  1.006679
1288384453  1.008787
1296344669  1.009721
1304260021  1.008901
1312352693  1.009731
1320383419  1.010770
1328577479  1.011274
1336808657  1.010549
1345175317  1.007237
1353274397  1.008295
1361587067  1.009996
1369843843  1.010920
1378084667  1.010428
1386424943  1.012121
1394846261  1.010009
1403375893  1.011485
1411931051  1.010014
1420367341  1.007198
1428802579  1.009488
1437006199  1.009820
1445512963  1.010280
1453706123  1.010315
1462119137  1.008075
1470493327  1.007542
1478959751  1.007539
1487288347  1.006062
1495668557  1.007035
1504200847  1.006717
1512514547  1.005620
1520953579  1.008092
1529408411  1.008076
1538075717  1.007815
1546423919  1.008869
1555073573  1.010351
1563473617  1.008787
1571882201  1.012501
1580425361  1.011097
1588983173  1.012311
1597492381  1.013054
1606091101  1.011583
1614553219  1.011699
1623026749  1.010145
1631742121  1.009814
1640297731  1.013305
1648843291  1.012583
1657513933  1.014543
1666082069  1.015246
1674833747  1.014280
1683297023  1.013963
1691948669  1.016071
1700316539  1.016387
1709041511  1.014996
1717672051  1.017371
1726352891  1.018004
1734969941  1.016769
1743716053  1.016921
1752377129  1.017551
1761036523  1.016907
1769804587  1.017724
1778521697  1.017953
1787229539  1.017411
1795978117  1.017781
1804848301  1.020319
1813622539  1.021611
1822579859  1.023142
1831403789  1.023876
1840301279  1.025497
1849242403  1.026908
1857779909  1.026978
1866601837  1.026777
1875520259  1.025821
1884537139  1.022982
1893382261  1.022695
1902201029  1.022696
1911295853  1.021591
1920216139  1.021001
1929213589  1.020758
1937985157  1.022384
1946931193  1.021903
1955832943  1.022956
1964743889  1.020836
1973592721  1.019126
1982578223  1.020166
1991471059  1.019226
2000494109  1.018770
2009631619  1.019746
2018669761  1.017582
2027642971  1.018085
2036729323  1.017342
2045684549  1.017929
2054847547  1.020654
2063926703  1.021312
2073049987  1.022446
2082067763  1.024134
2091143651  1.026429
2100523627  1.026740
2109584483  1.026564
2118635479  1.025653
2127611539  1.027128
2136666011  1.023508
2145745747  1.025501
2154801763  1.024595
2163799343  1.024050
2172920723  1.024558
2181946357  1.026515
2191077887  1.025606
2199979267  1.024945
2209125251  1.026469
2218276831  1.027098
2227261447  1.028954
2236304893  1.032012
2245275127  1.030321
2254228973  1.030456
2263241839  1.030445
2272591621  1.029856
2281803509  1.029022
2290877327  1.030380
2299985917  1.028219
2309205043  1.027659
2318448563  1.029153
2327549659  1.029164
2336679139  1.027074
2345921117  1.025318
2355236603  1.026791
2364517261  1.026338
2373821117  1.025634
2383121837  1.026498
2392281901  1.026622
2401768937  1.028819
2411263003  1.029302
2420745731  1.030474
2429914717  1.029034
2438843383  1.029973
2448304549  1.029266
2457942677  1.028787
2467301531  1.027927
2476735889  1.028296
2485925587  1.026889
2495343709  1.028169
2504883181  1.027788
2514413309  1.027496
2523687301  1.029326
2533050427  1.029955
2542297733  1.030109
2551734443  1.029694
2560869973  1.028884
2570044031  1.028356
2579584103  1.027939
2589009211  1.027537
2598525373  1.026363
2608133237  1.025873
2617710929  1.024983
2627255843  1.023508
2636657453  1.023586
2646131687  1.026335
2655894473  1.025561
2665316461  1.024803
2674785527  1.024552
2684349061  1.024477
2693815973  1.023579
2703291301  1.022512
2712754001  1.020898
2722139767  1.022978
2731480757  1.022245
2740798037  1.022165
2750592853  1.019895
2760132493  1.020397
2769619381  1.020624
2779244107  1.021508
2788572551  1.020362
2798135831  1.020408
2808120103  1.020994
2817648907  1.021163
2827363447  1.020961
2836830907  1.019308
2846360431  1.016327
2855802283  1.019009
2865579323  1.020080
2875152607  1.021590
2884970899  1.022683
2894801249  1.023783
2904572201  1.023724
2914192979  1.022352
2923797703  1.023554
2933330201  1.022768
2943048859  1.022746
2952774379  1.022531
2962250771  1.021883
2971961459  1.022103
2981623283  1.023130
2991327739  1.023153
3000931289  1.023991
3010625291  1.024194
3020284097  1.024301
3030250703  1.025109
3039865547  1.024821
3049727531  1.024259
3059239483  1.024384
3069277847  1.024965
3079158301  1.024335
3088933517  1.023970
3098817523  1.022205
3108838357  1.022057
3118826111  1.022711
3128686867  1.023041
3138617717  1.021784
3148361299  1.020450
3158142607  1.020309
3167950301  1.019778
3177865051  1.020966
3187569419  1.020519
3197359603  1.020166
3207591397  1.019765
3217482043  1.020281
3227651299  1.021933
3237537827  1.022119
3247448651  1.022142
3257455723  1.023497
3267353291  1.022481
3277337293  1.023006
3287272139  1.025062
3297326927  1.025230
3307625227  1.026046
3317499397  1.024937
3327419629  1.023476
3337653841  1.022627
3347504551  1.022098
3357520291  1.022756
3367438507  1.022496
3377443067  1.021811
3387577643  1.022456
3397499123  1.022679
3407835023  1.021924
3417971507  1.021592
3427716599  1.022108
3437750809  1.022601
3447805723  1.022068
3457904143  1.021962
3467816699  1.022059
3477935647  1.020618
3487974751  1.020910
3498049817  1.022426
3508243829  1.022360
3518320139  1.020932
3528548587  1.021478
3538515509  1.020676
3548684897  1.020483
3558911761  1.020858
3569024533  1.021524
3579055939  1.021133
3589281973  1.022351
3599503253  1.022364
3609542701  1.022134
3619714963  1.021625
3629605871  1.020579
3639452891  1.021322
3649729261  1.021514
3660146059  1.022475
3670334281  1.023542
3680442923  1.023075
3690804347  1.023558
3701174443  1.023549
3711554387  1.021849
3721719077  1.021363
3731617261  1.020488
3741737333  1.019570
3751857821  1.019520
3762108683  1.019389
3772155983  1.020155
3782367331  1.020339
3792706481  1.020731
3803188619  1.019529
3813578191  1.019050
3823992499  1.019371
3834346501  1.019360
3844750267  1.019358
3855061051  1.019793
3865321169  1.020040
3875947703  1.019373
3886004527  1.018239
3896255611  1.018638
3906605317  1.019989
3916811387  1.020199
3927082391  1.020198
3937294909  1.020398
3947605289  1.021106
3957957683  1.021942
3968267203  1.021092
3978605699  1.020829
3988945547  1.021392
3999224261  1.022084
4009686211  1.022876
4020075121  1.022630
4030116691  1.022726
4040261717  1.022507
4050660077  1.020907
4061319049  1.021242
4071596603  1.020985
4081975811  1.020773
4092310597  1.020987
4103193473  1.020920
4113384323  1.019954
4123398491  1.020322
4133860399  1.021297
4144488637  1.021704
4154742883  1.021107
4165232411  1.021395
4175959133  1.020683
4186270531  1.019547
4197017827  1.018918
4207499587  1.019910
4218221389  1.020582
4228677097  1.021677
4238980513  1.021430
4249413757  1.020845
4259946401  1.020561
4270426703  1.021821
4281007859  1.021198
4291326971  1.021540
4302164429  1.021355
4312706549  1.021385
4323231379  1.021046
4333831517  1.020676
4344476453  1.019746
4355149859  1.018615
4365748043  1.018910
4376163709  1.018439
4386732601  1.017464
4397567849  1.017890
4408086941  1.017669
4418699693  1.017747
4429333133  1.017640
4439941937  1.018417
4450424851  1.019134
4460998987  1.019402
4471630291  1.019405
4482093997  1.018286
4492561897  1.019612
4503397387  1.019933
4514018141  1.019635
4524695083  1.019892
4535201969  1.019470
4545866951  1.019600
4556178457  1.019219
4567096279  1.019995
4577857883  1.020242
4588531627  1.021303
4599182111  1.020094
4609836811  1.019358
4620580901  1.020547
4631340683  1.020023
4642188139  1.020494
4653032431  1.020421
4663650227  1.020109
4674413123  1.020447
4684831993  1.020067
4695582077  1.020150
4706210563  1.020871
4716780911  1.021977
4727519117  1.022424
4738315753  1.022809
4749191933  1.021758
4759688173  1.021054
4770370757  1.021349
4780871983  1.021324
4791644801  1.021405
4802597827  1.021804
4813623349  1.021688
4824450419  1.021769
4835240749  1.021097
4846127387  1.020945
4856959867  1.020735
4867665409  1.020001
4878754693  1.019434
4889441813  1.019094
4900408549  1.019530
4911163357  1.018327
4922144023  1.016578
4933030429  1.017618
4943940227  1.017773
4954821757  1.017373
4965542531  1.017388
4976173459  1.016961
4986994517  1.016815
4997625007  1.015986
5008444901  1.015828
5019156061  1.016344
5030022787  1.016442
5040887707  1.015613
5052048527  1.016922
5062729447  1.016005
5073677461  1.015529
5084496107  1.015861
5095401293  1.016083
5106411451  1.016413
5117209681  1.017485
5127959003  1.017675
5138849071  1.018757
5149912949  1.018212
5160645209  1.018400
5171648507  1.019010
5182644521  1.019225
5193484837  1.019676
5204599201  1.019662
5215650481  1.020658
5226625853  1.020636
5237471521  1.019918
5248604321  1.020648
5259594601  1.019748
5270513849  1.019339
5281417721  1.019362
5292839693  1.019167
5303908193  1.020005
5314882591  1.018771
5325899123  1.019370
5336863573  1.019834
5347898603  1.019277
5359155787  1.018938
5370097133  1.018704
5381044469  1.018374
5391944581  1.019212
5403290219  1.018820
5414127011  1.019009
5425066793  1.019026
5436159353  1.018471
5447348567  1.018904
5458144123  1.019796
5469589243  1.020143
5480508757  1.019330
5491943339  1.019005
5503231961  1.018490
5514501581  1.018565
5525469827  1.019307
5536588069  1.019898
5547633947  1.019793
5558743261  1.019913
5569630819  1.019212
5580755179  1.019827
5591940041  1.020542
5603498443  1.020613
5614582339  1.020860
5625681163  1.021321
5636772523  1.021344
5647911317  1.021603
5658815699  1.021284
5669865431  1.021127
5681243083  1.021278
5692295039  1.022316
5703388387  1.022305
5714480971  1.022872
5725685023  1.022907
5736933973  1.021762
5747842657  1.021904
5758938827  1.022252
5770158799  1.021720
5780854117  1.022249
5792091797  1.022266
5803226291  1.021848
5814648347  1.022312
5826111659  1.022178
5837567651  1.022032
5849019971  1.022285
5860154879  1.022028
5871565559  1.022495
5882654573  1.023469
5893878709  1.024220
5905206431  1.023365
5916404827  1.023018
5927504717  1.022316
5938903253  1.021752
5950033237  1.021345
5961131171  1.022151
5972570873  1.022568
5983740923  1.023255
5994981899  1.022925
6006247537  1.023565
6017621653  1.024158
6028939753  1.024295
6040470883  1.023596
6051677773  1.023964
6062973869  1.023757
6074207969  1.024251
6085541591  1.024801
6096919211  1.025001
6108082553  1.025086
6119374837  1.024570
6130632961  1.024479
6141700387  1.023667
6152942687  1.023137
6164123923  1.023646
6175598881  1.023055
6187200401  1.022754
6198261131  1.022423
6209725699  1.023325
6221220539  1.023750
6232413553  1.023263
6243725179  1.023531
6255255437  1.024390
6266834603  1.024693
6278138527  1.024673
6289515311  1.024325
6300898187  1.024498
6312577591  1.024195
6323990203  1.023886
6335429453  1.024213
6347017499  1.024490
6358400603  1.025056
6369879671  1.025466
6381409747  1.025802
6392623411  1.025751
6404075507  1.026642
6415559203  1.026890
6427087379  1.027436
6438622699  1.027408
6450200839  1.027101
6461699963  1.027645
6473189231  1.027581
6484264847  1.027874
6495752429  1.027042
6506458883  1.026868
6517828819  1.027301
6529266187  1.028280
6540729623  1.028824
6552371131  1.028700
6563753083  1.028042
6575239219  1.028662
6586835669  1.028725
6598430843  1.028189
6609982349  1.028676
6621485821  1.028792
6633018661  1.029479
6644741413  1.029338
6656207171  1.028847
6667757641  1.029188
6679278379  1.028705
6691060333  1.028732
6702501763  1.027979
6714018331  1.028025
6725577581  1.028778
6736981403  1.029323
6748775939  1.030154
6760353529  1.029105
6771933419  1.030100
6783239389  1.030594
6794725247  1.029625
6806357917  1.028611
6818143547  1.028429
6829587917  1.028259
6841150873  1.029120
6852925571  1.029687
6864539797  1.028379
6875939107  1.028637
6887651483  1.028839
6899197171  1.029387
6910833563  1.029160
6922458467  1.028853
6934119427  1.029244
6945830909  1.028915
6957730249  1.029478
6969237019  1.029959
6981149699  1.029762
6992436907  1.029441
7004188189  1.029726
7015987507  1.030130
7027559573  1.029923
7039413449  1.030298
7050587891  1.030763
7062236567  1.030932
7074089279  1.031344
7085853343  1.031466
7097408803  1.032069
7109187929  1.032179
7120813123  1.032441
7132477129  1.033171
7144306997  1.032552
7156247453  1.032222
7168193677  1.032247
7179982541  1.033373
7191824557  1.032723
7203662771  1.033202
7215255433  1.033159
7226993581  1.033898
7238798473  1.033910
7250324843  1.033449
7262026643  1.033192
7273990117  1.032955
7285899611  1.034313
7297594147  1.034430
7309517779  1.034165
7321295587  1.034764
7333151687  1.034615
7345051667  1.034699
7356876647  1.033840
7368736303  1.034200
7380516469  1.034653
7392345643  1.033176
7404421379  1.033207
7416048371  1.033150
7427795003  1.033032
7439556259  1.032949
7451344169  1.033029
7462981639  1.032793
7474566259  1.032443
7486259093  1.033030
7498069193  1.033007
7510155091  1.033717
7521996971  1.033422
7533712699  1.032380
7545479917  1.032499
7557537959  1.032763
7569664183  1.032725
7581366379  1.032482
7592847767  1.032913
7604933309  1.032966
7616792581  1.032944
7628831149  1.032692
7640375251  1.032684
7652444971  1.033777
7664187683  1.033326
7675988387  1.033000
7687898539  1.033571
7699977179  1.034199
7711874333  1.032947
7724000341  1.033841
7736156749  1.034116
7748382277  1.034439
7760147833  1.034687
7772380723  1.034797
7784572021  1.034774
7796641123  1.034805
7808255347  1.035046
7820156717  1.035039
7831904939  1.034359
7844015789  1.034579
7855910431  1.034994
7868022749  1.034956
7880008277  1.035715
7891751269  1.035519
7903843679  1.034854
7915783979  1.034780
7927656677  1.034858
7939798357  1.034779
7951393607  1.035045
7963442713  1.035200
7975231357  1.034556
7986998011  1.034006
7999023827  1.034484
8010865829  1.034489
8022670853  1.035237
8034709499  1.035320
8046524809  1.035536
8058531563  1.036113
8070696037  1.035968
8082950437  1.036183
8094766697  1.036059
8106974353  1.035699
8118736523  1.035432
8130755089  1.035079
8142676723  1.034942
8154291869  1.035060
8166150101  1.035490
8178116581  1.035261
8190204299  1.034483
8202520003  1.034708
8214236801  1.034999
8226307799  1.034701
8238184589  1.035407
8250183563  1.035778
8262456557  1.035849
8274483713  1.036325
8286605549  1.036007
8298849787  1.035736
8311170053  1.035525
8323167269  1.035290
8335285019  1.035065
8347112981  1.034435
8359229129  1.034348
8371686731  1.035127
8383561723  1.035394
8395687231  1.035191
8407450313  1.035061
8419264037  1.034689
8431419707  1.034697
8443387283  1.034302
8455615937  1.034589
8467690807  1.035287
8480238619  1.035374
8492364827  1.035302
8504515027  1.035463
8516568439  1.035476
8528787217  1.036629
8540563127  1.035762
8552726419  1.035715
8564656213  1.035393
8577033259  1.035479
8589017611  1.035305
8601096131  1.035672
8613573427  1.034718
8625663971  1.035070
8637626957  1.035367
8650001453  1.034755
8662099499  1.034027
8674414753  1.033822
8686520173  1.033993
8698358267  1.034100
8710807877  1.034611
8723430733  1.034946
8735790197  1.035489
8747953547  1.035405
8760113231  1.035617
8772378203  1.035611
8784475669  1.035799
8796751451  1.035238
8808876917  1.035568
8821136419  1.035659
8833467133  1.035124
8845531973  1.035652
8857592987  1.035589
8869716341  1.035603
8882337901  1.035344
8894601179  1.035727
8906788997  1.035717
8919127531  1.035798
8931370859  1.035416
8943640379  1.036150
8955809453  1.037021
8968228039  1.036872
8980485947  1.037322
8993265517  1.037396
9005509111  1.037029
9017914667  1.036749
9030058157  1.037235
9042527183  1.037447
9054892619  1.038140
9067138747  1.038742
9079525681  1.039220
9091732697  1.039316
9103962523  1.038983
9116298403  1.039582
9128821997  1.039893
9141306299  1.040560
9153647933  1.040439
9166296413  1.040566
9178726393  1.040796
9190732277  1.041030
9203146429  1.040776
9215352373  1.040431
9227527187  1.039980
9239954909  1.039898
9252444197  1.039909
9264762557  1.039288
9277341389  1.039022
9289667419  1.038635
9302045587  1.038448
9314279707  1.039303
9326617319  1.039611
9338687947  1.039410
9350828173  1.040045
9363238723  1.039724
9375820721  1.039888
9388335973  1.039904
9400680427  1.040898
9413086349  1.039941
9425364901  1.040269
9437995909  1.040193
9450464347  1.040291
9462810583  1.039818
9475167827  1.039127
9487714319  1.038866
9500241659  1.038628
9512571059  1.039220
9525007237  1.039574
9537407059  1.039259
9549655579  1.039126
9561994909  1.039285
9574492019  1.039066
9586729501  1.038708
9599004109  1.038525
9611314019  1.038105
9623786759  1.038449
9636395401  1.038616
9649067999  1.038779
9661751747  1.038775
9674390123  1.038932
9686888839  1.039054
9699489301  1.038951
9712141573  1.038727
9724689199  1.039023
9737175089  1.039283
9749524651  1.038863
9762130387  1.038845
9774583739  1.038373
9787227251  1.038000
9799421363  1.037837
9812195027  1.038706
9824930611  1.039072
9837596653  1.038979
9849764557  1.039548
9862236467  1.039558
9874651453  1.039921
9887307103  1.039983
9900260261  1.040036
9912863209  1.040112
9925371811  1.040332
9937791883  1.040006
9950332643  1.039579
9962755151  1.039963
9975106819  1.040179
9987761933  1.040043


==> data/prime_log_r1_p5.dat <==
37  -7.22183
43  -11.1333
53  -7.42221
61  -8.64981
79  -9.54152
83  -9.42421
89  -8.71913
101  -8.20612
131  -8.37771
163  -9.57744
197  -8.70676
229  -9.33963
269  -8.19083
277  -6.80234
331  -5.96204
347  -5.58942
359  -4.91455
359  -4.31467
373  -3.46425
431  -2.98774
443  -2.84546
443  -3.27008
467  -2.59344
503  -3.00377
557  -2.88361
593  -3.26387
659  -3.86418
677  -3.72618
797  -3.59769
811  -3.25449
827  -3.14950
829  -3.68110
997  -3.56955
1019  -3.66829
1019  -3.76138
1051  -3.46364
1091  -2.80287
1259  -2.35343
1439  -2.47954
1549  -1.86665
1607  -1.46101
1747  -1.42623
1811  -1.91643
1949  -2.38936
1973  -2.33626
1987  -2.28547
2017  -2.23684
2089  -2.03098
2141  -2.45907
2161  -2.25632
2221  -2.36317
3109  -1.59118
3547  -1.47662
4159  -1.39590
5309  -0.59057
5987  -0.19002
7019  -0.32828
8069  -0.37416
9127  0.482952
10163  0.448221
10987  0.910115
12007  0.448734
13093  0.091339
15013  0.665295
15661  0.378697
16649  0.118010
17573  0.574894
18397  0.592886
20089  0.610043
21347  0.296461
22963  0.124145
23827  0.621000
25031  0.710624
26177  0.504748
27647  0.767507
28579  1.184706
29501  1.509965
30707  1.784230
31607  1.636553
33811  1.436211
34939  1.544295
36307  1.501730
37013  1.687879
38557  1.809604
39509  1.601117
41183  1.746152
42013  1.807196
43591  1.840162
45691  1.747936
47459  1.854691
48571  1.885254
49877  2.055322
51437  1.873506
52541  1.947330
54869  1.796729
56773  1.629922
72679  1.672101
89767  1.353915
106993  1.543632
127669  1.086557
165811  0.845594
3541339  1.715370
8140843  1.880782
13582837  1.889259
19593703  1.728420
26073889  1.866359
29506573  1.861802
33031309  1.802495
36776213  1.812242
40673359  1.779195
44567947  1.789001
48580183  1.771192
52590869  1.713908
56695823  1.705157
60714359  1.737667
64864181  1.716040
69125093  1.698700
73480723  1.701996
77862373  1.711483
82383383  1.710740
86922551  1.700090
91475731  1.717022
96162751  1.714724
100895939  1.718247
105509357  1.714037
110194811  1.732771
115076501  1.764823
119914469  1.773478
124759067  1.798021
129746719  1.791868
134704477  1.793999
139750379  1.803568
144874643  1.811162
150013439  1.799523
155160847  1.804028
160372909  1.784811
165586357  1.768875
170702243  1.777791
175858619  1.763554
181120931  1.774105
186511139  1.788495
191970739  1.777609
197366797  1.769980
202753963  1.770020
208368859  1.770179
213886997  1.776386
219384463  1.777027
224881927  1.803948
230423267  1.804757
235912517  1.802268
241514027  1.797136
247184491  1.786496
252838277  1.769119
258619643  1.764661
264339469  1.754494
270007831  1.758604
275780821  1.766848
281622091  1.766762
287621833  1.766287
293524001  1.777896
299296243  1.776048
305484133  1.780788
311509379  1.780354
317569139  1.792057
323582251  1.779637
329589397  1.791197
335703149  1.796652
341828243  1.791251
348011299  1.790535
354196943  1.775605
360333991  1.770751
366440671  1.765243
372556909  1.765622
378835453  1.744675
385222069  1.743511
391501939  1.750025
397847987  1.751449
404282953  1.751226
410521753  1.743655
416941267  1.747347
423395299  1.747588
429648517  1.752517
436139227  1.754665
442624067  1.763365
449114207  1.779269
455462869  1.780496
462008933  1.775834
468495523  1.776350
475111999  1.779227
481837859  1.772917
488528309  1.779901
495310547  1.799454
502072693  1.791328
508708027  1.800875
515440823  1.795800
522087361  1.792885
528831539  1.800690
535641371  1.807371
542497103  1.806337
549299539  1.807012
556044413  1.810309
562798571  1.808390
569522861  1.809747
576262067  1.808248
583318367  1.802076
590228077  1.798888
597139709  1.796746
604064653  1.795938
611090563  1.797637
617967523  1.798837
624901117  1.802537
631807109  1.793696
638964619  1.792021
645896789  1.800318
652821317  1.789396
659937169  1.789516
666875413  1.783851
673954091  1.788909
681111251  1.789500
688159547  1.782785
695271659  1.793503
702503293  1.796213
709644121  1.801332
716749219  1.801532
724026227  1.801552
731354237  1.809956
738529741  1.813109
745898981  1.803015
753321997  1.803791
760882699  1.796625
768221411  1.792604
775622317  1.796010
782764721  1.801592
790178267  1.799207
797297747  1.801265
804738631  1.796325
812149139  1.795527
819647203  1.793106
827001251  1.785411
834322843  1.790274
841809707  1.791091
849273389  1.790464
856709881  1.793005
864116119  1.789464
871610309  1.783527
879146479  1.777168
886618141  1.778913
894241963  1.778628
902022347  1.777573
909641233  1.782264
917281327  1.780259
924866549  1.778768
932320973  1.782671
939965069  1.788344
947546081  1.787544
955140799  1.784640
962755757  1.790685
970545077  1.786453
978133817  1.784329
985709363  1.791233
993580859  1.789717
1001133701  1.793632
1008813889  1.797482
1016463179  1.798677
1024317059  1.794542
1032203401  1.792363
1040051267  1.793695
1047786931  1.791637
1055531291  1.795303
1063467539  1.794056
1071306779  1.792757
1079304917  1.794526
1087125211  1.795713
1094947421  1.794188
1102911749  1.797142
1110687397  1.795988
1118515319  1.792191
1126361261  1.792495
1134330557  1.796968
1142440217  1.794629
1150536287  1.792754
1158504617  1.788113
1166557123  1.792704
1174607779  1.788587
1182610531  1.789070
1190631613  1.791014
1198543373  1.791465
1206576991  1.794033
1214732131  1.792257
1222904483  1.790171
1231027373  1.795156
1239211681  1.795117
1247209771  1.797722
1255273499  1.796107
1263563633  1.794186
1271921923  1.795678
1280077837  1.793521
1288384453  1.794588
1296344669  1.797298
1304260021  1.795480
1312352693  1.793000
1320383419  1.789485
1328577479  1.789348
1336808657  1.790187
1345175317  1.797780
1353274397  1.800216
1361587067  1.802439
1369843843  1.804072
1378084667  1.804150
1386424943  1.806239
1394846261  1.810272
1403375893  1.814102
1411931051  1.814610
1420367341  1.814762
1428802579  1.809132
1437006199  1.809184
1445512963  1.813372
1453706123  1.812969
1462119137  1.805521
1470493327  1.809135
1478959751  1.810877
1487288347  1.807837
1495668557  1.808876
1504200847  1.809818
1512514547  1.807342
1520953579  1.807332
1529408411  1.806002
1538075717  1.809109
1546423919  1.807681
1555073573  1.806929
1563473617  1.808214
1571882201  1.804750
1580425361  1.803956
1588983173  1.805142
1597492381  1.808932
1606091101  1.808493
1614553219  1.810109
1623026749  1.811512
1631742121  1.811072
1640297731  1.805080
1648843291  1.801973
1657513933  1.801051
1666082069  1.807819
1674833747  1.804840
1683297023  1.802839
1691948669  1.801313
1700316539  1.800095
1709041511  1.801534
1717672051  1.803224
1726352891  1.802210
1734969941  1.803502
1743716053  1.799808
1752377129  1.797644
1761036523  1.799548
1769804587  1.801439
1778521697  1.804422
1787229539  1.808563
1795978117  1.808886
1804848301  1.808895
1813622539  1.805315
1822579859  1.808068
1831403789  1.807453
1840301279  1.805428
1849242403  1.809321
1857779909  1.808124
1866601837  1.809714
1875520259  1.809429
1884537139  1.809208
1893382261  1.807529
1902201029  1.804963
1911295853  1.809762
1920216139  1.812203
1929213589  1.812681
1937985157  1.819392
1946931193  1.821320
1955832943  1.825222
1964743889  1.826181
1973592721  1.824592
1982578223  1.824312
1991471059  1.824616
2000494109  1.822662
2009631619  1.821934
2018669761  1.822433
2027642971  1.824278
2036729323  1.827210
2045684549  1.828033
2054847547  1.830000
2063926703  1.829692
2073049987  1.830150
2082067763  1.834680
2091143651  1.836590
2100523627  1.837708
2109584483  1.837914
2118635479  1.833654
2127611539  1.831566
2136666011  1.830527
2145745747  1.830217
2154801763  1.836000
2163799343  1.834823
2172920723  1.835057
2181946357  1.837883
2191077887  1.840326
2199979267  1.840746
2209125251  1.840558
2218276831  1.840011
2227261447  1.841167
2236304893  1.843342
2245275127  1.845239
2254228973  1.843629
2263241839  1.844393
2272591621  1.843377
2281803509  1.840346
2290877327  1.844572
2299985917  1.844102
2309205043  1.842921
2318448563  1.841125
2327549659  1.842290
2336679139  1.842817
2345921117  1.837221
2355236603  1.836763
2364517261  1.838136
2373821117  1.838725
2383121837  1.836515
2392281901  1.837627
2401768937  1.840604
2411263003  1.841385
2420745731  1.838881
2429914717  1.840241
2438843383  1.840901
2448304549  1.841812
2457942677  1.843005
2467301531  1.844131
2476735889  1.844843
2485925587  1.843137
2495343709  1.842645
2504883181  1.843395
2514413309  1.844179
2523687301  1.844983
2533050427  1.847132
2542297733  1.848507
2551734443  1.847240
2560869973  1.847488
2570044031  1.847291
2579584103  1.848114
2589009211  1.846041
2598525373  1.844779
2608133237  1.846271
2617710929  1.844412
2627255843  1.845888
2636657453  1.842343
2646131687  1.842124
2655894473  1.841473
2665316461  1.842536
2674785527  1.844328
2684349061  1.843586
2693815973  1.841757
2703291301  1.843413
2712754001  1.846781
2722139767  1.843336
2731480757  1.844069
2740798037  1.842857
2750592853  1.841177
2760132493  1.841924
2769619381  1.842384
2779244107  1.843274
2788572551  1.842281
2798135831  1.843179
2808120103  1.842756
2817648907  1.838383
2827363447  1.838491
2836830907  1.838824
2846360431  1.837204
2855802283  1.838974
2865579323  1.841678
2875152607  1.841415
2884970899  1.840735
2894801249  1.841942
2904572201  1.843330
2914192979  1.842345
2923797703  1.843355
2933330201  1.844317
2943048859  1.843753
2952774379  1.844667
2962250771  1.844041
2971961459  1.846171
2981623283  1.843392
2991327739  1.840800
3000931289  1.840986
3010625291  1.839803
3020284097  1.839074
3030250703  1.838509
3039865547  1.841960
3049727531  1.842081
3059239483  1.841181
3069277847  1.838332
3079158301  1.838536
3088933517  1.839464
3098817523  1.840660
3108838357  1.841841
3118826111  1.838891
3128686867  1.836830
3138617717  1.839797
3148361299  1.842791
3158142607  1.842790
3167950301  1.842336
3177865051  1.841885
3187569419  1.842606
3197359603  1.844458
3207591397  1.843783
3217482043  1.842449
3227651299  1.841468
3237537827  1.839003
3247448651  1.840209
3257455723  1.839555
3267353291  1.839709
3277337293  1.839431
3287272139  1.840578
3297326927  1.840021
3307625227  1.840514
3317499397  1.842151
3327419629  1.842707
3337653841  1.843134
3347504551  1.842174
3357520291  1.842759
3367438507  1.843794
3377443067  1.843277
3387577643  1.840936
3397499123  1.840690
3407835023  1.841616
3417971507  1.838926
3427716599  1.837959
3437750809  1.837539
3447805723  1.838476
3457904143  1.836504
3467816699  1.836853
3477935647  1.837047
3487974751  1.835275
3498049817  1.834975
3508243829  1.832825
3518320139  1.837079
3528548587  1.837131
3538515509  1.836414
3548684897  1.836430
3558911761  1.835549
3569024533  1.835116
3579055939  1.835372
3589281973  1.835918
3599503253  1.835947
3609542701  1.836248
3619714963  1.837920
3629605871  1.837489
3639452891  1.838158
3649729261  1.838027
3660146059  1.839997
3670334281  1.841526
3680442923  1.839749
3690804347  1.840878
3701174443  1.839454
3711554387  1.839269
3721719077  1.842798
3731617261  1.843694
3741737333  1.844004
3751857821  1.842396
3762108683  1.842255
3772155983  1.844993
3782367331  1.846166
3792706481  1.846110
3803188619  1.846387
3813578191  1.847516
3823992499  1.845989
3834346501  1.846775
3844750267  1.846676
3855061051  1.844146
3865321169  1.843831
3875947703  1.843411
3886004527  1.839947
3896255611  1.838770
3906605317  1.837306
3916811387  1.838331
3927082391  1.838087
3937294909  1.838967
3947605289  1.838794
3957957683  1.839286
3968267203  1.838041
3978605699  1.839786
3988945547  1.840379
3999224261  1.841767
4009686211  1.842674
4020075121  1.842196
4030116691  1.841715
4040261717  1.841148
4050660077  1.843046
4061319049  1.843602
4071596603  1.841316
4081975811  1.841797
4092310597  1.842548
4103193473  1.841622
4113384323  1.841303
4123398491  1.841028
4133860399  1.843122
4144488637  1.844702
4154742883  1.845442
4165232411  1.844431
4175959133  1.841913
4186270531  1.841055
4197017827  1.841682
4207499587  1.840470
4218221389  1.841821
4228677097  1.841005
4238980513  1.843397
4249413757  1.843576
4259946401  1.843473
4270426703  1.842620
4281007859  1.842966
4291326971  1.843500
4302164429  1.842981
4312706549  1.843227
4323231379  1.844135
4333831517  1.841071
4344476453  1.841027
4355149859  1.839909
4365748043  1.840233
4376163709  1.841127
4386732601  1.839951
4397567849  1.841673
4408086941  1.842155
4418699693  1.842385
4429333133  1.843805
4439941937  1.842805
4450424851  1.843315
4460998987  1.842000
4471630291  1.839765
4482093997  1.840630
4492561897  1.840473
4503397387  1.841532
4514018141  1.841225
4524695083  1.841323
4535201969  1.843197
4545866951  1.844300
4556178457  1.846525
4567096279  1.844532
4577857883  1.843385
4588531627  1.844936
4599182111  1.844708
4609836811  1.845113
4620580901  1.845127
4631340683  1.844123
4642188139  1.842083
4653032431  1.840105
4663650227  1.840802
4674413123  1.839683
4684831993  1.838869
4695582077  1.838850
4706210563  1.839401
4716780911  1.839484
4727519117  1.838547
4738315753  1.840258
4749191933  1.841963
4759688173  1.840753
4770370757  1.841692
4780871983  1.839872
4791644801  1.840242
4802597827  1.840905
4813623349  1.841023
4824450419  1.839776
4835240749  1.839068
4846127387  1.838543
4856959867  1.838050
4867665409  1.839192
4878754693  1.839905
4889441813  1.838360
4900408549  1.836605
4911163357  1.837178
4922144023  1.836204
4933030429  1.835240
4943940227  1.836007
4954821757  1.835181
4965542531  1.835162
4976173459  1.834555
4986994517  1.835510
4997625007  1.836763
5008444901  1.835526
5019156061  1.838292
5030022787  1.837715
5040887707  1.837067
5052048527  1.837296
5062729447  1.837745
5073677461  1.840014
5084496107  1.840049
5095401293  1.838991
5106411451  1.839969
5117209681  1.838070
5127959003  1.838895
5138849071  1.838351
5149912949  1.839281
5160645209  1.840431
5171648507  1.839558
5182644521  1.840083
5193484837  1.840142
5204599201  1.839502
5215650481  1.840132
5226625853  1.839260
5237471521  1.839158
5248604321  1.838454
5259594601  1.836876
5270513849  1.837634
5281417721  1.836845
5292839693  1.837291
5303908193  1.836752
5314882591  1.837682
5325899123  1.837362
5336863573  1.837616
5347898603  1.836452
5359155787  1.837050
5370097133  1.836713
5381044469  1.837295
5391944581  1.838258
5403290219  1.839641
5414127011  1.838051
5425066793  1.838151
5436159353  1.836671
5447348567  1.837340
5458144123  1.836134
5469589243  1.835056
5480508757  1.834401
5491943339  1.833165
5503231961  1.835539
5514501581  1.835255
5525469827  1.834420
5536588069  1.833615
5547633947  1.834798
5558743261  1.834912
5569630819  1.836375
5580755179  1.835559
5591940041  1.834225
5603498443  1.834125
5614582339  1.832717
5625681163  1.833420
5636772523  1.833476
5647911317  1.833204
5658815699  1.833388
5669865431  1.833799
5681243083  1.833742
5692295039  1.833105
5703388387  1.833362
5714480971  1.831564
5725685023  1.830003
5736933973  1.830026
5747842657  1.830427
5758938827  1.828605
5770158799  1.827990
5780854117  1.828130
5792091797  1.828309
5803226291  1.829703
5814648347  1.831508
5826111659  1.829655
5837567651  1.830309
5849019971  1.829732
5860154879  1.828668
5871565559  1.827874
5882654573  1.827519
5893878709  1.826567
5905206431  1.827241
5916404827  1.827842
5927504717  1.828454
5938903253  1.828871
5950033237  1.830965
5961131171  1.829528
5972570873  1.829775
5983740923  1.830053
5994981899  1.830890
6006247537  1.831147
6017621653  1.831756
6028939753  1.831251
6040470883  1.829758
6051677773  1.830208
6062973869  1.831752
6074207969  1.833062
6085541591  1.834046
6096919211  1.836630
6108082553  1.838727
6119374837  1.837094
6130632961  1.837315
6141700387  1.836522
6152942687  1.837040
6164123923  1.837029
6175598881  1.837119
6187200401  1.836857
6198261131  1.836120
6209725699  1.836774
6221220539  1.837071
6232413553  1.836793
6243725179  1.837475
6255255437  1.837185
6266834603  1.836032
6278138527  1.837414
6289515311  1.835770
6300898187  1.835126
6312577591  1.834478
6323990203  1.834696
6335429453  1.834463
6347017499  1.834650
6358400603  1.834984
6369879671  1.834648
6381409747  1.834136
6392623411  1.835455
6404075507  1.836600
6415559203  1.837211
6427087379  1.835918
6438622699  1.835975
6450200839  1.835697
6461699963  1.835882
6473189231  1.834289
6484264847  1.834397
6495752429  1.834674
6506458883  1.835501
6517828819  1.834449
6529266187  1.834810
6540729623  1.834430
6552371131  1.835367
6563753083  1.835792
6575239219  1.836161
6586835669  1.836566
6598430843  1.837909
6609982349  1.839039
6621485821  1.838968
6633018661  1.839493
6644741413  1.839220
6656207171  1.838098
6667757641  1.836428
6679278379  1.835859
6691060333  1.834510
6702501763  1.832899
6714018331  1.832803
6725577581  1.833120
6736981403  1.834555
6748775939  1.834323
6760353529  1.835078
6771933419  1.834893
6783239389  1.835897
6794725247  1.835659
6806357917  1.836531
6818143547  1.836177
6829587917  1.835491
6841150873  1.835116
6852925571  1.834231
6864539797  1.834027
6875939107  1.835157
6887651483  1.834310
6899197171  1.835311
6910833563  1.834206
6922458467  1.833358
6934119427  1.834178
6945830909  1.834460
6957730249  1.834731
6969237019  1.834536
6981149699  1.836468
6992436907  1.836186
7004188189  1.836328
7015987507  1.836795
7027559573  1.836856
7039413449  1.835698
7050587891  1.834401
7062236567  1.835159
7074089279  1.835955
7085853343  1.836670
7097408803  1.836245
7109187929  1.836454
7120813123  1.834980
7132477129  1.836218
7144306997  1.836732
7156247453  1.836907
7168193677  1.836598
7179982541  1.835723
7191824557  1.836236
7203662771  1.836125
7215255433  1.835836
7226993581  1.835990
7238798473  1.836126
7250324843  1.836653
7262026643  1.837168
7273990117  1.837931
7285899611  1.837648
7297594147  1.837256
7309517779  1.837512
7321295587  1.837686
7333151687  1.836753
7345051667  1.836883
7356876647  1.836743
7368736303  1.837446
7380516469  1.837740
7392345643  1.837270
7404421379  1.837356
7416048371  1.837726
7427795003  1.837127
7439556259  1.837513
7451344169  1.839276
7462981639  1.838972
7474566259  1.837987
7486259093  1.837430
7498069193  1.838108
7510155091  1.838291
7521996971  1.837080
7533712699  1.835693
7545479917  1.836149
7557537959  1.836366
7569664183  1.835692
7581366379  1.834670
7592847767  1.834490
7604933309  1.833424
7616792581  1.832080
7628831149  1.831422
7640375251  1.831098
7652444971  1.831037
7664187683  1.831222
7675988387  1.831717
7687898539  1.831506
7699977179  1.830795
7711874333  1.831492
7724000341  1.831719
7736156749  1.831090
7748382277  1.830930
7760147833  1.831068
7772380723  1.830167
7784572021  1.830876
7796641123  1.831256
7808255347  1.831467
7820156717  1.831699
7831904939  1.831787
7844015789  1.833312
7855910431  1.831944
7868022749  1.832987
7880008277  1.832996
7891751269  1.832854
7903843679  1.833595
7915783979  1.832695
7927656677  1.832590
7939798357  1.832480
7951393607  1.831169
7963442713  1.831186
7975231357  1.831972
7986998011  1.831703
7999023827  1.830912
8010865829  1.831691
8022670853  1.832773
8034709499  1.833228
8046524809  1.832774
8058531563  1.831899
8070696037  1.832771
8082950437  1.830993
8094766697  1.829985
8106974353  1.830785
8118736523  1.831260
8130755089  1.831387
8142676723  1.832060
8154291869  1.832532
8166150101  1.832275
8178116581  1.831156
8190204299  1.831547
8202520003  1.831658
8214236801  1.831748
8226307799  1.831823
8238184589  1.829663
8250183563  1.829725
8262456557  1.829798
8274483713  1.828274
8286605549  1.828323
8298849787  1.828538
8311170053  1.829911
8323167269  1.828726
8335285019  1.828328
8347112981  1.828222
8359229129  1.827274
8371686731  1.828015
8383561723  1.826329
8395687231  1.827336
8407450313  1.827207
8419264037  1.827946
8431419707  1.828116
8443387283  1.829778
8455615937  1.829886
8467690807  1.830501
8480238619  1.830970
8492364827  1.830973
8504515027  1.831030
8516568439  1.831527
8528787217  1.832917
8540563127  1.834359
8552726419  1.833747
8564656213  1.834255
8577033259  1.834073
8589017611  1.834063
8601096131  1.833592
8613573427  1.832402
8625663971  1.832169
8637626957  1.833728
8650001453  1.834912
8662099499  1.835546
8674414753  1.836141
8686520173  1.835390
8698358267  1.835618
8710807877  1.835025
8723430733  1.835346
8735790197  1.835943
8747953547  1.835482
8760113231  1.835599
8772378203  1.834878
8784475669  1.836421
8796751451  1.836247
8808876917  1.835852
8821136419  1.836960
8833467133  1.836397
8845531973  1.836623
8857592987  1.835927
8869716341  1.835103
8882337901  1.834664
8894601179  1.834657
8906788997  1.834679
8919127531  1.835140
8931370859  1.834684
8943640379  1.835288
8955809453  1.835857
8968228039  1.836278
8980485947  1.836270
8993265517  1.836305
9005509111  1.835216
9017914667  1.834911
9030058157  1.834858
9042527183  1.834394
9054892619  1.834195
9067138747  1.835054
9079525681  1.835600
9091732697  1.837021
9103962523  1.837216
9116298403  1.837331
9128821997  1.836393
9141306299  1.835965
9153647933  1.835884
9166296413  1.835893
9178726393  1.836079
9190732277  1.836237
9203146429  1.836637
9215352373  1.835979
9227527187  1.837483
9239954909  1.837309
9252444197  1.836633
9264762557  1.837501
9277341389  1.838460
9289667419  1.840005
9302045587  1.841358
9314279707  1.841020
9326617319  1.841454
9338687947  1.841472
9350828173  1.842445
9363238723  1.842996
9375820721  1.842516
9388335973  1.843407
9400680427  1.843423
9413086349  1.843495
9425364901  1.844327
9437995909  1.843647
9450464347  1.843315
9462810583  1.843570
9475167827  1.844130
9487714319  1.844064
9500241659  1.844391
9512571059  1.844485
9525007237  1.844273
9537407059  1.844826
9549655579  1.844329
9561994909  1.844659
9574492019  1.844018
9586729501  1.844284
9599004109  1.842804
9611314019  1.842506
9623786759  1.842096
9636395401  1.841741
9649067999  1.841090
9661751747  1.841849
9674390123  1.841833
9686888839  1.842504
9699489301  1.843179
9712141573  1.842534
9724689199  1.841456
9737175089  1.841374
9749524651  1.840483
9762130387  1.840523
9774583739  1.840701
9787227251  1.841075
9799421363  1.841417
9812195027  1.840406
9824930611  1.840264
9837596653  1.840376
9849764557  1.839799
9862236467  1.840594
9874651453  1.841059
9887307103  1.840130
9900260261  1.840335
9912863209  1.841299
9925371811  1.841788
9937791883  1.840911
9950332643  1.841969
9962755151  1.841951
9975106819  1.841107
9987761933  1.841301


==> data/prime_log_r1_p7.dat <==
37  -3.61091
43  -1.80545
53  -6.49736
61  -3.84530
79  -3.95013
83  -5.50119
89  -7.28024
101  -7.52399
131  -7.22968
163  -5.48796
197  -6.42993
229  -4.98848
269  -6.32620
277  -7.48119
331  -6.20883
347  -6.55194
359  -6.51261
359  -5.82395
373  -6.76407
431  -7.03248
443  -6.40743
443  -5.56222
467  -5.05315
503  -5.62018
557  -4.88957
593  -4.94709
659  -5.48506
677  -5.05639
797  -4.88203
811  -4.71929
827  -4.56706
829  -3.58431
997  -2.63876
1019  -1.74625
1019  -1.30056
1051  -1.26443
1091  -1.23026
1259  -1.19788
1439  -0.42135
1549  -0.77808
1607  -1.11921
1747  -1.44807
1811  -1.23994
1949  -1.55608
1973  -1.52150
1987  -1.48842
2017  -1.45675
2089  -0.78937
2141  -0.30373
2161  -0.45122
2221  -0.59346
3109  -2.03910
3547  -3.57250
4159  -2.41263
5309  -1.49043
5987  -0.65987
7019  -0.59937
8069  -1.35580
9127  -1.73887
10163  -1.81248
10987  -1.93989
12007  -1.99285
13093  -1.76448
15013  -1.98088
15661  -1.32154
16649  -0.67639
17573  -0.82784
18397  -1.01180
20089  -0.79702
21347  -0.88749
22963  -0.73193
23827  -0.51022
25031  -0.86409
26177  -1.30302
27647  -0.94333
28579  -0.80995
29501  -0.84970
30707  -1.27346
31607  -1.20367
33811  -1.19874
34939  -1.52178
36307  -1.24748
37013  -1.15697
38557  -1.09893
39509  -0.88152
41183  -0.77998
42013  -0.70902
43591  -0.13504
45691  0.017424
47459  0.455944
48571  0.326256
49877  0.412580
51437  0.633747
52541  0.778632
54869  0.629672
56773  0.551954
72679  -0.31211
89767  -0.39769
106993  0.183910
127669  0.293280
165811  1.006961
3541339  1.992765
8140843  2.139869
13582837  1.997636
19593703  2.039684
26073889  2.040965
29506573  1.956375
33031309  1.891020
36776213  1.921864
40673359  1.870421
44567947  1.928094
48580183  1.955265
52590869  1.948026
56695823  1.954202
60714359  1.980016
64864181  1.946807
69125093  1.943019
73480723  1.960754
77862373  1.938425
82383383  1.946538
86922551  1.918053
91475731  1.900795
96162751  1.894446
100895939  1.888426
105509357  1.885946
110194811  1.923255
115076501  1.936735
119914469  1.921933
124759067  1.900370
129746719  1.907423
134704477  1.894457
139750379  1.869113
144874643  1.876209
150013439  1.875567
155160847  1.899595
160372909  1.906859
165586357  1.931069
170702243  1.920430
175858619  1.924757
181120931  1.896569
186511139  1.899884
191970739  1.925146
197366797  1.928249
202753963  1.953431
208368859  1.972858
213886997  1.960329
219384463  1.970422
224881927  1.976482
230423267  1.975417
235912517  1.994210
241514027  2.003374
247184491  2.008677
252838277  1.999161
258619643  2.007923
264339469  2.002230
270007831  2.016850
275780821  2.002902
281622091  2.001292
287621833  1.998392
293524001  1.995262
299296243  1.997300
305484133  1.993484
311509379  1.981138
317569139  1.993101
323582251  1.992651
329589397  1.987332
335703149  1.979142
341828243  1.984927
348011299  1.991677
354196943  1.988067
360333991  1.999471
366440671  1.997046
372556909  2.009921
378835453  2.012541
385222069  2.009227
391501939  2.014745
397847987  2.003092
404282953  2.006963
410521753  1.996488
416941267  1.996111
423395299  1.997248
429648517  1.985635
436139227  1.996245
442624067  1.994997
449114207  1.998756
455462869  2.009365
462008933  2.005905
468495523  1.995087
475111999  2.006908
481837859  2.015798
488528309  2.020377
495310547  2.017848
502072693  2.019401
508708027  2.031542
515440823  2.025691
522087361  2.020589
528831539  2.019048
535641371  2.018267
542497103  2.019772
549299539  2.018725
556044413  2.025395
562798571  2.038254
569522861  2.039243
576262067  2.040006
583318367  2.045725
590228077  2.042262
597139709  2.047219
604064653  2.044728
611090563  2.048738
617967523  2.034490
624901117  2.037087
631807109  2.044393
638964619  2.050256
645896789  2.048843
652821317  2.034055
659937169  2.032588
666875413  2.032448
673954091  2.030778
681111251  2.028221
688159547  2.017394
695271659  2.027862
702503293  2.021328
709644121  2.029896
716749219  2.021983
724026227  2.018220
731354237  2.015036
738529741  2.009563
745898981  2.007339
753321997  2.015723
760882699  2.010560
768221411  2.000047
775622317  2.000532
782764721  2.007034
790178267  2.002186
797297747  2.000509
804738631  1.996766
812149139  1.989893
819647203  1.990582
827001251  1.985266
834322843  1.983873
841809707  1.982997
849273389  1.988241
856709881  1.992937
864116119  1.996265
871610309  2.000539
879146479  2.001009
886618141  2.002818
894241963  2.001684
902022347  2.003400
909641233  2.005822
917281327  2.004809
924866549  2.002972
932320973  2.002835
939965069  2.007087
947546081  2.005284
955140799  2.017247
962755757  2.017365
970545077  2.014633
978133817  2.017516
985709363  2.014678
993580859  2.010185
1001133701  2.007456
1008813889  2.003330
1016463179  2.003272
1024317059  2.001471
1032203401  2.003951
1040051267  2.009282
1047786931  2.013365
1055531291  2.007838
1063467539  2.006746
1071306779  2.006450
1079304917  2.005114
1087125211  2.006286
1094947421  2.006548
1102911749  2.009344
1110687397  2.002308
1118515319  2.001913
1126361261  1.998659
1134330557  1.995750
1142440217  1.999883
1150536287  1.989816
1158504617  1.996280
1166557123  2.000315
1174607779  1.999820
1182610531  1.997588
1190631613  1.994070
1198543373  1.999821
1206576991  1.999876
1214732131  1.999892
1222904483  1.996775
1231027373  2.005019
1239211681  2.005060
1247209771  2.002770
1255273499  2.002502
1263563633  1.998345
1271921923  2.003780
1280077837  2.009145
1288384453  2.008742
1296344669  2.009361
1304260021  2.012902
1312352693  2.010956
1320383419  2.007992
1328577479  2.012016
1336808657  2.013047
1345175317  2.012911
1353274397  2.023883
1361587067  2.021226
1369843843  2.017181
1378084667  2.022118
1386424943  2.018565
1394846261  2.013387
1403375893  2.019580
1411931051  2.018206
1420367341  2.018242
1428802579  2.013258
1437006199  2.012490
1445512963  2.014526
1453706123  2.013087
1462119137  2.014160
1470493327  2.016134
1478959751  2.014100
1487288347  2.018509
1495668557  2.021915
1504200847  2.017622
1512514547  2.018823
1520953579  2.024139
1529408411  2.020389
1538075717  2.016953
1546423919  2.019563
1555073573  2.014543
1563473617  2.017823
1571882201  2.016371
1580425361  2.016146
1588983173  2.017073
1597492381  2.014973
1606091101  2.012857
1614553219  2.013776
1623026749  2.009274
1631742121  2.008457
1640297731  2.004049
1648843291  2.004598
1657513933  2.007006
1666082069  2.009843
1674833747  2.004894
1683297023  2.007017
1691948669  2.006948
1700316539  2.009344
1709041511  2.012876
1717672051  2.014748
1726352891  2.011771
1734969941  2.011935
1743716053  2.012612
1752377129  2.010495
1761036523  2.011923
1769804587  2.007976
1778521697  2.006615
1787229539  2.002736
1795978117  2.006889
1804848301  2.000435
1813622539  1.994900
1822579859  1.993699
1831403789  1.993990
1840301279  1.991143
1849242403  1.990020
1857779909  1.989247
1866601837  1.984077
1875520259  1.983284
1884537139  1.982272
1893382261  1.981901
1902201029  1.982316
1911295853  1.981831
1920216139  1.984900
1929213589  1.985483
1937985157  1.986078
1946931193  1.989149
1955832943  1.988038
1964743889  1.990249
1973592721  1.994332
1982578223  1.991179
1991471059  1.993899
2000494109  1.993043
2009631619  1.995150
2018669761  1.995635
2027642971  1.993754
2036729323  1.994358
2045684549  1.991628
2054847547  1.983315
2063926703  1.978550
2073049987  1.982474
2082067763  1.980682
2091143651  1.982657
2100523627  1.981312
2109584483  1.987715
2118635479  1.991025
2127611539  1.991342
2136666011  1.995435
2145745747  1.997995
2154801763  1.997879
2163799343  1.994787
2172920723  1.993296
2181946357  1.989590
2191077887  1.993296
2199979267  1.992124
2209125251  1.989979
2218276831  1.994083
2227261447  1.996719
2236304893  2.000859
2245275127  1.996113
2254228973  1.999741
2263241839  1.996892
2272591621  1.995680
2281803509  1.995514
2290877327  1.992118
2299985917  1.993911
2309205043  1.995161
2318448563  1.998038
2327549659  1.997421
2336679139  1.996820
2345921117  1.992856
2355236603  1.991314
2364517261  1.993938
2373821117  1.994558
2383121837  1.991578
2392281901  1.990215
2401768937  1.992108
2411263003  1.988951
2420745731  1.993126
2429914717  1.991214
2438843383  1.993027
2448304549  1.993969
2457942677  1.995851
2467301531  1.995034
2476735889  1.996385
2485925587  1.997372
2495343709  1.999976
2504883181  1.999626
2514413309  1.999022
2523687301  1.998300
2533050427  1.998702
2542297733  1.997321
2551734443  1.997024
2560869973  1.997875
2570044031  1.999684
2579584103  1.995718
2589009211  1.996413
2598525373  2.003723
2608133237  2.000577
2617710929  2.000378
2627255843  1.997934
2636657453  1.994301
2646131687  1.998630
2655894473  1.999464
2665316461  2.000680
2674785527  2.000758
2684349061  1.998567
2693815973  1.996969
2703291301  2.000394
2712754001  2.001053
2722139767  1.997367
2731480757  1.997090
2740798037  1.998354
2750592853  1.997072
2760132493  1.995479
2769619381  1.994190
2779244107  1.992705
2788572551  1.992778
2798135831  1.995178
2808120103  1.999930
2817648907  1.999728
2827363447  1.999931
2836830907  1.998201
2846360431  1.998788
2855802283  2.000195
2865579323  1.999323
2875152607  2.002029
2884970899  1.999668
2894801249  2.000280
2904572201  2.000100
2914192979  1.997699
2923797703  2.000718
2933330201  1.998121
2943048859  1.996408
2952774379  1.996417
2962250771  1.993225
2971961459  1.990848
2981623283  1.988355
2991327739  1.985853
3000931289  1.987158
3010625291  1.983967
3020284097  1.985250
3030250703  1.986401
3039865547  1.987525
3049727531  1.987130
3059239483  1.985936
3069277847  1.985717
3079158301  1.986362
3088933517  1.985054
3098817523  1.986693
3108838357  1.985109
3118826111  1.985898
3128686867  1.985292
3138617717  1.986358
3148361299  1.985569
3158142607  1.989263
3167950301  1.992373
3177865051  1.992922
3187569419  1.992987
3197359603  1.991417
3207591397  1.989539
3217482043  1.998418
3227651299  1.999752
3237537827  1.998234
3247448651  1.999856
3257455723  1.999727
3267353291  2.001492
3277337293  2.000115
3287272139  1.998576
3297326927  2.003452
3307625227  2.001115
3317499397  2.003885
3327419629  2.002869
3337653841  2.001978
3347504551  2.002425
3357520291  2.002941
3367438507  1.999714
3377443067  1.998802
3387577643  2.000109
3397499123  1.998300
3407835023  1.998735
3417971507  1.998049
3427716599  1.996190
3437750809  1.994079
3447805723  1.995151
3457904143  1.995659
3467816699  1.993805
3477935647  1.995613
3487974751  1.995946
3498049817  1.999359
3508243829  1.999912
3518320139  1.998767
3528548587  2.001565
3538515509  1.999976
3548684897  1.999465
3558911761  1.998598
3569024533  1.994538
3579055939  1.994176
3589281973  1.994286
3599503253  1.993833
3609542701  1.994748
3619714963  1.991656
3629605871  1.990441
3639452891  1.992521
3649729261  1.993563
3660146059  1.992630
3670334281  1.989670
3680442923  1.988364
3690804347  1.989335
3701174443  1.988559
3711554387  1.989491
3721719077  1.988198
3731617261  1.991289
3741737333  1.992183
3751857821  1.992784
3762108683  1.994334
3772155983  1.995888
3782367331  1.997815
3792706481  1.998040
3803188619  1.997131
3813578191  1.997268
3823992499  1.996670
3834346501  1.994117
3844750267  1.994930
3855061051  1.992917
3865321169  1.994078
3875947703  1.996405
3886004527  1.995527
3896255611  1.996358
3906605317  2.000935
3916811387  2.000705
3927082391  1.998667
3937294909  1.996191
3947605289  1.995396
3957957683  1.998204
3968267203  1.998717
3978605699  1.997653
3988945547  1.996186
3999224261  1.996901
4009686211  1.999171
4020075121  1.998514
4030116691  2.001945
4040261717  2.002275
4050660077  2.001496
4061319049  2.001270
4071596603  2.003328
4081975811  2.003253
4092310597  2.004091
4103193473  2.004424
4113384323  2.003169
4123398491  2.002360
4133860399  2.004751
4144488637  2.004643
4154742883  2.006128
4165232411  2.005884
4175959133  2.005608
4186270531  2.008291
4197017827  2.007427
4207499587  2.008253
4218221389  2.009992
4228677097  2.009987
4238980513  2.012457
4249413757  2.011885
4259946401  2.010951
4270426703  2.010278
4281007859  2.012590
4291326971  2.011744
4302164429  2.013751
4312706549  2.014996
4323231379  2.018168
4333831517  2.016078
4344476453  2.016808
4355149859  2.019781
4365748043  2.019293
4376163709  2.018118
4386732601  2.020556
4397567849  2.023689
4408086941  2.022827
4418699693  2.024649
4429333133  2.024633
4439941937  2.022451
4450424851  2.022128
4460998987  2.020854
4471630291  2.021110
4482093997  2.019366
4492561897  2.019402
4503397387  2.018454
4514018141  2.019285
4524695083  2.017099
4535201969  2.016454
4545866951  2.015819
4556178457  2.013015
4567096279  2.011509
4577857883  2.013993
4588531627  2.016328
4599182111  2.015216
4609836811  2.014763
4620580901  2.015731
4631340683  2.014456
4642188139  2.014614
4653032431  2.015035
4663650227  2.014279
4674413123  2.013743
4684831993  2.014157
4695582077  2.014308
4706210563  2.013676
4716780911  2.015554
4727519117  2.015022
4738315753  2.013162
4749191933  2.012026
4759688173  2.011268
4770370757  2.012939
4780871983  2.013222
4791644801  2.013588
4802597827  2.014052
4813623349  2.013057
4824450419  2.014184
4835240749  2.016144
4846127387  2.016369
4856959867  2.017621
4867665409  2.017491
4878754693  2.018528
4889441813  2.018248
4900408549  2.019655
4911163357  2.018578
4922144023  2.018961
4933030429  2.019337
4943940227  2.018304
4954821757  2.021120
4965542531  2.021078
4976173459  2.021308
4986994517  2.022275
4997625007  2.023752
5008444901  2.022005
5019156061  2.023054
5030022787  2.025848
5040887707  2.027508
5052048527  2.029717
5062729447  2.027750
5073677461  2.028463
5084496107  2.028456
5095401293  2.028442
5106411451  2.026274
5117209681  2.026935
5127959003  2.025145
5138849071  2.025389
5149912949  2.025203
5160645209  2.025340
5171648507  2.023936
5182644521  2.024891
5193484837  2.024786
5204599201  2.022621
5215650481  2.022272
5226625853  2.023502
5237471521  2.023394
5248604321  2.022968
5259594601  2.025175
5270513849  2.024557
5281417721  2.025120
5292839693  2.026722
5303908193  2.027941
5314882591  2.026797
5325899123  2.027571
5336863573  2.029840
5347898603  2.029063
5359155787  2.027835
5370097133  2.027628
5381044469  2.027596
5391944581  2.028197
5403290219  2.028116
5414127011  2.028597
5425066793  2.027770
5436159353  2.026345
5447348567  2.027034
5458144123  2.027404
5469589243  2.027197
5480508757  2.028575
5491943339  2.027730
5503231961  2.028249
5514501581  2.031376
5525469827  2.033696
5536588069  2.033046
5547633947  2.033058
5558743261  2.032262
5569630819  2.030473
5580755179  2.031214
5591940041  2.029601
5603498443  2.029931
5614582339  2.029080
5625681163  2.028615
5636772523  2.028489
5647911317  2.027624
5658815699  2.027581
5669865431  2.024513
5681243083  2.023479
5692295039  2.023409
5703388387  2.022174
5714480971  2.022806
5725685023  2.024518
5736933973  2.024926
5747842657  2.027565
5758938827  2.029561
5770158799  2.030535
5780854117  2.030365
5792091797  2.029327
5803226291  2.028318
5814648347  2.028994
5826111659  2.027648
5837567651  2.028212
5849019971  2.029317
5860154879  2.029185
5871565559  2.029549
5882654573  2.026761
5893878709  2.027174
5905206431  2.026729
5916404827  2.027245
5927504717  2.027242
5938903253  2.027479
5950033237  2.027960
5961131171  2.026551
5972570873  2.025205
5983740923  2.025232
5994981899  2.024636
6006247537  2.024395
6017621653  2.024782
6028939753  2.025476
6040470883  2.026831
6051677773  2.025964
6062973869  2.025113
6074207969  2.025263
6085541591  2.023571
6096919211  2.026645
6108082553  2.026375
6119374837  2.028015
6130632961  2.026664
6141700387  2.026288
6152942687  2.027072
6164123923  2.027779
6175598881  2.030173
6187200401  2.030171
6198261131  2.030802
6209725699  2.031550
6221220539  2.029905
6232413553  2.030397
6243725179  2.030608
6255255437  2.030116
6266834603  2.030197
6278138527  2.030427
6289515311  2.029293
6300898187  2.028442
6312577591  2.028013
6323990203  2.028369
6335429453  2.027036
6347017499  2.025805
6358400603  2.024449
6369879671  2.024796
6381409747  2.024953
6392623411  2.024137
6404075507  2.024442
6415559203  2.024837
6427087379  2.024397
6438622699  2.025821
6450200839  2.024402
6461699963  2.025507
6473189231  2.026560
6484264847  2.027175
6495752429  2.026857
6506458883  2.027132
6517828819  2.028052
6529266187  2.027476
6540729623  2.028448
6552371131  2.029207
6563753083  2.029580
6575239219  2.028718
6586835669  2.029253
6598430843  2.027838
6609982349  2.026576
6621485821  2.024859
6633018661  2.024081
6644741413  2.023918
6656207171  2.023524
6667757641  2.022924
6679278379  2.022889
6691060333  2.022179
6702501763  2.021548
6714018331  2.022306
6725577581  2.021854
6736981403  2.022633
6748775939  2.022576
6760353529  2.021163
6771933419  2.020715
6783239389  2.019637
6794725247  2.018228
6806357917  2.017272
6818143547  2.017662
6829587917  2.017700
6841150873  2.016674
6852925571  2.017714
6864539797  2.017080
6875939107  2.017873
6887651483  2.018202
6899197171  2.018947
6910833563  2.019701
6922458467  2.019306
6934119427  2.017488
6945830909  2.015665
6957730249  2.016679
6969237019  2.017869
6981149699  2.017181
6992436907  2.015585
7004188189  2.013387
7015987507  2.013188
7027559573  2.013059
7039413449  2.012354
7050587891  2.011128
7062236567  2.012667
7074089279  2.011637
7085853343  2.012277
7097408803  2.012195
7109187929  2.014976
7120813123  2.012870
7132477129  2.012930
7144306997  2.012241
7156247453  2.010991
7168193677  2.011301
7179982541  2.011251
7191824557  2.011936
7203662771  2.011505
7215255433  2.013721
7226993581  2.014418
7238798473  2.014656
7250324843  2.014765
7262026643  2.013303
7273990117  2.014687
7285899611  2.016557
7297594147  2.016547
7309517779  2.017408
7321295587  2.015854
7333151687  2.015254
7345051667  2.014976
7356876647  2.014644
7368736303  2.013449
7380516469  2.013373
7392345643  2.012176
7404421379  2.012092
7416048371  2.012397
7427795003  2.011748
7439556259  2.012589
7451344169  2.015017
7462981639  2.015143
7474566259  2.015105
7486259093  2.016837
7498069193  2.017759
7510155091  2.016709
7521996971  2.016600
7533712699  2.016372
7545479917  2.016085
7557537959  2.017188
7569664183  2.018947
7581366379  2.017240
7592847767  2.018096
7604933309  2.017164
7616792581  2.018115
7628831149  2.017008
7640375251  2.017121
7652444971  2.015970
7664187683  2.015464
7675988387  2.015456
7687898539  2.015742
7699977179  2.016230
7711874333  2.017925
7724000341  2.018963
7736156749  2.019106
7748382277  2.017890
7760147833  2.018570
7772380723  2.019168
7784572021  2.019078
7796641123  2.020388
7808255347  2.020223
7820156717  2.021023
7831904939  2.022843
7844015789  2.022786
7855910431  2.021937
7868022749  2.022900
7880008277  2.022839
7891751269  2.021643
7903843679  2.022149
7915783979  2.021959
7927656677  2.021498
7939798357  2.023602
7951393607  2.023021
7963442713  2.023113
7975231357  2.021688
7986998011  2.022896
7999023827  2.023816
8010865829  2.024973
8022670853  2.027047
8034709499  2.028037
8046524809  2.029299
8058531563  2.030682
8070696037  2.028299
8082950437  2.029537
8094766697  2.031084
8106974353  2.030726
8118736523  2.031731
8130755089  2.031255
8142676723  2.028745
8154291869  2.028213
8166150101  2.029783
8178116581  2.030194
8190204299  2.030028
8202520003  2.030499
8214236801  2.030684
8226307799  2.030961
8238184589  2.030654
8250183563  2.032135
8262456557  2.032227
8274483713  2.030288
8286605549  2.029262
8298849787  2.029983
8311170053  2.030234
8323167269  2.031234
8335285019  2.031147
8347112981  2.030628
8359229129  2.028877
8371686731  2.030085
8383561723  2.031086
8395687231  2.032959
8407450313  2.034842
8419264037  2.035211
8431419707  2.035834
8443387283  2.036639
8455615937  2.036260
8467690807  2.036169
8480238619  2.036193
8492364827  2.035875
8504515027  2.035959
8516568439  2.034866
8528787217  2.035406
8540563127  2.034351
8552726419  2.034111
8564656213  2.036162
8577033259  2.035793
8589017611  2.035608
8601096131  2.035000
8613573427  2.034532
8625663971  2.033731
8637626957  2.034655
8650001453  2.034760
8662099499  2.035144
8674414753  2.036117
8686520173  2.035816
8698358267  2.034359
8710807877  2.032768
8723430733  2.032812
8735790197  2.034070
8747953547  2.033784
8760113231  2.034626
8772378203  2.034761
8784475669  2.034069
8796751451  2.033775
8808876917  2.033906
8821136419  2.034436
8833467133  2.033604
8845531973  2.033562
8857592987  2.032344
8869716341  2.033340
8882337901  2.034036
8894601179  2.034813
8906788997  2.035660
8919127531  2.036081
8931370859  2.036109
8943640379  2.036156
8955809453  2.037408
8968228039  2.038097
8980485947  2.038789
8993265517  2.038520
9005509111  2.037854
9017914667  2.036094
9030058157  2.037681
9042527183  2.037207
9054892619  2.036540
9067138747  2.037560
9079525681  2.036376
9091732697  2.037004
9103962523  2.037202
9116298403  2.038114
9128821997  2.037446
9141306299  2.037625
9153647933  2.036660
9166296413  2.035645
9178726393  2.035180
9190732277  2.034871
9203146429  2.035569
9215352373  2.037586
9227527187  2.038016
9239954909  2.037575
9252444197  2.036818
9264762557  2.036463
9277341389  2.036071
9289667419  2.034971
9302045587  2.036031
9314279707  2.035332
9326617319  2.036140
9338687947  2.036116
9350828173  2.036341
9363238723  2.035566
9375820721  2.034650
9388335973  2.034555
9400680427  2.035397
9413086349  2.035466
9425364901  2.034421
9437995909  2.034487
9450464347  2.035958
9462810583  2.035840
9475167827  2.035872
9487714319  2.035385
9500241659  2.036166
9512571059  2.037041
9525007237  2.037168
9537407059  2.036050
9549655579  2.036582
9561994909  2.036007
9574492019  2.036366
9586729501  2.037354
9599004109  2.037209
9611314019  2.036934
9623786759  2.036935
9636395401  2.037022
9649067999  2.037194
9661751747  2.038240
9674390123  2.037745
9686888839  2.036731
9699489301  2.037697
9712141573  2.037501
9724689199  2.037803
9737175089  2.037969
9749524651  2.038480
9762130387  2.039240
9774583739  2.039151
9787227251  2.039802
9799421363  2.040844
9812195027  2.040651
9824930611  2.040415
9837596653  2.040063
9849764557  2.041576
9862236467  2.041486
9874651453  2.040794
9887307103  2.041475
9900260261  2.042924
9912863209  2.041694
9925371811  2.041962
9937791883  2.040400
9950332643  2.040858
9962755151  2.040973
9975106819  2.040955
9987761933  2.041786


==> data/prime_log_r2_p11.dat <==
389  -23.8543
433  -24.0686
563  -24.4901
571  -23.1281
643  -26.2618
709  -22.9788
997  -21.6689
997  -20.6865
1171  -20.7432
1483  -23.0500
1531  -24.2880
1613  -22.2640
1621  -22.8255
1627  -24.3641
1873  -22.7399
1907  -23.6790
1913  -22.7306
1933  -23.1493
2027  -23.5340
2089  -20.8284
2251  -19.4690
2677  -17.5078
2797  -18.1268
2837  -17.3715
2843  -18.5853
2953  -18.4851
3779  -17.8005
3967  -18.6443
4139  -18.0014
4357  -18.5186
4481  -19.2773
4547  -19.7277
4799  -20.1573
5171  -20.0674
5741  -19.9887
5813  -20.6373
6011  -20.5499
6043  -20.4673
6199  -19.7186
6571  -19.2256
6691  -19.1864
7019  -18.0970
7451  -17.6761
7541  -16.8686
7669  -16.0962
7867  -16.3313
8219  -16.9428
8363  -17.1543
8443  -16.2506
8699  -17.0141
8747  -16.6805
10091  -16.6488
11467  -14.8184
13649  -14.8449
16363  -13.1019
18397  -12.4794
21737  -10.8214
22619  -11.6634
24379  -11.4668
27773  -9.71491
30931  -10.3697
32621  -9.91667
36191  -9.76474
37781  -9.39977
41131  -9.51666
44491  -9.52195
49411  -9.88763
52147  -10.1277
55339  -10.6803
57059  -11.2811
61723  -11.5768
66587  -11.3013
69697  -11.5014
72577  -10.8932
75743  -10.7885
83101  -10.3540
87539  -10.4590
89963  -10.0976
94117  -10.2073
96787  -10.5804
101159  -10.5413
104947  -10.2498
109367  -10.3164
110431  -10.3199
112657  -10.2342
115211  -9.83391
118907  -9.90728
123817  -9.86676
128683  -10.1831
134033  -10.2993
141301  -10.0706
143281  -10.7016
145963  -10.7772
152837  -10.6522
157141  -10.4839
164443  -10.2982
211319  -10.3234
281243  -10.7449
346051  -10.1735
407573  -10.1541
526739  -10.8176
10566379  -10.4518
24528271  -10.3132
40712251  -10.0661
58661621  -10.1687
78344459  -10.1485
82287883  -10.1388
86659757  -10.1131
91080337  -10.1220
95463073  -10.0922
99873811  -10.1281
104430947  -10.1492
109067249  -10.2341
113324863  -10.2419
117941741  -10.2181
122513621  -10.2948
127135091  -10.3141
131872739  -10.3110
136609523  -10.3234
141682789  -10.2939
146535157  -10.2582
151303303  -10.2363
156375179  -10.2955
161432767  -10.2876
166482191  -10.2944
171717163  -10.2683
176731469  -10.2248
181848409  -10.2497
186789467  -10.2486
191940197  -10.2391
197073413  -10.2401
202631659  -10.2190
207601747  -10.2196
212821523  -10.2079
218128571  -10.1883
223475851  -10.1684
228568211  -10.1410
234006427  -10.2136
239604493  -10.2123
244876831  -10.2365
250369201  -10.2164
255916043  -10.1929
261474781  -10.1389
266977943  -10.1216
272613811  -10.1403
277969787  -10.1314
283590283  -10.1253
289250477  -10.1268
294834311  -10.1075
300771143  -10.1154
306443771  -10.1207
311845483  -10.1373
317837459  -10.1624
323557049  -10.1396
329389283  -10.1483
335224763  -10.1625
341156911  -10.1539
347072767  -10.1741
353058373  -10.1917
358823821  -10.2035
364669939  -10.2131
370588391  -10.2298
376371917  -10.2093
382408813  -10.2260
388388381  -10.2086
394475621  -10.2066
400601407  -10.2022
406448747  -10.2282
412700797  -10.2236
418794443  -10.2388
425236711  -10.2506
431332477  -10.2294
437454107  -10.2236
443663819  -10.2184
449598307  -10.2103
455869259  -10.1936
462103309  -10.2026
468384011  -10.2022
474833897  -10.2044
481211593  -10.1748
487791793  -10.1638
494130691  -10.2005
500639791  -10.1883
507112181  -10.2075
513558667  -10.1996
519993413  -10.2043
526771099  -10.2179
533302519  -10.1940
539838661  -10.1913
545893571  -10.1884
552353827  -10.1692
558928291  -10.1747
565456069  -10.1706
572148611  -10.1601
578969873  -10.1378
585525131  -10.1463
592105273  -10.1554
598670659  -10.1429
605480399  -10.1434
612196999  -10.1327
618965629  -10.1376
625809869  -10.1361
632745073  -10.1242
639316891  -10.1173
646183613  -10.0970
652791781  -10.0954
659674573  -10.0950
666340561  -10.0972
673046477  -10.0803
680027669  -10.0610
687007949  -10.0721
693771899  -10.0756
700652287  -10.0749
707730853  -10.0537
714416509  -10.0571
721082443  -10.0634
728132227  -10.0682
735326297  -10.0471
742115123  -10.0661
748989499  -10.0667
755810641  -10.0636
762622067  -10.0604
769566437  -10.0479
776837827  -10.0603
783959509  -10.0629
791297641  -10.0651
798404941  -10.0651
805816043  -10.0559
812710117  -10.0807
819797597  -10.0747
827058149  -10.0786
834328571  -10.0748
841501747  -10.0843
848705087  -10.0994
856080773  -10.0888
862990691  -10.0911
870353317  -10.0744
877641491  -10.0906
884784683  -10.0827
891972379  -10.0737
899299061  -10.0709
906925079  -10.0709
914322691  -10.0742
921473461  -10.0689
928774027  -10.0717
936138481  -10.0768
943698787  -10.0779
951051181  -10.0759
958747897  -10.0849
966228443  -10.0737
973921021  -10.0668
981121019  -10.0773
988611821  -10.0702
995880637  -10.0745
1003537529  -10.0895
1011171907  -10.0881
1018310357  -10.0785
1025850029  -10.0759
1033142093  -10.0712
1040644349  -10.0683
1048429787  -10.0872
1055816857  -10.0826
1063819571  -10.0830
1071595237  -10.0952
1079172607  -10.1021
1086815123  -10.1171
1094347099  -10.1258
1102392923  -10.1309
1110032837  -10.1329
1117968347  -10.1328
1125946391  -10.1399
1133790157  -10.1383
1141571413  -10.1333
1148970469  -10.1449
1156868893  -10.1406
1164324131  -10.1387
1171925257  -10.1351
1179562003  -10.1316
1187524229  -10.1327
1195432619  -10.1469
1203767209  -10.1385
1211152571  -10.1434
1218962053  -10.1511
1227010859  -10.1470
1234501381  -10.1392
1242498409  -10.1353
1250299909  -10.1340
1258164283  -10.1363
1265899367  -10.1337
1273345669  -10.1292
1281234683  -10.1338
1289115307  -10.1408
1297186937  -10.1346
1305458389  -10.1371
1313592857  -10.1433
1321640269  -10.1444
1329157171  -10.1409
1337008411  -10.1369
1344982073  -10.1426
1353348089  -10.1378
1361376461  -10.1341
1369426853  -10.1412
1377104203  -10.1460
1385291533  -10.1579
1393055101  -10.1621
1401669793  -10.1597
1409876953  -10.1583
1418202613  -10.1707
1426144219  -10.1829
1434213923  -10.1783
1442456299  -10.1957
1450627741  -10.1891
1458452857  -10.1835
1466588341  -10.1707
1474886107  -10.1667
1483080281  -10.1655
1491298379  -10.1673
1499324293  -10.1651
1507770907  -10.1626
1515551137  -10.1677
1524309109  -10.1692
1532816653  -10.1719
1540818413  -10.1734
1549091891  -10.1720
1557710533  -10.1809
1566122219  -10.1824
1574443837  -10.1829
1582336363  -10.1921
1590570811  -10.1945
1598757541  -10.2090
1607098499  -10.2053
1615662317  -10.1971
1624125499  -10.1886
1632764957  -10.1922
1641164599  -10.1889
1649256659  -10.1830
1657847923  -10.1839
1666358137  -10.1872
1675187299  -10.1887
1683784547  -10.1845
1692331541  -10.1831
1700827157  -10.1699
1708899763  -10.1723
1717305211  -10.1742
1725719987  -10.1717
1734514337  -10.1640
1743025897  -10.1591
1751170427  -10.1536
1759892363  -10.1552
1768154629  -10.1564
1776228331  -10.1624
1784831663  -10.1465
1793386403  -10.1517
1802012867  -10.1485
1810610297  -10.1479
1819215467  -10.1428
1827764317  -10.1581
1836100859  -10.1550
1844558179  -10.1598
1853383261  -10.1658
1862086763  -10.1700
1870688773  -10.1779
1879516927  -10.1787
1888400951  -10.1674
1896841337  -10.1779
1905314407  -10.1793
1913889403  -10.1692
1922757203  -10.1706
1931474803  -10.1791
1940271029  -10.1780
1949050853  -10.1737
1958246701  -10.1797
1966794283  -10.1805
1975234993  -10.1786
1984088297  -10.1744
1992862819  -10.1838
2002191173  -10.1876
2010751843  -10.1849
2019685411  -10.1781
2028444577  -10.1806
2036855771  -10.1789
2045669117  -10.1777
2054797457  -10.1725
2063985403  -10.1715
2072485307  -10.1839
2081302481  -10.1823
2090655341  -10.1796
2099483767  -10.1873
2108148187  -10.1912
2116831511  -10.2015
2125967143  -10.1970
2135221939  -10.1950
2143953101  -10.1935
2152829251  -10.2051
2161668583  -10.1997
2170621097  -10.2007
2179158539  -10.1980
2188248061  -10.1954
2197412473  -10.1947
2206261801  -10.1965
2215158109  -10.2021
2224266049  -10.2071
2233505411  -10.2066
2242506083  -10.2014
2251617727  -10.2052
2260660177  -10.2063
2269404233  -10.2073
2278197191  -10.2029
2287198027  -10.2050
2296408651  -10.2037
2305536301  -10.2020
2313967387  -10.2048
2322906347  -10.2017
2331865247  -10.1983
2340974621  -10.1935
2350183481  -10.1951
2359419019  -10.1871
2368326533  -10.1876
2376832637  -10.1937
2385963337  -10.1888
2395130483  -10.1877
2404322677  -10.1804
2413764763  -10.1750
2423118349  -10.1797
2432696507  -10.1809
2442159989  -10.1918
2450935099  -10.1892
2459651521  -10.1923
2468875837  -10.1990
2477870299  -10.1925
2486982499  -10.1933
2495920319  -10.1902
2505354769  -10.1829
2514917917  -10.1850
2524095709  -10.1906
2533652119  -10.1965
2543145439  -10.1984
2552546629  -10.1961
2561962043  -10.1879
2571405659  -10.1863
2580702427  -10.1861
2589843437  -10.1836
2599132787  -10.1917
2608414177  -10.1884
2617607087  -10.1909
2627034547  -10.1877
2636641123  -10.1864
2645929771  -10.1879
2654984021  -10.1915
2664186923  -10.2001
2673472427  -10.2007
2683167173  -10.2033
2692782803  -10.2095
2702634443  -10.2075
2711911019  -10.2035
2721177637  -10.2055
2730648653  -10.2106
2739735301  -10.2102
2749272683  -10.2145
2759044349  -10.2118
2768341921  -10.2149
2777779603  -10.2149
2787267779  -10.2135
2796595597  -10.2192
2805928883  -10.2272
2815271453  -10.2227
2825152411  -10.2262
2834484293  -10.2263
2844024907  -10.2319
2853589267  -10.2353
2863309931  -10.2335
2872880603  -10.2284
2882045483  -10.2317
2891391787  -10.2309
2901350161  -10.2320
2910935773  -10.2342
2920515001  -10.2323
2930109373  -10.2302
2939560651  -10.2368
2949150277  -10.2381
2958720229  -10.2390
2968221637  -10.2367
2978202527  -10.2389
2987781613  -10.2416
2997477193  -10.2322
3007570297  -10.2338
3017345399  -10.2329
3026793739  -10.2369
3036560773  -10.2344
3045929801  -10.2364
3055848077  -10.2397
3065475229  -10.2390
3075198677  -10.2350
3085180507  -10.2368
3095242613  -10.2315
3104627551  -10.2334
3114085643  -10.2292
3123818501  -10.2283
3133647739  -10.2295
3143458847  -10.2346
3153146131  -10.2365
3163025851  -10.2387
3172533643  -10.2375
3182671549  -10.2415
3192543149  -10.2427
3202780897  -10.2418
3212384963  -10.2390
3222635303  -10.2299
3232344763  -10.2375
3242338597  -10.2347
3251366479  -10.2402
3260902103  -10.2451
3270339829  -10.2415
3279727889  -10.2349
3289228483  -10.2381
3298850917  -10.2486
3308700211  -10.2524
3318756289  -10.2531
3327881603  -10.2551
3337803431  -10.2560
3347282843  -10.2545
3357360803  -10.2561
3367237373  -10.2588
3377190379  -10.2610
3387046501  -10.2643
3396320131  -10.2621
3406548611  -10.2601
3416404787  -10.2637
3426075613  -10.2673
3436204267  -10.2696
3446105171  -10.2635
3455881883  -10.2633
3465713579  -10.2661
3474939227  -10.2689
3484969109  -10.2695
3494792933  -10.2738
3504938971  -10.2784
3514866067  -10.2789
3524747333  -10.2821
3534689219  -10.2818
3544632757  -10.2812
3554289731  -10.2819
3564354947  -10.2873
3574035151  -10.2909
3583830727  -10.2881
3594087883  -10.2847
3604511021  -10.2904
3615038443  -10.2914
3624665309  -10.2936
3634600603  -10.2926
3644680229  -10.2948
3654871309  -10.2914
3665380997  -10.2904
3675413947  -10.2990
3685569493  -10.2969
3695747131  -10.2990
3705097547  -10.3032
3714956237  -10.3059
3724826269  -10.3039
3735045893  -10.3112
3745129477  -10.3072
3755656199  -10.3067
3765815803  -10.3039
3776399083  -10.2982
3785914357  -10.2995
3796346717  -10.3017
3806820203  -10.2996
3816876139  -10.3001
3827299493  -10.3012
3837585853  -10.2991
3848032691  -10.2976
3858032089  -10.2989
3868105237  -10.2946
3878262659  -10.2980
3888539339  -10.2948
3899020883  -10.2949
3909608783  -10.3008
3919640269  -10.3031
3929631047  -10.2984
3939614131  -10.3004
3950149771  -10.3015
3960450491  -10.3012
3970816819  -10.3021
3980833229  -10.2989
3990750097  -10.3015
4000958867  -10.3001
4010294429  -10.3004
4020490499  -10.3023
4030803197  -10.3042
4040981947  -10.3048
4051173251  -10.3059
4061662109  -10.3042
4072449559  -10.3047
4083127963  -10.3027
4092801451  -10.3000
4103257429  -10.2977
4113684763  -10.2930
4124483023  -10.2902
4134816643  -10.2918
4145336087  -10.2859
4155640547  -10.2853
4166161651  -10.2882
4175672887  -10.2906
4185668419  -10.2900
4196044087  -10.2911
4206577429  -10.2942
4217049659  -10.2941
4227278053  -10.2940
4237753211  -10.2911
4247549861  -10.2973
4257832277  -10.2998
4268593691  -10.3017
4279216691  -10.3013
4290108821  -10.3007
4300934893  -10.3017
4311297659  -10.2966
4321983517  -10.2927
4332288707  -10.2898
4342724707  -10.2881
4353283157  -10.2941
4363631291  -10.2943
4373934427  -10.2974
4384885469  -10.2974
4395387707  -10.2960
4406870803  -10.2981
4416822287  -10.2925
4427515439  -10.2930
4437886147  -10.2930
4448488573  -10.2952
4458501331  -10.2923
4468885543  -10.2915
4479332909  -10.2900
4489278767  -10.2876
4499458163  -10.2859
4510281473  -10.2844
4520766077  -10.2789
4531200371  -10.2803
4541863451  -10.2790
4552387649  -10.2799
4562783333  -10.2778
4573110181  -10.2828
4583484667  -10.2798
4594132391  -10.2752
4604658571  -10.2726
4615258009  -10.2734
4625868301  -10.2735
4636513477  -10.2726
4646479723  -10.2699
4657014199  -10.2708
4668009299  -10.2669
4678582949  -10.2713
4689415987  -10.2737
4700516309  -10.2764
4711247017  -10.2774
4721826587  -10.2824
4731889483  -10.2847
4743058189  -10.2842
4753673629  -10.2894
4764101347  -10.2933
4774582633  -10.2958
4785351283  -10.2985
4796119127  -10.3000
4807360979  -10.3006
4818158117  -10.2956
4829158403  -10.2942
4840170031  -10.2930
4850804269  -10.2940
4861750937  -10.2906
4872574543  -10.2900
4883187493  -10.2868
4893360919  -10.2843
4904415539  -10.2855
4915126087  -10.2896
4925567291  -10.2885
4936702559  -10.2922
4947392381  -10.2924
4958899703  -10.2920
4969230083  -10.2951
4979431817  -10.2944
4989776527  -10.2962
5001045083  -10.2956
5011767301  -10.2985
5022491783  -10.2986
5033047241  -10.2945
5044090801  -10.2963
5054907401  -10.2914
5065377451  -10.2922
5076661367  -10.2950
5087176343  -10.2991
5098231409  -10.2972
5109306619  -10.2963
5120573603  -10.2963
5131385011  -10.2959
5141532367  -10.2934
5152143889  -10.2967
5163012983  -10.2965
5173836299  -10.2942
5184637379  -10.2929
5195374577  -10.2948
5206003217  -10.2964
5217002293  -10.2970
5227554691  -10.2981
5238696709  -10.2958
5249347277  -10.2993
5260967141  -10.2990
5271653411  -10.2982
5282724467  -10.2975
5293557593  -10.2970
5304628291  -10.3011
5315216723  -10.3058
5326037683  -10.3064
5337196651  -10.3086
5347761229  -10.3020
5358882563  -10.3054
5370314797  -10.3041
5381402723  -10.3045
5392213037  -10.3011
5403513503  -10.2998
5415018979  -10.3056
5426127013  -10.3028
5437339651  -10.3070
5448565781  -10.3068
5459239271  -10.3041
5470094083  -10.3033
5480530163  -10.2989
5491658827  -10.2968
5503314077  -10.2964
5514321367  -10.2908
5525222701  -10.2913
5536334311  -10.2865
5547367523  -10.2906
5558249899  -10.2931
5569281103  -10.2971
5580631099  -10.3002
5591715797  -10.3028
5603126491  -10.3028
5613923629  -10.3042
5625279523  -10.3063
5636949011  -10.3078
5647838167  -10.3015
5658810061  -10.3000
5670452009  -10.3000
5681250053  -10.2984
5692144123  -10.2967
5703859429  -10.2977
5714940139  -10.2992
5725990709  -10.3014
5736530791  -10.2987
5748280607  -10.2963
5759727731  -10.2973
5770900133  -10.2957
5782128967  -10.2963
5793114403  -10.2977
5804334469  -10.2993
5814605411  -10.3030
5825831629  -10.3068
5837256989  -10.3049
5848610237  -10.3047
5859567631  -10.3059
5870934221  -10.3055
5882016097  -10.3076
5893212427  -10.3095
5904436427  -10.3103
5916164687  -10.3111
5927554333  -10.3102
5938739717  -10.3131
5950133083  -10.3119
5961341521  -10.3131
5972221657  -10.3183
5983712771  -10.3228
5994413837  -10.3244
6005982149  -10.3254
6016877189  -10.3228
6028435247  -10.3199
6040125239  -10.3213
6051618577  -10.3215
6062997131  -10.3223
6073633477  -10.3211
6085061027  -10.3207
6096342997  -10.3186
6108376181  -10.3196
6119801771  -10.3186
6131138639  -10.3192
6142150243  -10.3170
6153643403  -10.3199
6164448049  -10.3220
6175955267  -10.3212
6187330417  -10.3189
6198614267  -10.3200
6210151517  -10.3151
6221221103  -10.3130
6232755077  -10.3152
6243922229  -10.3157
6254172439  -10.3171
6265576133  -10.3193
6276862993  -10.3161
6287801413  -10.3194
6299399539  -10.3235
6311377253  -10.3245
6322797259  -10.3278
6333800797  -10.3270
6345340669  -10.3255
6357100609  -10.3269
6368529913  -10.3289
6380412803  -10.3272
6391977043  -10.3267
6403607299  -10.3262
6414957889  -10.3301
6425906777  -10.3321
6436881277  -10.3339
6448567231  -10.3324
6460164317  -10.3351
6471382763  -10.3368
6482628227  -10.3342
6494382953  -10.3331
6505971403  -10.3295
6517626931  -10.3275
6529099037  -10.3283
6540592307  -10.3274
6552322421  -10.3297
6563787059  -10.3265
6575231041  -10.3279
6586924411  -10.3309
6597944011  -10.3316
6610452833  -10.3305
6621794437  -10.3339
6633722749  -10.3355
6645443963  -10.3353
6657185417  -10.3337
6668682389  -10.3351
6680094007  -10.3334
6691437523  -10.3360
6703668899  -10.3334
6714965177  -10.3331
6726480011  -10.3307
6737553233  -10.3321
6749162611  -10.3345
6761152493  -10.3336
6772313123  -10.3322
6783778691  -10.3348
6795714979  -10.3367
6808015003  -10.3375
6819587693  -10.3393
6831167633  -10.3426
6842949539  -10.3397
6854770709  -10.3408
6865802803  -10.3417
6877648549  -10.3428
6889174931  -10.3420
6901114309  -10.3437
6912864593  -10.3414
6924541717  -10.3401
6936520771  -10.3390
6948403811  -10.3379
6959616919  -10.3361
6971124427  -10.3356
6982574257  -10.3371
6994404433  -10.3394
7006531393  -10.3408
7017923557  -10.3409
7029219059  -10.3440
7040054537  -10.3445
7051724209  -10.3442
7063389451  -10.3435
7074749483  -10.3429
7086445867  -10.3418
7098095971  -10.3442
7110270683  -10.3414
7121977867  -10.3387
7133342939  -10.3396
7145242693  -10.3395
7157029651  -10.3392
7168381741  -10.3415
7179990677  -10.3436
7191419083  -10.3446
7203382139  -10.3446
7214751917  -10.3409
7226300071  -10.3433
7238343649  -10.3401
7250056777  -10.3420
7261840447  -10.3435
7273767299  -10.3472
7285361921  -10.3473
7297265237  -10.3470
7308535879  -10.3454
7320638537  -10.3445
7332746467  -10.3453
7344481211  -10.3475
7356723359  -10.3462
7368460049  -10.3432
7380227291  -10.3459
7391711357  -10.3449
7403425811  -10.3462
7415630161  -10.3492
7427180869  -10.3491
7438725163  -10.3485
7450747523  -10.3494
7462613357  -10.3472
7474389383  -10.3468
7485699943  -10.3481
7497456269  -10.3500
7509332723  -10.3527
7521542239  -10.3523
7533365317  -10.3538
7545421853  -10.3541
7557401779  -10.3502
7569336331  -10.3483
7580422919  -10.3491
7592146381  -10.3493
7604070433  -10.3474
7616235509  -10.3484
7628080843  -10.3477
7639703107  -10.3464
7651970387  -10.3488
7663422667  -10.3490
7674295813  -10.3472
7686146987  -10.3462
7697926277  -10.3484
7709966083  -10.3464
7721832197  -10.3440
7733730149  -10.3416
7745398231  -10.3407
7756632157  -10.3440
7768620787  -10.3433
7780194991  -10.3434
7792154407  -10.3452
7804178761  -10.3461
7816081411  -10.3472
7828348019  -10.3454
7840744957  -10.3438
7852314527  -10.3417
7864029619  -10.3417
7876075283  -10.3415
7888686101  -10.3417
7900510139  -10.3394
7912123741  -10.3437
7924184843  -10.3432
7936575083  -10.3439
7947795907  -10.3425
7959636499  -10.3437
7972188797  -10.3433
7984181437  -10.3427
7996292659  -10.3408
8008517317  -10.3402
8020382021  -10.3405
8031747391  -10.3418
8043754283  -10.3424
8055653761  -10.3458
8067312557  -10.3431
8079069563  -10.3440
8091146179  -10.3432
8103181771  -10.3431
8115063181  -10.3437
8126705677  -10.3444
8139285533  -10.3445
8151245909  -10.3472
8163546283  -10.3467
8175470923  -10.3491
8187139469  -10.3485
8199362321  -10.3506
8211378953  -10.3486
8223730939  -10.3485
8235961771  -10.3514
8248251769  -10.3538
8260492993  -10.3523
8272868203  -10.3546
8284800851  -10.3522
8297467957  -10.3515
8309310589  -10.3491
8321388253  -10.3517
8333542493  -10.3525
8346034243  -10.3526
8357622571  -10.3507
8369958131  -10.3504
8381905513  -10.3548
8394363587  -10.3576
8406371797  -10.3568
8418546139  -10.3576
8430608827  -10.3581
8442892859  -10.3627
8455062403  -10.3628
8467606811  -10.3637
8479658069  -10.3647
8490857509  -10.3645
8503678387  -10.3672
8516010791  -10.3688
8528328509  -10.3689
8540031067  -10.3666
8552413459  -10.3670
8564883443  -10.3664
8577505477  -10.3669
8588770207  -10.3681
8601135611  -10.3675
8613362221  -10.3671
8625505919  -10.3682
8637673763  -10.3715
8649904499  -10.3731
8661992093  -10.3762
8674074517  -10.3738
8685486613  -10.3746
8697780739  -10.3726
8709492941  -10.3724
8721960119  -10.3701
8734241533  -10.3694
8745877963  -10.3674
8758372169  -10.3679
8769917371  -10.3690
8782445611  -10.3704
8794970017  -10.3721
8807785309  -10.3714
8819656877  -10.3708
8832721789  -10.3750
8844966847  -10.3742
8857205803  -10.3748
8868798307  -10.3739
8881098211  -10.3776
8893333213  -10.3786
8905782917  -10.3768
8918902997  -10.3779
8931432617  -10.3809
8944033843  -10.3792
8956562113  -10.3791
8968370413  -10.3786
8980323179  -10.3796
8992027151  -10.3800
9004177709  -10.3797
9016486051  -10.3785
9029025667  -10.3779
9041064079  -10.3808
9052511077  -10.3794
9064601677  -10.3792
9076815467  -10.3806
9088961587  -10.3775
9101113741  -10.3756
9113364683  -10.3750
9125594519  -10.3765
9138141851  -10.3763
9149969069  -10.3761
9162258037  -10.3767
9174403627  -10.3767
9186777923  -10.3783
9199323647  -10.3830
9211470137  -10.3819
9223928101  -10.3811
9236091659  -10.3816
9248351363  -10.3830
9260924261  -10.3849
9273288977  -10.3850
9285381877  -10.3854
9297843089  -10.3825
9310416211  -10.3832
9323115283  -10.3825
9335198869  -10.3817
9347749237  -10.3817
9360402599  -10.3813
9373015103  -10.3811
9385305653  -10.3807
9397913093  -10.3808
9410704669  -10.3789
9422823211  -10.3808
9435353569  -10.3822
9447623651  -10.3842
9460228861  -10.3839
9472618453  -10.3829
9485185771  -10.3833
9497522597  -10.3832
9510647057  -10.3838
9522821941  -10.3833
9535485697  -10.3824
9548435779  -10.3803
9560872583  -10.3784
9573463171  -10.3798
9585795007  -10.3801
9598203403  -10.3800
9611159863  -10.3833
9623196211  -10.3811
9635856869  -10.3822
9648686611  -10.3829
9661129957  -10.3823
9673695683  -10.3816
9686173669  -10.3831
9699368093  -10.3851
9712134577  -10.3862
9723840437  -10.3866
9736379761  -10.3849
9748995499  -10.3869
9761768293  -10.3874
9774223883  -10.3884
9787107877  -10.3873
9799388171  -10.3854
9811854781  -10.3859
9824389921  -10.3857
9837034387  -10.3883
9849385901  -10.3867
9861561299  -10.3855
9873817201  -10.3871
9886940981  -10.3850
9899753569  -10.3860
9911940331  -10.3847
9924835861  -10.3845
9937487899  -10.3845
9949976581  -10.3855
9962895259  -10.3863
9974775259  -10.3861
9987612923  -10.3856


==> data/prime_log_r2_p2.dat <==
389  -11.9271
433  -8.99894
563  -8.11039
571  -9.25648
643  -8.69841
709  -9.43663
997  -10.0613
997  -8.80366
1171  -8.61054
1483  -9.20985
1531  -8.37259
1613  -7.67488
1621  -7.65302
1627  -7.63456
1873  -7.62794
1907  -7.62327
1913  -6.73035
1933  -6.77682
2027  -7.22165
2089  -7.24279
2251  -7.63305
2677  -7.64484
2797  -7.31246
2837  -7.67031
2843  -7.68160
2953  -7.69349
3779  -7.40854
3967  -7.43987
4139  -7.75768
4357  -7.49910
4481  -7.52840
4547  -7.29314
4799  -7.32899
5171  -7.11343
5741  -6.66289
5813  -6.95936
6011  -7.24161
6043  -7.28016
6199  -7.31739
6571  -7.35422
6691  -7.38969
7019  -7.42461
7451  -7.66665
7541  -7.89823
7669  -8.12027
7867  -8.33376
8219  -8.15644
8363  -7.79836
8443  -8.00823
8699  -7.84807
8747  -7.69418
10091  -7.63576
11467  -7.34624
13649  -7.02107
16363  -7.51620
18397  -7.15961
21737  -7.58694
22619  -7.53953
24379  -7.42594
27773  -7.26043
30931  -6.98394
32621  -6.67970
36191  -6.53449
37781  -6.46428
41131  -6.34780
44491  -6.13836
49411  -6.20448
52147  -6.16914
55339  -6.09100
57059  -6.24683
61723  -6.39259
66587  -6.53016
69697  -6.65866
72577  -6.62020
75743  -6.70073
83101  -6.59038
87539  -6.56113
89963  -6.53430
94117  -6.57883
96787  -6.85669
101159  -6.72701
104947  -6.79666
109367  -6.61342
110431  -6.71400
112657  -6.69083
115211  -6.69817
118907  -6.59208
123817  -6.54681
128683  -6.44941
134033  -6.33000
141301  -6.42577
143281  -6.38930
145963  -6.43018
152837  -6.49476
157141  -6.38683
164443  -6.33093
211319  -5.76396
281243  -5.95162
346051  -5.87138
407573  -5.87509
526739  -5.84598
10566379  -5.34646
24528271  -5.48529
40712251  -5.43851
58661621  -5.45821
78344459  -5.47259
82287883  -5.45190
86659757  -5.42241
91080337  -5.40737
95463073  -5.39570
99873811  -5.38796
104430947  -5.39507
109067249  -5.39339
113324863  -5.39853
117941741  -5.39943
122513621  -5.40578
127135091  -5.40454
131872739  -5.39580
136609523  -5.38061
141682789  -5.39263
146535157  -5.39153
151303303  -5.38618
156375179  -5.37549
161432767  -5.38662
166482191  -5.39141
171717163  -5.39558
176731469  -5.40075
181848409  -5.40295
186789467  -5.39184
191940197  -5.38918
197073413  -5.39251
202631659  -5.38897
207601747  -5.37271
212821523  -5.37188
218128571  -5.38753
223475851  -5.38384
228568211  -5.38936
234006427  -5.37994
239604493  -5.37174
244876831  -5.38056
250369201  -5.38405
255916043  -5.39136
261474781  -5.40095
266977943  -5.40350
272613811  -5.41513
277969787  -5.41438
283590283  -5.41545
289250477  -5.40337
294834311  -5.41083
300771143  -5.41282
306443771  -5.39397
311845483  -5.39026
317837459  -5.38416
323557049  -5.37234
329389283  -5.37202
335224763  -5.38566
341156911  -5.38905
347072767  -5.38821
353058373  -5.37554
358823821  -5.38192
364669939  -5.38649
370588391  -5.38737
376371917  -5.38259
382408813  -5.38784
388388381  -5.38588
394475621  -5.39130
400601407  -5.39621
406448747  -5.39922
412700797  -5.40924
418794443  -5.40490
425236711  -5.40538
431332477  -5.40579
437454107  -5.39560
443663819  -5.40279
449598307  -5.40509
455869259  -5.40503
462103309  -5.40052
468384011  -5.40654
474833897  -5.40718
481211593  -5.40162
487791793  -5.40574
494130691  -5.41116
500639791  -5.41556
507112181  -5.41926
513558667  -5.42273
519993413  -5.42884
526771099  -5.42694
533302519  -5.42836
539838661  -5.43202
545893571  -5.43529
552353827  -5.43757
558928291  -5.43380
565456069  -5.43784
572148611  -5.43376
578969873  -5.42970
585525131  -5.43122
592105273  -5.42915
598670659  -5.42695
605480399  -5.42639
612196999  -5.42383
618965629  -5.42660
625809869  -5.42485
632745073  -5.42362
639316891  -5.42665
646183613  -5.42469
652791781  -5.43018
659674573  -5.43129
666340561  -5.42918
673046477  -5.43017
680027669  -5.43246
687007949  -5.43074
693771899  -5.43370
700652287  -5.43684
707730853  -5.43254
714416509  -5.43329
721082443  -5.42984
728132227  -5.43446
735326297  -5.43861
742115123  -5.44129
748989499  -5.43950
755810641  -5.43913
762622067  -5.43930
769566437  -5.43795
776837827  -5.44050
783959509  -5.43790
791297641  -5.43264
798404941  -5.43165
805816043  -5.43532
812710117  -5.43558
819797597  -5.43451
827058149  -5.43287
834328571  -5.43721
841501747  -5.43632
848705087  -5.43630
856080773  -5.43532
862990691  -5.43555
870353317  -5.44116
877641491  -5.44185
884784683  -5.44819
891972379  -5.45272
899299061  -5.45263
906925079  -5.44812
914322691  -5.44667
921473461  -5.44455
928774027  -5.44226
936138481  -5.44062
943698787  -5.44253
951051181  -5.44277
958747897  -5.44574
966228443  -5.44581
973921021  -5.44074
981121019  -5.44588
988611821  -5.44228
995880637  -5.44270
1003537529  -5.44759
1011171907  -5.44413
1018310357  -5.44468
1025850029  -5.44945
1033142093  -5.45449
1040644349  -5.45807
1048429787  -5.45663
1055816857  -5.45847
1063819571  -5.45948
1071595237  -5.46055
1079172607  -5.46107
1086815123  -5.46030
1094347099  -5.46026
1102392923  -5.46454
1110032837  -5.45970
1117968347  -5.46031
1125946391  -5.46847
1133790157  -5.47351
1141571413  -5.47642
1148970469  -5.47651
1156868893  -5.47976
1164324131  -5.47753
1171925257  -5.47626
1179562003  -5.47928
1187524229  -5.47235
1195432619  -5.46711
1203767209  -5.46223
1211152571  -5.45971
1218962053  -5.46403
1227010859  -5.46010
1234501381  -5.45764
1242498409  -5.46145
1250299909  -5.46108
1258164283  -5.46222
1265899367  -5.46080
1273345669  -5.45569
1281234683  -5.45577
1289115307  -5.46049
1297186937  -5.46336
1305458389  -5.46039
1313592857  -5.46132
1321640269  -5.46019
1329157171  -5.46295
1337008411  -5.45993
1344982073  -5.46037
1353348089  -5.46002
1361376461  -5.46208
1369426853  -5.46083
1377104203  -5.45819
1385291533  -5.45965
1393055101  -5.46342
1401669793  -5.46846
1409876953  -5.46934
1418202613  -5.46907
1426144219  -5.47085
1434213923  -5.47266
1442456299  -5.47350
1450627741  -5.47433
1458452857  -5.47399
1466588341  -5.47378
1474886107  -5.47254
1483080281  -5.47309
1491298379  -5.47450
1499324293  -5.47668
1507770907  -5.47326
1515551137  -5.47301
1524309109  -5.47154
1532816653  -5.47228
1540818413  -5.47345
1549091891  -5.47147
1557710533  -5.47002
1566122219  -5.47053
1574443837  -5.47286
1582336363  -5.47357
1590570811  -5.47219
1598757541  -5.47296
1607098499  -5.47303
1615662317  -5.47461
1624125499  -5.47460
1632764957  -5.47665
1641164599  -5.48034
1649256659  -5.48296
1657847923  -5.47900
1666358137  -5.47571
1675187299  -5.47494
1683784547  -5.47607
1692331541  -5.47747
1700827157  -5.48098
1708899763  -5.48002
1717305211  -5.48172
1725719987  -5.48047
1734514337  -5.48158
1743025897  -5.48396
1751170427  -5.48843
1759892363  -5.49353
1768154629  -5.49330
1776228331  -5.49433
1784831663  -5.49502
1793386403  -5.49364
1802012867  -5.49138
1810610297  -5.49000
1819215467  -5.49004
1827764317  -5.48872
1836100859  -5.49010
1844558179  -5.49111
1853383261  -5.48967
1862086763  -5.49102
1870688773  -5.48999
1879516927  -5.49075
1888400951  -5.48786
1896841337  -5.48853
1905314407  -5.48781
1913889403  -5.48605
1922757203  -5.48551
1931474803  -5.48316
1940271029  -5.48269
1949050853  -5.48384
1958246701  -5.48475
1966794283  -5.48337
1975234993  -5.48279
1984088297  -5.48378
1992862819  -5.48706
2002191173  -5.48611
2010751843  -5.48425
2019685411  -5.48371
2028444577  -5.48573
2036855771  -5.48885
2045669117  -5.49057
2054797457  -5.49078
2063985403  -5.49664
2072485307  -5.49731
2081302481  -5.49788
2090655341  -5.49765
2099483767  -5.49654
2108148187  -5.49691
2116831511  -5.49432
2125967143  -5.49687
2135221939  -5.49626
2143953101  -5.49698
2152829251  -5.49677
2161668583  -5.49690
2170621097  -5.49782
2179158539  -5.50202
2188248061  -5.50214
2197412473  -5.50242
2206261801  -5.50303
2215158109  -5.50381
2224266049  -5.50741
2233505411  -5.50348
2242506083  -5.50354
2251617727  -5.50514
2260660177  -5.50757
2269404233  -5.50852
2278197191  -5.50957
2287198027  -5.50988
2296408651  -5.51300
2305536301  -5.51347
2313967387  -5.51264
2322906347  -5.51252
2331865247  -5.51160
2340974621  -5.51136
2350183481  -5.51361
2359419019  -5.51097
2368326533  -5.51149
2376832637  -5.51211
2385963337  -5.51104
2395130483  -5.51113
2404322677  -5.51226
2413764763  -5.51327
2423118349  -5.51294
2432696507  -5.51445
2442159989  -5.51584
2450935099  -5.51463
2459651521  -5.51345
2468875837  -5.51174
2477870299  -5.51257
2486982499  -5.51333
2495920319  -5.51324
2505354769  -5.51233
2514917917  -5.51304
2524095709  -5.51587
2533652119  -5.51845
2543145439  -5.51801
2552546629  -5.51862
2561962043  -5.52085
2571405659  -5.52241
2580702427  -5.52172
2589843437  -5.52069
2599132787  -5.52190
2608414177  -5.52108
2617607087  -5.52383
2627034547  -5.52617
2636641123  -5.52856
2645929771  -5.53048
2654984021  -5.52954
2664186923  -5.52905
2673472427  -5.52986
2683167173  -5.53031
2692782803  -5.53217
2702634443  -5.53256
2711911019  -5.53133
2721177637  -5.53365
2730648653  -5.53293
2739735301  -5.53444
2749272683  -5.53318
2759044349  -5.53534
2768341921  -5.53321
2777779603  -5.53341
2787267779  -5.53327
2796595597  -5.53457
2805928883  -5.53667
2815271453  -5.53484
2825152411  -5.53473
2834484293  -5.53543
2844024907  -5.53653
2853589267  -5.53422
2863309931  -5.53382
2872880603  -5.53327
2882045483  -5.53268
2891391787  -5.53163
2901350161  -5.53221
2910935773  -5.53335
2920515001  -5.53094
2930109373  -5.53244
2939560651  -5.53531
2949150277  -5.53565
2958720229  -5.53518
2968221637  -5.53560
2978202527  -5.53506
2987781613  -5.53646
2997477193  -5.53559
3007570297  -5.53624
3017345399  -5.53560
3026793739  -5.53455
3036560773  -5.53428
3045929801  -5.53489
3055848077  -5.53573
3065475229  -5.53552
3075198677  -5.53630
3085180507  -5.53754
3095242613  -5.53733
3104627551  -5.53737
3114085643  -5.53883
3123818501  -5.53920
3133647739  -5.53822
3143458847  -5.53853
3153146131  -5.53826
3163025851  -5.54160
3172533643  -5.54017
3182671549  -5.54375
3192543149  -5.54385
3202780897  -5.54296
3212384963  -5.54220
3222635303  -5.54260
3232344763  -5.54249
3242338597  -5.54260
3251366479  -5.54282
3260902103  -5.54473
3270339829  -5.54438
3279727889  -5.54534
3289228483  -5.54499
3298850917  -5.54672
3308700211  -5.54683
3318756289  -5.54562
3327881603  -5.54656
3337803431  -5.54656
3347282843  -5.54497
3357360803  -5.54569
3367237373  -5.54448
3377190379  -5.54346
3387046501  -5.54414
3396320131  -5.54361
3406548611  -5.54412
3416404787  -5.54491
3426075613  -5.54509
3436204267  -5.54513
3446105171  -5.54615
3455881883  -5.54713
3465713579  -5.54828
3474939227  -5.54828
3484969109  -5.54839
3494792933  -5.54940
3504938971  -5.54919
3514866067  -5.55024
3524747333  -5.55121
3534689219  -5.55145
3544632757  -5.55204
3554289731  -5.54998
3564354947  -5.55245
3574035151  -5.55236
3583830727  -5.55099
3594087883  -5.55263
3604511021  -5.55320
3615038443  -5.55243
3624665309  -5.55289
3634600603  -5.55256
3644680229  -5.55354
3654871309  -5.55296
3665380997  -5.55310
3675413947  -5.55544
3685569493  -5.55487
3695747131  -5.55461
3705097547  -5.55385
3714956237  -5.55189
3724826269  -5.55059
3735045893  -5.55114
3745129477  -5.55341
3755656199  -5.55510
3765815803  -5.55602
3776399083  -5.55600
3785914357  -5.55393
3796346717  -5.55522
3806820203  -5.55681
3816876139  -5.55757
3827299493  -5.55718
3837585853  -5.55697
3848032691  -5.55643
3858032089  -5.55558
3868105237  -5.55637
3878262659  -5.55554
3888539339  -5.55585
3899020883  -5.55623
3909608783  -5.55768
3919640269  -5.55575
3929631047  -5.55713
3939614131  -5.55645
3950149771  -5.55626
3960450491  -5.55695
3970816819  -5.55592
3980833229  -5.55398
3990750097  -5.55304
4000958867  -5.55303
4010294429  -5.55443
4020490499  -5.55449
4030803197  -5.55452
4040981947  -5.55437
4051173251  -5.55415
4061662109  -5.55425
4072449559  -5.55522
4083127963  -5.55685
4092801451  -5.55842
4103257429  -5.55954
4113684763  -5.56091
4124483023  -5.55971
4134816643  -5.56032
4145336087  -5.56175
4155640547  -5.55998
4166161651  -5.56104
4175672887  -5.56132
4185668419  -5.56185
4196044087  -5.56223
4206577429  -5.56101
4217049659  -5.55980
4227278053  -5.55912
4237753211  -5.55893
4247549861  -5.56030
4257832277  -5.55836
4268593691  -5.55837
4279216691  -5.55869
4290108821  -5.55746
4300934893  -5.55728
4311297659  -5.55718
4321983517  -5.55825
4332288707  -5.55888
4342724707  -5.55977
4353283157  -5.56108
4363631291  -5.56024
4373934427  -5.55869
4384885469  -5.56011
4395387707  -5.56103
4406870803  -5.56140
4416822287  -5.56195
4427515439  -5.56200
4437886147  -5.56176
4448488573  -5.56296
4458501331  -5.56273
4468885543  -5.56473
4479332909  -5.56479
4489278767  -5.56539
4499458163  -5.56630
4510281473  -5.56626
4520766077  -5.56509
4531200371  -5.56596
4541863451  -5.56896
4552387649  -5.57001
4562783333  -5.56822
4573110181  -5.56895
4583484667  -5.56918
4594132391  -5.56993
4604658571  -5.56969
4615258009  -5.57049
4625868301  -5.56993
4636513477  -5.57075
4646479723  -5.57019
4657014199  -5.57039
4668009299  -5.56978
4678582949  -5.56799
4689415987  -5.56814
4700516309  -5.56801
4711247017  -5.56827
4721826587  -5.56632
4731889483  -5.56654
4743058189  -5.56644
4753673629  -5.56757
4764101347  -5.56645
4774582633  -5.56557
4785351283  -5.56634
4796119127  -5.56797
4807360979  -5.56822
4818158117  -5.56694
4829158403  -5.56588
4840170031  -5.56534
4850804269  -5.56492
4861750937  -5.56348
4872574543  -5.56360
4883187493  -5.56480
4893360919  -5.56458
4904415539  -5.56644
4915126087  -5.56675
4925567291  -5.56771
4936702559  -5.56846
4947392381  -5.56821
4958899703  -5.56860
4969230083  -5.57011
4979431817  -5.56953
4989776527  -5.56927
5001045083  -5.57152
5011767301  -5.57151
5022491783  -5.57153
5033047241  -5.57155
5044090801  -5.57171
5054907401  -5.56990
5065377451  -5.56932
5076661367  -5.56896
5087176343  -5.56915
5098231409  -5.56790
5109306619  -5.56608
5120573603  -5.56570
5131385011  -5.56600
5141532367  -5.56677
5152143889  -5.56639
5163012983  -5.56666
5173836299  -5.56764
5184637379  -5.56723
5195374577  -5.56734
5206003217  -5.56613
5217002293  -5.56663
5227554691  -5.56726
5238696709  -5.56716
5249347277  -5.56814
5260967141  -5.56719
5271653411  -5.56728
5282724467  -5.56726
5293557593  -5.56836
5304628291  -5.56825
5315216723  -5.56963
5326037683  -5.57044
5337196651  -5.57020
5347761229  -5.56919
5358882563  -5.56834
5370314797  -5.56981
5381402723  -5.57107
5392213037  -5.56979
5403513503  -5.57059
5415018979  -5.57044
5426127013  -5.57062
5437339651  -5.56937
5448565781  -5.57101
5459239271  -5.57132
5470094083  -5.57181
5480530163  -5.57186
5491658827  -5.57239
5503314077  -5.57192
5514321367  -5.57235
5525222701  -5.57324
5536334311  -5.57440
5547367523  -5.57353
5558249899  -5.57345
5569281103  -5.57394
5580631099  -5.57440
5591715797  -5.57461
5603126491  -5.57419
5613923629  -5.57331
5625279523  -5.57381
5636949011  -5.57454
5647838167  -5.57480
5658810061  -5.57473
5670452009  -5.57283
5681250053  -5.57304
5692144123  -5.57205
5703859429  -5.57299
5714940139  -5.57320
5725990709  -5.57212
5736530791  -5.57341
5748280607  -5.57334
5759727731  -5.57331
5770900133  -5.57275
5782128967  -5.57343
5793114403  -5.57319
5804334469  -5.57275
5814605411  -5.57381
5825831629  -5.57284
5837256989  -5.57255
5848610237  -5.57119
5859567631  -5.57001
5870934221  -5.57029
5882016097  -5.57036
5893212427  -5.57074
5904436427  -5.57127
5916164687  -5.57181
5927554333  -5.57255
5938739717  -5.57228
5950133083  -5.57323
5961341521  -5.57496
5972221657  -5.57508
5983712771  -5.57550
5994413837  -5.57618
6005982149  -5.57640
6016877189  -5.57684
6028435247  -5.57615
6040125239  -5.57763
6051618577  -5.57862
6062997131  -5.57819
6073633477  -5.57919
6085061027  -5.57962
6096342997  -5.57922
6108376181  -5.57944
6119801771  -5.57954
6131138639  -5.58070
6142150243  -5.58050
6153643403  -5.58046
6164448049  -5.58058
6175955267  -5.58012
6187330417  -5.57940
6198614267  -5.57988
6210151517  -5.57990
6221221103  -5.58030
6232755077  -5.58119
6243922229  -5.58190
6254172439  -5.58215
6265576133  -5.58346
6276862993  -5.58474
6287801413  -5.58427
6299399539  -5.58421
6311377253  -5.58437
6322797259  -5.58448
6333800797  -5.58450
6345340669  -5.58435
6357100609  -5.58542
6368529913  -5.58453
6380412803  -5.58448
6391977043  -5.58467
6403607299  -5.58481
6414957889  -5.58449
6425906777  -5.58439
6436881277  -5.58534
6448567231  -5.58494
6460164317  -5.58607
6471382763  -5.58639
6482628227  -5.58810
6494382953  -5.58839
6505971403  -5.58974
6517626931  -5.59012
6529099037  -5.59024
6540592307  -5.59043
6552322421  -5.59181
6563787059  -5.59197
6575231041  -5.59235
6586924411  -5.59279
6597944011  -5.59337
6610452833  -5.59393
6621794437  -5.59346
6633722749  -5.59375
6645443963  -5.59454
6657185417  -5.59394
6668682389  -5.59550
6680094007  -5.59397
6691437523  -5.59447
6703668899  -5.59450
6714965177  -5.59371
6726480011  -5.59399
6737553233  -5.59582
6749162611  -5.59563
6761152493  -5.59533
6772313123  -5.59648
6783778691  -5.59598
6795714979  -5.59685
6808015003  -5.59758
6819587693  -5.59941
6831167633  -5.60025
6842949539  -5.59989
6854770709  -5.59952
6865802803  -5.59931
6877648549  -5.59911
6889174931  -5.59917
6901114309  -5.60031
6912864593  -5.60056
6924541717  -5.60135
6936520771  -5.60125
6948403811  -5.60161
6959616919  -5.60040
6971124427  -5.60098
6982574257  -5.60164
6994404433  -5.60235
7006531393  -5.60414
7017923557  -5.60479
7029219059  -5.60569
7040054537  -5.60693
7051724209  -5.60679
7063389451  -5.60673
7074749483  -5.60713
7086445867  -5.60806
7098095971  -5.60708
7110270683  -5.60660
7121977867  -5.60638
7133342939  -5.60633
7145242693  -5.60602
7157029651  -5.60668
7168381741  -5.60600
7179990677  -5.60578
7191419083  -5.60631
7203382139  -5.60639
7214751917  -5.60769
7226300071  -5.60767
7238343649  -5.60847
7250056777  -5.60901
7261840447  -5.60859
7273767299  -5.60752
7285361921  -5.60757
7297265237  -5.60755
7308535879  -5.60643
7320638537  -5.60681
7332746467  -5.60643
7344481211  -5.60711
7356723359  -5.60723
7368460049  -5.60802
7380227291  -5.60752
7391711357  -5.60741
7403425811  -5.60861
7415630161  -5.60906
7427180869  -5.61028
7438725163  -5.61154
7450747523  -5.61168
7462613357  -5.61240
7474389383  -5.61167
7485699943  -5.61260
7497456269  -5.61189
7509332723  -5.61147
7521542239  -5.61037
7533365317  -5.60949
7545421853  -5.61033
7557401779  -5.60927
7569336331  -5.60827
7580422919  -5.60911
7592146381  -5.60964
7604070433  -5.60985
7616235509  -5.60983
7628080843  -5.61108
7639703107  -5.61202
7651970387  -5.61183
7663422667  -5.61393
7674295813  -5.61343
7686146987  -5.61365
7697926277  -5.61395
7709966083  -5.61407
7721832197  -5.61496
7733730149  -5.61705
7745398231  -5.61816
7756632157  -5.61749
7768620787  -5.61785
7780194991  -5.61739
7792154407  -5.61679
7804178761  -5.61638
7816081411  -5.61560
7828348019  -5.61536
7840744957  -5.61678
7852314527  -5.61662
7864029619  -5.61682
7876075283  -5.61644
7888686101  -5.61625
7900510139  -5.61695
7912123741  -5.61686
7924184843  -5.61748
7936575083  -5.61753
7947795907  -5.61831
7959636499  -5.62003
7972188797  -5.62091
7984181437  -5.61978
7996292659  -5.62054
8008517317  -5.61972
8020382021  -5.61966
8031747391  -5.62001
8043754283  -5.62059
8055653761  -5.62156
8067312557  -5.62208
8079069563  -5.62279
8091146179  -5.62339
8103181771  -5.62337
8115063181  -5.62361
8126705677  -5.62335
8139285533  -5.62324
8151245909  -5.62267
8163546283  -5.62332
8175470923  -5.62381
8187139469  -5.62552
8199362321  -5.62557
8211378953  -5.62585
8223730939  -5.62620
8235961771  -5.62711
8248251769  -5.62697
8260492993  -5.62705
8272868203  -5.62761
8284800851  -5.62721
8297467957  -5.62879
8309310589  -5.62837
8321388253  -5.62774
8333542493  -5.62856
8346034243  -5.62808
8357622571  -5.62792
8369958131  -5.62863
8381905513  -5.62827
8394363587  -5.62869
8406371797  -5.62902
8418546139  -5.62896
8430608827  -5.62823
8442892859  -5.62828
8455062403  -5.62863
8467606811  -5.62917
8479658069  -5.63036
8490857509  -5.63036
8503678387  -5.62995
8516010791  -5.62925
8528328509  -5.62940
8540031067  -5.62980
8552413459  -5.62970
8564883443  -5.63040
8577505477  -5.63194
8588770207  -5.63277
8601135611  -5.63322
8613362221  -5.63251
8625505919  -5.63284
8637673763  -5.63396
8649904499  -5.63435
8661992093  -5.63409
8674074517  -5.63419
8685486613  -5.63249
8697780739  -5.63204
8709492941  -5.63224
8721960119  -5.63241
8734241533  -5.63347
8745877963  -5.63382
8758372169  -5.63437
8769917371  -5.63489
8782445611  -5.63477
8794970017  -5.63454
8807785309  -5.63567
8819656877  -5.63609
8832721789  -5.63716
8844966847  -5.63695
8857205803  -5.63701
8868798307  -5.63712
8881098211  -5.63720
8893333213  -5.63760
8905782917  -5.63776
8918902997  -5.63762
8931432617  -5.63744
8944033843  -5.63734
8956562113  -5.63750
8968370413  -5.63793
8980323179  -5.63800
8992027151  -5.63769
9004177709  -5.63751
9016486051  -5.63793
9029025667  -5.63673
9041064079  -5.63656
9052511077  -5.63606
9064601677  -5.63542
9076815467  -5.63591
9088961587  -5.63617
9101113741  -5.63559
9113364683  -5.63559
9125594519  -5.63589
9138141851  -5.63699
9149969069  -5.63751
9162258037  -5.63746
9174403627  -5.63710
9186777923  -5.63710
9199323647  -5.63678
9211470137  -5.63667
9223928101  -5.63703
9236091659  -5.63716
9248351363  -5.63665
9260924261  -5.63601
9273288977  -5.63620
9285381877  -5.63610
9297843089  -5.63690
9310416211  -5.63707
9323115283  -5.63772
9335198869  -5.63720
9347749237  -5.63801
9360402599  -5.63847
9373015103  -5.63877
9385305653  -5.63991
9397913093  -5.64104
9410704669  -5.64176
9422823211  -5.64259
9435353569  -5.64320
9447623651  -5.64317
9460228861  -5.64322
9472618453  -5.64356
9485185771  -5.64379
9497522597  -5.64418
9510647057  -5.64397
9522821941  -5.64353
9535485697  -5.64256
9548435779  -5.64318
9560872583  -5.64313
9573463171  -5.64325
9585795007  -5.64374
9598203403  -5.64375
9611159863  -5.64393
9623196211  -5.64377
9635856869  -5.64383
9648686611  -5.64338
9661129957  -5.64412
9673695683  -5.64244
9686173669  -5.64202
9699368093  -5.64249
9712134577  -5.64262
9723840437  -5.64259
9736379761  -5.64275
9748995499  -5.64230
9761768293  -5.64196
9774223883  -5.64211
9787107877  -5.64248
9799388171  -5.64237
9811854781  -5.64209
9824389921  -5.64297
9837034387  -5.64282
9849385901  -5.64372
9861561299  -5.64283
9873817201  -5.64323
9886940981  -5.64281
9899753569  -5.64252
9911940331  -5.64281
9924835861  -5.64252
9937487899  -5.64294
9949976581  -5.64328
9962895259  -5.64374
9974775259  -5.64354
9987612923  -5.64384


==> data/prime_log_r2_p5.dat <==
389  -17.8907
433  -21.0868
563  -22.5022
571  -20.0503
643  -18.6267
709  -18.8042
997  -18.0907
997  -19.2817
1171  -17.9243
1483  -16.1319
1531  -16.6655
1613  -15.2767
1621  -15.8071
1627  -14.6780
1873  -14.7042
1907  -14.7293
1913  -15.6409
1933  -15.6127
2027  -14.7910
2089  -15.1981
2251  -15.5771
2677  -15.5865
2797  -15.5990
2837  -15.6116
2843  -16.2595
2953  -16.2488
3779  -15.9521
3967  -15.3824
4139  -15.1391
4357  -14.6345
4481  -14.4336
4547  -13.9826
4799  -13.8157
5171  -14.1638
5741  -14.0064
5813  -13.6174
6011  -13.7197
6043  -13.3586
6199  -13.2400
6571  -13.3485
6691  -13.4526
7019  -12.9215
7451  -12.4136
7541  -12.3344
7669  -11.8615
7867  -11.2136
8219  -11.1668
8363  -10.9342
8443  -10.7111
8699  -10.6783
8747  -10.1129
10091  -10.1101
11467  -9.99265
13649  -11.0802
16363  -12.0836
18397  -12.1492
21737  -12.5760
22619  -12.1986
24379  -12.8821
27773  -12.4023
30931  -12.0596
32621  -11.6982
36191  -11.8117
37781  -11.9729
41131  -12.3440
44491  -12.2073
49411  -11.8843
52147  -11.6898
55339  -11.7028
57059  -11.4896
61723  -11.2073
66587  -11.3299
69697  -11.6102
72577  -11.3569
75743  -11.3132
83101  -11.0509
87539  -11.1342
89963  -11.1421
94117  -11.2889
96787  -10.9915
101159  -11.1046
104947  -10.9892
109367  -11.0987
110431  -11.0817
112657  -10.8875
115211  -11.1676
118907  -11.2935
123817  -11.2477
128683  -11.0958
134033  -11.1382
141301  -11.1532
143281  -11.0400
145963  -10.9571
152837  -10.9027
157141  -10.8511
164443  -10.8498
211319  -10.5432
281243  -10.4015
346051  -9.94136
407573  -10.0069
526739  -9.76374
10566379  -8.97786
24528271  -8.90489
40712251  -8.81876
58661621  -8.60847
78344459  -8.66120
82287883  -8.64418
86659757  -8.66873
91080337  -8.69215
95463073  -8.68948
99873811  -8.66197
104430947  -8.70158
109067249  -8.67611
113324863  -8.71725
117941741  -8.69969
122513621  -8.74654
127135091  -8.71876
131872739  -8.69783
136609523  -8.73972
141682789  -8.78201
146535157  -8.80056
151303303  -8.79136
156375179  -8.80893
161432767  -8.82817
166482191  -8.84838
171717163  -8.84618
176731469  -8.83778
181848409  -8.81651
186789467  -8.78163
191940197  -8.78980
197073413  -8.78461
202631659  -8.82270
207601747  -8.81984
212821523  -8.81643
218128571  -8.80614
223475851  -8.79609
228568211  -8.79516
234006427  -8.81215
239604493  -8.81606
244876831  -8.80450
250369201  -8.78727
255916043  -8.80955
261474781  -8.79068
266977943  -8.80689
272613811  -8.80377
277969787  -8.78725
283590283  -8.78659
289250477  -8.77696
294834311  -8.77494
300771143  -8.79946
306443771  -8.79365
311845483  -8.80262
317837459  -8.78652
323557049  -8.78533
329389283  -8.76129
335224763  -8.77067
341156911  -8.75373
347072767  -8.76910
353058373  -8.76897
358823821  -8.74915
364669939  -8.74864
370588391  -8.72978
376371917  -8.73294
382408813  -8.73622
388388381  -8.71149
394475621  -8.71557
400601407  -8.71564
406448747  -8.70765
412700797  -8.71177
418794443  -8.71953
425236711  -8.72591
431332477  -8.72687
437454107  -8.73130
443663819  -8.74417
449598307  -8.74519
455869259  -8.74049
462103309  -8.72624
468384011  -8.73842
474833897  -8.73529
481211593  -8.74891
487791793  -8.74519
494130691  -8.75056
500639791  -8.76248
507112181  -8.77145
513558667  -8.77482
519993413  -8.76438
526771099  -8.77270
533302519  -8.75841
539838661  -8.75670
545893571  -8.75601
552353827  -8.76176
558928291  -8.78406
565456069  -8.79120
572148611  -8.78761
578969873  -8.78055
585525131  -8.78303
592105273  -8.78978
598670659  -8.78986
605480399  -8.79217
612196999  -8.79300
618965629  -8.81205
625809869  -8.81874
632745073  -8.81698
639316891  -8.81703
646183613  -8.81200
652791781  -8.82110
659674573  -8.82913
666340561  -8.82876
673046477  -8.82384
680027669  -8.83276
687007949  -8.82450
693771899  -8.83597
700652287  -8.84919
707730853  -8.84785
714416509  -8.85205
721082443  -8.83682
728132227  -8.84818
735326297  -8.85038
742115123  -8.86666
748989499  -8.86578
755810641  -8.86118
762622067  -8.86843
769566437  -8.86501
776837827  -8.84865
783959509  -8.85080
791297641  -8.85377
798404941  -8.85652
805816043  -8.85349
812710117  -8.84547
819797597  -8.84420
827058149  -8.84119
834328571  -8.84125
841501747  -8.84518
848705087  -8.84081
856080773  -8.83684
862990691  -8.82674
870353317  -8.83374
877641491  -8.82523
884784683  -8.83784
891972379  -8.83561
899299061  -8.83975
906925079  -8.83192
914322691  -8.83810
921473461  -8.83679
928774027  -8.82869
936138481  -8.82299
943698787  -8.81415
951051181  -8.81793
958747897  -8.81387
966228443  -8.82241
973921021  -8.82070
981121019  -8.82307
988611821  -8.81817
995880637  -8.81667
1003537529  -8.81751
1011171907  -8.81505
1018310357  -8.81773
1025850029  -8.82029
1033142093  -8.82947
1040644349  -8.83493
1048429787  -8.84256
1055816857  -8.84571
1063819571  -8.84209
1071595237  -8.83930
1079172607  -8.83959
1086815123  -8.83477
1094347099  -8.83901
1102392923  -8.84074
1110032837  -8.84577
1117968347  -8.84011
1125946391  -8.84544
1133790157  -8.84439
1141571413  -8.85155
1148970469  -8.85520
1156868893  -8.85545
1164324131  -8.84912
1171925257  -8.85562
1179562003  -8.86013
1187524229  -8.86386
1195432619  -8.86291
1203767209  -8.87083
1211152571  -8.87446
1218962053  -8.87685
1227010859  -8.87542
1234501381  -8.87323
1242498409  -8.87848
1250299909  -8.87339
1258164283  -8.87176
1265899367  -8.87466
1273345669  -8.88485
1281234683  -8.88639
1289115307  -8.88650
1297186937  -8.89075
1305458389  -8.88963
1313592857  -8.89146
1321640269  -8.90346
1329157171  -8.90170
1337008411  -8.90701
1344982073  -8.91438
1353348089  -8.91966
1361376461  -8.92141
1369426853  -8.92211
1377104203  -8.92974
1385291533  -8.93445
1393055101  -8.93803
1401669793  -8.94134
1409876953  -8.94387
1418202613  -8.94894
1426144219  -8.94629
1434213923  -8.95127
1442456299  -8.95143
1450627741  -8.94910
1458452857  -8.94384
1466588341  -8.94810
1474886107  -8.94433
1483080281  -8.95358
1491298379  -8.94910
1499324293  -8.94757
1507770907  -8.95234
1515551137  -8.95433
1524309109  -8.95465
1532816653  -8.96156
1540818413  -8.96329
1549091891  -8.95674
1557710533  -8.95867
1566122219  -8.95893
1574443837  -8.94841
1582336363  -8.94594
1590570811  -8.94804
1598757541  -8.94825
1607098499  -8.94127
1615662317  -8.94777
1624125499  -8.94987
1632764957  -8.95200
1641164599  -8.95308
1649256659  -8.95580
1657847923  -8.95958
1666358137  -8.96374
1675187299  -8.96602
1683784547  -8.96234
1692331541  -8.96796
1700827157  -8.96537
1708899763  -8.97236
1717305211  -8.97837
1725719987  -8.97781
1734514337  -8.98454
1743025897  -8.98059
1751170427  -8.97798
1759892363  -8.97918
1768154629  -8.97588
1776228331  -8.97956
1784831663  -8.97713
1793386403  -8.97755
1802012867  -8.98022
1810610297  -8.98453
1819215467  -8.98493
1827764317  -8.98746
1836100859  -8.98492
1844558179  -8.98630
1853383261  -8.98625
1862086763  -8.98368
1870688773  -8.98453
1879516927  -8.98465
1888400951  -8.99167
1896841337  -8.99040
1905314407  -8.99081
1913889403  -8.99008
1922757203  -8.99472
1931474803  -8.99555
1940271029  -8.99401
1949050853  -8.98672
1958246701  -8.99183
1966794283  -8.98907
1975234993  -8.98815
1984088297  -8.98942
1992862819  -8.99417
2002191173  -8.99966
2010751843  -8.99899
2019685411  -8.99854
2028444577  -8.99644
2036855771  -9.00058
2045669117  -9.00178
2054797457  -9.00289
2063985403  -9.00242
2072485307  -9.00045
2081302481  -9.00190
2090655341  -9.00951
2099483767  -9.01033
2108148187  -9.00991
2116831511  -9.01201
2125967143  -9.01137
2135221939  -9.01150
2143953101  -9.01444
2152829251  -9.01339
2161668583  -9.01481
2170621097  -9.01070
2179158539  -9.01383
2188248061  -9.01340
2197412473  -9.01661
2206261801  -9.01977
2215158109  -9.02086
2224266049  -9.01921
2233505411  -9.01937
2242506083  -9.02302
2251617727  -9.02535
2260660177  -9.01517
2269404233  -9.01128
2278197191  -9.00921
2287198027  -9.01113
2296408651  -9.01245
2305536301  -9.01468
2313967387  -9.01586
2322906347  -9.01490
2331865247  -9.01764
2340974621  -9.01383
2350183481  -9.01558
2359419019  -9.00864
2368326533  -9.01388
2376832637  -9.01884
2385963337  -9.01404
2395130483  -9.01362
2404322677  -9.01106
2413764763  -9.01045
2423118349  -9.01206
2432696507  -9.01415
2442159989  -9.01349
2450935099  -9.01392
2459651521  -9.01366
2468875837  -9.01434
2477870299  -9.01900
2486982499  -9.02210
2495920319  -9.02495
2505354769  -9.02528
2514917917  -9.02538
2524095709  -9.02975
2533652119  -9.03775
2543145439  -9.03610
2552546629  -9.03520
2561962043  -9.03674
2571405659  -9.03964
2580702427  -9.04105
2589843437  -9.04646
2599132787  -9.04814
2608414177  -9.04994
2617607087  -9.05178
2627034547  -9.04934
2636641123  -9.04658
2645929771  -9.04472
2654984021  -9.04615
2664186923  -9.04912
2673472427  -9.05091
2683167173  -9.05311
2692782803  -9.05424
2702634443  -9.05261
2711911019  -9.05020
2721177637  -9.05240
2730648653  -9.05412
2739735301  -9.05607
2749272683  -9.05936
2759044349  -9.05349
2768341921  -9.05712
2777779603  -9.05527
2787267779  -9.05605
2796595597  -9.05803
2805928883  -9.05540
2815271453  -9.05743
2825152411  -9.05856
2834484293  -9.06029
2844024907  -9.05896
2853589267  -9.05797
2863309931  -9.05970
2872880603  -9.05404
2882045483  -9.05574
2891391787  -9.05382
2901350161  -9.04903
2910935773  -9.04389
2920515001  -9.03981
2930109373  -9.03723
2939560651  -9.03727
2949150277  -9.03445
2958720229  -9.03509
2968221637  -9.03180
2978202527  -9.03395
2987781613  -9.03295
2997477193  -9.03343
3007570297  -9.03120
3017345399  -9.02886
3026793739  -9.03238
3036560773  -9.02807
3045929801  -9.03075
3055848077  -9.03148
3065475229  -9.03749
3075198677  -9.03892
3085180507  -9.04403
3095242613  -9.04352
3104627551  -9.04504
3114085643  -9.04469
3123818501  -9.04311
3133647739  -9.03935
3143458847  -9.03645
3153146131  -9.03783
3163025851  -9.03996
3172533643  -9.04029
3182671549  -9.03660
3192543149  -9.03754
3202780897  -9.03894
3212384963  -9.04123
3222635303  -9.04174
3232344763  -9.04102
3242338597  -9.04068
3251366479  -9.04064
3260902103  -9.04204
3270339829  -9.04194
3279727889  -9.04401
3289228483  -9.04264
3298850917  -9.04244
3308700211  -9.04629
3318756289  -9.04935
3327881603  -9.04977
3337803431  -9.04760
3347282843  -9.04991
3357360803  -9.04629
3367237373  -9.04651
3377190379  -9.04446
3387046501  -9.04957
3396320131  -9.05059
3406548611  -9.04641
3416404787  -9.04586
3426075613  -9.04910
3436204267  -9.04730
3446105171  -9.04716
3455881883  -9.05075
3465713579  -9.05051
3474939227  -9.05354
3484969109  -9.05190
3494792933  -9.05508
3504938971  -9.05516
3514866067  -9.05670
3524747333  -9.06050
3534689219  -9.06154
3544632757  -9.06596
3554289731  -9.06469
3564354947  -9.06461
3574035151  -9.06740
3583830727  -9.07148
3594087883  -9.06894
3604511021  -9.07047
3615038443  -9.07023
3624665309  -9.07056
3634600603  -9.07319
3644680229  -9.07505
3654871309  -9.07633
3665380997  -9.08093
3675413947  -9.08475
3685569493  -9.08676
3695747131  -9.09140
3705097547  -9.09333
3714956237  -9.09169
3724826269  -9.09456
3735045893  -9.10029
3745129477  -9.10002
3755656199  -9.09807
3765815803  -9.09837
3776399083  -9.09814
3785914357  -9.10143
3796346717  -9.10042
3806820203  -9.09915
3816876139  -9.09873
3827299493  -9.09888
3837585853  -9.09598
3848032691  -9.09511
3858032089  -9.09439
3868105237  -9.09463
3878262659  -9.08846
3888539339  -9.08667
3899020883  -9.08560
3909608783  -9.08490
3919640269  -9.08919
3929631047  -9.08797
3939614131  -9.08768
3950149771  -9.09104
3960450491  -9.09278
3970816819  -9.09221
3980833229  -9.09244
3990750097  -9.09289
4000958867  -9.09153
4010294429  -9.09184
4020490499  -9.09223
4030803197  -9.08961
4040981947  -9.08940
4051173251  -9.08915
4061662109  -9.08737
4072449559  -9.09049
4083127963  -9.09058
4092801451  -9.08972
4103257429  -9.08755
4113684763  -9.09072
4124483023  -9.09153
4134816643  -9.09241
4145336087  -9.09111
4155640547  -9.09438
4166161651  -9.09548
4175672887  -9.09633
4185668419  -9.09732
4196044087  -9.09537
4206577429  -9.09435
4217049659  -9.09636
4227278053  -9.09513
4237753211  -9.09906
4247549861  -9.10087
4257832277  -9.10368
4268593691  -9.10542
4279216691  -9.10672
4290108821  -9.10827
4300934893  -9.10529
4311297659  -9.10303
4321983517  -9.10246
4332288707  -9.10338
4342724707  -9.10147
4353283157  -9.10524
4363631291  -9.10566
4373934427  -9.10630
4384885469  -9.10781
4395387707  -9.10811
4406870803  -9.11216
4416822287  -9.11463
4427515439  -9.11397
4437886147  -9.11230
4448488573  -9.11085
4458501331  -9.11083
4468885543  -9.10864
4479332909  -9.10659
4489278767  -9.10467
4499458163  -9.10501
4510281473  -9.10491
4520766077  -9.10408
4531200371  -9.10345
4541863451  -9.10338
4552387649  -9.10213
4562783333  -9.10366
4573110181  -9.10601
4583484667  -9.10750
4594132391  -9.10510
4604658571  -9.10683
4615258009  -9.10739
4625868301  -9.10922
4636513477  -9.11081
4646479723  -9.10732
4657014199  -9.10758
4668009299  -9.10626
4678582949  -9.10476
4689415987  -9.10483
4700516309  -9.10584
4711247017  -9.10395
4721826587  -9.10599
4731889483  -9.10622
4743058189  -9.10508
4753673629  -9.10641
4764101347  -9.10591
4774582633  -9.10525
4785351283  -9.10455
4796119127  -9.10339
4807360979  -9.10254
4818158117  -9.10199
4829158403  -9.10199
4840170031  -9.10217
4850804269  -9.10284
4861750937  -9.10304
4872574543  -9.10384
4883187493  -9.10266
4893360919  -9.10223
4904415539  -9.10230
4915126087  -9.10124
4925567291  -9.10050
4936702559  -9.10283
4947392381  -9.10560
4958899703  -9.10593
4969230083  -9.10278
4979431817  -9.10288
4989776527  -9.10771
5001045083  -9.10806
5011767301  -9.10896
5022491783  -9.10642
5033047241  -9.10571
5044090801  -9.10655
5054907401  -9.10456
5065377451  -9.10265
5076661367  -9.10478
5087176343  -9.10227
5098231409  -9.10281
5109306619  -9.10337
5120573603  -9.10169
5131385011  -9.10109
5141532367  -9.10142
5152143889  -9.10277
5163012983  -9.10346
5173836299  -9.10313
5184637379  -9.10202
5195374577  -9.10113
5206003217  -9.10177
5217002293  -9.10133
5227554691  -9.10134
5238696709  -9.10332
5249347277  -9.10308
5260967141  -9.10148
5271653411  -9.09935
5282724467  -9.10025
5293557593  -9.09842
5304628291  -9.09601
5315216723  -9.09870
5326037683  -9.09811
5337196651  -9.09566
5347761229  -9.09543
5358882563  -9.09355
5370314797  -9.09261
5381402723  -9.09437
5392213037  -9.09363
5403513503  -9.09410
5415018979  -9.09423
5426127013  -9.09367
5437339651  -9.09325
5448565781  -9.09351
5459239271  -9.09338
5470094083  -9.09392
5480530163  -9.09579
5491658827  -9.09626
5503314077  -9.09871
5514321367  -9.10200
5525222701  -9.10348
5536334311  -9.10207
5547367523  -9.10030
5558249899  -9.10140
5569281103  -9.10332
5580631099  -9.10405
5591715797  -9.10659
5603126491  -9.10580
5613923629  -9.10324
5625279523  -9.10257
5636949011  -9.10489
5647838167  -9.10692
5658810061  -9.10656
5670452009  -9.10479
5681250053  -9.10485
5692144123  -9.10721
5703859429  -9.10748
5714940139  -9.10664
5725990709  -9.10423
5736530791  -9.10243
5748280607  -9.10186
5759727731  -9.10130
5770900133  -9.10337
5782128967  -9.10441
5793114403  -9.10975
5804334469  -9.11028
5814605411  -9.11148
5825831629  -9.11103
5837256989  -9.11185
5848610237  -9.11373
5859567631  -9.11487
5870934221  -9.11697
5882016097  -9.11676
5893212427  -9.11768
5904436427  -9.11810
5916164687  -9.11886
5927554333  -9.11890
5938739717  -9.11864
5950133083  -9.11757
5961341521  -9.11470
5972221657  -9.11207
5983712771  -9.11497
5994413837  -9.11355
6005982149  -9.11263
6016877189  -9.11378
6028435247  -9.11517
6040125239  -9.11506
6051618577  -9.11392
6062997131  -9.11418
6073633477  -9.11437
6085061027  -9.11439
6096342997  -9.11540
6108376181  -9.11485
6119801771  -9.11646
6131138639  -9.11552
6142150243  -9.11780
6153643403  -9.11657
6164448049  -9.11733
6175955267  -9.11473
6187330417  -9.11236
6198614267  -9.11221
6210151517  -9.11070
6221221103  -9.11164
6232755077  -9.11192
6243922229  -9.11268
6254172439  -9.11492
6265576133  -9.11415
6276862993  -9.11424
6287801413  -9.11487
6299399539  -9.11756
6311377253  -9.11734
6322797259  -9.11877
6333800797  -9.12004
6345340669  -9.12179
6357100609  -9.12226
6368529913  -9.12354
6380412803  -9.12486
6391977043  -9.12454
6403607299  -9.12858
6414957889  -9.12952
6425906777  -9.12972
6436881277  -9.13027
6448567231  -9.12933
6460164317  -9.12782
6471382763  -9.12969
6482628227  -9.12956
6494382953  -9.12867
6505971403  -9.12955
6517626931  -9.13118
6529099037  -9.13163
6540592307  -9.13136
6552322421  -9.13260
6563787059  -9.13143
6575231041  -9.13408
6586924411  -9.13221
6597944011  -9.13220
6610452833  -9.13523
6621794437  -9.13392
6633722749  -9.13423
6645443963  -9.13266
6657185417  -9.13416
6668682389  -9.13345
6680094007  -9.13413
6691437523  -9.13581
6703668899  -9.13682
6714965177  -9.13753
6726480011  -9.13646
6737553233  -9.14017
6749162611  -9.14007
6761152493  -9.13816
6772313123  -9.13790
6783778691  -9.13718
6795714979  -9.13717
6808015003  -9.13650
6819587693  -9.13608
6831167633  -9.13607
6842949539  -9.13584
6854770709  -9.13901
6865802803  -9.13918
6877648549  -9.13757
6889174931  -9.13851
6901114309  -9.13981
6912864593  -9.14243
6924541717  -9.14357
6936520771  -9.14463
6948403811  -9.14426
6959616919  -9.14426
6971124427  -9.14479
6982574257  -9.14432
6994404433  -9.14572
7006531393  -9.14558
7017923557  -9.14305
7029219059  -9.14060
7040054537  -9.14004
7051724209  -9.14106
7063389451  -9.13882
7074749483  -9.13763
7086445867  -9.13956
7098095971  -9.13997
7110270683  -9.14120
7121977867  -9.14207
7133342939  -9.14270
7145242693  -9.14361
7157029651  -9.14176
7168381741  -9.14283
7179990677  -9.14426
7191419083  -9.14688
7203382139  -9.14782
7214751917  -9.14767
7226300071  -9.14925
7238343649  -9.14646
7250056777  -9.14793
7261840447  -9.14997
7273767299  -9.14990
7285361921  -9.14811
7297265237  -9.14831
7308535879  -9.14634
7320638537  -9.14768
7332746467  -9.15013
7344481211  -9.15109
7356723359  -9.15104
7368460049  -9.15000
7380227291  -9.14825
7391711357  -9.14944
7403425811  -9.14840
7415630161  -9.15121
7427180869  -9.15112
7438725163  -9.15123
7450747523  -9.15110
7462613357  -9.15162
7474389383  -9.15186
7485699943  -9.15095
7497456269  -9.15292
7509332723  -9.15241
7521542239  -9.15452
7533365317  -9.15402
7545421853  -9.15183
7557401779  -9.15346
7569336331  -9.15428
7580422919  -9.15315
7592146381  -9.15292
7604070433  -9.15206
7616235509  -9.15461
7628080843  -9.15463
7639703107  -9.15416
7651970387  -9.15352
7663422667  -9.15301
7674295813  -9.15336
7686146987  -9.15333
7697926277  -9.15468
7709966083  -9.15536
7721832197  -9.15384
7733730149  -9.15374
7745398231  -9.15488
7756632157  -9.15442
7768620787  -9.15429
7780194991  -9.15525
7792154407  -9.15609
7804178761  -9.15554
7816081411  -9.15726
7828348019  -9.15812
7840744957  -9.15796
7852314527  -9.15774
7864029619  -9.15855
7876075283  -9.15801
7888686101  -9.15945
7900510139  -9.15813
7912123741  -9.15605
7924184843  -9.15635
7936575083  -9.15704
7947795907  -9.15725
7959636499  -9.15971
7972188797  -9.16150
7984181437  -9.16265
7996292659  -9.16149
8008517317  -9.16118
8020382021  -9.16154
8031747391  -9.16164
8043754283  -9.15928
8055653761  -9.15922
8067312557  -9.16097
8079069563  -9.16017
8091146179  -9.15908
8103181771  -9.15894
8115063181  -9.15731
8126705677  -9.15835
8139285533  -9.15709
8151245909  -9.15739
8163546283  -9.15830
8175470923  -9.15633
8187139469  -9.15569
8199362321  -9.15681
8211378953  -9.15765
8223730939  -9.15750
8235961771  -9.15671
8248251769  -9.15665
8260492993  -9.15746
8272868203  -9.15718
8284800851  -9.15848
8297467957  -9.15915
8309310589  -9.16031
8321388253  -9.16167
8333542493  -9.16062
8346034243  -9.16024
8357622571  -9.16033
8369958131  -9.16073
8381905513  -9.16155
8394363587  -9.16033
8406371797  -9.15992
8418546139  -9.16035
8430608827  -9.15988
8442892859  -9.16043
8455062403  -9.16134
8467606811  -9.15897
8479658069  -9.15968
8490857509  -9.15982
8503678387  -9.15861
8516010791  -9.15676
8528328509  -9.15749
8540031067  -9.15730
8552413459  -9.15736
8564883443  -9.15624
8577505477  -9.15494
8588770207  -9.15596
8601135611  -9.15612
8613362221  -9.15527
8625505919  -9.15545
8637673763  -9.15656
8649904499  -9.15665
8661992093  -9.15549
8674074517  -9.15701
8685486613  -9.15729
8697780739  -9.15649
8709492941  -9.15655
8721960119  -9.15571
8734241533  -9.15735
8745877963  -9.15800
8758372169  -9.15894
8769917371  -9.15997
8782445611  -9.15949
8794970017  -9.15958
8807785309  -9.15846
8819656877  -9.15871
8832721789  -9.15828
8844966847  -9.15809
8857205803  -9.15820
8868798307  -9.15869
8881098211  -9.15991
8893333213  -9.15658
8905782917  -9.15641
8918902997  -9.15555
8931432617  -9.15580
8944033843  -9.15560
8956562113  -9.15495
8968370413  -9.15551
8980323179  -9.15485
8992027151  -9.15518
9004177709  -9.15533
9016486051  -9.15593
9029025667  -9.15681
9041064079  -9.15942
9052511077  -9.15987
9064601677  -9.16012
9076815467  -9.16151
9088961587  -9.16248
9101113741  -9.16196
9113364683  -9.16355
9125594519  -9.16468
9138141851  -9.16528
9149969069  -9.16519
9162258037  -9.16456
9174403627  -9.16416
9186777923  -9.16409
9199323647  -9.16497
9211470137  -9.16471
9223928101  -9.16668
9236091659  -9.16680
9248351363  -9.16958
9260924261  -9.17036
9273288977  -9.16949
9285381877  -9.16803
9297843089  -9.16802
9310416211  -9.16772
9323115283  -9.16850
9335198869  -9.16834
9347749237  -9.16837
9360402599  -9.16788
9373015103  -9.16815
9385305653  -9.16815
9397913093  -9.16869
9410704669  -9.16802
9422823211  -9.16785
9435353569  -9.16846
9447623651  -9.16891
9460228861  -9.17013
9472618453  -9.16987
9485185771  -9.16875
9497522597  -9.16825
9510647057  -9.16669
9522821941  -9.16636
9535485697  -9.16891
9548435779  -9.16976
9560872583  -9.16840
9573463171  -9.16870
9585795007  -9.16789
9598203403  -9.16765
9611159863  -9.17049
9623196211  -9.17196
9635856869  -9.17224
9648686611  -9.17361
9661129957  -9.17418
9673695683  -9.17533
9686173669  -9.17621
9699368093  -9.17678
9712134577  -9.17719
9723840437  -9.17786
9736379761  -9.17871
9748995499  -9.17742
9761768293  -9.17878
9774223883  -9.17887
9787107877  -9.17880
9799388171  -9.17764
9811854781  -9.17806
9824389921  -9.17905
9837034387  -9.17842
9849385901  -9.17840
9861561299  -9.17777
9873817201  -9.17881
9886940981  -9.18022
9899753569  -9.18020
9911940331  -9.17942
9924835861  -9.17851
9937487899  -9.17772
9949976581  -9.17912
9962895259  -9.17709
9974775259  -9.17804
9987612923  -9.17547


==> data/prime_log_r2_p7.dat <==
389  -29.8178
433  -24.0150
563  -26.5655
571  -26.2715
643  -24.8968
709  -25.1233
997  -25.4798
997  -24.0210
1171  -22.1371
1483  -22.1139
1531  -22.7703
1613  -23.3348
1621  -22.6768
1627  -23.1697
1873  -23.6345
1907  -23.1015
1913  -22.6316
1933  -21.3743
2027  -21.0508
2089  -20.7627
2251  -20.5092
2677  -20.2944
2797  -21.1373
2837  -20.5879
2843  -19.7644
2953  -19.0042
3779  -19.2156
3967  -18.8252
4139  -17.6017
4357  -17.5736
4481  -17.2780
4547  -17.2644
4799  -17.7687
5171  -17.4975
5741  -17.7395
5813  -17.7283
6011  -17.0140
6043  -17.0245
6199  -17.0357
6571  -16.8296
6691  -17.0637
7019  -17.0791
7451  -17.7187
7541  -17.5189
7669  -18.1235
7867  -18.3145
8219  -17.9248
8363  -17.9277
8443  -17.5618
8699  -17.3920
8747  -17.7629
10091  -17.2531
11467  -16.7816
13649  -16.3376
16363  -16.8673
18397  -16.2628
21737  -15.9588
22619  -14.8874
24379  -13.5980
27773  -14.2941
30931  -13.6213
32621  -12.7112
36191  -12.1503
37781  -12.0016
41131  -12.9813
44491  -12.8656
49411  -12.7657
52147  -12.2865
55339  -11.6609
57059  -11.7672
61723  -11.4729
66587  -11.5430
69697  -11.1170
72577  -11.0795
75743  -10.8539
83101  -10.7569
87539  -11.0688
89963  -11.5046
94117  -11.9859
96787  -11.8023
101159  -12.0559
104947  -12.0739
109367  -11.9976
110431  -11.5608
112657  -11.5325
115211  -11.6805
118907  -11.8791
123817  -11.7638
128683  -11.6272
134033  -11.4171
141301  -11.1118
143281  -11.3856
145963  -11.7241
152837  -11.5299
157141  -11.3681
164443  -11.4998
211319  -11.2246
281243  -11.5892
346051  -11.5802
407573  -11.3040
526739  -11.3863
10566379  -9.38057
24528271  -9.41822
40712251  -9.55055
58661621  -9.38926
78344459  -9.35856
82287883  -9.35093
86659757  -9.33739
91080337  -9.36476
95463073  -9.37907
99873811  -9.41896
104430947  -9.41912
109067249  -9.39973
113324863  -9.36560
117941741  -9.37184
122513621  -9.36309
127135091  -9.32737
131872739  -9.31667
136609523  -9.36774
141682789  -9.32684
146535157  -9.33740
151303303  -9.35158
156375179  -9.32875
161432767  -9.30991
166482191  -9.32627
171717163  -9.33225
176731469  -9.29991
181848409  -9.29939
186789467  -9.28241
191940197  -9.28322
197073413  -9.27869
202631659  -9.28078
207601747  -9.31851
212821523  -9.33318
218128571  -9.32846
223475851  -9.33731
228568211  -9.29777
234006427  -9.29044
239604493  -9.30415
244876831  -9.33958
250369201  -9.34305
255916043  -9.31974
261474781  -9.30489
266977943  -9.28739
272613811  -9.29005
277969787  -9.28183
283590283  -9.27272
289250477  -9.27271
294834311  -9.28060
300771143  -9.27325
306443771  -9.28429
311845483  -9.28019
317837459  -9.28322
323557049  -9.28771
329389283  -9.26943
335224763  -9.26324
341156911  -9.25968
347072767  -9.25842
353058373  -9.25218
358823821  -9.25498
364669939  -9.26445
370588391  -9.24537
376371917  -9.25993
382408813  -9.27917
388388381  -9.26581
394475621  -9.25341
400601407  -9.25426
406448747  -9.25107
412700797  -9.25654
418794443  -9.26670
425236711  -9.25821
431332477  -9.27039
437454107  -9.27250
443663819  -9.26792
449598307  -9.29094
455869259  -9.28427
462103309  -9.26660
468384011  -9.27780
474833897  -9.27401
481211593  -9.27553
487791793  -9.28043
494130691  -9.29257
500639791  -9.29956
507112181  -9.30372
513558667  -9.29653
519993413  -9.29827
526771099  -9.29356
533302519  -9.29514
539838661  -9.29818
545893571  -9.29369
552353827  -9.27714
558928291  -9.28015
565456069  -9.28220
572148611  -9.28521
578969873  -9.29137
585525131  -9.31031
592105273  -9.30066
598670659  -9.30751
605480399  -9.29935
612196999  -9.30897
618965629  -9.30085
625809869  -9.30757
632745073  -9.30104
639316891  -9.30781
646183613  -9.30287
652791781  -9.29632
659674573  -9.28154
666340561  -9.28434
673046477  -9.28500
680027669  -9.27514
687007949  -9.27910
693771899  -9.28004
700652287  -9.27748
707730853  -9.29323
714416509  -9.30666
721082443  -9.29573
728132227  -9.30288
735326297  -9.30402
742115123  -9.30389
748989499  -9.30457
755810641  -9.31718
762622067  -9.31210
769566437  -9.30392
776837827  -9.30890
783959509  -9.30680
791297641  -9.30414
798404941  -9.29966
805816043  -9.30204
812710117  -9.30197
819797597  -9.31588
827058149  -9.32464
834328571  -9.31944
841501747  -9.33533
848705087  -9.33529
856080773  -9.33732
862990691  -9.34952
870353317  -9.35517
877641491  -9.35408
884784683  -9.36682
891972379  -9.37077
899299061  -9.36930
906925079  -9.37053
914322691  -9.37011
921473461  -9.36328
928774027  -9.35467
936138481  -9.35381
943698787  -9.35383
951051181  -9.35274
958747897  -9.34665
966228443  -9.35136
973921021  -9.36885
981121019  -9.36291
988611821  -9.36253
995880637  -9.36724
1003537529  -9.35481
1011171907  -9.35568
1018310357  -9.35300
1025850029  -9.35909
1033142093  -9.35848
1040644349  -9.35069
1048429787  -9.35881
1055816857  -9.36708
1063819571  -9.36705
1071595237  -9.36622
1079172607  -9.36639
1086815123  -9.36491
1094347099  -9.36549
1102392923  -9.36187
1110032837  -9.36490
1117968347  -9.36781
1125946391  -9.35890
1133790157  -9.36855
1141571413  -9.36347
1148970469  -9.35937
1156868893  -9.35219
1164324131  -9.35333
1171925257  -9.35190
1179562003  -9.35092
1187524229  -9.35437
1195432619  -9.36512
1203767209  -9.37191
1211152571  -9.37249
1218962053  -9.37016
1227010859  -9.37752
1234501381  -9.37900
1242498409  -9.38285
1250299909  -9.38539
1258164283  -9.37923
1265899367  -9.38485
1273345669  -9.37885
1281234683  -9.37649
1289115307  -9.37545
1297186937  -9.37353
1305458389  -9.36586
1313592857  -9.36266
1321640269  -9.36584
1329157171  -9.37052
1337008411  -9.37105
1344982073  -9.37534
1353348089  -9.38389
1361376461  -9.38802
1369426853  -9.38829
1377104203  -9.39188
1385291533  -9.39781
1393055101  -9.39787
1401669793  -9.40289
1409876953  -9.41053
1418202613  -9.40536
1426144219  -9.39865
1434213923  -9.40098
1442456299  -9.40339
1450627741  -9.41364
1458452857  -9.41061
1466588341  -9.41229
1474886107  -9.41019
1483080281  -9.40437
1491298379  -9.40329
1499324293  -9.39748
1507770907  -9.40252
1515551137  -9.40865
1524309109  -9.40185
1532816653  -9.40621
1540818413  -9.40554
1549091891  -9.41150
1557710533  -9.42317
1566122219  -9.42127
1574443837  -9.41530
1582336363  -9.41818
1590570811  -9.41705
1598757541  -9.41871
1607098499  -9.41944
1615662317  -9.42053
1624125499  -9.42526
1632764957  -9.42429
1641164599  -9.42855
1649256659  -9.42477
1657847923  -9.43447
1666358137  -9.43490
1675187299  -9.44173
1683784547  -9.43884
1692331541  -9.43798
1700827157  -9.43557
1708899763  -9.43948
1717305211  -9.44179
1725719987  -9.44224
1734514337  -9.43542
1743025897  -9.43875
1751170427  -9.42970
1759892363  -9.42881
1768154629  -9.43208
1776228331  -9.42746
1784831663  -9.43032
1793386403  -9.43579
1802012867  -9.43894
1810610297  -9.44473
1819215467  -9.44170
1827764317  -9.43904
1836100859  -9.43737
1844558179  -9.43155
1853383261  -9.43330
1862086763  -9.43055
1870688773  -9.43530
1879516927  -9.44523
1888400951  -9.44488
1896841337  -9.44385
1905314407  -9.44626
1913889403  -9.45166
1922757203  -9.45161
1931474803  -9.45270
1940271029  -9.45738
1949050853  -9.45913
1958246701  -9.45974
1966794283  -9.45417
1975234993  -9.45692
1984088297  -9.46829
1992862819  -9.46308
2002191173  -9.46909
2010751843  -9.46824
2019685411  -9.46872
2028444577  -9.47567
2036855771  -9.47587
2045669117  -9.47607
2054797457  -9.47848
2063985403  -9.47654
2072485307  -9.48309
2081302481  -9.47849
2090655341  -9.48368
2099483767  -9.48808
2108148187  -9.49110
2116831511  -9.48752
2125967143  -9.49228
2135221939  -9.48479
2143953101  -9.49321
2152829251  -9.49160
2161668583  -9.49704
2170621097  -9.50121
2179158539  -9.50301
2188248061  -9.50516
2197412473  -9.50782
2206261801  -9.50856
2215158109  -9.50598
2224266049  -9.50361
2233505411  -9.50691
2242506083  -9.51141
2251617727  -9.50958
2260660177  -9.50677
2269404233  -9.50649
2278197191  -9.50116
2287198027  -9.50491
2296408651  -9.50412
2305536301  -9.49958
2313967387  -9.50001
2322906347  -9.50546
2331865247  -9.50355
2340974621  -9.50807
2350183481  -9.51149
2359419019  -9.51360
2368326533  -9.51438
2376832637  -9.51038
2385963337  -9.50408
2395130483  -9.50474
2404322677  -9.50258
2413764763  -9.50256
2423118349  -9.50048
2432696507  -9.50021
2442159989  -9.50396
2450935099  -9.50456
2459651521  -9.50410
2468875837  -9.50452
2477870299  -9.50828
2486982499  -9.50919
2495920319  -9.51017
2505354769  -9.50560
2514917917  -9.50450
2524095709  -9.50767
2533652119  -9.51053
2543145439  -9.51058
2552546629  -9.51550
2561962043  -9.51293
2571405659  -9.51307
2580702427  -9.50854
2589843437  -9.51075
2599132787  -9.51315
2608414177  -9.51703
2617607087  -9.51481
2627034547  -9.52256
2636641123  -9.52851
2645929771  -9.52963
2654984021  -9.52857
2664186923  -9.53633
2673472427  -9.54116
2683167173  -9.54374
2692782803  -9.54315
2702634443  -9.54081
2711911019  -9.53923
2721177637  -9.53953
2730648653  -9.54045
2739735301  -9.54750
2749272683  -9.55212
2759044349  -9.55696
2768341921  -9.55331
2777779603  -9.55479
2787267779  -9.55603
2796595597  -9.56302
2805928883  -9.55991
2815271453  -9.55968
2825152411  -9.55336
2834484293  -9.55541
2844024907  -9.55951
2853589267  -9.55542
2863309931  -9.55490
2872880603  -9.55828
2882045483  -9.55957
2891391787  -9.55192
2901350161  -9.55018
2910935773  -9.54890
2920515001  -9.54770
2930109373  -9.55124
2939560651  -9.55507
2949150277  -9.55441
2958720229  -9.55877
2968221637  -9.56066
2978202527  -9.56125
2987781613  -9.55937
2997477193  -9.55595
3007570297  -9.55281
3017345399  -9.55095
3026793739  -9.55071
3036560773  -9.54911
3045929801  -9.54943
3055848077  -9.54738
3065475229  -9.54776
3075198677  -9.54751
3085180507  -9.54386
3095242613  -9.55011
3104627551  -9.55097
3114085643  -9.54985
3123818501  -9.55145
3133647739  -9.55741
3143458847  -9.55977
3153146131  -9.56124
3163025851  -9.56135
3172533643  -9.56104
3182671549  -9.56041
3192543149  -9.55789
3202780897  -9.55834
3212384963  -9.55567
3222635303  -9.55460
3232344763  -9.55857
3242338597  -9.56173
3251366479  -9.55843
3260902103  -9.55896
3270339829  -9.55970
3279727889  -9.55702
3289228483  -9.55468
3298850917  -9.54944
3308700211  -9.54978
3318756289  -9.55248
3327881603  -9.55713
3337803431  -9.55784
3347282843  -9.56109
3357360803  -9.56404
3367237373  -9.56038
3377190379  -9.56185
3387046501  -9.56351
3396320131  -9.56564
3406548611  -9.56807
3416404787  -9.57216
3426075613  -9.57097
3436204267  -9.57842
3446105171  -9.58390
3455881883  -9.58006
3465713579  -9.58572
3474939227  -9.58848
3484969109  -9.58679
3494792933  -9.58628
3504938971  -9.58986
3514866067  -9.58976
3524747333  -9.58854
3534689219  -9.58893
3544632757  -9.58859
3554289731  -9.58955
3564354947  -9.59134
3574035151  -9.59273
3583830727  -9.59379
3594087883  -9.59141
3604511021  -9.59237
3615038443  -9.59097
3624665309  -9.58933
3634600603  -9.58377
3644680229  -9.58885
3654871309  -9.59117
3665380997  -9.58909
3675413947  -9.58426
3685569493  -9.58181
3695747131  -9.58094
3705097547  -9.58290
3714956237  -9.58781
3724826269  -9.59188
3735045893  -9.59248
3745129477  -9.59566
3755656199  -9.60038
3765815803  -9.60470
3776399083  -9.60983
3785914357  -9.61366
3796346717  -9.61062
3806820203  -9.61065
3816876139  -9.61024
3827299493  -9.60699
3837585853  -9.60800
3848032691  -9.61027
3858032089  -9.61020
3868105237  -9.60744
3878262659  -9.60594
3888539339  -9.60928
3899020883  -9.60748
3909608783  -9.60551
3919640269  -9.61019
3929631047  -9.61292
3939614131  -9.61341
3950149771  -9.60886
3960450491  -9.61000
3970816819  -9.61160
3980833229  -9.61077
3990750097  -9.61389
4000958867  -9.61426
4010294429  -9.61641
4020490499  -9.61962
4030803197  -9.61659
4040981947  -9.61471
4051173251  -9.61723
4061662109  -9.61620
4072449559  -9.61753
4083127963  -9.61799
4092801451  -9.61968
4103257429  -9.61855
4113684763  -9.61980
4124483023  -9.62156
4134816643  -9.62333
4145336087  -9.62520
4155640547  -9.62704
4166161651  -9.62754
4175672887  -9.63091
4185668419  -9.62862
4196044087  -9.63021
4206577429  -9.62944
4217049659  -9.63204
4227278053  -9.63390
4237753211  -9.63550
4247549861  -9.63994
4257832277  -9.64098
4268593691  -9.64300
4279216691  -9.64246
4290108821  -9.64036
4300934893  -9.64178
4311297659  -9.64509
4321983517  -9.64404
4332288707  -9.64243
4342724707  -9.63828
4353283157  -9.64124
4363631291  -9.63885
4373934427  -9.64015
4384885469  -9.64230
4395387707  -9.64053
4406870803  -9.63878
4416822287  -9.64134
4427515439  -9.64111
4437886147  -9.64383
4448488573  -9.64255
4458501331  -9.64070
4468885543  -9.63891
4479332909  -9.63667
4489278767  -9.64228
4499458163  -9.64228
4510281473  -9.64132
4520766077  -9.64259
4531200371  -9.64596
4541863451  -9.64594
4552387649  -9.64506
4562783333  -9.64535
4573110181  -9.64491
4583484667  -9.64524
4594132391  -9.64582
4604658571  -9.64183
4615258009  -9.64056
4625868301  -9.64249
4636513477  -9.64350
4646479723  -9.64490
4657014199  -9.64819
4668009299  -9.64851
4678582949  -9.64742
4689415987  -9.64668
4700516309  -9.65156
4711247017  -9.64818
4721826587  -9.64767
4731889483  -9.64832
4743058189  -9.65120
4753673629  -9.64921
4764101347  -9.64765
4774582633  -9.64881
4785351283  -9.64726
4796119127  -9.65088
4807360979  -9.64721
4818158117  -9.64726
4829158403  -9.64708
4840170031  -9.64892
4850804269  -9.65276
4861750937  -9.65152
4872574543  -9.64991
4883187493  -9.64728
4893360919  -9.64741
4904415539  -9.64566
4915126087  -9.64546
4925567291  -9.64955
4936702559  -9.65074
4947392381  -9.65520
4958899703  -9.65538
4969230083  -9.65284
4979431817  -9.65283
4989776527  -9.65434
5001045083  -9.65165
5011767301  -9.65525
5022491783  -9.65645
5033047241  -9.65592
5044090801  -9.65861
5054907401  -9.65730
5065377451  -9.65897
5076661367  -9.65960
5087176343  -9.65608
5098231409  -9.65658
5109306619  -9.66009
5120573603  -9.66091
5131385011  -9.66411
5141532367  -9.66505
5152143889  -9.66781
5163012983  -9.66747
5173836299  -9.66690
5184637379  -9.66715
5195374577  -9.66908
5206003217  -9.66954
5217002293  -9.67230
5227554691  -9.67236
5238696709  -9.67442
5249347277  -9.67485
5260967141  -9.67658
5271653411  -9.67596
5282724467  -9.67647
5293557593  -9.68031
5304628291  -9.68317
5315216723  -9.68033
5326037683  -9.68441
5337196651  -9.68121
5347761229  -9.67993
5358882563  -9.67898
5370314797  -9.68052
5381402723  -9.68273
5392213037  -9.68499
5403513503  -9.68390
5415018979  -9.68412
5426127013  -9.68421
5437339651  -9.68404
5448565781  -9.68098
5459239271  -9.68551
5470094083  -9.68592
5480530163  -9.68758
5491658827  -9.69276
5503314077  -9.68977
5514321367  -9.69140
5525222701  -9.69053
5536334311  -9.68855
5547367523  -9.68733
5558249899  -9.68989
5569281103  -9.69213
5580631099  -9.69220
5591715797  -9.69559
5603126491  -9.69459
5613923629  -9.69505
5625279523  -9.69546
5636949011  -9.69360
5647838167  -9.68968
5658810061  -9.69131
5670452009  -9.69349
5681250053  -9.69303
5692144123  -9.69111
5703859429  -9.69176
5714940139  -9.69578
5725990709  -9.69485
5736530791  -9.69653
5748280607  -9.69582
5759727731  -9.69745
5770900133  -9.69938
5782128967  -9.69982
5793114403  -9.70341
5804334469  -9.70417
5814605411  -9.70404
5825831629  -9.70383
5837256989  -9.70624
5848610237  -9.70914
5859567631  -9.70681
5870934221  -9.70347
5882016097  -9.70190
5893212427  -9.70330
5904436427  -9.70378
5916164687  -9.70311
5927554333  -9.70302
5938739717  -9.70464
5950133083  -9.70529
5961341521  -9.70514
5972221657  -9.70880
5983712771  -9.71044
5994413837  -9.70627
6005982149  -9.70773
6016877189  -9.70626
6028435247  -9.70365
6040125239  -9.70117
6051618577  -9.70349
6062997131  -9.70486
6073633477  -9.70618
6085061027  -9.70597
6096342997  -9.70613
6108376181  -9.70836
6119801771  -9.70713
6131138639  -9.70627
6142150243  -9.70713
6153643403  -9.70609
6164448049  -9.70480
6175955267  -9.70558
6187330417  -9.70453
6198614267  -9.70607
6210151517  -9.70813
6221221103  -9.70819
6232755077  -9.70752
6243922229  -9.70696
6254172439  -9.70868
6265576133  -9.70764
6276862993  -9.70726
6287801413  -9.70540
6299399539  -9.70476
6311377253  -9.70219
6322797259  -9.70532
6333800797  -9.70508
6345340669  -9.70785
6357100609  -9.70606
6368529913  -9.70582
6380412803  -9.70679
6391977043  -9.70560
6403607299  -9.70552
6414957889  -9.70514
6425906777  -9.70538
6436881277  -9.70564
6448567231  -9.70498
6460164317  -9.70570
6471382763  -9.70514
6482628227  -9.70925
6494382953  -9.71269
6505971403  -9.70907
6517626931  -9.70883
6529099037  -9.70909
6540592307  -9.71116
6552322421  -9.71378
6563787059  -9.71645
6575231041  -9.71939
6586924411  -9.72047
6597944011  -9.72022
6610452833  -9.72233
6621794437  -9.72195
6633722749  -9.72268
6645443963  -9.72018
6657185417  -9.72089
6668682389  -9.72079
6680094007  -9.72059
6691437523  -9.71839
6703668899  -9.71772
6714965177  -9.72010
6726480011  -9.72256
6737553233  -9.72238
6749162611  -9.72257
6761152493  -9.72060
6772313123  -9.71846
6783778691  -9.71826
6795714979  -9.71776
6808015003  -9.71719
6819587693  -9.71498
6831167633  -9.71587
6842949539  -9.71858
6854770709  -9.71970
6865802803  -9.71971
6877648549  -9.72018
6889174931  -9.72081
6901114309  -9.72324
6912864593  -9.72415
6924541717  -9.72251
6936520771  -9.72327
6948403811  -9.72364
6959616919  -9.72575
6971124427  -9.72673
6982574257  -9.72871
6994404433  -9.72880
7006531393  -9.72969
7017923557  -9.72854
7029219059  -9.72698
7040054537  -9.73018
7051724209  -9.73056
7063389451  -9.73340
7074749483  -9.73338
7086445867  -9.73225
7098095971  -9.73359
7110270683  -9.73294
7121977867  -9.73476
7133342939  -9.73804
7145242693  -9.73773
7157029651  -9.73969
7168381741  -9.74042
7179990677  -9.74117
7191419083  -9.74495
7203382139  -9.74314
7214751917  -9.74330
7226300071  -9.74449
7238343649  -9.74438
7250056777  -9.74494
7261840447  -9.74600
7273767299  -9.74466
7285361921  -9.74212
7297265237  -9.74651
7308535879  -9.74742
7320638537  -9.74794
7332746467  -9.74768
7344481211  -9.74575
7356723359  -9.74675
7368460049  -9.74452
7380227291  -9.74459
7391711357  -9.74164
7403425811  -9.74260
7415630161  -9.74186
7427180869  -9.74433
7438725163  -9.74123
7450747523  -9.73945
7462613357  -9.73816
7474389383  -9.74102
7485699943  -9.74077
7497456269  -9.74411
7509332723  -9.74650
7521542239  -9.74588
7533365317  -9.74675
7545421853  -9.74573
7557401779  -9.74459
7569336331  -9.74525
7580422919  -9.74582
7592146381  -9.74817
7604070433  -9.74902
7616235509  -9.75015
7628080843  -9.75425
7639703107  -9.75546
7651970387  -9.75555
7663422667  -9.75556
7674295813  -9.75572
7686146987  -9.75769
7697926277  -9.75880
7709966083  -9.75969
7721832197  -9.75738
7733730149  -9.75607
7745398231  -9.75801
7756632157  -9.75867
7768620787  -9.75831
7780194991  -9.75941
7792154407  -9.76082
7804178761  -9.76222
7816081411  -9.76218
7828348019  -9.76384
7840744957  -9.76163
7852314527  -9.76294
7864029619  -9.76324
7876075283  -9.76355
7888686101  -9.76474
7900510139  -9.76413
7912123741  -9.76568
7924184843  -9.76760
7936575083  -9.76775
7947795907  -9.76657
7959636499  -9.76517
7972188797  -9.76726
7984181437  -9.76888
7996292659  -9.76810
8008517317  -9.76878
8020382021  -9.77024
8031747391  -9.77308
8043754283  -9.77480
8055653761  -9.77557
8067312557  -9.77816
8079069563  -9.77661
8091146179  -9.77747
8103181771  -9.77750
8115063181  -9.77388
8126705677  -9.77652
8139285533  -9.77720
8151245909  -9.77716
8163546283  -9.77424
8175470923  -9.77577
8187139469  -9.77651
8199362321  -9.77694
8211378953  -9.77631
8223730939  -9.77688
8235961771  -9.77705
8248251769  -9.77740
8260492993  -9.77691
8272868203  -9.77657
8284800851  -9.77740
8297467957  -9.77780
8309310589  -9.77853
8321388253  -9.77728
8333542493  -9.77642
8346034243  -9.77549
8357622571  -9.77684
8369958131  -9.77617
8381905513  -9.77570
8394363587  -9.77420
8406371797  -9.77395
8418546139  -9.77474
8430608827  -9.77577
8442892859  -9.77342
8455062403  -9.77332
8467606811  -9.77266
8479658069  -9.77155
8490857509  -9.77214
8503678387  -9.77216
8516010791  -9.77135
8528328509  -9.77359
8540031067  -9.77388
8552413459  -9.77559
8564883443  -9.77362
8577505477  -9.77257
8588770207  -9.77229
8601135611  -9.77341
8613362221  -9.77535
8625505919  -9.77626
8637673763  -9.77757
8649904499  -9.78017
8661992093  -9.77917
8674074517  -9.77854
8685486613  -9.78054
8697780739  -9.78188
8709492941  -9.78203
8721960119  -9.78565
8734241533  -9.78367
8745877963  -9.78573
8758372169  -9.78601
8769917371  -9.78727
8782445611  -9.78525
8794970017  -9.78452
8807785309  -9.78606
8819656877  -9.78588
8832721789  -9.78399
8844966847  -9.78440
8857205803  -9.78353
8868798307  -9.78463
8881098211  -9.78356
8893333213  -9.78142
8905782917  -9.78201
8918902997  -9.78054
8931432617  -9.78039
8944033843  -9.78001
8956562113  -9.77826
8968370413  -9.77890
8980323179  -9.78068
8992027151  -9.78045
9004177709  -9.78112
9016486051  -9.77976
9029025667  -9.78194
9041064079  -9.78073
9052511077  -9.77999
9064601677  -9.78229
9076815467  -9.78459
9088961587  -9.78324
9101113741  -9.78283
9113364683  -9.78405
9125594519  -9.78692
9138141851  -9.78816
9149969069  -9.78881
9162258037  -9.78882
9174403627  -9.78770
9186777923  -9.78809
9199323647  -9.79056
9211470137  -9.78873
9223928101  -9.78637
9236091659  -9.78356
9248351363  -9.78329
9260924261  -9.78214
9273288977  -9.78174
9285381877  -9.78271
9297843089  -9.78267
9310416211  -9.78278
9323115283  -9.78577
9335198869  -9.78452
9347749237  -9.78399
9360402599  -9.78435
9373015103  -9.78404
9385305653  -9.78793
9397913093  -9.78884
9410704669  -9.78693
9422823211  -9.78501
9435353569  -9.78798
9447623651  -9.78722
9460228861  -9.78937
9472618453  -9.79060
9485185771  -9.78997
9497522597  -9.78982
9510647057  -9.79046
9522821941  -9.79277
9535485697  -9.79573
9548435779  -9.79585
9560872583  -9.79764
9573463171  -9.79710
9585795007  -9.79647
9598203403  -9.79642
9611159863  -9.79629
9623196211  -9.79810
9635856869  -9.79650
9648686611  -9.79492
9661129957  -9.79727
9673695683  -9.79802
9686173669  -9.79687
9699368093  -9.79609
9712134577  -9.79929
9723840437  -9.80007
9736379761  -9.79988
9748995499  -9.79987
9761768293  -9.80036
9774223883  -9.79921
9787107877  -9.80158
9799388171  -9.80211
9811854781  -9.80555
9824389921  -9.80518
9837034387  -9.80798
9849385901  -9.81091
9861561299  -9.81152
9873817201  -9.81118
9886940981  -9.81400
9899753569  -9.81320
9911940331  -9.81368
9924835861  -9.81530
9937487899  -9.81324
9949976581  -9.81394
9962895259  -9.81567
9974775259  -9.81716
9987612923  -9.81669


==> data/prime_log_r3_p11.dat <==
5077  -51.1948
11197  -44.2442
16811  -42.4692
18097  -46.5571
22481  -47.2661
26171  -44.4746
27773  -43.9678
28571  -46.1670
35083  -48.0143
36739  -49.5198
39023  -49.8234
39883  -46.5543
43669  -42.9732
46307  -42.9731
47087  -44.4121
49411  -40.9609
49831  -41.0964
61651  -38.8133
64763  -38.5197
65563  -38.8119
72091  -38.5617
72379  -38.8433
72701  -38.6146
75781  -39.8145
82763  -38.2220
88337  -36.7519
88883  -37.9229
97423  -37.7993
98081  -38.8738
98597  -39.1112
104491  -38.2224
105883  -38.8357
108343  -39.7667
112771  -39.2814
113131  -39.1565
113749  -39.0389
115021  -37.9838
119689  -37.2920
121763  -36.3358
124721  -36.6007
136277  -36.8615
141319  -35.9838
150011  -35.1470
153523  -35.1624
153749  -35.9734
157649  -35.1914
166723  -35.4659
166949  -35.2281
170603  -34.5092
171163  -33.3370
171299  -32.6833
200357  -35.2897
231589  -34.3087
270737  -33.4568
283949  -34.7394
312709  -34.6766
339517  -34.2959
370619  -34.3116
389003  -34.1437
417491  -34.4702
448363  -33.6497
475243  -33.2604
506887  -32.1571
584869  -31.6982
600877  -31.7787
629653  -32.3216
658549  -31.2976
686051  -30.9132
732331  -30.9167
776869  -30.8695
822853  -30.7772
864629  -30.6958
901861  -30.5739
934001  -30.9035
985571  -31.2616
1058507  -30.9118
1111703  -31.4820
1136699  -31.8903
1173593  -31.8128
1202959  -31.7826
1250003  -31.5957
1275877  -31.6157
1307051  -31.9772
1355357  -31.5821
1413029  -31.4977
1451719  -31.3843
1493677  -31.3810
1544863  -31.1087
1591631  -31.4126
1655029  -30.7006
1696517  -30.5918
1753931  -30.6445
1781099  -30.6963
1825531  -30.6274
1865957  -30.3563
1927397  -29.9811
2401667  -29.5283
2926291  -28.9695
3475909  -28.7986
4057451  -28.7640
5060477  -28.7128
91713379  -27.7301
211411061  -27.6088
345399371  -27.5473
496361051  -27.4705
659760677  -27.4056
664960187  -27.4246
671353723  -27.4169
678118159  -27.4459
683267749  -27.3983
689451557  -27.4058
696309181  -27.4044
703526101  -27.3810
710224091  -27.3823
716871223  -27.3792
721779029  -27.3804
728635507  -27.3586
735337181  -27.3700
740252693  -27.3601
747071653  -27.3787
753525043  -27.3794
759009061  -27.3831
765950597  -27.4297
772633039  -27.4115
777234989  -27.4045
784109269  -27.3648
790988119  -27.3581
796058171  -27.3426
803178449  -27.3414
810253663  -27.3629
814953413  -27.3860
822196171  -27.3993
829011077  -27.3755
834477211  -27.3537
840832523  -27.3359
848187203  -27.3154
855197131  -27.3228
860653457  -27.3066
867778147  -27.2771
874258523  -27.2975
879969241  -27.3230
886682029  -27.3280
893279987  -27.3240
898578341  -27.3260
907047187  -27.3162
913907003  -27.3383
918299891  -27.3590
925393789  -27.3531
932252843  -27.3371
937608059  -27.3488
945144139  -27.3217
952179929  -27.3443
957371549  -27.3496
965649187  -27.3433
972801377  -27.3611
978195499  -27.3475
984883969  -27.3263
991851307  -27.3243
996986843  -27.3335
1005155189  -27.3509
1012338539  -27.3338
1017359461  -27.3540
1024079627  -27.3642
1031009347  -27.3595
1038510659  -27.3455
1043890307  -27.3505
1050985297  -27.3453
1058064251  -27.3122
1062974821  -27.3007
1069457723  -27.2939
1077255841  -27.2822
1082726849  -27.2777
1090092259  -27.2545
1097405479  -27.2376
1104185723  -27.2121
1111844647  -27.2057
1120155083  -27.2050
1125529243  -27.2016
1133455429  -27.2078
1141272007  -27.2100
1146842467  -27.2125
1153588789  -27.2398
1160642699  -27.2637
1166373589  -27.2624
1174215131  -27.2728
1182001237  -27.2937
1187815591  -27.2824
1195121891  -27.2893
1203947203  -27.2554
1209699487  -27.2618
1216920629  -27.2912
1224618599  -27.3009
1229716381  -27.3222
1237016267  -27.3317
1244732869  -27.3509
1252848367  -27.3561
1258712407  -27.3579
1266517877  -27.3492
1273834493  -27.3532
1279135421  -27.3562
1286344229  -27.3741
1294167331  -27.3765
1301879239  -27.3806
1309548763  -27.3630
1317515669  -27.3754
1323173861  -27.3835
1331088659  -27.3739
1338785803  -27.3801
1344399031  -27.3974
1352471651  -27.4069
1360662929  -27.4008
1366200229  -27.4024
1374859979  -27.4166
1382998541  -27.4073
1388936987  -27.4213
1396726523  -27.4441
1405533323  -27.4585
1411987211  -27.4511
1419865757  -27.4604
1427113819  -27.4359
1433219729  -27.4381
1441076059  -27.4459
1449699949  -27.4480
1457457899  -27.4733
1463581169  -27.4701
1472588011  -27.4813
1480615957  -27.4520
1487344891  -27.4656
1494941957  -27.4652
1504197913  -27.4641
1510802141  -27.4537
1518202207  -27.4651
1526305621  -27.4790
1531985963  -27.4769
1539753287  -27.4866
1547108863  -27.4852
1552884967  -27.4652
1561758799  -27.4735
1569683809  -27.4883
1575553501  -27.4876
1584823519  -27.4806
1592597603  -27.4813
1598394097  -27.4834
1608645931  -27.5034
1616697941  -27.5072
1623006107  -27.5125
1631618887  -27.4969
1639758037  -27.5231
1646316673  -27.5446
1653748717  -27.5192
1662461249  -27.5087
1668582323  -27.5220
1676496947  -27.5330
1684279151  -27.5354
1692049501  -27.5525
1698088057  -27.5660
1705872277  -27.5738
1713389651  -27.5836
1719227557  -27.5837
1727491013  -27.5778
1735712603  -27.5919
1742359573  -27.6111
1750504997  -27.6131
1758479029  -27.6158
1764739643  -27.6102
1772410931  -27.6265
1780916867  -27.6259
1787158369  -27.6281
1795630517  -27.6270
1806091571  -27.6110
1812594857  -27.6097
1821566843  -27.6118
1830083147  -27.6289
1836256517  -27.6352
1844979733  -27.6408
1852607843  -27.6352
1859197943  -27.6265
1868149957  -27.6226
1876434913  -27.6095
1882817243  -27.5967
1891439029  -27.5991
1899575999  -27.5940
1907874517  -27.5751
1914228949  -27.5916
1922132671  -27.5665
1931358563  -27.5481
1937531269  -27.5495
1946217853  -27.5428
1954215899  -27.5404
1960401379  -27.5368
1968400991  -27.5363
1976638843  -27.5250
1983099343  -27.5199
1991665997  -27.5137
2001951307  -27.5051
2009001853  -27.4892
2017117373  -27.4923
2024985239  -27.4847
2031130331  -27.5018
2039250203  -27.4973
2048334979  -27.4853
2055349123  -27.4864
2063747989  -27.4851
2072348237  -27.4819
2079785371  -27.4704
2088449179  -27.4740
2097592963  -27.4776
2104149563  -27.4855
2112749011  -27.4988
2121366277  -27.5076
2127626531  -27.5047
2136314891  -27.5141
2144247317  -27.4940
2153066323  -27.4871
2159801551  -27.5040
2169298169  -27.5022
2177871889  -27.5127
2184193289  -27.5244
2193185791  -27.5180
2202563509  -27.5028
2209105163  -27.5111
2217595397  -27.4942
2225308621  -27.4623
2231669413  -27.4589
2240170901  -27.4563
2248510619  -27.4618
2254506733  -27.4619
2262420803  -27.4697
2271155869  -27.4709
2277242743  -27.4554
2286178919  -27.4408
2294560087  -27.4605
2302771739  -27.4668
2310927049  -27.4543
2319504283  -27.4357
2325883699  -27.4298
2334321557  -27.4322
2343029179  -27.4262
2350148491  -27.4480
2359160093  -27.4573
2367242939  -27.4515
2375417371  -27.4454
2382177761  -27.4541
2391110357  -27.4635
2402177837  -27.4541
2408799787  -27.4519
2418071987  -27.4509
2427116899  -27.4327
2433776041  -27.4475
2442410837  -27.4508
2451269699  -27.4437
2458312253  -27.4520
2466343219  -27.4565
2475042481  -27.4509
2482222879  -27.4485
2491270571  -27.4495
2502246587  -27.4556
2508760607  -27.4520
2516457077  -27.4485
2525448647  -27.4492
2531539687  -27.4408
2540519893  -27.4447
2550068471  -27.4376
2556427877  -27.4308
2565771797  -27.4439
2574488629  -27.4454
2580905683  -27.4476
2590045163  -27.4487
2598572507  -27.4580
2606640661  -27.4662
2616055997  -27.4606
2624586323  -27.4550
2634517007  -27.4533
2641818889  -27.4506
2651015371  -27.4539
2661020837  -27.4476
2668051637  -27.4464
2676586949  -27.4398
2685504677  -27.4489
2692266589  -27.4536
2702006933  -27.4650
2711092847  -27.4726
2717740583  -27.4793
2726290403  -27.4802
2735404921  -27.4785
2741992469  -27.4737
2751030323  -27.4803
2760304517  -27.4826
2767274443  -27.4841
2776728821  -27.4945
2786077321  -27.4946
2792771323  -27.4911
2802092939  -27.4832
2811621893  -27.4974
2818466237  -27.5067
2827129927  -27.5018
2837009971  -27.5135
2843323843  -27.5165
2852582897  -27.5302
2861739571  -27.5459
2870336141  -27.5466
2877538519  -27.5574
2887197787  -27.5612
2896449371  -27.5620
2904587857  -27.5769
2913985733  -27.5847
2922683651  -27.5888
2929804271  -27.5934
2940394507  -27.6104
2949810203  -27.6082
2956580027  -27.6070
2965748453  -27.6102
2975605973  -27.6128
2982449557  -27.6054
2991157489  -27.6023
2999957729  -27.5984
3006565157  -27.6073
3015490711  -27.6124
3024996043  -27.6241
3031967353  -27.6280
3041752601  -27.6331
3050434099  -27.6158
3058119797  -27.6148
3066942331  -27.6244
3075428383  -27.6226
3082841189  -27.6236
3092074507  -27.6214
3102227923  -27.6184
3109241819  -27.6262
3118454533  -27.6256
3127824347  -27.6271
3137741053  -27.6220
3145248991  -27.6249
3153830507  -27.6131
3162839893  -27.6046
3170576389  -27.5938
3179542211  -27.5983
3187800997  -27.6067
3194549353  -27.6061
3204215659  -27.6074
3213619883  -27.6133
3220500853  -27.6187
3230132551  -27.6033
3239489611  -27.5965
3247116667  -27.5965
3255761189  -27.5974
3264825173  -27.6000
3271405589  -27.5980
3281613877  -27.5978
3290949413  -27.5969
3298266899  -27.5869
3309818879  -27.5764
3319032881  -27.5721
3327067657  -27.5800
3336896737  -27.5834
3346402681  -27.5857
3352965173  -27.5837
3362318731  -27.5843
3372162947  -27.5790
3381136079  -27.5817
3387837373  -27.5836
3397363019  -27.5942
3407296229  -27.5954
3414183653  -27.6080
3424058227  -27.6067
3433454891  -27.6220
3441236021  -27.6284
3450867029  -27.6289
3459939839  -27.6291
3467630869  -27.6364
3477432389  -27.6248
3486874739  -27.6302
3494581963  -27.6437
3507858073  -27.6517
3517097651  -27.6470
3523596049  -27.6444
3533144633  -27.6368
3542688901  -27.6236
3549942827  -27.6182
3559580503  -27.6068
3569293219  -27.6119
3577012811  -27.6191
3586175693  -27.6276
3595225913  -27.6298
3605112691  -27.6264
3614653891  -27.6325
3624481891  -27.6365
3632179861  -27.6427
3642126317  -27.6361
3651524153  -27.6407
3662083889  -27.6393
3668538299  -27.6354
3677656363  -27.6412
3687041867  -27.6470
3694194089  -27.6395
3704858533  -27.6259
3714229439  -27.6147
3721117193  -27.6195
3730010939  -27.6153
3739963771  -27.6226
3747719539  -27.6324
3756945151  -27.6349
3767023339  -27.6122
3774968837  -27.6249
3784824661  -27.6231
3795076547  -27.6250
3802646789  -27.6301
3812358061  -27.6270
3821912837  -27.6334
3829177153  -27.6428
3839556319  -27.6418
3849490259  -27.6535
3856958821  -27.6591
3866671883  -27.6616
3876999011  -27.6584
3885182029  -27.6614
3895277117  -27.6591
3907077347  -27.6732
3916393141  -27.6610
3923809541  -27.6532
3933261613  -27.6562
3942562979  -27.6596
3949642259  -27.6601
3958648721  -27.6627
3968568157  -27.6760
3976114111  -27.6748
3987177917  -27.6694
3996186751  -27.6718
4005015569  -27.6754
4015529239  -27.6699
4026518921  -27.6735
4034489021  -27.6790
4044441221  -27.6787
4054187531  -27.6856
4061537999  -27.6864
4071198643  -27.6875
4081216411  -27.6955
4088408939  -27.6927
4098102451  -27.6969
4110251357  -27.6998
4117363069  -27.7070
4127353039  -27.7198
4137030811  -27.7149
4145163103  -27.7190
4155348293  -27.7219
4165700789  -27.7226
4173409381  -27.7286
4182847307  -27.7337
4192827257  -27.7408
4204830757  -27.7374
4212605069  -27.7423
4222596817  -27.7522
4233110153  -27.7530
4240440557  -27.7531
4250539499  -27.7461
4260990023  -27.7628
4267910453  -27.7648
4277431189  -27.7694
4286744879  -27.7652
4294838063  -27.7733
4304903653  -27.7735
4314209573  -27.7807
4322232029  -27.7913
4332737947  -27.7826
4342377043  -27.7932
4349540267  -27.7872
4359396229  -27.7739
4369020641  -27.7686
4376405701  -27.7666
4387280939  -27.7701
4397751107  -27.7659
4407427907  -27.7744
4418382511  -27.7770
4428146699  -27.7807
4435847771  -27.7814
4447181633  -27.7785
4456536107  -27.7615
4466039581  -27.7687
4473635471  -27.7770
4482822977  -27.7832
4493014709  -27.7843
4499982341  -27.7784
4510427059  -27.7783
4520281211  -27.7821
4528253647  -27.7763
4539574531  -27.7699
4550037683  -27.7746
4557906611  -27.7762
4568041717  -27.7672
4577196277  -27.7626
4585062491  -27.7643
4595649587  -27.7562
4607589709  -27.7655
4615165397  -27.7635
4625544083  -27.7711
4636062251  -27.7579
4642994243  -27.7558
4654781363  -27.7639
4664170877  -27.7585
4671601667  -27.7624
4680808877  -27.7584
4691573207  -27.7600
4698680023  -27.7563
4709589803  -27.7564
4719722731  -27.7580
4729894109  -27.7550
4737128021  -27.7531
4748099971  -27.7593
4758082363  -27.7597
4766858489  -27.7615
4777086869  -27.7568
4787344813  -27.7594
4795041509  -27.7570
4807967237  -27.7571
4817123173  -27.7546
4824788797  -27.7534
4834318253  -27.7508
4844877041  -27.7477
4852712269  -27.7420
4862561183  -27.7476
4873437883  -27.7516
4881292667  -27.7472
4891604453  -27.7426
4905524731  -27.7278
4913826101  -27.7316
4925046037  -27.7429
4935446567  -27.7438
4944034229  -27.7371
4954810813  -27.7375
4964262491  -27.7454
4971703259  -27.7472
4982287987  -27.7514
4993080151  -27.7523
5002348427  -27.7544
5011975223  -27.7656
5022499147  -27.7702
5033836943  -27.7739
5042025179  -27.7691
5052597811  -27.7616
5063749511  -27.7640
5072297003  -27.7646
5082494581  -27.7644
5093223229  -27.7631
5102834059  -27.7654
5113796179  -27.7680
5124622337  -27.7656
5132524051  -27.7625
5142543733  -27.7571
5152726357  -27.7586
5159918207  -27.7551
5170428883  -27.7552
5180440283  -27.7536
5188198693  -27.7516
5198387651  -27.7569
5210058967  -27.7536
5218234207  -27.7494
5228499851  -27.7454
5239105217  -27.7463
5247642833  -27.7480
5258014169  -27.7373
5269083467  -27.7440
5276966437  -27.7383
5287899787  -27.7448
5298950291  -27.7394
5309370161  -27.7311
5316756311  -27.7310
5327596837  -27.7237
5337772631  -27.7307
5345588467  -27.7331
5355575243  -27.7315
5366621893  -27.7288
5374772639  -27.7172
5385891827  -27.7132
5396660909  -27.7118
5405556229  -27.7167
5415053363  -27.7222
5425308017  -27.7305
5433089099  -27.7349
5443490483  -27.7339
5453661089  -27.7330
5461285631  -27.7370
5472075977  -27.7422
5483144377  -27.7421
5491263977  -27.7437
5503175857  -27.7440
5513333549  -27.7500
5521090787  -27.7545
5532445013  -27.7575
5541883813  -27.7572
5549758901  -27.7576
5560118203  -27.7599
5570666653  -27.7566
5578663553  -27.7604
5589801793  -27.7632
5602432337  -27.7594
5613549463  -27.7462
5621626687  -27.7420
5631652549  -27.7449
5643107699  -27.7390
5650726607  -27.7382
5662715603  -27.7418
5673043459  -27.7393
5681207341  -27.7361
5691425381  -27.7397
5702904811  -27.7319
5711213701  -27.7232
5721567739  -27.7252
5731666019  -27.7296
5739681953  -27.7343
5751453959  -27.7286
5762236481  -27.7272
5769877301  -27.7224
5781788981  -27.7262
5792674213  -27.7236
5802357689  -27.7313
5813826731  -27.7336
5824571717  -27.7373
5833309721  -27.7353
5843684081  -27.7377
5854277717  -27.7407
5862352753  -27.7367
5873295419  -27.7445
5883930947  -27.7390
5894654417  -27.7353
5905288667  -27.7327
5916343819  -27.7286
5927594411  -27.7394
5935441163  -27.7392
5946144049  -27.7350
5955799319  -27.7342
5964067117  -27.7331
5974697087  -27.7297
5985909323  -27.7249
5995146701  -27.7289
6007941259  -27.7334
6018577013  -27.7378
6026276339  -27.7403
6037244063  -27.7456
6047170939  -27.7411
6054396763  -27.7449
6065808643  -27.7445
6077381771  -27.7431
6086302763  -27.7486
6096819821  -27.7471
6107692739  -27.7459
6115851361  -27.7450
6127277957  -27.7501
6138080261  -27.7463
6146668211  -27.7496
6156990779  -27.7512
6167460851  -27.7493
6176003579  -27.7543
6186438541  -27.7585
6197775443  -27.7635
6210883243  -27.7559
6218639663  -27.7598
6229347517  -27.7595
6240370723  -27.7596
6248312699  -27.7592
6259462837  -27.7617
6270064597  -27.7559
6277764697  -27.7601
6287277979  -27.7539
6297952517  -27.7542
6309174731  -27.7576
6321169157  -27.7604
6331631039  -27.7517
6339408391  -27.7490
6350325643  -27.7522
6361035781  -27.7511
6369161507  -27.7548
6379631917  -27.7529
6390130931  -27.7545
6398544293  -27.7533
6410338489  -27.7494
6421323107  -27.7470
6428737379  -27.7457
6441327317  -27.7531
6452877461  -27.7555
6461416553  -27.7593
6472457227  -27.7572
6482771213  -27.7589
6494063957  -27.7641
6502792651  -27.7645
6514606367  -27.7706
6525693437  -27.7662
6534160757  -27.7750
6545742823  -27.7664
6555694571  -27.7718
6564000211  -27.7756
6575333581  -27.7732
6587731253  -27.7696
6596127991  -27.7706
6606918853  -27.7682
6617152181  -27.7682
6625544411  -27.7674
6636701483  -27.7711
6648770683  -27.7694
6656717059  -27.7730
6667765063  -27.7749
6679168459  -27.7749
6687266291  -27.7733
6698887693  -27.7719
6710598413  -27.7761
6719593919  -27.7800
6731030539  -27.7798
6741553607  -27.7808
6750587339  -27.7755
6761201341  -27.7728
6772765049  -27.7715
6781443283  -27.7716
6792126317  -27.7743
6805089883  -27.7773
6817156309  -27.7833
6825305303  -27.7789
6836026303  -27.7801
6847575101  -27.7736
6856537157  -27.7699
6867119201  -27.7656
6877772621  -27.7685
6885804817  -27.7695
6896699779  -27.7620
6908342443  -27.7604
6917380669  -27.7566
6928229813  -27.7527
6939186451  -27.7531
6948277579  -27.7520
6959484709  -27.7486
6970950829  -27.7375
6979274657  -27.7420
6991465639  -27.7444
7004956919  -27.7412
7012832389  -27.7392
7024229077  -27.7320
7034472701  -27.7370
7042264123  -27.7445
7053832711  -27.7425
7063791877  -27.7457
7072054901  -27.7486
7083255187  -27.7501
7093959143  -27.7504
7105892659  -27.7524
7115690411  -27.7520
7126308671  -27.7592
7136630537  -27.7551
7144929109  -27.7538
7156562293  -27.7564
7167750677  -27.7639
7176302269  -27.7615
7187235511  -27.7665
7199695001  -27.7721
7208782531  -27.7748
7219904077  -27.7795
7231041229  -27.7793
7238801179  -27.7800
7248913739  -27.7749
7259929309  -27.7730
7268729789  -27.7713
7278655843  -27.7777
7288521557  -27.7811
7297177891  -27.7828
7311962891  -27.7867
7323163109  -27.7857
7331947309  -27.7789
7343752523  -27.7838
7355663873  -27.7804
7363970623  -27.7818
7375511107  -27.7832
7386854611  -27.7866
7394937971  -27.7839
7408625311  -27.7799
7420988987  -27.7760
7433468171  -27.7748
7441045331  -27.7712
7452352871  -27.7735
7464178811  -27.7754
7472422411  -27.7707
7484584847  -27.7732
7496140247  -27.7768
7506192277  -27.7755
7518605291  -27.7768
7530234157  -27.7712
7538755753  -27.7780
7550562517  -27.7818
7561392757  -27.7795
7570307611  -27.7823
7581500837  -27.7835
7593584491  -27.7896
7603231579  -27.7956
7614539923  -27.7975
7626114361  -27.7965
7634244661  -27.7970
7646404309  -27.7970
7657480133  -27.7898
7665928363  -27.7912
7676012257  -27.7918
7686744581  -27.7864
7695649043  -27.7873
7708587581  -27.7867
7720113377  -27.7897
7731763261  -27.7929
7740119987  -27.7966
7751568743  -27.7940
7764089237  -27.7970
7772788187  -27.7976
7784130509  -27.7999
7795317041  -27.8000
7805649857  -27.8034
7816897573  -27.7996
7827843781  -27.8043
7836273449  -27.8074
7848556819  -27.8018
7860493603  -27.7968
7868801051  -27.8018
7881521237  -27.8043
7893588743  -27.8036
7902998693  -27.8104
7914675557  -27.8091
7926418121  -27.8156
7934566397  -27.8115
7946555767  -27.8146
7958381723  -27.8133
7967167051  -27.8177
7978749557  -27.8122
7989863741  -27.8145
7997989159  -27.8188
8012789423  -27.8150
8024250763  -27.8158
8034242219  -27.8133
8045411131  -27.8137
8056578833  -27.8183
8067491819  -27.8154
8075770309  -27.8197
8087244707  -27.8187
8098815917  -27.8214
8108752411  -27.8218
8119088917  -27.8204
8130356009  -27.8221
8138818481  -27.8183
8150010227  -27.8148
8163096107  -27.8208
8171016013  -27.8179
8182819459  -27.8140
8193665497  -27.8136
8202850003  -27.8153
8214501293  -27.8201
8225739877  -27.8179
8234107307  -27.8149
8244804187  -27.8165
8257502917  -27.8168
8266379903  -27.8142
8278217947  -27.8154
8289839347  -27.8055
8298747973  -27.8082
8312247109  -27.8074
8324479103  -27.8069
8333841547  -27.8078
8346551651  -27.8057
8358988613  -27.8111
8371851947  -27.8103
8380810099  -27.8139
8392458931  -27.8128
8405029057  -27.8133
8413046183  -27.8139
8424241577  -27.8082
8435431241  -27.8077
8443453771  -27.8093
8456093363  -27.8108
8468929691  -27.8113
8477449429  -27.8158
8489058947  -27.8140
8499975221  -27.8167
8507667457  -27.8219
8519382569  -27.8245
8530752151  -27.8252
8539070291  -27.8220
8551932563  -27.8208
8563808467  -27.8174
8572554233  -27.8207
8584676011  -27.8226
8596451771  -27.8220
8606077723  -27.8239
8618134963  -27.8218
8630114411  -27.8233
8639210429  -27.8284
8651191877  -27.8237
8662326317  -27.8244
8670933259  -27.8218
8682685309  -27.8294
8694425627  -27.8286
8708434123  -27.8325
8717842541  -27.8341
8730654389  -27.8414
8742270917  -27.8395
8751372211  -27.8428
8764299163  -27.8425
8776241723  -27.8414
8785529173  -27.8396
8797758097  -27.8403
8811588997  -27.8372
8821129573  -27.8379
8832640517  -27.8444
8845095029  -27.8425
8854773619  -27.8448
8866703221  -27.8421
8877901229  -27.8348
8886931637  -27.8405
8898630893  -27.8461
8912078051  -27.8499
8920989157  -27.8526
8933017123  -27.8548
8944937669  -27.8547
8954520629  -27.8547
8966466203  -27.8650
8978653763  -27.8621
8987550193  -27.8611
8999406901  -27.8602
9011063179  -27.8603
9022972571  -27.8643
9031685323  -27.8665
9043730393  -27.8641
9054788507  -27.8628
9063280267  -27.8620
9076628123  -27.8618
9087991931  -27.8642
9096508021  -27.8655
9108748921  -27.8629
9122203891  -27.8650
9130273829  -27.8624
9141838177  -27.8593
9153407357  -27.8620
9161342467  -27.8673
9173423033  -27.8691
9186054211  -27.8720
9195092681  -27.8711
9208620037  -27.8734
9220550309  -27.8718
9229365809  -27.8750
9242129797  -27.8689
9255268411  -27.8699
9265024267  -27.8722
9277483669  -27.8776
9289836233  -27.8751
9298316899  -27.8759
9311532617  -27.8709
9323062571  -27.8712
9331630117  -27.8721
9344377291  -27.8733
9356093413  -27.8765
9367067789  -27.8773
9375136207  -27.8777
9386598797  -27.8766
9398972437  -27.8747
9409641929  -27.8741
9421346323  -27.8753
9433936063  -27.8750
9442884109  -27.8757
9454935769  -27.8798
9465842359  -27.8830
9475324913  -27.8829
9488341711  -27.8836
9503142983  -27.8849
9511083437  -27.8857
9523172699  -27.8904
9534759593  -27.8897
9543356171  -27.8927
9555756347  -27.8906
9568022707  -27.8949
9577429453  -27.8949
9588917101  -27.8957
9602918869  -27.8920
9612623333  -27.8931
9624359431  -27.8937
9635952043  -27.8998
9645473483  -27.8966
9657459829  -27.8927
9669134747  -27.8932
9681889219  -27.8962
9690685111  -27.8988
9703301291  -27.8951
9714872269  -27.8976
9724393633  -27.8925
9736458091  -27.8939
9748875299  -27.8896
9758150783  -27.8892
9770071099  -27.8900
9781922971  -27.8965
9791347003  -27.8993
9806565317  -27.9036
9819517879  -27.8997
9828263827  -27.9012
9840005477  -27.9001
9852579719  -27.8999
9861706691  -27.9062
9873798469  -27.9081
9886998469  -27.9086
9896012179  -27.9046
9908980883  -27.9043
9921025987  -27.9019
9929858597  -27.9057
9941198549  -27.9030
9954317069  -27.9026
9964172597  -27.8955
9976403609  -27.8945
9989042213  -27.8954


==> data/prime_log_r3_p2.dat <==
5077  -17.0649
11197  -13.1941
16811  -15.2826
18097  -13.9128
22481  -13.1343
26171  -14.3361
27773  -13.7497
28571  -14.5960
35083  -15.2999
36739  -14.8211
39023  -14.4348
39883  -14.9975
43669  -15.4876
46307  -15.1487
47087  -14.8561
49411  -13.9276
49831  -13.7446
61651  -13.5937
64763  -14.0444
65563  -13.3422
72091  -13.7722
72379  -14.1634
72701  -14.0343
75781  -14.3858
82763  -14.7163
88337  -14.5883
88883  -14.4700
97423  -14.3635
98081  -14.2645
98597  -13.7890
104491  -13.7170
105883  -13.2884
108343  -13.2370
112771  -13.1898
113131  -13.4779
113749  -13.7503
115021  -13.6936
119689  -13.6409
121763  -13.2912
124721  -13.2522
136277  -13.5057
141319  -13.4665
150011  -13.7077
153523  -13.3961
153749  -13.6292
157649  -13.5931
166723  -13.5597
166949  -13.2772
170603  -13.4980
171163  -13.7101
171299  -13.6775
200357  -13.4257
231589  -12.9222
270737  -12.7102
283949  -12.6903
312709  -12.5594
339517  -11.8858
370619  -12.0637
389003  -12.6135
417491  -12.2675
448363  -12.4022
475243  -12.1992
506887  -12.3285
584869  -12.2328
600877  -11.9403
629653  -12.0764
658549  -12.2012
686051  -12.1955
732331  -12.1346
776869  -12.1932
822853  -12.3573
864629  -12.4586
901861  -12.4535
934001  -12.3524
985571  -12.5435
1058507  -12.7703
1111703  -12.8959
1136699  -12.8847
1173593  -12.6221
1202959  -12.6211
1250003  -12.4212
1275877  -12.5832
1307051  -12.6991
1355357  -12.5510
1413029  -12.5194
1451719  -12.5253
1493677  -12.6697
1544863  -12.6393
1591631  -12.5114
1655029  -12.4873
1696517  -12.5281
1753931  -12.4745
1781099  -12.4234
1825531  -12.3749
1865957  -12.5342
1927397  -12.5439
2401667  -12.4216
2926291  -12.5714
3475909  -12.6093
4057451  -12.5037
5060477  -12.4300
91713379  -12.6496
211411061  -12.7783
345399371  -12.9311
496361051  -13.0120
659760677  -12.9779
664960187  -12.9848
671353723  -12.9837
678118159  -12.9894
683267749  -12.9903
689451557  -12.9883
696309181  -12.9809
703526101  -12.9710
710224091  -12.9832
716871223  -13.0013
721779029  -12.9904
728635507  -13.0079
735337181  -13.0149
740252693  -13.0214
747071653  -13.0214
753525043  -13.0207
759009061  -13.0193
765950597  -13.0233
772633039  -13.0171
777234989  -13.0133
784109269  -13.0202
790988119  -13.0205
796058171  -13.0199
803178449  -13.0392
810253663  -13.0346
814953413  -13.0293
822196171  -13.0331
829011077  -13.0378
834477211  -13.0293
840832523  -13.0261
848187203  -13.0206
855197131  -13.0120
860653457  -13.0225
867778147  -13.0277
874258523  -13.0312
879969241  -13.0264
886682029  -13.0178
893279987  -13.0255
898578341  -13.0326
907047187  -13.0220
913907003  -13.0250
918299891  -13.0252
925393789  -13.0238
932252843  -13.0163
937608059  -13.0187
945144139  -13.0218
952179929  -13.0172
957371549  -13.0142
965649187  -13.0180
972801377  -13.0285
978195499  -13.0244
984883969  -13.0204
991851307  -13.0250
996986843  -13.0292
1005155189  -13.0238
1012338539  -13.0240
1017359461  -13.0204
1024079627  -13.0164
1031009347  -13.0149
1038510659  -13.0230
1043890307  -13.0249
1050985297  -13.0233
1058064251  -13.0222
1062974821  -13.0113
1069457723  -13.0151
1077255841  -13.0133
1082726849  -13.0049
1090092259  -12.9955
1097405479  -12.9969
1104185723  -12.9988
1111844647  -12.9921
1120155083  -12.9944
1125529243  -13.0059
1133455429  -13.0117
1141272007  -13.0118
1146842467  -13.0213
1153588789  -13.0222
1160642699  -13.0257
1166373589  -13.0288
1174215131  -13.0289
1182001237  -13.0381
1187815591  -13.0453
1195121891  -13.0482
1203947203  -13.0583
1209699487  -13.0498
1216920629  -13.0516
1224618599  -13.0543
1229716381  -13.0487
1237016267  -13.0501
1244732869  -13.0501
1252848367  -13.0416
1258712407  -13.0401
1266517877  -13.0342
1273834493  -13.0218
1279135421  -13.0234
1286344229  -13.0182
1294167331  -13.0140
1301879239  -13.0152
1309548763  -13.0195
1317515669  -13.0183
1323173861  -13.0257
1331088659  -13.0253
1338785803  -13.0246
1344399031  -13.0276
1352471651  -13.0199
1360662929  -13.0223
1366200229  -13.0172
1374859979  -13.0181
1382998541  -13.0242
1388936987  -13.0222
1396726523  -13.0258
1405533323  -13.0273
1411987211  -13.0204
1419865757  -13.0190
1427113819  -13.0214
1433219729  -13.0218
1441076059  -13.0295
1449699949  -13.0301
1457457899  -13.0283
1463581169  -13.0276
1472588011  -13.0258
1480615957  -13.0274
1487344891  -13.0274
1494941957  -13.0286
1504197913  -13.0322
1510802141  -13.0383
1518202207  -13.0429
1526305621  -13.0343
1531985963  -13.0326
1539753287  -13.0353
1547108863  -13.0450
1552884967  -13.0382
1561758799  -13.0322
1569683809  -13.0349
1575553501  -13.0352
1584823519  -13.0395
1592597603  -13.0397
1598394097  -13.0440
1608645931  -13.0433
1616697941  -13.0429
1623006107  -13.0444
1631618887  -13.0533
1639758037  -13.0586
1646316673  -13.0538
1653748717  -13.0505
1662461249  -13.0475
1668582323  -13.0478
1676496947  -13.0539
1684279151  -13.0507
1692049501  -13.0600
1698088057  -13.0603
1705872277  -13.0586
1713389651  -13.0581
1719227557  -13.0636
1727491013  -13.0626
1735712603  -13.0731
1742359573  -13.0744
1750504997  -13.0778
1758479029  -13.0810
1764739643  -13.0821
1772410931  -13.0794
1780916867  -13.0783
1787158369  -13.0714
1795630517  -13.0715
1806091571  -13.0764
1812594857  -13.0794
1821566843  -13.0826
1830083147  -13.0810
1836256517  -13.0874
1844979733  -13.0957
1852607843  -13.1042
1859197943  -13.1079
1868149957  -13.1093
1876434913  -13.1114
1882817243  -13.1101
1891439029  -13.1089
1899575999  -13.1079
1907874517  -13.1105
1914228949  -13.1131
1922132671  -13.1136
1931358563  -13.1157
1937531269  -13.1137
1946217853  -13.1124
1954215899  -13.1201
1960401379  -13.1194
1968400991  -13.1109
1976638843  -13.1109
1983099343  -13.1120
1991665997  -13.1195
2001951307  -13.1220
2009001853  -13.1250
2017117373  -13.1293
2024985239  -13.1359
2031130331  -13.1360
2039250203  -13.1317
2048334979  -13.1261
2055349123  -13.1290
2063747989  -13.1250
2072348237  -13.1292
2079785371  -13.1251
2088449179  -13.1278
2097592963  -13.1297
2104149563  -13.1242
2112749011  -13.1225
2121366277  -13.1279
2127626531  -13.1261
2136314891  -13.1247
2144247317  -13.1267
2153066323  -13.1278
2159801551  -13.1269
2169298169  -13.1215
2177871889  -13.1116
2184193289  -13.1163
2193185791  -13.1178
2202563509  -13.1215
2209105163  -13.1236
2217595397  -13.1230
2225308621  -13.1258
2231669413  -13.1292
2240170901  -13.1283
2248510619  -13.1319
2254506733  -13.1294
2262420803  -13.1277
2271155869  -13.1245
2277242743  -13.1260
2286178919  -13.1212
2294560087  -13.1242
2302771739  -13.1266
2310927049  -13.1324
2319504283  -13.1293
2325883699  -13.1324
2334321557  -13.1318
2343029179  -13.1333
2350148491  -13.1307
2359160093  -13.1313
2367242939  -13.1356
2375417371  -13.1414
2382177761  -13.1425
2391110357  -13.1390
2402177837  -13.1355
2408799787  -13.1386
2418071987  -13.1387
2427116899  -13.1394
2433776041  -13.1387
2442410837  -13.1360
2451269699  -13.1344
2458312253  -13.1330
2466343219  -13.1320
2475042481  -13.1350
2482222879  -13.1332
2491270571  -13.1329
2502246587  -13.1403
2508760607  -13.1391
2516457077  -13.1340
2525448647  -13.1326
2531539687  -13.1342
2540519893  -13.1368
2550068471  -13.1382
2556427877  -13.1357
2565771797  -13.1328
2574488629  -13.1366
2580905683  -13.1351
2590045163  -13.1312
2598572507  -13.1378
2606640661  -13.1372
2616055997  -13.1385
2624586323  -13.1387
2634517007  -13.1374
2641818889  -13.1399
2651015371  -13.1364
2661020837  -13.1349
2668051637  -13.1367
2676586949  -13.1345
2685504677  -13.1320
2692266589  -13.1293
2702006933  -13.1278
2711092847  -13.1288
2717740583  -13.1297
2726290403  -13.1312
2735404921  -13.1332
2741992469  -13.1346
2751030323  -13.1408
2760304517  -13.1432
2767274443  -13.1384
2776728821  -13.1345
2786077321  -13.1398
2792771323  -13.1408
2802092939  -13.1459
2811621893  -13.1434
2818466237  -13.1459
2827129927  -13.1454
2837009971  -13.1501
2843323843  -13.1486
2852582897  -13.1510
2861739571  -13.1516
2870336141  -13.1568
2877538519  -13.1539
2887197787  -13.1553
2896449371  -13.1544
2904587857  -13.1562
2913985733  -13.1583
2922683651  -13.1526
2929804271  -13.1551
2940394507  -13.1561
2949810203  -13.1632
2956580027  -13.1650
2965748453  -13.1644
2975605973  -13.1654
2982449557  -13.1641
2991157489  -13.1663
2999957729  -13.1652
3006565157  -13.1661
3015490711  -13.1666
3024996043  -13.1624
3031967353  -13.1635
3041752601  -13.1638
3050434099  -13.1633
3058119797  -13.1616
3066942331  -13.1638
3075428383  -13.1629
3082841189  -13.1655
3092074507  -13.1662
3102227923  -13.1676
3109241819  -13.1661
3118454533  -13.1693
3127824347  -13.1673
3137741053  -13.1682
3145248991  -13.1705
3153830507  -13.1758
3162839893  -13.1774
3170576389  -13.1748
3179542211  -13.1702
3187800997  -13.1705
3194549353  -13.1731
3204215659  -13.1734
3213619883  -13.1740
3220500853  -13.1721
3230132551  -13.1791
3239489611  -13.1782
3247116667  -13.1751
3255761189  -13.1793
3264825173  -13.1753
3271405589  -13.1754
3281613877  -13.1755
3290949413  -13.1723
3298266899  -13.1745
3309818879  -13.1722
3319032881  -13.1700
3327067657  -13.1706
3336896737  -13.1714
3346402681  -13.1761
3352965173  -13.1744
3362318731  -13.1762
3372162947  -13.1785
3381136079  -13.1766
3387837373  -13.1733
3397363019  -13.1755
3407296229  -13.1754
3414183653  -13.1726
3424058227  -13.1733
3433454891  -13.1738
3441236021  -13.1743
3450867029  -13.1758
3459939839  -13.1720
3467630869  -13.1749
3477432389  -13.1764
3486874739  -13.1788
3494581963  -13.1792
3507858073  -13.1820
3517097651  -13.1857
3523596049  -13.1873
3533144633  -13.1892
3542688901  -13.1901
3549942827  -13.1879
3559580503  -13.1881
3569293219  -13.1904
3577012811  -13.1883
3586175693  -13.1814
3595225913  -13.1809
3605112691  -13.1812
3614653891  -13.1820
3624481891  -13.1818
3632179861  -13.1833
3642126317  -13.1825
3651524153  -13.1810
3662083889  -13.1817
3668538299  -13.1821
3677656363  -13.1814
3687041867  -13.1795
3694194089  -13.1811
3704858533  -13.1777
3714229439  -13.1805
3721117193  -13.1787
3730010939  -13.1822
3739963771  -13.1820
3747719539  -13.1846
3756945151  -13.1837
3767023339  -13.1872
3774968837  -13.1862
3784824661  -13.1873
3795076547  -13.1859
3802646789  -13.1849
3812358061  -13.1889
3821912837  -13.1926
3829177153  -13.1898
3839556319  -13.1908
3849490259  -13.1879
3856958821  -13.1895
3866671883  -13.1878
3876999011  -13.1845
3885182029  -13.1864
3895277117  -13.1866
3907077347  -13.1890
3916393141  -13.1923
3923809541  -13.1926
3933261613  -13.1967
3942562979  -13.1962
3949642259  -13.1977
3958648721  -13.2023
3968568157  -13.2012
3976114111  -13.2022
3987177917  -13.2041
3996186751  -13.2042
4005015569  -13.2073
4015529239  -13.2074
4026518921  -13.2095
4034489021  -13.2100
4044441221  -13.2101
4054187531  -13.2109
4061537999  -13.2104
4071198643  -13.2123
4081216411  -13.2142
4088408939  -13.2116
4098102451  -13.2132
4110251357  -13.2145
4117363069  -13.2105
4127353039  -13.2131
4137030811  -13.2163
4145163103  -13.2176
4155348293  -13.2184
4165700789  -13.2229
4173409381  -13.2253
4182847307  -13.2235
4192827257  -13.2253
4204830757  -13.2262
4212605069  -13.2280
4222596817  -13.2271
4233110153  -13.2243
4240440557  -13.2235
4250539499  -13.2277
4260990023  -13.2274
4267910453  -13.2291
4277431189  -13.2282
4286744879  -13.2302
4294838063  -13.2292
4304903653  -13.2293
4314209573  -13.2251
4322232029  -13.2279
4332737947  -13.2276
4342377043  -13.2282
4349540267  -13.2316
4359396229  -13.2306
4369020641  -13.2339
4376405701  -13.2339
4387280939  -13.2324
4397751107  -13.2370
4407427907  -13.2387
4418382511  -13.2402
4428146699  -13.2401
4435847771  -13.2411
4447181633  -13.2403
4456536107  -13.2410
4466039581  -13.2402
4473635471  -13.2419
4482822977  -13.2484
4493014709  -13.2471
4499982341  -13.2461
4510427059  -13.2447
4520281211  -13.2454
4528253647  -13.2448
4539574531  -13.2495
4550037683  -13.2499
4557906611  -13.2504
4568041717  -13.2489
4577196277  -13.2472
4585062491  -13.2461
4595649587  -13.2457
4607589709  -13.2492
4615165397  -13.2484
4625544083  -13.2485
4636062251  -13.2525
4642994243  -13.2540
4654781363  -13.2505
4664170877  -13.2524
4671601667  -13.2562
4680808877  -13.2542
4691573207  -13.2504
4698680023  -13.2526
4709589803  -13.2499
4719722731  -13.2507
4729894109  -13.2490
4737128021  -13.2484
4748099971  -13.2485
4758082363  -13.2492
4766858489  -13.2510
4777086869  -13.2522
4787344813  -13.2529
4795041509  -13.2516
4807967237  -13.2508
4817123173  -13.2473
4824788797  -13.2468
4834318253  -13.2461
4844877041  -13.2462
4852712269  -13.2470
4862561183  -13.2462
4873437883  -13.2464
4881292667  -13.2497
4891604453  -13.2501
4905524731  -13.2490
4913826101  -13.2490
4925046037  -13.2498
4935446567  -13.2503
4944034229  -13.2502
4954810813  -13.2498
4964262491  -13.2523
4971703259  -13.2546
4982287987  -13.2553
4993080151  -13.2573
5002348427  -13.2610
5011975223  -13.2625
5022499147  -13.2634
5033836943  -13.2645
5042025179  -13.2625
5052597811  -13.2624
5063749511  -13.2641
5072297003  -13.2636
5082494581  -13.2643
5093223229  -13.2638
5102834059  -13.2663
5113796179  -13.2664
5124622337  -13.2656
5132524051  -13.2636
5142543733  -13.2660
5152726357  -13.2658
5159918207  -13.2665
5170428883  -13.2664
5180440283  -13.2662
5188198693  -13.2689
5198387651  -13.2671
5210058967  -13.2686
5218234207  -13.2679
5228499851  -13.2679
5239105217  -13.2667
5247642833  -13.2698
5258014169  -13.2674
5269083467  -13.2669
5276966437  -13.2680
5287899787  -13.2636
5298950291  -13.2634
5309370161  -13.2642
5316756311  -13.2641
5327596837  -13.2637
5337772631  -13.2658
5345588467  -13.2655
5355575243  -13.2673
5366621893  -13.2676
5374772639  -13.2674
5385891827  -13.2665
5396660909  -13.2675
5405556229  -13.2651
5415053363  -13.2663
5425308017  -13.2638
5433089099  -13.2629
5443490483  -13.2656
5453661089  -13.2663
5461285631  -13.2682
5472075977  -13.2699
5483144377  -13.2708
5491263977  -13.2732
5503175857  -13.2724
5513333549  -13.2735
5521090787  -13.2741
5532445013  -13.2713
5541883813  -13.2707
5549758901  -13.2692
5560118203  -13.2702
5570666653  -13.2707
5578663553  -13.2710
5589801793  -13.2712
5602432337  -13.2731
5613549463  -13.2754
5621626687  -13.2767
5631652549  -13.2793
5643107699  -13.2781
5650726607  -13.2771
5662715603  -13.2764
5673043459  -13.2766
5681207341  -13.2781
5691425381  -13.2799
5702904811  -13.2796
5711213701  -13.2798
5721567739  -13.2817
5731666019  -13.2815
5739681953  -13.2817
5751453959  -13.2825
5762236481  -13.2829
5769877301  -13.2807
5781788981  -13.2805
5792674213  -13.2785
5802357689  -13.2790
5813826731  -13.2817
5824571717  -13.2804
5833309721  -13.2815
5843684081  -13.2803
5854277717  -13.2829
5862352753  -13.2824
5873295419  -13.2789
5883930947  -13.2792
5894654417  -13.2821
5905288667  -13.2831
5916343819  -13.2802
5927594411  -13.2804
5935441163  -13.2824
5946144049  -13.2845
5955799319  -13.2836
5964067117  -13.2829
5974697087  -13.2832
5985909323  -13.2813
5995146701  -13.2826
6007941259  -13.2858
6018577013  -13.2840
6026276339  -13.2849
6037244063  -13.2846
6047170939  -13.2840
6054396763  -13.2836
6065808643  -13.2856
6077381771  -13.2848
6086302763  -13.2858
6096819821  -13.2857
6107692739  -13.2856
6115851361  -13.2867
6127277957  -13.2875
6138080261  -13.2885
6146668211  -13.2881
6156990779  -13.2907
6167460851  -13.2909
6176003579  -13.2907
6186438541  -13.2905
6197775443  -13.2924
6210883243  -13.2936
6218639663  -13.2925
6229347517  -13.2930
6240370723  -13.2934
6248312699  -13.2924
6259462837  -13.2936
6270064597  -13.2944
6277764697  -13.2956
6287277979  -13.2980
6297952517  -13.2978
6309174731  -13.2976
6321169157  -13.2973
6331631039  -13.2977
6339408391  -13.2969
6350325643  -13.2992
6361035781  -13.3004
6369161507  -13.3009
6379631917  -13.3019
6390130931  -13.3023
6398544293  -13.3041
6410338489  -13.3018
6421323107  -13.3021
6428737379  -13.3022
6441327317  -13.3011
6452877461  -13.3042
6461416553  -13.3026
6472457227  -13.3019
6482771213  -13.2993
6494063957  -13.2988
6502792651  -13.3006
6514606367  -13.3002
6525693437  -13.2990
6534160757  -13.2988
6545742823  -13.2988
6555694571  -13.2972
6564000211  -13.2952
6575333581  -13.2959
6587731253  -13.2965
6596127991  -13.2962
6606918853  -13.2974
6617152181  -13.2941
6625544411  -13.2942
6636701483  -13.2938
6648770683  -13.2948
6656717059  -13.2965
6667765063  -13.2976
6679168459  -13.2976
6687266291  -13.2986
6698887693  -13.3009
6710598413  -13.3004
6719593919  -13.2994
6731030539  -13.2983
6741553607  -13.2996
6750587339  -13.3001
6761201341  -13.3004
6772765049  -13.2993
6781443283  -13.2990
6792126317  -13.3013
6805089883  -13.3004
6817156309  -13.3001
6825305303  -13.2984
6836026303  -13.2974
6847575101  -13.2980
6856537157  -13.2950
6867119201  -13.2933
6877772621  -13.2947
6885804817  -13.2958
6896699779  -13.2966
6908342443  -13.2953
6917380669  -13.2970
6928229813  -13.2955
6939186451  -13.2950
6948277579  -13.2979
6959484709  -13.2977
6970950829  -13.2934
6979274657  -13.2949
6991465639  -13.2963
7004956919  -13.2962
7012832389  -13.2952
7024229077  -13.2966
7034472701  -13.2991
7042264123  -13.2994
7053832711  -13.3000
7063791877  -13.2986
7072054901  -13.3002
7083255187  -13.2997
7093959143  -13.3011
7105892659  -13.3021
7115690411  -13.3029
7126308671  -13.3024
7136630537  -13.3016
7144929109  -13.3011
7156562293  -13.2999
7167750677  -13.2981
7176302269  -13.2975
7187235511  -13.2981
7199695001  -13.2980
7208782531  -13.2991
7219904077  -13.3003
7231041229  -13.3025
7238801179  -13.3021
7248913739  -13.3009
7259929309  -13.3012
7268729789  -13.3029
7278655843  -13.3028
7288521557  -13.3023
7297177891  -13.3008
7311962891  -13.3004
7323163109  -13.3015
7331947309  -13.3016
7343752523  -13.3016
7355663873  -13.3038
7363970623  -13.3031
7375511107  -13.3047
7386854611  -13.3038
7394937971  -13.3030
7408625311  -13.3012
7420988987  -13.3011
7433468171  -13.3015
7441045331  -13.3001
7452352871  -13.2999
7464178811  -13.3031
7472422411  -13.3032
7484584847  -13.3060
7496140247  -13.3055
7506192277  -13.3062
7518605291  -13.3063
7530234157  -13.3072
7538755753  -13.3081
7550562517  -13.3128
7561392757  -13.3127
7570307611  -13.3113
7581500837  -13.3117
7593584491  -13.3101
7603231579  -13.3120
7614539923  -13.3105
7626114361  -13.3098
7634244661  -13.3092
7646404309  -13.3091
7657480133  -13.3085
7665928363  -13.3102
7676012257  -13.3097
7686744581  -13.3063
7695649043  -13.3058
7708587581  -13.3062
7720113377  -13.3065
7731763261  -13.3055
7740119987  -13.3069
7751568743  -13.3083
7764089237  -13.3102
7772788187  -13.3110
7784130509  -13.3099
7795317041  -13.3114
7805649857  -13.3102
7816897573  -13.3132
7827843781  -13.3126
7836273449  -13.3117
7848556819  -13.3107
7860493603  -13.3077
7868801051  -13.3065
7881521237  -13.3062
7893588743  -13.3047
7902998693  -13.3065
7914675557  -13.3074
7926418121  -13.3096
7934566397  -13.3124
7946555767  -13.3099
7958381723  -13.3119
7967167051  -13.3131
7978749557  -13.3105
7989863741  -13.3111
7997989159  -13.3105
8012789423  -13.3096
8024250763  -13.3101
8034242219  -13.3096
8045411131  -13.3095
8056578833  -13.3083
8067491819  -13.3090
8075770309  -13.3086
8087244707  -13.3087
8098815917  -13.3083
8108752411  -13.3074
8119088917  -13.3054
8130356009  -13.3056
8138818481  -13.3060
8150010227  -13.3085
8163096107  -13.3059
8171016013  -13.3053
8182819459  -13.3046
8193665497  -13.3063
8202850003  -13.3051
8214501293  -13.3059
8225739877  -13.3075
8234107307  -13.3080
8244804187  -13.3091
8257502917  -13.3100
8266379903  -13.3085
8278217947  -13.3072
8289839347  -13.3075
8298747973  -13.3077
8312247109  -13.3088
8324479103  -13.3097
8333841547  -13.3109
8346551651  -13.3118
8358988613  -13.3121
8371851947  -13.3117
8380810099  -13.3139
8392458931  -13.3149
8405029057  -13.3160
8413046183  -13.3168
8424241577  -13.3190
8435431241  -13.3175
8443453771  -13.3179
8456093363  -13.3157
8468929691  -13.3176
8477449429  -13.3189
8489058947  -13.3194
8499975221  -13.3208
8507667457  -13.3213
8519382569  -13.3193
8530752151  -13.3184
8539070291  -13.3190
8551932563  -13.3196
8563808467  -13.3195
8572554233  -13.3203
8584676011  -13.3210
8596451771  -13.3213
8606077723  -13.3229
8618134963  -13.3230
8630114411  -13.3248
8639210429  -13.3249
8651191877  -13.3275
8662326317  -13.3288
8670933259  -13.3293
8682685309  -13.3295
8694425627  -13.3306
8708434123  -13.3323
8717842541  -13.3323
8730654389  -13.3315
8742270917  -13.3331
8751372211  -13.3319
8764299163  -13.3321
8776241723  -13.3331
8785529173  -13.3327
8797758097  -13.3349
8811588997  -13.3355
8821129573  -13.3370
8832640517  -13.3380
8845095029  -13.3393
8854773619  -13.3395
8866703221  -13.3378
8877901229  -13.3381
8886931637  -13.3372
8898630893  -13.3362
8912078051  -13.3354
8920989157  -13.3367
8933017123  -13.3389
8944937669  -13.3361
8954520629  -13.3371
8966466203  -13.3383
8978653763  -13.3371
8987550193  -13.3385
8999406901  -13.3381
9011063179  -13.3374
9022972571  -13.3385
9031685323  -13.3396
9043730393  -13.3389
9054788507  -13.3388
9063280267  -13.3387
9076628123  -13.3388
9087991931  -13.3385
9096508021  -13.3390
9108748921  -13.3385
9122203891  -13.3378
9130273829  -13.3386
9141838177  -13.3392
9153407357  -13.3391
9161342467  -13.3381
9173423033  -13.3363
9186054211  -13.3359
9195092681  -13.3364
9208620037  -13.3390
9220550309  -13.3382
9229365809  -13.3401
9242129797  -13.3387
9255268411  -13.3401
9265024267  -13.3417
9277483669  -13.3419
9289836233  -13.3430
9298316899  -13.3437
9311532617  -13.3470
9323062571  -13.3506
9331630117  -13.3530
9344377291  -13.3532
9356093413  -13.3523
9367067789  -13.3534
9375136207  -13.3521
9386598797  -13.3509
9398972437  -13.3506
9409641929  -13.3512
9421346323  -13.3506
9433936063  -13.3518
9442884109  -13.3519
9454935769  -13.3516
9465842359  -13.3512
9475324913  -13.3517
9488341711  -13.3524
9503142983  -13.3531
9511083437  -13.3545
9523172699  -13.3538
9534759593  -13.3530
9543356171  -13.3541
9555756347  -13.3539
9568022707  -13.3554
9577429453  -13.3554
9588917101  -13.3564
9602918869  -13.3546
9612623333  -13.3548
9624359431  -13.3549
9635952043  -13.3557
9645473483  -13.3558
9657459829  -13.3577
9669134747  -13.3569
9681889219  -13.3572
9690685111  -13.3585
9703301291  -13.3581
9714872269  -13.3573
9724393633  -13.3590
9736458091  -13.3600
9748875299  -13.3597
9758150783  -13.3616
9770071099  -13.3626
9781922971  -13.3628
9791347003  -13.3624
9806565317  -13.3613
9819517879  -13.3610
9828263827  -13.3593
9840005477  -13.3608
9852579719  -13.3618
9861706691  -13.3621
9873798469  -13.3626
9886998469  -13.3627
9896012179  -13.3641
9908980883  -13.3629
9921025987  -13.3625
9929858597  -13.3610
9941198549  -13.3640
9954317069  -13.3639
9964172597  -13.3632
9976403609  -13.3634
9989042213  -13.3622


==> data/prime_log_r3_p5.dat <==
5077  -34.1299
11197  -26.3883
16811  -24.0787
18097  -27.8625
22481  -28.3023
26171  -28.6714
27773  -27.4989
28571  -26.6265
35083  -25.9937
36739  -25.4966
39023  -25.1009
39883  -24.7748
43669  -25.3347
46307  -25.0598
47087  -24.8237
49411  -24.6232
49831  -24.4473
61651  -24.9274
64763  -24.7815
65563  -25.7606
72091  -26.1319
72379  -25.4527
72701  -25.8061
75781  -25.1990
82763  -26.0029
88337  -26.7549
88883  -25.7640
97423  -25.6643
98081  -25.9683
98597  -26.6359
104491  -26.8951
105883  -26.7777
108343  -27.3715
112771  -26.9086
113131  -27.1372
113749  -27.3535
115021  -27.5591
119689  -27.7569
121763  -27.6457
124721  -27.5413
136277  -27.4462
141319  -27.0751
150011  -27.2770
153523  -26.6570
153749  -26.8608
157649  -26.7973
166723  -26.2271
166949  -26.4323
170603  -25.8929
171163  -26.3390
171299  -25.5863
200357  -25.7813
231589  -24.9193
270737  -24.6073
283949  -24.7950
312709  -25.7168
339517  -25.4580
370619  -25.1492
389003  -25.1905
417491  -24.8684
448363  -24.1669
475243  -23.8817
506887  -24.0163
584869  -23.4944
600877  -22.8908
629653  -23.0790
658549  -23.3157
686051  -23.5966
732331  -23.5660
776869  -23.2059
822853  -23.0391
864629  -22.9930
901861  -23.2056
934001  -23.2596
985571  -23.1228
1058507  -23.0444
1111703  -23.2418
1136699  -23.1254
1173593  -23.2704
1202959  -23.0802
1250003  -23.3012
1275877  -22.9672
1307051  -23.0309
1355357  -23.1666
1413029  -23.2613
1451719  -23.2467
1493677  -23.2341
1544863  -23.2910
1591631  -23.2800
1655029  -23.1090
1696517  -23.1048
1753931  -23.0709
1781099  -23.0697
1825531  -23.2491
1865957  -23.2163
1927397  -23.3014
2401667  -23.4766
2926291  -23.2111
3475909  -23.1575
4057451  -23.3434
5060477  -23.2454
91713379  -22.4166
211411061  -22.1923
345399371  -22.3287
496361051  -22.4156
659760677  -22.3567
664960187  -22.3396
671353723  -22.3503
678118159  -22.3297
683267749  -22.3153
689451557  -22.3069
696309181  -22.3079
703526101  -22.3237
710224091  -22.2885
716871223  -22.2839
721779029  -22.3063
728635507  -22.3118
735337181  -22.3113
740252693  -22.3245
747071653  -22.3270
753525043  -22.3234
759009061  -22.3196
765950597  -22.3148
772633039  -22.3076
777234989  -22.3172
784109269  -22.2807
790988119  -22.2762
796058171  -22.2723
803178449  -22.2855
810253663  -22.2798
814953413  -22.2731
822196171  -22.2724
829011077  -22.2795
834477211  -22.2971
840832523  -22.2934
848187203  -22.2961
855197131  -22.3110
860653457  -22.3010
867778147  -22.3168
874258523  -22.3105
879969241  -22.3098
886682029  -22.2995
893279987  -22.3218
898578341  -22.3368
907047187  -22.3376
913907003  -22.3357
918299891  -22.3077
925393789  -22.3185
932252843  -22.3246
937608059  -22.3319
945144139  -22.3504
952179929  -22.3463
957371549  -22.3550
965649187  -22.3604
972801377  -22.3615
978195499  -22.3901
984883969  -22.4018
991851307  -22.4031
996986843  -22.4091
1005155189  -22.3964
1012338539  -22.3906
1017359461  -22.3984
1024079627  -22.3912
1031009347  -22.3779
1038510659  -22.3692
1043890307  -22.3638
1050985297  -22.3585
1058064251  -22.3536
1062974821  -22.3598
1069457723  -22.3740
1077255841  -22.3908
1082726849  -22.3911
1090092259  -22.3626
1097405479  -22.3624
1104185723  -22.3782
1111844647  -22.3736
1120155083  -22.3826
1125529243  -22.3764
1133455429  -22.3771
1141272007  -22.3815
1146842467  -22.4001
1153588789  -22.4034
1160642699  -22.3970
1166373589  -22.3887
1174215131  -22.3937
1182001237  -22.3960
1187815591  -22.3928
1195121891  -22.4011
1203947203  -22.4133
1209699487  -22.4210
1216920629  -22.4213
1224618599  -22.4171
1229716381  -22.4284
1237016267  -22.4325
1244732869  -22.4109
1252848367  -22.4164
1258712407  -22.4330
1266517877  -22.4403
1273834493  -22.4310
1279135421  -22.4263
1286344229  -22.4254
1294167331  -22.4233
1301879239  -22.4249
1309548763  -22.4253
1317515669  -22.4331
1323173861  -22.4352
1331088659  -22.4392
1338785803  -22.4391
1344399031  -22.4516
1352471651  -22.4539
1360662929  -22.4651
1366200229  -22.4828
1374859979  -22.4741
1382998541  -22.4717
1388936987  -22.4751
1396726523  -22.4781
1405533323  -22.4752
1411987211  -22.4774
1419865757  -22.4750
1427113819  -22.4771
1433219729  -22.4702
1441076059  -22.4701
1449699949  -22.4781
1457457899  -22.4705
1463581169  -22.4668
1472588011  -22.4636
1480615957  -22.4776
1487344891  -22.4702
1494941957  -22.4778
1504197913  -22.4888
1510802141  -22.4816
1518202207  -22.4741
1526305621  -22.4829
1531985963  -22.4840
1539753287  -22.4941
1547108863  -22.4970
1552884967  -22.5132
1561758799  -22.5097
1569683809  -22.5150
1575553501  -22.5061
1584823519  -22.5011
1592597603  -22.5097
1598394097  -22.5152
1608645931  -22.5194
1616697941  -22.5233
1623006107  -22.5238
1631618887  -22.5249
1639758037  -22.5369
1646316673  -22.5320
1653748717  -22.5276
1662461249  -22.5271
1668582323  -22.5386
1676496947  -22.5331
1684279151  -22.5332
1692049501  -22.5324
1698088057  -22.5540
1705872277  -22.5521
1713389651  -22.5538
1719227557  -22.5593
1727491013  -22.5515
1735712603  -22.5545
1742359573  -22.5413
1750504997  -22.5375
1758479029  -22.5469
1764739643  -22.5489
1772410931  -22.5500
1780916867  -22.5534
1787158369  -22.5442
1795630517  -22.5439
1806091571  -22.5420
1812594857  -22.5427
1821566843  -22.5433
1830083147  -22.5403
1836256517  -22.5437
1844979733  -22.5485
1852607843  -22.5506
1859197943  -22.5457
1868149957  -22.5395
1876434913  -22.5297
1882817243  -22.5265
1891439029  -22.5352
1899575999  -22.5203
1907874517  -22.5196
1914228949  -22.5223
1922132671  -22.5217
1931358563  -22.5253
1937531269  -22.5215
1946217853  -22.5118
1954215899  -22.5116
1960401379  -22.5032
1968400991  -22.4984
1976638843  -22.4930
1983099343  -22.4831
1991665997  -22.4870
2001951307  -22.4916
2009001853  -22.5005
2017117373  -22.4918
2024985239  -22.4976
2031130331  -22.4962
2039250203  -22.4929
2048334979  -22.5061
2055349123  -22.5080
2063747989  -22.4976
2072348237  -22.4839
2079785371  -22.4772
2088449179  -22.4802
2097592963  -22.4819
2104149563  -22.4846
2112749011  -22.4843
2121366277  -22.4811
2127626531  -22.4777
2136314891  -22.4843
2144247317  -22.4842
2153066323  -22.4921
2159801551  -22.4855
2169298169  -22.4794
2177871889  -22.4802
2184193289  -22.4899
2193185791  -22.4766
2202563509  -22.4841
2209105163  -22.4833
2217595397  -22.4907
2225308621  -22.4846
2231669413  -22.4762
2240170901  -22.4791
2248510619  -22.4925
2254506733  -22.4911
2262420803  -22.4881
2271155869  -22.4793
2277242743  -22.4809
2286178919  -22.4717
2294560087  -22.4647
2302771739  -22.4624
2310927049  -22.4634
2319504283  -22.4599
2325883699  -22.4532
2334321557  -22.4555
2343029179  -22.4494
2350148491  -22.4545
2359160093  -22.4560
2367242939  -22.4560
2375417371  -22.4624
2382177761  -22.4633
2391110357  -22.4701
2402177837  -22.4690
2408799787  -22.4763
2418071987  -22.4747
2427116899  -22.4692
2433776041  -22.4649
2442410837  -22.4724
2451269699  -22.4706
2458312253  -22.4725
2466343219  -22.4771
2475042481  -22.4802
2482222879  -22.4775
2491270571  -22.4683
2502246587  -22.4726
2508760607  -22.4711
2516457077  -22.4722
2525448647  -22.4803
2531539687  -22.4838
2540519893  -22.4849
2550068471  -22.4846
2556427877  -22.4839
2565771797  -22.4771
2574488629  -22.4777
2580905683  -22.4762
2590045163  -22.4762
2598572507  -22.4843
2606640661  -22.4783
2616055997  -22.4700
2624586323  -22.4688
2634517007  -22.4746
2641818889  -22.4811
2651015371  -22.4825
2661020837  -22.4811
2668051637  -22.4879
2676586949  -22.4886
2685504677  -22.4921
2692266589  -22.4890
2702006933  -22.4940
2711092847  -22.5042
2717740583  -22.5081
2726290403  -22.5049
2735404921  -22.5077
2741992469  -22.5042
2751030323  -22.5019
2760304517  -22.4986
2767274443  -22.4889
2776728821  -22.4841
2786077321  -22.4928
2792771323  -22.5005
2802092939  -22.4954
2811621893  -22.4885
2818466237  -22.4909
2827129927  -22.4903
2837009971  -22.4916
2843323843  -22.4993
2852582897  -22.5023
2861739571  -22.4997
2870336141  -22.4893
2877538519  -22.4910
2887197787  -22.4906
2896449371  -22.4941
2904587857  -22.4952
2913985733  -22.5013
2922683651  -22.4980
2929804271  -22.5053
2940394507  -22.5030
2949810203  -22.5020
2956580027  -22.4985
2965748453  -22.4906
2975605973  -22.4889
2982449557  -22.4906
2991157489  -22.4879
2999957729  -22.4897
3006565157  -22.4879
3015490711  -22.4881
3024996043  -22.4899
3031967353  -22.4937
3041752601  -22.4982
3050434099  -22.4954
3058119797  -22.4953
3066942331  -22.4918
3075428383  -22.4932
3082841189  -22.4953
3092074507  -22.4947
3102227923  -22.5032
3109241819  -22.5020
3118454533  -22.5024
3127824347  -22.5032
3137741053  -22.4977
3145248991  -22.4992
3153830507  -22.5037
3162839893  -22.5044
3170576389  -22.5083
3179542211  -22.5019
3187800997  -22.4881
3194549353  -22.4923
3204215659  -22.4909
3213619883  -22.4887
3220500853  -22.4950
3230132551  -22.4959
3239489611  -22.4900
3247116667  -22.4908
3255761189  -22.4991
3264825173  -22.4980
3271405589  -22.4982
3281613877  -22.5062
3290949413  -22.5046
3298266899  -22.5039
3309818879  -22.5047
3319032881  -22.5047
3327067657  -22.4970
3336896737  -22.4926
3346402681  -22.4913
3352965173  -22.4905
3362318731  -22.4944
3372162947  -22.4950
3381136079  -22.4994
3387837373  -22.4972
3397363019  -22.4966
3407296229  -22.4982
3414183653  -22.4973
3424058227  -22.5013
3433454891  -22.5081
3441236021  -22.5130
3450867029  -22.5144
3459939839  -22.5142
3467630869  -22.5128
3477432389  -22.5068
3486874739  -22.5070
3494581963  -22.5110
3507858073  -22.5180
3517097651  -22.5188
3523596049  -22.5226
3533144633  -22.5229
3542688901  -22.5200
3549942827  -22.5250
3559580503  -22.5307
3569293219  -22.5329
3577012811  -22.5340
3586175693  -22.5273
3595225913  -22.5199
3605112691  -22.5202
3614653891  -22.5224
3624481891  -22.5307
3632179861  -22.5370
3642126317  -22.5426
3651524153  -22.5517
3662083889  -22.5528
3668538299  -22.5490
3677656363  -22.5529
3687041867  -22.5465
3694194089  -22.5456
3704858533  -22.5457
3714229439  -22.5492
3721117193  -22.5494
3730010939  -22.5531
3739963771  -22.5578
3747719539  -22.5546
3756945151  -22.5585
3767023339  -22.5620
3774968837  -22.5666
3784824661  -22.5658
3795076547  -22.5595
3802646789  -22.5617
3812358061  -22.5636
3821912837  -22.5668
3829177153  -22.5690
3839556319  -22.5739
3849490259  -22.5698
3856958821  -22.5669
3866671883  -22.5670
3876999011  -22.5739
3885182029  -22.5758
3895277117  -22.5788
3907077347  -22.5758
3916393141  -22.5736
3923809541  -22.5706
3933261613  -22.5757
3942562979  -22.5801
3949642259  -22.5725
3958648721  -22.5737
3968568157  -22.5805
3976114111  -22.5738
3987177917  -22.5733
3996186751  -22.5765
4005015569  -22.5774
4015529239  -22.5763
4026518921  -22.5767
4034489021  -22.5796
4044441221  -22.5795
4054187531  -22.5804
4061537999  -22.5860
4071198643  -22.5899
4081216411  -22.5914
4088408939  -22.5913
4098102451  -22.5870
4110251357  -22.5855
4117363069  -22.5861
4127353039  -22.5863
4137030811  -22.5832
4145163103  -22.5849
4155348293  -22.5832
4165700789  -22.5853
4173409381  -22.5832
4182847307  -22.5845
4192827257  -22.5871
4204830757  -22.5872
4212605069  -22.5868
4222596817  -22.5876
4233110153  -22.5808
4240440557  -22.5778
4250539499  -22.5770
4260990023  -22.5755
4267910453  -22.5805
4277431189  -22.5804
4286744879  -22.5734
4294838063  -22.5741
4304903653  -22.5736
4314209573  -22.5806
4322232029  -22.5829
4332737947  -22.5919
4342377043  -22.5908
4349540267  -22.5923
4359396229  -22.5919
4369020641  -22.5966
4376405701  -22.5942
4387280939  -22.5976
4397751107  -22.6025
4407427907  -22.6023
4418382511  -22.6038
4428146699  -22.6021
4435847771  -22.5959
4447181633  -22.5958
4456536107  -22.5982
4466039581  -22.5989
4473635471  -22.6000
4482822977  -22.5984
4493014709  -22.5993
4499982341  -22.6045
4510427059  -22.6042
4520281211  -22.5983
4528253647  -22.6021
4539574531  -22.6072
4550037683  -22.6077
4557906611  -22.6130
4568041717  -22.6103
4577196277  -22.6141
4585062491  -22.6132
4595649587  -22.6110
4607589709  -22.6059
4615165397  -22.6088
4625544083  -22.6106
4636062251  -22.6129
4642994243  -22.6111
4654781363  -22.6102
4664170877  -22.6107
4671601667  -22.6103
4680808877  -22.6093
4691573207  -22.6057
4698680023  -22.6054
4709589803  -22.6090
4719722731  -22.6079
4729894109  -22.6020
4737128021  -22.6050
4748099971  -22.6079
4758082363  -22.6131
4766858489  -22.6086
4777086869  -22.6124
4787344813  -22.6159
4795041509  -22.6184
4807967237  -22.6203
4817123173  -22.6182
4824788797  -22.6154
4834318253  -22.6199
4844877041  -22.6144
4852712269  -22.6177
4862561183  -22.6173
4873437883  -22.6149
4881292667  -22.6060
4891604453  -22.6161
4905524731  -22.6180
4913826101  -22.6194
4925046037  -22.6259
4935446567  -22.6262
4944034229  -22.6274
4954810813  -22.6329
4964262491  -22.6337
4971703259  -22.6370
4982287987  -22.6383
4993080151  -22.6420
5002348427  -22.6425
5011975223  -22.6435
5022499147  -22.6443
5033836943  -22.6486
5042025179  -22.6454
5052597811  -22.6434
5063749511  -22.6448
5072297003  -22.6466
5082494581  -22.6454
5093223229  -22.6398
5102834059  -22.6413
5113796179  -22.6391
5124622337  -22.6402
5132524051  -22.6448
5142543733  -22.6352
5152726357  -22.6352
5159918207  -22.6343
5170428883  -22.6386
5180440283  -22.6361
5188198693  -22.6386
5198387651  -22.6385
5210058967  -22.6425
5218234207  -22.6427
5228499851  -22.6412
5239105217  -22.6400
5247642833  -22.6443
5258014169  -22.6396
5269083467  -22.6371
5276966437  -22.6386
5287899787  -22.6492
5298950291  -22.6503
5309370161  -22.6480
5316756311  -22.6458
5327596837  -22.6425
5337772631  -22.6435
5345588467  -22.6414
5355575243  -22.6383
5366621893  -22.6421
5374772639  -22.6418
5385891827  -22.6440
5396660909  -22.6388
5405556229  -22.6434
5415053363  -22.6408
5425308017  -22.6361
5433089099  -22.6335
5443490483  -22.6373
5453661089  -22.6361
5461285631  -22.6397
5472075977  -22.6385
5483144377  -22.6365
5491263977  -22.6354
5503175857  -22.6321
5513333549  -22.6340
5521090787  -22.6367
5532445013  -22.6340
5541883813  -22.6379
5549758901  -22.6394
5560118203  -22.6409
5570666653  -22.6444
5578663553  -22.6463
5589801793  -22.6416
5602432337  -22.6429
5613549463  -22.6430
5621626687  -22.6466
5631652549  -22.6413
5643107699  -22.6448
5650726607  -22.6417
5662715603  -22.6484
5673043459  -22.6513
5681207341  -22.6485
5691425381  -22.6544
5702904811  -22.6484
5711213701  -22.6496
5721567739  -22.6487
5731666019  -22.6453
5739681953  -22.6452
5751453959  -22.6444
5762236481  -22.6450
5769877301  -22.6452
5781788981  -22.6521
5792674213  -22.6522
5802357689  -22.6485
5813826731  -22.6458
5824571717  -22.6467
5833309721  -22.6461
5843684081  -22.6479
5854277717  -22.6477
5862352753  -22.6506
5873295419  -22.6518
5883930947  -22.6542
5894654417  -22.6486
5905288667  -22.6517
5916343819  -22.6529
5927594411  -22.6566
5935441163  -22.6565
5946144049  -22.6596
5955799319  -22.6611
5964067117  -22.6574
5974697087  -22.6623
5985909323  -22.6625
5995146701  -22.6613
6007941259  -22.6567
6018577013  -22.6612
6026276339  -22.6637
6037244063  -22.6653
6047170939  -22.6640
6054396763  -22.6628
6065808643  -22.6584
6077381771  -22.6588
6086302763  -22.6612
6096819821  -22.6630
6107692739  -22.6676
6115851361  -22.6647
6127277957  -22.6670
6138080261  -22.6739
6146668211  -22.6740
6156990779  -22.6724
6167460851  -22.6737
6176003579  -22.6763
6186438541  -22.6730
6197775443  -22.6762
6210883243  -22.6730
6218639663  -22.6719
6229347517  -22.6695
6240370723  -22.6667
6248312699  -22.6644
6259462837  -22.6626
6270064597  -22.6676
6277764697  -22.6683
6287277979  -22.6663
6297952517  -22.6665
6309174731  -22.6682
6321169157  -22.6674
6331631039  -22.6666
6339408391  -22.6626
6350325643  -22.6679
6361035781  -22.6719
6369161507  -22.6716
6379631917  -22.6740
6390130931  -22.6738
6398544293  -22.6719
6410338489  -22.6707
6421323107  -22.6717
6428737379  -22.6716
6441327317  -22.6741
6452877461  -22.6766
6461416553  -22.6757
6472457227  -22.6802
6482771213  -22.6775
6494063957  -22.6740
6502792651  -22.6734
6514606367  -22.6783
6525693437  -22.6765
6534160757  -22.6782
6545742823  -22.6821
6555694571  -22.6858
6564000211  -22.6894
6575333581  -22.6875
6587731253  -22.6878
6596127991  -22.6867
6606918853  -22.6856
6617152181  -22.6894
6625544411  -22.6937
6636701483  -22.6990
6648770683  -22.6995
6656717059  -22.6980
6667765063  -22.6958
6679168459  -22.6984
6687266291  -22.6954
6698887693  -22.6973
6710598413  -22.6993
6719593919  -22.6980
6731030539  -22.6999
6741553607  -22.6978
6750587339  -22.7006
6761201341  -22.6984
6772765049  -22.6968
6781443283  -22.6982
6792126317  -22.6984
6805089883  -22.7051
6817156309  -22.7011
6825305303  -22.6988
6836026303  -22.7019
6847575101  -22.7025
6856537157  -22.7027
6867119201  -22.6991
6877772621  -22.6982
6885804817  -22.6980
6896699779  -22.6979
6908342443  -22.7002
6917380669  -22.7016
6928229813  -22.7048
6939186451  -22.7061
6948277579  -22.7067
6959484709  -22.7040
6970950829  -22.7057
6979274657  -22.7053
6991465639  -22.7047
7004956919  -22.7029
7012832389  -22.7034
7024229077  -22.7048
7034472701  -22.7049
7042264123  -22.7058
7053832711  -22.7041
7063791877  -22.7009
7072054901  -22.6988
7083255187  -22.7046
7093959143  -22.7052
7105892659  -22.7032
7115690411  -22.7065
7126308671  -22.7071
7136630537  -22.7073
7144929109  -22.7081
7156562293  -22.7061
7167750677  -22.7072
7176302269  -22.7084
7187235511  -22.7098
7199695001  -22.7081
7208782531  -22.7120
7219904077  -22.7145
7231041229  -22.7133
7238801179  -22.7163
7248913739  -22.7159
7259929309  -22.7160
7268729789  -22.7162
7278655843  -22.7165
7288521557  -22.7176
7297177891  -22.7169
7311962891  -22.7213
7323163109  -22.7241
7331947309  -22.7241
7343752523  -22.7240
7355663873  -22.7228
7363970623  -22.7232
7375511107  -22.7231
7386854611  -22.7225
7394937971  -22.7250
7408625311  -22.7258
7420988987  -22.7234
7433468171  -22.7211
7441045331  -22.7226
7452352871  -22.7254
7464178811  -22.7253
7472422411  -22.7225
7484584847  -22.7213
7496140247  -22.7210
7506192277  -22.7212
7518605291  -22.7189
7530234157  -22.7211
7538755753  -22.7199
7550562517  -22.7210
7561392757  -22.7173
7570307611  -22.7205
7581500837  -22.7180
7593584491  -22.7178
7603231579  -22.7188
7614539923  -22.7215
7626114361  -22.7231
7634244661  -22.7230
7646404309  -22.7214
7657480133  -22.7194
7665928363  -22.7205
7676012257  -22.7232
7686744581  -22.7221
7695649043  -22.7249
7708587581  -22.7266
7720113377  -22.7272
7731763261  -22.7262
7740119987  -22.7274
7751568743  -22.7254
7764089237  -22.7271
7772788187  -22.7288
7784130509  -22.7267
7795317041  -22.7313
7805649857  -22.7301
7816897573  -22.7335
7827843781  -22.7326
7836273449  -22.7331
7848556819  -22.7365
7860493603  -22.7412
7868801051  -22.7399
7881521237  -22.7411
7893588743  -22.7434
7902998693  -22.7417
7914675557  -22.7424
7926418121  -22.7427
7934566397  -22.7418
7946555767  -22.7403
7958381723  -22.7393
7967167051  -22.7391
7978749557  -22.7381
7989863741  -22.7397
7997989159  -22.7396
8012789423  -22.7398
8024250763  -22.7393
8034242219  -22.7407
8045411131  -22.7436
8056578833  -22.7397
8067491819  -22.7427
8075770309  -22.7461
8087244707  -22.7498
8098815917  -22.7521
8108752411  -22.7502
8119088917  -22.7552
8130356009  -22.7570
8138818481  -22.7587
8150010227  -22.7634
8163096107  -22.7636
8171016013  -22.7664
8182819459  -22.7643
8193665497  -22.7660
8202850003  -22.7694
8214501293  -22.7677
8225739877  -22.7660
8234107307  -22.7667
8244804187  -22.7710
8257502917  -22.7722
8266379903  -22.7726
8278217947  -22.7723
8289839347  -22.7747
8298747973  -22.7743
8312247109  -22.7694
8324479103  -22.7690
8333841547  -22.7705
8346551651  -22.7718
8358988613  -22.7726
8371851947  -22.7751
8380810099  -22.7779
8392458931  -22.7806
8405029057  -22.7845
8413046183  -22.7837
8424241577  -22.7855
8435431241  -22.7850
8443453771  -22.7849
8456093363  -22.7874
8468929691  -22.7851
8477449429  -22.7849
8489058947  -22.7864
8499975221  -22.7898
8507667457  -22.7894
8519382569  -22.7888
8530752151  -22.7834
8539070291  -22.7850
8551932563  -22.7850
8563808467  -22.7852
8572554233  -22.7861
8584676011  -22.7875
8596451771  -22.7876
8606077723  -22.7916
8618134963  -22.7964
8630114411  -22.7993
8639210429  -22.7962
8651191877  -22.7974
8662326317  -22.8002
8670933259  -22.8006
8682685309  -22.7974
8694425627  -22.7992
8708434123  -22.8016
8717842541  -22.8042
8730654389  -22.8057
8742270917  -22.8087
8751372211  -22.8059
8764299163  -22.8088
8776241723  -22.8107
8785529173  -22.8114
8797758097  -22.8115
8811588997  -22.8130
8821129573  -22.8181
8832640517  -22.8179
8845095029  -22.8196
8854773619  -22.8190
8866703221  -22.8232
8877901229  -22.8185
8886931637  -22.8198
8898630893  -22.8210
8912078051  -22.8222
8920989157  -22.8252
8933017123  -22.8281
8944937669  -22.8297
8954520629  -22.8337
8966466203  -22.8294
8978653763  -22.8292
8987550193  -22.8296
8999406901  -22.8323
9011063179  -22.8294
9022972571  -22.8269
9031685323  -22.8259
9043730393  -22.8273
9054788507  -22.8272
9063280267  -22.8272
9076628123  -22.8315
9087991931  -22.8266
9096508021  -22.8275
9108748921  -22.8260
9122203891  -22.8251
9130273829  -22.8247
9141838177  -22.8236
9153407357  -22.8226
9161342467  -22.8260
9173423033  -22.8244
9186054211  -22.8244
9195092681  -22.8260
9208620037  -22.8248
9220550309  -22.8218
9229365809  -22.8224
9242129797  -22.8213
9255268411  -22.8207
9265024267  -22.8198
9277483669  -22.8208
9289836233  -22.8198
9298316899  -22.8192
9311532617  -22.8181
9323062571  -22.8198
9331630117  -22.8227
9344377291  -22.8241
9356093413  -22.8255
9367067789  -22.8253
9375136207  -22.8253
9386598797  -22.8268
9398972437  -22.8248
9409641929  -22.8268
9421346323  -22.8280
9433936063  -22.8283
9442884109  -22.8284
9454935769  -22.8293
9465842359  -22.8278
9475324913  -22.8268
9488341711  -22.8275
9503142983  -22.8269
9511083437  -22.8266
9523172699  -22.8329
9534759593  -22.8326
9543356171  -22.8333
9555756347  -22.8350
9568022707  -22.8352
9577429453  -22.8352
9588917101  -22.8358
9602918869  -22.8384
9612623333  -22.8387
9624359431  -22.8369
9635952043  -22.8373
9645473483  -22.8367
9657459829  -22.8380
9669134747  -22.8362
9681889219  -22.8369
9690685111  -22.8381
9703301291  -22.8393
9714872269  -22.8390
9724393633  -22.8373
9736458091  -22.8366
9748875299  -22.8383
9758150783  -22.8378
9770071099  -22.8387
9781922971  -22.8377
9791347003  -22.8403
9806565317  -22.8405
9819517879  -22.8429
9828263827  -22.8443
9840005477  -22.8452
9852579719  -22.8481
9861706691  -22.8502
9873798469  -22.8507
9886998469  -22.8518
9896012179  -22.8539
9908980883  -22.8576
9921025987  -22.8570
9929858597  -22.8579
9941198549  -22.8617
9954317069  -22.8627
9964172597  -22.8624
9976403609  -22.8666
9989042213  -22.8653


==> data/prime_log_r3_p7.dat <==
5077  -34.1299
11197  -40.3734
16811  -39.8886
18097  -32.3673
22481  -33.9102
26171  -35.0401
27773  -35.8811
28571  -36.5260
35083  -32.4676
36739  -31.3231
39023  -32.3199
39883  -31.3922
43669  -30.6212
46307  -29.2013
47087  -28.6892
49411  -29.5981
49831  -28.4933
61651  -28.1358
64763  -26.6549
65563  -25.3222
72091  -26.2470
72379  -25.0539
72701  -23.9646
75781  -22.9661
82763  -22.9534
88337  -24.2607
88883  -25.0503
97423  -24.9762
98081  -25.7002
98597  -25.2268
104491  -25.1587
105883  -24.3725
108343  -25.0391
112771  -25.3291
113131  -25.9353
113749  -25.2149
115021  -25.7932
119689  -25.7298
121763  -25.3703
124721  -25.3227
136277  -25.5702
141319  -26.3731
150011  -25.7598
153523  -25.9885
153749  -26.2072
157649  -25.8977
166723  -26.3700
166949  -25.8206
170603  -26.0312
171163  -25.5106
171299  -25.9556
200357  -24.4890
231589  -23.8134
270737  -24.0986
283949  -23.2401
312709  -22.3143
339517  -23.1629
370619  -23.6767
389003  -24.9089
417491  -24.6980
448363  -25.0410
475243  -24.8631
506887  -25.5557
584869  -26.1905
600877  -26.9076
629653  -26.9621
658549  -27.0150
686051  -27.0062
732331  -27.2963
776869  -27.1175
822853  -27.0661
864629  -27.1264
901861  -27.1363
934001  -27.1966
985571  -27.2089
1058507  -26.9020
1111703  -27.0650
1136699  -27.4805
1173593  -27.1562
1202959  -26.9753
1250003  -26.6463
1275877  -26.5311
1307051  -26.5367
1355357  -26.8397
1413029  -26.6235
1451719  -26.5960
1493677  -26.3635
1544863  -26.2441
1591631  -26.1977
1655029  -26.3174
1696517  -25.9247
1753931  -25.8920
1781099  -25.3117
1825531  -25.4145
1865957  -25.5728
1927397  -25.6110
2401667  -25.4734
2926291  -25.9568
3475909  -25.8390
4057451  -25.2574
5060477  -24.7843
91713379  -25.3917
211411061  -25.0044
345399371  -24.9589
496361051  -24.7671
659760677  -24.7545
664960187  -24.7472
671353723  -24.7291
678118159  -24.7429
683267749  -24.7619
689451557  -24.7473
696309181  -24.7617
703526101  -24.7493
710224091  -24.7633
716871223  -24.7675
721779029  -24.7673
728635507  -24.7112
735337181  -24.7148
740252693  -24.7078
747071653  -24.6653
753525043  -24.6586
759009061  -24.6489
765950597  -24.6367
772633039  -24.6603
777234989  -24.6700
784109269  -24.6581
790988119  -24.6506
796058171  -24.6364
803178449  -24.6848
810253663  -24.6785
814953413  -24.6730
822196171  -24.6443
829011077  -24.6597
834477211  -24.6593
840832523  -24.6340
848187203  -24.6273
855197131  -24.6220
860653457  -24.6164
867778147  -24.5986
874258523  -24.6041
879969241  -24.6185
886682029  -24.5941
893279987  -24.5669
898578341  -24.5522
907047187  -24.5865
913907003  -24.5724
918299891  -24.5574
925393789  -24.5438
932252843  -24.5520
937608059  -24.5555
945144139  -24.5505
952179929  -24.5556
957371549  -24.5707
965649187  -24.5959
972801377  -24.5964
978195499  -24.6034
984883969  -24.6122
991851307  -24.6106
996986843  -24.5970
1005155189  -24.5892
1012338539  -24.5847
1017359461  -24.5720
1024079627  -24.5577
1031009347  -24.5475
1038510659  -24.5390
1043890307  -24.5397
1050985297  -24.5268
1058064251  -24.5414
1062974821  -24.5365
1069457723  -24.5253
1077255841  -24.5179
1082726849  -24.4959
1090092259  -24.5017
1097405479  -24.5026
1104185723  -24.4963
1111844647  -24.4942
1120155083  -24.4731
1125529243  -24.4881
1133455429  -24.4782
1141272007  -24.4855
1146842467  -24.4945
1153588789  -24.5073
1160642699  -24.4987
1166373589  -24.5214
1174215131  -24.5155
1182001237  -24.5255
1187815591  -24.5125
1195121891  -24.5081
1203947203  -24.4912
1209699487  -24.4993
1216920629  -24.5035
1224618599  -24.5183
1229716381  -24.5348
1237016267  -24.5419
1244732869  -24.5497
1252848367  -24.5445
1258712407  -24.5349
1266517877  -24.5526
1273834493  -24.5196
1279135421  -24.5189
1286344229  -24.5112
1294167331  -24.4955
1301879239  -24.4894
1309548763  -24.5052
1317515669  -24.4978
1323173861  -24.4956
1331088659  -24.4832
1338785803  -24.5040
1344399031  -24.5081
1352471651  -24.4988
1360662929  -24.4845
1366200229  -24.4817
1374859979  -24.4711
1382998541  -24.4634
1388936987  -24.4741
1396726523  -24.4801
1405533323  -24.4661
1411987211  -24.4697
1419865757  -24.4844
1427113819  -24.4933
1433219729  -24.4945
1441076059  -24.4986
1449699949  -24.5045
1457457899  -24.5249
1463581169  -24.5330
1472588011  -24.5299
1480615957  -24.5298
1487344891  -24.5237
1494941957  -24.5206
1504197913  -24.5170
1510802141  -24.5321
1518202207  -24.5372
1526305621  -24.5365
1531985963  -24.5395
1539753287  -24.5240
1547108863  -24.5338
1552884967  -24.5381
1561758799  -24.5475
1569683809  -24.5469
1575553501  -24.5516
1584823519  -24.5506
1592597603  -24.5442
1598394097  -24.5566
1608645931  -24.5832
1616697941  -24.5849
1623006107  -24.5882
1631618887  -24.6044
1639758037  -24.6106
1646316673  -24.6061
1653748717  -24.6131
1662461249  -24.6040
1668582323  -24.5965
1676496947  -24.5888
1684279151  -24.5660
1692049501  -24.5716
1698088057  -24.5818
1705872277  -24.5924
1713389651  -24.6026
1719227557  -24.6004
1727491013  -24.6118
1735712603  -24.6067
1742359573  -24.6049
1750504997  -24.5931
1758479029  -24.5991
1764739643  -24.5926
1772410931  -24.5928
1780916867  -24.6080
1787158369  -24.6091
1795630517  -24.6060
1806091571  -24.6055
1812594857  -24.6132
1821566843  -24.6119
1830083147  -24.5929
1836256517  -24.5902
1844979733  -24.5799
1852607843  -24.5763
1859197943  -24.5817
1868149957  -24.5853
1876434913  -24.5796
1882817243  -24.5903
1891439029  -24.5860
1899575999  -24.5828
1907874517  -24.5818
1914228949  -24.5924
1922132671  -24.5946
1931358563  -24.6033
1937531269  -24.6013
1946217853  -24.5924
1954215899  -24.5857
1960401379  -24.5832
1968400991  -24.5831
1976638843  -24.5904
1983099343  -24.5846
1991665997  -24.5986
2001951307  -24.6061
2009001853  -24.6096
2017117373  -24.5999
2024985239  -24.5980
2031130331  -24.6063
2039250203  -24.6003
2048334979  -24.6078
2055349123  -24.6148
2063747989  -24.6134
2072348237  -24.6087
2079785371  -24.6007
2088449179  -24.6004
2097592963  -24.5961
2104149563  -24.5990
2112749011  -24.5998
2121366277  -24.6120
2127626531  -24.6068
2136314891  -24.6020
2144247317  -24.6191
2153066323  -24.6121
2159801551  -24.6117
2169298169  -24.6119
2177871889  -24.6077
2184193289  -24.6185
2193185791  -24.6155
2202563509  -24.6154
2209105163  -24.6079
2217595397  -24.6098
2225308621  -24.6051
2231669413  -24.6102
2240170901  -24.6290
2248510619  -24.6338
2254506733  -24.6375
2262420803  -24.6428
2271155869  -24.6440
2277242743  -24.6475
2286178919  -24.6474
2294560087  -24.6528
2302771739  -24.6576
2310927049  -24.6603
2319504283  -24.6911
2325883699  -24.6726
2334321557  -24.6853
2343029179  -24.6896
2350148491  -24.6910
2359160093  -24.6980
2367242939  -24.7232
2375417371  -24.7228
2382177761  -24.7263
2391110357  -24.7221
2402177837  -24.7184
2408799787  -24.7250
2418071987  -24.7206
2427116899  -24.7220
2433776041  -24.7315
2442410837  -24.7317
2451269699  -24.7289
2458312253  -24.7286
2466343219  -24.7476
2475042481  -24.7470
2482222879  -24.7517
2491270571  -24.7526
2502246587  -24.7533
2508760607  -24.7652
2516457077  -24.7546
2525448647  -24.7641
2531539687  -24.7608
2540519893  -24.7677
2550068471  -24.7570
2556427877  -24.7537
2565771797  -24.7564
2574488629  -24.7525
2580905683  -24.7585
2590045163  -24.7494
2598572507  -24.7368
2606640661  -24.7344
2616055997  -24.7244
2624586323  -24.7275
2634517007  -24.7270
2641818889  -24.7310
2651015371  -24.7378
2661020837  -24.7454
2668051637  -24.7365
2676586949  -24.7322
2685504677  -24.7228
2692266589  -24.7277
2702006933  -24.7342
2711092847  -24.7300
2717740583  -24.7245
2726290403  -24.7267
2735404921  -24.7160
2741992469  -24.7076
2751030323  -24.7029
2760304517  -24.7038
2767274443  -24.6983
2776728821  -24.6918
2786077321  -24.6939
2792771323  -24.6898
2802092939  -24.6941
2811621893  -24.6982
2818466237  -24.6944
2827129927  -24.6950
2837009971  -24.7067
2843323843  -24.7109
2852582897  -24.7190
2861739571  -24.7217
2870336141  -24.7143
2877538519  -24.7201
2887197787  -24.7219
2896449371  -24.7143
2904587857  -24.7099
2913985733  -24.7120
2922683651  -24.7192
2929804271  -24.7235
2940394507  -24.7215
2949810203  -24.7184
2956580027  -24.7145
2965748453  -24.7118
2975605973  -24.7055
2982449557  -24.7098
2991157489  -24.7079
2999957729  -24.7131
3006565157  -24.7026
3015490711  -24.6985
3024996043  -24.6986
3031967353  -24.6934
3041752601  -24.6951
3050434099  -24.6980
3058119797  -24.7026
3066942331  -24.6998
3075428383  -24.6992
3082841189  -24.7067
3092074507  -24.7067
3102227923  -24.7149
3109241819  -24.7257
3118454533  -24.7300
3127824347  -24.7304
3137741053  -24.7388
3145248991  -24.7495
3153830507  -24.7490
3162839893  -24.7510
3170576389  -24.7599
3179542211  -24.7624
3187800997  -24.7691
3194549353  -24.7561
3204215659  -24.7549
3213619883  -24.7653
3220500853  -24.7706
3230132551  -24.7704
3239489611  -24.7725
3247116667  -24.7748
3255761189  -24.7759
3264825173  -24.7690
3271405589  -24.7711
3281613877  -24.7733
3290949413  -24.7759
3298266899  -24.7749
3309818879  -24.7698
3319032881  -24.7727
3327067657  -24.7730
3336896737  -24.7693
3346402681  -24.7648
3352965173  -24.7617
3362318731  -24.7606
3372162947  -24.7511
3381136079  -24.7488
3387837373  -24.7485
3397363019  -24.7493
3407296229  -24.7596
3414183653  -24.7518
3424058227  -24.7507
3433454891  -24.7504
3441236021  -24.7431
3450867029  -24.7424
3459939839  -24.7363
3467630869  -24.7434
3477432389  -24.7520
3486874739  -24.7525
3494581963  -24.7493
3507858073  -24.7466
3517097651  -24.7462
3523596049  -24.7442
3533144633  -24.7489
3542688901  -24.7458
3549942827  -24.7405
3559580503  -24.7344
3569293219  -24.7217
3577012811  -24.7214
3586175693  -24.7218
3595225913  -24.7128
3605112691  -24.7135
3614653891  -24.7210
3624481891  -24.7183
3632179861  -24.7163
3642126317  -24.7142
3651524153  -24.7142
3662083889  -24.7080
3668538299  -24.7089
3677656363  -24.7067
3687041867  -24.7062
3694194089  -24.7094
3704858533  -24.7087
3714229439  -24.7119
3721117193  -24.7075
3730010939  -24.7120
3739963771  -24.7097
3747719539  -24.7122
3756945151  -24.7088
3767023339  -24.7094
3774968837  -24.7169
3784824661  -24.7182
3795076547  -24.7140
3802646789  -24.7148
3812358061  -24.7130
3821912837  -24.7079
3829177153  -24.7104
3839556319  -24.7096
3849490259  -24.7154
3856958821  -24.7069
3866671883  -24.7135
3876999011  -24.6965
3885182029  -24.6995
3895277117  -24.6994
3907077347  -24.6920
3916393141  -24.6949
3923809541  -24.7027
3933261613  -24.7064
3942562979  -24.7041
3949642259  -24.7026
3958648721  -24.7061
3968568157  -24.6948
3976114111  -24.6958
3987177917  -24.6924
3996186751  -24.6847
4005015569  -24.6853
4015529239  -24.6888
4026518921  -24.6913
4034489021  -24.6940
4044441221  -24.6927
4054187531  -24.6871
4061537999  -24.6851
4071198643  -24.6782
4081216411  -24.6743
4088408939  -24.6812
4098102451  -24.6929
4110251357  -24.6875
4117363069  -24.6902
4127353039  -24.6890
4137030811  -24.6918
4145163103  -24.6951
4155348293  -24.6994
4165700789  -24.7060
4173409381  -24.7032
4182847307  -24.6997
4192827257  -24.7021
4204830757  -24.7035
4212605069  -24.7081
4222596817  -24.7055
4233110153  -24.7111
4240440557  -24.7080
4250539499  -24.7143
4260990023  -24.7169
4267910453  -24.7167
4277431189  -24.7140
4286744879  -24.7196
4294838063  -24.7182
4304903653  -24.7152
4314209573  -24.7073
4322232029  -24.7004
4332737947  -24.6968
4342377043  -24.7011
4349540267  -24.6981
4359396229  -24.7069
4369020641  -24.7105
4376405701  -24.7121
4387280939  -24.7136
4397751107  -24.7163
4407427907  -24.7124
4418382511  -24.7160
4428146699  -24.7208
4435847771  -24.7180
4447181633  -24.7213
4456536107  -24.7283
4466039581  -24.7261
4473635471  -24.7254
4482822977  -24.7271
4493014709  -24.7208
4499982341  -24.7293
4510427059  -24.7317
4520281211  -24.7331
4528253647  -24.7376
4539574531  -24.7359
4550037683  -24.7396
4557906611  -24.7392
4568041717  -24.7396
4577196277  -24.7400
4585062491  -24.7368
4595649587  -24.7312
4607589709  -24.7264
4615165397  -24.7198
4625544083  -24.7137
4636062251  -24.7232
4642994243  -24.7187
4654781363  -24.7167
4664170877  -24.7184
4671601667  -24.7144
4680808877  -24.7220
4691573207  -24.7301
4698680023  -24.7303
4709589803  -24.7259
4719722731  -24.7289
4729894109  -24.7350
4737128021  -24.7385
4748099971  -24.7366
4758082363  -24.7412
4766858489  -24.7437
4777086869  -24.7485
4787344813  -24.7463
4795041509  -24.7472
4807967237  -24.7442
4817123173  -24.7420
4824788797  -24.7349
4834318253  -24.7370
4844877041  -24.7493
4852712269  -24.7541
4862561183  -24.7502
4873437883  -24.7512
4881292667  -24.7519
4891604453  -24.7506
4905524731  -24.7593
4913826101  -24.7589
4925046037  -24.7522
4935446567  -24.7551
4944034229  -24.7593
4954810813  -24.7492
4964262491  -24.7452
4971703259  -24.7405
4982287987  -24.7469
4993080151  -24.7451
5002348427  -24.7472
5011975223  -24.7535
5022499147  -24.7591
5033836943  -24.7582
5042025179  -24.7579
5052597811  -24.7621
5063749511  -24.7620
5072297003  -24.7649
5082494581  -24.7639
5093223229  -24.7638
5102834059  -24.7655
5113796179  -24.7688
5124622337  -24.7688
5132524051  -24.7742
5142543733  -24.7862
5152726357  -24.7940
5159918207  -24.8011
5170428883  -24.8017
5180440283  -24.8037
5188198693  -24.8086
5198387651  -24.8113
5210058967  -24.8021
5218234207  -24.8004
5228499851  -24.8074
5239105217  -24.8083
5247642833  -24.8079
5258014169  -24.8133
5269083467  -24.8122
5276966437  -24.8114
5287899787  -24.8119
5298950291  -24.8144
5309370161  -24.8174
5316756311  -24.8152
5327596837  -24.8153
5337772631  -24.8183
5345588467  -24.8212
5355575243  -24.8172
5366621893  -24.8165
5374772639  -24.8125
5385891827  -24.8149
5396660909  -24.8154
5405556229  -24.8159
5415053363  -24.8143
5425308017  -24.8145
5433089099  -24.8107
5443490483  -24.8082
5453661089  -24.8134
5461285631  -24.8181
5472075977  -24.8211
5483144377  -24.8268
5491263977  -24.8298
5503175857  -24.8270
5513333549  -24.8258
5521090787  -24.8250
5532445013  -24.8313
5541883813  -24.8389
5549758901  -24.8333
5560118203  -24.8315
5570666653  -24.8247
5578663553  -24.8229
5589801793  -24.8147
5602432337  -24.8147
5613549463  -24.8212
5621626687  -24.8237
5631652549  -24.8304
5643107699  -24.8306
5650726607  -24.8307
5662715603  -24.8232
5673043459  -24.8207
5681207341  -24.8233
5691425381  -24.8213
5702904811  -24.8175
5711213701  -24.8216
5721567739  -24.8244
5731666019  -24.8267
5739681953  -24.8293
5751453959  -24.8282
5762236481  -24.8246
5769877301  -24.8284
5781788981  -24.8389
5792674213  -24.8370
5802357689  -24.8354
5813826731  -24.8337
5824571717  -24.8341
5833309721  -24.8351
5843684081  -24.8448
5854277717  -24.8499
5862352753  -24.8559
5873295419  -24.8542
5883930947  -24.8530
5894654417  -24.8491
5905288667  -24.8510
5916343819  -24.8559
5927594411  -24.8596
5935441163  -24.8574
5946144049  -24.8574
5955799319  -24.8611
5964067117  -24.8591
5974697087  -24.8598
5985909323  -24.8613
5995146701  -24.8638
6007941259  -24.8655
6018577013  -24.8650
6026276339  -24.8690
6037244063  -24.8700
6047170939  -24.8723
6054396763  -24.8757
6065808643  -24.8756
6077381771  -24.8732
6086302763  -24.8731
6096819821  -24.8699
6107692739  -24.8702
6115851361  -24.8717
6127277957  -24.8673
6138080261  -24.8691
6146668211  -24.8688
6156990779  -24.8725
6167460851  -24.8712
6176003579  -24.8730
6186438541  -24.8701
6197775443  -24.8718
6210883243  -24.8697
6218639663  -24.8646
6229347517  -24.8649
6240370723  -24.8730
6248312699  -24.8769
6259462837  -24.8771
6270064597  -24.8769
6277764697  -24.8738
6287277979  -24.8725
6297952517  -24.8706
6309174731  -24.8708
6321169157  -24.8746
6331631039  -24.8817
6339408391  -24.8825
6350325643  -24.8840
6361035781  -24.8863
6369161507  -24.8907
6379631917  -24.8874
6390130931  -24.8900
6398544293  -24.8921
6410338489  -24.8969
6421323107  -24.8970
6428737379  -24.8993
6441327317  -24.9009
6452877461  -24.9017
6461416553  -24.9030
6472457227  -24.9051
6482771213  -24.9083
6494063957  -24.9143
6502792651  -24.9124
6514606367  -24.9193
6525693437  -24.9157
6534160757  -24.9188
6545742823  -24.9226
6555694571  -24.9253
6564000211  -24.9230
6575333581  -24.9277
6587731253  -24.9308
6596127991  -24.9342
6606918853  -24.9414
6617152181  -24.9415
6625544411  -24.9370
6636701483  -24.9352
6648770683  -24.9363
6656717059  -24.9388
6667765063  -24.9421
6679168459  -24.9466
6687266291  -24.9531
6698887693  -24.9509
6710598413  -24.9528
6719593919  -24.9495
6731030539  -24.9500
6741553607  -24.9590
6750587339  -24.9609
6761201341  -24.9660
6772765049  -24.9657
6781443283  -24.9629
6792126317  -24.9697
6805089883  -24.9760
6817156309  -24.9699
6825305303  -24.9715
6836026303  -24.9683
6847575101  -24.9716
6856537157  -24.9724
6867119201  -24.9740
6877772621  -24.9722
6885804817  -24.9703
6896699779  -24.9773
6908342443  -24.9788
6917380669  -24.9749
6928229813  -24.9734
6939186451  -24.9736
6948277579  -24.9731
6959484709  -24.9820
6970950829  -24.9864
6979274657  -24.9897
6991465639  -24.9853
7004956919  -24.9842
7012832389  -24.9850
7024229077  -24.9838
7034472701  -24.9851
7042264123  -24.9852
7053832711  -24.9823
7063791877  -24.9865
7072054901  -24.9894
7083255187  -24.9894
7093959143  -24.9892
7105892659  -24.9814
7115690411  -24.9848
7126308671  -24.9852
7136630537  -24.9813
7144929109  -24.9838
7156562293  -24.9835
7167750677  -24.9805
7176302269  -24.9817
7187235511  -24.9797
7199695001  -24.9804
7208782531  -24.9792
7219904077  -24.9827
7231041229  -24.9796
7238801179  -24.9785
7248913739  -24.9750
7259929309  -24.9739
7268729789  -24.9716
7278655843  -24.9728
7288521557  -24.9789
7297177891  -24.9802
7311962891  -24.9762
7323163109  -24.9827
7331947309  -24.9774
7343752523  -24.9754
7355663873  -24.9747
7363970623  -24.9762
7375511107  -24.9795
7386854611  -24.9804
7394937971  -24.9803
7408625311  -24.9836
7420988987  -24.9853
7433468171  -24.9804
7441045331  -24.9806
7452352871  -24.9804
7464178811  -24.9808
7472422411  -24.9806
7484584847  -24.9747
7496140247  -24.9763
7506192277  -24.9788
7518605291  -24.9725
7530234157  -24.9751
7538755753  -24.9713
7550562517  -24.9707
7561392757  -24.9699
7570307611  -24.9710
7581500837  -24.9724
7593584491  -24.9731
7603231579  -24.9702
7614539923  -24.9655
7626114361  -24.9630
7634244661  -24.9619
7646404309  -24.9597
7657480133  -24.9584
7665928363  -24.9531
7676012257  -24.9488
7686744581  -24.9494
7695649043  -24.9497
7708587581  -24.9492
7720113377  -24.9514
7731763261  -24.9496
7740119987  -24.9510
7751568743  -24.9536
7764089237  -24.9547
7772788187  -24.9563
7784130509  -24.9543
7795317041  -24.9563
7805649857  -24.9590
7816897573  -24.9577
7827843781  -24.9586
7836273449  -24.9571
7848556819  -24.9573
7860493603  -24.9549
7868801051  -24.9547
7881521237  -24.9545
7893588743  -24.9556
7902998693  -24.9597
7914675557  -24.9567
7926418121  -24.9583
7934566397  -24.9629
7946555767  -24.9644
7958381723  -24.9656
7967167051  -24.9697
7978749557  -24.9711
7989863741  -24.9730
7997989159  -24.9728
8012789423  -24.9750
8024250763  -24.9783
8034242219  -24.9774
8045411131  -24.9765
8056578833  -24.9749
8067491819  -24.9740
8075770309  -24.9757
8087244707  -24.9757
8098815917  -24.9775
8108752411  -24.9779
8119088917  -24.9833
8130356009  -24.9798
8138818481  -24.9808
8150010227  -24.9736
8163096107  -24.9732
8171016013  -24.9731
8182819459  -24.9743
8193665497  -24.9695
8202850003  -24.9718
8214501293  -24.9717
8225739877  -24.9724
8234107307  -24.9708
8244804187  -24.9689
8257502917  -24.9659
8266379903  -24.9699
8278217947  -24.9669
8289839347  -24.9716
8298747973  -24.9731
8312247109  -24.9696
8324479103  -24.9691
8333841547  -24.9675
8346551651  -24.9631
8358988613  -24.9634
8371851947  -24.9633
8380810099  -24.9584
8392458931  -24.9622
8405029057  -24.9604
8413046183  -24.9617
8424241577  -24.9649
8435431241  -24.9644
8443453771  -24.9667
8456093363  -24.9698
8468929691  -24.9726
8477449429  -24.9731
8489058947  -24.9734
8499975221  -24.9735
8507667457  -24.9773
8519382569  -24.9764
8530752151  -24.9812
8539070291  -24.9820
8551932563  -24.9816
8563808467  -24.9815
8572554233  -24.9852
8584676011  -24.9884
8596451771  -24.9960
8606077723  -24.9970
8618134963  -24.9947
8630114411  -24.9941
8639210429  -24.9937
8651191877  -24.9960
8662326317  -25.0029
8670933259  -25.0049
8682685309  -25.0047
8694425627  -25.0081
8708434123  -25.0123
8717842541  -25.0133
8730654389  -25.0148
8742270917  -25.0143
8751372211  -25.0094
8764299163  -25.0116
8776241723  -25.0167
8785529173  -25.0137
8797758097  -25.0115
8811588997  -25.0165
8821129573  -25.0156
8832640517  -25.0173
8845095029  -25.0176
8854773619  -25.0156
8866703221  -25.0148
8877901229  -25.0179
8886931637  -25.0183
8898630893  -25.0212
8912078051  -25.0184
8920989157  -25.0195
8933017123  -25.0195
8944937669  -25.0172
8954520629  -25.0174
8966466203  -25.0166
8978653763  -25.0181
8987550193  -25.0171
8999406901  -25.0194
9011063179  -25.0185
9022972571  -25.0209
9031685323  -25.0204
9043730393  -25.0204
9054788507  -25.0196
9063280267  -25.0179
9076628123  -25.0182
9087991931  -25.0161
9096508021  -25.0163
9108748921  -25.0151
9122203891  -25.0120
9130273829  -25.0128
9141838177  -25.0140
9153407357  -25.0157
9161342467  -25.0180
9173423033  -25.0168
9186054211  -25.0206
9195092681  -25.0219
9208620037  -25.0170
9220550309  -25.0172
9229365809  -25.0135
9242129797  -25.0186
9255268411  -25.0174
9265024267  -25.0192
9277483669  -25.0172
9289836233  -25.0163
9298316899  -25.0157
9311532617  -25.0170
9323062571  -25.0179
9331630117  -25.0205
9344377291  -25.0197
9356093413  -25.0203
9367067789  -25.0212
9375136207  -25.0242
9386598797  -25.0255
9398972437  -25.0211
9409641929  -25.0209
9421346323  -25.0195
9433936063  -25.0220
9442884109  -25.0191
9454935769  -25.0203
9465842359  -25.0196
9475324913  -25.0219
9488341711  -25.0205
9503142983  -25.0222
9511083437  -25.0192
9523172699  -25.0223
9534759593  -25.0208
9543356171  -25.0201
9555756347  -25.0280
9568022707  -25.0288
9577429453  -25.0248
9588917101  -25.0278
9602918869  -25.0284
9612623333  -25.0280
9624359431  -25.0257
9635952043  -25.0227
9645473483  -25.0248
9657459829  -25.0242
9669134747  -25.0228
9681889219  -25.0263
9690685111  -25.0259
9703301291  -25.0230
9714872269  -25.0206
9724393633  -25.0203
9736458091  -25.0182
9748875299  -25.0178
9758150783  -25.0138
9770071099  -25.0138
9781922971  -25.0176
9791347003  -25.0111
9806565317  -25.0095
9819517879  -25.0076
9828263827  -25.0094
9840005477  -25.0116
9852579719  -25.0087
9861706691  -25.0064
9873798469  -25.0072
9886998469  -25.0046
9896012179  -25.0035
9908980883  -25.0031
9921025987  -25.0018
9929858597  -25.0006
9941198549  -24.9993
9954317069  -24.9988
9964172597  -24.9997
9976403609  -24.9997
9989042213  -24.9986


==> data/prime_log_r4_p11.dat <==
501029  -52.4976
545723  -52.6685
602461  -52.8574
797611  -60.0271
812011  -61.6289
887657  -58.2056
953243  -53.8241
1000033  -57.4577
1129211  -57.2678
1241437  -59.9601
1321589  -59.6344
1549501  -60.6038
1736437  -58.1523
1740197  -58.1041
1764029  -59.0249
2184811  -58.0728
2216309  -58.0947
2609963  -56.5089
2614763  -55.8679
2697179  -57.5168
3001421  -56.9085
3254773  -58.4115
3261221  -57.8281
3280363  -57.9192
3349097  -57.4053
3525883  -58.6764
3643883  -57.6223
3651607  -56.1041
3744737  -57.3010
3806051  -56.9062
4032949  -58.0144
4036069  -57.6274
4077611  -57.2649
4092701  -56.9240
4225973  -57.4771
4248019  -56.3045
4258363  -56.0204
4343629  -56.5572
4459157  -55.8922
4513931  -55.2610
4573691  -54.6613
4592017  -54.4555
4695371  -54.6181
4732603  -54.4248
4839157  -54.5835
4883953  -54.4014
4953023  -54.5559
5031193  -55.0267
5097403  -55.7948
5235679  -56.2260
5256283  -56.0338
5304331  -55.8496
5366539  -55.3806
5388869  -54.3550
5830271  -54.2165
6267083  -54.9252
6331289  -55.6101
6489179  -56.2740
6615361  -56.9173
6654059  -57.5397
7428599  -57.6339
7555049  -57.9815
7849643  -57.8172
7852171  -56.9138
7873589  -56.7711
8047771  -56.6337
8106181  -56.5007
8167051  -56.8401
8300197  -56.9399
8397097  -55.8987
8436397  -55.1114
8718803  -54.7899
8929111  -54.9163
9019973  -55.4727
9058057  -55.1602
9126869  -55.4888
9417157  -56.0195
9518219  -55.9193
9640549  -55.2115
9704491  -55.7279
9809419  -55.8349
9934411  -55.5470
10257083  -54.8777
10424663  -55.1863
10537957  -55.1078
10610357  -55.2194
10856359  -55.7020
10861307  -55.0690
10985851  -54.9967
11145619  -54.9265
11193251  -54.3230
11287343  -54.4385
11365037  -53.8532
11448979  -53.9719
11588939  -53.5750
11914247  -53.8655
11919067  -54.1501
12090283  -54.0968
12226297  -53.7152
12307781  -53.8311
12307957  -53.2981
12573971  -52.6153
12655567  -52.8983
12671819  -53.0187
12737903  -52.5138
12924089  -52.3273
13051657  -52.2976
13176629  -51.6616
13489667  -51.4889
13502647  -51.6178
13664309  -51.4489
13822847  -51.5767
13866283  -51.8479
13968341  -52.2590
13971941  -52.6630
14059457  -53.0603
14224757  -53.1699
14377931  -53.4177
14630683  -53.5234
14718871  -53.0773
14838277  -53.0481
15161219  -53.4264
15176897  -53.7987
15268811  -53.3648
15516071  -53.6002
15558901  -53.4376
15607877  -53.7994
15709877  -53.3791
15869963  -53.3509
15873397  -53.3231
16037071  -53.0427
16087157  -53.1437
16146401  -53.2433
16165717  -53.5891
16331309  -53.5613
16482097  -53.5340
16499089  -53.6285
16517209  -53.8420
16690103  -53.6940
16696709  -53.3104
16704839  -53.4041
16798283  -53.6139
16916281  -53.7045
17157599  -53.9099
17246657  -54.2277
17471843  -53.8562
17482111  -53.9437
17495957  -53.5792
17622277  -53.8914
17778869  -53.9773
17819189  -54.0621
17893429  -54.2558
18000757  -54.2288
18003691  -53.8766
18532219  -54.0689
18626999  -54.0442
18655349  -53.8066
18742463  -54.1020
18754517  -54.2884
18803429  -54.5772
18830213  -54.7584
18912811  -54.6272
18918749  -54.7033
19022651  -54.6763
19451989  -54.5484
19725077  -54.5234
19802683  -54.0963
19983377  -53.9744
20192693  -54.0531
20252051  -54.2300
20256029  -53.7161
20301877  -53.5994
20305013  -53.3869
20907941  -53.4675
21186041  -53.2584
21234667  -53.5310
21278483  -53.5145
21324203  -53.4983
21443717  -53.2937
21484997  -53.1852
21559843  -53.1713
21758651  -53.2504
21856741  -53.2365
21945389  -53.2228
21952519  -53.4833
22001797  -53.6503
22026253  -53.7250
22155163  -53.8891
22471237  -54.1414
22529099  -54.0346
22652821  -53.9291
23424371  -54.1785
23443507  -54.2495
23447917  -54.4072
23459531  -54.5633
23537659  -54.3716
23761201  -54.3542
23802083  -54.1655
23845397  -54.1494
23854741  -54.3033
23886997  -54.5403
23951887  -54.6908
23965589  -54.5888
24098603  -54.4879
24191611  -54.3880
24252101  -54.4541
24366851  -54.6841
24394603  -54.3394
24486139  -53.9980
24513803  -53.9839
24588283  -54.2120
24644299  -54.1971
24922789  -54.3425
25029029  -54.3273
25039667  -54.4708
25218091  -54.6132
25305479  -54.7543
25327763  -54.7377
25359029  -54.5656
25359589  -54.7826
25392091  -54.9204
25475633  -55.0571
25520897  -54.9632
25641589  -55.1748
25658407  -55.2328
25679879  -55.2149
25722491  -55.4227
25898309  -55.3293
25922837  -55.2368
25956701  -55.3678
26174123  -55.2020
26244017  -55.1114
26352229  -55.3148
26485273  -55.3706
26723533  -55.1350
26809487  -55.1188
27011903  -55.1028
27054091  -54.8713
27260929  -54.9283
27302603  -54.6994
27324091  -54.6145
27646163  -54.6721
27692737  -54.7292
27927499  -54.8562
27938591  -54.7023
28152379  -54.6891
28210139  -54.6066
28423243  -54.6632
28504181  -54.6505
28751629  -54.7067
28822987  -54.8309
28867877  -54.8178
28877977  -54.6012
28899329  -54.3862
29109859  -54.5099
29436761  -54.4313
29594843  -54.4873
29781461  -54.6763
29787403  -54.6646
29994337  -54.4543
30186197  -54.5096
30222131  -54.4330
30467189  -54.4226
30907579  -54.2165
31035203  -54.4025
31700651  -54.3278
31833377  -54.1244
31921157  -54.1803
31948363  -54.2358
31998563  -54.0349
32445209  -53.8356
32803597  -53.6376
32973361  -53.6948
33097931  -53.7516
33112043  -53.8710
33198437  -53.6758
33257611  -53.5445
33259573  -53.5388
33302891  -53.5332
33346331  -53.5276
33362053  -53.3988
33623371  -53.4552
33648557  -53.2663
33674171  -53.0788
33750331  -53.1358
33812549  -53.1319
33820181  -53.3092
34020593  -53.3047
34289669  -53.4805
34747877  -53.6553
34773461  -53.7096
34945109  -53.8231
34986403  -53.7580
35185957  -53.5161
35425307  -53.6293
35446189  -53.7417
35500609  -53.6778
35645371  -53.7311
35777899  -53.7259
35807243  -53.7208
35856091  -53.7157
36196861  -53.7107
36429157  -53.8782
36704417  -53.9302
36755029  -54.0389
36796069  -54.2039
37201517  -54.2545
37262411  -54.3047
37271557  -54.1854
37275431  -53.8981
37361147  -53.8930
37773557  -53.8321
37783909  -53.9389
37826011  -53.8782
37857803  -54.0396
37910267  -54.0342
37938151  -53.8638
37982429  -53.8590
38014597  -53.8543
38128897  -53.9042
38248279  -53.9539
38674723  -53.9491
38703059  -54.1066
38890469  -54.2632
38955269  -54.1501
39082651  -53.9840
39182323  -53.8189
39265183  -53.9746
39267301  -53.9169
39346981  -53.9125
39382043  -54.0138
39415913  -54.1672
39538117  -54.2146
39639403  -54.3666
39752029  -54.0476
39773807  -53.8868
39821051  -53.9346
39858811  -54.0857
39911741  -54.2359
39958673  -54.2308
39967637  -54.2771
40079573  -54.0672
40152923  -54.0627
40360891  -54.1601
40606123  -54.2570
40657483  -54.3028
40662581  -54.2977
40706339  -54.3935
41001319  -54.2376
41060309  -54.2830
41274349  -54.4281
41285579  -54.5724
41648443  -54.3184
41860043  -54.4624
42048011  -54.3090
42175829  -54.4030
42197167  -54.3982
42227483  -54.2462
42243499  -54.1929
42286357  -54.0424
42349859  -53.8927
42431947  -53.9864
42516763  -53.9345
42651893  -54.0759
42929917  -54.0722
42960277  -54.2126
43300171  -54.2565
43300171  -54.1091
43382309  -54.0101
43398197  -54.0542
43444501  -54.0508
43494571  -54.1419
43504387  -54.1853
43678757  -54.1816
43743587  -54.0371
44166481  -54.1743
44308181  -54.2174
44425441  -54.3535
44430709  -54.3959
44610011  -54.3918
44916629  -54.5265
44943589  -54.5683
45031829  -54.5178
45102763  -54.5136
45508741  -54.6010
45653999  -54.5966
45791777  -54.3188
45850969  -54.0878
46219093  -54.0849
46389029  -53.9010
46535077  -54.0341
46943803  -53.8962
47112277  -53.8939
47251931  -54.0263
47381429  -53.8895
47406613  -53.7980
47561557  -53.8406
47643403  -53.8830
47706629  -53.7480
47775877  -53.6136
47987909  -53.6563
48030133  -53.7429
48090683  -53.6973
48373433  -53.8272
48402677  -53.8253
48606869  -53.8671
48655457  -53.9957
49079189  -54.0804
49478491  -53.9482
49646573  -53.9030
49784003  -53.9444
50156131  -54.0716
50173847  -54.1124
50216239  -54.1531
50376629  -54.2790
50480789  -54.4043
50485307  -54.4015
50521181  -54.4835
50525821  -54.5651
50541941  -54.5197
50750123  -54.5166
50846729  -54.4715
50953163  -54.5525
51037199  -54.5913
51188327  -54.6299
51201259  -54.6684
51574879  -54.7899
51712523  -54.8278
51742981  -54.8656
51984917  -54.9860
52101473  -55.0645
52188853  -54.9370
52687123  -55.0565
52850881  -55.0936
52984741  -55.1305
53011531  -55.2488
53232119  -55.2038
53691893  -55.2403
53694611  -55.1955
53719093  -55.2319
53765941  -55.3489
53807653  -55.3042
53832511  -55.3803
53833399  -55.4159
54036611  -55.4114
54092149  -55.4069
54098953  -55.4423
54274877  -55.3981
54277253  -55.2747
54291077  -55.3102
54440131  -55.2665
54476693  -55.1442
54507821  -55.0225
54579121  -54.9798
54588571  -55.0939
54605087  -55.1684
54673163  -55.0477
54854939  -55.0442
54870869  -54.9243
54997403  -54.9986
55176643  -55.1113
55176811  -55.1850
55207189  -55.2968
55207403  -55.2545
55240517  -55.3657
55273019  -55.3999
55429981  -55.2431
55753937  -55.2775
55815281  -55.3118
55831793  -55.3838
55844027  -55.4935
55869571  -55.3381
56066261  -55.0702
56097577  -55.1046
56160971  -55.2140
56219483  -55.1730
56269163  -55.2818
56419003  -55.2408
56482021  -55.2746
56558377  -55.2338
56765419  -55.2674
56810099  -55.2639
56934629  -55.2974
57040183  -55.3307
57162101  -55.4376
57162997  -55.5073
57533131  -55.5401
57590711  -55.5361
57711509  -55.5322
57761819  -55.4188
57945131  -55.4152
58043891  -55.4116
58051963  -55.2629
58208347  -55.1510
58353671  -55.0035
58356593  -55.0368
58362013  -55.1420
58453237  -54.9594
58642879  -54.7417
58734499  -54.7396
58929883  -54.8446
58981843  -54.9135
59021621  -54.9467
59103953  -54.9442
59140847  -54.9062
59298683  -54.9392
59408197  -54.9015
59490097  -54.8991
59724677  -54.8968
59787209  -54.9647
59821219  -54.8571
60070973  -54.7150
60107527  -54.7480
60261031  -54.7112
60338209  -54.7441
60633109  -54.7769
60691349  -54.7057
61065931  -54.8077
61168901  -54.7712
61185403  -54.8038
61235833  -54.8018
61442203  -54.7656
61478603  -54.6608
61779007  -54.6592
61815563  -54.6918
62026243  -54.7243
62141509  -54.7907
62185463  -54.8569
62212841  -54.7532
62969323  -54.7515
62980829  -54.6484
63253877  -54.6807
63411749  -54.7467
63541391  -54.7787
63875989  -54.8107
64207291  -54.8426
64419287  -54.8744
64582157  -54.8393
64692233  -54.6708
65276983  -54.6695
65296037  -54.5685
65338811  -54.6006
65374651  -54.5000
65543957  -54.3999
65556691  -54.4321
65634461  -54.4313
65729737  -54.4635
65797117  -54.2655
65925413  -54.3635
65937077  -54.3301
66084409  -54.3622
66369617  -54.3290
66382037  -54.4261
66458963  -54.4254
66542717  -54.3274
67283497  -54.2297
67299949  -54.3265
67332283  -54.3260
67617191  -54.1643
67748827  -54.1964
68028419  -54.2605
68049187  -54.3565
68102347  -54.3241
68138963  -54.3877
68213177  -54.3872
68225627  -54.3867
68273083  -54.3862
68297179  -54.4175
68390989  -54.5121
68523779  -54.4165
68608763  -54.5108
68855363  -54.3524
68923909  -54.1945
69008749  -54.1630
69045497  -54.1630
69059923  -54.1316
69120323  -54.1629
69560443  -54.1629
69785147  -54.1630
70036789  -54.2253
70176949  -54.1320
70273123  -54.1321
70578077  -54.1633
70616123  -54.0396
70815961  -54.0399
70845751  -54.0711
71001467  -54.1021
71334821  -54.1946
71388523  -54.2254
71519131  -54.2868
71575891  -54.2868
71787077  -54.1951
71901637  -54.1342
71902043  -54.2258
72243109  -54.2259
72334909  -54.2867
72664157  -54.3474
73095317  -54.3473
73264549  -54.4380
73533563  -54.4076
73610837  -54.4075
73723171  -54.4977
73752677  -54.3773
73923371  -54.4673
74035847  -54.4970
74203397  -54.4071
74434727  -54.4070
74610931  -54.4070
74622203  -54.4367
74744821  -54.5258
74806091  -54.4663
75136843  -54.4958
75169691  -54.5844
75448117  -54.4955
75467111  -54.5838
75474757  -54.5541
75494597  -54.5245
75530177  -54.4950
75881759  -54.4070
76573589  -54.4070
76687951  -54.4071
76791691  -54.3780
76893373  -54.4073
76965893  -54.4366
77017267  -54.4076
77261323  -54.4657
77294683  -54.5527
77324747  -54.4658
77532571  -54.4947
77758399  -54.4082
77859323  -54.2644
77950867  -54.2936
78015293  -54.3800
78274081  -54.3229
78413009  -54.3805
78416651  -54.3522
78548039  -54.1812
78602047  -54.1818
78991291  -54.2678
79157993  -54.2682
79351567  -54.1836
79619971  -54.1842
79639643  -54.2414
79645219  -54.2701
79893491  -54.2706
79976509  -54.2993
80085029  -54.2716
80100947  -54.3002
80345131  -54.2726
80394043  -54.1891
80480629  -54.2178
80667661  -54.2463
80684587  -54.2190
80814749  -54.1639
80829029  -54.1924
80905523  -54.2208
81276977  -54.2215
81701189  -54.2221
81765689  -54.1399
81885131  -54.2235
82185731  -54.1966
82252997  -54.1698
82300643  -54.1705
82336591  -54.1713
82393813  -54.1447
82433917  -54.0907
82477331  -54.1463
82581029  -54.2017
82681759  -54.2297
82750937  -54.1215
82787483  -54.0952
82826923  -54.1775
82873201  -54.1512
83214539  -54.0708
83505509  -54.0988
83512711  -54.0727
84058837  -54.1007
84117401  -54.0209
84138227  -54.0757
84418171  -54.0767
84508147  -54.1045
84570371  -54.1590
85043087  -54.0262
85051621  -54.0807
85218677  -53.9751
85282037  -54.0029
85435939  -53.9243
85469597  -53.9521
85525189  -53.9798
85835231  -54.0075
85850371  -54.0086
85870061  -54.0890
85962509  -53.9582
86120467  -53.9331
86283053  -53.9607
86391883  -53.9619
86496677  -53.9894
86583509  -54.0168
86703989  -54.0702
86733539  -54.0713
87097931  -54.0203
87126623  -53.9433
87138251  -53.8926
87144221  -53.9199
87436619  -53.9213
87534709  -53.9485
87588451  -53.8722
87662411  -53.7961
87722317  -53.7460
88056197  -53.7476
88064027  -53.6720
88161509  -53.6994
88430081  -53.7524
88473197  -53.7797
88544923  -53.8580
88607411  -53.8595
88835921  -53.7843
89023211  -53.7349
89043797  -53.7620
89122757  -53.7890
89184331  -53.8668
89435429  -53.7922
89638957  -53.8444
89710363  -53.6942
89735531  -53.7211
89830171  -53.7480
89960473  -53.7749
90033301  -53.8016
90109637  -53.8786
90230123  -53.9553
90305807  -53.9567
90310159  -53.9831
90765989  -54.0345
90784663  -54.0857
91124549  -54.1118
91205531  -54.1130
91677349  -54.1640
91679111  -54.1651
91757977  -54.1166
92038553  -54.1178
92191529  -54.1685
92193371  -54.1202
92219371  -54.1708
92442523  -54.2213
92445607  -54.1485
92602891  -54.1743
92614751  -54.1509
92902541  -54.1766
93031409  -54.1287
93103189  -54.1789
93372911  -54.2534
93908917  -54.2789
94184309  -54.2556
94214251  -54.1593
94461467  -54.2335
94612003  -54.2346
94714859  -54.2843
94839967  -54.3096
95057653  -54.3832
95279221  -54.1908
95525351  -54.2645
95576167  -54.2174
95587711  -54.2427
95647157  -54.2438
95758373  -54.1729
95874089  -54.0302
95969843  -54.0796
95977331  -54.0092
96004171  -54.0584
96127483  -54.1315
96844357  -54.1567
96909479  -54.0865
97019317  -54.1593
97221799  -54.0655
97273963  -54.0907
97338187  -54.1632
97398011  -54.1645
97464287  -54.1422
97562203  -54.1908
97641899  -54.2156
97923523  -54.0991
97986689  -54.1240
98011559  -54.0549
98167477  -54.0564
98252839  -54.0344
98399123  -54.1062
98470111  -54.0374
98579083  -54.0156
98606533  -54.0871
98701411  -54.1351
99040859  -54.2063
99056879  -54.1379
99131051  -54.1857
99286181  -54.1175
99305851  -54.0957
99351403  -54.0046
99479521  -53.9831
99505853  -53.9847
99511703  -53.9632
99562103  -53.8957
99647461  -53.8284
99782113  -53.7843
99797491  -53.8320
99826523  -53.9025
100561781  -53.9042
100626283  -53.9059
100642303  -53.9305
100706491  -53.7953
100793263  -53.8199
100977781  -53.6852
101333989  -53.6872
101351779  -53.7573
101498723  -53.8046
101523871  -53.8064
101526989  -53.7404
101527649  -53.8101
101663173  -53.7893
101841013  -53.8588
102071323  -53.8156
102170039  -53.7949
102247861  -53.8642
102271529  -53.9333
102385477  -54.0022
102462901  -54.0039
102527023  -54.0725
102843613  -54.0964
102936949  -54.1426
102942523  -54.1663
103034179  -54.1455
103059349  -54.1247
103330027  -54.1040
103442291  -54.1498
103478803  -54.1513
103489819  -54.0864
103591757  -53.9995
103875353  -54.0674
104049109  -54.0469
104359891  -54.0705
105031331  -54.0941
105043643  -54.0297
105089993  -54.0533
105351097  -54.0111
106089437  -54.0786
106242677  -54.1459
106256629  -54.2130
106272197  -54.2145
106396651  -54.2814
106429483  -54.2174
106533547  -54.2841
106637059  -54.3073
106663211  -54.3086
106706953  -54.3534
106903877  -54.3980
107297581  -54.3560
107384939  -54.3573
107741261  -54.3586
107741281  -54.4031
107802091  -54.4690
107814997  -54.4917
107860267  -54.4714
108260699  -54.3436
108285299  -54.3664
108381331  -54.3892
108401563  -54.3905
108417851  -54.2848
108496387  -54.2862
108531481  -54.3517
108566971  -54.3956
108594971  -54.4182
108803083  -54.3982
108837041  -54.3995
108989717  -54.4220
109175669  -54.4233
109274981  -54.4457
109477471  -54.5104
109579499  -54.5750
109659787  -54.5761
109907309  -54.5561
110125667  -54.5783
110177563  -54.6005
110228893  -54.6646
110305339  -54.6656
110521783  -54.6666
110734037  -54.6467
110865851  -54.6477
111074903  -54.6906
111121781  -54.7334
111297451  -54.7135
111310931  -54.7144
111559003  -54.7571
111911419  -54.7372
112056913  -54.7382
112139851  -54.7599
112266551  -54.6987
112332271  -54.7204
112466969  -54.7421
112468211  -54.5984
112489037  -54.5376
112552709  -54.5388
112688027  -54.6018
112957307  -54.6029
113094011  -54.4807
113101531  -54.5436
113317811  -54.5448
113392949  -54.5255
113474653  -54.4653
113492539  -54.4871
113502797  -54.4475
113523859  -54.3264
113626361  -54.3686
113715083  -54.3496
113873899  -54.3918
113959837  -54.3728
113966189  -54.2727
114045083  -54.3351
114149381  -54.2758
114283459  -54.3177
114503749  -54.2181
114553963  -54.2197
114686239  -54.2818
114890843  -54.2229
114903757  -54.2647
115135619  -54.3266
115392469  -54.3481
115476391  -54.2894
115581871  -54.3511
115768397  -54.3325
115970149  -54.3540
116207347  -54.2955
116295749  -54.2970
116342587  -54.3185
116394497  -54.3000
116844083  -54.3215
116942363  -54.3429
117022709  -54.3444
117311683  -54.4054
117473131  -54.4465
117536723  -54.4875
117911051  -54.4295
117986353  -54.4902
118062017  -54.4718
118470551  -54.4535
118592603  -54.4943
119102117  -54.5154
119365237  -54.5364
119449663  -54.5574
119463263  -54.5980
119834821  -54.5404
119860771  -54.5613
119874913  -54.6214
119927131  -54.6422
119946077  -54.6629
120029291  -54.5861
120211667  -54.5288
120495533  -54.5107
120604501  -54.4926
120627499  -54.4746
120895967  -54.4760
120923027  -54.3610
121135571  -54.3625
121264499  -54.3447
121483591  -54.3462
121664783  -54.4058
121680409  -54.3880
121705711  -54.4088
121928923  -54.4295
122103181  -54.4695
122321051  -54.4133
122372401  -54.4148
122539049  -54.4739
122664629  -54.4561
122679163  -54.4001
122960197  -54.3059
123000679  -54.2502
123084733  -54.2518
123134287  -54.2917
123490007  -54.3124
124154141  -54.2759
124164181  -54.2014
124208011  -54.1461
124506433  -54.1859
124614683  -54.2257
124624771  -54.2653
124781563  -54.2860
124865317  -54.3255
124888997  -54.2704
124919117  -54.3098
125483857  -54.3681
126027683  -54.2754
126190411  -54.2394
126412219  -54.1094
126464491  -54.0737
126616709  -54.0944
126711667  -54.0587
126802603  -54.0794
126958807  -54.1375
127028683  -54.1581
127115269  -54.1038
127285811  -54.1617
127355869  -54.1822
142872677  -54.4812
157742003  -54.4760
172229461  -54.1997
186565963  -53.9927
215798771  -53.5858
231845179  -54.0576
247209533  -53.9762
263913589  -53.8920
280844821  -53.8260
299315771  -53.7945
317793269  -53.6905
334789613  -53.6114
352893539  -53.5108
367783051  -53.1856
382434623  -53.4035
398359531  -53.5102
416328043  -53.4230
435794693  -53.4166
451767203  -53.4556
469657633  -53.2961
486802247  -53.2144
518727523  -53.2180
537111037  -53.2303
555647557  -53.3096
572364043  -53.1623
588489497  -53.1822
616669591  -53.0622
633063547  -53.0410
651220957  -52.9290
669214099  -52.7785
688357771  -52.9743
718456789  -52.7612
740808967  -52.6541
756861211  -52.5441
777730699  -52.3812
797069131  -52.1465
819703483  -52.0626
841544843  -51.9707
857733911  -52.0724
877413077  -52.0888
894328109  -52.2228
917178517  -52.1190
938504251  -52.1252
960615883  -52.2510
979915877  -52.2491
998596763  -52.2112
1021725163  -51.9318
1039418557  -51.8558
1060407053  -51.9169
1079244721  -51.7932
1117745693  -51.8181
1137584323  -51.7253
1156713451  -51.8116
1178773579  -51.7621
1196467757  -51.8112
1218818291  -51.9515
1240383637  -51.9102
1261916437  -52.0032
1284253237  -52.0000
1319586929  -51.9709
1343239439  -51.8781
1363496131  -51.6920
1384184537  -51.6439
1420750511  -51.6834
1442211737  -51.5705
1464141827  -51.5527
1483765931  -51.5823
1519280011  -51.5496
1538494687  -51.4753
1561622149  -51.5117
1582389973  -51.5581
1620389653  -51.6429
1641181589  -51.6366
1664366527  -51.6182
1683855893  -51.5557
1720610819  -51.5248
1741139479  -51.5780
1762100917  -51.5071
1786447213  -51.4189
1825450937  -51.4776
1844822123  -51.4909
1868512319  -51.4092
1891375523  -51.3891
1919866591  -51.3448
1943210681  -51.3535
1962576433  -51.2286
1987304653  -51.1992
2024205763  -51.0440
2047672189  -51.0459
2066698171  -51.0072
2091687541  -50.9971
2120067877  -51.0423
2134851403  -50.9993
2160772433  -51.0626
2182011497  -51.0759
2223461269  -51.1137
2251138789  -51.1068
2275263103  -51.1482
2297431211  -51.1257
2324689559  -51.0902
2346403307  -51.1061
2371151371  -51.0968
2394073999  -51.1357
2422201303  -51.1590
2445351989  -51.1803
2468874887  -51.1286
2489421323  -51.1982
2524692101  -51.1679
2551762277  -51.1783
2574373349  -51.1435
2595476789  -51.0791
2622946003  -51.0745
2643207263  -51.1037
2667548837  -51.0958
2694558437  -51.0501
2730368731  -51.0776
2756090237  -51.0879
2783015909  -51.1185
2822658277  -51.1017
2843288197  -51.0937
2871233779  -51.1142
2896267643  -51.1065
2921962429  -51.1171
2946680447  -51.1179
2974315483  -51.1577
3023088781  -51.1057
3049315547  -51.1231
3073224653  -51.1009
3093645109  -51.0539
3122846003  -51.0733
3147295121  -51.0771
3167286667  -50.9993
3188650603  -50.9900
3225808549  -50.9688
3247268669  -50.9284
3274792309  -50.8706
3324184069  -50.8869
3353287739  -50.8439
3380038093  -50.8148
3428259229  -50.8170
3451610683  -50.8324
3479283559  -50.8636
3527464687  -50.8572
3553868609  -50.9310
3578930093  -50.8919
3622445569  -50.9212
3649763291  -50.9152
3677524703  -50.9177
3726944699  -50.8732
3748934851  -50.8969
3769960723  -50.8930
3795348043  -50.9069
3821580449  -50.9533
3846819043  -50.9978
3871765837  -50.9777
3897487189  -51.0271
3922292981  -50.9768
3956216491  -50.9653
3981327283  -50.8913
4027037291  -50.8898
4053308263  -50.8729
4075711117  -50.8601
4126093331  -50.8515
4153215763  -50.8978
4175238563  -50.9322
4198497397  -50.9751
4226041243  -50.9826
4251498637  -51.0188
4274706091  -50.9716
4326171547  -50.9312
4348354051  -50.9171
4369730887  -50.8800
4392037781  -50.8737
4425596041  -50.8579
4449225643  -50.8220
4480647499  -50.8103
4519101131  -50.8429
4542778873  -50.7759
4569778033  -50.7461
4594879403  -50.7179
4624813763  -50.7168
4653899423  -50.7147
4679538517  -50.7253
4719660247  -50.7600
4743095803  -50.7465
4771657277  -50.7502
4798461347  -50.7256
4827883349  -50.7048
4855734979  -50.7145
4879507733  -50.7274
4927260551  -50.7748
4953854891  -50.7489
4975072489  -50.7452
4998701707  -50.7866
5026433563  -50.8079
5056373867  -50.8097
5080722859  -50.8276
5125372771  -50.8304
5151797591  -50.8162
5182572709  -50.8074
5228257589  -50.8477
5255552501  -50.8654
5281034179  -50.8221
5327184589  -50.8786
5353484641  -50.8587
5383571251  -50.8369
5427365777  -50.8443
5454813941  -50.8445
5480336429  -50.8314
5530378993  -50.8053
5558330539  -50.8241
5585621563  -50.8378
5624409163  -50.8152
5649870043  -50.8459
5678278043  -50.8335
5725015271  -50.8591
5753880521  -50.8449
5783754817  -50.8398
5827088251  -50.8249
5856603461  -50.8465
5878273211  -50.8357
5923602037  -50.8639
5950220849  -50.8436
5977804379  -50.8745
6028707037  -50.9062
6056639651  -50.9109
6083789981  -50.9366
6125321471  -50.9384
6153609347  -50.8714
6183077291  -50.8774
6227140483  -50.8824
6259962197  -50.8884
6286999877  -50.9120
6326215157  -50.9022
6355030531  -50.8676
6383613349  -50.8664
6429189817  -50.8397
6453701581  -50.8569
6480185461  -50.8214
6524794117  -50.8052
6556340251  -50.8108
6584077651  -50.8361
6630719677  -50.8658
6662224157  -50.8436
6688184123  -50.8323
6726274837  -50.8149
6758304103  -50.7748
6785117509  -50.7158
6827971573  -50.6939
6860467051  -50.6775
6891694253  -50.6899
6932367329  -50.6547
6957737771  -50.6499
6987204911  -50.6152
7029466273  -50.5901
7059875113  -50.6122
7089859643  -50.5942
7125276611  -50.5993
7152957419  -50.6204
7185069557  -50.6228
7228031477  -50.6362
7257975643  -50.6053
7285676381  -50.6670
7333081309  -50.7117
7364662673  -50.6892
7392644047  -50.6702
7424735147  -50.6563
7454983927  -50.6212
7480304701  -50.6313
7528833563  -50.6364
7557952459  -50.6157
7582578277  -50.6427
7627888693  -50.6760
7662005909  -50.6811
7694566739  -50.6334
7727078347  -50.6028
7760552363  -50.6114
7791128549  -50.5804
7827661619  -50.6024
7856706581  -50.5968
7883776763  -50.5451
7932452851  -50.5016
7964281511  -50.5260
7991545733  -50.5450
8030126519  -50.5004
8061348203  -50.4939
8088601013  -50.5274
8127653021  -50.5531
8157158137  -50.5520
8182085927  -50.5432
8225267669  -50.5672
8255822063  -50.5373
8282222243  -50.5424
8327880163  -50.5700
8354952233  -50.5630
8385154003  -50.5374
8427870589  -50.5678
8454535399  -50.5461
8483591111  -50.5312
8526517877  -50.5666
8559955097  -50.5636
8591738063  -50.5774
8633752363  -50.5620
8658497611  -50.5788
8686961317  -50.6187
8726636203  -50.6099
8759812279  -50.6185
8791670971  -50.6192
8827859197  -50.6500
8852584031  -50.6320
8887777013  -50.6563
8930509877  -50.6377
8956623373  -50.6490
8984534543  -50.6476
9028336483  -50.6582
9060117181  -50.6653
9091339249  -50.6548
9130398253  -50.6577
9164875513  -50.6731
9190230149  -50.6822
9228669497  -50.6664
9258059227  -50.6720
9286082219  -50.6598
9328507883  -50.6579
9354664799  -50.6671
9383414441  -50.6932
9425486713  -50.6771
9458266843  -50.6821
9484213913  -50.6945
9526192363  -50.7177
9555933743  -50.7220
9586299029  -50.7000
9630276011  -50.6969
9663160069  -50.7026
9697834147  -50.7003
9730732951  -50.6900
9763446757  -50.6765
9796304443  -50.6961
9831885751  -50.7170
9864324149  -50.6753
9898135883  -50.6483
9927189721  -50.6502
9956988229  -50.6450
9981968911  -50.6632


==> data/prime_log_r4_p2.dat <==
501029  -26.2488
545723  -26.3342
602461  -21.9924
797611  -23.2890
812011  -24.0741
887657  -22.3444
953243  -23.0860
1000033  -21.9272
1129211  -22.5879
1241437  -20.3291
1321589  -18.4810
1549501  -18.1287
1736437  -18.9446
1740197  -19.6442
1764029  -19.2934
2184811  -19.9122
2216309  -20.4599
2609963  -20.9649
2614763  -21.4169
2697179  -21.8268
3001421  -20.7874
3254773  -20.5242
3261221  -20.2839
3280363  -20.6890
3349097  -20.4624
3525883  -20.8351
3643883  -21.1825
3651607  -20.9657
3744737  -20.7647
3806051  -20.5776
4032949  -20.8951
4036069  -20.2421
4077611  -20.5512
4092701  -20.3945
4225973  -20.6836
4248019  -20.1091
4258363  -20.3907
4343629  -19.8541
4459157  -20.1302
4513931  -20.3931
4573691  -20.6438
4592017  -20.5175
4695371  -20.7548
4732603  -20.9818
4839157  -21.1996
4883953  -21.0736
4953023  -20.9532
5031193  -20.8381
5097403  -21.0432
5235679  -20.9318
5256283  -21.1282
5304331  -21.3174
5366539  -21.2076
5388869  -21.3889
5830271  -21.2833
6267083  -21.4622
6331289  -21.3604
6489179  -21.5330
6615361  -21.4342
6654059  -21.6007
7428599  -21.5059
7555049  -21.4145
7849643  -21.5786
7852171  -21.7376
7873589  -21.8917
8047771  -22.0419
8106181  -21.9503
8167051  -22.0956
8300197  -22.2372
8397097  -22.1473
8436397  -21.8354
8718803  -21.7540
8929111  -21.6753
9019973  -21.8152
9058057  -21.7379
9126869  -21.8737
9417157  -22.0067
9518219  -22.1366
9640549  -21.8563
9704491  -21.9853
9809419  -22.1114
9934411  -22.2347
10257083  -22.3558
10424663  -22.2821
10537957  -22.0199
10610357  -22.1401
10856359  -22.0718
10861307  -22.0051
10985851  -22.1222
11145619  -22.0567
11193251  -21.9927
11287343  -21.9301
11365037  -21.8690
11448979  -21.8093
11588939  -21.9221
11914247  -21.8635
11919067  -21.9740
12090283  -22.0826
12226297  -22.0244
12307781  -21.8042
12307957  -21.9116
12573971  -21.8570
12655567  -21.8036
12671819  -21.5939
12737903  -21.5441
12924089  -21.1864
13051657  -21.1415
13176629  -21.2493
13489667  -21.0544
13502647  -21.0122
13664309  -21.1190
13822847  -21.0772
13866283  -20.8907
13968341  -20.9961
13971941  -20.9566
14059457  -20.9178
14224757  -21.0205
14377931  -20.8424
14630683  -20.9445
14718871  -20.9075
14838277  -21.0077
15161219  -20.9710
15176897  -20.9350
15268811  -20.7661
15516071  -20.4675
15558901  -20.4365
15607877  -20.5365
15709877  -20.5055
15869963  -20.6036
15873397  -20.7001
16037071  -20.6688
16087157  -20.7636
16146401  -20.7323
16165717  -20.8253
16331309  -20.7941
16482097  -20.7634
16499089  -20.7331
16517209  -20.7033
16690103  -20.6740
16696709  -20.7639
16704839  -20.7346
16798283  -20.7057
16916281  -20.6773
17157599  -20.6494
17246657  -20.6219
17471843  -20.5949
17482111  -20.5682
17495957  -20.6546
17622277  -20.6280
17778869  -20.7131
17819189  -20.7970
17893429  -20.8799
18000757  -20.9618
18003691  -21.0427
18532219  -21.1229
18626999  -21.0948
18655349  -21.1737
18742463  -21.1457
18754517  -21.2233
18803429  -21.3000
18830213  -21.2718
18912811  -21.2439
18918749  -21.1136
19022651  -21.1892
19451989  -21.2643
19725077  -21.3385
19802683  -21.4120
19983377  -21.3846
20192693  -21.4571
20252051  -21.3309
20256029  -21.2061
20301877  -21.0829
20305013  -21.1555
20907941  -21.2277
21186041  -21.2028
21234667  -21.2740
21278483  -21.1538
21324203  -21.2246
21443717  -21.2946
21484997  -21.3639
21559843  -21.3392
21758651  -21.2219
21856741  -21.2907
21945389  -21.2668
21952519  -21.2432
22001797  -21.3108
22026253  -21.2873
22155163  -21.3540
22471237  -21.4201
22529099  -21.3965
22652821  -21.3731
23424371  -21.2618
23443507  -21.2396
23447917  -21.1301
23459531  -21.1958
23537659  -21.0877
23761201  -21.0668
23802083  -21.0462
23845397  -21.1112
23854741  -21.0056
23886997  -20.9011
23951887  -20.8818
23965589  -20.9463
24098603  -21.0103
24191611  -21.0736
24252101  -21.0539
24366851  -20.9522
24394603  -21.0150
24486139  -20.9144
24513803  -20.9769
24588283  -21.0388
24644299  -21.0198
24922789  -21.0811
25029029  -21.1418
25039667  -21.1227
25218091  -21.1827
25305479  -21.1636
25327763  -21.0665
25359029  -21.1260
25359589  -21.1850
25392091  -21.2434
25475633  -21.2246
25520897  -21.2059
25641589  -21.1874
25658407  -21.1690
25679879  -21.1508
25722491  -21.2080
25898309  -21.2647
25922837  -21.3209
25956701  -21.2282
26174123  -21.2842
26244017  -21.2661
26352229  -21.2482
26485273  -21.2304
26723533  -21.2129
26809487  -21.1954
27011903  -21.1782
27054091  -21.2330
27260929  -21.0726
27302603  -21.1274
27324091  -21.0398
27646163  -20.9528
27692737  -20.7961
27927499  -20.8514
27938591  -20.8363
28152379  -20.8213
28210139  -20.8065
28423243  -20.8610
28504181  -20.8461
28751629  -20.8314
28822987  -20.8169
28867877  -20.8706
28877977  -20.8560
28899329  -20.8415
29109859  -20.8272
29436761  -20.8130
29594843  -20.8659
29781461  -20.9184
29787403  -20.8377
29994337  -20.8238
30186197  -20.7440
30222131  -20.6648
30467189  -20.7173
30907579  -20.7041
31035203  -20.6911
31700651  -20.7432
31833377  -20.7302
31921157  -20.7818
31948363  -20.8330
31998563  -20.7558
32445209  -20.7431
32803597  -20.7304
32973361  -20.7179
33097931  -20.7687
33112043  -20.8191
33198437  -20.8691
33257611  -20.7938
33259573  -20.7813
33302891  -20.8310
33346331  -20.8803
33362053  -20.8677
33623371  -20.9166
33648557  -20.7814
33674171  -20.8303
33750331  -20.8789
33812549  -20.9271
33820181  -20.9750
34020593  -20.9624
34289669  -21.0099
34747877  -21.0572
34773461  -21.1042
34945109  -21.1509
34986403  -21.1380
35185957  -21.1843
35425307  -21.1714
35446189  -21.1586
35500609  -21.1459
35645371  -21.1916
35777899  -21.1789
35807243  -21.2243
35856091  -21.2694
36196861  -21.2566
36429157  -21.3013
36704417  -21.2886
36755029  -21.3330
36796069  -21.3771
37201517  -21.3643
37262411  -21.2949
37271557  -21.3389
37275431  -21.3263
37361147  -21.3698
37773557  -21.3572
37783909  -21.3447
37826011  -21.3879
37857803  -21.4308
37910267  -21.3630
37938151  -21.3506
37982429  -21.3384
38014597  -21.3809
38128897  -21.3687
38248279  -21.3565
38674723  -21.3444
38703059  -21.3324
38890469  -21.3745
38955269  -21.3087
39082651  -21.2433
39182323  -21.1784
39265183  -21.1671
39267301  -21.1028
39346981  -21.0388
39382043  -20.9753
39415913  -20.9648
39538117  -21.0069
39639403  -20.9440
39752029  -20.8814
39773807  -20.8714
39821051  -20.9133
39858811  -20.9550
39911741  -20.9448
39958673  -20.9347
39967637  -20.9759
40079573  -20.9658
40152923  -21.0068
40360891  -21.0475
40606123  -21.0881
40657483  -21.1284
40662581  -21.1685
40706339  -21.1580
41001319  -21.1476
41060309  -21.1373
41274349  -21.0771
41285579  -21.0670
41648443  -21.1067
41860043  -21.1463
42048011  -21.0867
42175829  -21.1261
42197167  -21.1161
42227483  -21.0571
42243499  -20.9985
42286357  -21.0377
42349859  -20.9794
42431947  -21.0185
42516763  -20.9606
42651893  -20.9513
42929917  -20.9420
42960277  -20.9808
43300171  -21.0195
43300171  -20.9624
43382309  -20.9532
43398197  -20.9917
43444501  -21.0299
43494571  -20.9733
43504387  -20.9171
43678757  -20.9553
43743587  -20.9463
44166481  -20.9374
44308181  -20.9753
44425441  -20.9664
44430709  -20.9575
44610011  -20.9951
44916629  -21.0325
44943589  -21.0235
45031829  -21.0607
45102763  -21.0058
45508741  -21.0429
45653999  -21.0340
45791777  -21.0253
45850969  -21.0165
46219093  -21.0079
46389029  -21.0445
46535077  -21.0810
46943803  -21.1174
47112277  -21.1536
47251931  -21.1896
47381429  -21.2254
47406613  -21.2164
47561557  -21.2521
47643403  -21.2875
47706629  -21.3228
47775877  -21.3579
47987909  -21.3928
48030133  -21.3836
48090683  -21.4183
48373433  -21.4091
48402677  -21.4436
48606869  -21.4780
48655457  -21.4687
49079189  -21.5029
49478491  -21.5370
49646573  -21.5277
49784003  -21.5184
50156131  -21.5092
50173847  -21.5001
50216239  -21.4910
50376629  -21.5246
50480789  -21.4729
50485307  -21.4639
50521181  -21.4550
50525821  -21.4038
50541941  -21.4373
50750123  -21.4707
50846729  -21.4619
50953163  -21.4950
51037199  -21.4862
51188327  -21.4774
51201259  -21.5103
51574879  -21.5016
51712523  -21.4513
51742981  -21.4841
51984917  -21.5168
52101473  -21.5081
52188853  -21.4994
52687123  -21.4908
52850881  -21.4823
52984741  -21.4738
53011531  -21.5061
53232119  -21.4976
53691893  -21.4892
53694611  -21.4808
53719093  -21.5129
53765941  -21.5045
53807653  -21.4961
53832511  -21.4877
53833399  -21.4794
54036611  -21.4312
54092149  -21.4630
54098953  -21.4548
54274877  -21.4069
54277253  -21.4385
54291077  -21.4701
54440131  -21.4225
54476693  -21.4539
54507821  -21.4458
54579121  -21.4378
54588571  -21.4690
54605087  -21.4610
54673163  -21.4920
54854939  -21.5229
54870869  -21.4760
54997403  -21.5068
55176643  -21.4989
55176811  -21.4523
55207189  -21.4445
55207403  -21.4751
55240517  -21.5056
55273019  -21.5360
55429981  -21.5280
55753937  -21.5201
55815281  -21.5123
55831793  -21.5045
55844027  -21.4967
55869571  -21.4889
56066261  -21.4812
56097577  -21.4736
56160971  -21.4283
56219483  -21.4208
56269163  -21.4507
56419003  -21.4805
56482021  -21.5102
56558377  -21.5026
56765419  -21.4950
56810099  -21.4875
56934629  -21.5169
57040183  -21.5094
57162101  -21.5387
57162997  -21.5679
57533131  -21.5969
57590711  -21.5893
57711509  -21.6182
57761819  -21.6471
57945131  -21.6758
58043891  -21.6681
58051963  -21.6966
58208347  -21.6889
58353671  -21.6090
58356593  -21.6015
58362013  -21.5580
58453237  -21.5865
58642879  -21.5791
58734499  -21.5360
58929883  -21.4930
58981843  -21.4858
59021621  -21.4431
59103953  -21.4360
59140847  -21.4290
59298683  -21.4574
59408197  -21.4857
59490097  -21.4787
59724677  -21.5068
59787209  -21.4998
59821219  -21.4927
60070973  -21.4857
60107527  -21.4788
60261031  -21.4718
60338209  -21.3954
60633109  -21.4233
60691349  -21.4512
61065931  -21.4790
61168901  -21.5067
61185403  -21.5343
61235833  -21.5274
61442203  -21.5549
61478603  -21.5480
61779007  -21.5411
61815563  -21.5684
62026243  -21.5615
62141509  -21.5887
62185463  -21.5818
62212841  -21.5749
62969323  -21.5681
62980829  -21.5613
63253877  -21.5883
63411749  -21.5478
63541391  -21.5411
63875989  -21.5680
64207291  -21.5949
64419287  -21.5881
64582157  -21.5814
64692233  -21.5748
65276983  -21.5681
65296037  -21.5948
65338811  -21.6213
65374651  -21.5815
65543957  -21.6080
65556691  -21.6014
65634461  -21.5948
65729737  -21.5882
65797117  -21.5817
65925413  -21.5752
65937077  -21.6014
66084409  -21.5949
66369617  -21.5884
66382037  -21.6145
66458963  -21.5755
66542717  -21.5041
67283497  -21.4979
67299949  -21.4269
67332283  -21.4531
67617191  -21.4470
67748827  -21.4731
68028419  -21.4348
68049187  -21.4288
68102347  -21.4548
68138963  -21.4168
68213177  -21.4108
68225627  -21.4367
68273083  -21.4625
68297179  -21.4247
68390989  -21.4188
68523779  -21.3812
68608763  -21.4070
68855363  -21.3695
68923909  -21.3952
69008749  -21.3580
69045497  -21.3522
69059923  -21.3151
69120323  -21.2782
69560443  -21.3039
69785147  -21.2359
70036789  -21.2616
70176949  -21.2872
70273123  -21.2506
70578077  -21.2141
70616123  -21.2397
70815961  -21.2343
70845751  -21.2289
71001467  -21.2543
71334821  -21.2797
71388523  -21.3050
71519131  -21.3302
71575891  -21.2941
71787077  -21.3192
71901637  -21.3443
71902043  -21.3693
72243109  -21.3942
72334909  -21.3886
72664157  -21.3831
73095317  -21.3474
73264549  -21.3420
73533563  -21.3064
73610837  -21.3312
73723171  -21.2958
73752677  -21.3206
73923371  -21.3453
74035847  -21.3399
74203397  -21.3645
74434727  -21.3592
74610931  -21.3240
74622203  -21.3486
74744821  -21.3730
74806091  -21.3974
75136843  -21.3920
75169691  -21.4163
75448117  -21.4405
75467111  -21.4352
75474757  -21.4004
75494597  -21.4245
75530177  -21.4192
75881759  -21.4139
76573589  -21.4379
76687951  -21.4326
76791691  -21.3981
76893373  -21.3929
76965893  -21.3878
77017267  -21.3826
77261323  -21.4065
77294683  -21.4303
77324747  -21.4540
77532571  -21.4776
77758399  -21.4724
77859323  -21.4959
77950867  -21.4907
78015293  -21.4854
78274081  -21.4802
78413009  -21.4750
78416651  -21.4984
78548039  -21.4932
78602047  -21.4880
78991291  -21.5113
79157993  -21.5061
79351567  -21.5009
79619971  -21.4674
79639643  -21.4906
79645219  -21.4855
79893491  -21.4804
79976509  -21.4472
80085029  -21.4703
80100947  -21.4652
80345131  -21.4882
80394043  -21.5112
80480629  -21.5341
80667661  -21.5290
80684587  -21.5518
80814749  -21.5188
80829029  -21.5416
80905523  -21.5087
81276977  -21.5037
81701189  -21.4433
81765689  -21.4384
81885131  -21.4060
82185731  -21.3736
82252997  -21.3688
82300643  -21.3366
82336591  -21.3319
82393813  -21.2998
82433917  -21.2952
82477331  -21.2906
82581029  -21.3133
82681759  -21.3087
82750937  -21.3041
82787483  -21.3267
82826923  -21.3492
82873201  -21.3446
83214539  -21.3129
83505509  -21.3354
83512711  -21.3308
84058837  -21.3532
84117401  -21.3486
84138227  -21.3441
84418171  -21.3664
84508147  -21.3618
84570371  -21.3572
85043087  -21.3527
85051621  -21.3482
85218677  -21.3703
85282037  -21.3924
85435939  -21.3879
85469597  -21.3568
85525189  -21.3788
85835231  -21.3743
85850371  -21.3434
85870061  -21.3125
85962509  -21.2818
86120467  -21.2511
86283053  -21.2468
86391883  -21.2688
86496677  -21.2383
86583509  -21.2340
86703989  -21.2560
86733539  -21.2256
87097931  -21.2475
87126623  -21.2433
87138251  -21.2650
87144221  -21.2608
87436619  -21.2825
87534709  -21.2783
87588451  -21.2482
87662411  -21.2698
87722317  -21.2398
88056197  -21.2615
88064027  -21.2058
88161509  -21.2274
88430081  -21.2233
88473197  -21.1936
88544923  -21.2151
88607411  -21.1855
88835921  -21.1815
89023211  -21.2030
89043797  -21.2244
89122757  -21.2458
89184331  -21.2671
89435429  -21.2884
89638957  -21.2842
89710363  -21.3054
89735531  -21.3266
89830171  -21.3476
89960473  -21.2931
90033301  -21.3141
90109637  -21.3100
90230123  -21.2808
90305807  -21.2768
90310159  -21.2727
90765989  -21.2687
90784663  -21.2647
91124549  -21.2856
91205531  -21.2816
91677349  -21.3025
91679111  -21.2985
91757977  -21.2945
92038553  -21.2905
92191529  -21.2865
92193371  -21.2578
92219371  -21.2786
92442523  -21.2993
92445607  -21.2953
92602891  -21.3159
92614751  -21.3120
92902541  -21.2835
93031409  -21.2795
93103189  -21.3001
93372911  -21.2962
93908917  -21.2923
94184309  -21.3128
94214251  -21.3332
94461467  -21.3536
94612003  -21.3253
94714859  -21.3457
94839967  -21.3418
95057653  -21.3378
95279221  -21.3581
95525351  -21.3542
95576167  -21.3503
95587711  -21.3464
95647157  -21.3666
95758373  -21.3867
95874089  -21.3827
95969843  -21.3549
95977331  -21.3510
96004171  -21.3710
96127483  -21.3910
96844357  -21.4110
96909479  -21.4071
97019317  -21.3794
97221799  -21.3755
97273963  -21.3717
97338187  -21.3915
97398011  -21.4113
97464287  -21.4075
97562203  -21.3800
97641899  -21.3762
97923523  -21.3723
97986689  -21.3685
98011559  -21.3648
98167477  -21.3844
98252839  -21.3807
98399123  -21.3769
98470111  -21.3731
98579083  -21.3460
98606533  -21.3422
98701411  -21.3385
99040859  -21.3581
99056879  -21.3544
99131051  -21.3275
99286181  -21.3470
99305851  -21.3433
99351403  -21.3627
99479521  -21.3590
99505853  -21.3553
99511703  -21.3517
99562103  -21.3480
99647461  -21.3443
99782113  -21.3407
99797491  -21.3371
99826523  -21.3563
100561781  -21.3756
100626283  -21.3948
100642303  -21.3911
100706491  -21.4102
100793263  -21.4066
100977781  -21.4256
101333989  -21.4220
101351779  -21.4183
101498723  -21.4146
101523871  -21.4109
101526989  -21.4073
101527649  -21.4037
101663173  -21.3775
101841013  -21.3964
102071323  -21.4153
102170039  -21.4117
102247861  -21.4081
102271529  -21.4045
102385477  -21.4233
102462901  -21.4197
102527023  -21.4161
102843613  -21.4125
102936949  -21.4312
102942523  -21.4499
103034179  -21.4463
103059349  -21.4426
103330027  -21.4168
103442291  -21.3911
103478803  -21.3654
103489819  -21.3841
103591757  -21.3585
103875353  -21.3550
104049109  -21.3736
104359891  -21.3481
105031331  -21.3446
105043643  -21.3632
105089993  -21.3598
105351097  -21.3563
106089437  -21.3529
106242677  -21.3495
106256629  -21.3680
106272197  -21.3864
106396651  -21.4048
106429483  -21.4232
106533547  -21.4197
106637059  -21.4163
106663211  -21.4345
106706953  -21.4311
106903877  -21.4060
107297581  -21.3592
107384939  -21.3775
107741261  -21.3741
107741281  -21.3708
107802091  -21.3459
107814997  -21.3641
107860267  -21.3608
108260699  -21.3359
108285299  -21.3327
108381331  -21.3079
108401563  -21.3261
108417851  -21.3442
108496387  -21.3409
108531481  -21.3377
108566971  -21.3557
108594971  -21.3737
108803083  -21.3917
108837041  -21.3884
108989717  -21.3639
109175669  -21.3394
109274981  -21.2938
109477471  -21.2906
109579499  -21.2874
109659787  -21.2632
109907309  -21.2390
110125667  -21.2359
110177563  -21.2117
110228893  -21.2087
110305339  -21.2056
110521783  -21.2026
110734037  -21.1786
110865851  -21.1965
111074903  -21.1935
111121781  -21.2114
111297451  -21.2292
111310931  -21.2054
111559003  -21.1815
111911419  -21.1786
112056913  -21.1756
112139851  -21.1934
112266551  -21.1904
112332271  -21.1875
112466969  -21.1845
112468211  -21.1609
112489037  -21.1373
112552709  -21.1550
112688027  -21.1727
112957307  -21.1698
113094011  -21.1669
113101531  -21.1435
113317811  -21.1201
113392949  -21.1377
113474653  -21.1349
113492539  -21.1525
113502797  -21.1496
113523859  -21.1467
113626361  -21.1439
113715083  -21.1207
113873899  -21.1382
113959837  -21.1150
113966189  -21.0919
114045083  -21.1094
114149381  -21.1269
114283459  -21.1241
114503749  -21.1415
114553963  -21.1185
114686239  -21.1157
114890843  -21.1331
114903757  -21.1303
115135619  -21.1074
115392469  -21.1248
115476391  -21.1220
115581871  -21.0791
115768397  -21.0764
115970149  -21.0937
116207347  -21.0910
116295749  -21.1083
116342587  -21.1255
116394497  -21.1228
116844083  -21.1200
116942363  -21.1372
117022709  -21.1543
117311683  -21.1317
117473131  -21.1092
117536723  -21.1065
117911051  -21.1236
117986353  -21.1209
118062017  -21.1182
118470551  -21.1155
118592603  -21.1325
119102117  -21.1496
119365237  -21.1272
119449663  -21.1245
119463263  -21.1218
119834821  -21.1388
119860771  -21.1165
119874913  -21.1139
119927131  -21.1308
119946077  -21.1086
120029291  -21.0864
120211667  -21.0643
120495533  -21.0228
120604501  -21.0397
120627499  -21.0566
120895967  -21.0152
120923027  -21.0127
121135571  -21.0102
121264499  -20.9884
121483591  -20.9472
121664783  -20.9448
121680409  -20.9424
121705711  -20.9400
121928923  -20.9376
122103181  -20.9352
122321051  -20.9520
122372401  -20.9496
122539049  -20.9472
122664629  -20.9640
122679163  -20.9808
122960197  -20.9975
123000679  -20.9950
123084733  -20.9926
123134287  -20.9902
123490007  -20.9878
124154141  -20.9663
124164181  -20.9830
124208011  -20.9806
124506433  -20.9782
124614683  -20.9948
124624771  -20.9924
124781563  -20.9900
124865317  -21.0066
124888997  -21.0231
124919117  -20.9829
125483857  -20.9805
126027683  -20.9782
126190411  -20.9947
126412219  -20.9923
126464491  -21.0087
126616709  -21.0252
126711667  -20.9852
126802603  -21.0017
126958807  -20.9993
127028683  -21.0157
127115269  -21.0320
127285811  -21.0296
127355869  -21.0086
142872677  -20.7666
157742003  -20.6364
172229461  -20.7808
186565963  -21.0202
215798771  -21.1001
231845179  -20.9470
247209533  -20.7818
263913589  -20.6597
280844821  -20.7377
299315771  -20.7335
317793269  -20.7051
334789613  -20.8688
352893539  -20.8588
367783051  -20.8598
382434623  -20.9099
398359531  -20.9883
416328043  -20.9967
435794693  -20.9706
451767203  -20.9614
469657633  -20.8878
486802247  -20.9038
518727523  -20.8646
537111037  -20.9322
555647557  -20.9733
572364043  -20.9614
588489497  -21.0181
616669591  -21.0459
633063547  -21.0677
651220957  -20.9955
669214099  -21.0545
688357771  -21.1015
718456789  -21.0989
740808967  -21.0970
756861211  -21.1376
777730699  -21.1498
797069131  -21.2021
819703483  -21.1875
841544843  -21.1783
857733911  -21.1447
877413077  -21.1499
894328109  -21.1674
917178517  -21.1411
938504251  -21.2137
960615883  -21.1884
979915877  -21.2170
998596763  -21.1932
1021725163  -21.1815
1039418557  -21.2170
1060407053  -21.1848
1079244721  -21.1921
1117745693  -21.2032
1137584323  -21.1840
1156713451  -21.2285
1178773579  -21.2328
1196467757  -21.2147
1218818291  -21.1880
1240383637  -21.1841
1261916437  -21.1314
1284253237  -21.1442
1319586929  -21.1120
1343239439  -21.1313
1363496131  -21.1240
1384184537  -21.1113
1420750511  -21.0794
1442211737  -21.0991
1464141827  -21.1046
1483765931  -21.0992
1519280011  -21.1241
1538494687  -21.1806
1561622149  -21.1856
1582389973  -21.1829
1620389653  -21.1598
1641181589  -21.1886
1664366527  -21.1915
1683855893  -21.1846
1720610819  -21.1632
1741139479  -21.1645
1762100917  -21.1320
1786447213  -21.0716
1825450937  -21.0909
1844822123  -21.0912
1868512319  -21.0615
1891375523  -21.0738
1919866591  -21.0520
1943210681  -21.0712
1962576433  -21.0634
1987304653  -21.0669
2024205763  -21.0662
2047672189  -21.0850
2066698171  -21.0994
2091687541  -21.1071
2120067877  -21.1065
2134851403  -21.0746
2160772433  -21.0745
2182011497  -21.0519
2223461269  -21.0461
2251138789  -21.0788
2275263103  -21.0711
2297431211  -21.1071
2324689559  -21.1211
2346403307  -21.1174
2371151371  -21.1119
2394073999  -21.1161
2422201303  -21.1185
2445351989  -21.1303
2468874887  -21.1513
2489421323  -21.1443
2524692101  -21.1467
2551762277  -21.1492
2574373349  -21.1571
2595476789  -21.1470
2622946003  -21.1301
2643207263  -21.1382
2667548837  -21.0955
2694558437  -21.0813
2730368731  -21.0829
2756090237  -21.0932
2783015909  -21.0745
2822658277  -21.0848
2843288197  -21.0783
2871233779  -21.0853
2896267643  -21.0906
2921962429  -21.1024
2946680447  -21.1157
2974315483  -21.0999
3023088781  -21.1052
3049315547  -21.1057
3073224653  -21.1016
3093645109  -21.0724
3122846003  -21.0655
3147295121  -21.0727
3167286667  -21.0953
3188650603  -21.1054
3225808549  -21.1154
3247268669  -21.1027
3274792309  -21.1247
3324184069  -21.1435
3353287739  -21.1488
3380038093  -21.1467
3428259229  -21.1580
3451610683  -21.1284
3479283559  -21.1339
3527464687  -21.1337
3553868609  -21.1363
3578930093  -21.1490
3622445569  -21.1263
3649763291  -21.1403
3677524703  -21.1250
3726944699  -21.1377
3748934851  -21.1171
3769960723  -21.1298
3795348043  -21.1150
3821580449  -21.1263
3846819043  -21.1118
3871765837  -21.0989
3897487189  -21.1022
3922292981  -21.0790
3956216491  -21.0890
3981327283  -21.1002
4027037291  -21.1152
4053308263  -21.1082
4075711117  -21.1244
4126093331  -21.1392
4153215763  -21.1208
4175238563  -21.1317
4198497397  -21.1564
4226041243  -21.1571
4251498637  -21.1354
4274706091  -21.1449
4326171547  -21.1593
4348354051  -21.1662
4369730887  -21.1597
4392037781  -21.1617
4425596041  -21.1493
4449225643  -21.1491
4480647499  -21.1751
4519101131  -21.1617
4542778873  -21.1769
4569778033  -21.1896
4594879403  -21.1846
4624813763  -21.1785
4653899423  -21.1552
4679538517  -21.1586
4719660247  -21.1586
4743095803  -21.1484
4771657277  -21.1576
4798461347  -21.1554
4827883349  -21.1533
4855734979  -21.1545
4879507733  -21.1447
4927260551  -21.1372
4953854891  -21.1331
4975072489  -21.1368
4998701707  -21.1218
5026433563  -21.1158
5056373867  -21.1250
5080722859  -21.1265
5125372771  -21.1335
5151797591  -21.1501
5182572709  -21.1484
5228257589  -21.1341
5255552501  -21.1410
5281034179  -21.1353
5327184589  -21.1182
5353484641  -21.1095
5383571251  -21.0937
5427365777  -21.1029
5454813941  -21.0915
5480336429  -21.1027
5530378993  -21.0903
5558330539  -21.1046
5585621563  -21.0924
5624409163  -21.0884
5649870043  -21.0945
5678278043  -21.0796
5725015271  -21.0817
5753880521  -21.0799
5783754817  -21.0644
5827088251  -21.0765
5856603461  -21.0797
5878273211  -21.0721
5923602037  -21.0744
5950220849  -21.0651
5977804379  -21.0578
6028707037  -21.0679
6056639651  -21.0702
6083789981  -21.0754
6125321471  -21.0673
6153609347  -21.0678
6183077291  -21.0749
6227140483  -21.0754
6259962197  -21.0992
6286999877  -21.1034
6326215157  -21.1131
6355030531  -21.1070
6383613349  -21.1130
6429189817  -21.1126
6453701581  -21.1185
6480185461  -21.1235
6524794117  -21.1348
6556340251  -21.1443
6584077651  -21.1339
6630719677  -21.1380
6662224157  -21.1447
6688184123  -21.1478
6726274837  -21.1377
6758304103  -21.1497
6785117509  -21.1642
6827971573  -21.1577
6860467051  -21.1582
6891694253  -21.1509
6932367329  -21.1462
6957737771  -21.1322
6987204911  -21.1260
7029466273  -21.1250
7059875113  -21.1265
7089859643  -21.1451
7125276611  -21.1390
7152957419  -21.1431
7185069557  -21.1597
7228031477  -21.1654
7257975643  -21.1594
7285676381  -21.1617
7333081309  -21.1624
7364662673  -21.1606
7392644047  -21.1622
7424735147  -21.1580
7454983927  -21.1620
7480304701  -21.1701
7528833563  -21.1765
7557952459  -21.1796
7582578277  -21.1949
7627888693  -21.1931
7662005909  -21.1979
7694566739  -21.1969
7727078347  -21.1809
7760552363  -21.1833
7791128549  -21.1754
7827661619  -21.1738
7856706581  -21.1865
7883776763  -21.1865
7932452851  -21.1764
7964281511  -21.1827
7991545733  -21.1889
8030126519  -21.1882
8061348203  -21.1876
8088601013  -21.1853
8127653021  -21.1809
8157158137  -21.1833
8182085927  -21.1789
8225267669  -21.1828
8255822063  -21.1701
8282222243  -21.1598
8327880163  -21.1601
8354952233  -21.1536
8385154003  -21.1472
8427870589  -21.1431
8454535399  -21.1353
8483591111  -21.1483
8526517877  -21.1383
8559955097  -21.1461
8591738063  -21.1472
8633752363  -21.1550
8658497611  -21.1532
8686961317  -21.1521
8726636203  -21.1540
8759812279  -21.1479
8791670971  -21.1549
8827859197  -21.1560
8852584031  -21.1600
8887777013  -21.1569
8930509877  -21.1616
8956623373  -21.1706
8984534543  -21.1668
9028336483  -21.1708
9060117181  -21.1741
9091339249  -21.1745
9130398253  -21.1729
9164875513  -21.1671
9190230149  -21.1635
9228669497  -21.1598
9258059227  -21.1624
9286082219  -21.1671
9328507883  -21.1608
9354664799  -21.1662
9383414441  -21.1715
9425486713  -21.1727
9458266843  -21.1638
9484213913  -21.1698
9526192363  -21.1737
9555933743  -21.1770
9586299029  -21.1762
9630276011  -21.1842
9663160069  -21.1874
9697834147  -21.1973
9730732951  -21.1999
9763446757  -21.2004
9796304443  -21.2050
9831885751  -21.2029
9864324149  -21.1916
9898135883  -21.1922
9927189721  -21.2059
9956988229  -21.2032
9981968911  -21.1986


==> data/prime_log_r4_p5.dat <==
501029  -39.3732
545723  -46.1063
602461  -44.0463
797611  -43.2267
812011  -42.7457
887657  -40.1869
953243  -42.3131
1000033  -43.9317
1129211  -43.6961
1241437  -44.9392
1321589  -43.4164
1549501  -43.3617
1736437  -44.4469
1740197  -45.3777
1764029  -44.2703
2184811  -43.3280
2216309  -43.3578
2609963  -42.5907
2614763  -43.4599
2697179  -42.0273
3001421  -40.7362
3254773  -40.2478
3261221  -40.4541
3280363  -41.2691
3349097  -40.8203
3525883  -41.5696
3643883  -42.2683
3651607  -41.8380
3744737  -42.4831
3806051  -42.5822
4032949  -42.6805
4036069  -42.7727
4077611  -42.8603
4092701  -42.9431
4225973  -41.7161
4248019  -40.9813
4258363  -41.5239
4343629  -41.2356
4459157  -40.1783
4513931  -39.9399
4573691  -40.0879
4592017  -40.5944
4695371  -40.7221
4732603  -41.1939
4839157  -40.9625
4883953  -40.7417
4953023  -41.1868
5031193  -41.6147
5097403  -42.0261
5235679  -42.1139
5256283  -42.5018
5304331  -42.5778
5366539  -42.6516
5388869  -42.7228
5830271  -42.7958
6267083  -43.1495
6331289  -43.2167
6489179  -42.7421
6615361  -42.8162
6654059  -42.3644
7428599  -42.4480
7555049  -42.0188
7849643  -41.8558
7852171  -41.6980
7873589  -41.7893
8047771  -41.8789
8106181  -41.9662
8167051  -41.8171
8300197  -41.2111
8397097  -41.5334
8436397  -41.8469
8718803  -42.1535
8929111  -42.0146
9019973  -41.4468
9058057  -41.7485
9126869  -41.8319
9417157  -41.7057
9518219  -41.3770
9640549  -41.4639
9704491  -41.5489
9809419  -41.2347
9934411  -41.1248
10257083  -41.4073
10424663  -41.6839
10537957  -41.9545
10610357  -42.2191
10856359  -42.1062
10861307  -41.6277
10985851  -41.5243
11145619  -41.6038
11193251  -41.5034
11287343  -41.4053
11365037  -41.6588
11448979  -41.5614
11588939  -41.2952
11914247  -41.2044
11919067  -40.7797
12090283  -40.6964
12226297  -40.2853
12307781  -40.0457
12307957  -39.6492
12573971  -39.4207
12655567  -39.0380
12671819  -38.8199
12737903  -38.4502
12924089  -38.5509
13051657  -38.4968
13176629  -38.5958
13489667  -38.2417
13502647  -38.1926
13664309  -38.2925
13822847  -38.5379
13866283  -38.4879
13968341  -38.2946
13971941  -38.2477
14059457  -37.9180
14224757  -38.1570
14377931  -38.2526
14630683  -38.2085
14718871  -38.3027
14838277  -38.2591
15161219  -38.3521
15176897  -38.3091
15268811  -38.4004
15516071  -38.3581
15558901  -38.1851
15607877  -38.4061
15709877  -38.1060
15869963  -38.3248
15873397  -38.5401
16037071  -38.6258
16087157  -38.5846
16146401  -38.4193
16165717  -38.6281
16331309  -38.7110
16482097  -38.6708
16499089  -38.5098
16517209  -38.4716
16690103  -38.6734
16696709  -38.7535
16704839  -38.7146
16798283  -38.6763
16916281  -38.7550
17157599  -38.6015
17246657  -38.5652
17471843  -38.7579
17482111  -38.8346
17495957  -39.0229
17622277  -39.2089
17778869  -39.2814
17819189  -39.2424
17893429  -39.3138
18000757  -39.4936
18003691  -39.5626
18532219  -39.4153
18626999  -39.2700
18655349  -39.3398
18742463  -39.3028
18754517  -39.2662
18803429  -39.3349
18830213  -39.2986
18912811  -39.3663
18918749  -39.4332
19022651  -39.4994
19451989  -39.5651
19725077  -39.7315
19802683  -39.8961
19983377  -39.6586
20192693  -39.4239
20252051  -39.3899
20256029  -39.4547
20301877  -39.6167
20305013  -39.3877
20907941  -39.2582
21186041  -39.3230
21234667  -39.0996
21278483  -38.8787
21324203  -38.8499
21443717  -39.0101
21484997  -38.9809
21559843  -38.9522
21758651  -38.9238
21856741  -38.8035
21945389  -38.8682
21952519  -38.5667
22001797  -38.7229
22026253  -38.6967
22155163  -38.4909
22471237  -38.2872
22529099  -38.2639
22652821  -38.2409
23424371  -38.3069
23443507  -38.4601
23447917  -38.2619
23459531  -38.3267
23537659  -38.2178
23761201  -38.2824
23802083  -38.4322
23845397  -38.5805
23854741  -38.4726
23886997  -38.6193
23951887  -38.5963
23965589  -38.6573
24098603  -38.6344
24191611  -38.6948
24252101  -38.6720
24366851  -38.4030
24394603  -38.3820
24486139  -38.2797
24513803  -38.4215
24588283  -38.5620
24644299  -38.6210
24922789  -38.6796
25029029  -38.7376
25039667  -38.8744
25218091  -38.8522
25305479  -38.9089
25327763  -39.0432
25359029  -39.0984
25359589  -39.1532
25392091  -39.2075
25475633  -39.1845
25520897  -39.1617
25641589  -39.2154
25658407  -39.3444
25679879  -39.0948
25722491  -39.0729
25898309  -39.1262
25922837  -39.1044
25956701  -39.0086
26174123  -39.1355
26244017  -39.1141
26352229  -39.1662
26485273  -39.1449
26723533  -39.2694
26809487  -39.2480
27011903  -39.3712
27054091  -39.4215
27260929  -39.3998
27302603  -39.5210
27324091  -39.4991
27646163  -39.6191
27692737  -39.7382
27927499  -39.6456
27938591  -39.6937
28152379  -39.6021
28210139  -39.5112
28423243  -39.4903
28504181  -39.4696
28751629  -39.3804
28822987  -39.2235
28867877  -39.2042
28877977  -39.3208
28899329  -39.2336
29109859  -39.2820
29436761  -39.1957
29594843  -39.3109
29781461  -39.2253
29787403  -39.2067
29994337  -39.1884
30186197  -39.3022
30222131  -39.3494
30467189  -39.3963
30907579  -39.3778
31035203  -39.3594
31700651  -39.1465
31833377  -38.9998
31921157  -39.1122
31948363  -39.0953
31998563  -39.0785
32445209  -38.9981
32803597  -38.9820
32973361  -39.0294
33097931  -39.0766
33112043  -39.0604
33198437  -39.0444
33257611  -39.0910
33259573  -39.1996
33302891  -38.9970
33346331  -38.9815
33362053  -39.0893
33623371  -39.1351
33648557  -38.9968
33674171  -38.9815
33750331  -39.0272
33812549  -39.0120
33820181  -38.9365
34020593  -39.0422
34289669  -39.0872
34747877  -38.9524
34773461  -38.8782
34945109  -38.9235
34986403  -38.9092
35185957  -38.8951
35425307  -38.7632
35446189  -38.7497
35500609  -38.6778
35645371  -38.7231
35777899  -38.7681
35807243  -38.7548
35856091  -38.7994
36196861  -38.7862
36429157  -38.8880
36704417  -38.7601
36755029  -38.8044
36796069  -38.8484
37201517  -38.9490
37262411  -38.9923
37271557  -38.9790
37275431  -38.9095
37361147  -38.7843
37773557  -38.7719
37783909  -38.7595
37826011  -38.8028
37857803  -38.9011
37910267  -38.7780
37938151  -38.7658
37982429  -38.7537
38014597  -38.6322
38128897  -38.7297
38248279  -38.7178
38674723  -38.7061
38703059  -38.6944
38890469  -38.7368
38955269  -38.7790
39082651  -38.8209
39182323  -38.9160
39265183  -38.9040
39267301  -38.8389
39346981  -38.7742
39382043  -38.7627
39415913  -38.8567
39538117  -38.8451
39639403  -38.9383
39752029  -38.9788
39773807  -38.9669
39821051  -39.0071
39858811  -39.0470
39911741  -39.0867
39958673  -39.1777
39967637  -39.1654
40079573  -39.1533
40152923  -39.2433
40360891  -39.2820
40606123  -39.2697
40657483  -39.3587
40662581  -39.2958
40706339  -39.2836
41001319  -39.3217
41060309  -39.1592
41274349  -39.1976
41285579  -39.1360
41648443  -39.1246
41860043  -39.1132
42048011  -39.1019
42175829  -39.1400
42197167  -39.0304
42227483  -39.1176
42243499  -39.0575
42286357  -39.0466
42349859  -38.9870
42431947  -38.8793
42516763  -38.8690
42651893  -38.8588
42929917  -38.7523
42960277  -38.8385
43300171  -38.8764
43300171  -38.9141
43382309  -38.7610
43398197  -38.6562
43444501  -38.5995
43494571  -38.6375
43504387  -38.5339
43678757  -38.4309
43743587  -38.5161
44166481  -38.4605
44308181  -38.4052
44425441  -38.3967
44430709  -38.4348
44610011  -38.4727
44916629  -38.3255
44943589  -38.3636
45031829  -38.3554
45102763  -38.4391
45508741  -38.3851
45653999  -38.3313
45791777  -38.4146
45850969  -38.4520
46219093  -38.5346
46389029  -38.5716
46535077  -38.5633
46943803  -38.5550
47112277  -38.6367
47251931  -38.6732
47381429  -38.7095
47406613  -38.6118
47561557  -38.6927
47643403  -38.6843
47706629  -38.7203
47775877  -38.7119
47987909  -38.7476
48030133  -38.8273
48090683  -38.9065
48373433  -38.8978
48402677  -38.9765
48606869  -38.9677
48655457  -38.8719
49079189  -38.9069
49478491  -38.8984
49646573  -38.8035
49784003  -38.8816
50156131  -38.9163
50173847  -38.9080
50216239  -38.9425
50376629  -38.9341
50480789  -38.9684
50485307  -38.9600
50521181  -38.9941
50525821  -38.9434
50541941  -38.8929
50750123  -38.8848
50846729  -38.9188
50953163  -38.9107
51037199  -38.8608
51188327  -38.9364
51201259  -38.8867
51574879  -38.8372
51712523  -38.8295
51742981  -38.7804
51984917  -38.6902
52101473  -38.7653
52188853  -38.8401
52687123  -38.7504
52850881  -38.7431
52984741  -38.6949
53011531  -38.7285
53232119  -38.7621
53691893  -38.6736
53694611  -38.7071
53719093  -38.6191
53765941  -38.6526
53807653  -38.6457
53832511  -38.6389
53833399  -38.6320
54036611  -38.6653
54092149  -38.6983
54098953  -38.7711
54274877  -38.8436
54277253  -38.7571
54291077  -38.8292
54440131  -38.7036
54476693  -38.6180
54507821  -38.6507
54579121  -38.6833
54588571  -38.7158
54605087  -38.7090
54673163  -38.6243
54854939  -38.5789
54870869  -38.6113
54997403  -38.6824
55176643  -38.7531
55176811  -38.7850
55207189  -38.7397
55207403  -38.6562
55240517  -38.7265
55273019  -38.6816
55429981  -38.7133
55753937  -38.7830
55815281  -38.7764
55831793  -38.8457
55844027  -38.9147
55869571  -38.9079
56066261  -38.9388
56097577  -38.8566
56160971  -38.8875
56219483  -38.8808
56269163  -38.8741
56419003  -38.7928
56482021  -38.7491
56558377  -38.6684
56765419  -38.6993
56810099  -38.6931
56934629  -38.7239
57040183  -38.6439
57162101  -38.4906
57162997  -38.5584
57533131  -38.4425
57590711  -38.4370
57711509  -38.4680
57761819  -38.4260
57945131  -38.4569
58043891  -38.4151
58051963  -38.4097
58208347  -38.4767
58353671  -38.5074
58356593  -38.4297
58362013  -38.2805
58453237  -38.2754
58642879  -38.3062
58734499  -38.2654
58929883  -38.3319
58981843  -38.3981
59021621  -38.3573
59103953  -38.3522
59140847  -38.4180
59298683  -38.3421
59408197  -38.3371
59490097  -38.1911
59724677  -38.2568
59787209  -38.2871
59821219  -38.3173
60070973  -38.3125
60107527  -38.3076
60261031  -38.2679
60338209  -38.2284
60633109  -38.2585
60691349  -38.1499
61065931  -38.1800
61168901  -38.1410
61185403  -38.2056
61235833  -38.2011
61442203  -38.1279
61478603  -38.1236
61779007  -38.0508
61815563  -37.9784
62026243  -38.0426
62141509  -38.0385
62185463  -37.9665
62212841  -37.9965
62969323  -37.9926
62980829  -38.0225
63253877  -38.0185
63411749  -38.0146
63541391  -38.0107
63875989  -38.0404
64207291  -38.0701
64419287  -38.0662
64582157  -38.0623
64692233  -38.1251
65276983  -38.0545
65296037  -37.9842
65338811  -37.9805
65374651  -37.9768
65543957  -37.9732
65556691  -38.0026
65634461  -37.9989
65729737  -37.9953
65797117  -37.9916
65925413  -38.0536
65937077  -38.0499
66084409  -38.0789
66369617  -38.0751
66382037  -38.0714
66458963  -38.1328
66542717  -38.1290
67283497  -38.1901
67299949  -38.1862
67332283  -38.1178
67617191  -38.1141
67748827  -38.0460
68028419  -38.0104
68049187  -38.0711
68102347  -38.0035
68138963  -38.0640
68213177  -37.9967
68225627  -37.9295
68273083  -37.9263
68297179  -37.8912
68390989  -37.9198
68523779  -37.8849
68608763  -37.9449
68855363  -38.0048
68923909  -38.0330
69008749  -38.0611
69045497  -38.0577
69059923  -38.0543
69120323  -38.1134
69560443  -38.1100
69785147  -38.0442
70036789  -38.0720
70176949  -38.0998
70273123  -38.0964
70578077  -38.0310
70616123  -38.0897
70815961  -38.1173
70845751  -38.1448
71001467  -38.0182
71334821  -37.9843
71388523  -37.9198
71519131  -37.9475
71575891  -37.9751
71787077  -38.0332
71901637  -37.9690
71902043  -38.0270
72243109  -38.0543
72334909  -38.0815
72664157  -38.1390
73095317  -38.1358
73264549  -38.0419
73533563  -38.0389
73610837  -38.0359
73723171  -38.0630
73752677  -38.1200
73923371  -38.1169
74035847  -38.0539
74203397  -38.1107
74434727  -38.1076
74610931  -38.1344
74622203  -38.1313
74744821  -38.0985
74806091  -38.1252
75136843  -38.1222
75169691  -38.1192
75448117  -38.1162
75467111  -38.1427
75474757  -38.1396
75494597  -38.0778
75530177  -38.0749
75881759  -38.1013
76573589  -38.0984
76687951  -38.1248
76791691  -38.1511
76893373  -38.0898
76965893  -38.1452
77017267  -38.1423
77261323  -38.1974
77294683  -38.1365
77324747  -38.0758
77532571  -38.0730
77758399  -38.0991
77859323  -38.0963
77950867  -38.1510
78015293  -38.0907
78274081  -38.1167
78413009  -38.1425
78416651  -38.1683
78548039  -38.1940
78602047  -38.1341
78991291  -38.1598
79157993  -38.1570
79351567  -38.1543
79619971  -38.1798
79639643  -38.1205
79645219  -38.1460
79893491  -38.1715
79976509  -38.1969
80085029  -38.2223
80100947  -38.2195
80345131  -38.2447
80394043  -38.2979
80480629  -38.3229
80667661  -38.3479
80684587  -38.2892
80814749  -38.3142
80829029  -38.2279
80905523  -38.2251
81276977  -38.2778
81701189  -38.2750
81765689  -38.2446
81885131  -38.2695
82185731  -38.2943
82252997  -38.2365
82300643  -38.2887
82336591  -38.3134
82393813  -38.2558
82433917  -38.3078
82477331  -38.3324
82581029  -38.3569
82681759  -38.3268
82750937  -38.3240
82787483  -38.3212
82826923  -38.3727
82873201  -38.3970
83214539  -38.2859
83505509  -38.3103
83512711  -38.2806
84058837  -38.2779
84117401  -38.1946
84138227  -38.1383
84418171  -38.0554
84508147  -37.9995
84570371  -37.9170
85043087  -37.9150
85051621  -37.9396
85218677  -37.9376
85282037  -37.8823
85435939  -37.9069
85469597  -37.9049
85525189  -37.9029
85835231  -37.8215
85850371  -37.8196
85870061  -37.7913
85962509  -37.7895
86120467  -37.7351
86283053  -37.6808
86391883  -37.7317
86496677  -37.7300
86583509  -37.7021
86703989  -37.7266
86733539  -37.6988
87097931  -37.6972
87126623  -37.6956
87138251  -37.7200
87144221  -37.6924
87436619  -37.6649
87534709  -37.6633
87588451  -37.6877
87662411  -37.7119
87722317  -37.7619
88056197  -37.8118
88064027  -37.8615
88161509  -37.8854
88430081  -37.8580
88473197  -37.9075
88544923  -37.9056
88607411  -37.9294
88835921  -37.9530
89023211  -37.9512
89043797  -37.9493
89122757  -37.9474
89184331  -37.9710
89435429  -37.8930
89638957  -37.8406
89710363  -37.8389
89735531  -37.8625
89830171  -37.8860
89960473  -37.8843
90033301  -37.8574
90109637  -37.9060
90230123  -37.9043
90305807  -37.9025
90310159  -37.9008
90765989  -37.8741
90784663  -37.8225
91124549  -37.8458
91205531  -37.8691
91677349  -37.8675
91679111  -37.8659
91757977  -37.9139
92038553  -37.9122
92191529  -37.9353
92193371  -37.9336
92219371  -37.9319
92442523  -37.9795
92445607  -38.0270
92602891  -38.0498
92614751  -38.0726
92902541  -38.0462
93031409  -38.0689
93103189  -38.0915
93372911  -38.1141
93908917  -38.0634
94184309  -38.0860
94214251  -38.1086
94461467  -38.0581
94612003  -38.0078
94714859  -37.9818
94839967  -37.9317
95057653  -37.9301
95279221  -37.9044
95525351  -37.9029
95576167  -37.9496
95587711  -37.9721
95647157  -37.9705
95758373  -37.9209
95874089  -37.9194
95969843  -37.9658
95977331  -37.9881
96004171  -37.9865
96127483  -38.0327
96844357  -38.0311
96909479  -38.0533
97019317  -38.0040
97221799  -38.0262
97273963  -37.9772
97338187  -37.9282
97398011  -37.9504
97464287  -37.9016
97562203  -37.9002
97641899  -37.8752
97923523  -37.8738
97986689  -37.8960
98011559  -37.8946
98167477  -37.9401
98252839  -37.9153
98399123  -37.9607
98470111  -37.9826
98579083  -37.9811
98606533  -38.0263
98701411  -38.0248
99040859  -38.0000
99056879  -37.9287
99131051  -37.9274
99286181  -37.9028
99305851  -37.8783
99351403  -37.8307
99479521  -37.8294
99505853  -37.8743
99511703  -37.9191
99562103  -37.9638
99647461  -37.9854
99782113  -38.0299
99797491  -38.0284
99826523  -38.0269
100561781  -38.0026
100626283  -37.9554
100642303  -37.9084
100706491  -37.9299
100793263  -37.9286
100977781  -37.9045
101333989  -37.9259
101351779  -37.9019
101498723  -37.9007
101523871  -37.8768
101526989  -37.8981
101527649  -37.8743
101663173  -37.8279
101841013  -37.7817
102071323  -37.7806
102170039  -37.7570
102247861  -37.7784
102271529  -37.7998
102385477  -37.7538
102462901  -37.7752
102527023  -37.8188
102843613  -37.7730
102936949  -37.7943
102942523  -37.7932
103034179  -37.7921
103059349  -37.7911
103330027  -37.7456
103442291  -37.7668
103478803  -37.7657
103489819  -37.7426
103591757  -37.7858
103875353  -37.7406
104049109  -37.7617
104359891  -37.7827
105031331  -37.7817
105043643  -37.8247
105089993  -37.7797
105351097  -37.8226
106089437  -37.7339
106242677  -37.7767
106256629  -37.7977
106272197  -37.7530
106396651  -37.7739
106429483  -37.7729
106533547  -37.7720
106637059  -37.7710
106663211  -37.7918
106706953  -37.7474
106903877  -37.7899
107297581  -37.8106
107384939  -37.7880
107741261  -37.7655
107741281  -37.7861
107802091  -37.8068
107814997  -37.8058
107860267  -37.7619
108260699  -37.7395
108285299  -37.7601
108381331  -37.7807
108401563  -37.8226
108417851  -37.8216
108496387  -37.7352
108531481  -37.7557
108566971  -37.7762
108594971  -37.7114
108803083  -37.7106
108837041  -37.6886
108989717  -37.6878
109175669  -37.7082
109274981  -37.7286
109477471  -37.7278
109579499  -37.7481
109659787  -37.7051
109907309  -37.7254
110125667  -37.6825
110177563  -37.7238
110228893  -37.7651
110305339  -37.7853
110521783  -37.7425
110734037  -37.7836
110865851  -37.8037
111074903  -37.7610
111121781  -37.7393
111297451  -37.7594
111310931  -37.7586
111559003  -37.7162
111911419  -37.6947
112056913  -37.6524
112139851  -37.5895
112266551  -37.5682
112332271  -37.5469
112466969  -37.5671
112468211  -37.5665
112489037  -37.5660
112552709  -37.5861
112688027  -37.5443
112957307  -37.5850
113094011  -37.6050
113101531  -37.6249
113317811  -37.6449
113392949  -37.6647
113474653  -37.6641
113492539  -37.6430
113502797  -37.6833
113523859  -37.7030
113626361  -37.7228
113715083  -37.7628
113873899  -37.7417
113959837  -37.7410
113966189  -37.7606
114045083  -37.7599
114149381  -37.7389
114283459  -37.7585
114503749  -37.7780
114553963  -37.8177
114686239  -37.8169
114890843  -37.7758
114903757  -37.7751
115135619  -37.7543
115392469  -37.7536
115476391  -37.7530
115581871  -37.7723
115768397  -37.8117
115970149  -37.8310
116207347  -37.8302
116295749  -37.8495
116342587  -37.8088
116394497  -37.7683
116844083  -37.7676
116942363  -37.7669
117022709  -37.7862
117311683  -37.7855
117473131  -37.8047
117536723  -37.8436
117911051  -37.8627
117986353  -37.8619
118062017  -37.8612
118470551  -37.8802
118592603  -37.8795
119102117  -37.8787
119365237  -37.8387
119449663  -37.7987
119463263  -37.7980
119834821  -37.7778
119860771  -37.7968
119874913  -37.7961
119927131  -37.7955
119946077  -37.7949
120029291  -37.7357
120211667  -37.6962
120495533  -37.6957
120604501  -37.6757
120627499  -37.6558
120895967  -37.6553
120923027  -37.6937
121135571  -37.7126
121264499  -37.6927
121483591  -37.6148
121664783  -37.6531
121680409  -37.6333
121705711  -37.6329
121928923  -37.6711
122103181  -37.6899
122321051  -37.6894
122372401  -37.7082
122539049  -37.7269
122664629  -37.7456
122679163  -37.7451
122960197  -37.7446
123000679  -37.7632
123084733  -37.7627
123134287  -37.7622
123490007  -37.7998
124154141  -37.7802
124164181  -37.7607
124208011  -37.7792
124506433  -37.8167
124614683  -37.8161
124624771  -37.8345
124781563  -37.8719
124865317  -37.8713
124888997  -37.8329
124919117  -37.8323
125483857  -37.7940
126027683  -37.7935
126190411  -37.7930
126412219  -37.7925
126464491  -37.8109
126616709  -37.8104
126711667  -37.8099
126802603  -37.8094
126958807  -37.7714
127028683  -37.7710
127115269  -37.7892
127285811  -37.8074
127355869  -37.8256
142872677  -37.9438
157742003  -38.0767
172229461  -38.0871
186565963  -38.0268
215798771  -37.8152
231845179  -37.7951
247209533  -37.6716
263913589  -37.7730
280844821  -37.6147
299315771  -37.8189
317793269  -37.6846
334789613  -37.5845
352893539  -37.7281
367783051  -37.5762
382434623  -37.8817
398359531  -37.7409
416328043  -37.7825
435794693  -37.6323
451767203  -37.7696
469657633  -37.9336
486802247  -37.9737
518727523  -38.0339
537111037  -38.1168
555647557  -38.0904
572364043  -38.0499
588489497  -38.1533
616669591  -38.0460
633063547  -38.0148
651220957  -38.0853
669214099  -38.0723
688357771  -38.1754
718456789  -38.2467
740808967  -38.2495
756861211  -38.1790
777730699  -38.1579
797069131  -38.1524
819703483  -38.1567
841544843  -38.1191
857733911  -38.2140
877413077  -38.3676
894328109  -38.5202
917178517  -38.3308
938504251  -38.3245
960615883  -38.3039
979915877  -38.3035
998596763  -38.2039
1021725163  -38.0974
1039418557  -38.0596
1060407053  -38.0764
1079244721  -38.1140
1117745693  -38.1003
1137584323  -38.1380
1156713451  -38.1353
1178773579  -38.1789
1196467757  -38.1508
1218818291  -38.1527
1240383637  -38.1612
1261916437  -38.1483
1284253237  -38.1970
1319586929  -38.2242
1343239439  -38.2243
1363496131  -38.2220
1384184537  -38.1798
1420750511  -38.1393
1442211737  -38.2744
1464141827  -38.2150
1483765931  -38.2478
1519280011  -38.2561
1538494687  -38.2296
1561622149  -38.1934
1582389973  -38.2029
1620389653  -38.2489
1641181589  -38.2609
1664366527  -38.2072
1683855893  -38.2674
1720610819  -38.2427
1741139479  -38.2628
1762100917  -38.2222
1786447213  -38.1038
1825450937  -38.1494
1844822123  -38.2107
1868512319  -38.1619
1891375523  -38.2292
1919866591  -38.2067
1943210681  -38.1917
1962576433  -38.1994
1987304653  -38.1984
2024205763  -38.1627
2047672189  -38.1518
2066698171  -38.1348
2091687541  -38.1503
2120067877  -38.1825
2134851403  -38.1955
2160772433  -38.2187
2182011497  -38.2458
2223461269  -38.2727
2251138789  -38.3234
2275263103  -38.3116
2297431211  -38.3457
2324689559  -38.3911
2346403307  -38.3872
2371151371  -38.3528
2394073999  -38.3382
2422201303  -38.3715
2445351989  -38.3723
2468874887  -38.3416
2489421323  -38.3135
2524692101  -38.3336
2551762277  -38.3336
2574373349  -38.3337
2595476789  -38.3679
2622946003  -38.3663
2643207263  -38.3594
2667548837  -38.3616
2694558437  -38.3569
2730368731  -38.3473
2756090237  -38.3516
2783015909  -38.3221
2822658277  -38.3303
2843288197  -38.2950
2871233779  -38.3301
2896267643  -38.3202
2921962429  -38.3287
2946680447  -38.3094
2974315483  -38.2987
3023088781  -38.2867
3049315547  -38.3419
3073224653  -38.3489
3093645109  -38.3560
3122846003  -38.3303
3147295121  -38.3205
3167286667  -38.3371
3188650603  -38.2986
3225808549  -38.2652
3247268669  -38.2686
3274792309  -38.2915
3324184069  -38.2443
3353287739  -38.2007
3380038093  -38.1961
3428259229  -38.2005
3451610683  -38.1860
3479283559  -38.2065
3527464687  -38.2139
3553868609  -38.2142
3578930093  -38.1720
3622445569  -38.1685
3649763291  -38.2003
3677524703  -38.2149
3726944699  -38.2227
3748934851  -38.2194
3769960723  -38.2216
3795348043  -38.2089
3821580449  -38.1897
3846819043  -38.2179
3871765837  -38.1802
3897487189  -38.1977
3922292981  -38.1871
3956216491  -38.2045
3981327283  -38.1706
4027037291  -38.1880
4053308263  -38.1575
4075711117  -38.1594
4126093331  -38.1538
4153215763  -38.1535
4175238563  -38.2202
4198497397  -38.2397
4226041243  -38.2516
4251498637  -38.2621
4274706091  -38.2267
4326171547  -38.2165
4348354051  -38.1953
4369730887  -38.1830
4392037781  -38.1818
4425596041  -38.2000
4449225643  -38.2613
4480647499  -38.2252
4519101131  -38.2110
4542778873  -38.2490
4569778033  -38.2667
4594879403  -38.2760
4624813763  -38.2446
4653899423  -38.2297
4679538517  -38.2473
4719660247  -38.2270
4743095803  -38.2423
4771657277  -38.2632
4798461347  -38.2704
4827883349  -38.2764
4855734979  -38.2712
4879507733  -38.2650
4927260551  -38.2833
4953854891  -38.2728
4975072489  -38.2481
4998701707  -38.2489
5026433563  -38.2323
5056373867  -38.2311
5080722859  -38.1792
5125372771  -38.1729
5151797591  -38.1807
5182572709  -38.1853
5228257589  -38.1803
5255552501  -38.1670
5281034179  -38.1571
5327184589  -38.1546
5353484641  -38.1459
5383571251  -38.1508
5427365777  -38.1371
5454813941  -38.1154
5480336429  -38.0929
5530378993  -38.0747
5558330539  -38.0963
5585621563  -38.1127
5624409163  -38.1220
5649870043  -38.1523
5678278043  -38.1404
5725015271  -38.1277
5753880521  -38.1360
5783754817  -38.1422
5827088251  -38.1592
5856603461  -38.1204
5878273211  -38.1307
5923602037  -38.1205
5950220849  -38.1202
5977804379  -38.1294
6028707037  -38.1397
6056639651  -38.1317
6083789981  -38.1305
6125321471  -38.1483
6153609347  -38.1301
6183077291  -38.1215
6227140483  -38.1196
6259962197  -38.1270
6286999877  -38.1215
6326215157  -38.1243
6355030531  -38.1069
6383613349  -38.1263
6429189817  -38.1210
6453701581  -38.1185
6480185461  -38.1105
6524794117  -38.1325
6556340251  -38.1526
6584077651  -38.1483
6630719677  -38.1441
6662224157  -38.1516
6688184123  -38.1661
6726274837  -38.1672
6758304103  -38.1614
6785117509  -38.1626
6827971573  -38.1796
6860467051  -38.1948
6891694253  -38.1882
6932367329  -38.1981
6957737771  -38.1873
6987204911  -38.1808
7029466273  -38.1728
7059875113  -38.1716
7089859643  -38.1535
7125276611  -38.1441
7152957419  -38.1398
7185069557  -38.1263
7228031477  -38.1254
7257975643  -38.1472
7285676381  -38.1289
7333081309  -38.1315
7364662673  -38.1300
7392644047  -38.1507
7424735147  -38.1648
7454983927  -38.1665
7480304701  -38.1698
7528833563  -38.1870
7557952459  -38.1895
7582578277  -38.1920
7627888693  -38.1930
7662005909  -38.1859
7694566739  -38.1957
7727078347  -38.1791
7760552363  -38.1834
7791128549  -38.1607
7827661619  -38.1776
7856706581  -38.1850
7883776763  -38.1775
7932452851  -38.1935
7964281511  -38.2001
7991545733  -38.2183
8030126519  -38.2464
8061348203  -38.2636
8088601013  -38.2454
8127653021  -38.2457
8157158137  -38.2407
8182085927  -38.2471
8225267669  -38.2277
8255822063  -38.2183
8282222243  -38.2241
8327880163  -38.2073
8354952233  -38.2191
8385154003  -38.2301
8427870589  -38.2485
8454535399  -38.2475
8483591111  -38.2517
8526517877  -38.2611
8559955097  -38.2689
8591738063  -38.2650
8633752363  -38.2941
8658497611  -38.2916
8686961317  -38.2921
8726636203  -38.2817
8759812279  -38.2881
8791670971  -38.2857
8827859197  -38.3093
8852584031  -38.2826
8887777013  -38.2875
8930509877  -38.2988
8956623373  -38.3065
8984534543  -38.3142
9028336483  -38.3141
9060117181  -38.3161
9091339249  -38.3125
9130398253  -38.2978
9164875513  -38.3062
9190230149  -38.3034
9228669497  -38.2986
9258059227  -38.3118
9286082219  -38.3139
9328507883  -38.3119
9354664799  -38.2976
9383414441  -38.2950
9425486713  -38.2727
9458266843  -38.2668
9484213913  -38.2644
9526192363  -38.2742
9555933743  -38.2758
9586299029  -38.2755
9630276011  -38.2704
9663160069  -38.2521
9697834147  -38.2565
9730732951  -38.2702
9763446757  -38.2680
9796304443  -38.2757
9831885751  -38.2919
9864324149  -38.3100
9898135883  -38.3242
9927189721  -38.3206
9956988229  -38.3281
9981968911  -38.3252


==> data/prime_log_r4_p7.dat <==
501029  -65.6220
545723  -65.8357
602461  -57.1992
797611  -59.8861
812011  -58.7947
887657  -55.8437
953243  -55.7333
1000033  -53.9474
1129211  -52.5989
1241437  -51.5486
1321589  -51.9876
1549501  -50.0308
1736437  -50.6030
1740197  -52.1205
1764029  -51.5224
2184811  -51.0392
2216309  -52.3343
2609963  -51.8894
2614763  -52.2692
2697179  -51.1365
3001421  -50.1219
3254773  -50.5701
3261221  -50.9797
3280363  -50.1058
3349097  -50.5054
3525883  -50.8823
3643883  -49.5573
3651607  -49.4064
3744737  -49.7904
3806051  -49.1409
4032949  -50.0089
4036069  -48.9215
4077611  -48.8227
4092701  -49.1779
4225973  -49.5165
4248019  -49.4128
4258363  -48.9025
4343629  -49.2244
4459157  -49.5325
4513931  -49.0604
4573691  -49.7340
4592017  -50.0108
4695371  -49.5623
4732603  -48.4358
4839157  -48.3856
4883953  -48.0034
4953023  -47.3100
5031193  -47.2889
5097403  -47.8997
5235679  -46.9417
5256283  -47.2350
5304331  -47.5177
5366539  -47.7907
5388869  -48.0538
5830271  -48.0298
6267083  -48.2901
6331289  -47.4429
6489179  -47.7067
6615361  -47.4304
6654059  -47.4255
7428599  -47.1667
7555049  -46.6614
7849643  -46.9287
7852171  -47.1878
7873589  -47.4390
8047771  -47.6839
8106181  -47.6845
8167051  -47.9195
8300197  -48.1485
8397097  -47.6885
8436397  -48.1399
8718803  -47.9152
8929111  -47.6973
9019973  -48.1349
9058057  -48.1338
9126869  -48.3440
9417157  -48.3418
9518219  -48.1340
9640549  -48.3390
9704491  -47.7348
9809419  -47.9405
9934411  -48.1417
10257083  -47.9507
10424663  -48.1494
10537957  -48.3439
10610357  -48.5342
10856359  -48.7212
10861307  -48.5357
10985851  -48.3547
11145619  -47.9977
11193251  -47.4702
11287343  -47.6603
11365037  -47.4972
11448979  -47.6836
11588939  -47.8665
11914247  -47.5376
11919067  -47.5515
12090283  -47.3991
12226297  -47.4148
12307781  -47.2672
12307957  -47.6074
12573971  -47.9420
12655567  -47.9528
12671819  -47.9635
12737903  -48.1300
12924089  -48.2938
13051657  -48.1487
13176629  -48.4619
13489667  -48.3185
13502647  -48.6255
13664309  -48.3355
13822847  -48.1975
13866283  -48.0621
13968341  -48.2177
13971941  -48.3707
14059457  -48.3794
14224757  -48.3882
14377931  -47.9781
14630683  -48.1295
14718871  -48.1411
14838277  -47.7432
15161219  -47.8940
15176897  -47.5046
15268811  -47.6551
15516071  -47.5388
15558901  -47.5558
15607877  -47.4421
15709877  -47.4599
15869963  -47.3490
15873397  -47.3674
16037071  -47.0058
16087157  -47.1525
16146401  -47.0476
16165717  -47.0681
16331309  -47.0885
16482097  -47.2310
16499089  -47.3715
16517209  -46.9078
16690103  -47.1686
16696709  -47.1880
16704839  -47.4431
16798283  -47.5776
16916281  -47.7105
17157599  -47.6105
17246657  -47.6269
17471843  -47.5292
17482111  -47.7731
17495957  -47.9010
17622277  -47.9155
17778869  -48.0412
17819189  -47.9442
17893429  -47.9584
18000757  -47.8633
18003691  -47.8779
18532219  -47.8929
18626999  -47.9079
18655349  -47.6027
18742463  -47.4074
18754517  -47.3199
18803429  -47.0242
18830213  -47.2523
18912811  -46.9606
18918749  -47.0837
19022651  -47.0010
19451989  -47.2247
19725077  -47.2438
19802683  -47.0615
19983377  -46.8815
20192693  -46.8031
20252051  -46.5278
20256029  -46.4525
20301877  -46.4759
20305013  -46.4990
20907941  -46.4255
21186041  -46.3530
21234667  -46.3772
21278483  -46.3059
21324203  -46.4250
21443717  -46.4485
21484997  -46.2843
21559843  -46.4017
21758651  -46.2396
21856741  -46.4487
21945389  -46.6556
21952519  -46.6775
22001797  -46.4266
22026253  -46.3591
22155163  -46.2925
22471237  -46.2267
22529099  -46.1616
22652821  -46.0972
23424371  -45.7688
23443507  -45.7075
23447917  -45.8218
23459531  -45.9349
23537659  -45.7872
23761201  -45.7272
23802083  -45.8393
23845397  -45.6944
23854741  -45.7207
23886997  -45.4932
23951887  -45.5204
23965589  -45.7147
24098603  -45.6572
24191611  -45.8492
24252101  -45.8742
24366851  -45.7348
24394603  -45.6784
24486139  -45.7041
24513803  -45.7295
24588283  -45.7548
24644299  -45.7798
24922789  -45.8847
25029029  -46.0683
25039667  -45.9333
25218091  -46.1151
25305479  -46.2168
25327763  -46.2394
25359029  -46.3397
25359589  -46.4390
25392091  -46.5375
25475633  -46.3279
25520897  -46.2731
25641589  -46.2950
25658407  -46.2409
25679879  -46.0363
25722491  -46.1341
25898309  -46.0815
25922837  -46.1785
25956701  -45.9777
26174123  -46.1484
26244017  -46.2440
26352229  -46.2655
26485273  -46.4330
26723533  -46.5265
26809487  -46.4743
27011903  -46.4226
27054091  -46.2276
27260929  -46.1774
27302603  -46.1990
27324091  -46.1494
27646163  -46.1712
27692737  -46.0517
27927499  -46.1440
27938591  -46.0956
28152379  -46.2569
28210139  -46.2780
28423243  -46.2298
28504181  -46.0441
28751629  -46.1347
28822987  -46.2247
28867877  -46.3139
28877977  -46.1987
28899329  -46.2874
29109859  -46.1733
29436761  -46.3288
29594843  -46.2155
29781461  -46.3032
29787403  -46.2573
29994337  -46.3442
30186197  -46.1667
30222131  -46.1219
30467189  -46.2742
30907579  -46.3602
31035203  -46.5107
31700651  -46.6606
31833377  -46.6152
31921157  -46.5057
31948363  -46.3971
31998563  -46.0972
32445209  -46.1186
32803597  -45.9490
32973361  -45.7807
33097931  -45.8032
33112043  -45.8256
33198437  -45.6595
33257611  -45.6197
33259573  -45.7049
33302891  -45.7273
33346331  -45.8114
33362053  -45.8950
33623371  -45.7937
33648557  -45.7544
33674171  -45.7764
33750331  -45.6766
33812549  -45.6987
33820181  -45.7811
34020593  -45.5619
34289669  -45.5844
34747877  -45.6667
34773461  -45.5694
34945109  -45.5323
34986403  -45.6141
35185957  -45.5180
35425307  -45.5405
35446189  -45.4454
35500609  -45.5265
35645371  -45.5488
35777899  -45.6291
35807243  -45.7669
35856091  -45.6727
36196861  -45.5214
36429157  -45.3137
36704417  -45.1647
36755029  -45.2451
36796069  -45.3249
37201517  -45.4044
37262411  -45.4834
37271557  -45.3362
37275431  -45.4711
37361147  -45.3810
37773557  -45.4592
37783909  -45.5370
37826011  -45.5586
37857803  -45.6356
37910267  -45.7673
37938151  -45.7881
37982429  -45.8636
38014597  -45.8293
38128897  -45.7406
38248279  -45.5981
38674723  -45.7278
38703059  -45.8026
38890469  -45.7151
38955269  -45.7896
39082651  -45.8100
39182323  -45.7234
39265183  -45.7439
39267301  -45.8175
39346981  -45.7316
39382043  -45.5935
39415913  -45.5088
39538117  -45.5823
39639403  -45.6029
39752029  -45.6757
39773807  -45.7481
39821051  -45.8201
39858811  -45.8399
39911741  -45.8079
39958673  -45.6732
39967637  -45.7445
40079573  -45.7132
40152923  -45.7330
40360891  -45.7019
40606123  -45.7726
40657483  -45.6403
40662581  -45.6602
40706339  -45.5794
41001319  -45.3985
41060309  -45.4692
41274349  -45.5894
41285579  -45.6094
41648443  -45.5796
41860043  -45.4508
42048011  -45.5206
42175829  -45.5900
42197167  -45.5606
42227483  -45.6296
42243499  -45.6003
42286357  -45.4248
42349859  -45.4449
42431947  -45.2709
42516763  -45.2430
42651893  -45.2152
42929917  -45.1876
42960277  -45.1602
43300171  -45.0851
43300171  -45.0103
43382309  -44.9837
43398197  -44.9571
43444501  -44.8834
43494571  -44.7627
43504387  -44.8785
43678757  -44.9466
43743587  -44.8268
44166481  -44.6607
44308181  -44.5423
44425441  -44.5176
44430709  -44.5395
44610011  -44.4687
44916629  -44.3982
44943589  -44.3742
45031829  -44.4424
45102763  -44.4644
45508741  -44.4405
45653999  -44.4624
45791777  -44.5299
45850969  -44.5970
46219093  -44.6638
46389029  -44.6851
46535077  -44.5708
46943803  -44.6373
47112277  -44.5687
47251931  -44.5901
47381429  -44.7010
47406613  -44.5435
47561557  -44.4758
47643403  -44.5861
47706629  -44.5630
47775877  -44.6284
47987909  -44.7377
48030133  -44.8024
48090683  -44.8668
48373433  -44.9747
48402677  -44.9947
48606869  -44.9711
48655457  -45.0346
49079189  -45.0110
49478491  -44.9442
49646573  -45.0075
49784003  -45.1136
50156131  -45.1763
50173847  -45.1527
50216239  -45.2150
50376629  -45.1488
50480789  -45.0829
50485307  -45.0598
50521181  -45.0369
50525821  -45.0988
50541941  -45.0336
50750123  -45.0952
50846729  -45.1566
50953163  -45.1337
51037199  -45.2366
51188327  -45.0883
51201259  -45.1492
51574879  -45.1682
51712523  -45.1457
51742981  -45.2061
51984917  -45.1836
52101473  -45.2436
52188853  -45.3446
52687123  -45.3630
52850881  -45.3814
52984741  -45.3589
53011531  -45.3772
53232119  -45.4362
53691893  -45.5357
53694611  -45.5941
53719093  -45.6119
53765941  -45.4681
53807653  -45.5263
53832511  -45.5843
53833399  -45.6821
54036611  -45.6194
54092149  -45.5171
54098953  -45.5348
54274877  -45.4332
54277253  -45.4906
54291077  -45.3896
54440131  -45.4469
54476693  -45.4252
54507821  -45.4822
54579121  -45.4605
54588571  -45.4389
54605087  -45.4174
54673163  -45.4350
54854939  -45.4525
54870869  -45.5476
54997403  -45.5648
55176643  -45.6206
55176811  -45.5991
55207189  -45.5776
55207403  -45.4793
55240517  -45.5349
55273019  -45.5902
55429981  -45.4544
55753937  -45.3573
55815281  -45.4127
55831793  -45.5058
55844027  -45.5228
55869571  -45.5020
56066261  -45.4058
56097577  -45.4606
56160971  -45.3649
56219483  -45.4195
56269163  -45.4365
56419003  -45.4908
56482021  -45.5077
56558377  -45.5244
56765419  -45.6154
56810099  -45.4466
56934629  -45.4265
57040183  -45.4064
57162101  -45.4601
57162997  -45.4401
57533131  -45.3835
57590711  -45.4735
57711509  -45.4171
57761819  -45.5068
57945131  -45.5233
58043891  -45.5761
58051963  -45.5562
58208347  -45.5726
58353671  -45.5166
58356593  -45.4609
58362013  -45.4414
58453237  -45.4938
58642879  -45.5102
58734499  -45.4549
58929883  -45.3999
58981843  -45.4520
59021621  -45.4684
59103953  -45.4847
59140847  -45.5364
59298683  -45.6232
59408197  -45.6745
59490097  -45.6550
59724677  -45.6357
59787209  -45.5462
59821219  -45.5272
60070973  -45.5782
60107527  -45.6639
60261031  -45.6448
60338209  -45.5561
60633109  -45.5373
60691349  -45.5186
61065931  -45.6037
61168901  -45.6541
61185403  -45.6697
61235833  -45.5820
61442203  -45.6321
61478603  -45.6820
61779007  -45.7318
61815563  -45.6789
62026243  -45.6261
62141509  -45.6758
62185463  -45.7252
62212841  -45.6727
62969323  -45.7221
62980829  -45.7712
63253877  -45.7865
63411749  -45.8354
63541391  -45.8842
63875989  -45.8320
64207291  -45.7465
64419287  -45.6948
64582157  -45.6767
64692233  -45.7254
65276983  -45.7074
65296037  -45.7559
65338811  -45.6715
65374651  -45.5874
65543957  -45.5698
65556691  -45.6183
65634461  -45.6666
65729737  -45.6489
65797117  -45.6642
65925413  -45.5810
65937077  -45.5636
66084409  -45.4809
66369617  -45.3985
66382037  -45.3164
66458963  -45.3647
66542717  -45.4127
67283497  -45.4283
67299949  -45.4115
67332283  -45.2655
67617191  -45.3135
67748827  -45.2648
68028419  -45.3127
68049187  -45.3605
68102347  -45.3119
68138963  -45.2956
68213177  -45.3431
68225627  -45.2630
68273083  -45.2468
68297179  -45.1671
68390989  -45.2146
68523779  -45.1985
68608763  -45.2142
68855363  -45.2929
68923909  -45.2769
69008749  -45.1351
69045497  -45.1822
69059923  -45.1664
69120323  -45.0881
69560443  -45.0101
69785147  -44.9947
70036789  -45.0729
70176949  -45.0575
70273123  -45.1043
70578077  -45.0889
70616123  -45.1355
70815961  -45.1510
70845751  -45.1974
71001467  -45.0896
71334821  -45.0744
71388523  -45.1514
71519131  -45.1055
71575891  -45.0904
71787077  -45.0753
71901637  -45.1213
71902043  -45.1977
72243109  -45.2129
72334909  -45.1978
72664157  -45.1221
73095317  -45.0466
73264549  -45.0621
73533563  -44.9568
73610837  -44.8820
73723171  -44.9279
73752677  -44.7933
73923371  -44.7791
74035847  -44.7650
74203397  -44.8107
74434727  -44.8564
74610931  -44.9317
74622203  -44.8876
74744821  -44.9627
74806091  -45.0374
75136843  -45.0824
75169691  -45.0680
75448117  -45.0537
75467111  -45.0689
75474757  -44.9957
75494597  -45.0404
75530177  -44.9969
75881759  -44.9535
76573589  -44.9103
76687951  -44.8964
76791691  -44.8826
76893373  -44.9563
76965893  -45.0007
77017267  -44.9868
77261323  -45.0020
77294683  -45.0461
77324747  -45.1190
77532571  -45.1627
77758399  -45.1487
77859323  -45.2212
77950867  -45.1496
78015293  -45.0783
78274081  -45.1219
78413009  -45.1653
78416651  -45.0657
78548039  -45.1091
78602047  -45.0669
78991291  -44.9964
79157993  -45.0397
79351567  -45.0546
79619971  -45.0978
79639643  -45.0276
79645219  -45.0707
79893491  -45.0008
79976509  -45.0720
80085029  -45.1149
80100947  -45.1014
80345131  -45.1161
80394043  -45.1027
80480629  -45.0893
80667661  -45.1318
80684587  -45.1743
80814749  -45.1887
80829029  -45.2031
80905523  -45.2175
81276977  -45.2041
81701189  -45.2461
81765689  -45.2881
81885131  -45.3023
82185731  -45.3440
82252997  -45.3581
82300643  -45.2622
82336591  -45.1941
82393813  -45.0713
82433917  -45.0036
82477331  -44.9635
82581029  -44.8961
82681759  -44.9108
82750937  -44.8982
82787483  -44.8856
82826923  -44.9273
82873201  -44.8877
83214539  -44.8752
83505509  -44.8628
83512711  -44.7694
84058837  -44.8111
84117401  -44.7988
84138227  -44.7597
84418171  -44.8013
84508147  -44.8427
84570371  -44.8305
85043087  -44.8717
85051621  -44.9129
85218677  -44.9007
85282037  -44.8352
85435939  -44.8497
85469597  -44.8907
85525189  -44.9051
85835231  -44.9194
85850371  -44.8809
85870061  -44.9480
85962509  -44.9359
86120467  -44.9501
86283053  -44.9906
86391883  -45.0310
86496677  -45.0450
86583509  -45.0067
86703989  -45.0207
86733539  -45.0609
87097931  -45.1009
87126623  -45.1669
87138251  -45.1546
87144221  -45.1944
87436619  -45.1822
87534709  -45.0664
87588451  -44.9767
87662411  -44.9649
87722317  -45.0304
88056197  -45.0186
88064027  -45.0582
88161509  -45.0976
88430081  -45.0857
88473197  -45.0995
88544923  -45.1388
88607411  -45.1779
88835921  -45.1149
89023211  -45.1541
89043797  -45.1931
89122757  -45.2320
89184331  -45.1947
89435429  -45.1321
89638957  -45.0950
89710363  -45.0327
89735531  -45.0211
89830171  -45.0600
89960473  -44.9980
90033301  -44.9614
90109637  -44.8746
90230123  -44.9135
90305807  -44.9773
90310159  -44.9409
90765989  -44.8796
90784663  -44.8684
91124549  -44.8572
91205531  -44.8959
91677349  -44.9096
91679111  -44.8487
91757977  -44.8873
92038553  -44.8018
92191529  -44.7909
92193371  -44.8294
92219371  -44.7690
92442523  -44.8075
92445607  -44.7720
92602891  -44.8349
92614751  -44.7994
92902541  -44.8622
93031409  -44.8268
93103189  -44.8893
93372911  -44.8784
93908917  -44.8676
94184309  -44.9055
94214251  -44.8703
94461467  -44.8595
94612003  -44.9217
94714859  -44.8623
94839967  -44.8516
95057653  -44.8893
95279221  -44.9270
95525351  -44.8921
95576167  -44.9055
95587711  -44.8948
95647157  -44.9563
95758373  -45.0177
95874089  -45.0549
95969843  -45.0440
95977331  -45.0333
96004171  -44.9269
96127483  -44.9163
96844357  -44.8580
96909479  -44.8237
97019317  -44.8133
97221799  -44.8030
97273963  -44.8401
97338187  -44.8297
97398011  -44.8194
97464287  -44.8800
97562203  -44.9168
97641899  -44.9536
97923523  -44.9196
97986689  -44.9563
98011559  -44.9928
98167477  -45.0293
98252839  -45.0423
98399123  -45.0787
98470111  -45.0448
98579083  -44.9876
98606533  -45.0239
98701411  -45.0135
99040859  -44.9566
99056879  -44.9463
99131051  -44.9129
99286181  -44.9259
99305851  -44.9389
99351403  -44.9749
99479521  -44.9185
99505853  -44.7930
99511703  -44.8291
99562103  -44.8652
99647461  -44.9011
99782113  -44.9370
99797491  -44.9957
99826523  -44.9398
100561781  -44.9297
100626283  -44.9197
100642303  -44.8640
100706491  -44.8541
100793263  -44.8898
100977781  -44.9254
101333989  -44.8700
101351779  -44.8601
101498723  -44.8503
101523871  -44.8632
101526989  -44.9212
101527649  -44.9339
101663173  -44.9692
101841013  -44.9819
102071323  -45.0170
102170039  -45.0296
102247861  -45.0197
102271529  -45.0546
102385477  -45.0447
102462901  -45.0348
102527023  -45.0249
102843613  -44.9928
102936949  -45.0276
102942523  -44.9509
103034179  -44.9412
103059349  -44.9093
103330027  -44.9663
103442291  -44.9123
103478803  -44.8583
103489819  -44.8046
103591757  -44.8393
103875353  -44.8519
104049109  -44.8865
104359891  -44.8991
105031331  -44.9116
105043643  -44.8801
105089993  -44.8926
105351097  -44.8832
106089437  -44.8957
106242677  -44.9301
106256629  -44.9207
106272197  -44.9113
106396651  -44.9456
106429483  -44.9579
106533547  -44.9703
106637059  -45.0261
106663211  -45.0167
106706953  -45.0506
106903877  -45.0845
107297581  -45.0317
107384939  -45.0655
107741261  -44.9697
107741281  -45.0035
107802091  -45.0373
107814997  -45.0279
107860267  -45.0616
108260699  -45.0093
108285299  -45.0429
108381331  -44.9478
108401563  -44.9386
108417851  -44.9936
108496387  -45.0058
108531481  -44.9966
108566971  -44.9873
108594971  -44.9782
108803083  -45.0115
108837041  -45.0024
108989717  -45.0569
109175669  -45.0689
109274981  -45.1020
109477471  -45.0293
109579499  -44.9779
109659787  -44.9266
109907309  -44.9387
110125667  -44.9508
110177563  -44.9628
110228893  -44.9328
110305339  -44.9868
110521783  -44.9988
110734037  -45.0108
110865851  -44.9809
111074903  -45.0137
111121781  -45.0256
111297451  -45.0375
111310931  -45.0702
111559003  -45.1237
111911419  -45.1562
112056913  -45.1887
112139851  -45.2212
112266551  -45.2120
112332271  -45.1822
112466969  -45.1318
112468211  -45.1228
112489037  -45.1552
112552709  -45.1462
112688027  -45.1372
112957307  -45.1077
113094011  -45.0988
113101531  -45.1310
113317811  -45.1631
113392949  -45.1542
113474653  -45.1249
113492539  -45.1364
113502797  -45.0663
113523859  -45.0779
113626361  -45.0692
113715083  -45.0808
113873899  -45.0314
113959837  -45.0227
113966189  -44.9734
114045083  -45.0054
114149381  -44.9157
114283459  -44.9477
114503749  -44.9796
114553963  -44.9912
114686239  -44.9826
114890843  -44.9741
114903757  -44.9656
115135619  -44.9973
115392469  -44.9888
115476391  -44.9803
115581871  -44.9317
115768397  -44.9634
115970149  -44.9749
116207347  -45.0265
116295749  -45.0180
116342587  -45.0095
116394497  -45.0410
116844083  -44.9927
116942363  -44.9445
117022709  -44.8964
117311683  -44.8683
117473131  -44.8799
117536723  -44.9311
117911051  -44.9427
117986353  -44.9344
118062017  -44.9657
118470551  -45.0166
118592603  -45.0674
119102117  -45.0197
119365237  -45.0114
119449663  -45.0032
119463263  -45.0538
119834821  -45.0652
119860771  -45.0569
119874913  -45.0878
119927131  -45.0795
119946077  -45.0321
120029291  -45.0630
120211667  -45.0547
120495533  -45.0465
120604501  -45.0773
120627499  -45.0885
120895967  -45.1191
120923027  -45.1303
121135571  -45.1609
121264499  -45.1720
121483591  -45.1637
121664783  -45.0781
121680409  -45.1086
121705711  -45.0619
121928923  -45.0923
122103181  -45.1227
122321051  -45.1338
122372401  -45.0488
122539049  -45.0792
122664629  -45.1095
122679163  -45.0822
122960197  -45.1125
123000679  -45.1618
123084733  -45.1537
123134287  -45.1456
123490007  -45.1947
124154141  -45.1485
124164181  -45.1595
124208011  -45.1895
124506433  -45.1814
124614683  -45.1734
124624771  -45.1085
124781563  -45.1005
124865317  -45.0926
124888997  -45.1225
124919117  -45.0768
125483857  -44.9934
126027683  -45.0233
126190411  -45.0155
126412219  -45.0454
126464491  -45.0564
126616709  -44.9923
126711667  -44.9845
126802603  -44.9768
126958807  -45.0066
127028683  -44.9802
127115269  -44.9912
127285811  -44.9835
127355869  -45.0319
142872677  -44.8360
157742003  -44.6929
172229461  -44.5577
186565963  -44.2115
215798771  -44.0478
231845179  -43.5661
247209533  -43.7159
263913589  -43.4060
280844821  -43.4725
299315771  -43.7346
317793269  -43.9516
334789613  -44.0743
352893539  -43.9953
367783051  -43.9518
382434623  -43.9864
398359531  -44.0372
416328043  -44.1172
435794693  -44.0317
451767203  -43.6462
469657633  -43.6342
486802247  -43.5483
518727523  -43.7662
537111037  -43.5354
555647557  -43.4915
572364043  -43.5443
588489497  -43.4445
616669591  -43.5550
633063547  -43.5441
651220957  -43.5664
669214099  -43.7261
688357771  -43.7211
718456789  -43.6555
740808967  -43.6606
756861211  -43.6389
777730699  -43.6647
797069131  -43.6773
819703483  -43.6732
841544843  -43.7176
857733911  -43.6059
877413077  -43.4500
894328109  -43.4060
917178517  -43.3805
938504251  -43.5516
960615883  -43.5988
979915877  -43.5322
998596763  -43.5168
1021725163  -43.6009
1039418557  -43.6292
1060407053  -43.7170
1079244721  -43.7230
1117745693  -43.5354
1137584323  -43.4753
1156713451  -43.4310
1178773579  -43.4668
1196467757  -43.5535
1218818291  -43.6826
1240383637  -43.6398
1261916437  -43.6542
1284253237  -43.6110
1319586929  -43.7017
1343239439  -43.8112
1363496131  -43.8013
1384184537  -43.8412
1420750511  -43.8864
1442211737  -43.8522
1464141827  -43.8998
1483765931  -43.8999
1519280011  -43.8384
1538494687  -43.7305
1561622149  -43.7103
1582389973  -43.6517
1620389653  -43.6726
1641181589  -43.7701
1664366527  -43.7721
1683855893  -43.7618
1720610819  -43.7919
1741139479  -43.8191
1762100917  -43.8702
1786447213  -43.8319
1825450937  -43.8613
1844822123  -43.9020
1868512319  -43.9398
1891375523  -43.9266
1919866591  -43.9389
1943210681  -43.9626
1962576433  -43.9124
1987304653  -43.8349
2024205763  -43.8575
2047672189  -43.8887
2066698171  -43.8594
2091687541  -43.8309
2120067877  -43.8853
2134851403  -43.8325
2160772433  -43.8532
2182011497  -43.8778
2223461269  -43.8516
2251138789  -43.9628
2275263103  -43.9307
2297431211  -43.9508
2324689559  -43.9609
2346403307  -43.9555
2371151371  -43.9465
2394073999  -43.9799
2422201303  -43.9655
2445351989  -43.9497
2468874887  -43.9921
2489421323  -43.9803
2524692101  -43.9909
2551762277  -43.9961
2574373349  -43.9400
2595476789  -43.9423
2622946003  -43.9625
2643207263  -43.9595
2667548837  -43.9602
2694558437  -43.9108
2730368731  -43.9088
2756090237  -43.9429
2783015909  -43.9071
2822658277  -43.9395
2843288197  -43.9648
2871233779  -43.9483
2896267643  -43.9371
2921962429  -43.9017
2946680447  -43.8734
2974315483  -43.8618
3023088781  -43.8426
3049315547  -43.8366
3073224653  -43.8181
3093645109  -43.8534
3122846003  -43.8820
3147295121  -43.8949
3167286667  -43.8415
3188650603  -43.8501
3225808549  -43.8390
3247268669  -43.8689
3274792309  -43.9030
3324184069  -43.9190
3353287739  -43.9675
3380038093  -43.9786
3428259229  -44.0176
3451610683  -44.0213
3479283559  -44.0554
3527464687  -44.0390
3553868609  -44.0257
3578930093  -44.0411
3622445569  -44.0508
3649763291  -44.0367
3677524703  -44.0743
3726944699  -44.0452
3748934851  -44.0510
3769960723  -44.0909
3795348043  -44.1387
3821580449  -44.1481
3846819043  -44.1291
3871765837  -44.1667
3897487189  -44.1813
3922292981  -44.1786
3956216491  -44.1484
3981327283  -44.1370
4027037291  -44.1362
4053308263  -44.1588
4075711117  -44.1529
4126093331  -44.1638
4153215763  -44.1811
4175238563  -44.1678
4198497397  -44.1334
4226041243  -44.1432
4251498637  -44.1045
4274706091  -44.0971
4326171547  -44.0888
4348354051  -44.0671
4369730887  -44.1335
4392037781  -44.1496
4425596041  -44.1534
4449225643  -44.1273
4480647499  -44.0716
4519101131  -44.0796
4542778873  -44.1326
4569778033  -44.1014
4594879403  -44.0836
4624813763  -44.0916
4653899423  -44.0822
4679538517  -44.1053
4719660247  -44.0571
4743095803  -44.0802
4771657277  -44.0895
4798461347  -44.0852
4827883349  -44.0911
4855734979  -44.0746
4879507733  -44.0561
4927260551  -44.0301
4953854891  -44.0298
4975072489  -44.0197
4998701707  -43.9976
5026433563  -44.0107
5056373867  -43.9869
5080722859  -44.0032
5125372771  -43.9916
5151797591  -43.9619
5182572709  -43.9592
5228257589  -43.9470
5255552501  -43.9477
5281034179  -43.9662
5327184589  -43.9931
5353484641  -44.0229
5383571251  -44.0224
5427365777  -44.0250
5454813941  -44.0174
5480336429  -44.0151
5530378993  -43.9873
5558330539  -44.0045
5585621563  -44.0085
5624409163  -44.0245
5649870043  -44.0265
5678278043  -44.0174
5725015271  -44.0384
5753880521  -44.0582
5783754817  -44.0651
5827088251  -44.0680
5856603461  -44.0857
5878273211  -44.1061
5923602037  -44.1041
5950220849  -44.0887
5977804379  -44.1013
6028707037  -44.1216
6056639651  -44.1331
6083789981  -44.1342
6125321471  -44.1267
6153609347  -44.1420
6183077291  -44.1206
6227140483  -44.1041
6259962197  -44.0914
6286999877  -44.0947
6326215157  -44.0796
6355030531  -44.1014
6383613349  -44.1194
6429189817  -44.1456
6453701581  -44.1069
6480185461  -44.0759
6524794117  -44.0758
6556340251  -44.0713
6584077651  -44.0722
6630719677  -44.0562
6662224157  -44.0413
6688184123  -44.0540
6726274837  -43.9959
6758304103  -43.9868
6785117509  -43.9470
6827971573  -43.9251
6860467051  -43.9408
6891694253  -43.9391
6932367329  -43.9279
6957737771  -43.9177
6987204911  -43.9273
7029466273  -43.9284
7059875113  -43.9414
7089859643  -43.9467
7125276611  -43.9351
7152957419  -43.9253
7185069557  -43.9441
7228031477  -43.9219
7257975643  -43.9215
7285676381  -43.9361
7333081309  -43.9390
7364662673  -43.9238
7392644047  -43.9219
7424735147  -43.9045
7454983927  -43.8839
7480304701  -43.8627
7528833563  -43.8701
7557952459  -43.9042
7582578277  -43.9123
7627888693  -43.9171
7662005909  -43.9500
7694566739  -43.9267
7727078347  -43.9514
7760552363  -43.9324
7791128549  -43.9143
7827661619  -43.9318
7856706581  -43.9303
7883776763  -43.9148
7932452851  -43.9135
7964281511  -43.8905
7991545733  -43.8901
8030126519  -43.9029
8061348203  -43.9056
8088601013  -43.8929
8127653021  -43.8865
8157158137  -43.9000
8182085927  -43.8998
8225267669  -43.8768
8255822063  -43.8850
8282222243  -43.8939
8327880163  -43.9095
8354952233  -43.8697
8385154003  -43.8749
8427870589  -43.8950
8454535399  -43.8942
8483591111  -43.8831
8526517877  -43.8824
8559955097  -43.8744
8591738063  -43.8760
8633752363  -43.8579
8658497611  -43.8618
8686961317  -43.8301
8726636203  -43.8196
8759812279  -43.8229
8791670971  -43.8420
8827859197  -43.8424
8852584031  -43.8364
8887777013  -43.8275
8930509877  -43.8572
8956623373  -43.8555
8984534543  -43.8630
9028336483  -43.8776
9060117181  -43.8773
9091339249  -43.8483
9130398253  -43.8733
9164875513  -43.8550
9190230149  -43.8431
9228669497  -43.8181
9258059227  -43.8554
9286082219  -43.8595
9328507883  -43.8546
9354664799  -43.8622
9383414441  -43.8423
9425486713  -43.8349
9458266843  -43.8391
9484213913  -43.8202
9526192363  -43.8495
9555933743  -43.8442
9586299029  -43.8524
9630276011  -43.8552
9663160069  -43.8594
9697834147  -43.8509
9730732951  -43.8491
9763446757  -43.8706
9796304443  -43.8681
9831885751  -43.8683
9864324149  -43.8758
9898135883  -43.8544
9927189721  -43.8560
9956988229  -43.8394
9981968911  -43.8424


==> data/prime_log_r5_p11.dat <==
19047851  -100.574
64921931  -95.2591
67445803  -93.5508
74129723  -92.8147
84602123  -96.1559
106974317  -98.6180
111061427  -95.1158
117138251  -94.8381
122882843  -92.5791
138437407  -92.6941
161759189  -92.8590
169624549  -94.5953
177858971  -96.0864
185220011  -97.3818
214371643  -94.7263
232113701  -96.0294
238055563  -94.9190
271522949  -90.7246
288935749  -89.0257
305064469  -90.4352
312965659  -89.8548
328348261  -91.1185
350814923  -90.5787
368531327  -90.0921
369762859  -91.2232
375559183  -89.9928
377199611  -90.3168
381568169  -89.2083
387911191  -89.5419
403781071  -87.8783
405397247  -88.8797
417607237  -89.2038
421555931  -90.1114
423656491  -90.9666
424525483  -91.2056
434451559  -90.3296
445425371  -90.0411
449036683  -89.2445
461198411  -90.0253
462453301  -90.7675
462886181  -90.9869
477089029  -91.6753
479705957  -91.4027
483147611  -92.0521
505619747  -92.6787
509353087  -91.9714
537450731  -90.0146
539981581  -90.2338
546427241  -89.6240
550609237  -90.2467
554986381  -90.8460
561524443  -91.0360
562599511  -91.5993
582114997  -92.1455
583797509  -92.3051
597907643  -92.1003
610503989  -90.4845
627316091  -90.6707
628138123  -90.1640
633548287  -90.0124
633869189  -88.5368
636217523  -88.0896
640871963  -88.3008
647011763  -88.1891
674188147  -88.7088
682081669  -88.5975
683867537  -87.5788
690119371  -87.7874
700673489  -87.9910
713658971  -88.4814
716548643  -88.6710
773361559  -88.5765
780287477  -89.0460
793504093  -88.6735
812915029  -88.5853
812966293  -88.7695
815665063  -88.6826
817224739  -89.1242
817615993  -89.2949
821234971  -88.9485
829173439  -88.8644
830078779  -88.5321
834629869  -88.4554
834923701  -88.6252
836453557  -88.3076
838095989  -88.2365
839095883  -87.9308
845486171  -88.0995
845767771  -87.8025
849378349  -87.7407
853907203  -87.6805
861593077  -87.3983
867234187  -86.9012
871767947  -85.9767
876140857  -86.1554
876405349  -86.5449
877231493  -86.9265
881104681  -86.8801
887019869  -87.2512
895105241  -86.5849
906032873  -85.3192
932251883  -85.2926
941913899  -85.2670
947637107  -85.0434
948937643  -84.6272
961321211  -83.8288
967626193  -84.0122
971076383  -83.8091
989437663  -83.8003
995933483  -83.7919
1005664229  -83.0371
1012090109  -83.4065
1015566731  -83.0354
1021142699  -83.3988
1026478709  -83.3953
1036416347  -83.7502
1081431269  -84.1011
1083199589  -84.0936
1104682141  -84.0868
1106064389  -83.3861
1113662393  -83.3856
1115789957  -83.7267
1120392223  -83.0460
1120490731  -82.5443
1136078639  -82.3843
1142238709  -82.7236
1142431793  -82.7292
1147971131  -82.5718
1159054411  -82.9024
1159360597  -83.2280
1166306789  -82.5927
1168181243  -82.9160
1192519243  -83.2354
1200888089  -82.4582
1207689157  -82.6219
1210562237  -82.7833
1221794659  -83.0954
1227747013  -82.9483
1241564627  -83.2554
1259048597  -83.2594
1260839627  -83.2634
1267976069  -83.2674
1280131849  -83.5650
1285751449  -83.5673
1290343771  -83.5697
1300968677  -83.2848
1305860837  -83.2894
1307376683  -83.4358
1322240651  -83.2987
1335130523  -83.3037
1347430571  -83.5873
1349175329  -83.5906
1354221251  -83.0443
1364175431  -82.9148
1366102651  -82.3798
1375463051  -82.5262
1381536251  -82.5368
1386947557  -82.8138
1391725003  -82.8226
1392381433  -82.8313
1393698571  -82.8399
1394497157  -82.9784
1396464191  -83.2445
1396745963  -83.2505
1396826677  -82.8736
1398817403  -83.1355
1416149321  -82.8900
1416957931  -83.1492
1420106603  -82.6572
1427947909  -82.5429
1432884799  -82.6767
1434728699  -82.8089
1438005131  -82.4522
1447121519  -82.3420
1448075429  -82.4741
1450769611  -82.7247
1453319963  -82.6149
1460826739  -82.6250
1461525433  -82.8707
1467027589  -82.7621
1475194157  -83.0047
1485104443  -83.2448
1501544503  -82.9054
1507588541  -82.7994
1509893549  -82.5803
1514558443  -82.5910
1521544357  -82.7146
1525384151  -82.9495
1530534917  -82.7344
1533446401  -82.9669
1541840171  -82.9756
1556076757  -82.8741
1566529891  -82.8835
1572484273  -82.7837
1590673823  -82.9025
1603778483  -82.5876
1608017717  -82.5988
1630202689  -82.5031
1642830811  -82.4084
1644222709  -82.2085
1646949637  -82.1163
1685160109  -81.9201
1689464389  -82.1446
1691907691  -82.1586
1711496197  -82.2763
1721409629  -81.5672
1724140043  -81.4814
1729549691  -81.2942
1739402479  -81.4143
1756295179  -81.3307
1757666039  -81.5505
1771410437  -81.6681
1783256047  -81.5847
1787019623  -81.8008
1792097243  -81.9158
1802137033  -81.9312
1804718051  -81.7501
1809252719  -81.5707
1827859447  -81.7825
1833983237  -81.7986
1834906987  -81.9110
1838904869  -82.1186
1845059003  -82.0374
1853048027  -82.0522
1853996981  -82.2566
1866652357  -82.1760
1867985851  -82.2842
1869312007  -81.9234
1874027083  -81.9386
1886206123  -81.8609
1886783953  -81.8763
1892881451  -81.6155
1925055131  -81.2652
1932115051  -81.2834
1936538371  -81.3015
1937864377  -81.4101
1940084423  -81.3373
1951216219  -81.5348
1973576809  -81.5519
1981102603  -81.6581
1995474827  -81.5858
1996470149  -81.3372
1998525323  -81.5312
2004912251  -81.7238
2013105389  -81.7400
2032855843  -81.6691
2045681767  -81.6856
2050927003  -81.7021
2061935221  -81.8046
2069197253  -81.4774
2081639773  -81.6657
2083484603  -81.7674
2101604837  -81.7836
2104832507  -81.9687
2109330781  -82.0682
2111412467  -81.9154
2122496533  -82.0144
2122987109  -81.6966
2136322469  -81.8788
2140302811  -81.5639
2143148437  -81.6630
2156873723  -81.8435
2160092939  -82.0226
2166804667  -81.7933
2188453321  -81.8093
2201985173  -81.5826
2207267429  -81.5994
2210409869  -81.6161
2213080381  -81.6326
2227200091  -81.5694
2242515643  -81.7451
2245585429  -81.9196
2247040933  -81.8561
2248192619  -82.0289
2261591947  -81.9656
2272860683  -82.1370
2272927141  -82.0738
2273966677  -82.1661
2274344789  -82.0260
2281985851  -82.1179
2295706717  -82.2859
2298601883  -82.2998
2303594357  -82.3899
2319237509  -82.5554
2320246961  -82.6440
2323329851  -82.6567
2323359989  -82.6693
2330627851  -82.6069
2331371311  -82.3211
2334735649  -82.4091
2343706811  -82.4225
2359794491  -82.3619
2361442283  -82.3755
2389906709  -82.3156
2391369329  -82.3294
2423839897  -82.1973
2437410629  -82.2844
2439622511  -82.2259
2450208197  -82.3847
2475185753  -82.4706
2475913717  -82.1966
2494701641  -82.0677
2506847003  -82.2254
2515515643  -82.3822
2528291159  -82.2540
2532164267  -82.2683
2532723301  -82.2824
2540238319  -82.0153
2562685679  -81.8200
2575216411  -81.8356
2581724443  -81.5725
2595874997  -81.5195
2598086971  -81.5361
2603451619  -81.6216
2606089391  -81.5002
2613507557  -81.4481
2623120967  -81.4648
2625632291  -81.4133
2625901163  -81.2260
2631464971  -80.9722
2640943517  -80.7875
2643262541  -80.8735
2650560443  -80.7575
2650612037  -80.5083
2669342399  -80.4609
2690000597  -80.4139
2713253077  -80.5665
2719394731  -80.4534
2725020469  -80.6050
2725350731  -80.3608
2730028843  -80.5119
2734987819  -80.3348
2735844011  -80.0935
2744313083  -80.0490
2745150491  -80.0046
2750515057  -79.8312
2757745387  -79.9168
2760377923  -80.0020
2762110651  -79.8942
2778858143  -79.9790
2789224091  -80.1272
2790585227  -80.0837
2802995243  -80.2307
2806377967  -80.2505
2809626731  -80.2070
2809759717  -80.3525
2811326471  -80.1209
2816015701  -80.0158
2823142171  -79.9112
2838391729  -80.0560
2844355573  -79.7659
2849427127  -79.7867
2855396009  -79.8691
2860909687  -79.8895
2890378277  -79.6644
2894706979  -79.8078
2908711381  -79.9505
2931799613  -80.0925
2937656411  -79.9302
2960334037  -80.0110
2984608037  -80.0916
2999989283  -80.2320
3010165237  -80.2515
3024306469  -80.0310
3024540523  -79.8118
3037362073  -79.8323
3037823567  -79.7933
3049875209  -79.9325
3056182427  -79.8343
3060801323  -79.9137
3062581019  -79.9926
3070448389  -79.8950
3072443093  -80.0322
3076295309  -79.9351
3087422957  -79.9550
3092990939  -79.8586
3097290923  -79.9946
3102577739  -79.8408
3105154331  -79.9761
3111738137  -79.6506
3111957071  -79.4415
3112115551  -79.2908
3124749349  -79.0838
3128569237  -78.8778
3137330123  -78.7865
3138853163  -78.8657
3142999477  -78.6619
3147336869  -78.6846
3153983941  -78.7073
3162899237  -78.7298
3163474709  -78.6403
3171309137  -78.7746
3181982077  -78.5741
3198155777  -78.5969
3204444629  -78.6750
3205869211  -78.4763
3243579173  -78.4993
3266366011  -78.5222
3271617469  -78.6549
3278047691  -78.7321
3281002883  -78.8636
3301201061  -78.8855
3321778357  -79.0162
3329861069  -79.1463
3333639761  -78.9508
3336393883  -79.0804
3338355863  -79.1555
3348266617  -79.1228
3355280891  -79.1975
3358254203  -79.2183
3360483323  -79.0789
3371745151  -79.2065
3377318011  -79.0147
3381480007  -78.9828
3383461637  -79.0040
3386634551  -79.1306
3391803797  -79.2566
3392373827  -79.3820
3395273471  -79.4544
3397382389  -79.2652
3406034987  -79.3897
3416216731  -79.4097
3438075463  -79.5334
3440045429  -79.4494
3443640877  -79.4692
3459121451  -79.5920
3471293717  -79.6628
3471585757  -79.7846
3472670197  -79.9059
3486821237  -79.9756
3497620283  -79.7900
3505702283  -79.8597
3507919901  -79.9290
3527623877  -79.9475
3528433471  -79.8648
3548875621  -79.9842
3548996629  -79.8012
3553300837  -79.5688
3553534291  -79.6380
3564303341  -79.5570
3564788371  -79.6758
3574157003  -79.7444
3578795243  -79.8623
3588994051  -79.7816
3592938709  -79.8000
3598783037  -79.8185
3607342363  -79.9353
3610146523  -79.7569
3612002837  -79.7753
3621863081  -79.5980
3629099303  -79.4215
3653713981  -79.4407
3659694763  -79.4597
3660241841  -79.2847
3664231789  -79.2557
3668886629  -79.2750
3687471061  -79.2944
3697320763  -79.2175
3703081771  -79.2369
3721549451  -79.2563
3756836207  -79.2756
3762633997  -79.3427
3763345429  -79.4570
3763493803  -79.5709
3767083631  -79.4472
3779681531  -79.4660
3785805509  -79.4847
3796226971  -79.5977
3811270283  -79.6631
3827833189  -79.6345
3831622573  -79.7465
3856710607  -79.8582
3863388923  -79.8760
3868843003  -79.8006
3875134603  -79.8650
3875598757  -79.7900
3880071989  -79.9005
3903173371  -79.7333
3908951869  -79.7052
3909665323  -79.8152
3912910229  -79.8330
3922161403  -79.8506
3925939441  -79.9597
3931803971  -80.0228
3939795413  -79.9033
3964469477  -79.8753
3988397123  -79.8475
3989639659  -79.8651
4006212443  -79.8826
4010544859  -79.9001
4012968923  -79.8725
4021406603  -79.7101
4034769371  -79.6831
4035973517  -79.7456
4037490319  -79.7633
4049825581  -79.7363
4053207163  -79.6648
4073670197  -79.6826
4082217959  -79.6116
4096944629  -79.7180
4097498149  -79.7356
4097751803  -79.7972
4101554357  -79.9026
4109431877  -79.8758
4115302883  -79.9369
4115732183  -79.9539
4123191211  -79.9709
4126743883  -79.9878
4128055829  -80.0046
4130675803  -79.9780
4133988863  -79.9081
4147568101  -79.7521
4150541803  -79.8556
4153730443  -79.7864
4159508959  -79.7605
4166990917  -79.8206
4170833419  -79.9233
4177204309  -80.0256
4183548427  -79.9568
4186597861  -80.0586
4187859853  -79.9900
4191121829  -80.0066
4192834549  -79.8536
4206406651  -79.9127
4206689323  -80.0137
4247563211  -80.1145
4256253269  -80.0887
4257873611  -80.0630
4276635611  -80.0793
4292031631  -80.1374
4301650609  -79.9865
4313901563  -80.0030
4315739579  -80.0610
4326030521  -80.1604
4334346971  -80.2594
4359381589  -80.3581
4365716129  -80.4152
4371457313  -80.3482
4372751003  -80.2815
4374676469  -80.2973
4387358741  -80.3130
4388725163  -80.4106
4394316197  -80.4261
4414425731  -80.5232
4425358789  -80.5385
4437394763  -80.5537
4442306201  -80.4876
4444701083  -80.5840
4451692459  -80.6800
4456820143  -80.6545
4458200093  -80.6291
4462857403  -80.5635
4472897083  -80.6188
4487805317  -80.6337
4489501463  -80.6887
4513058603  -80.6235
4520904203  -80.6783
4521349123  -80.7728
4536592877  -80.7476
4538725237  -80.7623
4543551637  -80.7372
4554728237  -80.7518
4561263269  -80.8454
4562303189  -80.8204
4565094229  -80.7954
4567891291  -80.8099
4580512789  -80.8243
4584556997  -80.8778
4593262523  -80.8139
4594100113  -80.9063
4600094491  -80.9984
4602673157  -81.0513
4617202949  -81.1428
4626329509  -81.0790
4630210379  -81.1703
4633246757  -81.2225
4637425979  -81.1975
4640779739  -81.2881
4649813029  -81.2630
4653692753  -81.1997
4664883029  -81.2515
4665421331  -81.2649
4678248083  -81.2019
4681058491  -81.2535
4689988579  -81.3049
4704861851  -81.3562
4714053451  -81.3315
4724468597  -81.4204
4725935749  -81.4335
4726223797  -81.4087
4743805393  -81.4595
4752180637  -81.3972
4766383847  -81.4478
4774348939  -81.4983
4788047483  -81.3988
4793330603  -81.2622
4804203323  -81.2381
4804834871  -81.2514
4809834739  -81.2646
4813301131  -81.1292
4820237603  -81.2168
4828430851  -81.2300
4834560931  -81.2062
4862307269  -81.2934
4868974283  -81.3065
4871556847  -81.3563
4887949907  -81.2591
4889754827  -81.3456
4894745087  -81.3586
4895467261  -81.4446
4900937339  -81.3844
4904140861  -81.4337
4905192011  -81.3008
4909206571  -81.2411
4919068837  -81.2905
4922086493  -81.3759
4931945839  -81.4610
4933436117  -81.5098
4937282083  -81.5584
4943692987  -81.6069
4960551709  -81.5833
4970184731  -81.5598
4977433397  -81.6439
4987083509  -81.6562
4990636877  -81.5256
5010783149  -81.5024
5027208229  -81.5149
5029814707  -81.4207
5030165557  -81.4333
5030706749  -81.3040
5034764549  -81.2814
5037240979  -81.2942
5050883749  -81.2011
5051249803  -81.1787
5056275733  -81.2620
5056633843  -81.2396
5057249507  -81.1121
5073327403  -81.0550
5074565291  -80.9981
5078720089  -80.9763
5082197251  -80.9894
5087109473  -80.9677
5098596949  -80.8418
5100467371  -80.8898
5114262331  -80.9030
5114325121  -80.8470
5127999589  -80.8603
5132742619  -80.9425
5136497099  -80.9901
5143566709  -81.0031
5143694167  -80.8786
5143879529  -80.9604
5146883509  -81.0076
5151068971  -81.0889
5162408551  -81.1700
5163264721  -81.1485
5185288837  -81.0590
5192759269  -81.0379
5201021179  -81.0167
5215313027  -81.0635
5241408629  -81.1440
5247227303  -81.1228
5259221621  -81.1355
5264766203  -81.2156
5271010181  -81.2281
5277893923  -81.3078
5279432731  -81.3202
5279984923  -81.3995
5280274897  -81.4117
5300585051  -81.4239
5302966069  -81.3359
5316459931  -81.3815
5318812277  -81.3937
5335945333  -81.3394
5341224041  -81.2521
5353646789  -81.0656
5358600451  -81.0782
5360525083  -81.0908
5367805061  -81.0703
5371639993  -81.1488
5373356789  -81.0625
5373939359  -81.1408
5374912069  -81.0876
5380120891  -81.0673
5400485989  -80.9490
5413125427  -80.9617
5414469461  -80.9417
5436473111  -80.8892
5439511963  -80.9345
5449088789  -80.9471
5451362923  -80.9273
5459714009  -80.9400
5459954509  -80.9850
5476738369  -81.0298
5478915557  -81.0100
5485251491  -81.0225
5500068443  -80.9063
5505849919  -80.9510
5506303877  -80.8352
5507346331  -80.9120
5509269617  -80.8286
5516370469  -80.8093
5516395253  -80.8539
5521447829  -80.8665
5536012357  -80.9427
5537250091  -80.8598
5554005371  -80.8407
5577301307  -80.8850
5582162107  -80.8025
5590885291  -80.8152
5594543099  -80.8278
5603272019  -80.8719
5614742293  -80.8529
5638864201  -80.8655
5641666759  -80.9094
5646734459  -80.8591
5661105547  -80.6837
5668896293  -80.7590
5673438763  -80.8341
5683735819  -80.8466
5686374943  -80.8279
5695960357  -80.8404
5711356337  -80.8218
5712724763  -80.7723
5717214317  -80.7848
5726972897  -80.8592
5743599019  -80.7480
5745300949  -80.6371
5751253451  -80.7114
5755549301  -80.7856
5772581797  -80.7981
5779916437  -80.6877
5799918281  -80.7616
5815320949  -80.7741
5820511771  -80.8172
5827960813  -80.8601
5833972763  -80.8114
5838563483  -80.8848
5838713317  -80.8362
5843843419  -80.8485
5846487083  -80.8304
5852199077  -80.7518
5863530203  -80.8248
5865864931  -80.7161
5867133677  -80.7587
5873769071  -80.8314
5876285797  -80.7834
5889818917  -80.8258
5890130803  -80.8681
5915860331  -80.8502
5921219371  -80.8025
5940480859  -80.8746
5946322483  -80.9465
5947823051  -80.8989
5970786373  -80.9110
5977412333  -80.8635
6011103401  -80.7567
6027432337  -80.7393
6033167711  -80.8109
6034647727  -80.7935
6039480283  -80.6282
6051989051  -80.5815
6053884703  -80.5349
6057627083  -80.5769
6068132971  -80.5599
6085329407  -80.5135
6092602843  -80.5555
6100180811  -80.5973
6122204603  -80.6097
6168747037  -80.5635
6173105371  -80.6345
6192899189  -80.6468
6193430099  -80.7175
6195717611  -80.7006
6198228349  -80.7129
6198392357  -80.7541
6200331659  -80.8243
6228511669  -80.8944
6230822069  -80.7905
6232243211  -80.8315
6236186839  -80.8146
6242572411  -80.8844
6253952597  -80.9539
6259874581  -80.9945
6264850219  -81.0637
6277097429  -81.0467
6279924923  -81.0871
6280277077  -81.1560
6300078437  -81.1389
6345076051  -81.1505
6352022123  -81.1620
6355414229  -81.0595
6358075931  -81.0142
6371637749  -81.0259
6373142981  -81.0944
6379689317  -81.0776
6380587909  -81.1175
6384357797  -81.1573
6387444881  -81.2253
6390349129  -81.2649
6390710603  -81.2762
6398930971  -81.3438
6402772267  -81.4112
6404269483  -81.3380
6406804571  -81.3211
6424530263  -81.3603
6424993301  -81.2595
6429003307  -81.3266
6435155501  -81.2819
6440939861  -81.2931
6442247723  -81.3043
6446573291  -81.3154
6453291707  -81.2988
6454554149  -81.2544
6466334417  -81.2655
6469940203  -81.2213
6479236369  -81.2878
6483531403  -81.3265
6494539657  -81.3652
6501516523  -81.3762
6520653527  -81.3596
6522283051  -81.3706
6526401109  -81.3816
6526991557  -81.3651
6540744481  -81.3761
6541293491  -81.4144
6544304587  -81.4252
6550916363  -81.4634
6575064049  -81.4469
6580897669  -81.4305
6585470891  -81.3053
6590956357  -81.2076
6592052449  -81.2458
6608219083  -81.2026
6621500269  -81.2679
6631873483  -81.1707
6647516389  -81.2358
6657251831  -81.2468
6665658523  -81.2848
6678627953  -81.3227
6679374469  -81.3605
6680762057  -81.4251
6699955349  -81.4358
6706131077  -81.3930
6734130737  -81.3770
6734181637  -81.4413
6738600221  -81.3986
6753685483  -81.2759
6760373797  -81.2068
6766058447  -81.0847
6770367323  -81.0958
6774362411  -81.1600
6790676219  -81.1976
6797614757  -81.1555
6808172197  -81.1135
6809709331  -81.0981
6814835737  -81.1092
6816723943  -81.1466
6819030629  -81.1312
6837537209  -81.1685
6872822777  -81.1795
6877951163  -81.1116
6879280033  -80.9914
6885671083  -81.0025
6899024123  -81.0136
6909347717  -81.0247
6916392757  -80.9313
6926074327  -80.7858
6928582147  -80.8493
6933434149  -80.8605
6933825163  -80.7677
6942408229  -80.7531
6943602223  -80.7644
6944887909  -80.7498
6953867461  -80.8129
6958467569  -80.7982
6959273831  -80.7578
6966072521  -80.8207
6966319757  -80.8319
6976870541  -80.8431
6982817669  -80.7770
6991653061  -80.8396
6991813831  -80.8764
6994223669  -80.9132
7001917739  -80.8730
7006552099  -80.7817
7013373173  -80.7929
7015492837  -80.8040
7016532779  -80.7641
7023346741  -80.7753
7026632731  -80.8118
7030119997  -80.8738
7031302547  -80.8594
7033582651  -80.8957
7033776559  -80.8053
7035795397  -80.8417
7041507163  -80.8021
7054411291  -80.8132
7059575051  -80.8746
7073899993  -80.9107
7074388549  -80.9216
7079920723  -80.9074
7090880597  -80.8931
7090973723  -80.8538
7094913157  -80.9149
7102186823  -80.9507
7102751297  -80.8865
7112537891  -80.8224
7126813691  -80.8583
7157534011  -80.9190
7168471307  -80.9049
7170113017  -80.9406
7172753633  -80.8520
7178184269  -80.8380
7193779597  -80.8737
7207827931  -80.9341
7215283477  -80.9448
7218660437  -81.0050
7223793211  -80.8922
7223800069  -80.9523
7224374309  -80.9876
7243627691  -80.8998
7255890181  -80.8859
7262060437  -80.8230
7274788523  -80.8093
7277703317  -80.8446
7289640011  -80.8554
7289673829  -80.7683
7291200523  -80.7546
7293810751  -80.6922
7306805323  -80.6056
7312407803  -80.5922
7323496003  -80.6275
7334564059  -80.6871
7335296149  -80.7466
7345799147  -80.7332
7354312457  -80.5985
7356870517  -80.5610
7363301557  -80.5236
7389499121  -80.5346
7419246203  -80.5215
7424815309  -80.5808
7427677291  -80.4954
7435790903  -80.5064
7483323989  -80.5174
7489185163  -80.5765
7505634629  -80.5155
7507060523  -80.5025
7514374729  -80.5135
7528085729  -80.5724
7531025797  -80.6072
7537168117  -80.6659
7538979109  -80.6290
7541468443  -80.6875
7545902437  -80.6983
7548373421  -80.7090
7557497819  -80.7673
7566831667  -80.8255
7571237581  -80.8835
7574349637  -80.8940
7577146757  -80.8809
7577498807  -80.8914
7581559771  -80.9019
7588408277  -80.8652
7590378461  -80.9228
7593864731  -80.9332
7596355229  -80.9672
7610410331  -81.0011
7616435131  -80.9410
7626466277  -80.9279
7626648563  -80.8914
7633401029  -80.7380
7638649957  -80.7719
7643682757  -80.6890
7649849189  -80.7229
7656461851  -80.7335
7662223643  -80.7441
7676643571  -80.6615
7678002517  -80.6953
7680008773  -80.6130
7685830459  -80.6236
7689712801  -80.6343
7696838837  -80.6912
7712628689  -80.7480
7717357771  -80.7585
7720801931  -80.6997
7724432951  -80.7102
7724536487  -80.7667
7732841371  -80.7772
7736055731  -80.7186
7746835013  -80.7520
7749855559  -80.8083
7762790017  -80.7958
7787138917  -80.8519
7789421729  -80.7936
7789824661  -80.8268
7809169183  -80.8143
7819019629  -80.8474
7820119933  -80.7893
7820903359  -80.8224


==> data/prime_log_r5_p7.dat <==
19047851  -67.0498
64921931  -69.5023
67445803  -70.3706
74129723  -75.4296
84602123  -74.9464
106974317  -74.7808
111061427  -72.0373
117138251  -69.9997
122882843  -68.4309
138437407  -69.0862
161759189  -71.3973
169624549  -68.6057
177858971  -70.6346
185220011  -71.0285
214371643  -72.6876
232113701  -71.7564
238055563  -72.0738
271522949  -70.2274
288935749  -71.6580
305064469  -70.0287
312965659  -69.4885
328348261  -69.8953
350814923  -68.5673
368531327  -68.9979
369762859  -69.3945
375559183  -69.0036
377199611  -67.1793
381568169  -66.1915
387911191  -67.3187
403781071  -65.0748
405397247  -65.5331
417607237  -64.7258
421555931  -63.3662
423656491  -63.2552
424525483  -63.7184
434451559  -64.1584
445425371  -64.0391
449036683  -64.4509
461198411  -63.8214
462453301  -62.7247
462886181  -62.1681
477089029  -63.0669
479705957  -63.4596
483147611  -62.9262
505619747  -62.4186
509353087  -61.9334
537450731  -61.8988
539981581  -61.8659
546427241  -62.6563
550609237  -63.0133
554986381  -62.1725
561524443  -61.7517
562599511  -60.9667
582114997  -60.2115
583797509  -60.2177
597907643  -60.5859
610503989  -61.2975
627316091  -61.9870
628138123  -62.3098
633548287  -62.2846
633869189  -62.5926
636217523  -62.8908
640871963  -63.1801
647011763  -63.1439
674188147  -62.7979
682081669  -62.4628
683867537  -62.1378
690119371  -62.4212
700673489  -61.8118
713658971  -62.0936
716548643  -62.0806
773361559  -61.7869
780287477  -62.3429
793504093  -62.0543
812915029  -62.3211
812966293  -62.3109
815665063  -62.8341
817224739  -62.5547
817615993  -62.8020
821234971  -63.0433
829173439  -63.2791
830078779  -63.5092
834629869  -63.7340
834923701  -64.1981
836453557  -64.4096
838095989  -64.6163
839095883  -65.0545
845486171  -64.5488
845767771  -64.2855
849378349  -64.2566
853907203  -64.0024
861593077  -64.2013
867234187  -64.1748
871767947  -64.1491
876140857  -64.5576
876405349  -64.0996
877231493  -63.8634
881104681  -64.0524
887019869  -64.0298
895105241  -63.8017
906032873  -63.9868
932251883  -64.3719
941913899  -64.7500
947637107  -64.9224
948937643  -65.2884
961321211  -65.4530
967626193  -65.2280
971076383  -65.3905
989437663  -65.1706
995933483  -65.1433
1005664229  -65.3034
1012090109  -64.9054
1015566731  -65.0652
1021142699  -65.4042
1026478709  -65.7377
1036416347  -65.7078
1081431269  -65.8574
1083199589  -66.0045
1104682141  -66.1497
1106064389  -66.2926
1113662393  -66.4334
1115789957  -66.5719
1120392223  -66.5389
1120490731  -66.8425
1136078639  -66.9750
1142238709  -67.1055
1142431793  -67.0698
1147971131  -67.0347
1159054411  -67.1623
1159360597  -67.2878
1166306789  -67.5710
1168181243  -67.6918
1192519243  -67.6542
1200888089  -67.7734
1207689157  -67.8910
1210562237  -68.0069
1221794659  -67.9687
1227747013  -68.0828
1241564627  -67.7437
1259048597  -67.8584
1260839627  -67.5258
1267976069  -67.6407
1280131849  -67.7543
1285751449  -67.8664
1290343771  -68.1217
1300968677  -68.0864
1305860837  -67.6232
1307376683  -67.4499
1322240651  -67.5611
1335130523  -67.5309
1347430571  -67.6406
1349175329  -67.4722
1354221251  -67.5809
1364175431  -67.6884
1366102651  -67.5231
1375463051  -67.6298
1381536251  -67.7353
1386947557  -67.4398
1391725003  -67.5453
1392381433  -67.2547
1393698571  -66.9678
1394497157  -67.2043
1396464191  -67.4379
1396745963  -67.5403
1396826677  -67.5138
1398817403  -67.6145
1416149321  -67.5882
1416957931  -67.4367
1420106603  -67.4118
1427947909  -67.2632
1432884799  -67.3631
1434728699  -67.0940
1438005131  -67.3156
1447121519  -67.4136
1448075429  -67.5105
1450769611  -67.3667
1453319963  -67.4628
1460826739  -67.4395
1461525433  -67.2985
1467027589  -66.9246
1475194157  -67.0215
1485104443  -66.8853
1501544503  -66.7507
1507588541  -66.8474
1509893549  -66.7145
1514558443  -66.6968
1521544357  -66.9054
1525384151  -66.9995
1530534917  -66.7569
1533446401  -66.6282
1541840171  -66.7224
1556076757  -66.9260
1566529891  -67.0181
1572484273  -67.2184
1590673823  -67.0910
1603778483  -67.0731
1608017717  -66.9479
1630202689  -67.0383
1642830811  -67.0213
1644222709  -67.1106
1646949637  -67.3046
1685160109  -67.1818
1689464389  -67.3742
1691907691  -67.4605
1711496197  -67.3389
1721409629  -67.1152
1724140043  -67.3047
1729549691  -67.1857
1739402479  -67.0678
1756295179  -67.1539
1757666039  -67.2392
1771410437  -66.9220
1783256047  -66.6078
1787019623  -66.6948
1792097243  -66.6819
1802137033  -66.7678
1804718051  -66.9513
1809252719  -66.9375
1827859447  -66.9240
1833983237  -67.0076
1834906987  -67.1870
1838904869  -67.3648
1845059003  -67.2541
1853048027  -67.1443
1853996981  -67.2253
1866652357  -67.1168
1867985851  -67.1973
1869312007  -67.0898
1874027083  -66.8901
1886206123  -66.9707
1886783953  -67.0506
1892881451  -67.0378
1925055131  -66.7501
1932115051  -66.5562
1936538371  -66.3640
1937864377  -66.3547
1940084423  -66.4356
1951216219  -66.4261
1973576809  -66.1482
1981102603  -66.2294
1995474827  -66.1323
1996470149  -65.9475
1998525323  -65.8524
2004912251  -65.5825
2013105389  -65.5771
2032855843  -65.6590
2045681767  -65.7404
2050927003  -65.5618
2061935221  -65.4707
2069197253  -65.5521
2081639773  -65.7183
2083484603  -65.7981
2101604837  -65.8774
2104832507  -65.6181
2109330781  -65.2765
2111412467  -65.3570
2122496533  -65.4370
2122987109  -65.3498
2136322469  -65.3463
2140302811  -65.5082
2143148437  -65.5865
2156873723  -65.6643
2160092939  -65.7415
2166804667  -65.4925
2188453321  -65.3265
2201985173  -65.4044
2207267429  -65.4817
2210409869  -65.3980
2213080381  -65.1549
2227200091  -65.2324
2242515643  -65.3095
2245585429  -65.3861
2247040933  -65.5409
2248192619  -65.5375
2261591947  -65.5341
2272860683  -65.4528
2272927141  -65.5276
2273966677  -65.6019
2274344789  -65.6757
2281985851  -65.5181
2295706717  -65.5917
2298601883  -65.6649
2303594357  -65.6614
2319237509  -65.6580
2320246961  -65.5789
2323329851  -65.7267
2323359989  -65.4977
2330627851  -65.4949
2331371311  -65.6415
2334735649  -65.6383
2343706811  -65.4869
2359794491  -65.3365
2361442283  -65.4081
2389906709  -65.4060
2391369329  -65.1843
2423839897  -65.2561
2437410629  -65.3275
2439622511  -65.3984
2450208197  -65.4689
2475185753  -65.5391
2475913717  -65.6806
2494701641  -65.7497
2506847003  -65.8899
2515515643  -65.8155
2528291159  -65.7417
2532164267  -65.6684
2532723301  -65.5955
2540238319  -65.5232
2562685679  -65.5215
2575216411  -65.5897
2581724443  -65.6575
2595874997  -65.5166
2598086971  -65.5843
2603451619  -65.5826
2606089391  -65.7185
2613507557  -65.7850
2623120967  -65.7143
2625632291  -65.6441
2625901163  -65.7103
2631464971  -65.6405
2640943517  -65.7063
2643262541  -65.8392
2650560443  -65.7025
2650612037  -65.7676
2669342399  -65.8324
2690000597  -65.9635
2713253077  -66.0274
2719394731  -66.0911
2725020469  -66.1543
2725350731  -66.0197
2730028843  -66.1484
2734987819  -66.2764
2735844011  -66.1427
2744313083  -65.9446
2745150491  -65.9424
2750515057  -65.8755
2757745387  -65.8091
2760377923  -65.7430
2762110651  -65.7414
2778858143  -65.8039
2789224091  -65.9298
2790585227  -65.9914
2802995243  -65.7990
2806377967  -65.6078
2809626731  -65.5437
2809759717  -65.6058
2811326471  -65.5421
2816015701  -65.4789
2823142171  -65.6030
2838391729  -65.5399
2844355573  -65.4773
2849427127  -65.4768
2855396009  -65.5997
2860909687  -65.5989
2890378277  -65.6596
2894706979  -65.7199
2908711381  -65.6579
2931799613  -65.6572
2937656411  -65.7172
2960334037  -65.7770
2984608037  -65.7156
2999989283  -65.7752
3010165237  -65.6542
3024306469  -65.7137
3024540523  -65.6533
3037362073  -65.5932
3037823567  -65.6524
3049875209  -65.7114
3056182427  -65.7701
3060801323  -65.7694
3062581019  -65.7688
3070448389  -65.7681
3072443093  -65.5918
3076295309  -65.5333
3087422957  -65.5916
3092990939  -65.7077
3097290923  -65.5334
3102577739  -65.4757
3105154331  -65.4760
3111738137  -65.5913
3111957071  -65.5912
3112115551  -65.5912
3124749349  -65.5912
3128569237  -65.5342
3137330123  -65.5912
3138853163  -65.4779
3142999477  -65.5348
3147336869  -65.4786
3153983941  -65.5352
3162899237  -65.4232
3163474709  -65.4797
3171309137  -65.5359
3181982077  -65.5361
3198155777  -65.4809
3204444629  -65.3151
3205869211  -65.3160
3243579173  -65.3721
3266366011  -65.3730
3271617469  -65.3739
3278047691  -65.3200
3281002883  -65.3757
3301201061  -65.4312
3321778357  -65.4864
3329861069  -65.5414
3333639761  -65.4879
3336393883  -65.5426
3338355863  -65.6509
3348266617  -65.5975
3355280891  -65.5444
3358254203  -65.6520
3360483323  -65.4923
3371745151  -65.3866
3377318011  -65.4408
3381480007  -65.3887
3383461637  -65.4426
3386634551  -65.4436
3391803797  -65.5497
3392373827  -65.6029
3395273471  -65.5511
3397382389  -65.6040
3406034987  -65.5004
3416216731  -65.5532
3438075463  -65.5021
3440045429  -65.5547
3443640877  -65.5038
3459121451  -65.4532
3471293717  -65.5057
3471585757  -65.5579
3472670197  -65.5075
3486821237  -65.6107
3497620283  -65.7134
3505702283  -65.7139
3507919901  -65.8159
3527623877  -65.6643
3528433471  -65.7155
3548875621  -65.7665
3548996629  -65.8173
3553300837  -65.7172
3553534291  -65.7178
3564303341  -65.6684
3564788371  -65.7190
3574157003  -65.6699
3578795243  -65.6209
3588994051  -65.6218
3592938709  -65.6721
3598783037  -65.7222
3607342363  -65.6736
3610146523  -65.6253
3612002837  -65.6752
3621863081  -65.7249
3629099303  -65.6768
3653713981  -65.5802
3659694763  -65.6299
3660241841  -65.6793
3664231789  -65.6802
3668886629  -65.7293
3687471061  -65.7301
3697320763  -65.8271
3703081771  -65.8757
3721549451  -65.9241
3756836207  -65.8767
3762633997  -65.9250
3763345429  -66.0208
3763493803  -66.0210
3767083631  -66.0687
3779681531  -66.1636
3785805509  -66.1163
3796226971  -66.0222
3811270283  -65.9755
3827833189  -65.9290
3831622573  -65.8827
3856710607  -65.7899
3863388923  -65.7442
3868843003  -65.6986
3875134603  -65.7462
3875598757  -65.7936
3880071989  -65.7483
3903173371  -65.6107
3908951869  -65.7043
3909665323  -65.7515
3912910229  -65.8444
3922161403  -65.8453
3925939441  -65.9376
3931803971  -65.8927
3939795413  -65.8935
3964469477  -65.9398
3988397123  -65.9860
3989639659  -65.8055
4006212443  -65.7613
4010544859  -65.7625
4012968923  -65.6736
4021406603  -65.7199
4034769371  -65.8109
4035973517  -65.7225
4037490319  -65.6344
4049825581  -65.5913
4053207163  -65.5038
4073670197  -65.4167
4082217959  -65.4186
4096944629  -65.4206
4097498149  -65.4667
4097751803  -65.5127
4101554357  -65.4705
4109431877  -65.4284
4115302883  -65.3427
4115732183  -65.4323
4123191211  -65.4342
4126743883  -65.5234
4128055829  -65.5686
4130675803  -65.4835
4133988863  -65.5287
4147568101  -65.4872
4150541803  -65.4459
4153730443  -65.4047
4159508959  -65.4928
4166990917  -65.4517
4170833419  -65.4965
4177204309  -65.5411
4183548427  -65.5002
4186597861  -65.4594
4187859853  -65.4188
4191121829  -65.2935
4192834549  -65.2958
4206406651  -65.2980
4206689323  -65.3425
4247563211  -65.4290
4256253269  -65.3469
4257873611  -65.3911
4276635611  -65.4771
4292031631  -65.3536
4301650609  -65.3976
4313901563  -65.2747
4315739579  -65.2354
4326030521  -65.1548
4334346971  -65.2404
4359381589  -65.2844
4365716129  -65.2454
4371457313  -65.1242
4372751003  -65.1681
4374676469  -65.0885
4387358741  -65.1324
4388725163  -65.1760
4394316197  -65.1378
4414425731  -65.0997
4425358789  -65.0618
4437394763  -65.1053
4442306201  -65.1488
4444701083  -65.1110
4451692459  -65.1542
4456820143  -65.1569
4458200093  -65.2000
4462857403  -65.1624
4472897083  -65.1249
4487805317  -65.0475
4489501463  -64.9303
4513058603  -64.9734
4520904203  -65.0164
4521349123  -64.9796
4536592877  -64.9429
4538725237  -65.0255
4543551637  -65.0681
4554728237  -65.1106
4561263269  -65.1530
4562303189  -65.1163
4565094229  -65.1585
4567891291  -65.0827
4580512789  -64.9679
4584556997  -64.8536
4593262523  -64.9351
4594100113  -64.8212
4600094491  -64.8245
4602673157  -64.7890
4617202949  -64.8313
4626329509  -64.9122
4630210379  -64.9541
4633246757  -64.9573
4637425979  -64.9990
4640779739  -65.0021
4649813029  -65.0051
4653692753  -65.0466
4664883029  -64.8963
4665421331  -64.9378
4678248083  -64.8646
4681058491  -64.8298
4689988579  -64.8713
4704861851  -64.9126
4714053451  -64.8779
4724468597  -64.9191
4725935749  -64.8845
4726223797  -64.8878
4743805393  -64.7403
4752180637  -64.6310
4766383847  -64.6347
4774348939  -64.7135
4788047483  -64.6796
4793330603  -64.6085
4804203323  -64.6870
4804834871  -64.6534
4809834739  -64.6943
4813301131  -64.6608
4820237603  -64.6645
4828430851  -64.6682
4834560931  -64.7089
4862307269  -64.7126
4868974283  -64.7531
4871556847  -64.7935
4887949907  -64.7970
4889754827  -64.8005
4894745087  -64.6941
4895467261  -64.6978
4900937339  -64.6649
4904140861  -64.7415
4905192011  -64.6723
4909206571  -64.7487
4919068837  -64.8249
4922086493  -64.7921
4931945839  -64.6509
4933436117  -64.6546
4937282083  -64.6584
4943692987  -64.6261
4960551709  -64.6299
4970184731  -64.5260
4977433397  -64.4224
4987083509  -64.4623
4990636877  -64.5021
5010783149  -64.5061
5027208229  -64.5101
5029814707  -64.5140
5030165557  -64.5891
5030706749  -64.5574
5034764549  -64.5259
5037240979  -64.5299
5050883749  -64.4985
5051249803  -64.5378
5056275733  -64.4713
5056633843  -64.4402
5057249507  -64.4794
5073327403  -64.5184
5074565291  -64.4524
5078720089  -64.3866
5082197251  -64.4256
5087109473  -64.3601
5098596949  -64.3295
5100467371  -64.3338
5114262331  -64.4073
5114325121  -64.4807
5127999589  -64.3810
5132742619  -64.3506
5136497099  -64.2859
5143566709  -64.1870
5143694167  -64.1571
5143879529  -64.1273
5146883509  -64.0976
5151068971  -64.1022
5162408551  -64.0385
5163264721  -64.0431
5185288837  -64.0478
5192759269  -64.0185
5201021179  -64.0571
5215313027  -64.0617
5241408629  -63.9310
5247227303  -64.0034
5259221621  -64.0419
5264766203  -64.0803
5271010181  -64.1186
5277893923  -64.0224
5279432731  -64.0271
5279984923  -64.0988
5280274897  -64.0364
5300585051  -64.0411
5302966069  -63.9790
5316459931  -63.9838
5318812277  -63.9220
5335945333  -63.8604
5341224041  -63.8653
5353646789  -63.8703
5358600451  -63.7759
5360525083  -63.8140
5367805061  -63.7861
5371639993  -63.7911
5373356789  -63.8290
5373939359  -63.8011
5374912069  -63.8389
5380120891  -63.7784
5400485989  -63.8161
5413125427  -63.8538
5414469461  -63.7934
5436473111  -63.7985
5439511963  -63.8360
5449088789  -63.9060
5451362923  -63.9108
5459714009  -63.9156
5459954509  -63.7911
5476738369  -63.8607
5478915557  -63.8333
5485251491  -63.7738
5500068443  -63.7467
5505849919  -63.7839
5506303877  -63.8531
5507346331  -63.8900
5509269617  -63.8629
5516370469  -63.8678
5516395253  -63.8088
5521447829  -63.7501
5536012357  -63.6596
5537250091  -63.6330
5554005371  -63.5748
5577301307  -63.5484
5582162107  -63.6170
5590885291  -63.5590
5594543099  -63.5959
5603272019  -63.6327
5614742293  -63.6379
5638864201  -63.6745
5641666759  -63.6797
5646734459  -63.6535
5661105547  -63.6587
5668896293  -63.6951
5673438763  -63.7002
5683735819  -63.6118
5686374943  -63.5858
5695960357  -63.6222
5711356337  -63.5653
5712724763  -63.5396
5717214317  -63.5139
5726972897  -63.5502
5743599019  -63.5246
5745300949  -63.5608
5751253451  -63.5661
5755549301  -63.5406
5772581797  -63.3922
5779916437  -63.3977
5799918281  -63.4646
5815320949  -63.5313
5820511771  -63.5672
5827960813  -63.6030
5833972763  -63.6693
5838563483  -63.7049
5838713317  -63.7404
5843843419  -63.7455
5846487083  -63.8112
5852199077  -63.8464
5863530203  -63.8513
5865864931  -63.9166
5867133677  -63.8308
5873769071  -63.8056
5876285797  -63.8707
5889818917  -63.9056
5890130803  -63.8804
5915860331  -63.9452
5921219371  -63.9799
5940480859  -64.0146
5946322483  -64.0491
5947823051  -64.0239
5970786373  -63.9689
5977412333  -64.0331
6011103401  -63.9783
6027432337  -63.9533
6033167711  -64.0174
6034647727  -64.0517
6039480283  -64.0859
6051989051  -64.1496
6053884703  -64.1541
6057627083  -64.1880
6068132971  -64.2219
6085329407  -64.2851
6092602843  -64.3188
6100180811  -64.3524
6122204603  -64.3860
6168747037  -64.3609
6173105371  -64.3651
6192899189  -64.3694
6193430099  -64.3444
6195717611  -64.3487
6198228349  -64.3239
6198392357  -64.3572
6200331659  -64.3904
6228511669  -64.4236
6230822069  -64.4567
6232243211  -64.4898
6236186839  -64.4938
6242572411  -64.5267
6253952597  -64.5883
6259874581  -64.5347
6264850219  -64.4813
6277097429  -64.4279
6279924923  -64.4321
6280277077  -64.4934
6300078437  -64.4403
6345076051  -64.4444
6352022123  -64.4486
6355414229  -64.4242
6358075931  -64.3999
6371637749  -64.3472
6373142981  -64.3799
6379689317  -64.3841
6380587909  -64.2466
6384357797  -64.1661
6387444881  -64.1706
6390349129  -64.2315
6390710603  -64.2640
6398930971  -64.2684
6402772267  -64.3289
6404269483  -64.3894
6406804571  -64.3935
6424530263  -64.4257
6424993301  -64.3459
6429003307  -64.3501
6435155501  -64.3822
6440939861  -64.3864
6442247723  -64.3627
6446573291  -64.3947
6453291707  -64.3433
6454554149  -64.2920
6466334417  -64.3239
6469940203  -64.2451
6479236369  -64.2771
6483531403  -64.1985
6494539657  -64.2581
6501516523  -64.2899
6520653527  -64.3217
6522283051  -64.3534
6526401109  -64.4125
6526991557  -64.4441
6540744481  -64.4755
6541293491  -64.4248
6544304587  -64.4016
6550916363  -64.4330
6575064049  -64.3553
6580897669  -64.3867
6585470891  -64.3908
6590956357  -64.3135
6592052449  -64.2905
6608219083  -64.3219
6621500269  -64.2449
6631873483  -64.2221
6647516389  -64.2535
6657251831  -64.1768
6665658523  -64.1812
6678627953  -64.2125
6679374469  -64.1900
6680762057  -64.2481
6699955349  -64.2792
6706131077  -64.3103
6734130737  -64.1806
6734181637  -64.1850
6738600221  -64.2428
6753685483  -64.2471
6760373797  -64.2781
6766058447  -64.2824
6770367323  -64.2068
6774362411  -64.2377
6790676219  -64.1890
6797614757  -64.1668
6808172197  -64.0918
6809709331  -64.1227
6814835737  -64.1800
6816723943  -64.1052
6819030629  -64.0833
6837537209  -64.0877
6872822777  -64.1185
6877951163  -64.1230
6879280033  -64.1799
6885671083  -64.1581
6899024123  -64.1887
6909347717  -64.1146
6916392757  -64.1190
6926074327  -64.1757
6928582147  -64.2061
6933434149  -64.1063
6933825163  -64.1107
6942408229  -64.1151
6943602223  -64.0677
6944887909  -63.9944
6953867461  -63.9471
6958467569  -64.0035
6959273831  -64.0080
6966072521  -63.9867
6966319757  -63.9655
6976870541  -63.9443
6982817669  -63.9747
6991653061  -63.9792
6991813831  -63.9581
6994223669  -63.8858
7001917739  -63.9161
7006552099  -63.9207
7013373173  -63.8742
7015492837  -63.8533
7016532779  -63.8835
7023346741  -63.8627
7026632731  -63.8673
7030119997  -63.8466
7031302547  -63.8766
7033582651  -63.8559
7033776559  -63.8352
7035795397  -63.8399
7041507163  -63.7434
7054411291  -63.7735
7059575051  -63.7530
7073899993  -63.7577
7074388549  -63.8128
7079920723  -63.7421
7090880597  -63.7720
7090973723  -63.7014
7094913157  -63.7313
7102186823  -63.7611
7102751297  -63.7408
7112537891  -63.7706
7126813691  -63.7503
7157534011  -63.7052
7168471307  -63.7349
7170113017  -63.7894
7172753633  -63.8439
7178184269  -63.8982
7193779597  -63.9523
7207827931  -63.9816
7215283477  -64.0109
7218660437  -63.9164
7223793211  -63.9457
7223800069  -63.9749
7224374309  -63.9547
7243627691  -63.9592
7255890181  -63.9145
7262060437  -63.9436
7274788523  -63.9236
7277703317  -63.9527
7289640011  -64.0062
7289673829  -64.0596
7291200523  -64.0884
7293810751  -64.1416
7306805323  -64.0727
7312407803  -64.0039
7323496003  -64.0327
7334564059  -64.0128
7335296149  -64.0172
7345799147  -64.0216
7354312457  -63.9776
7356870517  -64.0062
7363301557  -63.8897
7389499121  -63.9184
7419246203  -63.8746
7424815309  -63.8310
7427677291  -63.7874
7435790903  -63.8161
7483323989  -63.7486
7489185163  -63.7773
7505634629  -63.8060
7507060523  -63.8347
7514374729  -63.8393
7528085729  -63.8678
7531025797  -63.8007
7537168117  -63.8292
7538979109  -63.8816
7541468443  -63.9100
7545902437  -63.8907
7548373421  -63.8239
7557497819  -63.8522
7566831667  -63.8806
7571237581  -63.8614
7574349637  -63.8660
7577146757  -63.8468
7577498807  -63.8987
7581559771  -63.8796
7588408277  -63.9077
7590378461  -63.9122
7593864731  -63.8696
7596355229  -63.8742
7610410331  -63.8787
7616435131  -63.9067
7626466277  -63.8877
7626648563  -63.8454
7633401029  -63.8733
7638649957  -63.8778
7643682757  -63.9291
7649849189  -63.9102
7656461851  -63.9613
7662223643  -63.9890
7676643571  -63.9701
7678002517  -63.9978
7680008773  -64.0254
7685830459  -64.0297
7689712801  -63.9645
7696838837  -63.9921
7712628689  -64.0196
7717357771  -63.9084
7720801931  -63.9590
7724432951  -63.9404
7724536487  -63.9678
7732841371  -64.0182
7736055731  -63.9766
7746835013  -63.9810
7749855559  -63.9624
7762790017  -63.9897
7787138917  -63.9711
7789421729  -63.9526
7789824661  -63.9342
7809169183  -63.9157
7819019629  -63.8745
7820119933  -63.9246
7820903359  -63.9518


==> data/prime_loglog_r0_p11.dat <==
11  0.874591
17  0.437295
19  1.371448
37  1.991558
67  0.444285
73  -0.11522
89  -0.95679
109  -0.64397
113  -0.57242
139  0.282939
179  0.855846
233  1.632429
307  1.909588
307  2.396462
307  1.771320
307  1.769686
353  2.081881
431  2.066372
443  2.433203
503  2.768509
503  2.897799
557  2.263138
571  2.566489
593  2.305054
659  2.287666
701  2.199679
733  2.118210
739  2.244831
1153  2.167423
1171  2.225525
1187  2.406271
1187  2.025269
1187  2.141820
1259  2.078826
1259  2.131742
1289  1.744404
1297  1.856955
1321  2.119481
1373  2.065135
1433  2.013507
1613  2.257016
1867  2.059051
1901  1.917140
1907  1.965477
1913  2.011684
1979  2.100139
2089  2.142008
2089  2.351630
2089  2.386657
2143  2.461162
2213  2.573021
2237  2.287822
2273  2.167487
2351  1.975547
2393  2.051533
2699  2.014899
2699  2.124598
2917  2.231190
2939  2.228588
3089  2.191445
3181  2.018632
3203  1.986074
3257  2.153639
3259  1.989331
3313  2.151885
3331  2.119280
3371  1.900065
3371  1.933731
3467  1.784074
3547  1.758588
3547  1.793000
3623  1.651235
3907  1.715438
4013  1.778037
4229  1.754330
4283  1.703303
4289  1.626016
4337  1.659663
4339  1.800069
4451  1.671152
4457  1.624242
4733  1.604434
5021  1.688361
5197  1.770481
5303  1.774934
5393  1.754295
5419  1.808320
5443  1.836680
5651  1.694900
5689  1.819876
5987  1.894955
5987  1.733291
6011  1.854233
6067  1.811480
6211  1.792412
6323  1.773741
6451  1.845004
6899  1.937361
6911  1.917791
7057  1.854978
7057  1.793409
7841  1.729416
8543  1.651473
8747  1.523296
9151  1.569965
9661  1.402234
10099  1.280920
10357  1.430078
11059  1.489837
12101  1.469592
12553  1.287262
14149  1.289503
15299  1.375788
15641  1.375281
16193  1.374751
16883  1.439034
17443  1.436996
18251  1.545468
19081  1.624812
20627  1.665207
21493  1.658069
22453  1.673735
23011  1.732384
24373  1.628160
24691  1.601804
26633  1.648486
27773  1.783722
29017  1.785485
30223  1.748449
30851  1.731907
31891  1.622917
32797  1.728343
33893  1.704178
35837  1.778012
37313  1.710526
38231  1.730733
38791  1.708321
40577  1.678397
41809  1.755135
42859  1.749496
43651  1.657503
44501  1.684609
45433  1.619402
47123  1.668893
48313  1.613277
50093  1.573934
50753  1.629327
51229  1.612167
51593  1.469684
54287  1.469125
55171  1.434562
56123  1.501725
57203  1.507454
57923  1.480323
59113  1.479745
59471  1.511067
60089  1.478653
61547  1.558962
63907  1.575888
65089  1.543853
66529  1.620589
67043  1.612495
68059  1.516681
69149  1.469487
70067  1.446303
70717  1.440654
71837  1.457544
73757  1.485160
74731  1.523132
75539  1.484361
76579  1.387432
77933  1.372219
78877  1.352079
79997  1.332369
81077  1.338814
81307  1.319654
81931  1.336194
83933  1.272499
85427  1.289217
86389  1.320316
87877  1.360535
93053  1.364331
98443  1.408614
106019  1.436845
109387  1.391613
116827  1.382023
120721  1.313763
124907  1.341896
131779  1.431828
137827  1.436901
146161  1.526519
152459  1.528823
158129  1.514337
165947  1.415742
171539  1.551498
175859  1.540731
184187  1.588227
194869  1.597963
200579  1.581147
206039  1.516849
211427  1.547137
217933  1.581620
223439  1.577327
228797  1.565413
234989  1.520689
277169  1.516897
1118197  1.478081
2209957  1.573907
3458173  1.466140
4782707  1.394210
6297059  1.404084
7773569  1.345101
9320873  1.336498
11022619  1.303289
12740267  1.293503
14536733  1.258437
16328867  1.231743
18197363  1.219013
20139443  1.235996
22106387  1.221243
24037003  1.206336
25982207  1.198716
27962387  1.175557
30051907  1.178946
32225041  1.190531
34361597  1.175068
36468073  1.165589
38589059  1.172339
40895483  1.177245
43243451  1.166411
45511267  1.167408
47874587  1.165018
50270041  1.175671
52668829  1.167136
54999667  1.169489
57406403  1.174080
59862197  1.172886
62277983  1.166691
64745323  1.166613
67237739  1.159575
69709699  1.149944
72268523  1.150239
74859299  1.151196
77316661  1.146673
80028379  1.145034
82732451  1.134690
85430573  1.134568
88105483  1.134606
90825341  1.131085
93529003  1.128583
96381359  1.114479
99206249  1.107397
102059459  1.115238
104808527  1.122170
107624197  1.121921
110381581  1.126974
112735439  1.126200
115211323  1.117661
117567677  1.112013
119956279  1.110881
122343211  1.112485
124834051  1.116884
127289507  1.115463
129670187  1.115312
132134507  1.122216
134627827  1.126474
137047327  1.118046
139614803  1.119771
142186193  1.116719
144708787  1.114904
147250517  1.112841
149801261  1.105689
152246993  1.110786
154857821  1.106236
157363981  1.108653
159888419  1.106272
162479699  1.105157
165059803  1.106960
167650253  1.102179
170284787  1.103092
172991249  1.103372
175567673  1.106911
178288127  1.109711
180960259  1.106114
183596909  1.104148
186196831  1.098839
188829461  1.098650
191577691  1.096591
194325101  1.097186
197050459  1.093466
199904977  1.087384
202767847  1.083848
205423987  1.082619
208134181  1.080955
210937171  1.075975
213712523  1.074851
216487829  1.075638
219249419  1.077970
221971823  1.076477
224707229  1.078308
227411479  1.079191
230413273  1.076490
233223229  1.075075
235959293  1.072814
238817177  1.067244
241561499  1.068293
244362187  1.072903
247269983  1.074341
250153091  1.074052
252960101  1.072895
255851083  1.074728
258707531  1.074147
261602177  1.072036
264513433  1.070437
267426427  1.070265
270258893  1.069485
272993933  1.070760
275937821  1.069201
278771741  1.071116
281680739  1.072098
284491747  1.074804
287620117  1.075814
290587483  1.078880
293513923  1.079462
296487349  1.084210
299398147  1.083935
302468281  1.081871
305524691  1.083801
308550283  1.085347
311431961  1.082130
314387279  1.080640
317367451  1.079340
320355173  1.081033
323362411  1.083645
326390023  1.083403
329456587  1.082664
332534659  1.082871
335630069  1.083151
338659267  1.080172
341709859  1.079065
344925851  1.078400
347879699  1.075203
350861971  1.074360
353957437  1.073231
356906581  1.074255
359877649  1.073719
363050671  1.071968
366251761  1.071919
369382883  1.070734
372439591  1.071266
375503731  1.071385
378612587  1.072540
381784967  1.074914
384918139  1.074319
388015981  1.074740
391260949  1.074827
394389587  1.075689
397530163  1.074238
400749179  1.072806
404012753  1.073904
407104169  1.075353
410238001  1.073411
413356189  1.073434
416496527  1.073521
419590331  1.076516
422758643  1.077228
425985661  1.076025
429122807  1.076129
432292501  1.073195
435524387  1.073589
438737171  1.075198
441897083  1.078523
445109957  1.079380
448416197  1.079307
451740379  1.078191
454857479  1.076765
457994861  1.076008
461153753  1.075250
464325731  1.077761
467552149  1.077070
470790907  1.076750
474118787  1.077392
477442139  1.076348
480676901  1.074912
483920863  1.073613
487284929  1.072412
490577651  1.071205
493980803  1.068530
497255413  1.069975
500546971  1.069839
503919329  1.067295
507140443  1.067347
510545779  1.066954
513929791  1.066643
517298167  1.065251
520576783  1.066428
523960939  1.067717
527156011  1.066955
530234669  1.066671
533773589  1.065966
537098371  1.065009
540498437  1.063787
543846883  1.063808
547332781  1.061500
550852019  1.061727
554124323  1.062130
557448053  1.059653
560822533  1.059771
564147061  1.061217
567351299  1.061203
570786677  1.061000
574189081  1.062996
577619363  1.064526
580988971  1.064767
584178011  1.064464
587481337  1.065413
590809643  1.066497
594183097  1.067780
597659291  1.068122
600992569  1.068612
604561367  1.068555
608015269  1.068836
611439667  1.070153
614949989  1.069726
618325651  1.071114
621904859  1.069116
625229347  1.069245
628619227  1.070420
632076827  1.069372
635530267  1.066764
639027953  1.069490
642506593  1.069182
645914579  1.068793
649432829  1.068938
652811171  1.069764
656354627  1.070170
660135851  1.070175
663740479  1.070485
667295011  1.070133
670805453  1.069725
674387993  1.069473
678040663  1.068799
681613123  1.069121
684978403  1.068081
688450627  1.066965
691967987  1.067455
695471437  1.065693
698889311  1.066587
702546157  1.065432
706092911  1.065733
709607443  1.067675
713056387  1.068618
716594507  1.069450
720154987  1.069196
723590957  1.067970
727187371  1.068659
730643021  1.069031
734248769  1.069590
737773307  1.068855
741344267  1.068617
744846563  1.067088
748491407  1.065710
752162947  1.065700
755753059  1.064962
759365869  1.064361
762812717  1.063429
766346309  1.062879
769856741  1.063084
773444083  1.062571
776991869  1.063095
780514901  1.062276
783944101  1.061580
787746467  1.060414
791324561  1.062812
794991707  1.063365
798615611  1.062898
802238309  1.062466
805838479  1.061539
809627831  1.060029
813181459  1.061510
816796157  1.059642
820311229  1.058664
823974413  1.058778
827693837  1.058169
831365819  1.056758
835006261  1.056356
838785853  1.054747
842495243  1.054003
845973311  1.052462
849765151  1.051749
853318783  1.051481
856908593  1.050433
860514913  1.048392
864221147  1.049035
867912211  1.049210
871611011  1.049983
875238307  1.049190
878995219  1.049422
882667787  1.048665
886435507  1.048892
890169641  1.047372
893798219  1.047852
897401411  1.048388
901259803  1.048787
905069687  1.048106
908880157  1.048383
912659179  1.047960
916439023  1.047529
920176693  1.047578
923867293  1.047145
927637003  1.045431
931432291  1.045285
935232229  1.044403
939007319  1.043711
942765947  1.043064
946620491  1.042158
950394451  1.042608
954156923  1.042640
957996343  1.042932
961682893  1.042832
965636963  1.043379
969606629  1.043070
973460629  1.043964
977213869  1.044030
980857817  1.044547
984715411  1.044450
988488187  1.043696
992258101  1.043549
996218981  1.044129
999852131  1.044713
1003861307  1.043792
1007655107  1.043844
1011391253  1.043005
1015166323  1.041750
1018881583  1.042123
1022824331  1.042589
1026718271  1.043330
1030697309  1.043184
1034573041  1.041822
1038425701  1.042627
1042227899  1.041518
1046075659  1.041648
1049818699  1.040934
1053561293  1.040522
1057378339  1.040491
1061196119  1.041593
1065208789  1.041733
1069066039  1.041278
1072825349  1.040902
1076616199  1.040785
1080487313  1.040665
1084501141  1.040153
1088360953  1.041236
1092257053  1.039988
1096038299  1.040603
1100237779  1.041071
1103967421  1.041670
1107816539  1.041634
1111624453  1.042111
1115416493  1.042059
1119260651  1.041754
1123172299  1.041543
1127117899  1.042079
1131110731  1.042563
1135045799  1.042008
1139040173  1.041741
1142963671  1.041915
1146704029  1.042688
1150572701  1.043347
1154525597  1.042392
1158556859  1.042572
1162430651  1.042119
1166257627  1.041938
1170175411  1.041314
1174335443  1.040975
1178331743  1.040339
1182250691  1.040161
1186341643  1.039909
1190241071  1.039439
1194099421  1.039456
1197949343  1.039771
1202052113  1.040047
1205962763  1.039365
1209943639  1.038073
1213873981  1.038678
1217811059  1.039413
1221730603  1.040205
1225786249  1.041015
1229681543  1.040287
1233597221  1.040230
1237758419  1.040613
1241682733  1.040280
1245692309  1.039467
1249549901  1.039463
1253450951  1.038427
1257506917  1.037987
1261321003  1.037273
1265329801  1.037720
1269276517  1.037508
1273373779  1.036605
1277306659  1.036627
1281297583  1.036556
1285356203  1.036639
1289391991  1.035230
1293417049  1.035058
1297418117  1.035761
1301594813  1.035353
1305722813  1.034248
1309787597  1.033118
1313671213  1.033231
1317545347  1.033469
1321493923  1.033490
1325532253  1.033236
1329624403  1.032919
1333633979  1.033678
1337671733  1.034113
1341681557  1.033094
1345743667  1.031919
1349831621  1.031292
1354065301  1.031573
1358000321  1.032042
1362030287  1.032295
1366117619  1.031287
1370249563  1.032729
1374382907  1.033050
1378474379  1.032381
1382591843  1.032447
1386815539  1.032310
1390965649  1.031996
1394933789  1.031885
1399089059  1.031091
1403364923  1.031773
1407496067  1.030782
1411571671  1.031192
1415602963  1.030476
1419626141  1.030188
1423608229  1.030722
1427798699  1.030321
1431797669  1.029930
1435845757  1.030082
1439795179  1.029327
1443958039  1.029122
1447992251  1.029656
1451843077  1.030301
1456004149  1.028861
1460287331  1.028926
1464443693  1.028486
1468466099  1.028409
1472656853  1.028008
1476762941  1.027977
1480773907  1.027338
1485017981  1.027190
1489097807  1.027431
1493317997  1.026559
1497501331  1.026242
1501766447  1.026153
1506049411  1.025710
1510205971  1.027005
1514290493  1.026473
1518398377  1.026218
1522576387  1.024883
1526715739  1.023655
1530773963  1.023304
1534832107  1.022724
1539135779  1.022396
1543550531  1.022786
1547690203  1.022448
1551864179  1.022389
1556241913  1.022292
1560487349  1.021980
1564731269  1.021401
1568870203  1.021410
1572993283  1.021584
1577169787  1.021667
1581425771  1.021791
1585660507  1.021365
1589869147  1.021747
1594013059  1.021024
1598167267  1.020725
1602592003  1.020439
1606679507  1.019816
1611002483  1.019714
1615215913  1.018955
1619441741  1.018395
1623759173  1.018109
1627970131  1.017931
1632174637  1.017834
1636304311  1.017489
1640467637  1.018294
1644835123  1.017997
1649003183  1.018082
1653167339  1.018124
1657484827  1.018668
1661670869  1.018351
1665816739  1.018994
1670005391  1.019167
1674269131  1.018618
1678677139  1.018798
1682960479  1.018792
1687180483  1.019467
1691420329  1.019848
1695608819  1.020511
1699849999  1.020949
1704437797  1.020893
1708654319  1.020413
1712815411  1.020690
1717036507  1.020255
1721219447  1.020584
1725535067  1.020004
1729879729  1.020164
1734342901  1.020162
1738718351  1.021478
1743045919  1.020912
1747482427  1.021097
1751861141  1.021833
1756025477  1.021975
1760315803  1.022099
1764552509  1.022015
1768800727  1.021709
1772807657  1.021534
1777042187  1.022529
1781404819  1.022634
1785802331  1.022998
1790157547  1.022975
1794547691  1.022603
1798689619  1.022117
1803080021  1.022269
1807333757  1.022905
1811641063  1.023248
1815876817  1.023728
1820182141  1.023507
1824494851  1.024646
1828842019  1.024665
1833083657  1.024290
1837448693  1.024697
1841819971  1.024710
1846084067  1.023884
1850460413  1.023416
1854818027  1.023832
1859219981  1.023890
1863732659  1.024631
1867993147  1.024268
1872320273  1.024377
1876783283  1.024253
1881188317  1.023935
1885710187  1.023868
1889974511  1.024072
1894238747  1.024050
1898457971  1.024009
1902891461  1.024602
1907169227  1.024346
1911546083  1.024561
1916120477  1.023947
1920642137  1.024791
1925067733  1.025675
1929583907  1.025652
1934026181  1.026493
1938445081  1.026939
1942796213  1.027403
1947142709  1.026712
1951507421  1.026317
1955798797  1.026118
1960274983  1.026027
1964573203  1.026023
1968956569  1.025667
1973298889  1.025780
1977584867  1.026019
1981737847  1.026283
1986164261  1.026021
1990564021  1.025806
1994892619  1.025756
1999469779  1.025436
2004209873  1.025540
2008742741  1.025415
2013283931  1.025951
2017558243  1.025491
2021999731  1.025593
2026419371  1.025501
2030769563  1.025449
2035262989  1.025903
2039604467  1.026116
2044126193  1.026718
2048485189  1.026828
2052832429  1.027028
2057247827  1.027073
2061742349  1.026756
2066186741  1.026349
2070523073  1.026845
2074715833  1.026996
2079199819  1.027134
2083632461  1.026857
2088076789  1.026451
2092381211  1.025994
2096816563  1.025901
2101454461  1.025932
2105949361  1.026453
2110301621  1.026099
2114776861  1.025959
2119147379  1.026160
2123544883  1.025859
2127789571  1.025451
2132466683  1.025279
2136905923  1.025579
2141210573  1.025723
2145554459  1.024780
2150189389  1.024845
2154494789  1.024688
2158714763  1.024677
2163233861  1.024071
2167789661  1.023277
2172346667  1.022960
2176926391  1.022208
2181337259  1.022288
2185630771  1.022156
2190184259  1.022027
2194708123  1.021927
2198959681  1.021656
2203763131  1.021357
2208436037  1.020784
2212672123  1.020170
2217173093  1.020620
2221603399  1.020440
2226064651  1.020097
2230431787  1.019821
2234794013  1.019543
2239055909  1.019536
2243365141  1.019708
2247762109  1.019992
2252440019  1.020659
2256854813  1.020055
2261238589  1.020138
2265729107  1.021046
2270345437  1.020626
2274978187  1.019595
2279368621  1.019865
2283820037  1.020063
2288296303  1.020078
2292711283  1.020008
2297444867  1.020085
2302142111  1.019458
2306696141  1.019664
2311235389  1.020031
2315743051  1.019787
2320233011  1.019194
2324634659  1.018829
2329194773  1.019260
2334015179  1.018926
2338680931  1.018799
2343246803  1.018335
2347731109  1.018222
2352356933  1.018392
2356839587  1.018641
2361443957  1.018402
2366038867  1.018626
2370445489  1.018525
2374992341  1.018414
2379675803  1.018514
2384274941  1.017844
2388806947  1.017456
2393296817  1.017184
2397777133  1.017345
2402427647  1.017503
2406953827  1.017500
2411440169  1.017065
2415914899  1.016309
2420493479  1.015694
2424798287  1.015982
2429322587  1.015824
2433927763  1.015120
2438623283  1.014682
2443123741  1.014408
2447653459  1.014330
2452394629  1.014173
2456980571  1.014752
2461665299  1.014320
2466367513  1.013910
2470963499  1.013964
2475506489  1.014264
2480009183  1.014445
2484768653  1.015283
2489472989  1.015601
2494119637  1.015987
2498853041  1.015979
2503432583  1.015888
2507941853  1.015718
2512640827  1.015667
2517434723  1.015702
2521925317  1.015246
2526202241  1.015587
2530969699  1.015096
2535463097  1.015025
2539920619  1.015295
2544863491  1.014973
2549749207  1.015302
2554401763  1.015922
2558916791  1.016269
2563567691  1.016727
2568190249  1.016992
2572878349  1.017149
2577623099  1.016886
2582469283  1.016984
2586924071  1.016825
2591584829  1.017252
2596164113  1.017265
2601147173  1.017287
2605616803  1.017358
2610292547  1.017299
2614859941  1.017685
2619490843  1.017162
2624146501  1.017435
2628951821  1.017607
2633547997  1.017429
2638259381  1.017381
2642900111  1.016900
2647632797  1.016535
2652084287  1.016539
2656722577  1.016854
2661499037  1.016922
2666135281  1.016342
2670831907  1.016491
2675673557  1.016442
2680341253  1.015985
2684997941  1.015813
2689564763  1.015997
2694157237  1.015557
2698814843  1.015096
2703677833  1.014792
2708308333  1.014551
2713076371  1.014017
2717833933  1.014353
2722642451  1.013906
2727392887  1.014005
2732154011  1.013669
2737200133  1.013706
2742091217  1.013530
2746677379  1.013632
2751581981  1.014092
2756617427  1.014326
2761386029  1.013820
2766035989  1.014083
2770752863  1.013670
2775546899  1.013562
2780063899  1.012947
2784755989  1.012848
2789489987  1.012777
2794368851  1.012707
2799016453  1.012466
2803821523  1.012396
2808510011  1.012108
2813237797  1.012099
2817938113  1.012278
2822648603  1.012061
2827427149  1.012341
2832318413  1.012529
2837146849  1.012066
2841891043  1.011636
2846668193  1.011157
2851392331  1.010434
2856217121  1.010893
2860898461  1.010600
2865755267  1.010451
2870603909  1.010696
2875442707  1.010541
2880281981  1.010839
2884941211  1.010173
2889803159  1.010330
2894522707  1.010329
2899156517  1.010417
2904020243  1.009778
2908837427  1.010038
2913796283  1.010031
2918352799  1.009918
2923106383  1.009939
2927880083  1.009664
2932485643  1.009666
2937022013  1.009415
2941555697  1.009209
2946140819  1.009528
2951016389  1.009618
2955745643  1.009884
2960500363  1.009737
2965222837  1.009541
2969786411  1.009783
2974751369  1.009881
2979578027  1.009667
2984384789  1.009968
2989285721  1.010475
2994102719  1.010467
2999201203  1.010282
3004109203  1.009544
3008904589  1.009613
3013762861  1.009778
3018669761  1.009833
3023194879  1.010056
3028345109  1.010151
3032943821  1.010458
3037535723  1.010758
3042395243  1.010432
3047067307  1.010635
3051730547  1.010682
3056770063  1.010567
3061589507  1.010738
3066469579  1.010627
3071404051  1.010459
3076303859  1.010342
3081117037  1.010457
3086171573  1.009732
3090886697  1.009387
3095515931  1.009043
3100315753  1.009172
3105059663  1.009171
3109822841  1.008833
3114587549  1.008875
3119339261  1.008008
3124016179  1.008102
3128765147  1.008364
3133584539  1.008277
3138496507  1.007977
3143359403  1.008192
3148090723  1.007659
3152800193  1.008043
3157620593  1.007954
3162551309  1.008061
3167448533  1.007626
3172264561  1.007805
3177355157  1.007020
3182265953  1.007042
3187056907  1.006942
3192102253  1.006231
3196861939  1.006320
3201764627  1.006082
3206345189  1.005936
3211087207  1.006536
3215820437  1.006355
3220494373  1.007196
3225331003  1.007823
3230136191  1.007510
3234993211  1.007904
3239653213  1.007406
3244745017  1.007504
3249638387  1.007375
3254539949  1.007431
3259584299  1.007331
3264622129  1.007678
3269458477  1.007158
3274260371  1.007210
3279072827  1.007230
3283883077  1.007361
3288812347  1.007332
3293752531  1.007634
3298305427  1.007547
3303561643  1.007679
3308391419  1.007529
3313179449  1.008067
3318013367  1.007900
3322627453  1.007830
3327557011  1.007833
3332293043  1.007999
3337344539  1.008344
3342227683  1.008689
3347092979  1.008575
3352066021  1.008211
3356783341  1.008482
3361838827  1.008946
3366873427  1.008727
3371662477  1.008706
3376470043  1.008926
3381287387  1.009359
3386355811  1.009039
3391186339  1.009296
3395997019  1.009490
3401116291  1.010276
3405838699  1.010117
3410766509  1.009852
3415886659  1.009948
3420840637  1.010037
3425761441  1.009906
3430449949  1.010044
3435151963  1.009944
3440227069  1.009582
3445188401  1.009632
3450081091  1.009398
3455007263  1.008918
3460010777  1.008457
3464923411  1.008731
3469618277  1.008725
3474513089  1.009185
3479339179  1.008769
3484103653  1.008735
3488825261  1.008916
3493789147  1.008865
3498650189  1.009019
3503684413  1.009037
3508727389  1.009028
3513750491  1.008979
3518746579  1.009038
3523485509  1.008701
3528736489  1.008798
3533569139  1.008909
3538468429  1.008464
3543560357  1.008250
3548486017  1.007712
3553196819  1.008092
3558156793  1.008103
3563275213  1.008289
3568141691  1.008831
3573001343  1.008501
3577924963  1.008109
3583060213  1.008010
3587793211  1.008057
3592800467  1.008366
3597746063  1.008722
3602565539  1.008755
3607736437  1.009038
3612645613  1.008763
3617605993  1.008454
3622639859  1.008390
3627717001  1.008856
3632631883  1.008876
3637896403  1.008944
3642619859  1.008929
3647731771  1.008543
3652741019  1.008573
3657633523  1.008347
3662758789  1.008076
3667811473  1.008376
3672896881  1.008239
3677884039  1.008170
3682620283  1.007566
3687513611  1.007463
3692581091  1.007601
3697536449  1.007805
3702553759  1.007947
3707422309  1.007714
3712204927  1.007910
3717143707  1.007790
3722069779  1.007915
3727283531  1.007871
3732145451  1.008260
3737074013  1.007661
3741976937  1.007398
3747008443  1.007381
3752139239  1.007219
3756968987  1.007210
3762044851  1.007444
3767075743  1.007749
3771981217  1.007719
3777029099  1.007761
3781985651  1.008292
3786890027  1.008420
3792073123  1.008799
3797170199  1.009338
3802748779  1.009578
3807697547  1.009875
3812820029  1.010044
3817926907  1.009271
3822906779  1.009255
3827905187  1.009085
3832861213  1.008682
3837695507  1.008559
3842575741  1.008174
3847808179  1.008380
3852829361  1.008197
3857607739  1.007989
3862541003  1.008038
3868093711  1.008189
3873171257  1.008070
3878076637  1.008269
3883113677  1.007949
3888329219  1.007513
3893179187  1.007527
3898117423  1.007043
3903338629  1.006650
3908236427  1.006484
3913126507  1.006357
3918172901  1.005989
3923234083  1.005643
3928379579  1.005083
3933569539  1.004756
3938727061  1.004784
3943765807  1.005140
3948677189  1.004805
3953563093  1.004727
3958464779  1.004545
3963598757  1.004244
3968801813  1.004341
3974034959  1.004610
3978981469  1.004491
3984062237  1.004210
3989245691  1.004192
3994437581  1.003936
3999540227  1.004509
4004819239  1.004667
4009996049  1.005043
4015220227  1.005440
4020330163  1.005380
4025464739  1.005331
4030432883  1.005349
4035755611  1.005547
4040886539  1.005669
4045766831  1.005350
4050899563  1.005205
4056034069  1.005458
4061229947  1.005679
4066457491  1.005787
4071618017  1.005442
4076889163  1.005574
4082051593  1.005889
4087092169  1.005982
4092151013  1.006387
4097570651  1.006683
4102723459  1.006756
4107622139  1.007093
4112769509  1.006607
4117845659  1.006494
4122771463  1.006611
4127815603  1.006292
4132940699  1.006744
4138156013  1.006813
4143208417  1.006705
4148481677  1.006617
4153818563  1.006412
4159113187  1.006061
4164256183  1.006155
4169343221  1.006119
4174598213  1.006085
4179678163  1.006179
4185003769  1.005794
4190065027  1.005551
4195186181  1.005658
4200658139  1.005551
4205696491  1.005875
4210780723  1.005730
4215804029  1.005704
4220854273  1.005571
4226073373  1.005582
4231168001  1.005677
4236400159  1.005578
4241640563  1.005868
4246898603  1.005727
4252136989  1.006106
4257235637  1.006043
4262289211  1.005955
4267438829  1.006056
4272665041  1.005675
4277852707  1.005470
4282894313  1.005179
4287943259  1.005237
4293051589  1.005340
4298175787  1.005530
4303410019  1.005189
4308928079  1.005247
4314169213  1.005317
4319213203  1.005134
4324447133  1.004823
4329983813  1.004898
4335257819  1.004891
4340418559  1.004935
4345795133  1.004563
4350916639  1.004591
4355912909  1.004399
4361020003  1.004413
4366135541  1.004103
4371377267  1.004096
4376482109  1.004452
4381737499  1.004368
4386936373  1.004713
4392095371  1.004648
4397181629  1.004794
4402475653  1.004336
4407542533  1.004315
4412647259  1.003978
4417720207  1.004230
4422700453  1.004413
4427810587  1.004322
4432720619  1.004259
4437489247  1.004391
4442627869  1.004388
4447653641  1.004572
4452715733  1.004569
4457976443  1.004664
4463141041  1.005050
4468309687  1.005144
4473287437  1.005090
4478545583  1.004663
4483807571  1.004562
4489013611  1.004736
4494242827  1.004368
4499450587  1.003838
4504949101  1.004177
4510127549  1.004009
4515365807  1.003996
4520389859  1.003883
4525475947  1.003873
4530583373  1.003756
4535819803  1.003438
4540971923  1.003439
4546341419  1.003696
4551564421  1.003405
4556824523  1.003124
4561993297  1.003213
4567524427  1.003106
4572463303  1.003461
4577717939  1.003681
4583063161  1.003754
4588193647  1.003870
4593518483  1.003927
4598919931  1.003901
4604018977  1.003447
4609031501  1.003431
4614325687  1.003485
4619298763  1.003276
4624540507  1.003195
4629507797  1.003094
4634751661  1.003362
4639521197  1.003379
4644829477  1.003020
4649935853  1.003066
4655218663  1.003151
4660357099  1.003077
4665587299  1.003053
4670693243  1.002829
4676016643  1.002749
4681215499  1.002831
4686516173  1.002997
4691808467  1.003175
4696916251  1.003455
4702531991  1.003070
4707570779  1.003343
4712719357  1.002935
4718274227  1.002777
4723373563  1.002523
4728443323  1.002696
4733879221  1.002567
4739300711  1.002469
4744379053  1.002492
4749651827  1.002295
4754919523  1.002312
4760024603  1.002225
4765365379  1.002364
4770639397  1.002660
4775778347  1.002751
4781046341  1.002858
4786111973  1.003216
4791208951  1.003236
4796334089  1.003549
4801868587  1.003232
4807056413  1.002710
4812310117  1.002527
4817365529  1.002451
4822668973  1.002307
4827956041  1.002413
4833227689  1.002123
4838370013  1.001999
4843638091  1.001856
4848709211  1.002052
4853966779  1.001979
4859037811  1.001667
4864455391  1.001939
4869637501  1.002145
4874830717  1.001882
4879730483  1.002135
4884767611  1.002361
4890092797  1.002514
4895387467  1.002561
4900919333  1.002382
4906285921  1.002499
4911667349  1.002624
4916840821  1.002641
4921890091  1.002847
4927204297  1.002780
4932623299  1.002778
4937858407  1.002710
4943174113  1.002545
4948244027  1.002328
4953385483  1.002440
4958650621  1.002558
4963833643  1.002615
4968931771  1.002694
4974275627  1.002405
4979891347  1.002735
4985207443  1.002854
4990666669  1.002997
4995955579  1.003019
5001676963  1.003016
5007146453  1.002624
5012426339  1.002333
5017875911  1.002146
5023152587  1.002245
5028388699  1.002004
5033890513  1.001985
5039050853  1.001601
5044726699  1.001636
5050184093  1.001533
5055483779  1.001702
5060708267  1.001551
5065930549  1.001507
5071426429  1.001196
5076760391  1.000927
5082157331  1.000806
5087781883  1.001158
5093186291  1.001281
5098157803  1.000970
5103968141  1.000796
5109257863  1.000891
5114414483  1.000531
5119785683  1.000132
5124985757  0.999806
5130160613  0.999707
5135388787  0.999535
5140553029  0.999608
5145965317  0.999453
5151270977  0.999497
5156751437  0.999256
5162073661  0.999057
5167589971  0.999173
5172963559  0.998798
5178367547  0.998853
5183592013  0.998975
5189126251  0.999020
5194677289  0.999067
5199716461  0.998801
5205206113  0.998495
5210515423  0.998330
5215840541  0.998262
5221227443  0.998260
5226667321  0.998083
5231985373  0.997771
5237207627  0.997664
5242624763  0.997499
5247911387  0.997696
5253499561  0.997449
5258886203  0.997395
5264272061  0.997112
5269830821  0.996980
5275090357  0.997251
5280443677  0.997301
5286270413  0.997490
5291517547  0.997529
5296863931  0.997579
5302381771  0.997380
5307582653  0.997333
5313063293  0.996986
5318589293  0.996856
5324176547  0.997056
5329698499  0.997271
5335304719  0.997535
5340661241  0.996937
5345926067  0.996935
5350980641  0.997037
5356380257  0.997022
5361970483  0.997285
5367437143  0.997282
5372879251  0.997222
5378330827  0.997264
5383657537  0.997410
5389026647  0.997362
5394168203  0.997680
5399596211  0.997348
5405102113  0.997051
5410348201  0.997087
5415544579  0.996953
5420990699  0.997015
5426365127  0.996882
5431500787  0.996891
5436831391  0.996912
5442145867  0.996984
5447457803  0.997032
5452855333  0.996923
5458205917  0.996630
5463768139  0.996544
5469063731  0.996307
5474546459  0.996511
5480064313  0.996558
5485486471  0.996396
5490766691  0.996858
5496086971  0.996956
5501973613  0.996914
5507122123  0.996492
5512584947  0.996044
5517998597  0.996285
5523604661  0.996188
5529097297  0.996224
5534845739  0.996214
5540349677  0.996277
5545621387  0.996018
5551146173  0.995702
5556534733  0.996148
5562065671  0.996212
5567434531  0.996267
5572725779  0.996121
5578113833  0.996048
5583526373  0.996034
5588832779  0.996056
5594202829  0.995988
5599459147  0.995985
5605189633  0.995737
5610571741  0.995849
5616024413  0.995394
5621229043  0.995626
5626734187  0.995355
5632134899  0.995122
5637601351  0.995111
5643181871  0.995036
5648616959  0.995133
5653986049  0.995225
5659485883  0.995067
5664803741  0.994999
5670154421  0.995313
5675236271  0.995011
5680587203  0.994916
5685840187  0.994847
5691365599  0.995168
5696875211  0.995216
5702619301  0.995180
5708007821  0.995141
5713442071  0.995242
5719064033  0.995247
5724360647  0.995128
5729547293  0.995108
5734988971  0.994986
5740400923  0.994858
5745986371  0.994789
5751343963  0.994697
5756869367  0.994731
5762409787  0.994845
5768083891  0.995120
5773432141  0.995308
5779173203  0.995239
5784490003  0.995436
5789970973  0.995255
5795319571  0.994994
5800961009  0.995214
5806170541  0.995223
5811827501  0.995549
5817048373  0.995864
5822538149  0.996043
5827952771  0.996279
5833431469  0.995810
5838642157  0.995800
5844277259  0.995542
5849822659  0.995798
5855516351  0.996022
5860828091  0.996045
5866306513  0.995965
5871818077  0.996009
5877385939  0.995722
5882923421  0.995628
5888518739  0.995532
5893820333  0.995716
5899112129  0.995205
5904434603  0.995130
5909928019  0.995146
5915472383  0.995314
5921037557  0.995309
5926349309  0.995136
5931890917  0.995137
5937274097  0.995266
5942996483  0.995220
5948297821  0.995345
5953704103  0.995472
5959192627  0.995324
5964860393  0.995286
5970513187  0.995454
5975969039  0.995385
5981549683  0.995452
5986884341  0.995614
5992157539  0.995441
5997610403  0.995183
6003615587  0.995203
6009048827  0.995233
6014511403  0.995486
6019992971  0.995085
6025477427  0.995121
6031250597  0.994696
6036815893  0.994741
6042456307  0.994557
6047920297  0.994513
6053433259  0.994803
6058850179  0.994684
6064532443  0.994651
6069776171  0.994323
6075283469  0.994660
6080992507  0.994635
6086542151  0.994577
6092137951  0.994629
6097652669  0.994360
6103498727  0.994407
6108992567  0.994111
6114576187  0.994121
6120263621  0.994207
6125672269  0.994145
6131148197  0.994212
6136515029  0.994355
6142206781  0.994185
6148023067  0.994342
6153383861  0.994575
6158878309  0.994470
6164194607  0.994534
6169802033  0.994443
6175148851  0.994299
6180787651  0.994401
6186412763  0.994278
6192006749  0.994210
6197447579  0.994274
6203261723  0.994293
6208839151  0.994399
6214407301  0.994166
6219783223  0.994108
6225135977  0.994184
6230531987  0.994336
6235931323  0.994400
6241485847  0.994316
6247147133  0.994386
6252670843  0.994234
6258133171  0.994164
6263908841  0.993977
6269212387  0.993876
6274692331  0.993616
6280340411  0.993586
6285898123  0.993945
6291505819  0.994017
6297354487  0.993887
6302972243  0.993757
6308539651  0.993661
6314078411  0.993616
6319518437  0.993509
6325206539  0.993215
6330748283  0.993078
6336479491  0.993115
6341900329  0.993243
6347403593  0.993430
6352933481  0.993552
6358565599  0.993402
6364158569  0.993401
6369797033  0.993397
6375529187  0.993551
6380937611  0.993229
6386684107  0.993159
6392248199  0.993153
6397709147  0.993193
6403266757  0.993148
6408749023  0.992938
6414374819  0.993007
6420056057  0.993113
6425747491  0.992992
6431184083  0.992938
6436595507  0.992930
6441783589  0.992817
6447477389  0.992779
6452966771  0.992980
6458491043  0.993397
6464028173  0.993333
6469524533  0.993152
6475363777  0.993005
6480892387  0.993073
6486622291  0.992926
6492220129  0.992944
6497611399  0.992643
6503452037  0.992471
6509383579  0.992113
6514847249  0.991907
6520428029  0.991779
6525937981  0.991970
6531558301  0.991839
6537450613  0.992187
6542970089  0.992158
6548530907  0.992097
6554197483  0.992056
6559928029  0.992051
6565371707  0.992088
6570858779  0.992080
6576534691  0.991900
6582188167  0.992022
6588158581  0.992134
6593788163  0.992149
6599285711  0.992050
6604775389  0.992274
6610304861  0.992456
6615871741  0.992457
6621507149  0.992636
6627114971  0.992750
6632581051  0.992422
6638352319  0.992495
6643847069  0.992287
6649390259  0.992142
6655119157  0.992110
6660715349  0.991979
6666078187  0.991816
6671449027  0.991882
6677229563  0.991672
6682897093  0.991607
6688343611  0.991386
6693931099  0.991529
6699612221  0.991449
6705560243  0.991485
6711149069  0.991564
6716692393  0.991616
6722286611  0.991664
6728015719  0.991669
6733592189  0.991705
6739310563  0.991705
6744868969  0.991485
6750598651  0.991356
6756169603  0.991420
6761553853  0.991369
6767301923  0.991365
6772963501  0.991170
6778743173  0.991213
6784432363  0.991405
6790205437  0.991374
6795821563  0.991332
6801551371  0.991313
6807102191  0.991096
6812518589  0.991071
6818367533  0.991203
6823885949  0.991256
6829681139  0.991196
6835308247  0.991633
6841059691  0.991850
6846626219  0.992051
6852363923  0.991729
6857980091  0.991753
6863439169  0.991726
6869107291  0.991597
6874520269  0.991502
6880225699  0.991362
6885554971  0.991362
6891313327  0.991316
6896886121  0.991219
6902667911  0.990994
6908155759  0.990810
6913784341  0.990647
6919258949  0.990572
6924720059  0.990820
6930560011  0.990737
6936442291  0.990311
6942036691  0.990313
6947674093  0.990293
6953374531  0.990305
6959279699  0.989903
6964864157  0.990000
6970408787  0.989988
6976029581  0.989943
6981845147  0.990011
6987686437  0.989956
6993342659  0.989932
6998844653  0.989733
7004488763  0.989941
7010205947  0.989910
7015755079  0.989949
7021648177  0.989820
7027266731  0.989784
7032955733  0.989703
7038685243  0.989566
7044633949  0.989774
7050280789  0.989550
7056035773  0.989536
7061535073  0.989533
7067270179  0.989584
7072846129  0.989537
7078587317  0.989602
7084166581  0.989895
7089982037  0.989738
7095490393  0.989845
7101680987  0.989673
7107148907  0.989454
7112818579  0.989598
7118520323  0.989307
7124022043  0.989308
7129612837  0.989050
7135218989  0.989020
7140918871  0.989083
7146620893  0.988929
7152320941  0.988858
7158155717  0.989096
7163918299  0.989031
7169797939  0.988942
7175488459  0.988652
7181066357  0.988443
7186694579  0.988300
7192500011  0.988239
7198230751  0.988434
7204081219  0.988440
7209642709  0.988442
7215277571  0.988421
7221052369  0.988394
7226892989  0.988514
7232691451  0.988399
7238323303  0.988268
7244040691  0.988586
7249839733  0.988498
7255439651  0.988322
7261342111  0.988254
7266977863  0.988425
7272760051  0.988280
7278472079  0.988063
7284077741  0.987698
7289995243  0.987911
7295699539  0.987824
7301625283  0.987673
7307637371  0.987508
7313611411  0.987226
7319382979  0.987229
7324927523  0.987455
7330658149  0.987467
7336190923  0.987208
7341959393  0.987194
7347762937  0.986978
7353382643  0.987005
7359293723  0.987111
7365120823  0.986955
7371031337  0.986953
7376692691  0.986968
7382537347  0.987019
7388421461  0.987244
7394265451  0.987263
7400290699  0.987215
7406094583  0.987495
7411841999  0.987367
7417705213  0.987361
7423523299  0.987343
7429288123  0.987297
7435123547  0.987221
7440879041  0.987126
7446537587  0.987244
7452086003  0.987429
7458001043  0.987360
7463701853  0.987431
7469483467  0.987266
7475047093  0.987315
7480756981  0.987317
7486490339  0.987286
7492223701  0.987330
7497793379  0.987347
7503863023  0.987335
7509629683  0.987187
7515306299  0.987111
7521126227  0.987186
7527068963  0.987228
7532481643  0.987290
7538224159  0.987245
7543983781  0.987379
7549862077  0.987439
7555384451  0.987688
7561285481  0.987460
7567456817  0.987535
7572976993  0.987588
7578656861  0.987498
7584696347  0.987207
7590407731  0.987436
7596186349  0.987404
7602073741  0.987190
7607930003  0.987291
7613449147  0.987459
7619180383  0.987492
7625032781  0.987645
7630835213  0.987719
7636673789  0.987971
7642399627  0.988081
7648009403  0.988142
7653771997  0.987683
7659561587  0.987934
7665144301  0.987780
7670910179  0.987601
7676802979  0.987659
7682555341  0.987966
7688318753  0.987765
7693870267  0.987791
7699829867  0.987833
7705852163  0.987886
7711586507  0.987712
7717270949  0.987832
7723057879  0.987959
7728789097  0.987933
7734539413  0.987810
7740306997  0.987989
7746178873  0.987988
7751923357  0.987895
7757561051  0.987855
7763529203  0.987744
7769300347  0.987525
7775111213  0.987480
7780993153  0.987641
7786702331  0.987472
7792574221  0.987525
7798447171  0.987575
7804287989  0.987568
7810075099  0.987426
7815752557  0.987543
7821528643  0.987573
7827234293  0.987480
7833285307  0.987237
7839123013  0.987050
7844897519  0.986955
7850469721  0.987001
7856171381  0.987066
7861823659  0.987024
7867688293  0.987201
7873478827  0.986972
7879312547  0.987023
7885118809  0.986988
7890754373  0.986781
7896471859  0.986840
7902482953  0.986684
7908070949  0.986524
7913664163  0.986697
7919285021  0.986779
7925158259  0.986576
7930791641  0.986553
7936692287  0.986483
7942509541  0.986412
7948339193  0.986737
7954215589  0.986637
7960019227  0.986562
7966000657  0.986289
7972006411  0.986341
7977904631  0.986332
7983646019  0.986256
7989537389  0.986193
7995345587  0.986268
8001447211  0.986232
8006964337  0.986328
8012833163  0.986381
8018699707  0.986447
8024275907  0.986021
8030126717  0.985944
8036066693  0.986147
8041910581  0.986244
8047574243  0.986165
8053506323  0.985961
8059153493  0.985561
8065304099  0.985438
8071283141  0.985547
8076984557  0.985476
8082714473  0.985487
8088611731  0.985278
8094776849  0.985178
8100689921  0.984978
8106587897  0.985177
8112490613  0.985019
8118342721  0.985054
8124133453  0.985303
8129833213  0.985349
8135751581  0.985417
8141699123  0.985607
8147409233  0.985504
8153205211  0.985593
8158889267  0.985477
8164763963  0.985378
8170589971  0.985459
8176548923  0.985540
8182500451  0.985513
8188334659  0.985356
8194200103  0.985414
8200354699  0.985441
8206304507  0.985472
8211972401  0.985433
8217895963  0.985447
8223870439  0.985608
8229732299  0.985333
8235753769  0.985157
8241646943  0.985212
8247705283  0.985261
8253375517  0.985418
8259264421  0.985599
8265233147  0.985662
8270922157  0.985858
8276811077  0.985562
8282658113  0.985602
8288635403  0.985768
8294306651  0.985765
8300293633  0.985645
8306014627  0.985269
8311687471  0.984984
8317526299  0.984969
8323557227  0.984953
8329418101  0.984952
8335590827  0.984988
8341605289  0.984833
8347584941  0.984635
8353535651  0.984580
8359388923  0.984869
8365953293  0.984801
8371881971  0.985079
8377760141  0.985145
8383434187  0.984972
8389452583  0.984925
8395139887  0.984916
8401021451  0.984905
8406843787  0.984627
8412893171  0.984674
8418701491  0.984506
8424440939  0.984476
8430155093  0.984528
8436102517  0.984701
8442045559  0.984478
8448068501  0.984304
8454096239  0.984316
8460098281  0.984427
8465700799  0.984418
8471442383  0.984292
8477363581  0.983859
8483181229  0.983834
8488812253  0.983542
8494795691  0.983631
8501021251  0.983888
8506954763  0.983893
8512891687  0.983602
8518745051  0.983542
8524261321  0.983927
8530223921  0.983768
8536097197  0.983920
8542012891  0.983785
8547858911  0.983720
8553795709  0.983549
8559670747  0.983582
8565684931  0.983460
8571623107  0.983472
8577598339  0.983641
8583358139  0.983779
8589329381  0.983724
8595197099  0.983653
8601376669  0.983582
8607344023  0.983478
8613169183  0.983540
8618914049  0.983527
8624865283  0.983549
8630995033  0.983434
8636914289  0.983468
8642883817  0.983520
8649083459  0.983501
8654913437  0.983547
8661060061  0.983651
8666951653  0.983339
8672911469  0.983253
8678640307  0.983433
8684562947  0.983420
8690400077  0.983717
8696097923  0.983984
8702475053  0.983708
8708249863  0.983628
8714290733  0.983719
8720237243  0.983797
8726390119  0.983701
8732393041  0.983647
8738404001  0.983687
8744424421  0.983714
8750253563  0.983713
8756077501  0.983641
8761960937  0.983534
8768207753  0.983558
8774319811  0.983339
8780234819  0.983478
8786076331  0.983382
8791841249  0.983210
8798045363  0.983049
8804370563  0.982993
8810083907  0.982905
8815968197  0.982746
8821977061  0.982549
8827887499  0.982601
8833813133  0.982413
8839674863  0.982344
8845152299  0.982481
8850922357  0.982566
8857045987  0.982563
8862822739  0.982617
8868648473  0.982687
8874621629  0.982434
8880681707  0.982388
8886512501  0.982437
8892447653  0.982335
8898385819  0.982460
8904871477  0.982430
8910760123  0.982330
8916795541  0.982159
8922747731  0.982146
8928620803  0.981873
8934662053  0.981560
8940697387  0.981345
8946845893  0.981159
8952929189  0.981266
8958656491  0.981479
8964652283  0.981356
8970836747  0.981391
8976965149  0.981546
8982813929  0.981482
8988882569  0.981540
8994827827  0.981579
9001042613  0.981426
9006914621  0.981608
9012945619  0.981634
9018969781  0.981602
9024715657  0.981562
9030744259  0.981578
9036601397  0.981366
9042625811  0.981644
9048601213  0.981538
9054517501  0.981624
9060384173  0.981587
9066586553  0.981706
9072676499  0.981644
9078377291  0.981535
9084220517  0.981407
9089977493  0.981589
9096226037  0.981747
9102722669  0.981705
9109037947  0.981736
9115229339  0.981765
9121433599  0.981706
9127628297  0.981940
9133939907  0.981803
9139905883  0.981647
9145943003  0.981774
9151987463  0.981598
9157994317  0.981754
9163892191  0.981764
9169847749  0.981566
9176118829  0.981807
9182120819  0.981747
9188254541  0.981681
9194201173  0.981638
9200716307  0.981506
9206812063  0.981375
9212690719  0.981252
9218586101  0.981205
9224427871  0.981158
9230073011  0.981028
9235975579  0.980878
9241943453  0.980844
9247981747  0.980873
9253965491  0.981035
9259911187  0.980953
9265919203  0.980821
9272091779  0.980826
9278024039  0.980858
9283997867  0.980941
9289975301  0.980912
9296043677  0.980978
9302110469  0.980857
9308174329  0.980820
9314061539  0.980911
9319981571  0.981077
9325753289  0.981054
9331705573  0.980829
9337731233  0.980723
9343798147  0.980535
9349767971  0.980624
9355920907  0.980828
9361832401  0.980712
9367785533  0.980555
9373702229  0.980482
9379967491  0.980305
9385950349  0.980204
9392066533  0.980190
9398019859  0.980220
9404320267  0.980231
9410307779  0.979974
9416224043  0.979786
9422316721  0.979707
9428426803  0.979485
9434395843  0.979337
9440511203  0.979452
9446656787  0.979580
9452791693  0.979554
9458830361  0.979488
9464886181  0.979386
9470746963  0.979220
9476798717  0.979278
9482962057  0.979424
9489011549  0.979268
9495170563  0.979329
9501348931  0.979405
9507329761  0.979335
9513597113  0.979290
9519715427  0.979359
9525670579  0.979424
9531848933  0.979523
9537733493  0.979340
9543690883  0.979163
9549435151  0.979098
9555237271  0.979197
9561174011  0.979207
9567062867  0.979089
9572995051  0.979163
9579073187  0.979135
9585338773  0.979103
9591349699  0.978905
9597386291  0.978927
9603776779  0.978782
9609462433  0.978905
9615616741  0.978820
9621790127  0.978871
9627734299  0.978989
9633934403  0.979128
9639895579  0.979367
9646169941  0.979296
9652426369  0.979190
9658469939  0.979169
9664603453  0.978935
9670613851  0.978975
9676681363  0.978799
9682392749  0.978814
9688441733  0.978764
9694595681  0.978712
9700626707  0.978722
9706557403  0.978750
9712962419  0.978702
9719316317  0.978431
9725781563  0.978642
9731705173  0.978761
9738056771  0.978832
9744172849  0.978779
9750158167  0.978472
9756075019  0.978465
9762089411  0.978221
9768193777  0.978184
9774138013  0.977985
9779813963  0.977845
9786027863  0.977728
9792050347  0.977592
9798204763  0.977559
9804108779  0.977790
9810107173  0.977633
9816173443  0.977663
9822240073  0.977585
9828324203  0.977611
9834529051  0.977439
9840554189  0.977448
9846481133  0.977601
9852636019  0.977543
9858903731  0.977672
9864923219  0.977666
9870952213  0.977676
9877087621  0.977787
9883113749  0.977810
9889167793  0.977921
9895270069  0.977949
9901562653  0.978088
9907866307  0.978183
9913961971  0.978120
9919909991  0.978071
9926006501  0.978078
9932272739  0.978024
9938403341  0.978101
9944717179  0.978254
9950766029  0.978356
9956839499  0.978401
9962696141  0.978321
9968874281  0.978302
9975123811  0.978363
9981076517  0.978316
9987214333  0.978269
9993418921  0.978255


==> data/prime_loglog_r0_p7.dat <==
11  -1.74918
17  1.208231
19  0.445515
37  0.013145
67  -0.56396
73  0.015494
89  0.442295
109  0.773438
113  0.687500
139  1.097624
179  0.399211
233  0.931212
307  0.859580
307  1.172146
307  1.443036
307  1.025627
353  0.757149
431  0.915387
443  0.772091
503  0.459307
503  0.698559
557  1.085925
571  1.199410
593  1.303934
659  1.251776
701  1.131329
733  1.229179
739  1.320128
1153  1.409299
1171  1.492671
1187  1.697057
1187  1.766347
1187  1.831437
1259  1.777571
1259  1.726783
1289  1.678817
1297  1.739908
1321  1.486526
1373  1.448410
1433  1.313029
1613  1.378544
1867  1.538023
1901  1.690308
1907  1.881663
1913  2.019617
1979  2.019774
2089  1.890248
2089  2.020366
2089  2.145173
2143  2.061524
2213  1.901014
2237  2.021601
2273  1.906290
2351  1.908938
2393  1.762325
2699  1.878494
2699  1.990586
2917  2.027877
2939  1.993506
3089  1.821356
3181  1.723054
3203  1.829997
3257  1.867313
3259  1.968794
3313  1.809732
3331  1.687166
3371  1.787040
3371  1.883978
3467  1.917490
3547  2.010151
3547  2.011429
3623  2.100356
3907  2.071584
4013  2.072183
4229  2.044554
4283  2.017652
4289  1.936282
4337  2.020445
4339  2.075577
4451  2.076236
4457  2.076882
4733  1.973421
5021  1.975459
5197  2.054162
5303  1.903585
5393  1.831429
5419  1.810378
5443  1.740896
5651  1.672878
5689  1.606354
5987  1.636241
5987  1.571433
6011  1.531273
6067  1.607091
6211  1.635800
6323  1.663954
6451  1.736349
6899  1.807577
6911  1.833347
7057  1.836831
7057  1.883449
7841  1.795163
8543  1.714319
8747  1.697467
9151  1.663900
9661  1.527593
10099  1.503225
10357  1.578795
11059  1.617610
12101  1.608324
12553  1.555012
14149  1.548832
15299  1.613163
15641  1.714854
16193  1.744391
16883  1.772365
17443  1.824139
18251  1.762874
19081  1.788518
20627  1.777952
21493  1.779474
22453  1.691587
23011  1.706134
24373  1.741518
24691  1.754461
26633  1.766929
27773  1.768856
29017  1.751120
30223  1.792201
30851  1.765282
31891  1.758076
32797  1.769419
33893  1.735508
35837  1.658730
37313  1.584761
38231  1.496301
38791  1.553559
40577  1.518232
41809  1.548996
42859  1.474868
43651  1.418888
44501  1.473123
45433  1.449426
47123  1.396430
48313  1.396870
50093  1.433846
50753  1.333010
51229  1.320268
51593  1.356839
54287  1.385472
55171  1.461054
56123  1.467406
57203  1.413925
57923  1.453483
59113  1.420982
59471  1.440334
60089  1.452898
61547  1.490040
63907  1.507852
65089  1.543472
66529  1.518216
67043  1.475796
68059  1.446132
69149  1.457712
70067  1.474780
70717  1.491446
71837  1.541352
73757  1.518140
74731  1.468036
75539  1.467844
76579  1.483756
77933  1.462173
78877  1.456828
79997  1.514009
81077  1.461894
81307  1.446538
81931  1.476892
83933  1.456704
85427  1.441879
86389  1.378350
87877  1.320911
93053  1.340338
98443  1.421566
106019  1.497258
109387  1.424599
116827  1.340455
120721  1.301217
124907  1.329726
131779  1.323049
137827  1.324076
146161  1.300404
152459  1.291835
158129  1.307179
165947  1.370769
171539  1.380288
175859  1.392467
184187  1.376763
194869  1.397471
200579  1.402780
206039  1.376620
211427  1.334938
217933  1.335896
223439  1.256829
228797  1.241129
234989  1.254270
277169  1.200947
1118197  1.168025
2209957  1.159315
3458173  1.159873
4782707  1.121935
6297059  1.109240
7773569  1.117381
9320873  1.108658
11022619  1.076741
12740267  1.076477
14536733  1.065719
16328867  1.070031
18197363  1.057302
20139443  1.075098
22106387  1.076057
24037003  1.085308
25982207  1.076603
27962387  1.088065
30051907  1.094711
32225041  1.105212
34361597  1.115403
36468073  1.108230
38589059  1.106251
40895483  1.104302
43243451  1.106298
45511267  1.096008
47874587  1.097176
50270041  1.084941
52668829  1.082052
54999667  1.073299
57406403  1.066797
59862197  1.059128
62277983  1.066537
64745323  1.059585
67237739  1.059706
69709699  1.063867
72268523  1.057924
74859299  1.061533
77316661  1.056101
80028379  1.053965
82732451  1.049980
85430573  1.049452
88105483  1.051250
90825341  1.051445
93529003  1.052722
96381359  1.052071
99206249  1.049866
102059459  1.054475
104808527  1.057645
107624197  1.053136
110381581  1.045377
112735439  1.048054
115211323  1.049395
117567677  1.052460
119956279  1.052889
122343211  1.049656
124834051  1.045318
127289507  1.044066
129670187  1.044516
132134507  1.044932
134627827  1.041422
137047327  1.044767
139614803  1.041752
142186193  1.045322
144708787  1.041473
147250517  1.041299
149801261  1.043376
152246993  1.044094
154857821  1.042345
157363981  1.042691
159888419  1.042728
162479699  1.042510
165059803  1.043596
167650253  1.043653
170284787  1.044085
172991249  1.044101
175567673  1.045841
178288127  1.044521
180960259  1.044244
183596909  1.043173
186196831  1.043659
188829461  1.042049
191577691  1.039680
194325101  1.039915
197050459  1.039982
199904977  1.041685
202767847  1.042936
205423987  1.045839
208134181  1.043946
210937171  1.042517
213712523  1.041293
216487829  1.041826
219249419  1.041888
221971823  1.041374
224707229  1.042048
227411479  1.041513
230413273  1.043872
233223229  1.041440
235959293  1.040592
238817177  1.038174
241561499  1.036596
244362187  1.037002
247269983  1.037934
250153091  1.038402
252960101  1.038127
255851083  1.038011
258707531  1.035666
261602177  1.033017
264513433  1.031647
267426427  1.030713
270258893  1.030074
272993933  1.028722
275937821  1.026519
278771741  1.025919
281680739  1.025359
284491747  1.026898
287620117  1.026064
290587483  1.028750
293513923  1.027944
296487349  1.027369
299398147  1.025199
302468281  1.024147
305524691  1.024841
308550283  1.022953
311431961  1.023190
314387279  1.022007
317367451  1.018713
320355173  1.017006
323362411  1.018022
326390023  1.017976
329456587  1.016238
332534659  1.015447
335630069  1.015362
338659267  1.013006
341709859  1.011843
344925851  1.011727
347879699  1.010940
350861971  1.010977
353957437  1.012595
356906581  1.012552
359877649  1.011068
363050671  1.010468
366251761  1.011403
369382883  1.009292
372439591  1.006410
375503731  1.005540
378612587  1.006995
381784967  1.005966
384918139  1.006956
388015981  1.005765
391260949  1.005547
394389587  1.004872
397530163  1.004359
400749179  1.003368
404012753  1.004203
407104169  1.004112
410238001  1.005274
413356189  1.005242
416496527  1.005012
419590331  1.003659
422758643  1.003069
425985661  1.005497
429122807  1.003552
432292501  1.001191
435524387  1.002172
438737171  1.003303
441897083  1.003210
445109957  1.003329
448416197  1.001593
451740379  1.000991
454857479  1.002435
457994861  1.001007
461153753  1.000468
464325731  1.000004
467552149  0.997597
470790907  0.998080
474118787  0.997751
477442139  0.998918
480676901  0.997707
483920863  0.997976
487284929  0.996309
490577651  0.996232
493980803  0.996672
497255413  0.996925
500546971  0.996884
503919329  0.996065
507140443  0.993632
510545779  0.995116
513929791  0.993445
517298167  0.993151
520576783  0.992762
523960939  0.992985
527156011  0.994002
530234669  0.993765
533773589  0.994232
537098371  0.992384
540498437  0.991524
543846883  0.991844
547332781  0.990111
550852019  0.989326
554124323  0.990386
557448053  0.990598
560822533  0.991000
564147061  0.991590
567351299  0.992001
570786677  0.991536
574189081  0.992691
577619363  0.991266
580988971  0.991738
584178011  0.989886
587481337  0.988799
590809643  0.990263
594183097  0.988699
597659291  0.987507
600992569  0.986230
604561367  0.986217
608015269  0.984645
611439667  0.985366
614949989  0.985894
618325651  0.987362
621904859  0.988233
625229347  0.986564
628619227  0.985781
632076827  0.986055
635530267  0.986532
639027953  0.985767
642506593  0.985859
645914579  0.986833
649432829  0.987650
652811171  0.987815
656354627  0.987011
660135851  0.986957
663740479  0.986899
667295011  0.987051
670805453  0.987741
674387993  0.987020
678040663  0.986565
681613123  0.987444
684978403  0.985854
688450627  0.985688
691967987  0.985560
695471437  0.984888
698889311  0.986046
702546157  0.985070
706092911  0.985597
709607443  0.985132
713056387  0.984996
716594507  0.984752
720154987  0.983670
723590957  0.985016
727187371  0.984864
730643021  0.984686
734248769  0.984876
737773307  0.985571
741344267  0.986214
744846563  0.985646
748491407  0.984488
752162947  0.983998
755753059  0.983200
759365869  0.982613
762812717  0.983064
766346309  0.982672
769856741  0.982761
773444083  0.981846
776991869  0.981094
780514901  0.981492
783944101  0.980851
787746467  0.980522
791324561  0.980253
794991707  0.979611
798615611  0.979081
802238309  0.979733
805838479  0.978242
809627831  0.977227
813181459  0.976720
816796157  0.976523
820311229  0.977205
823974413  0.977485
827693837  0.978762
831365819  0.979842
835006261  0.979492
838785853  0.979009
842495243  0.979183
845973311  0.978535
849765151  0.977317
853318783  0.976855
856908593  0.977112
860514913  0.977027
864221147  0.978489
867912211  0.978048
871611011  0.978880
875238307  0.978235
878995219  0.977894
882667787  0.977744
886435507  0.978105
890169641  0.976857
893798219  0.976707
897401411  0.975676
901259803  0.974553
905069687  0.975069
908880157  0.975175
912659179  0.974987
916439023  0.973950
920176693  0.973387
923867293  0.973599
927637003  0.973154
931432291  0.972886
935232229  0.973177
939007319  0.973607
942765947  0.973319
946620491  0.974114
950394451  0.974504
954156923  0.974299
957996343  0.972611
961682893  0.972898
965636963  0.973947
969606629  0.973222
973460629  0.973249
977213869  0.973069
980857817  0.972977
984715411  0.973146
988488187  0.974537
992258101  0.974330
996218981  0.975162
999852131  0.975232
1003861307  0.975887
1007655107  0.976088
1011391253  0.976361
1015166323  0.976364
1018881583  0.976809
1022824331  0.976197
1026718271  0.975662
1030697309  0.975490
1034573041  0.975580
1038425701  0.975202
1042227899  0.974247
1046075659  0.973978
1049818699  0.975219
1053561293  0.974216
1057378339  0.973143
1061196119  0.972886
1065208789  0.972423
1069066039  0.973362
1072825349  0.973057
1076616199  0.972951
1080487313  0.972377
1084501141  0.972439
1088360953  0.973212
1092257053  0.973436
1096038299  0.972679
1100237779  0.972626
1103967421  0.972588
1107816539  0.972230
1111624453  0.972144
1115416493  0.972369
1119260651  0.972377
1123172299  0.971423
1127117899  0.971458
1131110731  0.971955
1135045799  0.971644
1139040173  0.971331
1142963671  0.972051
1146704029  0.971994
1150572701  0.972042
1154525597  0.972616
1158556859  0.972362
1162430651  0.972690
1166257627  0.973757
1170175411  0.973597
1174335443  0.973565
1178331743  0.973788
1182250691  0.973503
1186341643  0.974175
1190241071  0.973952
1194099421  0.973790
1197949343  0.974275
1202052113  0.974183
1205962763  0.974152
1209943639  0.974292
1213873981  0.974298
1217811059  0.973340
1221730603  0.973289
1225786249  0.972718
1229681543  0.973020
1233597221  0.973565
1237758419  0.974040
1241682733  0.974282
1245692309  0.974181
1249549901  0.973549
1253450951  0.972988
1257506917  0.972837
1261321003  0.973442
1265329801  0.973478
1269276517  0.974211
1273373779  0.974702
1277306659  0.974310
1281297583  0.974353
1285356203  0.974651
1289391991  0.974210
1293417049  0.974717
1297418117  0.974231
1301594813  0.974034
1305722813  0.974147
1309787597  0.973865
1313671213  0.973788
1317545347  0.973206
1321493923  0.973463
1325532253  0.973774
1329624403  0.972983
1333633979  0.973268
1337671733  0.973758
1341681557  0.973214
1345743667  0.973511
1349831621  0.973225
1354065301  0.973216
1358000321  0.972992
1362030287  0.973357
1366117619  0.972979
1370249563  0.973042
1374382907  0.972933
1378474379  0.973079
1382591843  0.973475
1386815539  0.972798
1390965649  0.972323
1394933789  0.972263
1399089059  0.972414
1403364923  0.972116
1407496067  0.971278
1411571671  0.970521
1415602963  0.969936
1419626141  0.970290
1423608229  0.970497
1427798699  0.970833
1431797669  0.970924
1435845757  0.970579
1439795179  0.970397
1443958039  0.970505
1447992251  0.969758
1451843077  0.969539
1456004149  0.969769
1460287331  0.969710
1464443693  0.970173
1468466099  0.970087
1472656853  0.969573
1476762941  0.969571
1480773907  0.969672
1485017981  0.969749
1489097807  0.969555
1493317997  0.969177
1497501331  0.968754
1501766447  0.968462
1506049411  0.967704
1510205971  0.967704
1514290493  0.966935
1518398377  0.966387
1522576387  0.966293
1526715739  0.967120
1530773963  0.967732
1534832107  0.968253
1539135779  0.968213
1543550531  0.968087
1547690203  0.968490
1551864179  0.969265
1556241913  0.968290
1560487349  0.967891
1564731269  0.968065
1568870203  0.968268
1572993283  0.968678
1577169787  0.969206
1581425771  0.969106
1585660507  0.968146
1589869147  0.968426
1594013059  0.967978
1598167267  0.968477
1602592003  0.968398
1606679507  0.968276
1611002483  0.967839
1615215913  0.967652
1619441741  0.967731
1623759173  0.967277
1627970131  0.966993
1632174637  0.967329
1636304311  0.967156
1640467637  0.966660
1644835123  0.966453
1649003183  0.966831
1653167339  0.966824
1657484827  0.967070
1661670869  0.967167
1665816739  0.967430
1670005391  0.967285
1674269131  0.967094
1678677139  0.966307
1682960479  0.966766
1687180483  0.966627
1691420329  0.965892
1695608819  0.965368
1699849999  0.964674
1704437797  0.964619
1708654319  0.963985
1712815411  0.964256
1717036507  0.964185
1721219447  0.963499
1725535067  0.963717
1729879729  0.963924
1734342901  0.963985
1738718351  0.963295
1743045919  0.962594
1747482427  0.962482
1751861141  0.962461
1756025477  0.962676
1760315803  0.962603
1764552509  0.962695
1768800727  0.963011
1772807657  0.962736
1777042187  0.963205
1781404819  0.963313
1785802331  0.963278
1790157547  0.963382
1794547691  0.963398
1798689619  0.963441
1803080021  0.963307
1807333757  0.963313
1811641063  0.963667
1815876817  0.963520
1820182141  0.963721
1824494851  0.964022
1828842019  0.963591
1833083657  0.963496
1837448693  0.962747
1841819971  0.962508
1846084067  0.962486
1850460413  0.962583
1854818027  0.962704
1859219981  0.962572
1863732659  0.962722
1867993147  0.962776
1872320273  0.962899
1876783283  0.962748
1881188317  0.962923
1885710187  0.963167
1889974511  0.963409
1894238747  0.962952
1898457971  0.963351
1902891461  0.962772
1907169227  0.962492
1911546083  0.962461
1916120477  0.962376
1920642137  0.962314
1925067733  0.962606
1929583907  0.962482
1934026181  0.962189
1938445081  0.962060
1942796213  0.962508
1947142709  0.962603
1951507421  0.962889
1955798797  0.963022
1960274983  0.963224
1964573203  0.963523
1968956569  0.963192
1973298889  0.963228
1977584867  0.963081
1981737847  0.963061
1986164261  0.963201
1990564021  0.962481
1994892619  0.962490
1999469779  0.962706
2004209873  0.962066
2008742741  0.962079
2013283931  0.961632
2017558243  0.961553
2021999731  0.961691
2026419371  0.961857
2030769563  0.961957
2035262989  0.961786
2039604467  0.962373
2044126193  0.961888
2048485189  0.961472
2052832429  0.961765
2057247827  0.961320
2061742349  0.961268
2066186741  0.961506
2070523073  0.961326
2074715833  0.961739
2079199819  0.961580
2083632461  0.961268
2088076789  0.961419
2092381211  0.961102
2096816563  0.961690
2101454461  0.961458
2105949361  0.961350
2110301621  0.960834
2114776861  0.960625
2119147379  0.960112
2123544883  0.960249
2127789571  0.959437
2132466683  0.958678
2136905923  0.958793
2141210573  0.958910
2145554459  0.958936
2150189389  0.958506
2154494789  0.958180
2158714763  0.958454
2163233861  0.958769
2167789661  0.957940
2172346667  0.958069
2176926391  0.958116
2181337259  0.958374
2185630771  0.958257
2190184259  0.958508
2194708123  0.958863
2198959681  0.959162
2203763131  0.959744
2208436037  0.959945
2212672123  0.959344
2217173093  0.960339
2221603399  0.960500
2226064651  0.960581
2230431787  0.960207
2234794013  0.960219
2239055909  0.960091
2243365141  0.959454
2247762109  0.959715
2252440019  0.959665
2256854813  0.959547
2261238589  0.959643
2265729107  0.959210
2270345437  0.959768
2274978187  0.959866
2279368621  0.959658
2283820037  0.960205
2288296303  0.959780
2292711283  0.960530
2297444867  0.960292
2302142111  0.959556
2306696141  0.959379
2311235389  0.959649
2315743051  0.959314
2320233011  0.959361
2324634659  0.959408
2329194773  0.958747
2334015179  0.958936
2338680931  0.959321
2343246803  0.959338
2347731109  0.958714
2352356933  0.958205
2356839587  0.957882
2361443957  0.958286
2366038867  0.957876
2370445489  0.957991
2374992341  0.957974
2379675803  0.957815
2384274941  0.957368
2388806947  0.956933
2393296817  0.957573
2397777133  0.957340
2402427647  0.957447
2406953827  0.957394
2411440169  0.957519
2415914899  0.957090
2420493479  0.957345
2424798287  0.957077
2429322587  0.956643
2433927763  0.956137
2438623283  0.956138
2443123741  0.955977
2447653459  0.955834
2452394629  0.955672
2456980571  0.955694
2461665299  0.955416
2466367513  0.955258
2470963499  0.955196
2475506489  0.955508
2480009183  0.955849
2484768653  0.955340
2489472989  0.955207
2494119637  0.954708
2498853041  0.954569
2503432583  0.955145
2507941853  0.955321
2512640827  0.954822
2517434723  0.954927
2521925317  0.954541
2526202241  0.954388
2530969699  0.955022
2535463097  0.955170
2539920619  0.955196
2544863491  0.954825
2549749207  0.954180
2554401763  0.954389
2558916791  0.953757
2563567691  0.954260
2568190249  0.954359
2572878349  0.953910
2577623099  0.954213
2582469283  0.953981
2586924071  0.954290
2591584829  0.954732
2596164113  0.954498
2601147173  0.954226
2605616803  0.954169
2610292547  0.953955
2614859941  0.953754
2619490843  0.954264
2624146501  0.953962
2628951821  0.954169
2633547997  0.954080
2638259381  0.954110
2642900111  0.954004
2647632797  0.953878
2652084287  0.953876
2656722577  0.953592
2661499037  0.953234
2666135281  0.953393
2670831907  0.953574
2675673557  0.953205
2680341253  0.953191
2684997941  0.953168
2689564763  0.952801
2694157237  0.952828
2698814843  0.952569
2703677833  0.952510
2708308333  0.951889
2713076371  0.951947
2717833933  0.951733
2722642451  0.951864
2727392887  0.951887
2732154011  0.951704
2737200133  0.951597
2742091217  0.951643
2746677379  0.951761
2751581981  0.951692
2756617427  0.951808
2761386029  0.952153
2766035989  0.952102
2770752863  0.952315
2775546899  0.952092
2780063899  0.952011
2784755989  0.951866
2789489987  0.951655
2794368851  0.951391
2799016453  0.951289
2803821523  0.951265
2808510011  0.951214
2813237797  0.951344
2817938113  0.951068
2822648603  0.951200
2827427149  0.951542
2832318413  0.951675
2837146849  0.951403
2841891043  0.951422
2846668193  0.951105
2851392331  0.950932
2856217121  0.950543
2860898461  0.950269
2865755267  0.950773
2870603909  0.950726
2875442707  0.950947
2880281981  0.951179
2884941211  0.951207
2889803159  0.951093
2894522707  0.951197
2899156517  0.951643
2904020243  0.951650
2908837427  0.951645
2913796283  0.951732
2918352799  0.951475
2923106383  0.951312
2927880083  0.951086
2932485643  0.951578
2937022013  0.951427
2941555697  0.951430
2946140819  0.951396
2951016389  0.951329
2955745643  0.951392
2960500363  0.952042
2965222837  0.951871
2969786411  0.952555
2974751369  0.952575
2979578027  0.952278
2984384789  0.952310
2989285721  0.952412
2994102719  0.952101
2999201203  0.952144
3004109203  0.952053
3008904589  0.951519
3013762861  0.951547
3018669761  0.951848
3023194879  0.951903
3028345109  0.951414
3032943821  0.951222
3037535723  0.950913
3042395243  0.951308
3047067307  0.951763
3051730547  0.951965
3056770063  0.951749
3061589507  0.951124
3066469579  0.950553
3071404051  0.950804
3076303859  0.950625
3081117037  0.950788
3086171573  0.950844
3090886697  0.951016
3095515931  0.951086
3100315753  0.951249
3105059663  0.951333
3109822841  0.951192
3114587549  0.951118
3119339261  0.951144
3124016179  0.950969
3128765147  0.951378
3133584539  0.951154
3138496507  0.950869
3143359403  0.951017
3148090723  0.950643
3152800193  0.950320
3157620593  0.950119
3162551309  0.949742
3167448533  0.949996
3172264561  0.949883
3177355157  0.949802
3182265953  0.949736
3187056907  0.949487
3192102253  0.949530
3196861939  0.949232
3201764627  0.948689
3206345189  0.948330
3211087207  0.948283
3215820437  0.948731
3220494373  0.948699
3225331003  0.948624
3230136191  0.948015
3234993211  0.947952
3239653213  0.947764
3244745017  0.947786
3249638387  0.948351
3254539949  0.948232
3259584299  0.947696
3264622129  0.947548
3269458477  0.947352
3274260371  0.947344
3279072827  0.947490
3283883077  0.947748
3288812347  0.947629
3293752531  0.947910
3298305427  0.948018
3303561643  0.947732
3308391419  0.947531
3313179449  0.947603
3318013367  0.947741
3322627453  0.947737
3327557011  0.948039
3332293043  0.948008
3337344539  0.947926
3342227683  0.948071
3347092979  0.948367
3352066021  0.948484
3356783341  0.948289
3361838827  0.948026
3366873427  0.947510
3371662477  0.947650
3376470043  0.947493
3381287387  0.947373
3386355811  0.947056
3391186339  0.947003
3395997019  0.946957
3401116291  0.946919
3405838699  0.947234
3410766509  0.947214
3415886659  0.947134
3420840637  0.947063
3425761441  0.946669
3430449949  0.946412
3435151963  0.946529
3440227069  0.946667
3445188401  0.946934
3450081091  0.946993
3455007263  0.946661
3460010777  0.946827
3464923411  0.946811
3469618277  0.946776
3474513089  0.946943
3479339179  0.946717
3484103653  0.946685
3488825261  0.946805
3493789147  0.946748
3498650189  0.946513
3503684413  0.946417
3508727389  0.946365
3513750491  0.946137
3518746579  0.946179
3523485509  0.946367
3528736489  0.946158
3533569139  0.946240
3538468429  0.946233
3543560357  0.946312
3548486017  0.946279
3553196819  0.946158
3558156793  0.946361
3563275213  0.946346
3568141691  0.946253
3573001343  0.945975
3577924963  0.945652
3583060213  0.945444
3587793211  0.945594
3592800467  0.945768
3597746063  0.945611
3602565539  0.945516
3607736437  0.945550
3612645613  0.945376
3617605993  0.945392
3622639859  0.945627
3627717001  0.945491
3632631883  0.945537
3637896403  0.945408
3642619859  0.945312
3647731771  0.945546
3652741019  0.945332
3657633523  0.945619
3662758789  0.945329
3667811473  0.945281
3672896881  0.945239
3677884039  0.945563
3682620283  0.945382
3687513611  0.945060
3692581091  0.944895
3697536449  0.944681
3702553759  0.944701
3707422309  0.944763
3712204927  0.944646
3717143707  0.944676
3722069779  0.944404
3727283531  0.944291
3732145451  0.944220
3737074013  0.943812
3741976937  0.944112
3747008443  0.944389
3752139239  0.944441
3756968987  0.944472
3762044851  0.944335
3767075743  0.944276
3771981217  0.944265
3777029099  0.944513
3781985651  0.944383
3786890027  0.944582
3792073123  0.944357
3797170199  0.944646
3802748779  0.944484
3807697547  0.944456
3812820029  0.944408
3817926907  0.944327
3822906779  0.944539
3827905187  0.944210
3832861213  0.944131
3837695507  0.944283
3842575741  0.944485
3847808179  0.944263
3852829361  0.944459
3857607739  0.944277
3862541003  0.943979
3868093711  0.944299
3873171257  0.944232
3878076637  0.944587
3883113677  0.944510
3888329219  0.944677
3893179187  0.944281
3898117423  0.944123
3903338629  0.944085
3908236427  0.944170
3913126507  0.944614
3918172901  0.944817
3923234083  0.944530
3928379579  0.944893
3933569539  0.944756
3938727061  0.944531
3943765807  0.944277
3948677189  0.944475
3953563093  0.944711
3958464779  0.944688
3963598757  0.944410
3968801813  0.944049
3974034959  0.944327
3978981469  0.944176
3984062237  0.944180
3989245691  0.944298
3994437581  0.944096
3999540227  0.944050
4004819239  0.943850
4009996049  0.943759
4015220227  0.943826
4020330163  0.944002
4025464739  0.944116
4030432883  0.943993
4035755611  0.943957
4040886539  0.943945
4045766831  0.943970
4050899563  0.943964
4056034069  0.944121
4061229947  0.944292
4066457491  0.944172
4071618017  0.944165
4076889163  0.944150
4082051593  0.944309
4087092169  0.944160
4092151013  0.943825
4097570651  0.943908
4102723459  0.943994
4107622139  0.943602
4112769509  0.943550
4117845659  0.943238
4122771463  0.943240
4127815603  0.943191
4132940699  0.943049
4138156013  0.942820
4143208417  0.942997
4148481677  0.942706
4153818563  0.942399
4159113187  0.942604
4164256183  0.942430
4169343221  0.942647
4174598213  0.942751
4179678163  0.942906
4185003769  0.943008
4190065027  0.942720
4195186181  0.942953
4200658139  0.942870
4205696491  0.943117
4210780723  0.943157
4215804029  0.943414
4220854273  0.943046
4226073373  0.942848
4231168001  0.942683
4236400159  0.942693
4241640563  0.942574
4246898603  0.942884
4252136989  0.942687
4257235637  0.942789
4262289211  0.942838
4267438829  0.942948
4272665041  0.942828
4277852707  0.942776
4282894313  0.943030
4287943259  0.942978
4293051589  0.943012
4298175787  0.943193
4303410019  0.942904
4308928079  0.942793
4314169213  0.942783
4319213203  0.942683
4324447133  0.942681
4329983813  0.942720
4335257819  0.942606
4340418559  0.942769
4345795133  0.942587
4350916639  0.942610
4355912909  0.942810
4361020003  0.942921
4366135541  0.942778
4371377267  0.942904
4376482109  0.942841
4381737499  0.942737
4386936373  0.942493
4392095371  0.942448
4397181629  0.942183
4402475653  0.941788
4407542533  0.941572
4412647259  0.941538
4417720207  0.941829
4422700453  0.941936
4427810587  0.942153
4432720619  0.942574
4437489247  0.942782
4442627869  0.942415
4447653641  0.942412
4452715733  0.942552
4457976443  0.942281
4463141041  0.942184
4468309687  0.942193
4473287437  0.942006
4478545583  0.941790
4483807571  0.941438
4489013611  0.941446
4494242827  0.941548
4499450587  0.941580
4504949101  0.941483
4510127549  0.941436
4515365807  0.941877
4520389859  0.941527
4525475947  0.941635
4530583373  0.941567
4535819803  0.941449
4540971923  0.941623
4546341419  0.941677
4551564421  0.941581
4556824523  0.941730
4561993297  0.941882
4567524427  0.942110
4572463303  0.942225
4577717939  0.942181
4583063161  0.941852
4588193647  0.941885
4593518483  0.942127
4598919931  0.941956
4604018977  0.941885
4609031501  0.941632
4614325687  0.941754
4619298763  0.941579
4624540507  0.941537
4629507797  0.941728
4634751661  0.941873
4639521197  0.941923
4644829477  0.941988
4649935853  0.941726
4655218663  0.941770
4660357099  0.941525
4665587299  0.941555
4670693243  0.941681
4676016643  0.941572
4681215499  0.941504
4686516173  0.941432
4691808467  0.941369
4696916251  0.941357
4702531991  0.941265
4707570779  0.940899
4712719357  0.940917
4718274227  0.940618
4723373563  0.940389
4728443323  0.940535
4733879221  0.940537
4739300711  0.940467
4744379053  0.940554
4749651827  0.940603
4754919523  0.940690
4760024603  0.940430
4765365379  0.940473
4770639397  0.940309
4775778347  0.940196
4781046341  0.940095
4786111973  0.940077
4791208951  0.939931
4796334089  0.940083
4801868587  0.940286
4807056413  0.940185
4812310117  0.940060
4817365529  0.939999
4822668973  0.939968
4827956041  0.939583
4833227689  0.939785
4838370013  0.939461
4843638091  0.939401
4848709211  0.939723
4853966779  0.939874
4859037811  0.940002
4864455391  0.940125
4869637501  0.940182
4874830717  0.939960
4879730483  0.939887
4884767611  0.939736
4890092797  0.940098
4895387467  0.940006
4900919333  0.940035
4906285921  0.939871
4911667349  0.939902
4916840821  0.939977
4921890091  0.940094
4927204297  0.940404
4932623299  0.940339
4937858407  0.939981
4943174113  0.940011
4948244027  0.940020
4953385483  0.939996
4958650621  0.940132
4963833643  0.939960
4968931771  0.939782
4974275627  0.939447
4979891347  0.939103
4985207443  0.938858
4990666669  0.938588
4995955579  0.938640
5001676963  0.938719
5007146453  0.938647
5012426339  0.938832
5017875911  0.938734
5023152587  0.938607
5028388699  0.938453
5033890513  0.938257
5039050853  0.937972
5044726699  0.938285
5050184093  0.938411
5055483779  0.938339
5060708267  0.938154
5065930549  0.938290
5071426429  0.938344
5076760391  0.937905
5082157331  0.937788
5087781883  0.937463
5093186291  0.937562
5098157803  0.937539
5103968141  0.937432
5109257863  0.937335
5114414483  0.937441
5119785683  0.937135
5124985757  0.937291
5130160613  0.937273
5135388787  0.937150
5140553029  0.937060
5145965317  0.937148
5151270977  0.936907
5156751437  0.936690
5162073661  0.936637
5167589971  0.936748
5172963559  0.936915
5178367547  0.937115
5183592013  0.936867
5189126251  0.936746
5194677289  0.936644
5199716461  0.936509
5205206113  0.936704
5210515423  0.936830
5215840541  0.936975
5221227443  0.936984
5226667321  0.937064
5231985373  0.936867
5237207627  0.937118
5242624763  0.937076
5247911387  0.937250
5253499561  0.937230
5258886203  0.936960
5264272061  0.936888
5269830821  0.937196
5275090357  0.937329
5280443677  0.937351
5286270413  0.937504
5291517547  0.937626
5296863931  0.937608
5302381771  0.937791
5307582653  0.937796
5313063293  0.938019
5318589293  0.937980
5324176547  0.937999
5329698499  0.938011
5335304719  0.938015
5340661241  0.938189
5345926067  0.937948
5350980641  0.937749
5356380257  0.937963
5361970483  0.938166
5367437143  0.938522
5372879251  0.938696
5378330827  0.938719
5383657537  0.938536
5389026647  0.938653
5394168203  0.938486
5399596211  0.938689
5405102113  0.938554
5410348201  0.938567
5415544579  0.938637
5420990699  0.938542
5426365127  0.938548
5431500787  0.938556
5436831391  0.938660
5442145867  0.938762
5447457803  0.938664
5452855333  0.938982
5458205917  0.939319
5463768139  0.939070
5469063731  0.939061
5474546459  0.938921
5480064313  0.938817
5485486471  0.938731
5490766691  0.938370
5496086971  0.938357
5501973613  0.938406
5507122123  0.938050
5512584947  0.937965
5517998597  0.937772
5523604661  0.937852
5529097297  0.937762
5534845739  0.937829
5540349677  0.937645
5545621387  0.937691
5551146173  0.937723
5556534733  0.937536
5562065671  0.937540
5567434531  0.937654
5572725779  0.937910
5578113833  0.937968
5583526373  0.938087
5588832779  0.938215
5594202829  0.938190
5599459147  0.938352
5605189633  0.938496
5610571741  0.938321
5616024413  0.938251
5621229043  0.938201
5626734187  0.938068
5632134899  0.938135
5637601351  0.938193
5643181871  0.938141
5648616959  0.938113
5653986049  0.938189
5659485883  0.938226
5664803741  0.938261
5670154421  0.938255
5675236271  0.938262
5680587203  0.938054
5685840187  0.937870
5691365599  0.937715
5696875211  0.937547
5702619301  0.937448
5708007821  0.937249
5713442071  0.937217
5719064033  0.936936
5724360647  0.936913
5729547293  0.936996
5734988971  0.937080
5740400923  0.937304
5745986371  0.937282
5751343963  0.937046
5756869367  0.936917
5762409787  0.936781
5768083891  0.936708
5773432141  0.936642
5779173203  0.936687
5784490003  0.936767
5789970973  0.936793
5795319571  0.936838
5800961009  0.936651
5806170541  0.936333
5811827501  0.936323
5817048373  0.936188
5822538149  0.935957
5827952771  0.935937
5833431469  0.935901
5838642157  0.936034
5844277259  0.935916
5849822659  0.935725
5855516351  0.935614
5860828091  0.935548
5866306513  0.935580
5871818077  0.935460
5877385939  0.935107
5882923421  0.935144
5888518739  0.935054
5893820333  0.935137
5899112129  0.935126
5904434603  0.934788
5909928019  0.934535
5915472383  0.934340
5921037557  0.934423
5926349309  0.934415
5931890917  0.934034
5937274097  0.934180
5942996483  0.934113
5948297821  0.933992
5953704103  0.934216
5959192627  0.934068
5964860393  0.934022
5970513187  0.933943
5975969039  0.933768
5981549683  0.933754
5986884341  0.933774
5992157539  0.933569
5997610403  0.933655
6003615587  0.933795
6009048827  0.933573
6014511403  0.933610
6019992971  0.933458
6025477427  0.933274
6031250597  0.933228
6036815893  0.933132
6042456307  0.933161
6047920297  0.933428
6053433259  0.933522
6058850179  0.933233
6064532443  0.933209
6069776171  0.933135
6075283469  0.933102
6080992507  0.933300
6086542151  0.933344
6092137951  0.933496
6097652669  0.933470
6103498727  0.933585
6108992567  0.933616
6114576187  0.933174
6120263621  0.933135
6125672269  0.933004
6131148197  0.932962
6136515029  0.932775
6142206781  0.932583
6148023067  0.932446
6153383861  0.932489
6158878309  0.932228
6164194607  0.932050
6169802033  0.931934
6175148851  0.931986
6180787651  0.932122
6186412763  0.932211
6192006749  0.932037
6197447579  0.931954
6203261723  0.932209
6208839151  0.932223
6214407301  0.932208
6219783223  0.932107
6225135977  0.932004
6230531987  0.931965
6235931323  0.931827
6241485847  0.931696
6247147133  0.931720
6252670843  0.931505
6258133171  0.931561
6263908841  0.931465
6269212387  0.931201
6274692331  0.931336
6280340411  0.931391
6285898123  0.931361
6291505819  0.931402
6297354487  0.931248
6302972243  0.931268
6308539651  0.931515
6314078411  0.931463
6319518437  0.931289
6325206539  0.931289
6330748283  0.931369
6336479491  0.931200
6341900329  0.931215
6347403593  0.931145
6352933481  0.931427
6358565599  0.931633
6364158569  0.931309
6369797033  0.931133
6375529187  0.930932
6380937611  0.931045
6386684107  0.931016
6392248199  0.931067
6397709147  0.930968
6403266757  0.930968
6408749023  0.931005
6414374819  0.931109
6420056057  0.931179
6425747491  0.930884
6431184083  0.930812
6436595507  0.930977
6441783589  0.930744
6447477389  0.930635
6452966771  0.930433
6458491043  0.930309
6464028173  0.930329
6469524533  0.930118
6475363777  0.930160
6480892387  0.930255
6486622291  0.930140
6492220129  0.930091
6497611399  0.930261
6503452037  0.930307
6509383579  0.930349
6514847249  0.930508
6520428029  0.930577
6525937981  0.930709
6531558301  0.930742
6537450613  0.930628
6542970089  0.930417
6548530907  0.930080
6554197483  0.930001
6559928029  0.929980
6565371707  0.930110
6570858779  0.930235
6576534691  0.930206
6582188167  0.930238
6588158581  0.930198
6593788163  0.930418
6599285711  0.930206
6604775389  0.930132
6610304861  0.930340
6615871741  0.930288
6621507149  0.930292
6627114971  0.930312
6632581051  0.930235
6638352319  0.930241
6643847069  0.930417
6649390259  0.930391
6655119157  0.930231
6660715349  0.930228
6666078187  0.930132
6671449027  0.929913
6677229563  0.929798
6682897093  0.929805
6688343611  0.929979
6693931099  0.929899
6699612221  0.929886
6705560243  0.929756
6711149069  0.929568
6716692393  0.929556
6722286611  0.929530
6728015719  0.929464
6733592189  0.929526
6739310563  0.929433
6744868969  0.929324
6750598651  0.929452
6756169603  0.929479
6761553853  0.929423
6767301923  0.929483
6772963501  0.929471
6778743173  0.929518
6784432363  0.929343
6790205437  0.929298
6795821563  0.929232
6801551371  0.929295
6807102191  0.929298
6812518589  0.929161
6818367533  0.929129
6823885949  0.929419
6829681139  0.929402
6835308247  0.929228
6841059691  0.929313
6846626219  0.929479
6852363923  0.929549
6857980091  0.929305
6863439169  0.929155
6869107291  0.928951
6874520269  0.929061
6880225699  0.929104
6885554971  0.929213
6891313327  0.929185
6896886121  0.929202
6902667911  0.928927
6908155759  0.928955
6913784341  0.928812
6919258949  0.928848
6924720059  0.928901
6930560011  0.928906
6936442291  0.929176
6942036691  0.929063
6947674093  0.929182
6953374531  0.929240
6959279699  0.929271
6964864157  0.929469
6970408787  0.929417
6976029581  0.929382
6981845147  0.929500
6987686437  0.929601
6993342659  0.929632
6998844653  0.929659
7004488763  0.929651
7010205947  0.929409
7015755079  0.929356
7021648177  0.929254
7027266731  0.929133
7032955733  0.929165
7038685243  0.929205
7044633949  0.929239
7050280789  0.929294
7056035773  0.929302
7061535073  0.929202
7067270179  0.929107
7072846129  0.929295
7078587317  0.929117
7084166581  0.929114
7089982037  0.928919
7095490393  0.928801
7101680987  0.928849
7107148907  0.928801
7112818579  0.928760
7118520323  0.928609
7124022043  0.928583
7129612837  0.928611
7135218989  0.928599
7140918871  0.928691
7146620893  0.928626
7152320941  0.928719
7158155717  0.928905
7163918299  0.928907
7169797939  0.929058
7175488459  0.929050
7181066357  0.928954
7186694579  0.928816
7192500011  0.928744
7198230751  0.928737
7204081219  0.928497
7209642709  0.928407
7215277571  0.928333
7221052369  0.928407
7226892989  0.928617
7232691451  0.928756
7238323303  0.928607
7244040691  0.928711
7249839733  0.928696
7255439651  0.928656
7261342111  0.928604
7266977863  0.928526
7272760051  0.928516
7278472079  0.928294
7284077741  0.928116
7289995243  0.927980
7295699539  0.928055
7301625283  0.927965
7307637371  0.927990
7313611411  0.928017
7319382979  0.928047
7324927523  0.927961
7330658149  0.927949
7336190923  0.928111
7341959393  0.928338
7347762937  0.927971
7353382643  0.927952
7359293723  0.927825
7365120823  0.927729
7371031337  0.927830
7376692691  0.927853
7382537347  0.927838
7388421461  0.927946
7394265451  0.927709
7400290699  0.927724
7406094583  0.927666
7411841999  0.927558
7417705213  0.927437
7423523299  0.927364
7429288123  0.927314
7435123547  0.927270
7440879041  0.927443
7446537587  0.927225
7452086003  0.927265
7458001043  0.927232
7463701853  0.927103
7469483467  0.927022
7475047093  0.927160
7480756981  0.927100
7486490339  0.926990
7492223701  0.927112
7497793379  0.926779
7503863023  0.926837
7509629683  0.926808
7515306299  0.926892
7521126227  0.926970
7527068963  0.926825
7532481643  0.926631
7538224159  0.926596
7543983781  0.926452
7549862077  0.926492
7555384451  0.926602
7561285481  0.926501
7567456817  0.926463
7572976993  0.926452
7578656861  0.926449
7584696347  0.926410
7590407731  0.926332
7596186349  0.926343
7602073741  0.926231
7607930003  0.926308
7613449147  0.926279
7619180383  0.926122
7625032781  0.926088
7630835213  0.926096
7636673789  0.926176
7642399627  0.926103
7648009403  0.926021
7653771997  0.925894
7659561587  0.925597
7665144301  0.925563
7670910179  0.925607
7676802979  0.925409
7682555341  0.925500
7688318753  0.925325
7693870267  0.925255
7699829867  0.925128
7705852163  0.925157
7711586507  0.925162
7717270949  0.925087
7723057879  0.925355
7728789097  0.925365
7734539413  0.925573
7740306997  0.925568
7746178873  0.925685
7751923357  0.925662
7757561051  0.925650
7763529203  0.925657
7769300347  0.925565
7775111213  0.925550
7780993153  0.925670
7786702331  0.925528
7792574221  0.925526
7798447171  0.925546
7804287989  0.925324
7810075099  0.925272
7815752557  0.925345
7821528643  0.925311
7827234293  0.925170
7833285307  0.925192
7839123013  0.925239
7844897519  0.925439
7850469721  0.925530
7856171381  0.925571
7861823659  0.925340
7867688293  0.925212
7873478827  0.925197
7879312547  0.925267
7885118809  0.925312
7890754373  0.925167
7896471859  0.925102
7902482953  0.924952
7908070949  0.925067
7913664163  0.924952
7919285021  0.924877
7925158259  0.924901
7930791641  0.925039
7936692287  0.925093
7942509541  0.924971
7948339193  0.925079
7954215589  0.925205
7960019227  0.925116
7966000657  0.924997
7972006411  0.924948
7977904631  0.924800
7983646019  0.924868
7989537389  0.925013
7995345587  0.925074
8001447211  0.925182
8006964337  0.925180
8012833163  0.925047
8018699707  0.925032
8024275907  0.925061
8030126717  0.925011
8036066693  0.924775
8041910581  0.924762
8047574243  0.924659
8053506323  0.924790
8059153493  0.924823
8065304099  0.924828
8071283141  0.924714
8076984557  0.924755
8082714473  0.924705
8088611731  0.924391
8094776849  0.924485
8100689921  0.924708
8106587897  0.924637
8112490613  0.924630
8118342721  0.924517
8124133453  0.924480
8129833213  0.924549
8135751581  0.924514
8141699123  0.924370
8147409233  0.924290
8153205211  0.924421
8158889267  0.924319
8164763963  0.924281
8170589971  0.924250
8176548923  0.924517
8182500451  0.924462
8188334659  0.924394
8194200103  0.924315
8200354699  0.924417
8206304507  0.924567
8211972401  0.924446
8217895963  0.924467
8223870439  0.924512
8229732299  0.924248
8235753769  0.924253
8241646943  0.924169
8247705283  0.924128
8253375517  0.924100
8259264421  0.924127
8265233147  0.924005
8270922157  0.923771
8276811077  0.923855
8282658113  0.923767
8288635403  0.923784
8294306651  0.923978
8300293633  0.923974
8306014627  0.923826
8311687471  0.923868
8317526299  0.923627
8323557227  0.923658
8329418101  0.923463
8335590827  0.923527
8341605289  0.923487
8347584941  0.923385
8353535651  0.923339
8359388923  0.923284
8365953293  0.923319
8371881971  0.923063
8377760141  0.923080
8383434187  0.923048
8389452583  0.923162
8395139887  0.923018
8401021451  0.923012
8406843787  0.923060
8412893171  0.922953
8418701491  0.922752
8424440939  0.922819
8430155093  0.922628
8436102517  0.922539
8442045559  0.922457
8448068501  0.922367
8454096239  0.922276
8460098281  0.922314
8465700799  0.922314
8471442383  0.922284
8477363581  0.922110
8483181229  0.922171
8488812253  0.921930
8494795691  0.921855
8501021251  0.921764
8506954763  0.921803
8512891687  0.921711
8518745051  0.921767
8524261321  0.921630
8530223921  0.921355
8536097197  0.921257
8542012891  0.921265
8547858911  0.921436
8553795709  0.921512
8559670747  0.921569
8565684931  0.921596
8571623107  0.921663
8577598339  0.921585
8583358139  0.921491
8589329381  0.921488
8595197099  0.921527
8601376669  0.921476
8607344023  0.921487
8613169183  0.921455
8618914049  0.921462
8624865283  0.921216
8630995033  0.921195
8636914289  0.921244
8642883817  0.921353
8649083459  0.921358
8654913437  0.921287
8661060061  0.921243
8666951653  0.921182
8672911469  0.921145
8678640307  0.921042
8684562947  0.921076
8690400077  0.921129
8696097923  0.921241
8702475053  0.921621
8708249863  0.921636
8714290733  0.921678
8720237243  0.921731
8726390119  0.921563
8732393041  0.921462
8738404001  0.921430
8744424421  0.921371
8750253563  0.921332
8756077501  0.921301
8761960937  0.921174
8768207753  0.921063
8774319811  0.921043
8780234819  0.921098
8786076331  0.921035
8791841249  0.920929
8798045363  0.920986
8804370563  0.920889
8810083907  0.920886
8815968197  0.920888
8821977061  0.920903
8827887499  0.920919
8833813133  0.920936
8839674863  0.921124
8845152299  0.920895
8850922357  0.921055
8857045987  0.921273
8862822739  0.921217
8868648473  0.921123
8874621629  0.921200
8880681707  0.921078
8886512501  0.921075
8892447653  0.921118
8898385819  0.920933
8904871477  0.920849
8910760123  0.920828
8916795541  0.920897
8922747731  0.920911
8928620803  0.921058
8934662053  0.920917
8940697387  0.920859
8946845893  0.920907
8952929189  0.920779
8958656491  0.920761
8964652283  0.920737
8970836747  0.920781
8976965149  0.920783
8982813929  0.920766
8988882569  0.920843
8994827827  0.920812
9001042613  0.920878
9006914621  0.920920
9012945619  0.920729
9018969781  0.920647
9024715657  0.920696
9030744259  0.920714
9036601397  0.920715
9042625811  0.920765
9048601213  0.920740
9054517501  0.920741
9060384173  0.920832
9066586553  0.920594
9072676499  0.920515
9078377291  0.920402
9084220517  0.920460
9089977493  0.920466
9096226037  0.920428
9102722669  0.920455
9109037947  0.920294
9115229339  0.920314
9121433599  0.920491
9127628297  0.920291
9133939907  0.920213
9139905883  0.920238
9145943003  0.920203
9151987463  0.920292
9157994317  0.920237
9163892191  0.920176
9169847749  0.920218
9176118829  0.920079
9182120819  0.919982
9188254541  0.919938
9194201173  0.919877
9200716307  0.919824
9206812063  0.919822
9212690719  0.920044
9218586101  0.919783
9224427871  0.919670
9230073011  0.919686
9235975579  0.919579
9241943453  0.919457
9247981747  0.919612
9253965491  0.919816
9259911187  0.919611
9265919203  0.919405
9272091779  0.919393
9278024039  0.919406
9283997867  0.919429
9289975301  0.919348
9296043677  0.919172
9302110469  0.918921
9308174329  0.918843
9314061539  0.918792
9319981571  0.918558
9325753289  0.918591
9331705573  0.918667
9337731233  0.918622
9343798147  0.918521
9349767971  0.918413
9355920907  0.918292
9361832401  0.918329
9367785533  0.918424
9373702229  0.918532
9379967491  0.918376
9385950349  0.918538
9392066533  0.918500
9398019859  0.918560
9404320267  0.918401
9410307779  0.918510
9416224043  0.918690
9422316721  0.918544
9428426803  0.918557
9434395843  0.918463
9440511203  0.918489
9446656787  0.918622
9452791693  0.918484
9458830361  0.918440
9464886181  0.918309
9470746963  0.918128
9476798717  0.918171
9482962057  0.918287
9489011549  0.918102
9495170563  0.918068
9501348931  0.918012
9507329761  0.918069
9513597113  0.918110
9519715427  0.918002
9525670579  0.917919
9531848933  0.918027
9537733493  0.918059
9543690883  0.918127
9549435151  0.918158
9555237271  0.917932
9561174011  0.918055
9567062867  0.917961
9572995051  0.917717
9579073187  0.917688
9585338773  0.917576
9591349699  0.917618
9597386291  0.917596
9603776779  0.917629
9609462433  0.917402
9615616741  0.917469
9621790127  0.917338
9627734299  0.917313
9633934403  0.917209
9639895579  0.917324
9646169941  0.917217
9652426369  0.917323
9658469939  0.917208
9664603453  0.917202
9670613851  0.917334
9676681363  0.917380
9682392749  0.917407
9688441733  0.917428
9694595681  0.917329
9700626707  0.917393
9706557403  0.917365
9712962419  0.917382
9719316317  0.917342
9725781563  0.917277
9731705173  0.917274
9738056771  0.917223
9744172849  0.917165
9750158167  0.917132
9756075019  0.917130
9762089411  0.917060
9768193777  0.917115
9774138013  0.917138
9779813963  0.917181
9786027863  0.917197
9792050347  0.917000
9798204763  0.916983
9804108779  0.916936
9810107173  0.916999
9816173443  0.916822
9822240073  0.916766
9828324203  0.916804
9834529051  0.916770
9840554189  0.916813
9846481133  0.916831
9852636019  0.917020
9858903731  0.916770
9864923219  0.916739
9870952213  0.916680
9877087621  0.916880
9883113749  0.916907
9889167793  0.916716
9895270069  0.916695
9901562653  0.916782
9907866307  0.916688
9913961971  0.916588
9919909991  0.916318
9926006501  0.916285
9932272739  0.916285
9938403341  0.916318
9944717179  0.916172
9950766029  0.916151
9956839499  0.916141
9962696141  0.916089
9968874281  0.916079
9975123811  0.916075
9981076517  0.916064
9987214333  0.916034
9993418921  0.915968


==> data/prime_loglog_r1_p11.dat <==
37  -6.41981
43  -1.22279
53  -0.81519
61  -2.37844
79  -2.49260
83  -1.33423
89  -1.57264
101  -1.75839
131  -1.56302
163  -2.38352
197  -1.56155
229  -1.85458
269  -2.10926
277  -1.83524
331  -1.71289
347  -1.93702
359  -2.03156
359  -2.11560
373  -2.56592
431  -2.88830
443  -2.49259
443  -2.54358
467  -2.11719
503  -1.95281
557  -2.09599
593  -2.30061
659  -2.21540
677  -2.33712
797  -2.12554
811  -1.80111
827  -1.55868
829  -1.50997
997  -1.46422
1019  -1.36423
1019  -1.49114
1051  -1.44972
1091  -1.51568
1259  -1.57924
1439  -1.43700
1549  -1.40108
1607  -1.46442
1747  -1.33382
1811  -1.06849
1949  -1.04420
1973  -0.79583
1987  -0.91076
2017  -1.15045
2089  -1.12648
2141  -1.26979
2161  -1.08132
2221  -0.98004
2269  -1.00052
2341  -0.86567
2357  -0.88760
2539  -0.87146
2557  -0.70875
2609  -0.58776
2699  -0.50635
2749  -0.35748
3023  -0.17809
3109  -0.17517
3163  -0.00405
3229  0.062340
3251  0.192005
3259  0.189051
3259  0.122837
3313  0.277165
3347  0.211506
3391  0.178072
3469  0.175528
3547  0.232238
3797  0.170422
3803  0.081399
3851  0.080299
3853  0.219962
3877  0.217068
3931  0.104460
3947  0.048917
4021  -0.00527
4051  0.047717
4159  0.125655
4159  0.253404
4481  0.173395
4481  0.247371
4493  0.169303
4507  0.241631
4603  0.238854
4799  0.236139
4799  0.377571
5237  0.254070
5309  0.204045
5417  0.201827
5417  0.199656
5417  0.243308
5443  0.240747
5503  0.170949
5563  0.080340
5653  -0.03049
5717  -0.11737
5867  -0.07298
5987  -0.02942
6427  0.012785
7019  -0.06607
7219  -0.15732
8069  -0.29571
8623  -0.42365
9127  -0.30650
9811  -0.34403
10163  -0.36315
10789  -0.32015
10987  -0.33908
11789  -0.39959
12007  -0.42889
12289  -0.32143
13093  -0.32519
13723  -0.27755
15013  -0.28220
15227  -0.44503
15661  -0.55210
16061  -0.46853
16649  -0.42296
17093  -0.33535
17573  -0.31661
18059  -0.39379
18397  -0.27126
19387  -0.16403
20089  -0.16048
20707  -0.14740
21347  -0.19207
22511  -0.19763
22963  -0.16610
23539  -0.14485
23827  -0.10668
24371  -0.10466
25031  -0.13692
25469  -0.18481
26177  -0.18149
26821  -0.09719
27647  -0.11945
28279  -0.11745
28579  -0.07684
29027  -0.18975
29501  -0.17172
30169  -0.22805
30707  -0.20269
30853  -0.21391
31607  -0.16127
32561  -0.13798
33811  -0.09476
34613  -0.10016
34939  -0.11210
35401  -0.12373
36307  -0.09600
36779  -0.08826
37013  -0.04902
38053  -0.05462
38557  -0.12813
39113  -0.14479
39509  -0.17914
40237  -0.17092
41183  -0.22769
41597  -0.17830
42013  -0.17613
42667  -0.22521
43591  -0.24505
44771  -0.28113
45691  -0.26686
47143  -0.22023
47459  -0.21773
48337  -0.17798
48571  -0.16019
49121  -0.14800
49877  -0.17738
50459  -0.10391
51437  -0.07751
52021  -0.09672
52541  -0.05108
54163  -0.03581
54869  -0.00138
55949  0.013083
56773  -0.03002
59509  -0.01505
63103  -0.06331
67043  -0.02676
69859  -0.02171
72679  0.079419
75617  0.127484
79481  0.267043
82301  0.214956
85669  0.069587
89767  0.098833
92179  0.035281
95723  -0.06109
99251  0.027166
102611  0.042125
106993  0.083863
111227  0.075846
115223  0.068210
119747  0.078043
123787  0.123741
127669  0.233062
131311  0.254772
136093  0.254585
140587  0.264737
145709  0.188715
165811  0.285462
663857  0.405217
1279043  0.390121
1962811  0.479418
2749027  0.455176
3541339  0.431365
4402351  0.437144
5251933  0.408039
6165629  0.380064
7138331  0.351252
8140843  0.345595
9159977  0.347842
10206611  0.326322
11288429  0.338189
12437683  0.336335
13582837  0.326132
14729563  0.314126
15933941  0.301107
17069797  0.296469
18340957  0.294124
19593703  0.301620
20842037  0.289851
22159331  0.299809
23440477  0.311953
24749981  0.310787
26073889  0.300624
27384949  0.311756
28739819  0.316945
30114431  0.327566
31470853  0.334165
32827133  0.333907
34279093  0.333179
35704243  0.346537
37134743  0.341742
38626307  0.347120
40137491  0.355305
41585149  0.355653
43092377  0.353660
44668483  0.363568
46150561  0.371791
47717819  0.378591
49257763  0.379230
50750299  0.372954
52355923  0.378131
53927749  0.381691
55511263  0.377770
57099907  0.382036
58594901  0.383672
60160679  0.381296
61737301  0.378785
63337163  0.374206
65352179  0.365315
67463771  0.366198
69626189  0.375074
71693243  0.373878
73894123  0.375743
76077811  0.370043
78290893  0.371654
80452909  0.372077
82725947  0.374242
85025971  0.372752
87236407  0.369910
89484391  0.374976
91754459  0.372290
94092659  0.371511
96416779  0.369140
98655191  0.372972
101066489  0.365954
103429877  0.365154
105592211  0.362838
107920283  0.364953
110275811  0.359738
112750739  0.359861
115076501  0.359057
117495971  0.360214
119914469  0.358793
122364653  0.358705
124681813  0.359947
127085473  0.361741
129656861  0.360570
132100883  0.358531
134518861  0.363633
137037983  0.361386
139547627  0.357579
141952579  0.355761
144584971  0.354389
147140531  0.358628
149731651  0.365389
152188093  0.368517
154741099  0.373893
157371691  0.377465
159957211  0.375104
162499121  0.375427
165069941  0.374635
167687621  0.376443
170214223  0.374182
172671547  0.375336
175356361  0.370861
177942539  0.370238
180450883  0.370350
183163573  0.369928
185864989  0.368794
188612189  0.366393
191230183  0.365900
193925197  0.366911
196680779  0.366565
199289339  0.364916
201936613  0.364258
204721109  0.363635
207523637  0.364203
210300271  0.364218
212980751  0.367454
215703671  0.368912
218449151  0.369410
221193673  0.370033
223844773  0.369615
226518269  0.370706
229323509  0.370479
231984679  0.367316
234761981  0.372256
237563561  0.371792
240336163  0.369961
243043819  0.369305
245904931  0.371588
248697503  0.370884
251475941  0.370204
254325119  0.367992
257181247  0.367805
259968833  0.371305
262846387  0.368523
265601683  0.370651
268441687  0.368217
271341347  0.371317
274102861  0.370271
277029757  0.370969
279936491  0.369391
282899671  0.367093
285781549  0.367110
288752759  0.366099
291749221  0.366823
294574447  0.366974
297280117  0.365974
300477707  0.366227
303496351  0.368188
306534421  0.369712
309438799  0.367373
312446843  0.367524
315462131  0.367072
318352589  0.366882
321366797  0.363281
324420619  0.362480
327452123  0.365368
330321941  0.365941
333293921  0.364887
336423019  0.364979
339502843  0.365896
342373067  0.364763
345513907  0.365828
348638779  0.365912
351731123  0.366487
354683669  0.366654
357828827  0.366562
360955037  0.365324
363831211  0.364317
366911789  0.363616
370004647  0.362977
373096819  0.363302
376104347  0.364574
379189907  0.363441
382376341  0.362945
385583683  0.361385
388617277  0.360128
391730987  0.359066
394930603  0.358953
398091563  0.356185
401261347  0.354849
404391271  0.355242
407441579  0.353824
410639003  0.354421
413700193  0.355334
416941267  0.354263
420177367  0.353341
423270181  0.353228
426417611  0.352067
429532157  0.353172
432843149  0.353864
435890029  0.352738
439136767  0.353215
442361593  0.352710
445544531  0.354877
448788611  0.353888
451886849  0.355445
455107151  0.355382
458327717  0.355811
461439397  0.357092
464775029  0.357545
468021259  0.358465
471140893  0.357326
474475789  0.359443
477795949  0.358330
481172059  0.358760
484445557  0.359076
487780829  0.359218
491118533  0.360843
494555813  0.360872
497731187  0.362479
501165739  0.362452
504488981  0.361138
507792671  0.360954
511064293  0.361119
514383047  0.361264
517708273  0.359628
520937369  0.360249
524325283  0.358346
527672357  0.359908
531001487  0.360553
534305269  0.360664
537728771  0.360475
541142029  0.360496
544620529  0.361345
547837819  0.360587
551210347  0.359204
554593691  0.358425
557954623  0.357181
561161563  0.357743
564634907  0.357357
568061603  0.356634
571488227  0.356194
574741639  0.356471
578220761  0.357147
581745149  0.355805
585047539  0.355561
588450419  0.356049
591943643  0.354935
595384549  0.354480
598746311  0.355226
602178331  0.353264
605798117  0.353308
609210551  0.353203
612580211  0.352872
615929357  0.353407
619398739  0.353206
622907861  0.353356
626201027  0.353439
629672653  0.353777
633221851  0.354138
636602807  0.353501
640210679  0.352246
643614403  0.351939
647093803  0.351262
650445331  0.349332
653880859  0.349845
657396287  0.350591
660969053  0.352181
664256651  0.351890
667822189  0.353328
671371523  0.353104
674923589  0.353124
678363989  0.353947
681915583  0.352959
685462417  0.353539
688848299  0.353121
692401627  0.352600
695950627  0.352219
699537283  0.352589
703032391  0.352435
706634993  0.351637
710189171  0.350561
713690011  0.350551
717150871  0.350452
720777763  0.350998
724442923  0.350050
728143019  0.350271
731621659  0.349809
735213121  0.349134
738825341  0.347924
742311971  0.346879
746031563  0.348491
749747171  0.347257
753479081  0.347977
757176571  0.348516
760882699  0.348146
764503723  0.347606
768221411  0.348108
771716557  0.347107
775483207  0.346799
779073277  0.346080
782637203  0.345388
786252421  0.345663
789900061  0.345298
793573189  0.345717
797003891  0.345517
800755211  0.344804
804478963  0.345669
808221133  0.345174
811689797  0.345609
815449781  0.346299
819205363  0.346717
822873683  0.345572
826427311  0.344708
830166203  0.344320
833778733  0.344878
837497233  0.344605
841087789  0.345320
844799633  0.344840
848489237  0.344047
852340123  0.345034
855903401  0.343839
859548587  0.344541
863266139  0.344138
866882059  0.344509
870612713  0.345972
874288061  0.345850
878107003  0.346276
881766293  0.345597
885515597  0.345802
889297883  0.346687
893097683  0.346361
896739541  0.344987
900725347  0.343726
904550837  0.344166
908410213  0.343451
912032353  0.343305
915798419  0.342206
919673731  0.342105
923285053  0.342623
927055991  0.343092
930773891  0.343555
934456339  0.344263
938123587  0.343748
941966803  0.343859
945770627  0.343766
949636313  0.343659
953261651  0.343646
956989637  0.343693
960881707  0.343588
964709771  0.344312
968463533  0.343381
972396577  0.343231
976163971  0.343534
979911587  0.343428
983544587  0.344350
987347989  0.343812
991305643  0.344248
995038699  0.344343
998800973  0.344701
1002694951  0.344344
1006453339  0.344816
1010152399  0.344860
1013979157  0.344906
1017803323  0.343793
1021679363  0.344094
1025470373  0.344489
1029453283  0.344712
1033367317  0.344782
1037304397  0.344883
1041154903  0.344930
1044997699  0.345230
1048990571  0.345784
1052759651  0.345002
1056624389  0.345067
1060534691  0.344870
1064550719  0.344529
1068314893  0.344007
1072324349  0.344272
1076279419  0.344568
1080199909  0.344189
1084032379  0.343959
1087839827  0.344175
1091758973  0.344182
1095723989  0.344416
1099552219  0.344237
1103454731  0.344362
1107389357  0.344932
1111112861  0.345140
1114917659  0.345148
1118979461  0.345078
1122952949  0.344255
1126663973  0.343476
1130528447  0.342810
1134637241  0.342757
1138708267  0.342667
1142610971  0.342142
1146661687  0.342783
1150692443  0.342247
1154698513  0.342118
1158504617  0.342321
1162573003  0.342315
1166557123  0.342228
1170458587  0.342591
1174458179  0.343145
1178408807  0.343395
1182438541  0.343631
1186235371  0.344108
1190310061  0.343922
1194259771  0.343851
1198270987  0.343326
1202099539  0.344035
1206083731  0.344242
1210166843  0.344143
1214258701  0.343966
1218155437  0.343655
1222239043  0.343251
1226422433  0.343159
1230422269  0.342923
1234272139  0.343622
1238423897  0.343641
1242504443  0.342568
1246306531  0.341593
1250271931  0.341691
1254311291  0.341342
1258488229  0.341452
1262425309  0.341880
1266574033  0.341994
1270806731  0.341232
1274953571  0.341748
1278816827  0.341518
1283000779  0.341041
1287108059  0.339835
1291054529  0.339165
1294938233  0.339386
1298970259  0.339524
1303096139  0.339855
1306803931  0.339665
1310860627  0.340446
1315013437  0.341192
1319050261  0.340713
1322868707  0.341097
1326954973  0.341278
1331128177  0.341520
1335257981  0.341679
1339184603  0.341863
1343356523  0.341754
1347521509  0.341724
1351570501  0.342374
1355550731  0.342747
1359724547  0.342673
1363781533  0.342680
1367779649  0.343444
1371856483  0.343532
1375886573  0.344023
1380242471  0.344395
1384285499  0.344336
1388363507  0.344830
1392568381  0.344763
1396749587  0.344714
1400932843  0.344728
1405216979  0.345493
1409450149  0.345220
1413593549  0.346005
1417730803  0.345909
1421941691  0.345532
1426152869  0.345436
1430348807  0.345490
1434250801  0.345182
1438509763  0.345040
1442827817  0.344441
1446766109  0.345031
1450901251  0.345373
1454978971  0.345347
1459150481  0.344874
1463284093  0.345238
1467415981  0.345731
1471563043  0.345763
1475830781  0.345693
1479980137  0.345462
1484224309  0.345951
1488323917  0.345779
1492430243  0.345928
1496444779  0.345973
1500786019  0.346193
1505027659  0.346216
1508936491  0.346188
1513154213  0.345975
1517390047  0.345423
1521597157  0.345542
1525560233  0.344864
1529855209  0.344689
1534218857  0.344941
1538599019  0.345101
1542548983  0.345046
1546724717  0.344943
1551019003  0.345019
1555404491  0.345330
1559370259  0.345010
1563646657  0.344828
1568011733  0.344781
1572057119  0.344516
1576257317  0.344577
1580624411  0.344383
1584883919  0.344464
1588983173  0.343935
1593248519  0.343814
1597492381  0.343818
1601866891  0.344054
1605931141  0.344525
1610204579  0.344994
1614384349  0.344782
1618525619  0.345027
1622658209  0.344934
1627012529  0.345325
1631411713  0.345059
1635421351  0.345665
1639805003  0.346158
1644059093  0.345895
1648339507  0.345027
1652581187  0.344477
1656885577  0.344496
1661121197  0.344536
1665424531  0.343642
1669690021  0.344167
1674021749  0.343968
1678235327  0.344052
1682413543  0.344273
1686787691  0.344417
1690974463  0.344771
1695070007  0.344634
1699298791  0.344983
1703528909  0.344811
1707876757  0.344227
1712160883  0.344113
1716416291  0.343877
1720735979  0.343852
1725016829  0.343798
1729326259  0.343686
1733543083  0.343764
1737804401  0.343904
1742163317  0.344720
1746632747  0.345170
1750660973  0.345539
1755074753  0.346020
1759376371  0.346241
1763661059  0.346012
1767935683  0.346350
1772220691  0.345395
1776667859  0.345237
1780775369  0.345506
1785179659  0.345082
1789558279  0.344995
1793969909  0.345193
1798242461  0.344739
1802738417  0.344800
1806968773  0.344598
1811393341  0.344764
1815770753  0.345382
1820187029  0.345087
1824619403  0.344600
1829062733  0.344556
1833309557  0.344343
1837752299  0.343919
1842221789  0.344126
1846492013  0.343761
1851009197  0.343563
1855236827  0.343782
1859564123  0.343806
1863867763  0.344100
1868320313  0.343892
1872716543  0.343863
1877167043  0.343057
1881550831  0.343182
1886095441  0.342932
1890492733  0.342897
1894856819  0.343255
1899093979  0.343539
1903632119  0.343834
1908061879  0.343435
1912577363  0.343185
1916931461  0.342902
1921476077  0.342391
1925999333  0.342320
1930223719  0.342270
1934546483  0.342247
1939013537  0.342649
1943507971  0.342827
1947820229  0.342629
1952269757  0.342477
1956660463  0.343223
1961062141  0.343666
1965442147  0.343512
1969809421  0.343113
1974284801  0.343719
1978708859  0.343868
1983119891  0.344246
1987570919  0.343403
1991991587  0.342895
1996328701  0.342862
2000840027  0.343417
2005361419  0.343507
2009959111  0.343412
2014324189  0.343162
2018808563  0.342714
2023273667  0.342946
2027817949  0.343227
2032153691  0.342750
2036729323  0.342902
2041162423  0.342299
2045684549  0.342418
2050080397  0.342271
2054686099  0.342258
2059161373  0.342309
2063589637  0.342615
2068059239  0.342421
2072665123  0.342883
2077239139  0.342731
2081554289  0.342658
2086157509  0.342943
2090630719  0.343046
2095231123  0.343425
2099693243  0.343551
2104376413  0.343270
2108882771  0.342262
2113288687  0.341908
2117747777  0.341621
2122241029  0.341657
2126810669  0.342081
2131056883  0.342560
2135644561  0.341910
2140161389  0.341953
2144814733  0.342309
2149250849  0.342587
2153767267  0.342641
2158301707  0.342832
2162820707  0.342515
2167141069  0.342641
2171693243  0.342609
2176181519  0.342246
2180702747  0.341913
2185121539  0.341997
2189641843  0.342393
2194167323  0.342819
2198592829  0.343557
2202909067  0.343713
2207631889  0.344231
2212208819  0.344360
2216554267  0.344319
2221096853  0.343840
2225470301  0.343776
2229924181  0.344498
2234311363  0.344594
2238940091  0.344353
2243364841  0.344463
2247935257  0.344151
2252126641  0.344621
2256631067  0.343918
2261178611  0.343774
2265714667  0.343766
2270236427  0.344215
2274899531  0.344089
2279613197  0.344210
2283875333  0.344230
2288469691  0.344010
2292950833  0.344012
2297459893  0.343738
2301890191  0.343731
2306567357  0.343463
2311217819  0.343388
2315734613  0.343015
2320196129  0.342671
2324627339  0.342826
2329252813  0.342304
2333893787  0.342477
2338236937  0.342586
2342953709  0.342639
2347596863  0.342127
2351994587  0.342276
2356668037  0.341983
2361280787  0.342510
2366019533  0.342456
2370442759  0.342416
2375041301  0.342388
2379709259  0.342435
2384321003  0.342804
2388712421  0.343272
2393337139  0.343067
2397952637  0.343515
2402820019  0.343534
2407337789  0.343746
2412174419  0.343621
2416878323  0.343725
2421621407  0.343728
2426081717  0.343437
2430589477  0.343176
2435109893  0.342880
2439574507  0.342902
2444349331  0.342948
2449017821  0.343095
2453842297  0.343114
2458394131  0.343514
2463103523  0.343513
2467872203  0.343409
2472624467  0.342701
2477070139  0.342512
2481672877  0.342416
2486313829  0.342320
2491049647  0.342708
2495524561  0.342781
2500341787  0.343043
2505077651  0.342670
2509550819  0.342440
2514413309  0.342401
2518911341  0.342551
2523687301  0.342574
2528136869  0.342632
2532859907  0.342622
2537532703  0.342727
2542090051  0.342747
2546644453  0.342412
2551389083  0.342549
2555893213  0.342615
2560492423  0.342843
2564878507  0.342587
2569544909  0.342950
2574308021  0.343383
2578868443  0.342487
2583595517  0.342408
2588262503  0.343054
2592983597  0.342427
2597663077  0.342237
2602604177  0.341949
2607199813  0.341804
2611944659  0.342298
2616651029  0.341960
2621355859  0.342175
2626102807  0.341884
2630837243  0.341680
2635378859  0.341548
2640187981  0.341422
2644875067  0.340930
2649567509  0.340987
2654479819  0.340502
2659124549  0.340511
2663817229  0.340234
2668486159  0.339582
2673199267  0.339544
2677846429  0.339636
2682702691  0.339281
2687115427  0.338731
2691975763  0.339004
2696680411  0.339276
2701471397  0.339218
2705979499  0.338846
2710788931  0.339059
2715395491  0.338723
2720169901  0.338581
2724573179  0.338486
2729292893  0.338475
2733957467  0.338392
2738594461  0.338405
2743394611  0.338453
2748340429  0.338544
2753131987  0.338143
2757766087  0.338139
2762507141  0.338180
2767201243  0.337745
2772082517  0.337882
2776686533  0.337481
2781338993  0.337881
2786056541  0.337571
2790820061  0.337361
2795347739  0.336906
2800214731  0.336943
2805228589  0.336928
2809864807  0.336628
2814702467  0.336659
2819531971  0.336541
2824401781  0.336462
2829064541  0.336188
2833773113  0.336346
2838522979  0.336490
2843222059  0.336100
2847753739  0.335956
2852464171  0.336123
2857263121  0.336278
2862209809  0.336200
2866909219  0.335750
2871661363  0.335793
2876417371  0.335998
2881137419  0.335998
2886220709  0.335927
2891078413  0.335462
2895887327  0.335554
2900707283  0.335552
2905475849  0.335798
2910361469  0.335255
2915045779  0.335223
2919634063  0.335509
2924582149  0.336040
2929247767  0.335796
2934080899  0.335758
2938807373  0.335156
2943609947  0.335207
2948378269  0.335708
2953092397  0.335709
2957921731  0.335831
2962647203  0.336031
2967496423  0.336134
2972144683  0.336184
2977055821  0.336355
2981796283  0.336339
2986633619  0.336057
2991327739  0.336238
2996195471  0.336661
3000931289  0.336923
3005634157  0.337061
3010437277  0.337479
3015250663  0.337238
3020085163  0.337263
3024990109  0.337521
3029855089  0.337893
3034756279  0.338262
3039545989  0.338085
3044195353  0.337938
3049158869  0.337835
3054009583  0.337548
3058829239  0.337847
3063678707  0.337646
3068665219  0.337584
3073540637  0.337424
3078568303  0.337440
3083317379  0.337183
3088155977  0.336984
3093084019  0.336740
3098099909  0.336774
3102832637  0.336606
3107844011  0.336547
3112834211  0.336772
3117650573  0.336270
3122562383  0.336221
3127504027  0.336241
3132505619  0.336558
3137252077  0.336434
3142261673  0.336212
3147093199  0.336033
3152056987  0.335899
3156651853  0.335642
3161597653  0.335766
3166349723  0.335892
3171360487  0.335441
3176212603  0.335451
3181074997  0.334980
3185941553  0.334919
3190637987  0.334794
3195600643  0.334507
3200592763  0.334439
3205764811  0.334313
3210491629  0.334190
3215425163  0.334081
3220469347  0.333666
3225526883  0.333779
3230377921  0.333663
3235272517  0.333850
3240250043  0.333947
3245221963  0.333755
3249958483  0.333893
3255018083  0.334348
3259996049  0.334142
3264824323  0.334510
3269698651  0.334939
3274578661  0.334827
3279580111  0.334941
3284320603  0.335025
3289509779  0.335523
3294438659  0.335444
3299457017  0.335492
3304532837  0.335763
3309465941  0.336038
3314430373  0.335988
3319439843  0.335989
3324135293  0.335939
3329138161  0.335819
3334298977  0.335679
3339343003  0.335789
3344162113  0.336002
3348966883  0.335910
3354015773  0.335758
3358885051  0.335255
3363874603  0.335531
3368893793  0.335495
3374058211  0.335590
3378841867  0.335658
3383821369  0.335637
3388969289  0.335912
3393868019  0.335804
3398719897  0.335564
3403954549  0.335538
3409002323  0.335056
3414133699  0.334747
3418921729  0.334916
3423857939  0.334639
3428675581  0.334343
3433553677  0.334351
3438537379  0.334272
3443548259  0.334350
3448617247  0.334083
3453535823  0.334055
3458460727  0.334076
3463446773  0.334086
3468370267  0.334177
3473312023  0.334096
3478313701  0.333557
3483390619  0.333354
3488343571  0.332867
3493229143  0.333286
3498263809  0.333316
3503400083  0.333052
3508243829  0.333356
3513223541  0.333319
3518320139  0.333079
3523368383  0.333152
3528340339  0.332967
3533288599  0.332739
3538345411  0.332656
3543285059  0.332231
3548312899  0.332358
3553482379  0.332337
3558576811  0.332176
3563476453  0.332121
3568432811  0.332170
3573364867  0.332432
3578438827  0.332418
3583555049  0.332808
3588527351  0.332389
3593580491  0.332211
3598695307  0.332400
3603612293  0.332603
3608596331  0.332828
3613704749  0.332794
3618757573  0.332552
3623568301  0.332347
3628463749  0.332401
3633385387  0.332496
3638310083  0.332109
3643220051  0.332026
3648297251  0.331645
3653623627  0.332165
3658733249  0.331903
3663757127  0.331543
3668727869  0.331608
3673798819  0.331537
3678653747  0.331878
3683750923  0.331713
3688999381  0.331918
3694242281  0.332193
3699343997  0.332283
3704730053  0.332447
3709706537  0.332668
3714902531  0.332862
3719715913  0.332835
3724869293  0.332911
3729889819  0.333028
3734781481  0.332988
3739611203  0.333205
3744657667  0.332702
3749763581  0.332491
3754546963  0.332416
3759707459  0.332289
3764855519  0.332577
3769824689  0.332888
3774712307  0.332818
3779855603  0.332574
3785116339  0.332327
3790138633  0.332376
3795103099  0.332411
3800360933  0.332557
3805495699  0.332212
3810787327  0.332224
3815752373  0.332559
3821005819  0.333065
3826215989  0.333077
3831245731  0.333029
3836350699  0.333130
3841517611  0.333498
3846679787  0.333384
3851633251  0.333641
3856774219  0.333634
3861852523  0.333547
3867134507  0.333632
3872114221  0.333907
3877475759  0.333774
3882486463  0.333707
3887668637  0.333613
3892467617  0.333394
3897541339  0.333659
3902768627  0.333539
3907923311  0.333505
3912822457  0.333241
3917962189  0.333579
3923075333  0.333552
3928101581  0.333497
3933082057  0.333714
3938294629  0.333486
3943409851  0.333248
3948424853  0.333111
3953489597  0.332828
3958728373  0.332816
3963899053  0.332989
3968862089  0.333059
3974060053  0.333162
3979208053  0.333162
3984407503  0.332955
3989342549  0.332643
3994429171  0.332494
3999658573  0.332715
4004660251  0.332466
4009899437  0.332461
4015120211  0.332103
4020302267  0.332536
4025241931  0.332473
4030322987  0.332448
4035424843  0.332544
4040454083  0.332531
4045426219  0.332922
4050660077  0.333053
4055946067  0.333202
4061319049  0.333162
4066141501  0.332886
4071418651  0.332922
4076542259  0.333029
4081584931  0.332445
4086658309  0.332125
4091934389  0.332163
4097171891  0.332085
4102601131  0.332163
4107616549  0.331973
4112797999  0.331820
4117893641  0.331766
4122587683  0.331462
4127819923  0.330964
4133095667  0.331049
4138475311  0.331069
4143447037  0.331535
4148583947  0.331470
4153733699  0.331528
4158981251  0.331770
4164048253  0.331708
4169306081  0.331888
4174746883  0.332061
4179644641  0.332531
4184886149  0.332251
4190206003  0.332412
4195586389  0.332769
4200769499  0.332831
4205896901  0.333042
4211309573  0.333120
4216574897  0.333020
4221675109  0.332938
4226878099  0.332849
4231992871  0.333132
4237122397  0.332992
4242192973  0.332612
4247456167  0.332133
4252606453  0.332182
4257782861  0.332258
4262900809  0.332323
4268163727  0.332430
4273584659  0.332484
4278698969  0.332458
4283803177  0.332569
4288970429  0.332582
4294235579  0.332566
4299242009  0.332618
4304825443  0.332618
4310060159  0.332669
4315288157  0.332424
4320410267  0.332427
4325606387  0.332456
4330869463  0.332366
4336007867  0.332498
4341279853  0.332467
4346648197  0.332446
4352001421  0.332546
4357183627  0.332430
4362426787  0.332402
4367748299  0.332294
4373096971  0.332047
4378237147  0.331991
4383600499  0.331964
4388686039  0.332196
4394315143  0.332363
4399382651  0.332392
4404577543  0.332318
4409992403  0.332380
4415191211  0.332465
4420357687  0.332297
4425565303  0.332230
4430985457  0.332043
4436127413  0.331748
4441288283  0.331517
4446530441  0.331544
4451832181  0.331436
4456881773  0.331127
4462184537  0.331333
4467428891  0.331383
4472809163  0.331581
4477948789  0.331694
4483134451  0.331533
4488395557  0.331388
4493552101  0.331428
4498713907  0.331674
4504269691  0.331716
4509517417  0.331612
4514628619  0.331662
4520025779  0.331442
4525257571  0.331383
4530645011  0.331212
4535587061  0.331213
4540917133  0.331098
4546262027  0.330954
4551363107  0.330912
4556401939  0.330835
4561865771  0.330979
4567330829  0.331160
4572566701  0.331343
4577857883  0.331399
4583314891  0.331543
4588531627  0.331658
4593500627  0.331350
4598928577  0.331525
4604461447  0.331705
4609633097  0.331581
4614739621  0.331509
4620145091  0.331543
4625604713  0.331585
4630926757  0.331739
4636145611  0.331663
4641572413  0.331787
4647019931  0.331515
4652442973  0.331567
4657486597  0.331445
4662860003  0.331595
4668133387  0.331593
4673266727  0.331285
4678647931  0.331176
4683885763  0.331230
4689137891  0.331445
4694326607  0.331565
4699545979  0.331633
4704927229  0.331915
4710481073  0.331768
4715482069  0.331634
4720981339  0.331616
4726330643  0.331416
4731711773  0.331335
4736876939  0.331485
4742251061  0.331574
4747720183  0.331567
4753093721  0.331488
4758055091  0.331568
4763323627  0.331557
4768669931  0.331373
4773826223  0.331791
4779085001  0.331684
4784442587  0.331485
4789799947  0.331601
4795059547  0.331791
4800589091  0.331873
4806043163  0.331819
4811481971  0.331685
4816687157  0.331592
4822165793  0.331345
4827549917  0.331602
4832968867  0.331246
4838208821  0.331090
4843623871  0.331000
4848983143  0.331080
4854214819  0.330934
4859642171  0.331046
4865059733  0.331032
4870528991  0.331039
4875767873  0.331106
4881289661  0.331112
4886550719  0.331077
4891943957  0.331245
4897292189  0.331381
4902691987  0.331327
4907932091  0.331451
4913368927  0.331606
4918710131  0.331445
4924240187  0.331506
4929656339  0.331400
4934931299  0.331229
4940217181  0.331218
4945811813  0.331079
4951306259  0.330995
4956438583  0.330807
4961891063  0.330923
4967217109  0.331055
4972514747  0.330950
4977626653  0.330675
4983059999  0.330728
4988381507  0.330737
4993636787  0.330792
4998865331  0.330555
5004297049  0.330217
5009789971  0.330061
5015124379  0.330111
5020226131  0.330309
5025695557  0.330015
5031027289  0.329662
5036252519  0.329319
5041677749  0.329282
5047345987  0.329673
5052790153  0.329570
5058044749  0.329618
5063551739  0.329887
5069017601  0.329632
5074523459  0.329552
5079609611  0.329894
5085082357  0.329883
5090496493  0.329957
5096014739  0.329931
5101555957  0.329890
5106768211  0.329515
5112287249  0.329288
5117404717  0.329095
5122844851  0.329078
5128178807  0.329213
5133631387  0.329381
5138849071  0.329222
5144257691  0.329137
5149912949  0.329264
5155261843  0.329147
5160431467  0.329072
5165933677  0.328996
5171450509  0.329170
5176902221  0.329037
5182204273  0.329147
5187730027  0.329011
5193018521  0.329016
5198196463  0.329166
5203969493  0.328856
5209519267  0.328801
5214961061  0.328849
5220274483  0.328833
5225722207  0.328813
5231194519  0.328810
5236670093  0.328873
5241940027  0.328702
5247559027  0.328693
5253027061  0.328608
5258498029  0.328655
5263852417  0.328739
5269231837  0.328836
5274743557  0.328871
5279893579  0.328935
5285446717  0.328804
5291132963  0.328580
5296833109  0.328569
5302249789  0.328519
5307665653  0.328290
5313136849  0.328274
5318664067  0.328544
5323995569  0.328440
5329377451  0.328206
5334917629  0.328199
5340480517  0.328148
5345879219  0.328281
5351399653  0.328042
5356993331  0.327958
5362559659  0.327856
5367800993  0.327659
5373259883  0.327470
5378712557  0.327186
5383966733  0.327038
5389467569  0.326696
5394899033  0.326686
5400706681  0.326848
5406035813  0.326809
5411636891  0.326572
5417019469  0.326738
5422532779  0.326531
5427805697  0.326491
5433332579  0.326477
5439056963  0.326656
5444502403  0.326671
5449749031  0.326563
5455196309  0.326510
5460715243  0.326929
5466343307  0.326836
5471970041  0.326880
5477370571  0.326761
5482937683  0.326661
5488404869  0.326822
5494134881  0.326796
5499587179  0.326729
5505453209  0.326473
5510917987  0.326316
5516452693  0.326279
5522012533  0.326101
5527350827  0.325872
5532794837  0.325907
5538292301  0.325672
5543791723  0.325501
5549025617  0.325374
5554652443  0.325270
5560158589  0.325298
5565593147  0.325233
5571033917  0.325082
5576509027  0.324899
5581989989  0.325053
5587550483  0.324949
5593161349  0.324865
5598793703  0.324962
5604583937  0.324849
5610065759  0.324895
5615446267  0.324653
5621020397  0.324732
5626634861  0.324715
5632048459  0.324373
5637410707  0.324515
5642674483  0.324354
5648564459  0.324431
5653798219  0.324658
5659211809  0.324387
5664810131  0.324502
5670286243  0.324563
5675791907  0.324394
5681452643  0.324428
5687040979  0.324531
5692527989  0.324466
5697853009  0.324428
5703388387  0.324649
5709038597  0.324706
5714480971  0.324625
5719816457  0.324456
5725471553  0.324484
5731118641  0.324342
5736548677  0.324310
5741943373  0.324399
5747401963  0.324394
5752960321  0.324381
5758289443  0.324508
5763933179  0.324594
5769537437  0.324660
5775006817  0.324996
5780156509  0.325155
5785679659  0.325092
5791415923  0.325324
5796983443  0.325099
5802348689  0.325311
5808002833  0.325106
5813750329  0.325070
5819247901  0.324944
5824926277  0.324910
5830712311  0.324858
5836439233  0.324751
5842023247  0.324868
5847753539  0.324902
5853352949  0.324916
5858884651  0.324998
5864382341  0.325159
5870041787  0.325337
5875610579  0.325343
5881124141  0.325286
5886561221  0.325122
5892158861  0.324995
5897732843  0.324725
5903227651  0.324927
5908826071  0.324767
5914370447  0.324660
5920107211  0.324760
5925336049  0.324735
5930975299  0.324788
5936726977  0.324674
5942349613  0.324758
5947789483  0.324570
5953224659  0.324444
5958736363  0.324650
5964398963  0.324607
5969903977  0.324421
5975728457  0.324346
5981338213  0.324228
5986759307  0.324636
5992081597  0.324579
5997770327  0.324354
6003379997  0.324420
6008844617  0.324350
6014593099  0.324541
6020405057  0.324265
6025950683  0.324572
6031371757  0.324776
6037126439  0.324683
6042876589  0.324727
6048414809  0.324825
6053822419  0.324936
6059439667  0.324875
6065044459  0.324838
6070634459  0.324631
6076127987  0.324463
6081869779  0.324512
6087531689  0.324587
6092964049  0.324498
6098660063  0.324582
6104294701  0.324668
6109794739  0.324533
6115263571  0.324400
6120925201  0.324358
6126430721  0.324262
6132192917  0.324047
6137554051  0.324030
6143228011  0.323994
6148839887  0.324103
6154452737  0.323911
6159818971  0.323838
6165442333  0.323583
6171267133  0.323688
6176646029  0.323663
6182456993  0.323458
6188305171  0.323586
6193829989  0.323443
6199181819  0.323622
6205050283  0.323767
6210646523  0.323707
6216414101  0.323745
6221798117  0.323983
6227481653  0.323987
6233129821  0.324111
6238709333  0.323923
6244224443  0.323957
6249916903  0.323897
6255701603  0.324002
6261396377  0.324043
6267078359  0.323814
6272791079  0.323630
6278317973  0.323538
6283831987  0.323613
6289515311  0.323600
6295106603  0.323714
6300898187  0.323791
6306691673  0.323850
6312371563  0.323817
6318091291  0.323818
6323745959  0.323882
6329241377  0.323937
6335008609  0.324054
6340830211  0.323817
6346576619  0.323614
6352051463  0.323592
6357708613  0.323627
6363565667  0.323627
6369034261  0.323633
6374813327  0.323491
6380478469  0.323551
6386170933  0.323454
6391558139  0.323613
6397139381  0.323725
6403016387  0.323953
6408762427  0.323949
6414261943  0.323802
6420036421  0.323992
6425775571  0.323906
6431496209  0.324086
6437092219  0.324212
6442896653  0.324221
6448705883  0.324130
6454116619  0.323960
6459915299  0.324290
6465770567  0.324462
6471590011  0.324307
6476799697  0.324359
6482410021  0.324136
6488001251  0.324117
6493661393  0.324240
6499052143  0.324163
6504635629  0.324410
6510182977  0.324493
6515845253  0.324386
6521281181  0.324518
6526988833  0.324435
6532800997  0.324284
6538240883  0.324213
6544172461  0.324099
6549900587  0.324043
6555846949  0.324048
6561187091  0.323925
6566898979  0.324014
6572607683  0.324243
6578527393  0.324361
6584057573  0.324146
6589736981  0.324249
6595584371  0.324446
6601305797  0.324491
6606721493  0.324163
6612724213  0.324238
6618414977  0.324146
6624141011  0.324207
6629701411  0.324044
6635583901  0.324039
6641379707  0.323783
6646946311  0.323586
6652705159  0.323494
6658458643  0.323527
6664231403  0.323588
6669577549  0.323663
6675585979  0.323677
6681288641  0.323630
6687235781  0.323735
6692823349  0.323813
6698685179  0.323783
6704300717  0.323696
6710114029  0.323553
6715695599  0.323646
6721409143  0.323686
6727072357  0.323683
6732564731  0.323770
6738451633  0.324014
6744188299  0.324282
6750099269  0.324292
6755582269  0.324059
6761439901  0.324048
6767247397  0.323936
6773027077  0.323851
6778420861  0.324078
6784118837  0.324080
6789720403  0.324422
6795702073  0.324491
6801380083  0.324321
6806973461  0.324246
6812904739  0.324406
6818521781  0.324292
6824330983  0.324132
6829982353  0.324175
6835700237  0.324191
6841386661  0.324006
6847328651  0.324238
6853117723  0.324100
6858849643  0.324168
6864539797  0.324137
6870430961  0.324277
6876157979  0.324179
6881848541  0.324166
6887651483  0.324182
6893502809  0.324227
6899197171  0.324337
6904722413  0.324295
6910604167  0.324247
6916436147  0.324328
6922255643  0.324123
6927802891  0.324060
6933673003  0.324220
6939586741  0.324148
6945377963  0.324298
6951120749  0.324273
6957080321  0.323741
6962907811  0.323519
6968618843  0.323615
6974314397  0.323760
6980277257  0.323923
6985864573  0.324067
6991596961  0.323823
6996865301  0.323587
7003045997  0.323572
7008941587  0.323540
7014579667  0.323480
7020427373  0.323448
7026175763  0.323321
7031965819  0.323319
7037741267  0.323309
7043327611  0.323391
7049030771  0.323532
7054836461  0.323642
7060338757  0.323583
7066284853  0.323601
7072281613  0.323467
7078219859  0.323351
7083813509  0.323271
7089646219  0.322918
7095361681  0.322949
7101142933  0.322727
7107019379  0.322630
7112707169  0.322705
7118458339  0.322663
7123937479  0.322624
7129930433  0.322559
7135838029  0.322534
7141735189  0.322499
7147685663  0.322472
7153585181  0.322674
7159543003  0.322680
7165469863  0.322715
7171121473  0.322885
7176994361  0.322686
7182864103  0.322823
7188670849  0.322876
7194534883  0.322904
7200611029  0.322710
7206266917  0.322517
7211968859  0.322543
7217758027  0.322443
7223648291  0.322108
7229429411  0.322178
7235097293  0.322153
7240951561  0.322158
7246718903  0.322129
7252531829  0.322214
7258252259  0.322123
7264277477  0.322048
7270263307  0.322040
7276300523  0.321878
7282096343  0.321687
7287945661  0.321607
7293807827  0.321399
7299426691  0.321368
7305416029  0.321361
7311271427  0.321533
7317097363  0.321475
7322875187  0.321684
7328847131  0.321849
7334703179  0.321661
7340613641  0.321479
7346380859  0.321367
7352268659  0.321211
7358285699  0.321343
7364153851  0.321406
7369827373  0.321595
7375754083  0.321518
7381715051  0.321569
7387361869  0.321756
7393208923  0.321852
7399204289  0.322196
7405265899  0.322253
7410878551  0.322148
7416666443  0.322051
7422626177  0.321993
7428434021  0.322035
7434055907  0.321932
7440022963  0.321650
7445932597  0.321568
7451809949  0.321480
7457345083  0.321401
7463199511  0.321434
7468993717  0.321476
7474566259  0.321375
7480472581  0.321440
7486259093  0.321483
7492234493  0.321480
7497834349  0.321684
7503975371  0.321280
7509944227  0.321293
7515816661  0.321187
7521554933  0.321230
7527281051  0.321110
7533216731  0.321124
7538939179  0.321312
7544831383  0.321202
7550996689  0.321156
7556762267  0.320962
7562658283  0.320903
7568663527  0.320854
7574605361  0.320693
7580450533  0.320651
7586082067  0.320689
7591757291  0.320511
7597625429  0.320530
7603793221  0.320516
7609615459  0.320562
7615397123  0.320554
7621470679  0.320570
7627558579  0.320553
7633078919  0.320585
7639027069  0.320790
7645089671  0.320983
7651007677  0.321196
7656758101  0.321117
7662652357  0.321274
7668520037  0.321273
7674159589  0.321388
7680081203  0.321280
7686114587  0.321282
7692017419  0.321473
7697855927  0.321604
7703865541  0.321517
7709867171  0.321584
7715880629  0.321776
7721654467  0.321808
7727698457  0.321788
7733825927  0.321791
7739758387  0.321896
7745684867  0.321988
7751731847  0.322054
7757783027  0.321970
7763431807  0.321871
7769503739  0.322101
7775618003  0.321977
7781895743  0.321996
7787498021  0.321915
7793634647  0.322093
7799516749  0.322019
7805459737  0.322019
7811037827  0.322254
7816998493  0.322335
7822805297  0.322551
7828750583  0.322647
7834465559  0.322821
7840571659  0.322594
7846507567  0.322502
7852296149  0.322478
7858170829  0.322667
7864124251  0.322573
7870222343  0.322525
7876104563  0.322491
7882015483  0.322516
7887918091  0.322345
7893819823  0.322476
7899766891  0.322451
7905596701  0.322661
7911718957  0.322810
7917633809  0.322821
7923356347  0.322792
7929237089  0.322787
7935395131  0.322856
7941403051  0.322944
7946867879  0.322956
7952702501  0.322834
7958783683  0.322697
7964528707  0.322896
7970465989  0.322796
7976252759  0.322850
7982258059  0.322764
7987876997  0.322781
7993982317  0.322854
7999953191  0.323004
8005856227  0.322957
8011550699  0.323158
8017471589  0.322961
8023596571  0.323136
8029685347  0.323247
8035364531  0.323194
8041411739  0.323429
8047206773  0.323463
8053008611  0.323499
8059014221  0.323269
8065092533  0.323140
8071155523  0.323042
8076960893  0.323338
8083174597  0.323285
8089132517  0.323317
8094985531  0.323320
8100946187  0.323126
8106974353  0.323129
8112918221  0.322945
8118736523  0.322822
8124520933  0.322719
8130541117  0.322711
8136436459  0.322529
8142237581  0.322500
8148020047  0.322366
8153829667  0.322290
8159760863  0.322297
8165516027  0.322116
8171257631  0.322236
8177424319  0.322284
8183396269  0.322386
8189339563  0.322372
8195500493  0.322573
8201492947  0.322578
8207548627  0.322626
8213211361  0.322642
8219187059  0.322737
8225221253  0.322685
8230864589  0.322710
8236823951  0.322697
8242620229  0.322714
8248785497  0.322658
8254579909  0.322782
8260736437  0.322588
8266762643  0.322724
8272826147  0.322599
8278772923  0.322503
8284803479  0.322478
8290712539  0.322417
8296940987  0.322333
8303179931  0.322247
8309096837  0.322165
8315075693  0.322185
8320941179  0.321935
8326979113  0.321984
8332932187  0.322001
8338917253  0.322114
8344580323  0.322098
8350688449  0.321975
8356719727  0.321837
8362774153  0.321800
8368818119  0.321794
8374848971  0.321809
8380757981  0.321664
8386691741  0.321732
8392519909  0.321677
8398495367  0.321772
8404686107  0.321550
8410608737  0.321467
8416140283  0.321348
8422213043  0.321287
8428339819  0.321213
8434211263  0.321325
8440009453  0.321200
8446199077  0.321221
8452228271  0.321077
8458284371  0.321058
8464222061  0.320880
8470306213  0.320905
8476603489  0.320923
8482536467  0.321030
8488621751  0.321002
8494626157  0.321089
8500667599  0.321103
8506608283  0.320988
8512691339  0.321149
8518710709  0.321202
8524670887  0.321408
8530741027  0.321333
8536562173  0.321268
8542427107  0.320989
8548167227  0.321086
8554391803  0.321085
8560253029  0.320816
8566312451  0.320651
8572322503  0.320640
8578460893  0.320588
8584411883  0.320606
8590524317  0.320413
8596237477  0.320388
8602229021  0.320299
8608443443  0.320160
8614697053  0.320155
8620550219  0.320082
8626528259  0.320025
8632540753  0.320092
8638294849  0.320037
8644475699  0.320125
8650691981  0.320152
8656719817  0.320064
8662586293  0.319737
8668760561  0.319663
8674876979  0.319754
8680971599  0.319763
8686781297  0.319731
8692624387  0.319799
8698652069  0.319939
8705100367  0.320056
8710807877  0.320068
8717068303  0.319924
8723430733  0.319921
8729203621  0.319852
8735529619  0.320047
8741510941  0.319929
8747757653  0.319782
8753627683  0.319862
8759630359  0.319961
8765683229  0.319979
8771834531  0.319798
8777875003  0.319866
8783860843  0.319841
8789774387  0.319787
8795988769  0.319728
8802202163  0.319631
8808179603  0.319659
8814243863  0.319364
8820185219  0.319324
8826381899  0.319373
8832504077  0.319326
8838582211  0.319256
8844355763  0.319363
8850460571  0.319276
8856413003  0.319203
8862497207  0.319311
8868255967  0.319332
8874724949  0.319396
8880888161  0.319333
8887066921  0.319217
8892960067  0.319340
8898842269  0.319248
8905067947  0.319307
8911052489  0.319303
8917273493  0.319330
8923405891  0.319214
8929565893  0.319347
8935469107  0.319164
8941454659  0.318958
8947727647  0.318678
8953661443  0.318734
8959696451  0.318800
8965752857  0.318954
8971890409  0.318968
8978081779  0.318909
8984105591  0.318907
8990506979  0.318985
8996859913  0.319030
9002921633  0.319111
9008768837  0.319137
9015021469  0.319140
9021256019  0.319175
9027082037  0.319288
9033189083  0.319185
9039336947  0.319343
9045641233  0.319157
9051537113  0.319192
9057780287  0.319191
9063935627  0.319141
9069948071  0.318938
9075904469  0.318806
9082178411  0.318915
9088331341  0.319077
9094372187  0.319084
9100233349  0.319062
9106392299  0.319112
9112616911  0.319090
9118424251  0.319008
9124886861  0.318892
9130996261  0.319084
9137246803  0.319037
9143205919  0.318976
9149308043  0.318948
9155559577  0.318851
9161895949  0.318883
9168036011  0.319021
9174246481  0.319053
9180383269  0.319172
9186448123  0.319103
9192060817  0.319071
9198413027  0.319083
9204781483  0.319032
9210644881  0.319081
9216787231  0.319130
9222775291  0.319143
9228947291  0.319188
9234970181  0.318970
9241119827  0.319125
9247434253  0.319264
9253590589  0.319211
9259620647  0.319155
9265775381  0.319281
9272069497  0.319220
9278257519  0.319094
9284278181  0.319214
9290344429  0.319243
9296301571  0.319365
9302799511  0.319333
9308485379  0.319176
9314746919  0.319195
9321011309  0.319043
9326804099  0.318842
9332866271  0.318922
9338888627  0.318810
9344987387  0.318654
9350828173  0.318658
9357084931  0.318714
9363238723  0.318689
9369522251  0.318885
9375611717  0.318856
9381780491  0.318862
9388120849  0.318748
9394355693  0.318894
9400216043  0.318783
9406541107  0.318864
9412623277  0.318794
9418666177  0.318813
9424644589  0.318655
9430968643  0.318686
9437297153  0.318632
9443190619  0.318630
9449414251  0.318569
9455646547  0.318516
9461741279  0.318539
9467765693  0.318431
9473936957  0.318344
9480196553  0.318357
9486550013  0.318395
9492304337  0.318474
9498727759  0.318534
9504830183  0.318447
9510871453  0.318541
9516958949  0.318622
9523254073  0.318438
9529636577  0.318540
9535503563  0.318440
9541655003  0.318387
9547791317  0.318407
9553910293  0.318572
9559899431  0.318457
9565945099  0.318395
9572239123  0.318571
9578389651  0.318637
9584349371  0.318538
9590534453  0.318375
9596915267  0.318327
9602779547  0.318325
9609030127  0.318277
9615220523  0.318460
9621490363  0.318386
9627597953  0.318584
9633716347  0.318583
9640034477  0.318599
9646407769  0.318586
9652543973  0.318636
9658823891  0.318487
9665045879  0.318529
9671478029  0.318526
9677597459  0.318424
9683808047  0.318292
9690057571  0.318332
9696372307  0.318473
9702431413  0.318445
9708615523  0.318497
9715033651  0.318341
9721063061  0.318490
9727350169  0.318465
9733505137  0.318493
9739796851  0.318379
9745780679  0.318266
9751976987  0.318336
9758378687  0.318346
9764500211  0.318532
9770506243  0.318396
9776767607  0.318326
9783164213  0.318291
9789387301  0.318161
9795297251  0.318098
9801399851  0.317988
9807711469  0.317802
9813889783  0.317814
9820142477  0.317742
9826548409  0.317675
9832933933  0.317612
9838946021  0.317716
9845093483  0.317746
9851230549  0.317619
9857288459  0.317445
9863434253  0.317323
9869589661  0.317449
9875820329  0.317475
9882075331  0.317495
9888282253  0.317451
9894636683  0.317458
9901280251  0.317424
9907359379  0.317363
9913602373  0.317434
9919960867  0.317271
9926045203  0.317181
9932011603  0.316928
9938240863  0.316769
9944473339  0.316851
9950785121  0.316926
9956552461  0.316898
9962957827  0.316795
9969105733  0.316842
9975363481  0.316897
9981396967  0.316759
9987761933  0.316724
9994075459  0.316538


==> data/prime_loglog_r1_p7.dat <==
37  -1.28396
43  -0.64198
53  -2.26644
61  -1.34642
79  -1.37206
83  -1.88632
89  -2.47487
101  -2.54785
131  -2.44077
163  -1.87109
197  -2.15495
229  -1.69327
269  -2.09281
277  -2.43676
331  -2.03988
347  -2.13318
359  -2.11194
359  -1.89616
373  -2.17081
431  -2.24254
443  -2.04969
443  -1.79223
467  -1.63535
503  -1.79570
557  -1.57634
593  -1.58702
659  -1.73606
677  -1.60711
797  -1.55169
811  -1.49997
827  -1.45158
829  -1.16808
997  -0.89848
1019  -0.64436
1019  -0.51536
1051  -0.50104
1091  -0.48750
1259  -0.47467
1439  -0.25901
1549  -0.35224
1607  -0.44117
1747  -0.52639
1811  -0.46729
1949  -0.54870
1973  -0.53651
1987  -0.52485
2017  -0.51368
2089  -0.33348
2141  -0.20195
2161  -0.23868
2221  -0.27404
2269  -0.30809
2341  -0.45690
2357  -0.52435
2539  -0.55226
2557  -0.57918
2609  -0.53283
2699  -0.59492
2749  -0.54977
3023  -0.54060
3109  -0.63427
3163  -0.72501
3229  -0.74667
3251  -0.89830
3259  -1.01313
3259  -1.06113
3313  -1.10775
3347  -1.09146
3391  -1.13638
3469  -1.00025
3547  -1.01575
3797  -1.11882
3803  -1.04570
3851  -1.03157
3853  -1.13041
3877  -1.03217
3931  -0.90898
3947  -0.89733
4021  -0.77882
4051  -0.74262
4159  -0.70728
4159  -0.72451
4481  -0.79273
4481  -0.70726
4493  -0.69894
4507  -0.66604
4603  -0.60937
4799  -0.69959
4799  -0.59568
5237  -0.51747
5309  -0.46455
5417  -0.38935
5417  -0.45456
5417  -0.38106
5443  -0.42236
5503  -0.41796
5563  -0.39144
5653  -0.29943
5717  -0.20922
5867  -0.20713
5987  -0.24791
6427  -0.29783
7019  -0.22546
7219  -0.32858
8069  -0.40521
8623  -0.40665
9127  -0.49231
9811  -0.47425
10163  -0.50474
10789  -0.50285
10987  -0.53050
11789  -0.59947
12007  -0.53912
12289  -0.50940
13093  -0.48119
13723  -0.63395
15013  -0.52912
15227  -0.47838
15661  -0.37087
16061  -0.33821
16649  -0.21674
17093  -0.33300
17573  -0.24951
18059  -0.27541
18397  -0.28982
19387  -0.33412
20089  -0.23762
20707  -0.27152
21347  -0.25633
22511  -0.25109
22963  -0.21853
23539  -0.28639
23827  -0.16584
24371  -0.18007
25031  -0.24505
25469  -0.28260
26177  -0.34356
26821  -0.29699
27647  -0.25998
28279  -0.20842
28579  -0.22816
29027  -0.23203
29501  -0.23577
30169  -0.21728
30707  -0.33024
30853  -0.32518
31607  -0.31320
32561  -0.30853
33811  -0.31087
34613  -0.36062
34939  -0.38223
35401  -0.34388
36307  -0.31959
36779  -0.33449
37013  -0.29827
38053  -0.26297
38557  -0.28426
39113  -0.31113
39509  -0.23477
40237  -0.24969
41183  -0.21123
41597  -0.25521
42013  -0.19456
42667  -0.12397
43591  -0.06626
44771  -0.04878
45691  -0.03170
47143  0.039471
47459  0.065966
48337  0.065231
48571  0.038137
49121  0.100331
49877  0.057928
50459  0.098201
51437  0.107277
52021  0.131198
52541  0.139758
54163  0.118672
54869  0.107730
55949  0.072905
56773  0.091287
59509  0.055636
63103  -0.04401
67043  -0.06816
69859  -0.02432
72679  -0.09179
75617  -0.06158
79481  -0.08233
82301  -0.09083
85669  -0.10954
89767  -0.10647
92179  -0.11702
95723  -0.10729
99251  -0.01783
102611  0.023297
106993  0.019703
111227  0.025177
115223  0.024561
119747  0.006855
123787  0.012289
127669  0.044808
131311  0.067933
136093  0.063868
140587  0.134556
145709  0.139390
165811  0.196436
663857  0.395388
1279043  0.420656
1962811  0.375527
2749027  0.370657
3541339  0.377359
4402351  0.388291
5251933  0.380129
6165629  0.384298
7138331  0.411407
8140843  0.391284
9159977  0.402621
10206611  0.381714
11288429  0.362583
12437683  0.354347
13582837  0.359426
14729563  0.353956
15933941  0.358730
17069797  0.355153
18340957  0.356280
19593703  0.361238
20842037  0.366609
22159331  0.364324
23440477  0.353597
24749981  0.364237
26073889  0.357473
27384949  0.351067
28739819  0.347403
30114431  0.333838
31470853  0.338776
32827133  0.331327
34279093  0.331314
35704243  0.326970
37134743  0.332893
38626307  0.334350
40137491  0.328003
41585149  0.322321
43092377  0.321331
44668483  0.331294
46150561  0.331046
47717819  0.332656
49257763  0.335126
50750299  0.338703
52355923  0.335086
53927749  0.331538
55511263  0.336399
57099907  0.330627
58594901  0.333133
60160679  0.332719
61737301  0.335614
63337163  0.332575
65352179  0.328397
67463771  0.329097
69626189  0.327879
71693243  0.330890
73894123  0.329974
76077811  0.327808
78290893  0.327080
80452909  0.323981
82725947  0.325541
85025971  0.321866
87236407  0.320002
89484391  0.315524
91754459  0.317554
94092659  0.314483
96416779  0.318110
98655191  0.316490
101066489  0.314631
103429877  0.312620
105592211  0.313009
107920283  0.318996
110275811  0.320159
112750739  0.321230
115076501  0.320629
117495971  0.315042
119914469  0.317794
122364653  0.313989
124681813  0.313914
127085473  0.315250
129656861  0.314184
132100883  0.314627
134518861  0.312026
137037983  0.311469
139547627  0.307509
141952579  0.306588
144584971  0.308187
147140531  0.309306
149731651  0.307721
152188093  0.309049
154741099  0.311022
157371691  0.311839
159957211  0.312223
162499121  0.312904
165069941  0.314352
167687621  0.314229
170214223  0.312823
172671547  0.311793
175356361  0.315366
177942539  0.311545
180450883  0.309749
183163573  0.311667
185864989  0.309194
188612189  0.310903
191230183  0.311887
193925197  0.312182
196680779  0.312143
199289339  0.315149
201936613  0.315339
204721109  0.315235
207523637  0.318076
210300271  0.318537
212980751  0.316813
215703671  0.318254
218449151  0.318916
221193673  0.317297
223844773  0.318406
226518269  0.318406
229323509  0.319185
231984679  0.320366
234761981  0.319426
237563561  0.322744
240336163  0.321769
243043819  0.322247
245904931  0.321684
248697503  0.323843
251475941  0.322139
254325119  0.321341
257181247  0.321688
259968833  0.321647
262846387  0.322211
265601683  0.322793
268441687  0.324182
271341347  0.322584
274102861  0.321925
277029757  0.320353
279936491  0.320347
282899671  0.320047
285781549  0.320526
288752759  0.319641
291749221  0.318931
294574447  0.318064
297280117  0.318164
300477707  0.318513
303496351  0.317896
306534421  0.317748
309438799  0.317057
312446843  0.315877
315462131  0.317257
318352589  0.317681
321366797  0.318052
324420619  0.317587
327452123  0.314715
330321941  0.316161
333293921  0.314989
336423019  0.314786
339502843  0.316022
342373067  0.314578
345513907  0.317240
348638779  0.316376
351731123  0.316469
354683669  0.315705
357828827  0.317073
360955037  0.316946
363831211  0.315898
366911789  0.316529
370004647  0.318512
373096819  0.318410
376104347  0.318923
379189907  0.318385
382376341  0.318748
385583683  0.317272
388617277  0.318164
391730987  0.318515
394930603  0.316696
398091563  0.316414
401261347  0.318237
404391271  0.316509
407441579  0.315451
410639003  0.315045
413700193  0.314778
416941267  0.314745
420177367  0.315093
423270181  0.314310
426417611  0.313997
429532157  0.312816
432843149  0.314083
435890029  0.314072
439136767  0.313900
442361593  0.314425
445544531  0.313622
448788611  0.313958
451886849  0.314740
455107151  0.315859
458327717  0.315263
461439397  0.314919
464775029  0.314682
468021259  0.313462
471140893  0.314107
474475789  0.315065
477795949  0.314512
481172059  0.315865
484445557  0.316962
487780829  0.317296
491118533  0.316101
494555813  0.316335
497731187  0.317043
501165739  0.316774
504488981  0.316912
507792671  0.317568
511064293  0.318034
514383047  0.317368
517708273  0.316192
520937369  0.315708
524325283  0.315468
527672357  0.315104
531001487  0.315326
534305269  0.316066
537728771  0.315304
541142029  0.314932
544620529  0.315588
547837819  0.315427
551210347  0.316014
554593691  0.315850
557954623  0.316996
561161563  0.316449
564634907  0.318323
568061603  0.317821
571488227  0.317260
574741639  0.317700
578220761  0.318230
581745149  0.318260
585047539  0.317778
588450419  0.318117
591943643  0.317984
595384549  0.318423
598746311  0.317789
602178331  0.317992
605798117  0.318173
609210551  0.318815
612580211  0.318139
615929357  0.317094
619398739  0.315910
622907861  0.315966
626201027  0.317392
629672653  0.317722
633221851  0.316870
636602807  0.317103
640210679  0.317905
643614403  0.317374
647093803  0.317010
650445331  0.316090
653880859  0.315486
657396287  0.315658
660969053  0.314975
664256651  0.315256
667822189  0.314886
671371523  0.314481
674923589  0.314546
678363989  0.313731
681915583  0.314025
685462417  0.313808
688848299  0.312726
692401627  0.312899
695950627  0.313591
699537283  0.313292
703032391  0.312957
706634993  0.313622
710189171  0.314018
713690011  0.314132
717150871  0.312742
720777763  0.312857
724442923  0.312016
728143019  0.311316
731621659  0.311445
735213121  0.311198
738825341  0.310483
742311971  0.309823
746031563  0.310273
749747171  0.310591
753479081  0.311196
757176571  0.310321
760882699  0.310420
764503723  0.309575
768221411  0.308766
771716557  0.309377
775483207  0.308862
779073277  0.309710
782637203  0.309465
786252421  0.309138
789900061  0.308737
793573189  0.308809
797003891  0.308110
800755211  0.308461
804478963  0.307760
808221133  0.306948
811689797  0.306721
815449781  0.306532
819205363  0.306357
822873683  0.305900
826427311  0.306116
830166203  0.305794
833778733  0.306105
837497233  0.305576
841087789  0.305295
844799633  0.305758
848489237  0.305961
852340123  0.306411
855903401  0.306397
859548587  0.306510
863266139  0.307166
866882059  0.307206
870612713  0.307424
874288061  0.307544
878107003  0.307434
881766293  0.307911
885515597  0.307819
889297883  0.307413
893097683  0.307547
896739541  0.307799
900725347  0.307927
904550837  0.307122
908410213  0.307669
912032353  0.307581
915798419  0.307366
919673731  0.307753
923285053  0.307434
927055991  0.307098
930773891  0.307196
934456339  0.307082
938123587  0.307727
941966803  0.307472
945770627  0.307398
949636313  0.307241
953261651  0.308382
956989637  0.309126
960881707  0.309237
964709771  0.308841
968463533  0.308459
972396577  0.308032
976163971  0.308591
979911587  0.308169
983544587  0.307958
987347989  0.308544
991305643  0.308169
995038699  0.307695
998800973  0.307382
1002694951  0.306986
1006453339  0.306621
1010152399  0.306621
1013979157  0.306520
1017803323  0.306375
1021679363  0.305839
1025470373  0.305749
1029453283  0.306007
1033367317  0.306078
1037304397  0.306864
1041154903  0.307031
1044997699  0.307106
1048990571  0.307264
1052759651  0.306885
1056624389  0.306561
1060534691  0.306538
1064550719  0.306177
1068314893  0.305643
1072324349  0.306345
1076279419  0.306536
1080199909  0.306113
1084032379  0.306453
1087839827  0.306042
1091758973  0.306325
1095723989  0.306041
1099552219  0.306015
1103454731  0.306260
1107389357  0.305337
1111112861  0.305170
1114917659  0.305172
1118979461  0.304939
1122952949  0.304845
1126663973  0.304608
1130528447  0.304512
1134637241  0.304107
1138708267  0.304336
1142610971  0.304592
1146661687  0.303908
1150692443  0.303047
1154698513  0.303094
1158504617  0.303898
1162573003  0.304541
1166557123  0.304414
1170458587  0.304456
1174458179  0.304315
1178408807  0.304556
1182438541  0.303842
1186235371  0.303091
1190310061  0.303365
1194259771  0.303646
1198270987  0.304008
1202099539  0.303947
1206083731  0.303905
1210166843  0.303859
1214258701  0.304100
1218155437  0.303809
1222239043  0.303299
1226422433  0.303823
1230422269  0.304373
1234272139  0.304043
1238423897  0.304501
1242504443  0.304166
1246306531  0.304079
1250271931  0.304020
1254311291  0.303775
1258488229  0.304077
1262425309  0.303600
1266574033  0.303155
1270806731  0.303542
1274953571  0.304483
1278816827  0.304666
1283000779  0.304537
1287108059  0.304560
1291054529  0.304771
1294938233  0.304357
1298970259  0.304651
1303096139  0.305421
1306803931  0.304991
1310860627  0.305347
1315013437  0.304537
1319050261  0.304366
1322868707  0.304335
1326954973  0.304534
1331128177  0.304757
1335257981  0.304889
1339184603  0.304559
1343356523  0.304649
1347521509  0.305307
1351570501  0.305926
1355550731  0.305992
1359724547  0.305569
1363781533  0.305841
1367779649  0.305279
1371856483  0.305427
1375886573  0.305737
1380242471  0.305434
1384285499  0.305334
1388363507  0.305187
1392568381  0.305186
1396749587  0.304528
1400932843  0.305018
1405216979  0.305014
1409450149  0.305103
1413593549  0.304978
1417730803  0.304687
1421941691  0.304907
1426152869  0.304620
1430348807  0.304371
1434250801  0.304290
1438509763  0.303976
1442827817  0.304109
1446766109  0.304344
1450901251  0.304070
1454978971  0.304228
1459150481  0.304105
1463284093  0.304157
1467415981  0.303602
1471563043  0.304433
1475830781  0.304458
1479980137  0.304198
1484224309  0.304525
1488323917  0.304651
1492430243  0.304846
1496444779  0.304917
1500786019  0.304078
1505027659  0.304544
1508936491  0.304129
1513154213  0.304569
1517390047  0.305318
1521597157  0.304832
1525560233  0.304486
1529855209  0.304658
1534218857  0.304540
1538599019  0.303913
1542548983  0.304050
1546724717  0.304289
1551019003  0.303758
1555404491  0.303452
1559370259  0.303937
1563646657  0.303977
1568011733  0.303708
1572057119  0.303729
1576257317  0.303471
1580624411  0.303522
1584883919  0.303159
1588983173  0.303678
1593248519  0.303691
1597492381  0.303320
1601866891  0.303411
1605931141  0.303010
1610204579  0.303013
1614384349  0.303052
1618525619  0.302377
1622658209  0.302429
1627012529  0.302288
1631411713  0.302118
1635421351  0.302025
1639805003  0.301453
1644059093  0.301507
1648339507  0.301400
1652581187  0.301667
1656885577  0.301713
1661121197  0.302168
1665424531  0.302039
1669690021  0.301522
1674021749  0.301457
1678235327  0.301198
1682413543  0.301291
1686787691  0.301472
1690974463  0.301867
1695070007  0.301472
1699298791  0.301661
1703528909  0.302477
1707876757  0.302226
1712160883  0.302405
1716416291  0.302528
1720735979  0.302204
1725016829  0.302126
1729326259  0.301991
1733543083  0.302149
1737804401  0.302054
1742163317  0.301919
1746632747  0.302080
1750660973  0.301558
1755074753  0.301872
1759376371  0.301796
1763661059  0.301749
1767935683  0.301212
1772220691  0.301101
1776667859  0.301328
1780775369  0.300599
1785179659  0.300349
1789558279  0.300608
1793969909  0.300768
1798242461  0.300634
1802738417  0.299936
1806968773  0.299833
1811393341  0.299659
1815770753  0.298888
1820187029  0.298724
1824619403  0.298975
1829062733  0.298979
1833309557  0.298640
1837752299  0.298559
1842221789  0.298465
1846492013  0.298456
1851009197  0.298602
1855236827  0.298485
1859564123  0.298081
1863867763  0.297660
1868320313  0.297355
1872716543  0.297334
1877167043  0.297200
1881550831  0.297001
1886095441  0.296916
1890492733  0.296853
1894856819  0.296864
1899093979  0.296820
1903632119  0.297078
1908061879  0.297157
1912577363  0.296751
1916931461  0.297046
1921476077  0.297152
1925999333  0.297164
1930223719  0.297057
1934546483  0.296999
1939013537  0.297251
1943507971  0.297578
1947820229  0.297642
1952269757  0.297845
1956660463  0.297477
1961062141  0.297888
1965442147  0.297638
1969809421  0.297984
1974284801  0.298242
1978708859  0.297903
1983119891  0.297799
1987570919  0.298239
1991991587  0.297937
1996328701  0.297751
2000840027  0.298072
2005361419  0.298087
2009959111  0.298126
2014324189  0.297922
2018808563  0.298194
2023273667  0.297902
2027817949  0.297890
2032153691  0.297919
2036729323  0.297912
2041162423  0.297859
2045684549  0.297477
2050080397  0.296820
2054686099  0.296177
2059161373  0.296132
2063589637  0.295543
2068059239  0.296012
2072665123  0.296135
2077239139  0.295905
2081554289  0.295844
2086157509  0.295999
2090630719  0.296025
2095231123  0.296227
2099693243  0.295741
2104376413  0.295857
2108882771  0.296585
2113288687  0.296912
2117747777  0.297144
2122241029  0.297124
2126810669  0.297332
2131056883  0.297552
2135644561  0.297652
2140161389  0.297848
2144814733  0.297963
2149250849  0.297863
2153767267  0.297762
2158301707  0.297584
2162820707  0.297484
2167141069  0.296954
2171693243  0.297261
2176181519  0.296893
2180702747  0.296584
2185121539  0.296990
2189641843  0.297001
2194167323  0.297106
2198592829  0.296840
2202909067  0.296750
2207631889  0.296346
2212208819  0.296580
2216554267  0.297004
2221096853  0.297234
2225470301  0.297137
2229924181  0.297379
2234311363  0.297928
2238940091  0.297764
2243364841  0.297176
2247935257  0.297359
2252126641  0.297921
2256631067  0.297313
2261178611  0.297097
2265714667  0.297060
2270236427  0.297045
2274899531  0.296768
2279613197  0.296646
2283875333  0.296582
2288469691  0.296469
2292950833  0.296443
2297459893  0.296625
2301890191  0.296779
2306567357  0.296977
2311217819  0.296883
2315734613  0.296953
2320196129  0.297177
2324627339  0.297237
2329252813  0.297401
2333893787  0.297293
2338236937  0.296636
2342953709  0.296423
2347596863  0.296495
2351994587  0.296233
2356668037  0.295757
2361280787  0.295598
2366019533  0.296305
2370442759  0.296523
2375041301  0.296385
2379709259  0.295938
2384321003  0.295825
2388712421  0.295597
2393337139  0.295838
2397952637  0.295672
2402820019  0.295995
2407337789  0.295742
2412174419  0.295512
2416878323  0.296019
2421621407  0.295986
2426081717  0.295795
2430589477  0.295821
2435109893  0.295593
2439574507  0.295871
2444349331  0.296086
2449017821  0.295874
2453842297  0.296063
2458394131  0.296271
2463103523  0.296101
2467872203  0.296025
2472624467  0.296140
2477070139  0.296291
2481672877  0.296316
2486313829  0.296457
2491049647  0.296890
2495524561  0.296615
2500341787  0.296592
2505077651  0.296615
2509550819  0.296499
2514413309  0.296483
2518911341  0.296357
2523687301  0.296344
2528136869  0.296305
2532859907  0.296440
2537532703  0.296082
2542090051  0.296138
2546644453  0.296118
2551389083  0.296071
2555893213  0.295814
2560492423  0.296164
2564878507  0.296382
2569544909  0.296518
2574308021  0.296136
2578868443  0.295812
2583595517  0.295839
2588262503  0.295849
2592983597  0.295966
2597663077  0.296749
2602604177  0.296575
2607199813  0.296452
2611944659  0.296094
2616651029  0.296260
2621355859  0.296071
2626102807  0.295871
2630837243  0.295882
2635378859  0.295631
2640187981  0.295691
2644875067  0.295832
2649567509  0.296004
2654479819  0.296207
2659124549  0.295765
2663817229  0.296125
2668486159  0.295957
2673199267  0.296015
2677846429  0.295947
2682702691  0.295739
2687115427  0.295542
2691975763  0.295556
2696680411  0.295642
2701471397  0.295856
2705979499  0.296033
2710788931  0.296170
2715395491  0.296121
2720169901  0.295707
2724573179  0.295415
2729292893  0.295142
2733957467  0.295353
2738594461  0.295518
2743394611  0.295703
2748340429  0.295613
2753131987  0.295165
2757766087  0.295307
2762507141  0.295133
2767201243  0.294960
2772082517  0.294782
2776686533  0.294699
2781338993  0.294785
2786056541  0.294976
2790820061  0.294634
2795347739  0.294756
2800214731  0.294980
2805228589  0.295380
2809864807  0.295371
2814702467  0.295534
2819531971  0.295277
2824401781  0.295645
2829064541  0.295385
2833773113  0.295560
2838522979  0.295106
2843222059  0.295166
2847753739  0.295107
2852464171  0.295366
2857263121  0.295330
2862209809  0.295278
2866909219  0.295167
2871661363  0.295461
2876417371  0.295551
2881137419  0.295413
2886220709  0.295245
2891078413  0.295248
2895887327  0.295195
2900707283  0.295085
2905475849  0.295106
2910361469  0.294811
2915045779  0.294785
2919634063  0.294842
2924582149  0.295255
2929247767  0.295150
2934080899  0.294711
2938807373  0.294689
2943609947  0.294481
2948378269  0.294373
2953092397  0.294528
2957921731  0.294078
2962647203  0.294084
2967496423  0.293861
2972144683  0.293661
2977055821  0.293538
2981796283  0.293292
2986633619  0.293293
2991327739  0.292920
2996195471  0.293119
3000931289  0.293073
3005634157  0.292769
3010437277  0.292542
3015250663  0.292525
3020085163  0.292732
3024990109  0.292672
3029855089  0.292929
3034756279  0.292848
3039545989  0.292980
3044195353  0.293045
3049158869  0.292846
3054009583  0.293001
3058829239  0.292767
3063678707  0.292695
3068665219  0.292651
3073540637  0.292679
3078568303  0.292643
3083317379  0.292413
3088155977  0.292360
3093084019  0.292631
3098099909  0.292786
3102832637  0.292857
3107844011  0.292430
3112834211  0.292661
3117650573  0.292490
3122562383  0.292545
3127504027  0.292362
3132505619  0.292701
3137252077  0.292430
3142261673  0.292595
3147093199  0.292452
3152056987  0.292468
3156651853  0.292650
3161597653  0.293139
3166349723  0.293392
3171360487  0.293397
3176212603  0.293235
3181074997  0.293561
3185941553  0.293391
3190637987  0.293471
3195600643  0.293158
3200592763  0.292953
3205764811  0.292750
3210491629  0.293104
3215425163  0.293804
3220469347  0.293913
3225526883  0.294263
3230377921  0.294043
3235272517  0.293995
3240250043  0.293833
3245221963  0.294032
3249958483  0.294029
3255018083  0.294318
3259996049  0.294094
3264824323  0.294199
3269698651  0.294340
3274578661  0.294190
3279580111  0.293945
3284320603  0.293860
3289509779  0.293904
3294438659  0.294142
3299457017  0.294176
3304532837  0.294102
3309465941  0.294256
3314430373  0.294430
3319439843  0.294230
3324135293  0.294183
3329138161  0.294307
3334298977  0.294057
3339343003  0.294040
3344162113  0.294172
3348966883  0.294366
3354015773  0.294406
3358885051  0.294088
3363874603  0.293865
3368893793  0.293569
3374058211  0.293663
3378841867  0.293561
3383821369  0.293680
3388969289  0.293971
3393868019  0.293559
3398719897  0.293437
3403954549  0.293350
3409002323  0.293433
3414133699  0.293217
3418921729  0.293409
3423857939  0.293223
3428675581  0.293107
3433553677  0.292853
3438537379  0.292758
3443548259  0.292702
3448617247  0.292847
3453535823  0.293175
3458460727  0.292886
3463446773  0.292601
3468370267  0.292672
3473312023  0.292645
3478313701  0.292876
3483390619  0.292960
3488343571  0.292879
3493229143  0.293136
3498263809  0.293363
3503400083  0.293626
3508243829  0.293370
3513223541  0.293204
3518320139  0.293182
3523368383  0.293299
3528340339  0.293515
3533288599  0.293299
3538345411  0.293286
3543285059  0.293187
3548312899  0.293218
3553482379  0.293181
3558576811  0.293107
3563476453  0.292708
3568432811  0.292379
3573364867  0.292148
3578438827  0.292386
3583555049  0.292198
3588527351  0.292286
3593580491  0.292230
3598695307  0.292265
3603612293  0.292260
3608596331  0.292437
3613704749  0.292096
3618757573  0.291871
3623568301  0.291744
3628463749  0.291737
3633385387  0.291982
3638310083  0.291808
3643220051  0.291997
3648297251  0.291962
3653623627  0.291937
3658733249  0.291938
3663757127  0.291670
3668727869  0.291467
3673798819  0.291523
3678653747  0.291355
3683750923  0.291437
3688999381  0.291327
3694242281  0.291220
3699343997  0.291295
3704730053  0.291302
3709706537  0.291398
3714902531  0.291398
3719715913  0.291241
3724869293  0.291443
3729889819  0.291485
3734781481  0.291764
3739611203  0.291819
3744657667  0.291665
3749763581  0.291645
3754546963  0.291761
3759707459  0.291958
3764855519  0.291974
3769824689  0.291937
3774712307  0.292170
3779855603  0.292289
3785116339  0.292439
3790138633  0.292171
3795103099  0.292167
3800360933  0.292176
3805495699  0.292121
3810787327  0.292109
3815752373  0.292300
3821005819  0.292120
3826215989  0.292016
3831245731  0.291691
3836350699  0.291931
3841517611  0.291890
3846679787  0.291882
3851633251  0.291580
3856774219  0.291385
3861852523  0.291555
3867134507  0.291710
3872114221  0.291698
3877475759  0.291884
3882486463  0.291773
3887668637  0.291898
3892467617  0.292045
3897541339  0.292095
3902768627  0.292374
3907923311  0.292413
3912822457  0.292528
3917962189  0.292496
3923075333  0.292242
3928101581  0.292149
3933082057  0.291930
3938294629  0.291697
3943409851  0.291801
3948424853  0.291510
3953489597  0.291770
3958728373  0.291999
3963899053  0.292026
3968862089  0.291939
3974060053  0.291955
3979208053  0.291780
3984407503  0.291391
3989342549  0.291560
3994429171  0.291524
3999658573  0.291704
4004660251  0.291840
4009899437  0.292043
4015120211  0.292024
4020302267  0.291876
4025241931  0.292036
4030322987  0.292352
4035424843  0.292361
4040454083  0.292301
4045426219  0.292122
4050660077  0.292219
4055946067  0.292199
4061319049  0.292163
4066141501  0.292089
4071418651  0.292390
4076542259  0.292361
4081584931  0.292318
4086658309  0.292249
4091934389  0.292432
4097171891  0.292434
4102601131  0.292514
4107616549  0.292581
4112797999  0.292343
4117893641  0.292023
4122587683  0.292245
4127819923  0.292364
4133095667  0.292468
4138475311  0.292584
4143447037  0.292382
4148583947  0.292461
4153733699  0.292748
4158981251  0.292798
4164048253  0.292506
4169306081  0.292578
4174746883  0.292564
4179644641  0.292595
4184886149  0.292867
4190206003  0.292829
4195586389  0.292707
4200769499  0.292871
4205896901  0.292882
4211309573  0.293046
4216574897  0.292912
4221675109  0.292968
4226878099  0.293027
4231992871  0.293316
4237122397  0.293331
4242192973  0.293319
4247456167  0.293148
4252606453  0.293124
4257782861  0.293059
4262900809  0.292989
4268163727  0.293052
4273584659  0.292849
4278698969  0.293251
4283803177  0.293057
4288970429  0.292991
4294235579  0.293167
4299242009  0.293300
4304825443  0.293417
4310060159  0.293521
4315288157  0.293749
4320410267  0.293866
4325606387  0.293738
4330869463  0.293721
4336007867  0.293381
4341279853  0.293603
4346648197  0.293780
4352001421  0.294050
4357183627  0.294054
4362426787  0.293965
4367748299  0.293906
4373096971  0.293905
4378237147  0.293986
4383600499  0.294149
4388686039  0.294130
4394315143  0.294421
4399382651  0.294546
4404577543  0.294562
4409992403  0.294471
4415191211  0.294549
4420357687  0.294623
4425565303  0.294632
4430985457  0.294596
4436127413  0.294236
4441288283  0.294280
4446530441  0.294219
4451832181  0.294239
4456881773  0.294055
4462184537  0.293920
4467428891  0.294239
4472809163  0.293988
4477948789  0.293818
4483134451  0.293678
4488395557  0.293734
4493552101  0.293840
4498713907  0.293548
4504269691  0.293616
4509517417  0.293695
4514628619  0.293690
4520025779  0.293276
4525257571  0.293364
4530645011  0.293644
4535587061  0.293274
4540917133  0.293247
4546262027  0.293087
4551363107  0.292881
4556401939  0.292705
4561865771  0.292724
4567330829  0.292478
4572566701  0.292572
4577857883  0.292814
4583314891  0.292980
4588531627  0.293118
4593500627  0.293016
4598928577  0.292935
4604461447  0.292933
4609633097  0.292859
4614739621  0.293049
4620145091  0.293052
4625604713  0.292883
4630926757  0.292782
4636145611  0.292761
4641572413  0.292749
4647019931  0.292827
4652442973  0.292843
4657486597  0.292793
4662860003  0.292692
4668133387  0.292769
4673266727  0.292576
4678647931  0.292536
4683885763  0.292566
4689137891  0.292515
4694326607  0.292575
4699545979  0.292471
4704927229  0.292521
4710481073  0.292881
4715482069  0.292812
4720981339  0.292773
4726330643  0.292638
4731711773  0.292642
4736876939  0.292400
4742251061  0.292322
4747720183  0.292180
4753093721  0.292072
4758055091  0.291992
4763323627  0.292063
4768669931  0.292442
4773826223  0.292225
4779085001  0.292277
4784442587  0.292304
4789799947  0.292355
4795059547  0.292193
4800589091  0.292222
4806043163  0.292278
4811481971  0.292306
4816687157  0.292326
4822165793  0.292533
4827549917  0.292454
4832968867  0.292619
4838208821  0.292687
4843623871  0.292634
4848983143  0.292737
4854214819  0.292812
4859642171  0.293012
4865059733  0.292800
4870528991  0.292769
4875767873  0.292752
4881289661  0.292731
4886550719  0.292726
4891943957  0.292730
4897292189  0.292846
4902691987  0.292987
4907932091  0.292800
4913368927  0.292733
4918710131  0.292915
4924240187  0.292836
4929656339  0.292771
4934931299  0.292734
4940217181  0.292606
4945811813  0.292700
4951306259  0.292938
4956438583  0.293127
4961891063  0.293086
4967217109  0.292808
4972514747  0.292950
4977626653  0.293164
4983059999  0.292963
4988381507  0.293132
4993636787  0.293278
4998865331  0.293321
5004297049  0.293328
5009789971  0.293043
5015124379  0.293109
5020226131  0.293236
5025695557  0.293301
5031027289  0.293611
5036252519  0.293695
5041677749  0.293906
5047345987  0.293990
5052790153  0.294083
5058044749  0.293899
5063551739  0.293756
5069017601  0.293770
5074523459  0.293869
5079609611  0.293808
5085082357  0.293810
5090496493  0.293836
5096014739  0.293751
5101555957  0.293653
5106768211  0.293504
5112287249  0.293621
5117404717  0.293572
5122844851  0.293427
5128178807  0.293331
5133631387  0.293342
5138849071  0.293317
5144257691  0.293154
5149912949  0.293271
5155261843  0.293159
5160431467  0.293275
5165933677  0.293195
5171450509  0.293049
5176902221  0.293059
5182204273  0.293156
5187730027  0.293121
5193018521  0.293192
5198196463  0.293052
5203969493  0.292881
5209519267  0.292896
5214961061  0.292751
5220274483  0.292751
5225722207  0.292895
5231194519  0.292975
5236670093  0.292783
5241940027  0.292919
5247559027  0.292845
5253027061  0.292903
5258498029  0.293063
5263852417  0.293070
5269231837  0.293006
5274743557  0.292867
5279893579  0.292989
5285446717  0.293040
5291132963  0.293234
5296833109  0.293353
5302249789  0.293370
5307665653  0.293474
5313136849  0.293140
5318664067  0.293180
5323995569  0.293287
5329377451  0.293331
5334917629  0.293485
5340480517  0.293483
5345879219  0.293493
5351399653  0.293486
5356993331  0.293404
5362559659  0.293095
5367800993  0.293223
5373259883  0.293168
5378712557  0.293187
5383966733  0.293322
5389467569  0.293363
5394899033  0.293238
5400706681  0.293215
5406035813  0.293135
5411636891  0.293214
5417019469  0.293365
5422532779  0.293145
5427805697  0.293039
5433332579  0.292895
5439056963  0.292943
5444502403  0.293070
5449749031  0.293018
5455196309  0.292992
5460715243  0.293103
5466343307  0.293056
5471970041  0.293029
5477370571  0.293164
5482937683  0.293062
5488404869  0.292961
5494134881  0.293054
5499587179  0.293071
5505453209  0.293239
5510917987  0.293384
5516452693  0.293546
5522012533  0.293747
5527350827  0.293942
5532794837  0.293762
5538292301  0.293706
5543791723  0.293617
5549025617  0.293777
5554652443  0.293605
5560158589  0.293550
5565593147  0.293307
5571033917  0.293332
5576509027  0.293186
5581989989  0.293356
5587550483  0.293166
5593161349  0.293089
5598793703  0.293239
5604583937  0.293118
5610065759  0.293052
5615446267  0.292993
5621020397  0.293188
5626634861  0.292969
5632048459  0.293073
5637410707  0.292860
5642674483  0.292865
5648564459  0.292726
5653798219  0.292656
5659211809  0.292745
5664810131  0.292457
5670286243  0.292278
5675791907  0.292226
5681452643  0.292109
5687040979  0.292119
5692527989  0.292087
5697853009  0.292043
5703388387  0.291904
5709038597  0.291949
5714480971  0.291974
5719816457  0.291989
5725471553  0.292147
5731118641  0.292140
5736548677  0.292177
5741943373  0.292542
5747401963  0.292582
5752960321  0.292673
5758289443  0.292836
5763933179  0.292824
5769537437  0.292951
5775006817  0.292799
5780156509  0.292947
5785679659  0.292942
5791415923  0.292727
5796983443  0.292653
5802348689  0.292587
5808002833  0.292509
5813750329  0.292635
5819247901  0.292589
5824926277  0.292368
5830712311  0.292369
5836439233  0.292493
5842023247  0.292650
5847753539  0.292722
5853352949  0.292649
5858884651  0.292655
5864382341  0.292685
5870041787  0.292621
5875610579  0.292480
5881124141  0.292319
5886561221  0.292227
5892158861  0.292399
5897732843  0.292193
5903227651  0.292208
5908826071  0.292151
5914370447  0.292324
5920107211  0.292255
5925336049  0.292241
5930975299  0.292328
5936726977  0.292124
5942349613  0.292199
5947789483  0.292253
5953224659  0.292367
5958736363  0.292094
5964398963  0.291986
5969903977  0.291878
5975728457  0.291882
5981338213  0.291892
5986759307  0.291781
5992081597  0.291919
5997770327  0.291828
6003379997  0.291794
6008844617  0.291767
6014593099  0.291843
6020405057  0.291868
6025950683  0.291817
6031371757  0.291948
6037126439  0.291953
6042876589  0.291994
6048414809  0.291929
6053822419  0.291791
6059439667  0.291688
6065044459  0.291781
6070634459  0.291766
6076127987  0.291702
6081869779  0.291448
6087531689  0.291541
6092964049  0.291871
6098660063  0.291843
6104294701  0.292035
6109794739  0.291897
6115263571  0.291988
6120925201  0.292038
6126430721  0.291906
6132192917  0.291930
6137554051  0.291918
6143228011  0.291644
6148839887  0.291713
6154452737  0.291841
6159818971  0.292033
6165442333  0.292053
6171267133  0.292295
6176646029  0.292337
6182456993  0.292235
6188305171  0.292256
6193829989  0.292439
6199181819  0.292372
6205050283  0.292317
6210646523  0.292397
6216414101  0.292347
6221798117  0.292147
6227481653  0.292404
6233129821  0.292229
6238709333  0.292100
6244224443  0.292230
6249916903  0.292178
6255701603  0.292104
6261396377  0.292153
6267078359  0.292154
6272791079  0.292045
6278317973  0.292136
6283831987  0.292134
6289515311  0.291985
6295106603  0.291810
6300898187  0.291851
6306691673  0.291907
6312371563  0.291796
6318091291  0.291820
6323745959  0.291807
6329241377  0.291699
6335008609  0.291590
6340830211  0.291384
6346576619  0.291437
6352051463  0.291346
6357708613  0.291206
6363565667  0.291296
6369034261  0.291241
6374813327  0.291301
6380478469  0.291328
6386170933  0.291170
6391558139  0.291144
6397139381  0.290998
6403016387  0.291119
6408762427  0.291024
6414261943  0.291052
6420036421  0.291167
6425775571  0.291091
6431496209  0.291321
6437092219  0.291308
6442896653  0.291150
6448705883  0.291091
6454116619  0.291181
6459915299  0.291176
6465770567  0.291321
6471590011  0.291365
6476799697  0.291474
6482410021  0.291444
6488001251  0.291297
6493661393  0.291277
6499052143  0.291340
6504635629  0.291379
6510182977  0.291634
6515845253  0.291426
6521281181  0.291530
6526988833  0.291532
6532800997  0.291488
6538240883  0.291516
6544172461  0.291566
6549900587  0.291584
6555846949  0.291637
6561187091  0.291593
6566898979  0.291584
6572607683  0.291474
6578527393  0.291526
6584057573  0.291491
6589736981  0.291457
6595584371  0.291404
6601305797  0.291303
6606721493  0.291233
6612724213  0.291043
6618414977  0.290870
6624141011  0.290765
6629701411  0.290785
6635583901  0.290726
6641379707  0.290690
6646946311  0.290606
6652705159  0.290709
6658458643  0.290726
6664231403  0.290674
6669577549  0.290562
6675585979  0.290492
6681288641  0.290582
6687235781  0.290462
6692823349  0.290325
6698685179  0.290366
6704300717  0.290278
6710114029  0.290386
6715695599  0.290451
6721409143  0.290406
6727072357  0.290391
6732564731  0.290358
6738451633  0.290464
6744188299  0.290601
6750099269  0.290417
6755582269  0.290250
6761439901  0.290089
6767247397  0.290045
6773027077  0.290030
6778420861  0.290060
6784118837  0.289939
6789720403  0.289821
6795702073  0.289748
6801380083  0.289650
6806973461  0.289583
6812904739  0.289639
6818521781  0.289664
6824330983  0.289682
6829982353  0.289635
6835700237  0.289517
6841386661  0.289478
6847328651  0.289456
6853117723  0.289623
6858849643  0.289561
6864539797  0.289497
6870430961  0.289550
6876157979  0.289615
6881848541  0.289734
6887651483  0.289621
6893502809  0.289765
6899197171  0.289708
6904722413  0.289802
6910604167  0.289776
6916436147  0.289883
6922255643  0.289750
6927802891  0.289629
6933673003  0.289489
6939586741  0.289310
6945377963  0.289173
6951120749  0.289322
6957080321  0.289347
6962907811  0.289525
6968618843  0.289517
6974314397  0.289342
6980277257  0.289394
6985864573  0.289359
6991596961  0.289134
6996865301  0.288892
7003045997  0.288796
7008941587  0.288794
7014579667  0.288793
7020427373  0.288788
7026175763  0.288830
7031965819  0.288600
7037741267  0.288627
7043327611  0.288608
7049030771  0.288469
7054836461  0.288527
7060338757  0.288574
7066284853  0.288503
7072281613  0.288527
7078219859  0.288476
7083813509  0.288545
7089646219  0.288488
7095361681  0.288597
7101142933  0.288605
7107019379  0.288728
7112707169  0.288743
7118458339  0.288585
7123937479  0.288546
7129930433  0.288508
7135838029  0.288590
7141735189  0.288547
7147685663  0.288526
7153585181  0.288364
7159543003  0.288187
7165469863  0.288255
7171121473  0.288398
7176994361  0.288309
7182864103  0.288276
7188670849  0.288306
7194534883  0.288316
7200611029  0.288357
7206266917  0.288361
7211968859  0.288478
7217758027  0.288556
7223648291  0.288624
7229429411  0.288611
7235097293  0.288710
7240951561  0.288705
7246718903  0.288591
7252531829  0.288584
7258252259  0.288516
7264277477  0.288454
7270263307  0.288495
7276300523  0.288694
7282096343  0.288837
7287945661  0.288805
7293807827  0.288811
7299426691  0.288775
7305416029  0.289005
7311271427  0.288900
7317097363  0.288725
7322875187  0.288797
7328847131  0.288786
7334703179  0.288644
7340613641  0.288553
7346380859  0.288590
7352268659  0.288545
7358285699  0.288490
7364153851  0.288326
7369827373  0.288341
7375754083  0.288311
7381715051  0.288273
7387361869  0.288234
7393208923  0.288139
7399204289  0.288112
7405265899  0.288132
7410878551  0.288164
7416666443  0.288155
7422626177  0.288078
7428434021  0.288060
7434055907  0.288213
7440022963  0.288144
7445932597  0.288177
7451809949  0.288497
7457345083  0.288297
7463199511  0.288501
7468993717  0.288471
7474566259  0.288448
7480472581  0.288541
7486259093  0.288671
7492234493  0.288786
7497834349  0.288790
7503975371  0.288620
7509944227  0.288635
7515816661  0.288454
7521554933  0.288622
7527281051  0.288560
7533216731  0.288586
7538939179  0.288543
7544831383  0.288496
7550996689  0.288590
7556762267  0.288599
7562658283  0.288846
7568663527  0.288890
7574605361  0.288804
7580450533  0.288635
7586082067  0.288694
7591757291  0.288743
7597625429  0.288669
7603793221  0.288559
7609615459  0.288624
7615397123  0.288731
7621470679  0.288669
7627558579  0.288573
7633078919  0.288466
7639027069  0.288539
7645089671  0.288427
7651007677  0.288450
7656758101  0.288368
7662652357  0.288267
7668520037  0.288229
7674159589  0.288320
7680081203  0.288246
7686114587  0.288252
7692017419  0.288295
7697855927  0.288335
7703865541  0.288414
7709867171  0.288523
7715880629  0.288556
7721654467  0.288670
7727698457  0.288721
7733825927  0.288690
7739758387  0.288621
7745684867  0.288532
7751731847  0.288494
7757783027  0.288696
7763431807  0.288507
7769503739  0.288708
7775618003  0.288643
7781895743  0.288702
7787498021  0.288648
7793634647  0.288842
7799516749  0.288668
7805459737  0.288644
7811037827  0.288784
7816998493  0.288831
7822805297  0.288871
7828750583  0.289017
7834465559  0.288922
7840571659  0.289043
7846507567  0.289063
7852296149  0.288979
7858170829  0.288929
7864124251  0.289045
7870222343  0.289080
7876104563  0.289029
7882015483  0.288953
7887918091  0.288924
7893819823  0.288876
7899766891  0.288852
7905596701  0.289006
7911718957  0.288909
7917633809  0.288965
7923356347  0.288777
7929237089  0.288817
7935395131  0.288923
7941403051  0.288981
7946867879  0.288972
7952702501  0.288942
7958783683  0.288981
7964528707  0.289014
7970465989  0.288949
7976252759  0.288795
7982258059  0.288777
7987876997  0.288906
7993982317  0.288949
7999953191  0.289033
8005856227  0.289058
8011550699  0.289161
8017471589  0.289228
8023596571  0.289453
8029685347  0.289620
8035364531  0.289579
8041411739  0.289705
8047206773  0.289785
8053008611  0.289820
8059014221  0.289905
8065092533  0.289640
8071155523  0.289557
8076960893  0.289754
8083174597  0.289689
8089132517  0.289888
8094985531  0.289946
8100946187  0.289938
8106974353  0.289854
8112918221  0.289979
8118736523  0.289978
8124520933  0.289965
8130541117  0.289908
8136436459  0.289708
8142237581  0.289573
8148020047  0.289378
8153829667  0.289459
8159760863  0.289629
8165516027  0.289671
8171257631  0.289682
8177424319  0.289689
8183396269  0.289755
8189339563  0.289651
8195500493  0.289738
8201492947  0.289697
8207548627  0.289714
8213211361  0.289771
8219187059  0.289655
8225221253  0.289708
8230864589  0.289570
8236823951  0.289712
8242620229  0.289805
8248785497  0.289867
8254579909  0.289856
8260736437  0.289909
8266762643  0.289780
8272826147  0.289639
8278772923  0.289577
8284803479  0.289529
8290712539  0.289384
8296940987  0.289410
8303179931  0.289514
8309096837  0.289675
8315075693  0.289626
8320941179  0.289602
8326979113  0.289736
8332932187  0.289686
8338917253  0.289589
8344580323  0.289647
8350688449  0.289520
8356719727  0.289385
8362774153  0.289417
8368818119  0.289360
8374848971  0.289544
8380757981  0.289676
8386691741  0.289704
8392519909  0.289717
8398495367  0.289832
8404686107  0.289915
8410608737  0.290142
8416140283  0.290131
8422213043  0.290133
8428339819  0.290156
8434211263  0.290179
8440009453  0.290237
8446199077  0.290327
8452228271  0.290273
8458284371  0.290260
8464222061  0.290239
8470306213  0.290239
8476603489  0.290294
8482536467  0.290196
8488621751  0.290169
8494626157  0.290181
8500667599  0.290192
8506608283  0.290033
8512691339  0.289957
8518710709  0.290017
8524670887  0.290029
8530741027  0.289983
8536562173  0.290038
8542427107  0.289954
8548167227  0.289912
8554391803  0.289899
8560253029  0.289991
8566312451  0.290112
8572322503  0.290033
8578460893  0.289982
8584411883  0.289980
8590524317  0.289959
8596237477  0.289958
8602229021  0.289881
8608443443  0.289686
8614697053  0.289815
8620550219  0.289792
8626528259  0.289693
8632540753  0.289706
8638294849  0.289826
8644475699  0.289771
8650691981  0.289809
8656719817  0.289926
8662586293  0.289859
8668760561  0.289871
8674876979  0.289992
8680971599  0.289920
8686781297  0.289909
8692624387  0.289806
8698652069  0.289713
8705100367  0.289587
8710807877  0.289483
8717068303  0.289563
8723430733  0.289476
8729203621  0.289642
8735529619  0.289652
8741510941  0.289445
8747757653  0.289576
8753627683  0.289577
8759630359  0.289638
8765683229  0.289578
8771834531  0.289681
8777875003  0.289651
8783860843  0.289578
8789774387  0.289595
8795988769  0.289573
8802202163  0.289607
8808179603  0.289456
8814243863  0.289607
8820185219  0.289563
8826381899  0.289528
8832504077  0.289438
8838582211  0.289538
8844355763  0.289531
8850460571  0.289423
8856413003  0.289328
8862497207  0.289345
8868255967  0.289339
8874724949  0.289514
8880888161  0.289481
8887066921  0.289547
8892960067  0.289541
8898842269  0.289633
8905067947  0.289752
8911052489  0.289771
8917273493  0.289742
8923405891  0.289676
8929565893  0.289762
8935469107  0.289713
8941454659  0.289684
8947727647  0.289775
8953661443  0.289833
8959696451  0.289957
8965752857  0.289886
8971890409  0.290039
8978081779  0.290076
8984105591  0.289981
8990506979  0.290007
8996859913  0.290113
9002921633  0.289946
9008768837  0.289687
9015021469  0.289643
9021256019  0.289745
9027082037  0.289848
9033189083  0.289798
9039336947  0.289660
9045641233  0.289744
9051537113  0.289667
9057780287  0.289714
9063935627  0.289727
9069948071  0.289720
9075904469  0.289577
9082178411  0.289518
9088331341  0.289692
9094372187  0.289705
9100233349  0.289730
9106392299  0.289732
9112616911  0.289730
9118424251  0.289797
9124886861  0.289815
9130996261  0.289653
9137246803  0.289710
9143205919  0.289762
9149308043  0.289594
9155559577  0.289487
9161895949  0.289407
9168036011  0.289419
9174246481  0.289307
9180383269  0.289323
9186448123  0.289295
9192060817  0.289305
9198413027  0.289310
9204781483  0.289477
9210644881  0.289458
9216787231  0.289745
9222775291  0.289637
9228947291  0.289685
9234970181  0.289665
9241119827  0.289557
9247434253  0.289517
9253590589  0.289502
9259620647  0.289439
9265775381  0.289362
9272069497  0.289378
9278257519  0.289384
9284278181  0.289270
9290344429  0.289220
9296301571  0.289363
9302799511  0.289315
9308485379  0.289234
9314746919  0.289236
9321011309  0.289234
9326804099  0.289337
9332866271  0.289340
9338888627  0.289310
9344987387  0.289345
9350828173  0.289334
9357084931  0.289242
9363238723  0.289217
9369522251  0.289239
9375611717  0.289080
9381780491  0.288989
9388120849  0.289066
9394355693  0.289053
9400216043  0.289122
9406541107  0.289084
9412623277  0.289118
9418666177  0.289217
9424644589  0.289061
9430968643  0.289035
9437297153  0.289025
9443190619  0.289119
9449414251  0.289129
9455646547  0.289068
9461741279  0.289099
9467765693  0.289005
9473936957  0.289041
9480196553  0.289064
9486550013  0.289030
9492304337  0.289082
9498727759  0.289137
9504830183  0.289289
9510871453  0.289297
9516958949  0.289358
9523254073  0.289272
9529636577  0.289243
9535503563  0.289075
9541655003  0.289048
9547791317  0.289150
9553910293  0.289180
9559899431  0.289195
9565945099  0.289096
9572239123  0.289081
9578389651  0.289204
9584349371  0.289287
9590534453  0.289155
9596915267  0.289165
9602779547  0.289168
9609030127  0.289140
9615220523  0.289126
9621490363  0.289156
9627597953  0.289147
9633716347  0.289127
9640034477  0.289118
9646407769  0.289136
9652543973  0.289260
9658823891  0.289254
9665045879  0.289316
9671478029  0.289271
9677597459  0.289201
9683808047  0.289163
9690057571  0.289123
9696372307  0.289208
9702431413  0.289179
9708615523  0.289135
9715033651  0.289134
9721063061  0.289204
9727350169  0.289235
9733505137  0.289171
9739796851  0.289289
9745780679  0.289257
9751976987  0.289320
9758378687  0.289393
9764500211  0.289281
9770506243  0.289188
9776767607  0.289299
9783164213  0.289319
9789387301  0.289372
9795297251  0.289419
9801399851  0.289458
9807711469  0.289496
9813889783  0.289500
9820142477  0.289361
9826548409  0.289299
9832933933  0.289372
9838946021  0.289351
9845093483  0.289415
9851230549  0.289599
9857288459  0.289568
9863434253  0.289541
9869589661  0.289459
9875820329  0.289520
9882075331  0.289498
9888282253  0.289578
9894636683  0.289687
9901280251  0.289691
9907359379  0.289611
9913602373  0.289567
9919960867  0.289546
9926045203  0.289564
9932011603  0.289435
9938240863  0.289352
9944473339  0.289355
9950785121  0.289421
9956552461  0.289455
9962957827  0.289378
9969105733  0.289334
9975363481  0.289363
9981396967  0.289376
9987761933  0.289487
9994075459  0.289330


==> data/prime_loglog_r2_p11.dat <==
389  -7.14268
433  -7.17830
563  -7.24662
571  -6.82100
643  -7.69669
709  -6.72751
997  -6.31849
997  -6.01173
1171  -5.99551
1483  -6.58883
1531  -6.89552
1613  -6.32089
1621  -6.45013
1627  -6.84686
1873  -6.39040
1907  -6.62287
1913  -6.35226
1933  -6.44908
2027  -6.53703
2089  -5.80338
2251  -5.42971
2677  -4.90119
2797  -5.04835
2837  -4.83800
2843  -5.14212
2953  -5.10421
3779  -4.91517
3967  -5.11722
4139  -4.94076
4357  -5.05951
4481  -5.23971
4547  -5.34233
4799  -5.43950
5171  -5.40575
5741  -5.37463
5813  -5.52528
6011  -5.49289
6043  -5.46224
6199  -5.26662
6571  -5.13495
6691  -5.11584
7019  -4.83824
7451  -4.72572
7541  -4.51881
7669  -4.32101
7867  -4.37016
8219  -4.51109
8363  -4.55466
8443  -4.32690
8699  -4.50497
8747  -4.41664
9127  -4.45923
9161  -4.54194
9203  -4.33498
9277  -4.41705
9467  -4.33817
9479  -4.49517
9829  -4.26467
9829  -4.26759
10079  -4.41858
10091  -4.34614
10099  -4.38353
10331  -4.34925
10427  -4.31606
10597  -4.42093
10691  -4.18519
10979  -4.32247
11003  -4.25890
11177  -4.19718
11321  -4.07340
11467  -3.85863
11483  -3.83608
11731  -3.84483
11909  -3.91391
12011  -3.89159
12197  -3.92887
12203  -3.99430
12619  -3.97188
12763  -3.92160
13099  -3.87258
13649  -3.82477
13691  -3.86058
14389  -3.81407
14411  -3.76867
14821  -3.69771
15173  -3.70738
15193  -3.61271
15877  -3.64901
15973  -3.53150
16057  -3.49226
16363  -3.37897
16883  -3.39171
17093  -3.42869
17299  -3.39222
17387  -3.38049
17747  -3.44031
17747  -3.40484
17989  -3.34681
18149  -3.35913
18287  -3.30270
18397  -3.20215
20411  -2.94308
21737  -2.78989
22247  -2.84819
22619  -2.95902
23831  -2.86002
24379  -2.89200
25121  -2.70064
27773  -2.47294
30091  -2.50007
30931  -2.60283
32059  -2.62422
32621  -2.48453
34757  -2.49448
36191  -2.43532
36791  -2.39286
37781  -2.33979
39251  -2.41637
41131  -2.35311
42797  -2.32929
44491  -2.34214
47389  -2.37749
49411  -2.41139
50923  -2.39971
52147  -2.45333
54503  -2.54701
55339  -2.56430
56533  -2.68229
57059  -2.68621
58921  -2.68030
61723  -2.74161
63997  -2.79127
66587  -2.67326
67531  -2.63207
69697  -2.70809
71147  -2.62407
72577  -2.56876
74021  -2.56609
75743  -2.53863
81611  -2.52028
83101  -2.43809
86923  -2.46967
87539  -2.45342
88001  -2.40691
89963  -2.36940
92387  -2.33305
94117  -2.38618
95581  -2.45954
96787  -2.45927
99079  -2.46609
101159  -2.44490
103067  -2.34188
104947  -2.37721
106783  -2.41162
109367  -2.38572
109717  -2.36051
110431  -2.38102
111121  -2.38195
112657  -2.35776
113797  -2.30939
115211  -2.26835
117811  -2.28279
118907  -2.27895
121637  -2.29296
123817  -2.26573
125693  -2.27961
128683  -2.32750
130531  -2.36302
134033  -2.34742
137119  -2.33771
141301  -2.29534
142543  -2.35695
143281  -2.42263
144379  -2.42850
145963  -2.43426
151451  -2.42430
152837  -2.40425
155501  -2.41014
157141  -2.36539
160397  -2.36656
164443  -2.32310
178127  -2.32949
188389  -2.34023
195043  -2.34587
202393  -2.28233
211319  -2.29392
228341  -2.40595
245629  -2.31127
257093  -2.30993
273521  -2.39416
281243  -2.35110
290879  -2.32799
301123  -2.32327
314267  -2.33556
331013  -2.32128
346051  -2.21252
355559  -2.24549
371083  -2.23456
380837  -2.23899
397259  -2.25198
407573  -2.18779
418763  -2.21532
432163  -2.25806
447257  -2.25376
458891  -2.26537
526739  -2.28452
1998949  -1.88859
3775391  -1.80491
5854543  -1.82598
8093873  -1.85701
10566379  -1.90183
13161503  -1.89482
15886151  -1.87993
18681301  -1.84187
21587893  -1.81183
24528271  -1.81421
27694963  -1.78354
30966347  -1.77436
34137163  -1.76313
37343447  -1.74373
40712251  -1.73674
44194427  -1.72097
47703109  -1.71458
51241387  -1.71528
54908587  -1.71692
58661621  -1.72811
62377723  -1.72037
66359861  -1.70872
70266803  -1.70710
74321281  -1.70285
78344459  -1.70575
82287883  -1.70090
86415269  -1.69413
90666029  -1.69125
94848407  -1.68442
98990797  -1.68199
103340723  -1.69204
107706581  -1.69476
112082459  -1.69478
116345447  -1.68867
120767869  -1.69835
125113759  -1.69441
129603079  -1.70096
134096069  -1.70386
138767219  -1.69449
143479333  -1.68614
148216331  -1.68259
153078119  -1.67796
157840259  -1.68772
162624923  -1.68374
167546837  -1.68086
172440811  -1.67303
177242437  -1.66827
182120131  -1.66724
187043669  -1.66611
191940197  -1.66324
194351659  -1.66489
196808933  -1.66115
199261943  -1.66220
202131731  -1.65857
204468931  -1.65348
207123967  -1.65656
209600491  -1.65372
212093711  -1.65380
214558829  -1.64817
217141877  -1.64831
219954643  -1.64598
222458059  -1.64368
225034939  -1.63949
227580091  -1.63664
230086651  -1.64110
232654531  -1.64676
235462651  -1.64727
238194289  -1.64557
240865577  -1.64658
243293299  -1.64709
245921867  -1.64800
248812637  -1.64346
251482859  -1.64368
254113589  -1.64090
256727573  -1.63760
259490537  -1.63152
261996307  -1.62798
264799037  -1.62723
267526141  -1.62431
270313003  -1.62627
273098071  -1.62757
275758199  -1.62564
278489317  -1.62455
281249557  -1.62574
283844557  -1.62215
286537171  -1.62078
289250477  -1.62104
292274051  -1.61623
294834311  -1.61692
297641717  -1.61579
300520643  -1.61604
303222113  -1.61695
305905013  -1.61710
308923073  -1.61784
311581331  -1.61952
314575979  -1.61689
317279003  -1.62025
319953443  -1.61724
323027281  -1.61598
325803427  -1.61590
328549517  -1.61530
331332803  -1.61714
334099243  -1.61833
336959869  -1.61713
339978349  -1.61445
342745373  -1.61665
345600971  -1.61725
348577279  -1.61834
351412793  -1.61707
354412229  -1.61928
357402413  -1.61801
360210833  -1.61990
362973011  -1.62230
365808797  -1.62247
368706773  -1.62327
371706623  -1.62168
374364953  -1.61938
377180149  -1.61880
380031931  -1.61919
382989661  -1.61885
386108927  -1.61879
389023813  -1.61561
391833307  -1.61333
394727141  -1.61493
397660619  -1.61607
400909841  -1.61366
403897141  -1.61622
406740241  -1.61547
409808683  -1.61623
412700797  -1.61475
415546757  -1.61504
418794443  -1.61620
421928009  -1.61647
424940069  -1.61646
427946401  -1.61423
430774093  -1.61317
433953323  -1.61268
436852147  -1.61154
439820203  -1.60997
442801291  -1.60986
445775579  -1.60706
448751549  -1.60796
452061469  -1.60684
455020451  -1.60473
457855253  -1.60506
460848763  -1.60418
463941587  -1.60634
467195593  -1.60571
470221163  -1.60463
473252651  -1.60379
476404457  -1.60116
479426683  -1.59858
482733749  -1.59877
485944853  -1.59791
489025499  -1.59722
492007121  -1.59995
495079771  -1.60048
498300427  -1.59914
501875191  -1.59876
504957067  -1.59971
508027067  -1.60092
511046677  -1.60000
514176167  -1.59854
517534379  -1.59868
520665377  -1.59952
523986821  -1.60108
527077259  -1.60039
530103677  -1.59769
533302519  -1.59570
536682131  -1.59594
539838661  -1.59460
542808859  -1.59410
545893571  -1.59351
549081581  -1.59381
552353827  -1.58998
555490499  -1.59093
558636037  -1.58973
561678049  -1.58906
564915971  -1.58860
567956699  -1.58676
571408091  -1.58621
574753339  -1.58480
577930981  -1.58336
581119153  -1.58299
584325011  -1.58388
587656691  -1.58234
590862299  -1.58220
594225017  -1.58286
597367219  -1.58325
600907123  -1.58076
604331971  -1.58044
607493233  -1.58104
610669523  -1.57924
613844477  -1.57803
617062571  -1.57799
620180371  -1.57899
623790917  -1.57940
626994089  -1.57769
630298709  -1.57757
633782251  -1.57586
636674053  -1.57540
640306067  -1.57280
643565843  -1.57155
646849499  -1.57028
650082383  -1.56965
653546213  -1.56971
656762089  -1.56804
660305539  -1.56963
663487283  -1.56793
666650993  -1.56907
669880987  -1.56925
673046477  -1.56569
676760033  -1.56418
680027669  -1.56226
683452213  -1.56366
686720747  -1.56374
689987339  -1.56368
693088379  -1.56307
696806749  -1.56434
700299869  -1.56244
703763077  -1.56155
707056523  -1.55981
710215433  -1.55794
713814917  -1.55860
716918843  -1.55875
720148021  -1.55910
723428623  -1.55851
726679117  -1.55992
730636997  -1.55814
733914827  -1.55617
737266067  -1.55587
740418947  -1.55725
743770117  -1.55840
747143743  -1.55753
750643937  -1.55744
754080589  -1.55698
757380853  -1.55672
760696933  -1.55496
764038883  -1.55557
767707181  -1.55414
770816483  -1.55260
774327923  -1.55507
777894461  -1.55508
781260397  -1.55570
784657241  -1.55439
788545403  -1.55470
791913931  -1.55436
795268979  -1.55543
798756173  -1.55383
802391659  -1.55280
806186123  -1.55227
809581499  -1.55383
813049961  -1.55582
816523237  -1.55440
819797597  -1.55396
823724339  -1.55404
827058149  -1.55406
830500603  -1.55367
833969789  -1.55311
837405203  -1.55358
840848653  -1.55399
844485797  -1.55561
847966283  -1.55537
851511763  -1.55540
854978779  -1.55442
858499001  -1.55351
862276651  -1.55460
865899917  -1.55133
869275457  -1.55043
872798903  -1.55214
876351811  -1.55268
879675487  -1.55347
883362677  -1.55189
886860433  -1.55108
890285059  -1.55031
893741587  -1.54902
897134827  -1.54894
901296443  -1.54844
904855643  -1.54806
908334587  -1.54875
911811493  -1.54822
915271957  -1.54779
918916003  -1.54677
922899611  -1.54760
926414693  -1.54775
929847637  -1.54659
933337901  -1.54775
936872081  -1.54758
940805633  -1.54763
944329747  -1.54643
947836283  -1.54696
951408677  -1.54640
955061603  -1.54689
959060659  -1.54667
962703941  -1.54514
966228443  -1.54493
969812827  -1.54450
973535729  -1.54376
977041789  -1.54320
981121019  -1.54466
984616741  -1.54395
988234109  -1.54320
991646437  -1.54241
995222741  -1.54330
998954263  -1.54351
1002833413  -1.54480
1006475741  -1.54527
1010013787  -1.54459
1013643667  -1.54312
1017023561  -1.54253
1020867427  -1.54248
1024243651  -1.54152
1028039563  -1.54161
1031709157  -1.54035
1035278347  -1.54153
1039359421  -1.54074
1042824883  -1.54123
1046617259  -1.54193
1050107291  -1.54251
1053659227  -1.54151
1057225717  -1.54114
1061477947  -1.54130
1065308669  -1.54142
1069002323  -1.54123
1072690651  -1.54303
1076270651  -1.54380
1080256139  -1.54355
1083987623  -1.54381
1087530557  -1.54462
1091196539  -1.54594
1095021541  -1.54589
1098947543  -1.54656
1103049449  -1.54618
1106808611  -1.54656
1110441131  -1.54620
1114099381  -1.54616
1117968347  -1.54578
1122172229  -1.54537
1125946391  -1.54645
1129590971  -1.54661
1133454853  -1.54608
1137203203  -1.54538
1141230481  -1.54476
1144862483  -1.54591
1148609123  -1.54575
1152394039  -1.54553
1156200421  -1.54479
1159696423  -1.54468
1163638829  -1.54488
1167119209  -1.54378
1170814933  -1.54396
1174454137  -1.54372
1178130673  -1.54300
1182155203  -1.54309
1186037641  -1.54357
1189946213  -1.54332
1193499851  -1.54425
1197387901  -1.54435
1201824971  -1.54304
1205572003  -1.54307
1209382651  -1.54408
1212991931  -1.54250
1216774709  -1.54260
1220473433  -1.54368
1224648739  -1.54380
1228475179  -1.54269
1232034299  -1.54212
1235751883  -1.54126
1239516269  -1.54110
1243608787  -1.54114
1247343323  -1.54091
1251050303  -1.54009
1254793523  -1.54135
1258591247  -1.53998
1262231323  -1.53871
1266297629  -1.53920
1269937531  -1.53920
1273725263  -1.53869
1277494259  -1.53830
1281234683  -1.53869
1285304971  -1.53841
1289115307  -1.53939
1292932801  -1.54002
1296800677  -1.53833
1300746709  -1.53908
1304767837  -1.53814
1308991699  -1.53801
1312776307  -1.53926
1316646953  -1.53862
1320400163  -1.53947
1324292149  -1.53819
1328373107  -1.53846
1332180053  -1.53788
1335834371  -1.53688
1339538917  -1.53732
1343512853  -1.53817
1347623861  -1.53695
1351688593  -1.53671
1355521339  -1.53572
1359313129  -1.53570
1363418461  -1.53544
1367057411  -1.53613
1371346079  -1.53595
1375036387  -1.53660
1378816619  -1.53676
1382690377  -1.53663
1386428633  -1.53783
1390625443  -1.53839
1394555501  -1.53838
1398503383  -1.53776
1402928323  -1.53771
1406725051  -1.53745
1410728771  -1.53756
1415224637  -1.53811
1418882527  -1.53902
1422661411  -1.53968
1426569091  -1.54043
1430371853  -1.53998
1434585781  -1.53904
1438655989  -1.54087
1442456299  -1.54145
1446297011  -1.54118
1450219781  -1.54024
1454795987  -1.53889
1458452857  -1.53911
1462446071  -1.53762
1466206087  -1.53694
1470081469  -1.53750
1474115963  -1.53663
1478320079  -1.53628
1482307003  -1.53534
1486361599  -1.53547
1490083349  -1.53560
1494077159  -1.53475
1498254419  -1.53497
1502407937  -1.53560
1506262301  -1.53468
1510104133  -1.53445
1514103397  -1.53471
1518184709  -1.53520
1522658573  -1.53502
1526716381  -1.53499
1530785089  -1.53472
1534767373  -1.53443
1538439143  -1.53441
1542714331  -1.53470
1546670701  -1.53419
1550729881  -1.53441
1554689221  -1.53470
1558757323  -1.53527
1562963923  -1.53564
1567190087  -1.53463
1571295221  -1.53514
1575198883  -1.53561
1579216153  -1.53656
1583089951  -1.53621
1587250157  -1.53621
1591280101  -1.53648
1595297611  -1.53756
1599143177  -1.53813
1603208053  -1.53840
1607538637  -1.53722
1611595003  -1.53652
1615662317  -1.53576
1619593669  -1.53490
1623782021  -1.53464
1627828711  -1.53422
1632311711  -1.53448
1636380443  -1.53470
1640342057  -1.53382
1644212539  -1.53388
1648379437  -1.53303
1652981129  -1.53293
1657078253  -1.53242
1661137867  -1.53205
1665098749  -1.53280
1669180141  -1.53299
1673485717  -1.53240
1677954347  -1.53252
1682259283  -1.53171
1686151237  -1.53139
1690250869  -1.53145
1694253941  -1.53070
1698595937  -1.52970
1702759427  -1.52916
1706869981  -1.52950
1710854749  -1.52919
1714968413  -1.52986
1718915131  -1.52930
1723347653  -1.52865
1727413307  -1.52885
1731431627  -1.52743
1735787429  -1.52737
1739987299  -1.52706
1744108123  -1.52625
1747980181  -1.52584
1752084143  -1.52548
1756173637  -1.52534
1760380513  -1.52549
1764645797  -1.52557
1768541899  -1.52522
1772527429  -1.52571
1776666691  -1.52563
1780770083  -1.52430
1784831663  -1.52337
1789210081  -1.52395
1793386403  -1.52386
1797375637  -1.52333
1801691147  -1.52297
1805675491  -1.52316
1810186237  -1.52265
1814261749  -1.52298
1818389917  -1.52201
1822452253  -1.52215
1826543989  -1.52380
1830741769  -1.52423
1835245729  -1.52321
1839423853  -1.52297
1843460651  -1.52372
1847596259  -1.52350
1851622229  -1.52344
1856300723  -1.52424
1860500377  -1.52422
1864407829  -1.52471
1868644627  -1.52529
1872903229  -1.52560
1877554501  -1.52572
1881582667  -1.52518
1885938529  -1.52444
1889965403  -1.52399
1894133737  -1.52467
1898051443  -1.52445
1902785237  -1.52425
1906953877  -1.52431
1910898557  -1.52394
1915261963  -1.52323
1919416339  -1.52285
1923921983  -1.52314
1927999147  -1.52354
1932380909  -1.52383
1936459531  -1.52425
1940744431  -1.52332
1944890011  -1.52307
1949491007  -1.52278
1953777583  -1.52310
1958246701  -1.52341
1962382483  -1.52335
1966430621  -1.52333
1970841277  -1.52320
1975234993  -1.52279
1979397493  -1.52241
1983593771  -1.52187
1987796087  -1.52312
1992014483  -1.52275
1996765363  -1.52339
2001292427  -1.52353
2005356173  -1.52331
2009468953  -1.52337
2013660991  -1.52193
2018256547  -1.52174
2022475141  -1.52156
2026736909  -1.52176
2030981299  -1.52161
2035131589  -1.52082
2039736173  -1.52147
2044070437  -1.52120
2048241619  -1.52087
2052550483  -1.52057
2056988023  -1.51913
2061332491  -1.51916
2065861739  -1.51984
2070044507  -1.52102
2074111883  -1.52135
2078391397  -1.52099
2082606803  -1.52071
2087581103  -1.51981
2091856541  -1.52043
2096093803  -1.52080
2100471731  -1.52067
2104589257  -1.52134
2109024179  -1.52130
2113565869  -1.52220
2117657413  -1.52254
2122153499  -1.52214
2126389871  -1.52183
2130632939  -1.52113
2135652257  -1.52115
2139913571  -1.52101
2143953101  -1.52079
2148080021  -1.52158
2152361843  -1.52208
2156721607  -1.52172
2161246211  -1.52129
2165542777  -1.52182
2169768281  -1.52134
2174010529  -1.52077
2178249023  -1.52041
2183130899  -1.52030
2187370063  -1.52007
2191673899  -1.51920
2196163043  -1.51951
2200396643  -1.51943
2204998981  -1.51916
2209178893  -1.51978
2213440217  -1.52037
2217691403  -1.52043
2221966459  -1.52093
2226631483  -1.52066
2231418523  -1.52035
2235784849  -1.52024
2240233771  -1.52004
2244791539  -1.52030
2249154493  -1.51987
2253762503  -1.51975
2258114129  -1.51984
2262313117  -1.52007
2266630117  -1.51991
2270523259  -1.52013
2274590291  -1.51956
2279362223  -1.51873
2283766013  -1.51902
2288052251  -1.51909
2292478843  -1.51847
2296878733  -1.51876
2301715343  -1.51875
2305898131  -1.51856
2310175589  -1.51871
2314349227  -1.51856
2318558587  -1.51909
2323361179  -1.51800
2327605289  -1.51738
2331865247  -1.51721
2336281237  -1.51694
2340471131  -1.51647
2345047741  -1.51640
2349777803  -1.51657
2354071067  -1.51582
2358576443  -1.51506
2362964957  -1.51457
2367040517  -1.51481
2371758901  -1.51523
2375970811  -1.51516
2380255793  -1.51542
2384645563  -1.51522
2389148659  -1.51449
2393492669  -1.51402
2398284667  -1.51355
2402508743  -1.51314
2407053091  -1.51299
2411540533  -1.51231
2415988709  -1.51225
2420879501  -1.51241
2425394339  -1.51251
2430124603  -1.51272
2434583659  -1.51296
2438994871  -1.51389
2443526231  -1.51391
2448143371  -1.51358
2452471403  -1.51367
2456642653  -1.51376
2461105259  -1.51366
2465369513  -1.51404
2470087339  -1.51377
2474437429  -1.51382
2478671549  -1.51348
2483107883  -1.51384
2487344887  -1.51340
2492097211  -1.51303
2496405773  -1.51249
2500813963  -1.51196
2505354769  -1.51141
2509831157  -1.51134
2514485899  -1.51151
2519359499  -1.51187
2524095709  -1.51215
2528786899  -1.51198
2533216681  -1.51267
2537799787  -1.51354
2542727771  -1.51323
2547124451  -1.51273
2551580543  -1.51220
2556053587  -1.51170
2560572649  -1.51125
2565177317  -1.51135
2570042399  -1.51071
2574397921  -1.51005
2578852147  -1.51042
2583351497  -1.51075
2587952623  -1.51006
2592905123  -1.51008
2597330933  -1.51048
2601839179  -1.51048
2606213707  -1.51066
2610680489  -1.50990
2615472043  -1.51046
2619976451  -1.51003
2624364539  -1.50990
2628949871  -1.50970
2633337163  -1.50951
2637880829  -1.50942
2642777017  -1.50956
2647226339  -1.50937
2651505209  -1.50984
2655996253  -1.50988
2660489963  -1.51026
2665624037  -1.51091
2669987893  -1.51106
2674314089  -1.51114
2678958917  -1.51079
2683630843  -1.51090
2688250463  -1.51151
2693204783  -1.51166
2697810659  -1.51204
2702634443  -1.51116
2706974989  -1.51115
2711434807  -1.51029
2716334287  -1.51051
2720705749  -1.51048
2725402877  -1.51089
2729853733  -1.51090
2734270093  -1.51129
2738847299  -1.51112
2743782011  -1.51118
2748352067  -1.51122
2752940959  -1.51097
2757616669  -1.51110
2762104811  -1.51062
2766911813  -1.51075
2771494721  -1.51112
2775982933  -1.51101
2780437589  -1.51102
2784972149  -1.51069
2789873917  -1.51063
2794446491  -1.51089
2798911327  -1.51112
2803587203  -1.51176
2808126271  -1.51201
2812507703  -1.51160
2817655201  -1.51128
2822383247  -1.51180
2826918683  -1.51173
2831383403  -1.51151
2835818459  -1.51167
2840940217  -1.51213
2845420741  -1.51207
2849937131  -1.51239
2854546703  -1.51245
2859088201  -1.51221
2863748227  -1.51174
2868644539  -1.51143
2873329883  -1.51112
2877870659  -1.51122
2882508599  -1.51140
2886980813  -1.51126
2891778203  -1.51111
2896467317  -1.51117
2901350161  -1.51110
2906050219  -1.51091
2910468251  -1.51114
2915032481  -1.51109
2920127851  -1.51100
2924596613  -1.51100
2929154093  -1.51037
2933576603  -1.51053
2938164571  -1.51113
2943150107  -1.51122
2947752259  -1.51132
2952685339  -1.51176
2957273731  -1.51126
2961682651  -1.51079
2967018947  -1.51050
2971526587  -1.51080
2976259861  -1.51098
2980893473  -1.51097
2985606581  -1.51103
2990045717  -1.51080
2995021979  -1.51022
2999856917  -1.50927
3004637971  -1.50922
3009575011  -1.50921
3014035909  -1.50909
3019249153  -1.50950
3023925607  -1.50961
3028763051  -1.51008
3033440659  -1.50940
3037888421  -1.50913
3042317917  -1.50929
3047334223  -1.50944
3052012127  -1.50963
3056715017  -1.50972
3061344131  -1.50929
3065923213  -1.50929
3070870651  -1.50905
3075646051  -1.50885
3080201569  -1.50867
3085180507  -1.50876
3089765141  -1.50801
3095242613  -1.50786
3099924323  -1.50776
3104627551  -1.50798
3109180717  -1.50794
3113557301  -1.50731
3118374811  -1.50719
3123371051  -1.50708
3127799771  -1.50704
3132644507  -1.50699
3137510443  -1.50702
3142167283  -1.50723
3147173923  -1.50731
3151730669  -1.50781
3156305291  -1.50729
3161044111  -1.50748
3165663203  -1.50780
3170700541  -1.50749
3176163527  -1.50796
3180807541  -1.50801
3185400149  -1.50774
3190040869  -1.50802
3194929321  -1.50770
3200468483  -1.50785
3205207637  -1.50749
3209763377  -1.50726
3214322341  -1.50647
3219067231  -1.50562
3224098043  -1.50565
3229171591  -1.50585
3233833081  -1.50651
3238754179  -1.50624
3243287077  -1.50607
3247725589  -1.50583
3252779963  -1.50666
3257223163  -1.50655
3261883951  -1.50730
3266168467  -1.50687
3270801701  -1.50654
3275583677  -1.50567
3280166443  -1.50575
3284760799  -1.50524
3289228483  -1.50579
3293684221  -1.50597
3298314133  -1.50694
3303696043  -1.50682
3308196371  -1.50754
3313233317  -1.50728
3317872237  -1.50738
3322276849  -1.50728
3327438437  -1.50758
3332210131  -1.50798
3336796429  -1.50779
3341424029  -1.50783
3345914681  -1.50756
3350517497  -1.50730
3356007731  -1.50752
3360629653  -1.50761
3365463287  -1.50783
3370080491  -1.50773
3374944093  -1.50802
3379850203  -1.50780
3384641693  -1.50809
3389112229  -1.50834
3393798211  -1.50816
3398710331  -1.50757
3403683931  -1.50761
3408872813  -1.50759
3413645603  -1.50743
3418088987  -1.50777
3422705411  -1.50801
3427466957  -1.50801
3432854563  -1.50767
3437648173  -1.50798
3442451723  -1.50763
3447063077  -1.50717
3451683419  -1.50715
3456789179  -1.50698
3461448643  -1.50680
3466162543  -1.50721
3470608721  -1.50714
3475348319  -1.50742
3480146581  -1.50699
3485423089  -1.50742
3490018579  -1.50796
3494792933  -1.50782
3499620427  -1.50801
3504443707  -1.50829
3509751683  -1.50801
3514350131  -1.50832
3519172961  -1.50868
3523896287  -1.50856
3528776201  -1.50858
3533398111  -1.50870
3538467203  -1.50828
3543156517  -1.50795
3548004079  -1.50820
3552933379  -1.50846
3557689043  -1.50853
3562881851  -1.50899
3567546881  -1.50921
3572193941  -1.50909
3576829031  -1.50906
3581539757  -1.50879
3586860559  -1.50853
3591743671  -1.50788
3596472611  -1.50800
3601440019  -1.50843
3606351587  -1.50818
3611421173  -1.50809
3617202067  -1.50882
3621931057  -1.50896
3626480603  -1.50869
3631297951  -1.50863
3635996797  -1.50851
3641264723  -1.50845
3646217683  -1.50891
3650910677  -1.50822
3655843291  -1.50824
3660580493  -1.50801
3665945749  -1.50778
3671309963  -1.50815
3675958667  -1.50889
3680624257  -1.50830
3685569493  -1.50848
3690357563  -1.50856
3695747131  -1.50864
3700476629  -1.50873
3705097547  -1.50910
3709703447  -1.50958
3714488971  -1.50925
3719294351  -1.50937
3724407437  -1.50903
3729125579  -1.50929
3734181683  -1.50983
3738828461  -1.50910
3743792659  -1.50923
3749221019  -1.50903
3754217891  -1.50892
3758846881  -1.50855
3763745189  -1.50816
3768931253  -1.50854
3774208037  -1.50798
3779345357  -1.50750
3784015387  -1.50761
3789072101  -1.50751
3793720859  -1.50774
3798824819  -1.50788
3804216193  -1.50772
3809194547  -1.50734
3813959147  -1.50726
3818951821  -1.50684
3824036059  -1.50674
3829341781  -1.50751
3834038573  -1.50699
3838979513  -1.50693
3843803221  -1.50665
3849060779  -1.50645
3854216117  -1.50672
3859504507  -1.50648
3864341189  -1.50585
3868983451  -1.50574
3873953267  -1.50572
3878842027  -1.50615
3884250437  -1.50575
3889038761  -1.50574
3893989919  -1.50569
3899020883  -1.50548
3904257187  -1.50561
3909608783  -1.50617
3914227531  -1.50639
3919235563  -1.50620
3924086941  -1.50568
3928763051  -1.50557
3933554453  -1.50571
3939136387  -1.50576
3944345131  -1.50588
3949277323  -1.50586
3953869849  -1.50579
3958962971  -1.50556
3964392403  -1.50542
3969430727  -1.50553
3974096701  -1.50535
3978869899  -1.50498
3983676013  -1.50515
3988434997  -1.50503
3993565819  -1.50544
3998421611  -1.50510
4003340317  -1.50509
4008072469  -1.50483
4012723541  -1.50484
4018189829  -1.50496
4022866427  -1.50512
4027849811  -1.50508
4032700993  -1.50514
4037518741  -1.50501
4042410109  -1.50518
4047752161  -1.50562
4052615779  -1.50502
4057804873  -1.50479
4062681971  -1.50463
4067752841  -1.50470
4073550461  -1.50486
4078452869  -1.50456
4083654131  -1.50424
4088437949  -1.50368
4093353403  -1.50370
4098690163  -1.50370
4103783449  -1.50347
4108822331  -1.50278
4113684763  -1.50260
4119056153  -1.50170
4123976707  -1.50205
4129314083  -1.50199
4134291671  -1.50212
4139308513  -1.50189
4144472239  -1.50149
4149105361  -1.50128
4154695541  -1.50120
4159640519  -1.50149
4164663317  -1.50150
4169501969  -1.50160
4174328843  -1.50152
4178895713  -1.50158
4184173843  -1.50132
4189162993  -1.50109
4194204667  -1.50129
4199117077  -1.50152
4204158919  -1.50161
4209462107  -1.50182
4214640319  -1.50144
4219543403  -1.50148
4224301759  -1.50168
4229250811  -1.50105
4234151179  -1.50107
4239932687  -1.50115
4244679431  -1.50139
4249400689  -1.50152
4254409261  -1.50166
4259377949  -1.50180
4265161669  -1.50200
4270182881  -1.50205
4275257803  -1.50183
4280236771  -1.50176
4285317203  -1.50133
4291049333  -1.50191
4296034427  -1.50167
4301390363  -1.50165
4306348237  -1.50150
4311297659  -1.50085
4316340643  -1.50047
4321983517  -1.50018
4327192403  -1.49987
4332288707  -1.49967
4337183593  -1.49910
4342250723  -1.49923
4347560401  -1.49970
4352723597  -1.49998
4357514009  -1.50003
4362570041  -1.49999
4367727131  -1.49975
4372483211  -1.50014
4378041469  -1.50016
4383364589  -1.49978
4388380531  -1.49961
4393251683  -1.49957
4398505109  -1.50001
4404739841  -1.50013
4409773679  -1.49980
4414816709  -1.49944
4419953693  -1.49924
4424901479  -1.49912
4430373557  -1.49878
4435265033  -1.49876
4440427669  -1.49917
4445372251  -1.49905
4450480493  -1.49895
4455207359  -1.49834
4460445001  -1.49868
4465498679  -1.49854
4470265133  -1.49826
4475195591  -1.49820
4480299763  -1.49812
4485725099  -1.49768
4490771399  -1.49762
4495559837  -1.49712
4500621403  -1.49730
4505790221  -1.49724
4510681309  -1.49688
4516194271  -1.49664
4521244771  -1.49617
4526272609  -1.49627
4531200371  -1.49617
4536419477  -1.49564
4541863451  -1.49587
4546974389  -1.49557
4551937847  -1.49606
4556672579  -1.49565
4561730947  -1.49545
4566845611  -1.49581
4572638443  -1.49608
4577632601  -1.49576
4582501201  -1.49571
4587402419  -1.49531
4592567989  -1.49502
4598388611  -1.49425
4603242971  -1.49440
4608231931  -1.49441
4613336197  -1.49438
4617963349  -1.49425
4623783013  -1.49434
4628733281  -1.49435
4633949693  -1.49445
4638835403  -1.49394
4643892893  -1.49383
4648979837  -1.49354
4654591411  -1.49350
4659577883  -1.49357
4664802011  -1.49344
4669957619  -1.49285
4675066309  -1.49299
4680694261  -1.49361
4685744191  -1.49378
4690965563  -1.49364
4696218053  -1.49400
4701683447  -1.49376
4706843117  -1.49359
4712307731  -1.49411
4717355711  -1.49459
4722308509  -1.49444
4727230939  -1.49433
4732369181  -1.49482
4738154147  -1.49421
4743492781  -1.49447
4748573117  -1.49486
4753673629  -1.49514
4758783019  -1.49547
4763599213  -1.49552
4769136077  -1.49581
4774196179  -1.49587
4779266561  -1.49603
4784354987  -1.49603
4789310347  -1.49641
4795026011  -1.49614
4800665183  -1.49600
4805732039  -1.49590
4811251517  -1.49584
4816601701  -1.49535
4822177013  -1.49543
4827523501  -1.49492
4832866919  -1.49528
4837974227  -1.49511
4843293947  -1.49476
4848340781  -1.49497
4853892881  -1.49480
4859143519  -1.49450
4864464679  -1.49437
4869623371  -1.49428
4874634899  -1.49373
4880175203  -1.49378
4885094339  -1.49356
4890243931  -1.49308
4895569093  -1.49302
4900972229  -1.49327
4905885869  -1.49308
4911518707  -1.49311
4916689363  -1.49330
4921856573  -1.49300
4926621523  -1.49332
4931686693  -1.49350
4937769787  -1.49358
4942865267  -1.49352
4947962927  -1.49368
4953441491  -1.49344
4958899703  -1.49350
4964165197  -1.49347
4969230083  -1.49382
4974436219  -1.49378
4979431817  -1.49363
4984058789  -1.49374
4989129589  -1.49378
4994882603  -1.49374
5000521837  -1.49353
5005674643  -1.49386
5010740299  -1.49381
5016027349  -1.49367
5021438707  -1.49378
5026432871  -1.49341
5031549683  -1.49308
5036637467  -1.49319
5042041211  -1.49343
5047192391  -1.49303
5052862277  -1.49287
5057992151  -1.49253
5063281397  -1.49261
5068532717  -1.49257
5073751877  -1.49244
5079717541  -1.49280
5084713657  -1.49294
5089777093  -1.49287
5094942893  -1.49298
5100478931  -1.49275
5105659571  -1.49269
5111503597  -1.49262
5117016757  -1.49227
5122049539  -1.49267
5127215141  -1.49263
5132479211  -1.49230
5138066267  -1.49204
5142951323  -1.49215
5148148877  -1.49220
5153216417  -1.49235
5158454689  -1.49199
5164067333  -1.49210
5169325157  -1.49188
5174341889  -1.49183
5179447891  -1.49172
5184637379  -1.49149
5189785739  -1.49172
5195374577  -1.49166
5200433321  -1.49139
5205500857  -1.49171
5210710891  -1.49181
5216048581  -1.49168
5222022551  -1.49177
5227141093  -1.49176
5232340709  -1.49151
5237667397  -1.49147
5242582603  -1.49155
5247852677  -1.49182
5253853273  -1.49159
5259356371  -1.49168
5264550341  -1.49164
5269665587  -1.49177
5274651269  -1.49140
5280606251  -1.49135
5285815897  -1.49115
5290986251  -1.49112
5296155581  -1.49099
5301611773  -1.49120
5307335063  -1.49148
5312572549  -1.49180
5317783771  -1.49220
5322952367  -1.49258
5327846581  -1.49211
5333431339  -1.49238
5339256661  -1.49222
5344286309  -1.49146
5349372907  -1.49142
5354731379  -1.49138
5360024851  -1.49167
5366193101  -1.49153
5371240181  -1.49146
5376540971  -1.49128
5381899009  -1.49126
5387280443  -1.49096
5392705231  -1.49074
5398347557  -1.49065
5404134707  -1.49048
5409621859  -1.49090
5415018979  -1.49119
5420188079  -1.49099
5426127013  -1.49071
5431394051  -1.49112
5436742319  -1.49124
5442210341  -1.49109
5447585467  -1.49115
5452746443  -1.49099
5458274119  -1.49071
5463444083  -1.49098
5468657141  -1.49069
5473915717  -1.49023
5479005979  -1.48972
5484874517  -1.48933
5490111917  -1.48922
5495359351  -1.48936
5501093651  -1.48902
5506617043  -1.48868
5512203779  -1.48832
5517437837  -1.48817
5522727251  -1.48822
5527707397  -1.48803
5532957163  -1.48752
5538509869  -1.48752
5544277561  -1.48785
5549613389  -1.48795
5555178403  -1.48800
5560314269  -1.48829
5565682351  -1.48820
5571545191  -1.48859
5576958379  -1.48865
5582136709  -1.48895
5587482311  -1.48925
5592724219  -1.48921
5598040391  -1.48924
5604139361  -1.48918
5609297269  -1.48898
5614480279  -1.48928
5619954491  -1.48954
5625279523  -1.48949
5631404923  -1.48961
5636949011  -1.48960
5642566873  -1.48907
5647838167  -1.48864
5653119601  -1.48851
5658220171  -1.48834
5664257483  -1.48828
5669871733  -1.48833
5675085827  -1.48800
5680292021  -1.48784
5685543859  -1.48793
5691139579  -1.48776
5696259643  -1.48757
5702300101  -1.48796
5707552957  -1.48768
5712885179  -1.48783
5718715571  -1.48780
5723988037  -1.48784
5728779113  -1.48791
5734307197  -1.48750
5739972643  -1.48725
5745456019  -1.48711
5751466153  -1.48695
5756787437  -1.48691
5762210383  -1.48712
5767701067  -1.48669
5773040243  -1.48671
5778924101  -1.48646
5784297313  -1.48651
5789452069  -1.48673
5794708091  -1.48681
5799835819  -1.48695
5805412001  -1.48706
5811182011  -1.48724
5816299987  -1.48754
5821568713  -1.48790
5826986719  -1.48795
5832226747  -1.48772
5838280979  -1.48749
5843653093  -1.48694
5849113099  -1.48750
5854268899  -1.48736
5859567631  -1.48751
5865669181  -1.48723
5870934221  -1.48736
5876391109  -1.48759
5881543219  -1.48763
5886590291  -1.48765
5892316207  -1.48771
5897980181  -1.48770
5903857831  -1.48781
5909433353  -1.48758
5915100473  -1.48785
5920513633  -1.48758
5926449527  -1.48754
5931836569  -1.48764
5937150239  -1.48775
5942587841  -1.48780
5948113211  -1.48771
5953281053  -1.48743
5959193783  -1.48785
5964391787  -1.48788
5969739331  -1.48813
5974996303  -1.48863
5980552883  -1.48897
5986464277  -1.48915
5991719917  -1.48909
5996939563  -1.48897
6002745701  -1.48922
6008146211  -1.48889
6013385101  -1.48896
6018948757  -1.48849
6024447881  -1.48808
6030079499  -1.48795
6035516423  -1.48787
6041193637  -1.48818
6047347609  -1.48793
6052636981  -1.48795
6058287107  -1.48817
6063580051  -1.48826
6068810123  -1.48801
6074780813  -1.48765
6079965929  -1.48785
6085629857  -1.48777
6090846317  -1.48747
6096342997  -1.48741
6102052171  -1.48743
6108376181  -1.48747
6113687299  -1.48736
6119264947  -1.48724
6124567453  -1.48737
6130076977  -1.48734
6135962531  -1.48697
6141116627  -1.48674
6146425013  -1.48726
6152004643  -1.48708
6157618741  -1.48725
6162817123  -1.48740
6169073369  -1.48745
6174204859  -1.48714
6179843581  -1.48720
6185160217  -1.48699
6190547299  -1.48678
6196401259  -1.48681
6202123493  -1.48664
6207578527  -1.48630
6212828917  -1.48605
6217882157  -1.48586
6223595803  -1.48553
6229539487  -1.48581
6234834797  -1.48590
6240052531  -1.48584
6245380061  -1.48593
6250386437  -1.48593
6256265131  -1.48584
6261649091  -1.48619
6267261211  -1.48625
6272436097  -1.48586
6278023331  -1.48550
6283696151  -1.48577
6288900749  -1.48595
6294420469  -1.48661
6300485801  -1.48649
6306094891  -1.48646
6311377253  -1.48659
6317564093  -1.48683
6322797259  -1.48696
6328424899  -1.48701
6333800797  -1.48676
6339058091  -1.48688
6345340669  -1.48648
6351046061  -1.48626
6356615149  -1.48661
6361739243  -1.48656
6367341049  -1.48665
6373220639  -1.48669
6379341071  -1.48646
6384799679  -1.48666
6390278299  -1.48635
6395694301  -1.48644
6401542897  -1.48632
6407179397  -1.48653
6412814209  -1.48655
6418264481  -1.48665
6423594053  -1.48685
6429001721  -1.48671
6434843251  -1.48688
6440199677  -1.48678
6445711813  -1.48675
6451098931  -1.48667
6456569653  -1.48675
6462235763  -1.48702
6468247811  -1.48702
6473749021  -1.48713
6479003527  -1.48673
6484267981  -1.48660
6490017577  -1.48640
6496079021  -1.48643
6502314419  -1.48611
6507677837  -1.48567
6513063643  -1.48555
6518688431  -1.48545
6524124319  -1.48567
6530108413  -1.48557
6535554859  -1.48536
6541154083  -1.48536
6546723181  -1.48559
6552322421  -1.48556
6558125351  -1.48505
6563787059  -1.48503
6569290979  -1.48516
6574666739  -1.48517
6580352749  -1.48543
6585868603  -1.48551
6591868763  -1.48559
6597386893  -1.48555
6603307267  -1.48537
6609421139  -1.48538
6614787779  -1.48515
6620602673  -1.48542
6626390971  -1.48549
6632023669  -1.48563
6637470461  -1.48580
6643136051  -1.48567
6649380107  -1.48566
6654779101  -1.48544
6660153523  -1.48519
6665841901  -1.48522
6671497213  -1.48534
6677040353  -1.48525
6683037659  -1.48538
6688521181  -1.48551
6694242259  -1.48555
6699727213  -1.48534
6705814987  -1.48510
6711784771  -1.48512
6717180469  -1.48481
6722659771  -1.48467
6728024021  -1.48484
6733316819  -1.48478
6738821081  -1.48467
6744712123  -1.48487
6750324811  -1.48464
6755925643  -1.48483
6761701477  -1.48461
6767088347  -1.48447
6773286827  -1.48434
6778835269  -1.48446
6784304101  -1.48464
6789984829  -1.48499
6795714979  -1.48483
6802201333  -1.48469
6808015003  -1.48485
6813432539  -1.48487
6819009011  -1.48505
6824568353  -1.48488
6830177723  -1.48518
6836252237  -1.48526
6841928539  -1.48488
6847371983  -1.48494
6852939211  -1.48486
6858710513  -1.48489
6864750469  -1.48494
6870160397  -1.48499
6876026837  -1.48522
6881634469  -1.48511
6887187613  -1.48481
6892214957  -1.48511
6898255739  -1.48535
6904587527  -1.48475
6910192259  -1.48457
6915572117  -1.48457
6921226003  -1.48468
6927355529  -1.48436
6933098773  -1.48423
6938805689  -1.48421
6944625101  -1.48378
6950228347  -1.48385
6955746533  -1.48356
6961722029  -1.48366
6967201573  -1.48367
6972805387  -1.48353
6978344147  -1.48363
6983635963  -1.48358
6989828491  -1.48363
6995496283  -1.48382
7001712947  -1.48379
7007097133  -1.48401
7012662043  -1.48359
7018509203  -1.48405
7023855067  -1.48415
7029219059  -1.48426
7034643283  -1.48429
7040054537  -1.48426
7045680977  -1.48421
7051724209  -1.48414
7057243021  -1.48407
7062904841  -1.48389
7068366619  -1.48397
7073705323  -1.48378
7079994059  -1.48370
7085302529  -1.48382
7090885267  -1.48373
7096610197  -1.48371
7102171871  -1.48368
7108073171  -1.48343
7114002157  -1.48319
7119842791  -1.48300
7125280667  -1.48287
7131068083  -1.48283
7136924423  -1.48304
7142848123  -1.48289
7148518973  -1.48312
7154383697  -1.48275
7159607597  -1.48285
7164993403  -1.48276
7170743933  -1.48288
7176738677  -1.48322
7182233089  -1.48335
7187827991  -1.48338
7193112139  -1.48321
7198604123  -1.48336
7205121919  -1.48306
7210741933  -1.48301
7216278317  -1.48268
7221742553  -1.48252
7227575587  -1.48277
7233811523  -1.48266
7239505993  -1.48251
7245076357  -1.48249
7250662229  -1.48253
7256216017  -1.48259
7261840447  -1.48267
7268110891  -1.48307
7273767299  -1.48310
7279308031  -1.48315
7284826657  -1.48308
7290278459  -1.48310
7296641603  -1.48295
7302164203  -1.48301
7308028369  -1.48271
7313660479  -1.48247
7319423717  -1.48249
7325304083  -1.48234
7331645771  -1.48257
7337157901  -1.48263
7342769141  -1.48276
7348493573  -1.48273
7354452907  -1.48258
7360822727  -1.48221
7366478579  -1.48200
7371725869  -1.48198
7377490727  -1.48218
7383105001  -1.48227
7389141577  -1.48213
7394468437  -1.48212
7400599757  -1.48211
7406331781  -1.48224
7412144437  -1.48241
7417858907  -1.48242
7423813841  -1.48236
7429589929  -1.48228
7434851971  -1.48213
7440585283  -1.48229
7446153601  -1.48247
7452374827  -1.48217
7458068789  -1.48194
7463669131  -1.48194
7469528497  -1.48185
7474999489  -1.48182
7480718699  -1.48176
7486794661  -1.48194
7492705133  -1.48196
7498106261  -1.48203
7504032163  -1.48213
7509332723  -1.48237
7515865013  -1.48237
7521542239  -1.48225
7527336283  -1.48247
7532806733  -1.48241
7538642869  -1.48248
7544145047  -1.48233
7550560561  -1.48203
7556183431  -1.48191
7562023669  -1.48163
7567577819  -1.48142
7573275043  -1.48161
7579291243  -1.48147
7584827909  -1.48160
7590466099  -1.48146
7596073819  -1.48133
7601799019  -1.48122
7608032317  -1.48097
7613985557  -1.48091
7619514449  -1.48105
7625415851  -1.48125
7630929571  -1.48082
7636316437  -1.48083
7642675189  -1.48081
7648571387  -1.48077
7654137877  -1.48095
7659736963  -1.48069
7665001723  -1.48114
7670944231  -1.48086
7676510579  -1.48056
7682251013  -1.48054
7687943051  -1.48041
7693458499  -1.48054
7699098929  -1.48055
7705640821  -1.48046
7710987283  -1.48020
7716519403  -1.47985
7722280271  -1.47985
7728124051  -1.47975
7734270689  -1.47953
7739779589  -1.47938
7745398231  -1.47928
7750949879  -1.47942
7756632157  -1.47966
7762300597  -1.47935
7768620787  -1.47949
7774147477  -1.47955
7779735511  -1.47954
7785354419  -1.47947
7791066331  -1.47959
7797129877  -1.47978
7802761699  -1.47955
7808893591  -1.47980
7814529139  -1.47973
7820305763  -1.47953
7826627891  -1.47954
7832704819  -1.47956
7838514311  -1.47930
7844177447  -1.47914
7849790369  -1.47890
7855638283  -1.47870
7861818821  -1.47863
7867530043  -1.47847
7873288831  -1.47845
7879138717  -1.47860
7885157869  -1.47866
7891405759  -1.47841
7896903571  -1.47811
7902745379  -1.47827
7908148813  -1.47851
7913910827  -1.47860
7919320679  -1.47866
7925920213  -1.47865
7931821973  -1.47846
7937802479  -1.47853
7943208047  -1.47847
7948878967  -1.47843
7955223779  -1.47858
7960976311  -1.47843
7966917061  -1.47824
7972754131  -1.47832
7978539677  -1.47823
7984689803  -1.47810
7990422463  -1.47802
7996292659  -1.47782
8002199267  -1.47771
8007936931  -1.47772
8013635657  -1.47769
8019846389  -1.47771
8025545323  -1.47787
8031276899  -1.47780
8036901533  -1.47765
8042817749  -1.47779
8048831377  -1.47785
8054485157  -1.47811
8060070211  -1.47798
8065640059  -1.47771
8071035149  -1.47779
8076813677  -1.47775
8083432477  -1.47777
8088845249  -1.47778
8094622037  -1.47755
8100525421  -1.47754
8105864453  -1.47752
8112236123  -1.47770
8118222571  -1.47734
8124147781  -1.47750
8129619107  -1.47755
8135591153  -1.47758
8141517827  -1.47754
8147712149  -1.47769
8153583499  -1.47784
8159395589  -1.47789
8165378047  -1.47784
8171021629  -1.47785
8177255909  -1.47786
8182774163  -1.47782
8188216847  -1.47768
8194143637  -1.47792
8199822557  -1.47796
8206540939  -1.47772
8212536161  -1.47761
8218405661  -1.47750
8224270297  -1.47757
8229820811  -1.47758
8235961771  -1.47790
8242340599  -1.47806
8248251769  -1.47817
8253888067  -1.47802
8259905431  -1.47784
8265748571  -1.47794
8272297997  -1.47818
8277919093  -1.47793
8283693461  -1.47789
8289633083  -1.47782
8295671971  -1.47762
8301714581  -1.47707
8308163537  -1.47720
8313959197  -1.47734
8319681197  -1.47740
8325474461  -1.47749
8331231683  -1.47736
8337590491  -1.47758
8343696443  -1.47746
8349517961  -1.47746
8355096899  -1.47714
8360560171  -1.47719
8367060563  -1.47712
8372761301  -1.47723
8378391883  -1.47747
8384466833  -1.47775
8390458819  -1.47784
8396098829  -1.47782
8402772197  -1.47775
8408727179  -1.47768
8414634913  -1.47775
8420475571  -1.47777
8426090483  -1.47775
8432387189  -1.47786
8438139341  -1.47816
8444021077  -1.47829
8449722791  -1.47830
8455625011  -1.47828
8461567651  -1.47819
8468174797  -1.47840
8473705699  -1.47832
8479658069  -1.47839
8485376897  -1.47841
8490857509  -1.47830
8497546243  -1.47850
8503678387  -1.47860
8509697947  -1.47870
8515440883  -1.47880
8521163821  -1.47873
8527186891  -1.47872
8533190849  -1.47860
8538860381  -1.47826
8544751451  -1.47831
8550604397  -1.47811
8556607061  -1.47827
8563142683  -1.47806
8568840691  -1.47830
8574879211  -1.47816
8581000261  -1.47814
8586596149  -1.47810
8592969383  -1.47813
8598646571  -1.47819
8604510029  -1.47802
8610343739  -1.47798
8616021229  -1.47793
8622041783  -1.47794
8628449923  -1.47826
8634250549  -1.47831
8640023929  -1.47855
8645650379  -1.47860
8651755069  -1.47865
8657862691  -1.47867
8663704043  -1.47884
8669438243  -1.47863
8675342531  -1.47861
8680734301  -1.47873
8686577917  -1.47859
8692900063  -1.47837
8698858723  -1.47820
8704270369  -1.47811
8710117561  -1.47822
8716101853  -1.47806
8722525067  -1.47778
8728416377  -1.47769
8734241533  -1.47766
8739757139  -1.47739
8745275291  -1.47726
8751342403  -1.47719
8757770941  -1.47731
8763607711  -1.47730
8769392441  -1.47745
8775273931  -1.47738
8781271157  -1.47749
8787824173  -1.47762
8793683539  -1.47764
8799522989  -1.47773
8805863483  -1.47745
8811726491  -1.47758
8817910091  -1.47741
8824127363  -1.47748
8830298333  -1.47785
8836315451  -1.47782
8842018109  -1.47786
8847777541  -1.47781
8854281811  -1.47762
8860105987  -1.47770
8865742883  -1.47769
8871764963  -1.47768
8877746809  -1.47793
8883951841  -1.47793
8889964849  -1.47788
8895781613  -1.47790
8901762677  -1.47770
8907567281  -1.47768
8913908659  -1.47772
8920747853  -1.47791
8926828457  -1.47787
8932608137  -1.47825
8938567181  -1.47802
8944638523  -1.47796
8951138363  -1.47806
8957146069  -1.47784
8963053709  -1.47776
8968935113  -1.47778
8974546261  -1.47771
8980813957  -1.47787
8986135843  -1.47771
8992027151  -1.47777
8997707723  -1.47776
9003531883  -1.47772
9009493313  -1.47740
9015936731  -1.47743
9022028539  -1.47722
9027912331  -1.47732
9033778421  -1.47737
9039277201  -1.47767
9045716819  -1.47751
9051371363  -1.47727
9057136031  -1.47734
9062675731  -1.47729
9068644379  -1.47728
9074350717  -1.47749
9080665933  -1.47744
9086675131  -1.47712
9092359439  -1.47696
9098302373  -1.47675
9104061859  -1.47669
9110659777  -1.47664
9116361043  -1.47660
9122114357  -1.47650
9127939823  -1.47658
9133913717  -1.47681
9140035717  -1.47639
9146517713  -1.47639
9152366219  -1.47655
9158262299  -1.47670
9164080307  -1.47639
9170027059  -1.47648
9176212099  -1.47629
9181989917  -1.47634
9187945423  -1.47668
9193949929  -1.47678
9199928891  -1.47713
9206484269  -1.47712
9212105339  -1.47695
9217969861  -1.47707
9223928101  -1.47674
9230093387  -1.47672
9236091659  -1.47674
9242704099  -1.47674
9248351363  -1.47688
9254471059  -1.47722
9260394137  -1.47719
9266369317  -1.47720
9272735987  -1.47701
9278580371  -1.47694
9284187167  -1.47692
9290028019  -1.47703
9296128949  -1.47663
9302378411  -1.47660
9308782403  -1.47650
9314704027  -1.47650
9320685607  -1.47636
9326665123  -1.47617
9332614843  -1.47612
9339507487  -1.47615
9345274091  -1.47626
9351481673  -1.47610
9357380069  -1.47612
9363558289  -1.47612
9369326761  -1.47616
9376127381  -1.47602
9381918391  -1.47582
9387679111  -1.47598
9393713887  -1.47590
9399810613  -1.47569
9406467253  -1.47571
9412494661  -1.47556
9418240297  -1.47570
9424085243  -1.47566
9430051837  -1.47573
9437046391  -1.47585
9443107547  -1.47616
9448764893  -1.47618
9454835683  -1.47612
9460864957  -1.47595
9466698139  -1.47581
9473286439  -1.47574
9479240593  -1.47605
9485185771  -1.47577
9490899973  -1.47565
9496933651  -1.47570
9503497447  -1.47573
9509961283  -1.47570
9516284441  -1.47565
9522298661  -1.47570
9528323263  -1.47579
9534232457  -1.47549
9541044287  -1.47536
9547349629  -1.47507
9552982123  -1.47508
9559076963  -1.47460
9564886207  -1.47473
9571592203  -1.47499
9577789489  -1.47496
9583527557  -1.47490
9589129541  -1.47464
9595095347  -1.47480
9602360533  -1.47508
9608493163  -1.47519
9614172221  -1.47487
9620032717  -1.47478
9626240467  -1.47482
9632336093  -1.47500
9638649971  -1.47496
9644843141  -1.47492
9651028787  -1.47488
9657148549  -1.47460
9662737589  -1.47480
9669592769  -1.47473
9675286931  -1.47453
9681394949  -1.47463
9687401557  -1.47487
9693783467  -1.47486
9699933499  -1.47499
9706621499  -1.47498
9712765313  -1.47503
9718697939  -1.47510
9724390453  -1.47501
9730406867  -1.47504
9736935541  -1.47481
9742886297  -1.47504
9748995499  -1.47501
9755168947  -1.47499
9761175227  -1.47501
9767173067  -1.47506
9773642077  -1.47512
9779729243  -1.47488
9785752579  -1.47487
9791953309  -1.47460
9797733119  -1.47460
9804669557  -1.47467
9810630307  -1.47463
9816806843  -1.47439
9822658249  -1.47441
9828550637  -1.47465
9835262611  -1.47491
9841259671  -1.47486
9847027493  -1.47452
9853258589  -1.47432
9858851323  -1.47420
9864317833  -1.47425
9870861653  -1.47438
9877051819  -1.47429
9883261891  -1.47421
9889541423  -1.47411
9895613239  -1.47416
9902261059  -1.47425
9908342869  -1.47409
9914421859  -1.47386
9920510891  -1.47384
9926726753  -1.47395
9932687533  -1.47382
9939132403  -1.47393
9945384893  -1.47386
9951111361  -1.47384
9957245003  -1.47400
9963503411  -1.47389
9969875473  -1.47374
9975407567  -1.47381
9981495731  -1.47382
9987612923  -1.47372
9993708773  -1.47397


==> data/prime_loglog_r2_p7.dat <==
389  -8.92835
433  -7.16939
563  -7.85596
571  -7.74001
643  -7.31196
709  -7.34768
997  -7.40213
997  -6.95992
1171  -6.40384
1483  -6.35989
1531  -6.50626
1613  -6.63059
1621  -6.42827
1627  -6.54075
1873  -6.64326
1907  -6.48080
1913  -6.33751
1933  -5.98542
2027  -5.88409
2089  -5.79328
2251  -5.71205
2677  -5.64022
2797  -5.84531
2837  -5.68814
2843  -5.46061
2953  -5.25059
3779  -5.29042
3967  -5.17699
4139  -4.85229
4357  -4.83227
4481  -4.74507
4547  -4.72997
4799  -4.84570
5171  -4.76629
5741  -4.81510
5813  -4.80133
6011  -4.61309
6043  -4.60559
6199  -4.59863
6571  -4.53800
6691  -4.58652
7019  -4.58118
7451  -4.72904
7541  -4.67132
7669  -4.81097
7867  -4.84946
8219  -4.74628
8363  -4.73910
8443  -4.64238
8699  -4.59364
8747  -4.67656
9127  -4.71415
9161  -4.58349
9203  -4.53956
9277  -4.49724
9467  -4.57510
9479  -4.61139
9829  -4.64663
9829  -4.68068
10079  -4.49161
10091  -4.49080
10099  -4.49003
10331  -4.52466
10427  -4.52348
10597  -4.45389
10691  -4.45391
10979  -4.55388
11003  -4.48691
11177  -4.45424
11321  -4.42252
11467  -4.32875
11483  -4.42385
11731  -4.36325
11909  -4.33455
12011  -4.30662
12197  -4.36793
12203  -4.25298
12619  -4.16967
12763  -4.17376
13099  -4.14971
13649  -4.18194
13691  -4.21340
14389  -4.29872
14411  -4.27444
14821  -4.25077
15173  -4.30667
15193  -4.30923
15877  -4.23448
15973  -4.18690
16057  -4.21606
16363  -4.26962
16883  -4.19847
17093  -4.22678
17299  -4.23028
17387  -4.18575
17747  -4.18967
17747  -4.19350
17989  -4.15071
18149  -4.06266
18287  -4.11338
18397  -4.09528
20411  -4.05339
21737  -3.99500
22247  -3.94187
22619  -3.72188
23831  -3.57428
24379  -3.40258
25121  -3.41358
27773  -3.53977
30091  -3.43451
30931  -3.36721
32059  -3.22932
32621  -3.14358
34757  -3.09122
36191  -3.00082
36791  -3.07597
37781  -2.95200
39251  -2.99945
41131  -3.15577
42797  -3.15976
44491  -3.11649
47389  -3.09842
49411  -3.08138
50923  -3.02107
52147  -2.96354
54503  -2.85576
55339  -2.81462
56533  -2.83608
57059  -2.82689
58921  -2.80839
61723  -2.75241
63997  -2.74559
66587  -2.75756
67531  -2.70572
69697  -2.65579
71147  -2.62517
72577  -2.63861
74021  -2.52490
75743  -2.58125
81611  -2.51309
83101  -2.55196
86923  -2.56582
87539  -2.61058
88001  -2.67702
89963  -2.69598
92387  -2.76670
94117  -2.79118
95581  -2.81499
96787  -2.74508
99079  -2.79010
101159  -2.79213
103067  -2.77353
104947  -2.78934
106783  -2.81812
109367  -2.76692
109717  -2.76925
110431  -2.66855
111121  -2.66575
112657  -2.65676
113797  -2.65420
115211  -2.68233
117811  -2.70981
118907  -2.71870
121637  -2.69785
123817  -2.68919
125693  -2.65185
128683  -2.65538
130531  -2.61362
134033  -2.60636
137119  -2.54392
141301  -2.53764
142543  -2.53693
143281  -2.58992
144379  -2.64178
145963  -2.65579
151451  -2.63310
152837  -2.61088
155501  -2.58912
157141  -2.57286
160397  -2.61701
164443  -2.59585
178127  -2.54873
188389  -2.58368
195043  -2.56728
202393  -2.49182
211319  -2.50057
228341  -2.52107
245629  -2.52480
257093  -2.53991
273521  -2.57654
281243  -2.54271
290879  -2.52483
301123  -2.50800
314267  -2.48537
331013  -2.47050
346051  -2.51361
355559  -2.57028
371083  -2.54250
380837  -2.49823
397259  -2.47343
407573  -2.43556
418763  -2.39101
432163  -2.34293
447257  -2.37956
458891  -2.38861
526739  -2.41324
1998949  -1.99149
3775391  -1.93427
5854543  -1.79265
8093873  -1.74224
10566379  -1.71993
13161503  -1.68739
15886151  -1.67528
18681301  -1.68514
21587893  -1.68794
24528271  -1.66236
27694963  -1.66658
30966347  -1.66819
34137163  -1.66204
37343447  -1.65400
40712251  -1.64901
44194427  -1.63405
47703109  -1.62239
51241387  -1.60412
54908587  -1.60451
58661621  -1.59867
62377723  -1.60121
66359861  -1.59888
70266803  -1.59547
74321281  -1.59353
78344459  -1.57563
82287883  -1.57126
86415269  -1.56514
90666029  -1.56896
94848407  -1.56844
98990797  -1.57129
103340723  -1.56476
107706581  -1.56341
112082459  -1.55561
116345447  -1.55640
120767869  -1.54995
125113759  -1.54603
129603079  -1.53930
134096069  -1.54404
138767219  -1.54293
143479333  -1.53732
148216331  -1.53777
153078119  -1.53285
157840259  -1.52615
162624923  -1.52497
167546837  -1.52351
172440811  -1.52210
177242437  -1.51776
182120131  -1.51594
187043669  -1.51142
191940197  -1.51024
194351659  -1.50905
196808933  -1.50766
199261943  -1.50856
202131731  -1.50785
204468931  -1.50719
207123967  -1.51031
209600491  -1.51261
212093711  -1.51269
214558829  -1.51113
217141877  -1.50992
219954643  -1.51102
222458059  -1.51084
225034939  -1.50695
227580091  -1.50594
230086651  -1.50176
232654531  -1.49905
235462651  -1.49964
238194289  -1.50111
240865577  -1.50250
243293299  -1.50337
245921867  -1.50458
248812637  -1.50248
251482859  -1.50390
254113589  -1.50256
256727573  -1.49834
259490537  -1.49777
261996307  -1.49664
264799037  -1.49443
267526141  -1.49305
270313003  -1.49081
273098071  -1.49189
275758199  -1.48983
278489317  -1.48890
281249557  -1.48639
283844557  -1.48754
286537171  -1.48724
289250477  -1.48540
292274051  -1.48657
294834311  -1.48552
297641717  -1.48582
300520643  -1.48473
303222113  -1.48257
305905013  -1.48463
308923073  -1.48183
311581331  -1.48267
314575979  -1.48071
317279003  -1.48071
319953443  -1.48123
323027281  -1.48039
325803427  -1.48067
328549517  -1.47877
331332803  -1.47704
334099243  -1.47584
336959869  -1.47573
339978349  -1.47435
342745373  -1.47561
345600971  -1.47359
348577279  -1.47395
351412793  -1.47035
354412229  -1.47122
357402413  -1.47040
360210833  -1.47238
362973011  -1.47021
365808797  -1.47143
368706773  -1.46891
371706623  -1.46779
374364953  -1.46813
377180149  -1.47014
380031931  -1.47012
382989661  -1.47144
386108927  -1.47111
389023813  -1.46806
391833307  -1.46557
394727141  -1.46535
397660619  -1.46574
400909841  -1.46512
403897141  -1.46265
406740241  -1.46349
409808683  -1.46269
412700797  -1.46353
415546757  -1.46264
418794443  -1.46426
421928009  -1.46456
424940069  -1.46283
427946401  -1.46360
430774093  -1.46377
433953323  -1.46314
436852147  -1.46298
439820203  -1.46290
442801291  -1.46234
445775579  -1.46268
448751549  -1.46381
452061469  -1.46269
455020451  -1.46278
457855253  -1.46080
460848763  -1.46021
463941587  -1.45851
467195593  -1.45911
470221163  -1.45923
473252651  -1.45854
476404457  -1.45786
479426683  -1.45712
482733749  -1.45943
485944853  -1.45950
489025499  -1.45892
492007121  -1.45828
495079771  -1.45837
498300427  -1.45829
501875191  -1.45868
504957067  -1.45888
508027067  -1.45966
511046677  -1.45846
514176167  -1.45811
517534379  -1.45750
520665377  -1.45866
523986821  -1.45675
527077259  -1.45571
530103677  -1.45458
533302519  -1.45581
536682131  -1.45498
539838661  -1.45562
542808859  -1.45356
545893571  -1.45435
549081581  -1.45218
552353827  -1.45126
555490499  -1.45079
558636037  -1.45146
561678049  -1.45011
564915971  -1.45105
567956699  -1.45128
571408091  -1.45132
574753339  -1.45107
577930981  -1.45107
581119153  -1.45147
584325011  -1.45327
587656691  -1.45253
590862299  -1.45270
594225017  -1.45111
597367219  -1.45147
600907123  -1.45184
604331971  -1.45044
607493233  -1.45015
610669523  -1.45060
613844477  -1.45080
617062571  -1.44964
620180371  -1.45000
623790917  -1.45010
626994089  -1.44927
630298709  -1.44824
633782251  -1.44702
636674053  -1.44706
640306067  -1.44786
643565843  -1.44817
646849499  -1.44701
650082383  -1.44551
653546213  -1.44518
656762089  -1.44374
660305539  -1.44272
663487283  -1.44288
666650993  -1.44230
669880987  -1.44288
673046477  -1.44222
676760033  -1.44099
680027669  -1.44024
683452213  -1.44043
686720747  -1.44066
689987339  -1.44005
693088379  -1.44016
696806749  -1.43817
700299869  -1.43905
703763077  -1.43974
707056523  -1.44078
710215433  -1.44220
713814917  -1.44270
716918843  -1.44168
720148021  -1.44019
723428623  -1.44124
726679117  -1.44100
730636997  -1.44019
733914827  -1.44058
737266067  -1.44060
740418947  -1.43961
743770117  -1.43971
747143743  -1.43901
750643937  -1.43957
754080589  -1.44014
757380853  -1.44092
760696933  -1.44005
764038883  -1.43952
767707181  -1.43849
770816483  -1.43805
774327923  -1.43775
777894461  -1.43888
781260397  -1.43847
784657241  -1.43732
788545403  -1.43734
791913931  -1.43638
795268979  -1.43613
798756173  -1.43558
802391659  -1.43579
806186123  -1.43565
809581499  -1.43528
813049961  -1.43539
816523237  -1.43655
819797597  -1.43675
823724339  -1.43793
827058149  -1.43759
830500603  -1.43756
833969789  -1.43644
837405203  -1.43773
840848653  -1.43814
844485797  -1.43852
847966283  -1.43747
851511763  -1.43750
854978779  -1.43850
858499001  -1.43878
862276651  -1.43945
865899917  -1.43882
869275457  -1.43984
872798903  -1.43893
876351811  -1.43923
879675487  -1.43928
883362677  -1.44045
886860433  -1.44002
890285059  -1.44000
893741587  -1.44067
897134827  -1.44022
901296443  -1.44017
904855643  -1.43951
908334587  -1.43960
911811493  -1.43933
915271957  -1.43889
918916003  -1.43824
922899611  -1.43761
926414693  -1.43639
929847637  -1.43609
933337901  -1.43564
936872081  -1.43545
940805633  -1.43563
944329747  -1.43570
947836283  -1.43582
951408677  -1.43506
955061603  -1.43388
959060659  -1.43352
962703941  -1.43365
966228443  -1.43376
969812827  -1.43466
973535729  -1.43571
977041789  -1.43548
981121019  -1.43471
984616741  -1.43527
988234109  -1.43485
991646437  -1.43485
995222741  -1.43458
998954263  -1.43419
1002833413  -1.43263
1006475741  -1.43212
1010013787  -1.43258
1013643667  -1.43126
1017023561  -1.43123
1020867427  -1.43116
1024243651  -1.43151
1028039563  -1.43209
1031709157  -1.43194
1035278347  -1.43171
1039359421  -1.43079
1042824883  -1.43045
1046617259  -1.43011
1050107291  -1.43148
1053659227  -1.43081
1057225717  -1.43198
1061477947  -1.43100
1065308669  -1.43112
1069002323  -1.43080
1072690651  -1.43053
1076270651  -1.43022
1080256139  -1.43047
1083987623  -1.43013
1087530557  -1.43019
1091196539  -1.42968
1095021541  -1.42939
1098947543  -1.42931
1103049449  -1.42918
1106808611  -1.42866
1110441131  -1.42915
1114099381  -1.42928
1117968347  -1.42899
1122172229  -1.42859
1125946391  -1.42736
1129590971  -1.42745
1133454853  -1.42863
1137203203  -1.42815
1141230481  -1.42759
1144862483  -1.42657
1148609123  -1.42654
1152394039  -1.42598
1156200421  -1.42532
1159696423  -1.42446
1163638829  -1.42461
1167119209  -1.42464
1170814933  -1.42457
1174454137  -1.42429
1178130673  -1.42350
1182155203  -1.42439
1186037641  -1.42384
1189946213  -1.42455
1193499851  -1.42528
1197387901  -1.42535
1201824971  -1.42579
1205572003  -1.42601
1209382651  -1.42592
1212991931  -1.42497
1216774709  -1.42529
1220473433  -1.42487
1224648739  -1.42600
1228475179  -1.42562
1232034299  -1.42605
1235751883  -1.42547
1239516269  -1.42602
1243608787  -1.42596
1247343323  -1.42611
1251050303  -1.42618
1254793523  -1.42513
1258591247  -1.42498
1262231323  -1.42541
1266297629  -1.42517
1269937531  -1.42466
1273725263  -1.42415
1277494259  -1.42345
1281234683  -1.42357
1285304971  -1.42301
1289115307  -1.42312
1292932801  -1.42358
1296800677  -1.42269
1300746709  -1.42152
1304767837  -1.42116
1308991699  -1.42067
1312776307  -1.42029
1316646953  -1.42013
1320400163  -1.42038
1324292149  -1.42072
1328373107  -1.42077
1332180053  -1.42106
1335834371  -1.42069
1339538917  -1.42078
1343512853  -1.42098
1347623861  -1.42160
1351688593  -1.42199
1355521339  -1.42217
1359313129  -1.42196
1363418461  -1.42204
1367057411  -1.42193
1371346079  -1.42198
1375036387  -1.42196
1378816619  -1.42249
1382690377  -1.42215
1386428633  -1.42299
1390625443  -1.42301
1394555501  -1.42251
1398503383  -1.42338
1402928323  -1.42338
1406725051  -1.42364
1410728771  -1.42349
1415224637  -1.42349
1418882527  -1.42288
1422661411  -1.42169
1426569091  -1.42179
1430371853  -1.42167
1434585781  -1.42168
1438655989  -1.42209
1442456299  -1.42174
1446297011  -1.42262
1450219781  -1.42304
1454795987  -1.42269
1458452857  -1.42225
1462446071  -1.42223
1466206087  -1.42241
1470081469  -1.42176
1474115963  -1.42167
1478320079  -1.42076
1482307003  -1.42062
1486361599  -1.42077
1490083349  -1.42031
1494077159  -1.42060
1498254419  -1.41982
1502407937  -1.41892
1506262301  -1.41986
1510104133  -1.41992
1514103397  -1.42039
1518184709  -1.41945
1522658573  -1.41942
1526716381  -1.41947
1530785089  -1.41940
1534767373  -1.41919
1538439143  -1.41924
1542714331  -1.41922
1546670701  -1.41915
1550729881  -1.42018
1554689221  -1.42067
1558757323  -1.42086
1562963923  -1.42067
1567190087  -1.42083
1571295221  -1.41966
1575198883  -1.41890
1579216153  -1.41923
1583089951  -1.41923
1587250157  -1.41952
1591280101  -1.41870
1595297611  -1.41821
1599143177  -1.41917
1603208053  -1.41945
1607538637  -1.41895
1611595003  -1.41878
1615662317  -1.41878
1619593669  -1.41910
1623782021  -1.41929
1627828711  -1.41915
1632311711  -1.41883
1636380443  -1.41863
1640342057  -1.41880
1644212539  -1.41909
1648379437  -1.41853
1652981129  -1.41909
1657078253  -1.41945
1661137867  -1.41939
1665098749  -1.41941
1669180141  -1.42004
1673485717  -1.42015
1677954347  -1.42021
1682259283  -1.41946
1686151237  -1.41934
1690250869  -1.41940
1694253941  -1.41953
1698595937  -1.41844
1702759427  -1.41866
1706869981  -1.41863
1710854749  -1.41926
1714968413  -1.41885
1718915131  -1.41872
1723347653  -1.41911
1727413307  -1.41851
1731431627  -1.41777
1735787429  -1.41751
1739987299  -1.41768
1744108123  -1.41774
1747980181  -1.41703
1752084143  -1.41621
1756173637  -1.41638
1760380513  -1.41577
1764645797  -1.41575
1768541899  -1.41644
1772527429  -1.41564
1776666691  -1.41529
1780770083  -1.41506
1784831663  -1.41546
1789210081  -1.41606
1793386403  -1.41602
1797375637  -1.41577
1801691147  -1.41601
1805675491  -1.41663
1810186237  -1.41666
1814261749  -1.41661
1818389917  -1.41625
1822452253  -1.41626
1826543989  -1.41597
1830741769  -1.41568
1835245729  -1.41506
1839423853  -1.41480
1843460651  -1.41416
1847596259  -1.41427
1851622229  -1.41388
1856300723  -1.41425
1860500377  -1.41367
1864407829  -1.41342
1868644627  -1.41352
1872903229  -1.41412
1877554501  -1.41504
1881582667  -1.41520
1885938529  -1.41511
1889965403  -1.41493
1894133737  -1.41490
1898051443  -1.41472
1902785237  -1.41464
1906953877  -1.41484
1910898557  -1.41510
1915261963  -1.41539
1919416339  -1.41492
1923921983  -1.41490
1927999147  -1.41534
1932380909  -1.41519
1936459531  -1.41518
1940744431  -1.41556
1944890011  -1.41534
1949491007  -1.41550
1953777583  -1.41532
1958246701  -1.41531
1962382483  -1.41501
1966430621  -1.41422
1970841277  -1.41417
1975234993  -1.41450
1979397493  -1.41494
1983593771  -1.41585
1987796087  -1.41513
1992014483  -1.41480
1996765363  -1.41494
2001292427  -1.41561
2005356173  -1.41543
2009468953  -1.41528
2013660991  -1.41503
2018256547  -1.41493
2022475141  -1.41548
2026736909  -1.41588
2030981299  -1.41606
2035131589  -1.41543
2039736173  -1.41590
2044070437  -1.41596
2048241619  -1.41566
2052550483  -1.41571
2056988023  -1.41541
2061332491  -1.41531
2065861739  -1.41550
2070044507  -1.41584
2074111883  -1.41575
2078391397  -1.41535
2082606803  -1.41525
2087581103  -1.41567
2091856541  -1.41591
2096093803  -1.41575
2100471731  -1.41596
2104589257  -1.41624
2109024179  -1.41641
2113565869  -1.41617
2117657413  -1.41573
2122153499  -1.41636
2126389871  -1.41625
2130632939  -1.41567
2135652257  -1.41491
2139913571  -1.41539
2143953101  -1.41586
2148080021  -1.41564
2152361843  -1.41538
2156721607  -1.41536
2161246211  -1.41601
2165542777  -1.41625
2169768281  -1.41638
2174010529  -1.41660
2178249023  -1.41662
2183130899  -1.41633
2187370063  -1.41637
2191673899  -1.41635
2196163043  -1.41684
2200396643  -1.41664
2204998981  -1.41673
2209178893  -1.41639
2213440217  -1.41602
2217691403  -1.41575
2221966459  -1.41574
2226631483  -1.41615
2231418523  -1.41625
2235784849  -1.41583
2240233771  -1.41604
2244791539  -1.41628
2249154493  -1.41593
2253762503  -1.41544
2258114129  -1.41586
2262313117  -1.41547
2266630117  -1.41541
2270523259  -1.41514
2274590291  -1.41467
2279362223  -1.41452
2283766013  -1.41420
2288052251  -1.41478
2292478843  -1.41454
2296878733  -1.41423
2301715343  -1.41401
2305898131  -1.41331
2310175589  -1.41368
2314349227  -1.41328
2318558587  -1.41289
2323361179  -1.41368
2327605289  -1.41382
2331865247  -1.41339
2336281237  -1.41391
2340471131  -1.41375
2345047741  -1.41415
2349777803  -1.41405
2354071067  -1.41395
2358576443  -1.41418
2362964957  -1.41441
2367040517  -1.41434
2371758901  -1.41411
2375970811  -1.41365
2380255793  -1.41285
2384645563  -1.41247
2389148659  -1.41215
2393492669  -1.41209
2398284667  -1.41253
2402508743  -1.41206
2407053091  -1.41176
2411540533  -1.41165
2415988709  -1.41148
2420879501  -1.41132
2425394339  -1.41088
2430124603  -1.41096
2434583659  -1.41107
2438994871  -1.41113
2443526231  -1.41119
2448143371  -1.41140
2452471403  -1.41124
2456642653  -1.41116
2461105259  -1.41116
2465369513  -1.41115
2470087339  -1.41079
2474437429  -1.41113
2478671549  -1.41140
2483107883  -1.41073
2487344887  -1.41117
2492097211  -1.41133
2496405773  -1.41111
2500813963  -1.41059
2505354769  -1.41035
2509831157  -1.41026
2514485899  -1.41009
2519359499  -1.41058
2524095709  -1.41031
2528786899  -1.41039
2533216681  -1.41036
2537799787  -1.41030
2542727771  -1.41030
2547124451  -1.41098
2551580543  -1.41105
2556053587  -1.41075
2560572649  -1.41035
2565177317  -1.41032
2570042399  -1.41027
2574397921  -1.41003
2578852147  -1.40955
2583351497  -1.40940
2587952623  -1.40988
2592905123  -1.40940
2597330933  -1.40951
2601839179  -1.41024
2606213707  -1.41041
2610680489  -1.41003
2615472043  -1.40984
2619976451  -1.40994
2624364539  -1.41023
2628949871  -1.41100
2633337163  -1.41101
2637880829  -1.41130
2642777017  -1.41138
2647226339  -1.41132
2651505209  -1.41144
2655996253  -1.41106
2660489963  -1.41171
2665624037  -1.41188
2669987893  -1.41208
2674314089  -1.41237
2678958917  -1.41263
2683630843  -1.41253
2688250463  -1.41241
2693204783  -1.41230
2697810659  -1.41204
2702634443  -1.41187
2706974989  -1.41196
2711434807  -1.41156
2716334287  -1.41133
2720705749  -1.41121
2725402877  -1.41121
2729853733  -1.41128
2734270093  -1.41157
2738847299  -1.41205
2743782011  -1.41270
2748352067  -1.41299
2752940959  -1.41313
2757616669  -1.41336
2762104811  -1.41284
2766911813  -1.41278
2771494721  -1.41240
2775982933  -1.41255
2780437589  -1.41223
2784972149  -1.41266
2789873917  -1.41275
2794446491  -1.41324
2798911327  -1.41317
2803587203  -1.41322
2808126271  -1.41290
2812507703  -1.41298
2817655201  -1.41245
2822383247  -1.41175
2826918683  -1.41164
2831383403  -1.41186
2835818459  -1.41169
2840940217  -1.41209
2845420741  -1.41209
2849937131  -1.41163
2854546703  -1.41149
2859088201  -1.41158
2863748227  -1.41119
2868644539  -1.41148
2873329883  -1.41143
2877870659  -1.41174
2882508599  -1.41147
2886980813  -1.41079
2891778203  -1.41045
2896467317  -1.41028
2901350161  -1.40994
2906050219  -1.40974
2910468251  -1.40964
2915032481  -1.40930
2920127851  -1.40940
2924596613  -1.40957
2929154093  -1.40961
2933576603  -1.40994
2938164571  -1.41021
2943150107  -1.40960
2947752259  -1.40954
2952685339  -1.41003
2957273731  -1.41015
2961682651  -1.41039
2967018947  -1.41038
2971526587  -1.41048
2976259861  -1.41056
2980893473  -1.40987
2985606581  -1.41012
2990045717  -1.40976
2995021979  -1.40969
2999856917  -1.40927
3004637971  -1.40888
3009575011  -1.40857
3014035909  -1.40818
3019249153  -1.40828
3023925607  -1.40808
3028763051  -1.40814
3033440659  -1.40772
3037888421  -1.40761
3042317917  -1.40763
3047334223  -1.40743
3052012127  -1.40727
3056715017  -1.40705
3061344131  -1.40657
3065923213  -1.40708
3070870651  -1.40696
3075646051  -1.40692
3080201569  -1.40670
3085180507  -1.40626
3089765141  -1.40685
3095242613  -1.40699
3099924323  -1.40712
3104627551  -1.40698
3109180717  -1.40670
3113557301  -1.40666
3118374811  -1.40677
3123371051  -1.40680
3127799771  -1.40686
3132644507  -1.40733
3137510443  -1.40760
3142167283  -1.40750
3147173923  -1.40760
3151730669  -1.40782
3156305291  -1.40784
3161044111  -1.40771
3165663203  -1.40766
3170700541  -1.40757
3176163527  -1.40728
3180807541  -1.40726
3185400149  -1.40708
3190040869  -1.40707
3194929321  -1.40659
3200468483  -1.40652
3205207637  -1.40646
3209763377  -1.40625
3214322341  -1.40579
3219067231  -1.40578
3224098043  -1.40584
3229171591  -1.40626
3233833081  -1.40646
3238754179  -1.40641
3243287077  -1.40638
3247725589  -1.40601
3252779963  -1.40593
3257223163  -1.40569
3261883951  -1.40601
3266168467  -1.40633
3270801701  -1.40590
3275583677  -1.40549
3280166443  -1.40529
3284760799  -1.40510
3289228483  -1.40486
3293684221  -1.40470
3298314133  -1.40403
3303696043  -1.40400
3308196371  -1.40388
3313233317  -1.40393
3317872237  -1.40418
3322276849  -1.40491
3327438437  -1.40462
3332210131  -1.40448
3336796429  -1.40483
3341424029  -1.40450
3345914681  -1.40492
3350517497  -1.40523
3356007731  -1.40529
3360629653  -1.40462
3365463287  -1.40475
3370080491  -1.40467
3374944093  -1.40468
3379850203  -1.40464
3384641693  -1.40465
3389112229  -1.40471
3393798211  -1.40516
3398710331  -1.40503
3403683931  -1.40520
3408872813  -1.40523
3413645603  -1.40553
3418088987  -1.40542
3422705411  -1.40508
3427466957  -1.40508
3432854563  -1.40556
3437648173  -1.40622
3442451723  -1.40656
3447063077  -1.40691
3451683419  -1.40646
3456789179  -1.40628
3461448643  -1.40635
3466162543  -1.40694
3470608721  -1.40703
3475348319  -1.40710
3480146581  -1.40709
3485423089  -1.40663
3490018579  -1.40614
3494792933  -1.40653
3499620427  -1.40670
3504443707  -1.40687
3509751683  -1.40706
3514350131  -1.40690
3519172961  -1.40684
3523896287  -1.40660
3528776201  -1.40626
3533398111  -1.40638
3538467203  -1.40656
3543156517  -1.40625
3548004079  -1.40576
3552933379  -1.40614
3557689043  -1.40617
3562881851  -1.40619
3567546881  -1.40635
3572193941  -1.40646
3576829031  -1.40645
3581539757  -1.40647
3586860559  -1.40634
3591743671  -1.40621
3596472611  -1.40594
3601440019  -1.40598
3606351587  -1.40617
3611421173  -1.40619
3617202067  -1.40569
3621931057  -1.40539
3626480603  -1.40508
3631297951  -1.40480
3635996797  -1.40478
3641264723  -1.40506
3646217683  -1.40482
3650910677  -1.40499
3655843291  -1.40507
3660580493  -1.40481
3665945749  -1.40481
3671309963  -1.40419
3675958667  -1.40394
3680624257  -1.40397
3685569493  -1.40350
3690357563  -1.40324
3695747131  -1.40325
3700476629  -1.40327
3705097547  -1.40341
3709703447  -1.40381
3714488971  -1.40403
3719294351  -1.40427
3724407437  -1.40440
3729125579  -1.40435
3734181683  -1.40434
3738828461  -1.40458
3743792659  -1.40463
3749221019  -1.40502
3754217891  -1.40521
3758846881  -1.40547
3763745189  -1.40551
3768931253  -1.40582
3774208037  -1.40625
3779345357  -1.40615
3784015387  -1.40684
3789072101  -1.40664
3793720859  -1.40632
3798824819  -1.40627
3804216193  -1.40608
3809194547  -1.40614
3813959147  -1.40594
3818951821  -1.40586
3824036059  -1.40551
3829341781  -1.40533
3834038573  -1.40536
3838979513  -1.40520
3843803221  -1.40536
3849060779  -1.40565
3854216117  -1.40571
3859504507  -1.40531
3864341189  -1.40518
3868983451  -1.40490
3873953267  -1.40479
3878842027  -1.40465
3884250437  -1.40487
3889038761  -1.40478
3893989919  -1.40496
3899020883  -1.40458
3904257187  -1.40456
3909608783  -1.40418
3914227531  -1.40453
3919235563  -1.40470
3924086941  -1.40502
3928763051  -1.40496
3933554453  -1.40486
3939136387  -1.40497
3944345131  -1.40456
3949277323  -1.40426
3953869849  -1.40446
3958962971  -1.40428
3964392403  -1.40428
3969430727  -1.40405
3974096701  -1.40438
3978869899  -1.40425
3983676013  -1.40435
3988434997  -1.40466
3993565819  -1.40430
3998421611  -1.40453
4003340317  -1.40433
4008072469  -1.40452
4012723541  -1.40446
4018189829  -1.40483
4022866427  -1.40474
4027849811  -1.40442
4032700993  -1.40422
4037518741  -1.40401
4042410109  -1.40402
4047752161  -1.40376
4052615779  -1.40425
4057804873  -1.40407
4062681971  -1.40403
4067752841  -1.40420
4073550461  -1.40412
4078452869  -1.40393
4083654131  -1.40410
4088437949  -1.40402
4093353403  -1.40401
4098690163  -1.40374
4103783449  -1.40384
4108822331  -1.40373
4113684763  -1.40389
4119056153  -1.40395
4123976707  -1.40394
4129314083  -1.40404
4134291671  -1.40412
4139308513  -1.40414
4144472239  -1.40459
4149105361  -1.40454
4154695541  -1.40451
4159640519  -1.40417
4164663317  -1.40418
4169501969  -1.40465
4174328843  -1.40473
4178895713  -1.40471
4184173843  -1.40445
4189162993  -1.40414
4194204667  -1.40435
4199117077  -1.40422
4204158919  -1.40415
4209462107  -1.40459
4214640319  -1.40443
4219543403  -1.40447
4224301759  -1.40465
4229250811  -1.40469
4234151179  -1.40491
4239932687  -1.40501
4244679431  -1.40523
4249400689  -1.40526
4254409261  -1.40503
4259377949  -1.40568
4265161669  -1.40546
4270182881  -1.40541
4275257803  -1.40537
4280236771  -1.40513
4285317203  -1.40487
4291049333  -1.40506
4296034427  -1.40526
4301390363  -1.40500
4306348237  -1.40520
4311297659  -1.40532
4316340643  -1.40504
4321983517  -1.40507
4327192403  -1.40502
4332288707  -1.40474
4337183593  -1.40453
4342250723  -1.40408
4347560401  -1.40398
4352723597  -1.40424
4357514009  -1.40416
4362570041  -1.40378
4367727131  -1.40364
4372483211  -1.40407
4378041469  -1.40391
4383364589  -1.40420
4388380531  -1.40382
4393251683  -1.40386
4398505109  -1.40345
4404739841  -1.40333
4409773679  -1.40378
4414816709  -1.40371
4419953693  -1.40362
4424901479  -1.40353
4430373557  -1.40391
4435265033  -1.40392
4440427669  -1.40382
4445372251  -1.40347
4450480493  -1.40362
4455207359  -1.40340
4460445001  -1.40312
4465498679  -1.40306
4470265133  -1.40278
4475195591  -1.40264
4480299763  -1.40256
4485725099  -1.40301
4490771399  -1.40323
4495559837  -1.40320
4500621403  -1.40295
4505790221  -1.40305
4510681309  -1.40288
4516194271  -1.40279
4521244771  -1.40285
4526272609  -1.40335
4531200371  -1.40322
4536419477  -1.40347
4541863451  -1.40311
4546974389  -1.40313
4551937847  -1.40297
4556672579  -1.40273
4561730947  -1.40285
4566845611  -1.40286
4572638443  -1.40271
4577632601  -1.40273
4582501201  -1.40269
4587402419  -1.40229
4592567989  -1.40241
4598388611  -1.40240
4603242971  -1.40219
4608231931  -1.40174
4613336197  -1.40157
4617963349  -1.40157
4623783013  -1.40173
4628733281  -1.40166
4633949693  -1.40191
4638835403  -1.40185
4643892893  -1.40190
4648979837  -1.40183
4654591411  -1.40229
4659577883  -1.40216
4664802011  -1.40234
4669957619  -1.40198
4675066309  -1.40198
4680694261  -1.40183
4685744191  -1.40175
4690965563  -1.40210
4696218053  -1.40241
4701683447  -1.40243
4706843117  -1.40190
4712307731  -1.40194
4717355711  -1.40187
4722308509  -1.40169
4727230939  -1.40178
4732369181  -1.40158
4738154147  -1.40176
4743492781  -1.40190
4748573117  -1.40178
4753673629  -1.40154
4758783019  -1.40124
4763599213  -1.40127
4769136077  -1.40088
4774196179  -1.40123
4779266561  -1.40115
4784354987  -1.40090
4789310347  -1.40129
4795026011  -1.40134
4800665183  -1.40108
4805732039  -1.40101
4811251517  -1.40064
4816601701  -1.40062
4822177013  -1.40080
4827523501  -1.40057
4832866919  -1.40062
4837974227  -1.40068
4843293947  -1.40081
4848340781  -1.40091
4853892881  -1.40116
4859143519  -1.40109
4864464679  -1.40061
4869623371  -1.40049
4874634899  -1.40069
4880175203  -1.40039
4885094339  -1.40003
4890243931  -1.40011
4895569093  -1.39981
4900972229  -1.39986
4905885869  -1.39951
4911518707  -1.39965
4916689363  -1.39965
4921856573  -1.40001
4926621523  -1.39987
4931686693  -1.39981
4937769787  -1.40016
4942865267  -1.40035
4947962927  -1.40065
4953441491  -1.40051
4958899703  -1.40053
4964165197  -1.40041
4969230083  -1.40009
4974436219  -1.39982
4979431817  -1.39999
4984058789  -1.40001
4989129589  -1.40011
4994882603  -1.39997
5000521837  -1.39958
5005674643  -1.39955
5010740299  -1.39991
5016027349  -1.39976
5021438707  -1.40002
5026432871  -1.40003
5031549683  -1.39996
5036637467  -1.39999
5042041211  -1.40008
5047192391  -1.40013
5052862277  -1.39990
5057992151  -1.40000
5063281397  -1.40000
5068532717  -1.40001
5073751877  -1.40013
5079717541  -1.39994
5084713657  -1.39958
5089777093  -1.39951
5094942893  -1.39933
5100478931  -1.39950
5105659571  -1.39965
5111503597  -1.39995
5117016757  -1.39996
5122049539  -1.39989
5127215141  -1.40000
5132479211  -1.40033
5138066267  -1.40033
5142951323  -1.40041
5148148877  -1.40055
5153216417  -1.40039
5158454689  -1.40051
5164067333  -1.40048
5169325157  -1.40035
5174341889  -1.40016
5179447891  -1.40038
5184637379  -1.40019
5189785739  -1.40031
5195374577  -1.40036
5200433321  -1.40012
5205500857  -1.40036
5210710891  -1.40058
5216048581  -1.40060
5222022551  -1.40055
5227141093  -1.40061
5232340709  -1.40080
5237667397  -1.40067
5242582603  -1.40079
5247852677  -1.40075
5253853273  -1.40091
5259356371  -1.40091
5264550341  -1.40073
5269665587  -1.40091
5274651269  -1.40058
5280606251  -1.40081
5285815897  -1.40081
5290986251  -1.40098
5296155581  -1.40135
5301611773  -1.40146
5307335063  -1.40115
5312572549  -1.40074
5317783771  -1.40124
5322952367  -1.40168
5327846581  -1.40119
5333431339  -1.40099
5339256661  -1.40099
5344286309  -1.40064
5349372907  -1.40054
5354731379  -1.40050
5360024851  -1.40046
5366193101  -1.40042
5371240181  -1.40048
5376540971  -1.40028
5381899009  -1.40080
5387280443  -1.40096
5392705231  -1.40103
5398347557  -1.40069
5404134707  -1.40076
5409621859  -1.40076
5415018979  -1.40063
5420188079  -1.40060
5426127013  -1.40056
5431394051  -1.40039
5436742319  -1.40035
5442210341  -1.40016
5447585467  -1.39996
5452746443  -1.40022
5458274119  -1.40040
5463444083  -1.40034
5468657141  -1.40030
5473915717  -1.40052
5479005979  -1.40060
5484874517  -1.40081
5490111917  -1.40101
5495359351  -1.40111
5501093651  -1.40067
5506617043  -1.40084
5512203779  -1.40092
5517437837  -1.40069
5522727251  -1.40068
5527707397  -1.40039
5532957163  -1.40042
5538509869  -1.40011
5544277561  -1.40005
5549613389  -1.40015
5555178403  -1.40023
5560314269  -1.40031
5565682351  -1.40051
5571545191  -1.40039
5576958379  -1.40038
5582136709  -1.40041
5587482311  -1.40055
5592724219  -1.40069
5598040391  -1.40076
5604139361  -1.40063
5609297269  -1.40068
5614480279  -1.40070
5619954491  -1.40047
5625279523  -1.40053
5631404923  -1.40037
5636949011  -1.40019
5642566873  -1.39987
5647838167  -1.39956
5653119601  -1.39949
5658220171  -1.39974
5664257483  -1.39991
5669871733  -1.39993
5675085827  -1.39982
5680292021  -1.39974
5685543859  -1.39950
5691139579  -1.39939
5696259643  -1.39950
5702300101  -1.39937
5707552957  -1.39931
5712885179  -1.39981
5718715571  -1.39984
5723988037  -1.39971
5728779113  -1.39958
5734307197  -1.39981
5739972643  -1.39961
5745456019  -1.39972
5751466153  -1.39948
5756787437  -1.39968
5762210383  -1.39982
5767701067  -1.40003
5773040243  -1.39985
5778924101  -1.39995
5784297313  -1.40011
5789452069  -1.40031
5794708091  -1.40026
5799835819  -1.40040
5805412001  -1.40035
5811182011  -1.40022
5816299987  -1.40013
5821568713  -1.40003
5826986719  -1.40020
5832226747  -1.40028
5838280979  -1.40038
5843653093  -1.40041
5849113099  -1.40071
5854268899  -1.40036
5859567631  -1.40031
5865669181  -1.40027
5870934221  -1.39977
5876391109  -1.39964
5881543219  -1.39946
5886590291  -1.39952
5892316207  -1.39964
5897980181  -1.39936
5903857831  -1.39945
5909433353  -1.39933
5915100473  -1.39941
5920513633  -1.39918
5926449527  -1.39911
5931836569  -1.39957
5937150239  -1.39947
5942587841  -1.39952
5948113211  -1.39958
5953281053  -1.39921
5959193783  -1.39929
5964391787  -1.39938
5969739331  -1.39967
5974996303  -1.39960
5980552883  -1.39986
5986464277  -1.39965
5991719917  -1.39922
5996939563  -1.39918
6002745701  -1.39937
6008146211  -1.39946
6013385101  -1.39921
6018948757  -1.39901
6024447881  -1.39862
6030079499  -1.39856
6035516423  -1.39804
6041193637  -1.39820
6047347609  -1.39839
6052636981  -1.39853
6058287107  -1.39837
6063580051  -1.39849
6068810123  -1.39878
6074780813  -1.39868
6079965929  -1.39863
6085629857  -1.39858
6090846317  -1.39858
6096342997  -1.39849
6102052171  -1.39869
6108376181  -1.39872
6113687299  -1.39855
6119264947  -1.39856
6124567453  -1.39824
6130076977  -1.39829
6135962531  -1.39837
6141116627  -1.39832
6146425013  -1.39803
6152004643  -1.39785
6157618741  -1.39791
6162817123  -1.39785
6169073369  -1.39790
6174204859  -1.39785
6179843581  -1.39785
6185160217  -1.39780
6190547299  -1.39745
6196401259  -1.39766
6202123493  -1.39783
6207578527  -1.39783
6212828917  -1.39808
6217882157  -1.39783
6223595803  -1.39780
6229539487  -1.39767
6234834797  -1.39773
6240052531  -1.39763
6245380061  -1.39747
6250386437  -1.39764
6256265131  -1.39759
6261649091  -1.39766
6267261211  -1.39755
6272436097  -1.39754
6278023331  -1.39737
6283696151  -1.39738
6288900749  -1.39705
6294420469  -1.39684
6300485801  -1.39683
6306094891  -1.39667
6311377253  -1.39643
6317564093  -1.39661
6322797259  -1.39678
6328424899  -1.39676
6333800797  -1.39667
6339058091  -1.39673
6345340669  -1.39697
6351046061  -1.39675
6356615149  -1.39660
6361739243  -1.39671
6367341049  -1.39655
6373220639  -1.39650
6379341071  -1.39662
6384799679  -1.39642
6390278299  -1.39654
6395694301  -1.39633
6401542897  -1.39618
6407179397  -1.39609
6412814209  -1.39618
6418264481  -1.39598
6423594053  -1.39604
6429001721  -1.39608
6434843251  -1.39610
6440199677  -1.39592
6445711813  -1.39588
6451098931  -1.39576
6456569653  -1.39576
6462235763  -1.39600
6468247811  -1.39579
6473749021  -1.39583
6479003527  -1.39595
6484267981  -1.39634
6490017577  -1.39650
6496079021  -1.39653
6502314419  -1.39626
6507677837  -1.39610
6513063643  -1.39604
6518688431  -1.39595
6524124319  -1.39589
6530108413  -1.39585
6535554859  -1.39613
6541154083  -1.39616
6546723181  -1.39625
6552322421  -1.39640
6558125351  -1.39665
6563787059  -1.39669
6569290979  -1.39688
6574666739  -1.39693
6580352749  -1.39713
6585868603  -1.39713
6591868763  -1.39694
6597386893  -1.39695
6603307267  -1.39707
6609421139  -1.39717
6614787779  -1.39713
6620602673  -1.39702
6626390971  -1.39696
6632023669  -1.39713
6637470461  -1.39702
6643136051  -1.39677
6649380107  -1.39668
6654779101  -1.39670
6660153523  -1.39667
6665841901  -1.39667
6671497213  -1.39666
6677040353  -1.39672
6683037659  -1.39650
6688521181  -1.39631
6694242259  -1.39600
6699727213  -1.39599
6705814987  -1.39611
6711784771  -1.39613
6717180469  -1.39625
6722659771  -1.39628
6728024021  -1.39652
6733316819  -1.39637
6738821081  -1.39623
6744712123  -1.39616
6750324811  -1.39628
6755925643  -1.39604
6761701477  -1.39590
6767088347  -1.39590
6773286827  -1.39546
6778835269  -1.39544
6784304101  -1.39551
6789984829  -1.39560
6795714979  -1.39537
6802201333  -1.39532
6808015003  -1.39522
6813432539  -1.39496
6819009011  -1.39483
6824568353  -1.39484
6830177723  -1.39501
6836252237  -1.39498
6841928539  -1.39512
6847371983  -1.39512
6852939211  -1.39514
6858710513  -1.39503
6864750469  -1.39509
6870160397  -1.39524
6876026837  -1.39517
6881634469  -1.39524
6887187613  -1.39514
6892214957  -1.39518
6898255739  -1.39540
6904587527  -1.39554
6910192259  -1.39558
6915572117  -1.39532
6921226003  -1.39556
6927355529  -1.39541
6933098773  -1.39530
6938805689  -1.39528
6944625101  -1.39526
6950228347  -1.39524
6955746533  -1.39530
6961722029  -1.39521
6967201573  -1.39547
6972805387  -1.39553
6978344147  -1.39565
6983635963  -1.39574
6989828491  -1.39583
6995496283  -1.39561
7001712947  -1.39561
7007097133  -1.39576
7012662043  -1.39568
7018509203  -1.39554
7023855067  -1.39553
7029219059  -1.39517
7034643283  -1.39528
7040054537  -1.39555
7045680977  -1.39560
7051724209  -1.39553
7057243021  -1.39564
7062904841  -1.39581
7068366619  -1.39586
7073705323  -1.39581
7079994059  -1.39551
7085302529  -1.39550
7090885267  -1.39548
7096610197  -1.39559
7102171871  -1.39575
7108073171  -1.39545
7114002157  -1.39560
7119842791  -1.39570
7125280667  -1.39568
7131068083  -1.39596
7136924423  -1.39618
7142848123  -1.39598
7148518973  -1.39616
7154383697  -1.39611
7159607597  -1.39610
7164993403  -1.39632
7170743933  -1.39611
7176738677  -1.39623
7182233089  -1.39599
7187827991  -1.39646
7193112139  -1.39652
7198604123  -1.39650
7205121919  -1.39617
7210741933  -1.39618
7216278317  -1.39632
7221742553  -1.39642
7227575587  -1.39633
7233811523  -1.39624
7239505993  -1.39611
7245076357  -1.39620
7250662229  -1.39633
7256216017  -1.39652
7261840447  -1.39637
7268110891  -1.39614
7273767299  -1.39612
7279308031  -1.39594
7284826657  -1.39572
7290278459  -1.39588
7296641603  -1.39623
7302164203  -1.39642
7308028369  -1.39626
7313660479  -1.39630
7319423717  -1.39636
7325304083  -1.39622
7331645771  -1.39621
7337157901  -1.39583
7342769141  -1.39577
7348493573  -1.39592
7354452907  -1.39571
7360822727  -1.39549
7366478579  -1.39561
7371725869  -1.39563
7377490727  -1.39554
7383105001  -1.39520
7389141577  -1.39498
7394468437  -1.39499
7400599757  -1.39520
7406331781  -1.39501
7412144437  -1.39503
7417858907  -1.39503
7423813841  -1.39518
7429589929  -1.39508
7434851971  -1.39488
7440585283  -1.39463
7446153601  -1.39470
7452374827  -1.39431
7458068789  -1.39434
7463669131  -1.39399
7469528497  -1.39432
7474999489  -1.39446
7480718699  -1.39451
7486794661  -1.39446
7492705133  -1.39480
7498106261  -1.39476
7504032163  -1.39482
7509332723  -1.39499
7515865013  -1.39500
7521542239  -1.39483
7527336283  -1.39472
7532806733  -1.39483
7538642869  -1.39488
7544145047  -1.39472
7550560561  -1.39447
7556183431  -1.39439
7562023669  -1.39447
7567577819  -1.39440
7573275043  -1.39455
7579291243  -1.39443
7584827909  -1.39425
7590466099  -1.39463
7596073819  -1.39477
7601799019  -1.39463
7608032317  -1.39478
7613985557  -1.39479
7619514449  -1.39495
7625415851  -1.39513
7630929571  -1.39538
7636316437  -1.39538
7642675189  -1.39561
7648571387  -1.39540
7654137877  -1.39545
7659736963  -1.39551
7665001723  -1.39538
7670944231  -1.39518
7676510579  -1.39520
7682251013  -1.39549
7687943051  -1.39548
7693458499  -1.39563
7699098929  -1.39555
7705640821  -1.39561
7710987283  -1.39552
7716519403  -1.39538
7722280271  -1.39524
7728124051  -1.39521
7734270689  -1.39506
7739779589  -1.39518
7745398231  -1.39522
7750949879  -1.39544
7756632157  -1.39525
7762300597  -1.39496
7768620787  -1.39513
7774147477  -1.39522
7779735511  -1.39521
7785354419  -1.39509
7791066331  -1.39522
7797129877  -1.39529
7802761699  -1.39545
7808893591  -1.39540
7814529139  -1.39538
7820305763  -1.39551
7826627891  -1.39565
7832704819  -1.39545
7838514311  -1.39519
7844177447  -1.39524
7849790369  -1.39539
7855638283  -1.39535
7861818821  -1.39527
7867530043  -1.39538
7873288831  -1.39527
7879138717  -1.39533
7885157869  -1.39532
7891405759  -1.39529
7896903571  -1.39506
7902745379  -1.39511
7908148813  -1.39542
7913910827  -1.39536
7919320679  -1.39534
7925920213  -1.39558
7931821973  -1.39557
7937802479  -1.39555
7943208047  -1.39538
7948878967  -1.39525
7955223779  -1.39523
7960976311  -1.39494
7966917061  -1.39509
7972754131  -1.39531
7978539677  -1.39551
7984689803  -1.39539
7990422463  -1.39522
7996292659  -1.39523
8002199267  -1.39518
8007936931  -1.39526
8013635657  -1.39531
8019846389  -1.39538
8025545323  -1.39551
8031276899  -1.39566
8036901533  -1.39584
8042817749  -1.39598
8048831377  -1.39593
8054485157  -1.39588
8060070211  -1.39595
8065640059  -1.39612
8071035149  -1.39599
8076813677  -1.39597
8083432477  -1.39591
8088845249  -1.39593
8094622037  -1.39589
8100525421  -1.39606
8105864453  -1.39578
8112236123  -1.39548
8118222571  -1.39525
8124147781  -1.39551
8129619107  -1.39565
8135591153  -1.39577
8141517827  -1.39566
8147712149  -1.39565
8153583499  -1.39544
8159395589  -1.39535
8165378047  -1.39526
8171021629  -1.39522
8177255909  -1.39526
8182774163  -1.39549
8188216847  -1.39527
8194143637  -1.39528
8199822557  -1.39537
8206540939  -1.39525
8212536161  -1.39522
8218405661  -1.39515
8224270297  -1.39516
8229820811  -1.39513
8235961771  -1.39518
8242340599  -1.39536
8248251769  -1.39516
8253888067  -1.39499
8259905431  -1.39499
8265748571  -1.39482
8272297997  -1.39486
8277919093  -1.39498
8283693461  -1.39494
8289633083  -1.39507
8295671971  -1.39492
8301714581  -1.39489
8308163537  -1.39501
8313959197  -1.39486
8319681197  -1.39482
8325474461  -1.39465
8331231683  -1.39460
8337590491  -1.39452
8343696443  -1.39439
8349517961  -1.39464
8355096899  -1.39472
8360560171  -1.39456
8367060563  -1.39421
8372761301  -1.39437
8378391883  -1.39438
8384466833  -1.39407
8390458819  -1.39398
8396098829  -1.39388
8402772197  -1.39401
8408727179  -1.39397
8414634913  -1.39412
8420475571  -1.39393
8426090483  -1.39393
8432387189  -1.39389
8438139341  -1.39381
8444021077  -1.39351
8449722791  -1.39362
8455625011  -1.39349
8461567651  -1.39341
8468174797  -1.39338
8473705699  -1.39331
8479658069  -1.39318
8485376897  -1.39316
8490857509  -1.39320
8497546243  -1.39314
8503678387  -1.39314
8509697947  -1.39311
8515440883  -1.39291
8521163821  -1.39301
8527186891  -1.39323
8533190849  -1.39327
8538860381  -1.39320
8544751451  -1.39328
8550604397  -1.39334
8556607061  -1.39329
8563142683  -1.39316
8568840691  -1.39300
8574879211  -1.39299
8581000261  -1.39294
8586596149  -1.39278
8592969383  -1.39282
8598646571  -1.39283
8604510029  -1.39303
8610343739  -1.39308
8616021229  -1.39304
8622041783  -1.39305
8628449923  -1.39318
8634250549  -1.39327
8640023929  -1.39336
8645650379  -1.39356
8651755069  -1.39351
8657862691  -1.39355
8663704043  -1.39324
8669438243  -1.39321
8675342531  -1.39318
8680734301  -1.39329
8686577917  -1.39343
8692900063  -1.39347
8698858723  -1.39349
8704270369  -1.39354
8710117561  -1.39354
8716101853  -1.39377
8722525067  -1.39384
8728416377  -1.39361
8734241533  -1.39356
8739757139  -1.39362
8745275291  -1.39371
8751342403  -1.39363
8757770941  -1.39369
8763607711  -1.39374
8769392441  -1.39389
8775273931  -1.39360
8781271157  -1.39358
8787824173  -1.39356
8793683539  -1.39344
8799522989  -1.39344
8805863483  -1.39349
8811726491  -1.39338
8817910091  -1.39346
8824127363  -1.39328
8830298333  -1.39300
8836315451  -1.39302
8842018109  -1.39318
8847777541  -1.39298
8854281811  -1.39291
8860105987  -1.39298
8865742883  -1.39300
8871764963  -1.39307
8877746809  -1.39292
8883951841  -1.39268
8889964849  -1.39251
8895781613  -1.39248
8901762677  -1.39258
8907567281  -1.39240
8913908659  -1.39230
8920747853  -1.39226
8926828457  -1.39208
8932608137  -1.39212
8938567181  -1.39211
8944638523  -1.39197
8951138363  -1.39185
8957146069  -1.39170
8963053709  -1.39170
8968935113  -1.39177
8974546261  -1.39197
8980813957  -1.39190
8986135843  -1.39186
8992027151  -1.39187
8997707723  -1.39185
9003531883  -1.39188
9009493313  -1.39184
9015936731  -1.39170
9022028539  -1.39172
9027912331  -1.39188
9033778421  -1.39185
9039277201  -1.39175
9045716819  -1.39164
9051371363  -1.39155
9057136031  -1.39157
9062675731  -1.39178
9068644379  -1.39191
9074350717  -1.39203
9080665933  -1.39199
9086675131  -1.39183
9092359439  -1.39161
9098302373  -1.39163
9104061859  -1.39177
9110659777  -1.39179
9116361043  -1.39190
9122114357  -1.39193
9127939823  -1.39213
9133913717  -1.39215
9140035717  -1.39218
9146517713  -1.39209
9152366219  -1.39236
9158262299  -1.39234
9164080307  -1.39211
9170027059  -1.39203
9176212099  -1.39207
9181989917  -1.39207
9187945423  -1.39207
9193949929  -1.39207
9199928891  -1.39228
9206484269  -1.39215
9212105339  -1.39188
9217969861  -1.39169
9223928101  -1.39158
9230093387  -1.39132
9236091659  -1.39114
9242704099  -1.39083
9248351363  -1.39104
9254471059  -1.39089
9260394137  -1.39084
9266369317  -1.39104
9272735987  -1.39073
9278580371  -1.39075
9284187167  -1.39077
9290028019  -1.39069
9296128949  -1.39060
9302378411  -1.39081
9308782403  -1.39077
9314704027  -1.39066
9320685607  -1.39094
9326665123  -1.39106
9332614843  -1.39087
9339507487  -1.39073
9345274091  -1.39066
9351481673  -1.39072
9357380069  -1.39080
9363558289  -1.39064
9369326761  -1.39061
9376127381  -1.39069
9381918391  -1.39084
9387679111  -1.39109
9393713887  -1.39126
9399810613  -1.39104
9406467253  -1.39083
9412494661  -1.39075
9418240297  -1.39056
9424085243  -1.39050
9430051837  -1.39086
9437046391  -1.39084
9443107547  -1.39080
9448764893  -1.39061
9454835683  -1.39079
9460864957  -1.39089
9466698139  -1.39105
9473286439  -1.39103
9479240593  -1.39095
9485185771  -1.39087
9490899973  -1.39078
9496933651  -1.39076
9503497447  -1.39071
9509961283  -1.39085
9516284441  -1.39103
9522298661  -1.39106
9528323263  -1.39106
9534232457  -1.39134
9541044287  -1.39126
9547349629  -1.39129
9552982123  -1.39134
9559076963  -1.39164
9564886207  -1.39151
9571592203  -1.39143
9577789489  -1.39157
9583527557  -1.39145
9589129541  -1.39117
9595095347  -1.39138
9602360533  -1.39141
9608493163  -1.39124
9614172221  -1.39123
9620032717  -1.39137
9626240467  -1.39142
9632336093  -1.39123
9638649971  -1.39104
9644843141  -1.39098
9651028787  -1.39090
9657148549  -1.39105
9662737589  -1.39118
9669592769  -1.39113
9675286931  -1.39117
9681394949  -1.39098
9687401557  -1.39100
9693783467  -1.39081
9699933499  -1.39087
9706621499  -1.39094
9712765313  -1.39115
9718697939  -1.39109
9724390453  -1.39124
9730406867  -1.39123
9736935541  -1.39108
9742886297  -1.39111
9748995499  -1.39106
9755168947  -1.39125
9761175227  -1.39115
9767173067  -1.39100
9773642077  -1.39094
9779729243  -1.39116
9785752579  -1.39113
9791953309  -1.39109
9797733119  -1.39117
9804669557  -1.39138
9810630307  -1.39147
9816806843  -1.39152
9822658249  -1.39151
9828550637  -1.39151
9835262611  -1.39171
9841259671  -1.39196
9847027493  -1.39201
9853258589  -1.39206
9858851323  -1.39202
9864317833  -1.39221
9870861653  -1.39209
9877051819  -1.39202
9883261891  -1.39222
9889541423  -1.39239
9895613239  -1.39227
9902261059  -1.39216
9908342869  -1.39230
9914421859  -1.39213
9920510891  -1.39212
9926726753  -1.39236
9932687533  -1.39214
9939132403  -1.39204
9945384893  -1.39211
9951111361  -1.39215
9957245003  -1.39238
9963503411  -1.39232
9969875473  -1.39221
9975407567  -1.39233
9981495731  -1.39249
9987612923  -1.39232
9993708773  -1.39230


==> data/prime_loglog_r3_p11.dat <==
5077  -12.8632
11197  -10.8966
16811  -10.2980
18097  -11.1476
22481  -11.2227
26171  -10.5121
27773  -10.3392
28571  -10.7930
35083  -11.1592
36739  -11.4547
39023  -11.4853
39883  -10.7249
43669  -9.89992
46307  -9.87114
47087  -10.1633
49411  -9.37941
49831  -9.38793
61651  -8.86638
64763  -8.77946
65563  -8.82171
72091  -8.74658
72379  -8.78810
72701  -8.72105
75781  -8.96245
82763  -8.60395
88337  -8.27303
88883  -8.50733
97423  -8.46505
98081  -8.67835
98597  -8.71470
104491  -8.51253
105883  -8.62908
108343  -8.81312
112771  -8.69825
113131  -8.66009
113749  -8.62408
115021  -8.39100
119689  -8.23489
121763  -8.02374
124721  -8.06939
136277  -8.11355
141319  -7.92037
150011  -7.73618
153523  -7.72945
153749  -7.88837
157649  -7.71688
166723  -7.76435
166949  -7.70622
170603  -7.54895
171163  -7.29840
171299  -7.15530
179213  -7.25740
179749  -7.30863
179957  -7.45031
188609  -7.31485
191969  -7.45193
192187  -7.58421
192833  -7.71196
193051  -7.66596
195893  -7.62154
200357  -7.61965
206051  -7.49675
210157  -7.45731
215893  -7.37998
218371  -7.42085
220709  -7.42250
223283  -7.38667
226451  -7.31498
226637  -7.31819
228853  -7.39314
231589  -7.35982
237161  -7.25760
238291  -7.36499
245269  -7.19740
249317  -7.10143
254699  -7.00799
259163  -7.04804
260269  -7.11943
261127  -7.12514
261971  -7.09917
270737  -7.13629
271351  -7.14170
271483  -7.11654
273113  -7.21233
273349  -7.18694
276083  -7.04458
276443  -7.10890
279317  -7.11433
280009  -7.17648
283099  -7.26541
283949  -7.35240
291677  -7.38259
301643  -7.24869
302909  -7.27946
304631  -7.33630
306347  -7.25988
308323  -7.34195
309109  -7.26703
309317  -7.24488
312043  -7.24856
312709  -7.30244
331231  -7.34129
339517  -7.19388
346091  -7.08128
370619  -7.16775
377099  -7.14663
389003  -7.10780
399043  -6.95928
417491  -7.14805
439723  -7.06124
448363  -6.96334
456763  -6.97053
475243  -6.86579
485717  -6.78288
506887  -6.62970
566077  -6.52931
584869  -6.52039
594157  -6.42855
600877  -6.51766
619279  -6.52317
629653  -6.60587
633781  -6.45812
658549  -6.39118
671893  -6.37543
686051  -6.30169
708569  -6.31182
732331  -6.28786
755789  -6.28705
776869  -6.26478
795083  -6.21168
822853  -6.23354
832747  -6.15260
864629  -6.20497
884437  -6.15720
901861  -6.16916
920677  -6.17129
934001  -6.22001
959093  -6.25794
985571  -6.27666
1019237  -6.30372
1058507  -6.19901
1086251  -6.27827
1111703  -6.29587
1127011  -6.30459
1136699  -6.36234
1154987  -6.35370
1173593  -6.33740
1185997  -6.27450
1202959  -6.32178
1215779  -6.33722
1250003  -6.27705
1267157  -6.26311
1275877  -6.27155
1288997  -6.31588
1307051  -6.33056
1325251  -6.26749
1355357  -6.24776
1389893  -6.26976
1413029  -6.22347
1430717  -6.14489
1451719  -6.19393
1471511  -6.18953
1493677  -6.18527
1510147  -6.15560
1544863  -6.12664
1554659  -6.17324
1591631  -6.17563
1638251  -6.04990
1655029  -6.03562
1662389  -5.99182
1696517  -6.00805
1720847  -6.04732
1753931  -6.01064
1770551  -6.04914
1781099  -6.01323
1813969  -6.00610
1825531  -5.99360
1849483  -5.97587
1865957  -5.93677
1910693  -5.94693
1927397  -5.86092
2029301  -5.81557
2105407  -5.88757
2210077  -5.82576
2296727  -5.74991
2401667  -5.71943
2518667  -5.66080
2645131  -5.66062
2742931  -5.62800
2825749  -5.63700
2926291  -5.56861
3056357  -5.45164
3153583  -5.39209
3240619  -5.41398
3368803  -5.47652
3475909  -5.49548
3597067  -5.44092
3723451  -5.41161
3876787  -5.46900
3968603  -5.45909
4057451  -5.45271
4128763  -5.42004
4220351  -5.46118
4307669  -5.45530
4465117  -5.48031
5060477  -5.38421
18489131  -4.86896
34936183  -4.74403
52772579  -4.68701
72016129  -4.61547
91713379  -4.62055
114332539  -4.61004
136622699  -4.56385
160290509  -4.54249
186151409  -4.49703
211411061  -4.46349
237170809  -4.44012
262845659  -4.44093
290202617  -4.44976
317312773  -4.39864
345399371  -4.37466
374517893  -4.34968
404564341  -4.34393
434625491  -4.34391
465827419  -4.32917
496361051  -4.30770
528403663  -4.29050
560619971  -4.28718
593812763  -4.27474
626584139  -4.26580
659760677  -4.25569
692964007  -4.25174
728635507  -4.23431
762320771  -4.23203
796058171  -4.21862
830903797  -4.21745
866106277  -4.19589
901531933  -4.19710
935850709  -4.19417
972801377  -4.19197
1008933337  -4.18373
1043890307  -4.17998
1078829071  -4.16519
1118155931  -4.14900
1155180137  -4.15016
1193126027  -4.15116
1231241399  -4.15286
1270370147  -4.15109
1309548763  -4.14963
1348142563  -4.14899
1388936987  -4.14993
1429393957  -4.14864
1470226603  -4.15007
1512792829  -4.14442
1550740421  -4.14071
1592597603  -4.13982
1594575559  -4.14001
1598394097  -4.13958
1602007867  -4.14047
1606401413  -4.14115
1608645931  -4.14177
1612699307  -4.14415
1616697941  -4.14160
1618765453  -4.14072
1623006107  -4.14185
1624786363  -4.14195
1629493051  -4.14040
1633771093  -4.14093
1635672691  -4.14127
1639758037  -4.14197
1642107451  -4.14181
1646316673  -4.14455
1649934709  -4.14292
1651947673  -4.14261
1656176843  -4.14031
1658386811  -4.13951
1662461249  -4.13801
1664479189  -4.13929
1668582323  -4.13941
1672760267  -4.13941
1674590221  -4.14076
1678187197  -4.13975
1679982137  -4.14014
1684279151  -4.13997
1688302927  -4.14052
1690364491  -4.14079
1693898749  -4.14166
1696018117  -4.14231
1699870267  -4.14394
1704131269  -4.14342
1705872277  -4.14364
1709919671  -4.14335
1711397159  -4.14325
1715016997  -4.14353
1717143949  -4.14374
1721203807  -4.14383
1725410213  -4.14277
1727491013  -4.14239
1731664163  -4.14276
1733878493  -4.14376
1737700973  -4.14390
1742359573  -4.14602
1744712759  -4.14642
1748542969  -4.14495
1750504997  -4.14564
1754348059  -4.14505
1758479029  -4.14538
1760914517  -4.14475
1764739643  -4.14408
1766885311  -4.14532
1770540011  -4.14574
1772410931  -4.14578
1776375743  -4.14630
1780916867  -4.14505
1782883573  -4.14642
1787158369  -4.14487
1789055497  -4.14472
1793363581  -4.14430
1797816571  -4.14329
1801769257  -4.14270
1806091571  -4.14114
1808646199  -4.14151
1812594857  -4.14048
1817024309  -4.14060
1818902843  -4.14132
1823403941  -4.14084
1825312523  -4.14244
1830083147  -4.14196
1832521807  -4.14168
1836256517  -4.14239
1840748057  -4.14289
1842860219  -4.14336
1846732939  -4.14164
1848621461  -4.14052
1852607843  -4.14113
1856888837  -4.13990
1859197943  -4.13941
1863681803  -4.13948
1866188339  -4.13904
1870214909  -4.13660
1874558353  -4.13597
1876434913  -4.13573
1880714939  -4.13312
1882817243  -4.13343
1886972891  -4.13391
1891439029  -4.13317
1893432283  -4.13237
1897308683  -4.13203
1899575999  -4.13182
1904034373  -4.13103
1905886709  -4.12927
1909928827  -4.12967
1914228949  -4.13041
1916236541  -4.12955
1920292313  -4.12717
1922132671  -4.12621
1926788267  -4.12436
1931358563  -4.12297
1933508611  -4.12348
1937531269  -4.12271
1939611997  -4.12296
1944134971  -4.12194
1948263371  -4.12116
1950371233  -4.12187
1954215899  -4.12021
1956424501  -4.11970
1960401379  -4.11924
1962489619  -4.12059
1966241071  -4.11992
1970403179  -4.11782
1972668923  -4.11824
1976638843  -4.11638
1979233957  -4.11496
1983099343  -4.11520
1987531531  -4.11579
1989632969  -4.11487
1993665403  -4.11312
1995979483  -4.11210
2001951307  -4.11191
2006925979  -4.10901
2009001853  -4.10918
2013164911  -4.11019
2015244863  -4.10986
2018899999  -4.10930
2021093797  -4.10957
2024985239  -4.10738
2029065947  -4.10999
2031130331  -4.10938
2035133483  -4.10865
2037172349  -4.10920
2041469389  -4.10637
2045774701  -4.10620
2048334979  -4.10588
2053232803  -4.10585
2055349123  -4.10561
2059510357  -4.10618
2063747989  -4.10484
2066126389  -4.10534
2070271403  -4.10384
2072348237  -4.10381
2077445287  -4.10370
2079785371  -4.10175
2083900699  -4.10129
2088449179  -4.10170
2090593013  -4.10190
2095321237  -4.10204
2097592963  -4.10165
2102216489  -4.10191
2106286291  -4.10331
2108354971  -4.10373
2112749011  -4.10369
2114454827  -4.10399
2118928121  -4.10307
2123389699  -4.10362
2125574827  -4.10294
2129572909  -4.10334
2131653637  -4.10429
2136314891  -4.10435
2140314859  -4.10112
2142187741  -4.10118
2146409633  -4.10018
2148555457  -4.09975
2153066323  -4.09939
2155378243  -4.10055
2159801551  -4.10138
2164410757  -4.10168
2167163177  -4.10178
2171219899  -4.10099
2173559671  -4.10123
2177871889  -4.10153
2182110443  -4.10226
2184193289  -4.10279
2188655611  -4.10288
2190687151  -4.10167
2195251991  -4.10027
2199587939  -4.09780
2202563509  -4.09862
2206841867  -4.09850
2209105163  -4.09940
2213724761  -4.09928
2215570229  -4.09842
2219391133  -4.09532
2223322553  -4.09267
2225308621  -4.09137
2229287513  -4.09239
2231669413  -4.09048
2235778331  -4.08949
2240170901  -4.08957
2242205387  -4.08954
2246160571  -4.09037
2248510619  -4.08983
2252567029  -4.08963
2256730283  -4.09053
2258606881  -4.08952
2262420803  -4.09002
2264627699  -4.08882
2268988699  -4.08959
2271155869  -4.08968
2274992897  -4.08893
2279483819  -4.08709
2281543091  -4.08612
2286178919  -4.08446
2288307509  -4.08535
2292053003  -4.08574
2296562923  -4.08583
2298816731  -4.08677
2304579397  -4.08772
2306868373  -4.08674
2310927049  -4.08496
2315037227  -4.08427
2317420447  -4.08259
2321521523  -4.08076
2323691641  -4.08101
2328175321  -4.08036
2330073451  -4.08154
2334321557  -4.08039
2338447271  -4.07880
2340654803  -4.07892
2345354171  -4.08025
2347816069  -4.08100
2352202877  -4.08240
2357005829  -4.08213
2359160093  -4.08256
2363081431  -4.08192
2365355717  -4.08154
2369190589  -4.07942
2373303203  -4.07952
2375417371  -4.07986
2379836429  -4.08025
2382177761  -4.08072
2386848203  -4.08113
2391110357  -4.08156
2393034587  -4.08067
2398015027  -4.08042
2402177837  -4.07971
2406512989  -4.07899
2408799787  -4.07902
2412978121  -4.07811
2418071987  -4.07838
2420452171  -4.07800
2425140467  -4.07619
2427116899  -4.07529
2431625291  -4.07700
2435960771  -4.07664
2438114617  -4.07560
2442410837  -4.07699
2444766011  -4.07656
2449237477  -4.07571
2453635003  -4.07612
2455945091  -4.07602
2460590771  -4.07595
2462333921  -4.07654
2466343219  -4.07645
2468318773  -4.07672
2472315803  -4.07647
2477579239  -4.07569
2479957339  -4.07477
2484540739  -4.07456
2486510629  -4.07431
2491270571  -4.07411
2495515643  -4.07428
2497941701  -4.07545
2504392763  -4.07429
2506524571  -4.07418
2510705917  -4.07338
2514589813  -4.07242
2516457077  -4.07265
2520868913  -4.07199
2523001037  -4.07220
2527568597  -4.07165
2529495853  -4.07132
2534003107  -4.07079
2538426203  -4.07118
2540519893  -4.07079
2544913363  -4.06993
2547299141  -4.06937
2552228011  -4.06917
2556427877  -4.06797
2558767571  -4.06814
2563662469  -4.06964
2565771797  -4.06936
2569546261  -4.06792
2574488629  -4.06910
2576484523  -4.06855
2580905683  -4.06907
2583361213  -4.06858
2587672513  -4.06773
2590045163  -4.06875
2594326421  -4.06978
2598572507  -4.06960
2602423931  -4.06982
2606640661  -4.07042
2609110057  -4.06977
2613946967  -4.06944
2617916761  -4.06827
2620197563  -4.06765
2624586323  -4.06789
2627284921  -4.06755
2632079809  -4.06777
2636754677  -4.06618
2639347723  -4.06632
2643983491  -4.06705
2646340379  -4.06791
2651015371  -4.06647
2655461287  -4.06636
2658426349  -4.06621
2662947593  -4.06567
2665558187  -4.06485
2669938291  -4.06385
2671750811  -4.06422
2676586949  -4.06320
2681000477  -4.06330
2683054261  -4.06301
2687891939  -4.06397
2689862971  -4.06413
2694590747  -4.06540
2699408123  -4.06609
2702006933  -4.06552
2706427579  -4.06612
2708520751  -4.06648
2713039561  -4.06660
2717740583  -4.06676
2719849897  -4.06750
2724280123  -4.06671
2726290403  -4.06643
2730617963  -4.06654
2732799077  -4.06632
2737211273  -4.06512
2741992469  -4.06472
2744704987  -4.06492
2748957989  -4.06541
2751030323  -4.06521
2755890323  -4.06541
2760304517  -4.06509
2762518807  -4.06523
2767274443  -4.06497
2769560803  -4.06547
2774325131  -4.06604
2778776587  -4.06649
2780809651  -4.06529
2786077321  -4.06556
2788193027  -4.06588
2792771323  -4.06473
2795431531  -4.06456
2799839557  -4.06245
2804490109  -4.06403
2806844003  -4.06462
2811621893  -4.06476
2813990423  -4.06515
2818466237  -4.06574
2822801279  -4.06587
2824815691  -4.06535
2829816629  -4.06507
2832045883  -4.06521
2837009971  -4.06583
2841359663  -4.06591
2843323843  -4.06593
2847682309  -4.06739
2850159131  -4.06729
2854692949  -4.06840
2857018051  -4.06896
2861739571  -4.06922
2865989803  -4.06860
2868270103  -4.06854
2872739717  -4.06970
2874998603  -4.06960
2879869579  -4.06975
2884925161  -4.06923
2887197787  -4.07021
2891828323  -4.07034
2894184089  -4.06972
2898681911  -4.07010
2904587857  -4.07167
2906842469  -4.07188
2911398587  -4.07158
2913985733  -4.07235
2918362891  -4.07162
2920504663  -4.07258
2925190949  -4.07245
2929804271  -4.07284
2932287133  -4.07263
2937571367  -4.07420
2940394507  -4.07482
2945484683  -4.07413
2949810203  -4.07408
2952304757  -4.07476
2956580027  -4.07360
2959033547  -4.07473
2963242169  -4.07457
2968160389  -4.07270
2970803893  -4.07357
2975605973  -4.07358
2977917919  -4.07333
2982449557  -4.07222
2987149969  -4.07285
2989289087  -4.07161
2993368069  -4.07107
2995660721  -4.07146
2999957729  -4.07039
3002411779  -4.07078
3006565157  -4.07134
3011212327  -4.07182
3013281731  -4.07180
3018045691  -4.07106
3020675173  -4.07130
3024996043  -4.07289
3029356349  -4.07287
3031967353  -4.07313
3036402739  -4.07425
3039279787  -4.07401
3043614011  -4.07306
3048404323  -4.07048
3050434099  -4.07059
3055409659  -4.06941
3058119797  -4.07015
3062277941  -4.07053
3064857193  -4.07050
3069411883  -4.07116
3073549351  -4.07021
3075428383  -4.07043
3080198273  -4.07046
3082841189  -4.07026
3087510463  -4.06951
3092074507  -4.06955
3094858717  -4.06890
3099589237  -4.06865
3102227923  -4.06872
3107173697  -4.06896
3111667771  -4.06942
3114047003  -4.06924
3118454533  -4.06904
3120850963  -4.06873
3125255989  -4.06901
3127824347  -4.06885
3133023403  -4.06903
3137741053  -4.06772
3140475473  -4.06797
3145248991  -4.06784
3147466103  -4.06717
3151744949  -4.06579
3156226399  -4.06510
3158182861  -4.06480
3162839893  -4.06418
3165129181  -4.06347
3170576389  -4.06235
3175037629  -4.06247
3177049157  -4.06205
3181440323  -4.06312
3183510859  -4.06309
3187800997  -4.06338
3189912331  -4.06358
3194549353  -4.06301
3199745771  -4.06234
3202064909  -4.06303
3206508677  -4.06290
3209002457  -4.06366
3213619883  -4.06323
3218393429  -4.06317
3220500853  -4.06371
3225571397  -4.06252
3227812363  -4.06214
3232800509  -4.06148
3237021301  -4.06079
3239489611  -4.05980
3244881187  -4.05990
3247116667  -4.05951
3251264519  -4.05989
3255761189  -4.05924
3257622469  -4.05893
3262411519  -4.05946
3264825173  -4.05922
3269263259  -4.05823
3271405589  -4.05866
3276792271  -4.05866
3281613877  -4.05824
3283767031  -4.05842
3288264101  -4.05795
3290949413  -4.05774
3295699973  -4.05703
3302513153  -4.05452
3304824209  -4.05430
3309818879  -4.05417
3312134789  -4.05449
3316820053  -4.05453
3321417467  -4.05319
3324517243  -4.05455
3329634599  -4.05375
3332091403  -4.05392
3336896737  -4.05411
3339330821  -4.05361
3343894811  -4.05360
3348342703  -4.05508
3350636837  -4.05439
3355518811  -4.05316
3357485821  -4.05277
3362318731  -4.05320
3366717083  -4.05104
3369225989  -4.05290
3374467027  -4.05207
3376749931  -4.05229
3381136079  -4.05208
3385420679  -4.05204
3387837373  -4.05207
3392373637  -4.05247
3394989557  -4.05247
3399714323  -4.05275
3402353023  -4.05279
3407296229  -4.05299
3411729199  -4.05393
3414183653  -4.05448
3419084521  -4.05321
3421408807  -4.05393
3426142781  -4.05478
3431431259  -4.05459
3433454891  -4.05571
3438698531  -4.05638
3441236021  -4.05634
3446326549  -4.05646
3450867029  -4.05603
3453205589  -4.05634
3457582643  -4.05548
3459939839  -4.05569
3465349861  -4.05532
3467630869  -4.05645
3472473077  -4.05537
3477432389  -4.05444
3479740613  -4.05421
3484753973  -4.05460
3486874739  -4.05485
3491985631  -4.05580
3497250499  -4.05657
3502576549  -4.05693
3507858073  -4.05722
3510207037  -4.05723
3514922869  -4.05621
3519446081  -4.05498
3521561677  -4.05500
3526259551  -4.05553
3528473209  -4.05477
3533144633  -4.05414
3537985523  -4.05402
3539966981  -4.05380
3544995973  -4.05182
3547464923  -4.05134
3552431819  -4.04999
3554915797  -4.05014
3559580503  -4.04893
3564399869  -4.04842
3567002003  -4.04932
3572250427  -4.04878
3574525259  -4.04983
3579370307  -4.05000
3583964453  -4.05017
3586175693  -4.05087
3590793827  -4.05103
3593254969  -4.05109
3597736829  -4.05091
3605112691  -4.05008
3607290523  -4.05039
3611922793  -4.05078
3614653891  -4.05058
3619175291  -4.05092
3621925243  -4.05105
3627318269  -4.05045
3632179861  -4.05139
3634652369  -4.05095
3639541483  -4.04985
3642126317  -4.05011
3646945339  -4.05042
3651524153  -4.05040
3653661509  -4.05061
3659415043  -4.05045
3662083889  -4.04986
3666264971  -4.04946
3671023969  -4.04927
3673234277  -4.04915
3677656363  -4.04951
3679864627  -4.04916
3684642947  -4.04898
3687041867  -4.04997
3691663301  -4.04856
3696740371  -4.04800
3699151501  -4.04745
3704858533  -4.04640
3706970629  -4.04588
3711910987  -4.04512
3716275763  -4.04478
3718804409  -4.04505
3723375739  -4.04447
3726032311  -4.04427
3730010939  -4.04396
3735355399  -4.04443
3737642959  -4.04475
3742469683  -4.04471
3745083971  -4.04534
3750171787  -4.04659
3752245703  -4.04570
3756945151  -4.04577
3762644939  -4.04414
3764737637  -4.04281
3769732451  -4.04312
3772225981  -4.04331
3777353809  -4.04409
3782110103  -4.04348
3784824661  -4.04318
3789971501  -4.04365
3792618107  -4.04377
3797315659  -4.04329
3802646789  -4.04357
3805352413  -4.04332
3810236159  -4.04232
3812358061  -4.04279
3817262843  -4.04324
3821912837  -4.04334
3824167103  -4.04377
3829177153  -4.04441
3831837769  -4.04466
3836984399  -4.04377
3839556319  -4.04393
3844507883  -4.04383
3849490259  -4.04523
3852049043  -4.04531
3856958821  -4.04577
3859724699  -4.04565
3864495109  -4.04569
3869342549  -4.04597
3871998971  -4.04507
3876999011  -4.04500
3880232357  -4.04544
3885182029  -4.04517
3890217979  -4.04450
3893021173  -4.04413
3897799141  -4.04466
3902224283  -4.04518
3907077347  -4.04617
3909713933  -4.04536
3913922989  -4.04519
3918762109  -4.04380
3921438439  -4.04363
3926182121  -4.04288
3928631191  -4.04324
3933261613  -4.04287
3938154749  -4.04258
3940438757  -4.04245
3945145447  -4.04343
3947112859  -4.04244
3951867707  -4.04342
3956406859  -4.04323
3958648721  -4.04288
3963183733  -4.04352
3965864531  -4.04345
3971335637  -4.04505
3973802113  -4.04446
3978274537  -4.04386
3984288683  -4.04312
3987177917  -4.04291
3992122229  -4.04268
3994193611  -4.04254
3998326817  -4.04242
4005015569  -4.04318
4007769253  -4.04337
4012830163  -4.04291
4015529239  -4.04208
4020964009  -4.04156
4026518921  -4.04227
4028818883  -4.04210
4034489021  -4.04280
4037228141  -4.04221
4042128941  -4.04215
4044441221  -4.04243
4049428517  -4.04269
4054187531  -4.04308
4056726547  -4.04267
4061537999  -4.04295
4064043283  -4.04278
4068531107  -4.04248
4073392429  -4.04288
4076386609  -4.04328
4081216411  -4.04358
4083350263  -4.04400
4088408939  -4.04295
4092975379  -4.04337
4095708517  -4.04379
4102554691  -4.04335
4105434779  -4.04291
4110251357  -4.04329
4112612047  -4.04424
4117363069  -4.04406
4122408907  -4.04485
4124901401  -4.04545
4129587989  -4.04537
4132480117  -4.04524
4137030811  -4.04454
4142341783  -4.04541
4145163103  -4.04488
4149730619  -4.04517
4152511339  -4.04520
4158190669  -4.04422
4162939283  -4.04422
4165700789  -4.04475
4170655187  -4.04474
4173409381  -4.04535
4178166571  -4.04579
4182847307  -4.04575
4185392389  -4.04640
4190193277  -4.04615
4192827257  -4.04643
4197731269  -4.04540
4202585791  -4.04523
4207124371  -4.04555
4212605069  -4.04609
4215379589  -4.04669
4219997813  -4.04647
4222596817  -4.04717
4227397423  -4.04757
4233110153  -4.04696
4235612699  -4.04598
4240440557  -4.04675
4243125979  -4.04648
4248187399  -4.04573
4253256281  -4.04588
4256081587  -4.04611
4260990023  -4.04748
4263493849  -4.04767
4267910453  -4.04753
4270437631  -4.04735
4274891003  -4.04816
4279809733  -4.04721
4282191629  -4.04739
4286744879  -4.04698
4289493589  -4.04714
4294838063  -4.04787
4299274543  -4.04803
4302480869  -4.04773
4307195791  -4.04826
4309569233  -4.04916
4314209573  -4.04830
4319495731  -4.04879
4322232029  -4.04955
4326975853  -4.04898
4329887971  -4.04836
4334680117  -4.04806
4337107597  -4.04883
4342377043  -4.04921
4347009659  -4.04837
4349540267  -4.04814
4354492627  -4.04724
4356923339  -4.04678
4361728411  -4.04550
4366320949  -4.04528
4369020641  -4.04493
4373994739  -4.04451
4376405701  -4.04444
4381930277  -4.04431
4387280939  -4.04462
4389950189  -4.04456
4395118583  -4.04376
4397751107  -4.04373
4405407101  -4.04384
4407427907  -4.04469
4412886013  -4.04470
4418382511  -4.04476
4420861163  -4.04529
4425779843  -4.04546
4428146699  -4.04497
4433388241  -4.04504
4438849861  -4.04418
4441705397  -4.04345
4447181633  -4.04414
4449621047  -4.04388
4454497129  -4.04218
4458586169  -4.04134
4460872453  -4.04203
4466039581  -4.04217
4468874489  -4.04200
4473635471  -4.04311
4478394443  -4.04388
4480215283  -4.04327
4485241619  -4.04411
4487812781  -4.04375
4493014709  -4.04355
4495219909  -4.04329
4499982341  -4.04249
4505424083  -4.04204
4507744771  -4.04242
4513108357  -4.04148
4515472763  -4.04163
4520281211  -4.04242
4525665967  -4.04179
4528253647  -4.04140
4533745427  -4.04113
4536957499  -4.04082
4542417661  -4.04081
4547588987  -4.04050
4550037683  -4.04057
4555310491  -4.04075
4557906611  -4.04058
4563284197  -4.04049
4565887019  -4.04052
4570445051  -4.03863
4574688409  -4.03812
4577196277  -4.03810
4582118251  -4.03871
4585062491  -4.03811
4590356467  -4.03697
4595649587  -4.03670
4598117411  -4.03668
4605004699  -4.03762
4607589709  -4.03770
4612613911  -4.03779
4617488093  -4.03707
4620436237  -4.03722
4625544083  -4.03798
4628877139  -4.03803
4633757171  -4.03649
4636062251  -4.03586
4640714107  -4.03623
4646233853  -4.03611
4649057461  -4.03628
4654781363  -4.03618
4657158773  -4.03581
4661754499  -4.03515
4666886839  -4.03494
4669406309  -4.03526
4673868461  -4.03580
4676003909  -4.03555
4680808877  -4.03463
4686519029  -4.03473
4689254399  -4.03524
4694139277  -4.03453
4696501177  -4.03449
4702946939  -4.03380
4705137323  -4.03339
4709589803  -4.03357
4714750853  -4.03292
4717154089  -4.03334
4721864267  -4.03337
4724557609  -4.03414
4729894109  -4.03280
4734658283  -4.03245
4737128021  -4.03233
4742186291  -4.03297
4745372777  -4.03254
4751094221  -4.03292
4755568991  -4.03267
4758082363  -4.03269
4763853797  -4.03193
4766858489  -4.03272
4772011463  -4.03189
4777086869  -4.03180
4779913861  -4.03152
4785150067  -4.03185
4787344813  -4.03187
4792240469  -4.03173
4795041509  -4.03134
4803007109  -4.03078
4807967237  -4.03107
4810258403  -4.03114
4815117707  -4.03066
4817123173  -4.03044
4822605659  -4.03021
4827271997  -4.03003
4829367149  -4.03010
4834318253  -4.02943
4836952709  -4.02934
4841967563  -4.02845
4847755879  -4.02873
4850423027  -4.02829
4855463611  -4.02794
4857520931  -4.02843
4862561183  -4.02822
4865142397  -4.02883
4870564037  -4.02931
4876271531  -4.02839
4878821557  -4.02816
4883703173  -4.02760
4886285731  -4.02722
4891604453  -4.02676
4897056169  -4.02548
4903045339  -4.02514
4907647331  -4.02434
4910942227  -4.02483
4916555131  -4.02560
4921838239  -4.02573
4925046037  -4.02605
4929624211  -4.02582
4932625013  -4.02564
4938537211  -4.02515
4941830581  -4.02480
4946367203  -4.02435
4951833769  -4.02469
4954810813  -4.02454
4959449387  -4.02541
4961607341  -4.02555
4966420247  -4.02527
4971703259  -4.02542
4974506653  -4.02573
4979517299  -4.02596
4982287987  -4.02573
4987643761  -4.02521
4993080151  -4.02559
4995593371  -4.02573
5002348427  -4.02568
5004728581  -4.02568
5009465521  -4.02686
5011975223  -4.02696
5017756967  -4.02749
5022499147  -4.02734
5025366649  -4.02663
5031065363  -4.02727
5033836943  -4.02758
5039288843  -4.02688
5045008147  -4.02668
5047612553  -4.02621
5052597811  -4.02540
5055006673  -4.02570
5060842181  -4.02531
5066309933  -4.02574
5069320381  -4.02546
5074969771  -4.02537
5077349533  -4.02581
5082494581  -4.02506
5087815963  -4.02457
5090519683  -4.02430
5095897669  -4.02462
5098496399  -4.02459
5105638697  -4.02412
5108450323  -4.02456
5113796179  -4.02483
5119276051  -4.02451
5122230143  -4.02413
5127188597  -4.02363
5129864459  -4.02349
5135240051  -4.02335
5139845749  -4.02207
5142543733  -4.02257
5147454833  -4.02267
5150179891  -4.02268
5155010981  -4.02191
5159918207  -4.02184
5162448947  -4.02160
5167811347  -4.02188
5170428883  -4.02159
5175428299  -4.02184
5178046597  -4.02118
5183317631  -4.02087
5188198693  -4.02063
5190762581  -4.02078
5195930489  -4.02070
5198387651  -4.02111
5205292531  -4.02098
5210058967  -4.02039
5212622491  -4.02075
5218234207  -4.01961
5220602749  -4.01909
5226034867  -4.01877
5230976117  -4.01896
5233615691  -4.01912
5239105217  -4.01866
5242230437  -4.01868
5247642833  -4.01870
5250480853  -4.01825
5255328853  -4.01738
5260610107  -4.01746
5263498073  -4.01741
5269083467  -4.01762
5271416243  -4.01707
5276966437  -4.01664
5281850659  -4.01665
5284520051  -4.01669
5291140931  -4.01714
5293403429  -4.01710
5298950291  -4.01628
5304662173  -4.01616
5306587681  -4.01558
5312232521  -4.01462
5314367483  -4.01511
5319850577  -4.01423
5322296741  -4.01434
5327596837  -4.01339
5332710853  -4.01400
5335261739  -4.01435
5340290831  -4.01440
5342875907  -4.01484
5348460853  -4.01427
5353222067  -4.01350
5355575243  -4.01377
5361415883  -4.01276
5364096937  -4.01287
5369846003  -4.01253
5374772639  -4.01133
5377183403  -4.01090
5382651653  -4.01043
5385891827  -4.01053
5391132787  -4.01021
5396660909  -4.01009
5399071523  -4.01051
5405556229  -4.01057
5407727707  -4.01042
5412632119  -4.01120
5415053363  -4.01108
5420283013  -4.01150
5425308017  -4.01199
5428306027  -4.01175
5433089099  -4.01240
5435451127  -4.01253
5440415261  -4.01254
5445692891  -4.01212
5448198251  -4.01220
5453661089  -4.01164
5456603459  -4.01217
5461285631  -4.01200
5466398533  -4.01277
5469074749  -4.01242
5475143393  -4.01223
5477907709  -4.01200
5483144377  -4.01221
5485907377  -4.01148
5491263977  -4.01224
5496617117  -4.01252
5499153593  -4.01261
5505942203  -4.01177
5508506537  -4.01160
5513333549  -4.01262
5518517957  -4.01235
5521090787  -4.01306
5526713669  -4.01331
5529515779  -4.01357
5534986987  -4.01306
5539429397  -4.01263
5541883813  -4.01294
5547010753  -4.01297
5549758901  -4.01280
5554324637  -4.01314
5557381829  -4.01303
5563108181  -4.01225
5568620773  -4.01256
5570666653  -4.01217
5576069531  -4.01202
5578663553  -4.01252
5584483259  -4.01270
5589801793  -4.01265
5592130363  -4.01188
5597201917  -4.01155
5602432337  -4.01188
5607662861  -4.01023
5613549463  -4.00981
5615974037  -4.00932
5621626687  -4.00905
5623815991  -4.00866
5629186357  -4.00932
5631652549  -4.00920
5637476869  -4.00917
5643107699  -4.00813
5645286613  -4.00824
5650726607  -4.00784
5653932937  -4.00811
5659965853  -4.00805
5665010383  -4.00809
5667574651  -4.00797
5673043459  -4.00750
5675698877  -4.00752
5681207341  -4.00688
5686583717  -4.00716
5689023211  -4.00661
5693880779  -4.00729
5696668309  -4.00662
5702904811  -4.00581
5705776787  -4.00491
5711213701  -4.00443
5716396963  -4.00525
5718798523  -4.00450
5723853139  -4.00486
5726342077  -4.00504
5731666019  -4.00484
5737169563  -4.00488
5739681953  -4.00531
5745296267  -4.00429
5748279157  -4.00406
5754367471  -4.00380
5759692553  -4.00341
5762236481  -4.00384
5767378733  -4.00342
5769877301  -4.00299
5775591677  -4.00256
5781788981  -4.00328
5784798683  -4.00323
5790232621  -4.00262
5792674213  -4.00269
5797345217  -4.00359
5802357689  -4.00357
5807853001  -4.00297
5813826731  -4.00365
5816223047  -4.00419
5821897771  -4.00406
5824571717  -4.00392
5830683227  -4.00337
5835827171  -4.00361
5838489739  -4.00322
5843684081  -4.00356
5846067257  -4.00367
5851303741  -4.00382
5857020187  -4.00400
5859806971  -4.00325
5865275749  -4.00297
5867774629  -4.00322
5873295419  -4.00386
5875973491  -4.00407
5881320451  -4.00344
5886619757  -4.00244
5889459131  -4.00249
5894654417  -4.00211
5897147797  -4.00173
5905288667  -4.00157
5910897877  -4.00148
5913667723  -4.00130
5918974091  -4.00084
5921798171  -4.00080
5927594411  -4.00202
5932937851  -4.00189
5935441163  -4.00183
5940834517  -4.00156
5943750139  -4.00164
5948816957  -4.00108
5951403989  -4.00104
5955799319  -4.00066
5961619999  -4.00026
5964067117  -4.00035
5969247619  -3.99984
5972263723  -3.99954
5977336283  -3.99911
5982510757  -3.99861
5985909323  -3.99874
5991946277  -3.99938
5995146701  -3.99912
6002294777  -3.99879
6007941259  -3.99951
6010404067  -3.99977
6015976861  -3.99999
6018577013  -3.99989
6023539721  -4.00032
6026276339  -4.00006
6031650763  -4.00009
6037244063  -4.00056
6039777971  -4.00026
6044599003  -3.99986
6047170939  -3.99971
6051937841  -4.00017
6057356219  -3.99999
6060250589  -4.00002
6065808643  -3.99977
6068523187  -3.99924
6075040123  -3.99973
6080604137  -3.99947
6083448479  -3.99973
6088758497  -3.99956
6091567091  -3.99960
6096819821  -3.99950
6102548987  -3.99958
6105284371  -3.99922
6110683181  -3.99881
6113202643  -3.99863
6118526437  -3.99865
6121049689  -3.99874
6127277957  -3.99929
6132634747  -3.99890
6135611023  -3.99892
6140988911  -3.99898
6143544347  -3.99863
6149846827  -3.99937
6154332463  -3.99915
6156990779  -3.99881
6162512977  -3.99867
6165304669  -3.99884
6170064163  -3.99868
6176003579  -3.99885
6178887811  -3.99933
6183666217  -3.99920
6186438541  -3.99920
6192233909  -3.99959
6195002923  -3.99940
6202787827  -3.99924
6208308289  -3.99899
6210883243  -3.99840
6215767543  -3.99899
6218639663  -3.99876
6223844843  -3.99886
6229347517  -3.99850
6232190131  -3.99817
6237699011  -3.99858
6240370723  -3.99829
6245691019  -3.99863
6250915477  -3.99798
6253901389  -3.99784
6259462837  -3.99819
6261826283  -3.99838
6267605797  -3.99756
6270064597  -3.99716
6275040019  -3.99744
6279790571  -3.99723
6282302647  -3.99728
6287277979  -3.99649
6290184629  -3.99642
6295043941  -3.99612
6302989963  -3.99651
6306520267  -3.99669
6311913227  -3.99636
6315342421  -3.99621
6321169157  -3.99678
6326412661  -3.99596
6328896011  -3.99563
6334115653  -3.99528
6337031429  -3.99493
6342024223  -3.99493
6344786131  -3.99499
6350325643  -3.99504
6355514357  -3.99537
6358297409  -3.99505
6363926581  -3.99483
6366556139  -3.99512
6371736083  -3.99495
6377343083  -3.99415
6379631917  -3.99452
6384727099  -3.99425
6387361693  -3.99439
6393343069  -3.99462
6398544293  -3.99420
6402450391  -3.99415
6408042637  -3.99409
6410338489  -3.99344
6415832629  -3.99294
6421323107  -3.99289
6423783043  -3.99340
6428737379  -3.99254
6431648831  -3.99278
6438282077  -3.99265
6441327317  -3.99334
6447055691  -3.99355
6452877461  -3.99346
6455667139  -3.99369
6461416553  -3.99382
6463942651  -3.99400
6469776161  -3.99333
6475078583  -3.99311
6477607061  -3.99313
6482771213  -3.99333
6485873059  -3.99365
6491360923  -3.99381
6496780567  -3.99386
6499422653  -3.99388
6505965469  -3.99411
6508676773  -3.99392
6514606367  -3.99435
6518140501  -3.99371
6522945193  -3.99326
6528656483  -3.99352
6531656423  -3.99419
6537543119  -3.99405
6540479773  -3.99372
6545742823  -3.99317
6550630543  -3.99341
6553022491  -3.99382
6558403081  -3.99343
6561129037  -3.99426
6566959403  -3.99396
6572537357  -3.99321
6575333581  -3.99352
6581624369  -3.99366
6584645693  -3.99314
6590593739  -3.99313
6593321411  -3.99290
6599343827  -3.99255
6604338691  -3.99251
6606918853  -3.99225
6611850107  -3.99203
6614249797  -3.99207
6620217733  -3.99197
6625544411  -3.99177
6628517659  -3.99162
6633816253  -3.99139
6636701483  -3.99205
6642661247  -3.99184
6648770683  -3.99160
6651475283  -3.99116
6656717059  -3.99195
6659781539  -3.99222
6664982939  -3.99187
6667765063  -3.99200
6673262797  -3.99178
6679168459  -3.99178
6681931577  -3.99234
6687266291  -3.99140
6689844523  -3.99155
6695751637  -3.99103
6702735359  -3.99099
6705308647  -3.99132
6710598413  -3.99136
6713504411  -3.99166
6719593919  -3.99175
6725669893  -3.99131
6728499163  -3.99148
6733741247  -3.99158
6735872971  -3.99164
6741553607  -3.99143
6747427409  -3.99066
6750587339  -3.99055
6755817349  -3.99110
6758673703  -3.99062
6763997183  -3.98950
6766611571  -3.98992
6772765049  -3.98958
6778965341  -3.98959
6781443283  -3.98943
6786607109  -3.98959
6789078539  -3.98959
6795152827  -3.98963
6802335763  -3.98949
6805089883  -3.98980
6810750371  -3.98992
6814001377  -3.99001
6819716411  -3.99010
6825305303  -3.98965
6827937211  -3.98977
6833047937  -3.99000
6836026303  -3.98961
6841609363  -3.98904
6844493683  -3.98875
6850493141  -3.98826
6856537157  -3.98785
6858935173  -3.98797
6864841309  -3.98723
6867119201  -3.98704
6872325029  -3.98724
6877772621  -3.98724
6880238179  -3.98726
6885804817  -3.98722
6888558517  -3.98668
6894137267  -3.98682
6899623883  -3.98609
6902974027  -3.98584
6908342443  -3.98555
6911683231  -3.98523
6917380669  -3.98487
6919846163  -3.98500
6925320497  -3.98468
6930986443  -3.98404
6933848459  -3.98411
6939186451  -3.98398
6942121061  -3.98406
6948277579  -3.98367
6953932549  -3.98340
6956717221  -3.98332
6962376871  -3.98250
6964773463  -3.98207
6970950829  -3.98127
6976192733  -3.98158
6979274657  -3.98174
6985660651  -3.98149
6988867829  -3.98202
6994617121  -3.98161
6997633147  -3.98147
7004956919  -3.98123
7010348993  -3.98051
7012832389  -3.98080
7018266347  -3.97971
7021191721  -3.97958
7026726323  -3.97961
7031908043  -3.97978
7034472701  -3.98008
7039592389  -3.98065
7042264123  -3.98097
7047824257  -3.98104
7053832711  -3.98049
7056168011  -3.98030
7061423081  -3.98023
7063791877  -3.98073
7069423951  -3.98078
7072054901  -3.98098
7077920141  -3.98069
7083255187  -3.98098
7085608393  -3.98066
7090769963  -3.98128
7093959143  -3.98082
7099510553  -3.98046
7105892659  -3.98089
7109087669  -3.98111
7115690411  -3.98069
7118348491  -3.98100
7123366909  -3.98103
7129002781  -3.98171
7131615299  -3.98135
7136630537  -3.98071
7139318603  -3.98053
7144929109  -3.98038
7150382413  -3.98068
7152980203  -3.98055
7159487141  -3.98095
7162109089  -3.98142
7167750677  -3.98137
7170812581  -3.98091
7176302269  -3.98089
7181828009  -3.98121
7184707837  -3.98163
7190333693  -3.98162
7193743043  -3.98212
7199695001  -3.98195
7205509081  -3.98210
7208782531  -3.98218
7213937669  -3.98253
7216408349  -3.98234
7222873901  -3.98296
7228344119  -3.98260
7231041229  -3.98239
7236301861  -3.98267
7238801179  -3.98235
7243841069  -3.98213
7246428193  -3.98175
7251714563  -3.98112
7256851333  -3.98162
7259929309  -3.98098
7265606981  -3.98083
7268729789  -3.98060
7273734131  -3.98163
7278655843  -3.98128
7281044669  -3.98126
7285899851  -3.98152
7288521557  -3.98156
7294484273  -3.98185
7303315843  -3.98155
7306004243  -3.98162
7311962891  -3.98198
7314303979  -3.98194
7320155383  -3.98190
7323163109  -3.98165
7329507749  -3.98094
7334607403  -3.98065
7338271483  -3.98077
7343752523  -3.98104
7347196973  -3.98103
7352869591  -3.98089
7358614069  -3.98074
7361271427  -3.98056
7366569391  -3.98045
7369234897  -3.98043
7375511107  -3.98043
7380863891  -3.98047
7383789487  -3.98074
7389823979  -3.98064
7392440597  -3.98017
7397856163  -3.98042
7403006683  -3.97991
7408625311  -3.97944
7414905907  -3.97958
7417659017  -3.97900
7423982171  -3.97862
7426991303  -3.97886
7433468171  -3.97835
7438389851  -3.97815
7441045331  -3.97772
7446679211  -3.97801
7449283207  -3.97797
7455786251  -3.97783
7461670357  -3.97810
7464178811  -3.97790
7469320759  -3.97717
7472422411  -3.97711
7478228123  -3.97737
7484584847  -3.97726
7487316631  -3.97755
7493633281  -3.97774
7496140247  -3.97756
7503190553  -3.97686
7506192277  -3.97724
7512552763  -3.97719
7518605291  -3.97724
7521545797  -3.97698
7526870573  -3.97651
7530234157  -3.97627
7535795759  -3.97721
7541885647  -3.97684
7544251963  -3.97717
7550562517  -3.97739
7553062123  -3.97680
7558828631  -3.97731
7563941029  -3.97704
7566907123  -3.97709
7573384141  -3.97704
7576255691  -3.97708
7581500837  -3.97710
7584826609  -3.97752
7590758249  -3.97802
7597042421  -3.97783
7599818659  -3.97805
7606460123  -3.97850
7609046743  -3.97879
7614539923  -3.97850
7620387227  -3.97822
7623186827  -3.97794
7628749123  -3.97802
7631512549  -3.97785
7637260097  -3.97790
7643365381  -3.97833
7646404309  -3.97791
7651679111  -3.97773
7654581553  -3.97728
7660340197  -3.97704
7662976067  -3.97682
7668404329  -3.97681
7673333093  -3.97653
7676012257  -3.97668
7681785037  -3.97612
7684397927  -3.97572
7689875471  -3.97577
7695649043  -3.97573
7698553549  -3.97579
7705693189  -3.97580
7708587581  -3.97546
7713899059  -3.97548
7720113377  -3.97568
7722915719  -3.97562
7728627563  -3.97547
7731763261  -3.97593
7737326101  -3.97611
7740119987  -3.97630
7745890967  -3.97586
7751568743  -3.97575
7754065219  -3.97577
7760661281  -3.97607
7764089237  -3.97598
7770090617  -3.97556
7775451659  -3.97617
7778080949  -3.97609
7784130509  -3.97605
7786738867  -3.97602
7792632083  -3.97587
7798584419  -3.97637
7803133067  -3.97634
7808313323  -3.97613
7811084123  -3.97589
7816897573  -3.97549
7822411829  -3.97521
7824980861  -3.97544
7830719483  -3.97617
7833495613  -3.97612
7839538381  -3.97566
7842915109  -3.97563
7848556819  -3.97529
7854350597  -3.97467
7857312803  -3.97440
7863276221  -3.97431
7865837387  -3.97454
7871993971  -3.97564
7878369647  -3.97513
7881521237  -3.97513
7887357397  -3.97501
7890561901  -3.97499
7896585133  -3.97521
7902998693  -3.97564
7905975131  -3.97540
7911738557  -3.97534
7914675557  -3.97528
7920401429  -3.97501
7923090017  -3.97549
7929490181  -3.97561
7934566397  -3.97529
7937401723  -3.97532
7943863861  -3.97553
7946555767  -3.97554
7952947273  -3.97555
7958381723  -3.97518
7961554079  -3.97521
7967167051  -3.97563
7970149189  -3.97557
7976098007  -3.97515
7981538557  -3.97436
7984450063  -3.97425
7989863741  -3.97482
7992508229  -3.97536
7997989159  -3.97528
8003119717  -3.97518
8009430587  -3.97516
8015531239  -3.97443
8018267177  -3.97428
8024250763  -3.97450
8027137093  -3.97458
8034242219  -3.97403
8039215621  -3.97420
8042125141  -3.97366
8048307899  -3.97419
8050962421  -3.97396
8056578833  -3.97435
8061566971  -3.97445
8064386299  -3.97434
8070054131  -3.97404
8072808811  -3.97394
8078600951  -3.97383
8081697581  -3.97413
8087244707  -3.97390
8092827487  -3.97411
8095767469  -3.97386
8102496379  -3.97368
8105491949  -3.97382
8111385221  -3.97441
8116590149  -3.97402
8119088917  -3.97365
8124904819  -3.97363
8127527921  -3.97354
8132935927  -3.97334
8138818481  -3.97305
8141837603  -3.97320
8147257907  -3.97277
8150010227  -3.97238
8156742281  -3.97289
8163096107  -3.97304
8165698207  -3.97285
8171016013  -3.97249
8173899787  -3.97210
8179936403  -3.97194
8182819459  -3.97178
8188252823  -3.97135
8193665497  -3.97155
8196313507  -3.97130
8202850003  -3.97165
8205584267  -3.97189
8211459167  -3.97228
8217363403  -3.97180
8220242827  -3.97184
8225739877  -3.97165
8228469089  -3.97138
8234107307  -3.97111
8239677197  -3.97177
8242173301  -3.97171
8247631673  -3.97095
8251155743  -3.97120
8257502917  -3.97101
8260428203  -3.97113
8266379903  -3.97052
8272392379  -3.97049
8275701877  -3.97027
8281002157  -3.96995
8284080653  -3.96998
8289839347  -3.96898
8296297829  -3.96990
8298747973  -3.96922
8306065387  -3.96921
8309112907  -3.96885
8315176843  -3.96869
8321578667  -3.96876
8324479103  -3.96869
8330586049  -3.96902
8333841547  -3.96867
8340114313  -3.96841
8343018907  -3.96847
8349487453  -3.96838
8355758413  -3.96874
8358988613  -3.96878
8365446707  -3.96868
8368910983  -3.96841
8374502117  -3.96873
8380810099  -3.96885
8383776113  -3.96889
8388949879  -3.96862
8392458931  -3.96852
8398378883  -3.96861
8405029057  -3.96842
8407724869  -3.96842
8413046183  -3.96838
8415703693  -3.96827
8421462937  -3.96773
8424241577  -3.96742
8429845967  -3.96708
8435431241  -3.96717
8437938827  -3.96728
8443453771  -3.96726
8446479949  -3.96723
8452903171  -3.96678
8459999893  -3.96691
8462659067  -3.96706
8468929691  -3.96719
8471921291  -3.96729
8477449429  -3.96767
8483139571  -3.96732
8485928603  -3.96735
8491615421  -3.96704
8494238101  -3.96686
8499975221  -3.96745
8502823477  -3.96733
8507667457  -3.96803
8513237269  -3.96825
8515768763  -3.96839
8522563067  -3.96802
8525587349  -3.96779
8530752151  -3.96814
8536387537  -3.96783
8539070291  -3.96758
8545360517  -3.96751
8548781387  -3.96747
8555093693  -3.96712
8560506277  -3.96650
8563808467  -3.96659
8569268531  -3.96679
8572554233  -3.96693
8578190693  -3.96681
8584676011  -3.96700
8587495849  -3.96674
8593254011  -3.96677
8596451771  -3.96676
8602932479  -3.96647
8606077723  -3.96689
8611458109  -3.96692
8618134963  -3.96643
8620871131  -3.96654
8626795757  -3.96629
8630114411  -3.96647
8636364421  -3.96690
8642008603  -3.96674
8645253803  -3.96644
8651191877  -3.96623
8653853657  -3.96594
8658961397  -3.96618
8665199351  -3.96600
8667892763  -3.96591
8673572899  -3.96578
8676408967  -3.96606
8682685309  -3.96653
8685406871  -3.96616
8691591803  -3.96630
8697769693  -3.96623
8702757163  -3.96618
8708434123  -3.96661
8711780437  -3.96667
8717842541  -3.96671
8723942839  -3.96722
8727315731  -3.96735
8734436419  -3.96761
8737298749  -3.96751
8742270917  -3.96711
8748252971  -3.96732
8751372211  -3.96743
8758324819  -3.96737
8761368391  -3.96733
8767147573  -3.96703
8770054211  -3.96729
8776241723  -3.96690
8782425143  -3.96664
8785529173  -3.96653
8791764661  -3.96619
8794832323  -3.96618
8802521011  -3.96659
8808706691  -3.96587
8811588997  -3.96587
8817995801  -3.96603
8821129573  -3.96583
8826925157  -3.96610
8832640517  -3.96656
8836031999  -3.96641
8842197269  -3.96626
8845095029  -3.96613
8851478683  -3.96621
8854773619  -3.96631
8860804373  -3.96652
8866703221  -3.96578
8869802059  -3.96542
8875005973  -3.96479
8877901229  -3.96462
8883978757  -3.96512
8889827363  -3.96533
8892637813  -3.96525
8898630893  -3.96587
8903195243  -3.96593
8909208811  -3.96597
8915112793  -3.96612
8918102899  -3.96638
8923791917  -3.96642
8926674971  -3.96667
8933017123  -3.96661
8938579717  -3.96627
8941604489  -3.96639
8948337709  -3.96612
8951289869  -3.96633
8957473667  -3.96665
8960695873  -3.96714
8966466203  -3.96753
8972707369  -3.96748
8975790331  -3.96706
8981416091  -3.96695
8984533693  -3.96664
8990245259  -3.96680
8996395033  -3.96637
8999406901  -3.96643
9005309083  -3.96591
9008077381  -3.96603
9014252171  -3.96649
9020304827  -3.96670
9022972571  -3.96666
9028618019  -3.96689
9031685323  -3.96683
9037785329  -3.96693
9040860019  -3.96671
9047026601  -3.96659
9052389173  -3.96635
9054788507  -3.96600
9060502949  -3.96610
9063280267  -3.96577
9070773463  -3.96569
9076628123  -3.96558
9079329313  -3.96579
9085318303  -3.96586
9087991931  -3.96574
9093773477  -3.96592
9099427289  -3.96568
9102733397  -3.96538
9108748921  -3.96527
9111934361  -3.96502
9118982689  -3.96494
9122203891  -3.96540
9127865581  -3.96548
9133461427  -3.96506
9136286077  -3.96502
9141838177  -3.96434
9144822553  -3.96471
9150377843  -3.96438
9155839249  -3.96474
9158762731  -3.96507
9164616829  -3.96503
9167606351  -3.96523
9173423033  -3.96523
9179593721  -3.96545
9183178603  -3.96516
9189237059  -3.96572
9192020867  -3.96581
9198205187  -3.96506
9202574957  -3.96552
9208620037  -3.96537
9214342769  -3.96473
9217617173  -3.96510
9223575547  -3.96497
9226819963  -3.96546
9232709221  -3.96494
9239143897  -3.96430
9242129797  -3.96431
9248836913  -3.96469
9251672741  -3.96436
9258722387  -3.96428
9265024267  -3.96448
9267924103  -3.96443
9274490461  -3.96502
9277483669  -3.96506
9283633669  -3.96493
9289836233  -3.96456
9292493537  -3.96408
9298316899  -3.96455
9302780693  -3.96423
9308015909  -3.96365
9311532617  -3.96370
9317185159  -3.96408
9323062571  -3.96357
9325966109  -3.96363
9331630117  -3.96358
9334389997  -3.96340
9340941787  -3.96309
9347290019  -3.96386
9350329411  -3.96381
9356093413  -3.96386
9358838767  -3.96394
9364408453  -3.96395
9369647773  -3.96372
9372198853  -3.96339
9377964091  -3.96395
9380525003  -3.96373
9386598797  -3.96344
9389773061  -3.96329
9396094261  -3.96294
9403087237  -3.96301
9405996101  -3.96298
9412989643  -3.96289
9415717459  -3.96322
9421346323  -3.96282
9427471369  -3.96271
9430699529  -3.96243
9436989007  -3.96249
9440087707  -3.96264
9445976873  -3.96262
9451936979  -3.96306
9454935769  -3.96300
9460172483  -3.96270
9463169707  -3.96293
9469168811  -3.96351
9472457483  -3.96316
9478474039  -3.96295
9484899517  -3.96327
9488341711  -3.96308
9494475181  -3.96288
9497633989  -3.96309
9505783207  -3.96296
9511083437  -3.96309
9514036781  -3.96350
9520167317  -3.96374
9523172699  -3.96358
9529043119  -3.96351
9534759593  -3.96332
9537547717  -3.96363
9543356171  -3.96361
9546388109  -3.96340
9553012163  -3.96328
9555756347  -3.96318
9561806963  -3.96368
9568022707  -3.96360
9570992819  -3.96344
9577429453  -3.96349
9580463443  -3.96360
9586146851  -3.96342
9591997523  -3.96309
9595533209  -3.96297
9602918869  -3.96277
9606288563  -3.96297
9612623333  -3.96281
9618377849  -3.96267
9621501569  -3.96253
9627354599  -3.96259
9629662709  -3.96283
9635952043  -3.96342
9642024397  -3.96323
9645473483  -3.96285
9651575771  -3.96241
9654446287  -3.96214
9660266927  -3.96197
9663243911  -3.96231
9669134747  -3.96208
9676329659  -3.96221
9679346213  -3.96239
9685182971  -3.96247
9687745163  -3.96278
9693356581  -3.96252
9698442731  -3.96230
9703301291  -3.96191
9708914717  -3.96207
9711675107  -3.96215
9718476049  -3.96185
9724393633  -3.96129
9727444261  -3.96120
9733311349  -3.96117
9736458091  -3.96133
9742596511  -3.96063
9745794101  -3.96056
9751838101  -3.96059
9758150783  -3.96041
9761256341  -3.96040
9767271221  -3.96047
9770071099  -3.96038
9775729871  -3.96103
9781922971  -3.96110
9785167331  -3.96133
9791347003  -3.96136
9794447083  -3.96127
9803115919  -3.96181
9809893789  -3.96153
9813042101  -3.96130
9819517879  -3.96112
9822197971  -3.96118
9828263827  -3.96121
9831329707  -3.96085
9837040517  -3.96086
9843433723  -3.96067
9846691643  -3.96063
9852579719  -3.96072
9855514609  -3.96086
9861706691  -3.96147
9867704939  -3.96159
9870534133  -3.96150
9877221899  -3.96143
9880626403  -3.96161
9886998469  -3.96148
9892913077  -3.96122
9896012179  -3.96082
9902921029  -3.96100
9906146623  -3.96119
9911845063  -3.96054
9915022937  -3.96056
9921025987  -3.96016
9926936797  -3.96045
9929858597  -3.96056
9936097307  -3.96041
9938746357  -3.96032
9944668057  -3.96005
9951345451  -3.96007
9954317069  -3.95983
9961015523  -3.95907
9964172597  -3.95875
9970393723  -3.95854
9976403609  -3.95846
9979378411  -3.95849
9985428053  -3.95863
9989042213  -3.95844
9995215949  -3.95800


==> data/prime_loglog_r3_p7.dat <==
5077  -8.57551
11197  -9.86907
16811  -9.61297
18097  -7.78041
22481  -8.06803
26171  -8.26981
27773  -8.41727
28571  -8.52924
35083  -7.58155
36739  -7.29389
39023  -7.48833
39883  -7.25768
43669  -7.06383
46307  -6.72886
47087  -6.59704
49411  -6.77980
49831  -6.52105
61651  -6.42549
64763  -6.08731
65563  -5.78294
72091  -5.96750
72379  -5.69625
72701  -5.44858
75781  -5.22156
82763  -5.20685
88337  -5.47440
88883  -5.63212
97423  -5.60534
98081  -5.74885
98597  -5.63863
104491  -5.61463
105883  -5.43917
108343  -5.57137
112771  -5.62402
113131  -5.74380
113749  -5.58425
115021  -5.69879
119689  -5.67824
121763  -5.59573
124721  -5.57897
136277  -5.62362
141319  -5.78414
150011  -5.64963
153523  -5.69032
153749  -5.72921
157649  -5.65862
166723  -5.74988
166949  -5.63009
170603  -5.66757
171163  -5.55422
171299  -5.64054
179213  -5.53207
179749  -5.52177
179957  -5.55803
188609  -5.45697
191969  -5.49338
192187  -5.57235
192833  -5.39010
193051  -5.34110
195893  -5.29375
200357  -5.28901
206051  -5.20370
210157  -5.28021
215893  -5.19771
218371  -5.23355
220709  -5.15425
223283  -5.15227
226451  -5.11345
226637  -5.11216
228853  -5.07502
231589  -5.10976
237161  -5.03879
238291  -5.10764
245269  -5.17476
249317  -5.17296
254699  -5.17125
259163  -5.16962
260269  -5.13569
261127  -5.07068
261971  -5.13349
270737  -5.13249
271351  -5.13153
271483  -5.13058
273113  -5.06951
273349  -5.00987
276083  -5.09859
276443  -5.12716
279317  -5.01142
280009  -4.98353
283099  -4.90005
283949  -4.92961
291677  -4.87603
301643  -4.90538
302909  -4.90714
304631  -4.88217
306347  -4.91058
308323  -4.85995
309109  -4.86214
309317  -4.81302
312043  -4.81565
312709  -4.71771
331231  -4.78260
339517  -4.86501
346091  -4.85279
370619  -4.94716
377099  -5.05464
389003  -5.17365
399043  -5.15259
417491  -5.11507
439723  -5.20325
448363  -5.16689
456763  -5.18230
475243  -5.11716
485717  -5.13341
506887  -5.23928
566077  -5.35442
584869  -5.34933
594157  -5.41418
600877  -5.47566
619279  -5.52096
629653  -5.47388
633781  -5.46685
658549  -5.47253
671893  -5.57419
686051  -5.45984
708569  -5.41958
732331  -5.50502
755789  -5.54285
776869  -5.46030
795083  -5.46597
822853  -5.44030
832747  -5.46669
864629  -5.44209
884437  -5.41849
901861  -5.43442
920677  -5.46882
934001  -5.43679
959093  -5.42424
985571  -5.43023
1019237  -5.45384
1058507  -5.36326
1086251  -5.36161
1111703  -5.38545
1127011  -5.45027
1136699  -5.45566
1154987  -5.44475
1173593  -5.38640
1185997  -5.32194
1202959  -5.34450
1215779  -5.29778
1250003  -5.27500
1267157  -5.23060
1275877  -5.24601
1288997  -5.21769
1307051  -5.24004
1325251  -5.25479
1355357  -5.29004
1389893  -5.26955
1413029  -5.24283
1430717  -5.22349
1451719  -5.23112
1471511  -5.21243
1493677  -5.18130
1510147  -5.19561
1544863  -5.15283
1554659  -5.13601
1591631  -5.13810
1638251  -5.14018
1655029  -5.15433
1662389  -5.08461
1696517  -5.07547
1720847  -5.04318
1753931  -5.06363
1770551  -5.00930
1781099  -4.95047
1813969  -4.97692
1825531  -4.96402
1849483  -4.98434
1865957  -4.98795
1910693  -4.96460
1927397  -4.98972
2029301  -4.96239
2105407  -4.92737
2210077  -4.99056
2296727  -4.98500
2401667  -4.91743
2518667  -4.91929
2645131  -4.98427
2742931  -5.02511
2825749  -4.94883
2926291  -4.96553
3056357  -4.98149
3153583  -4.97115
3240619  -4.93652
3368803  -4.94886
3475909  -4.90991
3597067  -4.86631
3723451  -4.85391
3876787  -4.84219
3968603  -4.80328
4057451  -4.77520
4128763  -4.73063
4220351  -4.74878
4307669  -4.77474
4465117  -4.76360
5060477  -4.64085
18489131  -4.49217
34936183  -4.44451
52772579  -4.36847
72016129  -4.26698
91713379  -4.22995
114332539  -4.17398
136622699  -4.13516
160290509  -4.10046
186151409  -4.08170
211411061  -4.04322
237170809  -4.01709
262845659  -3.99367
290202617  -3.97486
317312773  -3.98335
345399371  -3.96377
374517893  -3.95038
404564341  -3.92894
434625491  -3.90563
465827419  -3.88622
496361051  -3.88462
528403663  -3.87036
560619971  -3.86590
593812763  -3.87263
626584139  -3.86065
659760677  -3.84443
692964007  -3.84145
728635507  -3.82496
762320771  -3.80881
796058171  -3.80185
830903797  -3.80028
866106277  -3.78715
901531933  -3.77485
935850709  -3.76750
972801377  -3.76940
1008933337  -3.76167
1043890307  -3.75167
1078829071  -3.74367
1118155931  -3.73370
1155180137  -3.73314
1193126027  -3.73000
1231241399  -3.73057
1270370147  -3.72557
1309548763  -3.71763
1348142563  -3.71398
1388936987  -3.70577
1429393957  -3.70617
1470226603  -3.70800
1512792829  -3.70466
1550740421  -3.70066
1592597603  -3.69896
1594575559  -3.69898
1598394097  -3.70027
1602007867  -3.70105
1606401413  -3.70217
1608645931  -3.70346
1612699307  -3.70305
1616697941  -3.70307
1618765453  -3.70276
1623006107  -3.70308
1624786363  -3.70393
1629493051  -3.70418
1633771093  -3.70509
1635672691  -3.70570
1639758037  -3.70503
1642107451  -3.70272
1646316673  -3.70392
1649934709  -3.70358
1651947673  -3.70440
1656176843  -3.70330
1658386811  -3.70303
1662461249  -3.70237
1664479189  -3.70181
1668582323  -3.70084
1672760267  -3.70074
1674590221  -3.69990
1678187197  -3.69774
1679982137  -3.69751
1684279151  -3.69522
1688302927  -3.69529
1690364491  -3.69552
1693898749  -3.69607
1696018117  -3.69619
1699870267  -3.69645
1704131269  -3.69648
1705872277  -3.69735
1709919671  -3.69761
1711397159  -3.69807
1715016997  -3.69772
1717143949  -3.69773
1721203807  -3.69687
1725410213  -3.69782
1727491013  -3.69847
1731664163  -3.69731
1733878493  -3.69666
1737700973  -3.69712
1742359573  -3.69645
1744712759  -3.69490
1748542969  -3.69457
1750504997  -3.69415
1754348059  -3.69447
1758479029  -3.69443
1760914517  -3.69427
1764739643  -3.69305
1766885311  -3.69289
1770540011  -3.69285
1772410931  -3.69249
1776375743  -3.69342
1780916867  -3.69410
1782883573  -3.69422
1787158369  -3.69382
1789055497  -3.69424
1793363581  -3.69373
1797816571  -3.69250
1801769257  -3.69317
1806091571  -3.69214
1808646199  -3.69278
1812594857  -3.69283
1817024309  -3.69230
1818902843  -3.69222
1823403941  -3.69142
1825312523  -3.69015
1830083147  -3.68876
1832521807  -3.68869
1836256517  -3.68796
1840748057  -3.68679
1842860219  -3.68659
1846732939  -3.68600
1848621461  -3.68650
1852607843  -3.68483
1856888837  -3.68562
1859197943  -3.68518
1863681803  -3.68593
1866188339  -3.68458
1870214909  -3.68584
1874558353  -3.68435
1876434913  -3.68376
1880714939  -3.68425
1882817243  -3.68487
1886972891  -3.68443
1891439029  -3.68370
1893432283  -3.68263
1897308683  -3.68179
1899575999  -3.68268
1904034373  -3.68222
1905886709  -3.68224
1909928827  -3.68354
1914228949  -3.68311
1916236541  -3.68328
1920292313  -3.68343
1922132671  -3.68287
1926788267  -3.68403
1931358563  -3.68357
1933508611  -3.68369
1937531269  -3.68287
1939611997  -3.68354
1944134971  -3.68228
1948263371  -3.68113
1950371233  -3.68079
1954215899  -3.67956
1956424501  -3.67933
1960401379  -3.67881
1962489619  -3.67914
1966241071  -3.67772
1970403179  -3.67851
1972668923  -3.67848
1976638843  -3.67876
1979233957  -3.67863
1983099343  -3.67753
1987531531  -3.67765
1989632969  -3.67827
1993665403  -3.67870
1995979483  -3.67936
2001951307  -3.67956
2006925979  -3.67907
2009001853  -3.67965
2013164911  -3.67950
2015244863  -3.67889
2018899999  -3.67798
2021093797  -3.67840
2024985239  -3.67694
2029065947  -3.67775
2031130331  -3.67775
2035133483  -3.67687
2037172349  -3.67687
2041469389  -3.67562
2045774701  -3.67708
2048334979  -3.67693
2053232803  -3.67698
2055349123  -3.67753
2059510357  -3.67673
2063747989  -3.67681
2066126389  -3.67666
2070271403  -3.67501
2072348237  -3.67563
2077445287  -3.67477
2079785371  -3.67411
2083900699  -3.67316
2088449179  -3.67356
2090593013  -3.67433
2095321237  -3.67276
2097592963  -3.67243
2102216489  -3.67300
2106286291  -3.67282
2108354971  -3.67221
2112749011  -3.67208
2114454827  -3.67218
2118928121  -3.67275
2123389699  -3.67325
2125574827  -3.67333
2129572909  -3.67208
2131653637  -3.67148
2136314891  -3.67101
2140314859  -3.67120
2142187741  -3.67142
2146409633  -3.67370
2148555457  -3.67262
2153066323  -3.67146
2155378243  -3.67173
2159801551  -3.67102
2164410757  -3.67111
2167163177  -3.67083
2171219899  -3.66966
2173559671  -3.66981
2177871889  -3.66947
2182110443  -3.67077
2184193289  -3.67064
2188655611  -3.66914
2190687151  -3.66915
2195251991  -3.67004
2199587939  -3.66926
2202563509  -3.66922
2206841867  -3.66752
2209105163  -3.66779
2213724761  -3.66614
2215570229  -3.66775
2219391133  -3.66735
2223322553  -3.66634
2225308621  -3.66643
2229287513  -3.66669
2231669413  -3.66679
2235778331  -3.66831
2240170901  -3.66899
2242205387  -3.66879
2246160571  -3.66842
2248510619  -3.66919
2252567029  -3.66936
2256730283  -3.66966
2258606881  -3.66971
2262420803  -3.66964
2264627699  -3.66977
2268988699  -3.66988
2271155869  -3.66934
2274992897  -3.66897
2279483819  -3.66844
2281543091  -3.66873
2286178919  -3.66900
2288307509  -3.66851
2292053003  -3.66908
2296562923  -3.66892
2298816731  -3.66903
2304579397  -3.66830
2306868373  -3.66913
2310927049  -3.66954
2315037227  -3.67127
2317420447  -3.67260
2321521523  -3.67289
2323691641  -3.67249
2328175321  -3.67099
2330073451  -3.67082
2334321557  -3.67184
2338447271  -3.67211
2340654803  -3.67162
2345354171  -3.67144
2347816069  -3.67179
2352202877  -3.67199
2357005829  -3.67203
2359160093  -3.67238
2363081431  -3.67483
2365355717  -3.67542
2369190589  -3.67475
2373303203  -3.67519
2375417371  -3.67500
2379836429  -3.67537
2382177761  -3.67516
2386848203  -3.67515
2391110357  -3.67410
2393034587  -3.67376
2398015027  -3.67320
2402177837  -3.67312
2406512989  -3.67330
2408799787  -3.67373
2412978121  -3.67326
2418071987  -3.67264
2420452171  -3.67250
2425140467  -3.67268
2427116899  -3.67240
2431625291  -3.67302
2435960771  -3.67321
2438114617  -3.67298
2442410837  -3.67300
2444766011  -3.67312
2449237477  -3.67171
2453635003  -3.67201
2455945091  -3.67205
2460590771  -3.67190
2462333921  -3.67275
2466343219  -3.67403
2468318773  -3.67445
2472315803  -3.67367
2477579239  -3.67445
2479957339  -3.67392
2484540739  -3.67358
2486510629  -3.67380
2491270571  -3.67355
2495515643  -3.67307
2497941701  -3.67313
2504392763  -3.67341
2506524571  -3.67421
2510705917  -3.67383
2514589813  -3.67267
2516457077  -3.67262
2520868913  -3.67324
2523001037  -3.67347
2527568597  -3.67343
2529495853  -3.67274
2534003107  -3.67355
2538426203  -3.67270
2540519893  -3.67330
2544913363  -3.67216
2547299141  -3.67112
2552228011  -3.66992
2556427877  -3.67056
2558767571  -3.67028
2563662469  -3.67073
2565771797  -3.67051
2569546261  -3.66966
2574488629  -3.66954
2576484523  -3.66930
2580905683  -3.67007
2583361213  -3.66962
2587672513  -3.66884
2590045163  -3.66835
2594326421  -3.66705
2598572507  -3.66614
2602423931  -3.66606
2606640661  -3.66549
2609110057  -3.66547
2613946967  -3.66478
2617916761  -3.66405
2620197563  -3.66373
2624586323  -3.66367
2627284921  -3.66398
2632079809  -3.66319
2636754677  -3.66317
2639347723  -3.66296
2643983491  -3.66378
2646340379  -3.66374
2651015371  -3.66398
2655461287  -3.66392
2658426349  -3.66441
2662947593  -3.66420
2665558187  -3.66357
2669938291  -3.66269
2671750811  -3.66258
2676586949  -3.66205
2681000477  -3.66138
2683054261  -3.66035
2687891939  -3.66043
2689862971  -3.66086
2694590747  -3.66080
2699408123  -3.66107
2702006933  -3.66121
2706427579  -3.66004
2708520751  -3.66085
2713039561  -3.65970
2717740583  -3.65912
2719849897  -3.65939
2724280123  -3.65955
2726290403  -3.65904
2730617963  -3.65792
2732799077  -3.65736
2737211273  -3.65771
2741992469  -3.65562
2744704987  -3.65564
2748957989  -3.65478
2751030323  -3.65454
2755890323  -3.65477
2760304517  -3.65427
2762518807  -3.65406
2767274443  -3.65320
2769560803  -3.65271
2774325131  -3.65310
2778776587  -3.65189
2780809651  -3.65201
2786077321  -3.65177
2788193027  -3.65119
2792771323  -3.65089
2795431531  -3.65086
2799839557  -3.65068
2804490109  -3.65133
2806844003  -3.65157
2811621893  -3.65129
2813990423  -3.65105
2818466237  -3.65046
2822801279  -3.64968
2824815691  -3.65039
2829816629  -3.65043
2832045883  -3.65061
2837009971  -3.65141
2841359663  -3.65153
2843323843  -3.65171
2847682309  -3.65266
2850159131  -3.65282
2854692949  -3.65257
2857018051  -3.65227
2861739571  -3.65246
2865989803  -3.65184
2868270103  -3.65138
2872739717  -3.65123
2874998603  -3.65132
2879869579  -3.65209
2884925161  -3.65174
2887197787  -3.65142
2891828323  -3.65065
2894184089  -3.65091
2898681911  -3.64953
2904587857  -3.64906
2906842469  -3.64888
2911398587  -3.64899
2913985733  -3.64897
2918362891  -3.64928
2920504663  -3.64927
2925190949  -3.64933
2929804271  -3.64992
2932287133  -3.65005
2937571367  -3.64973
2940394507  -3.64926
2945484683  -3.64815
2949810203  -3.64844
2952304757  -3.64883
2956580027  -3.64760
2959033547  -3.64769
2963242169  -3.64770
2968160389  -3.64610
2970803893  -3.64591
2975605973  -3.64558
2977917919  -3.64569
2982449557  -3.64590
2987149969  -3.64587
2989289087  -3.64538
2993368069  -3.64470
2995660721  -3.64559
2999957729  -3.64562
3002411779  -3.64435
3006565157  -3.64385
3011212327  -3.64390
3013281731  -3.64332
3018045691  -3.64263
3020675173  -3.64253
3024996043  -3.64255
3029356349  -3.64178
3031967353  -3.64154
3036402739  -3.64117
3039279787  -3.64133
3043614011  -3.64114
3048404323  -3.64154
3050434099  -3.64145
3055409659  -3.64206
3058119797  -3.64181
3062277941  -3.64247
3064857193  -3.64157
3069411883  -3.64126
3073549351  -3.64096
3075428383  -3.64061
3080198273  -3.64108
3082841189  -3.64139
3087510463  -3.64141
3092074507  -3.64102
3094858717  -3.64117
3099589237  -3.64173
3102227923  -3.64182
3107173697  -3.64342
3111667771  -3.64338
3114047003  -3.64290
3118454533  -3.64332
3120850963  -3.64388
3125255989  -3.64324
3127824347  -3.64302
3133023403  -3.64421
3137741053  -3.64384
3140475473  -3.64420
3145248991  -3.64508
3147466103  -3.64515
3151744949  -3.64439
3156226399  -3.64476
3158182861  -3.64487
3162839893  -3.64458
3165129181  -3.64439
3170576389  -3.64557
3175037629  -3.64551
3177049157  -3.64540
3181440323  -3.64540
3183510859  -3.64580
3187800997  -3.64616
3189912331  -3.64569
3194549353  -3.64405
3199745771  -3.64376
3202064909  -3.64339
3206508677  -3.64395
3209002457  -3.64432
3213619883  -3.64464
3218393429  -3.64472
3220500853  -3.64513
3225571397  -3.64449
3227812363  -3.64461
3232800509  -3.64441
3237021301  -3.64467
3239489611  -3.64469
3244881187  -3.64463
3247116667  -3.64476
3251264519  -3.64472
3255761189  -3.64456
3257622469  -3.64464
3262411519  -3.64354
3264825173  -3.64324
3269263259  -3.64408
3271405589  -3.64327
3276792271  -3.64280
3281613877  -3.64324
3283767031  -3.64308
3288264101  -3.64329
3290949413  -3.64327
3295699973  -3.64306
3302513153  -3.64292
3304824209  -3.64265
3309818879  -3.64180
3312134789  -3.64071
3316820053  -3.64208
3321417467  -3.64182
3324517243  -3.64234
3329634599  -3.64155
3332091403  -3.64179
3336896737  -3.64079
3339330821  -3.64081
3343894811  -3.63997
3348342703  -3.63970
3350636837  -3.63902
3355518811  -3.63873
3357485821  -3.63865
3362318731  -3.63864
3366717083  -3.63731
3369225989  -3.63680
3374467027  -3.63736
3376749931  -3.63716
3381136079  -3.63629
3385420679  -3.63618
3387837373  -3.63600
3392373637  -3.63554
3394989557  -3.63588
3399714323  -3.63618
3402353023  -3.63683
3407296229  -3.63689
3411729199  -3.63563
3414183653  -3.63555
3419084521  -3.63530
3421408807  -3.63519
3426142781  -3.63503
3431431259  -3.63457
3433454891  -3.63468
3438698531  -3.63260
3441236021  -3.63340
3446326549  -3.63321
3450867029  -3.63297
3453205589  -3.63273
3457582643  -3.63283
3459939839  -3.63178
3465349861  -3.63206
3467630869  -3.63254
3472473077  -3.63344
3477432389  -3.63342
3479740613  -3.63332
3484753973  -3.63402
3486874739  -3.63316
3491985631  -3.63226
3497250499  -3.63136
3502576549  -3.63187
3507858073  -3.63175
3510207037  -3.63167
3514922869  -3.63073
3519446081  -3.63057
3521561677  -3.63059
3526259551  -3.63077
3528473209  -3.63091
3533144633  -3.63118
3537985523  -3.63088
3539966981  -3.63030
3544995973  -3.63051
3547464923  -3.62999
3552431819  -3.62937
3554915797  -3.62877
3559580503  -3.62825
3564399869  -3.62682
3567002003  -3.62625
3572250427  -3.62543
3574525259  -3.62542
3579370307  -3.62606
3583964453  -3.62599
3586175693  -3.62559
3590793827  -3.62470
3593254969  -3.62400
3597736829  -3.62388
3605112691  -3.62387
3607290523  -3.62424
3611922793  -3.62425
3614653891  -3.62460
3619175291  -3.62364
3621925243  -3.62443
3627318269  -3.62389
3632179861  -3.62338
3634652369  -3.62339
3639541483  -3.62316
3642126317  -3.62277
3646945339  -3.62262
3651524153  -3.62246
3653661509  -3.62298
3659415043  -3.62181
3662083889  -3.62127
3666264971  -3.62082
3671023969  -3.62072
3673234277  -3.62104
3677656363  -3.62054
3679864627  -3.62091
3684642947  -3.62031
3687041867  -3.62015
3691663301  -3.62060
3696740371  -3.61981
3699151501  -3.61962
3704858533  -3.61996
3706970629  -3.62035
3711910987  -3.61956
3716275763  -3.61973
3718804409  -3.61928
3723375739  -3.61906
3726032311  -3.61882
3730010939  -3.61957
3735355399  -3.61941
3737642959  -3.61873
3742469683  -3.61898
3745083971  -3.61901
3750171787  -3.61892
3752245703  -3.61846
3756945151  -3.61826
3762644939  -3.61802
3764737637  -3.61796
3769732451  -3.61787
3772225981  -3.61840
3777353809  -3.61925
3782110103  -3.61884
3784824661  -3.61873
3789971501  -3.61798
3792618107  -3.61808
3797315659  -3.61788
3802646789  -3.61772
3805352413  -3.61805
3810236159  -3.61716
3812358061  -3.61717
3817262843  -3.61636
3821912837  -3.61615
3824167103  -3.61638
3829177153  -3.61628
3831837769  -3.61631
3836984399  -3.61602
3839556319  -3.61585
3844507883  -3.61623
3849490259  -3.61637
3852049043  -3.61608
3856958821  -3.61494
3859724699  -3.61562
3864495109  -3.61575
3869342549  -3.61528
3871998971  -3.61462
3876999011  -3.61289
3880232357  -3.61340
3885182029  -3.61309
3890217979  -3.61250
3893021173  -3.61253
3897799141  -3.61231
3902224283  -3.61222
3907077347  -3.61144
3909713933  -3.61205
3913922989  -3.61220
3918762109  -3.61195
3921438439  -3.61223
3926182121  -3.61228
3928631191  -3.61282
3933261613  -3.61263
3938154749  -3.61176
3940438757  -3.61187
3945145447  -3.61170
3947112859  -3.61137
3951867707  -3.61179
3956406859  -3.61195
3958648721  -3.61177
3963183733  -3.61087
3965864531  -3.61053
3971335637  -3.61008
3973802113  -3.60989
3978274537  -3.60939
3984288683  -3.60913
3987177917  -3.60904
3992122229  -3.60796
3994193611  -3.60755
3998326817  -3.60756
4005015569  -3.60755
4007769253  -3.60751
4012830163  -3.60776
4015529239  -3.60774
4020964009  -3.60778
4026518921  -3.60780
4028818883  -3.60815
4034489021  -3.60795
4037228141  -3.60842
4042128941  -3.60826
4044441221  -3.60749
4049428517  -3.60697
4054187531  -3.60641
4056726547  -3.60622
4061537999  -3.60591
4064043283  -3.60573
4068531107  -3.60496
4073392429  -3.60469
4076386609  -3.60407
4081216411  -3.60382
4083350263  -3.60414
4088408939  -3.60457
4092975379  -3.60465
4095708517  -3.60535
4102554691  -3.60576
4105434779  -3.60490
4110251357  -3.60488
4112612047  -3.60483
4117363069  -3.60505
4122408907  -3.60478
4124901401  -3.60501
4129587989  -3.60428
4132480117  -3.60446
4137030811  -3.60470
4142341783  -3.60465
4145163103  -3.60495
4149730619  -3.60507
4152511339  -3.60551
4158190669  -3.60543
4162939283  -3.60540
4165700789  -3.60591
4170655187  -3.60572
4173409381  -3.60531
4178166571  -3.60525
4182847307  -3.60453
4185392389  -3.60418
4190193277  -3.60471
4192827257  -3.60458
4197731269  -3.60452
4202585791  -3.60421
4207124371  -3.60462
4212605069  -3.60494
4215379589  -3.60478
4219997813  -3.60494
4222596817  -3.60429
4227397423  -3.60530
4233110153  -3.60480
4235612699  -3.60462
4240440557  -3.60415
4243125979  -3.60454
4248187399  -3.60447
4253256281  -3.60489
4256081587  -3.60471
4260990023  -3.60483
4263493849  -3.60507
4267910453  -3.60460
4270437631  -3.60424
4274891003  -3.60376
4279809733  -3.60400
4282191629  -3.60374
4286744879  -3.60445
4289493589  -3.60407
4294838063  -3.60406
4299274543  -3.60401
4302480869  -3.60344
4307195791  -3.60273
4309569233  -3.60219
4314209573  -3.60197
4319495731  -3.60130
4322232029  -3.60080
4326975853  -3.60105
4329887971  -3.60017
4334680117  -3.60078
4337107597  -3.60066
4342377043  -3.60036
4347009659  -3.60012
4349540267  -3.59973
4354492627  -3.60065
4356923339  -3.60057
4361728411  -3.60077
4366320949  -3.60038
4369020641  -3.60093
4373994739  -3.60089
4376405701  -3.60095
4381930277  -3.60054
4387280939  -3.60088
4389950189  -3.60101
4395118583  -3.60149
4397751107  -3.60099
4405407101  -3.60034
4407427907  -3.60024
4412886013  -3.60022
4418382511  -3.60047
4420861163  -3.60040
4425779843  -3.60073
4428146699  -3.60088
4433388241  -3.60038
4438849861  -3.60033
4441705397  -3.60028
4447181633  -3.60048
4449621047  -3.60088
4454497129  -3.60113
4458586169  -3.60137
4460872453  -3.60056
4466039581  -3.60061
4468874489  -3.60037
4473635471  -3.60031
4478394443  -3.60024
4480215283  -3.60027
4485241619  -3.60040
4487812781  -3.59981
4493014709  -3.59914
4495219909  -3.59963
4499982341  -3.60012
4505424083  -3.60009
4507744771  -3.60028
4513108357  -3.59990
4515472763  -3.60017
4520281211  -3.60013
4525665967  -3.60077
4528253647  -3.60056
4533745427  -3.59953
4536957499  -3.59963
4542417661  -3.59967
4547588987  -3.60016
4550037683  -3.60031
4555310491  -3.59994
4557906611  -3.60006
4563284197  -3.60026
4565887019  -3.59980
4570445051  -3.59993
4574688409  -3.59959
4577196277  -3.59965
4582118251  -3.59933
4585062491  -3.59901
4590356467  -3.59849
4595649587  -3.59797
4598117411  -3.59777
4605004699  -3.59759
4607589709  -3.59704
4612613911  -3.59654
4617488093  -3.59558
4620436237  -3.59597
4625544083  -3.59481
4628877139  -3.59514
4633757171  -3.59557
4636062251  -3.59588
4640714107  -3.59525
4646233853  -3.59474
4649057461  -3.59468
4654781363  -3.59451
4657158773  -3.59434
4661754499  -3.59476
4666886839  -3.59391
4669406309  -3.59383
4673868461  -3.59402
4676003909  -3.59435
4680808877  -3.59455
4686519029  -3.59485
4689254399  -3.59537
4694139277  -3.59562
4696501177  -3.59516
4702946939  -3.59514
4705137323  -3.59490
4709589803  -3.59439
4714750853  -3.59465
4717154089  -3.59457
4721864267  -3.59502
4724557609  -3.59513
4729894109  -3.59515
4734658283  -3.59495
4737128021  -3.59545
4742186291  -3.59512
4745372777  -3.59513
4751094221  -3.59482
4755568991  -3.59521
4758082363  -3.59532
4763853797  -3.59562
4766858489  -3.59548
4772011463  -3.59465
4777086869  -3.59590
4779913861  -3.59581
4785150067  -3.59531
4787344813  -3.59533
4792240469  -3.59519
4795041509  -3.59527
4803007109  -3.59444
4807967237  -3.59460
4810258403  -3.59442
4815117707  -3.59376
4817123173  -3.59405
4822605659  -3.59317
4827271997  -3.59268
4829367149  -3.59260
4834318253  -3.59292
4836952709  -3.59350
4841967563  -3.59387
4847755879  -3.59468
4850423027  -3.59471
4855463611  -3.59476
4857520931  -3.59485
4862561183  -3.59407
4865142397  -3.59373
4870564037  -3.59366
4876271531  -3.59379
4878821557  -3.59400
4883703173  -3.59363
4886285731  -3.59336
4891604453  -3.59345
4897056169  -3.59407
4903045339  -3.59442
4907647331  -3.59440
4910942227  -3.59426
4916555131  -3.59413
4921838239  -3.59334
4925046037  -3.59298
4929624211  -3.59370
4932625013  -3.59350
4938537211  -3.59303
4941830581  -3.59331
4946367203  -3.59328
4951833769  -3.59212
4954810813  -3.59189
4959449387  -3.59176
4961607341  -3.59148
4966420247  -3.59109
4971703259  -3.59026
4974506653  -3.59058
4979517299  -3.59077
4982287987  -3.59091
4987643761  -3.59065
4993080151  -3.59041
4995593371  -3.59061
5002348427  -3.59053
5004728581  -3.59043
5009465521  -3.59035
5011975223  -3.59116
5017756967  -3.59153
5022499147  -3.59169
5025366649  -3.59167
5031065363  -3.59109
5033836943  -3.59132
5039288843  -3.59128
5045008147  -3.59089
5047612553  -3.59097
5052597811  -3.59144
5055006673  -3.59215
5060842181  -3.59166
5066309933  -3.59108
5069320381  -3.59090
5074969771  -3.59099
5077349533  -3.59062
5082494581  -3.59103
5087815963  -3.59091
5090519683  -3.59105
5095897669  -3.59065
5098496399  -3.59073
5105638697  -3.59083
5108450323  -3.59081
5113796179  -3.59107
5119276051  -3.59031
5122230143  -3.59035
5127188597  -3.59106
5129864459  -3.59153
5135240051  -3.59131
5139845749  -3.59215
5142543733  -3.59283
5147454833  -3.59293
5150179891  -3.59336
5155010981  -3.59389
5159918207  -3.59448
5162448947  -3.59462
5167811347  -3.59473
5170428883  -3.59433
5175428299  -3.59450
5178046597  -3.59442
5183317631  -3.59453
5188198693  -3.59488
5190762581  -3.59534
5195930489  -3.59508
5198387651  -3.59502
5205292531  -3.59345
5210058967  -3.59350
5212622491  -3.59331
5218234207  -3.59310
5220602749  -3.59286
5226034867  -3.59333
5230976117  -3.59388
5233615691  -3.59406
5239105217  -3.59372
5242230437  -3.59422
5247642833  -3.59349
5250480853  -3.59347
5255328853  -3.59363
5260610107  -3.59409
5263498073  -3.59384
5269083467  -3.59362
5271416243  -3.59374
5276966437  -3.59334
5281850659  -3.59362
5284520051  -3.59366
5291140931  -3.59347
5293403429  -3.59362
5298950291  -3.59329
5304662173  -3.59348
5306587681  -3.59343
5312232521  -3.59295
5314367483  -3.59314
5319850577  -3.59304
5322296741  -3.59326
5327596837  -3.59278
5332710853  -3.59295
5335261739  -3.59315
5340290831  -3.59289
5342875907  -3.59309
5348460853  -3.59309
5353222067  -3.59257
5355575243  -3.59242
5361415883  -3.59297
5364096937  -3.59297
5369846003  -3.59152
5374772639  -3.59136
5377183403  -3.59151
5382651653  -3.59151
5385891827  -3.59147
5391132787  -3.59146
5396660909  -3.59130
5399071523  -3.59113
5405556229  -3.59120
5407727707  -3.59084
5412632119  -3.59046
5415053363  -3.59076
5420283013  -3.59005
5425308017  -3.59056
5428306027  -3.59042
5433089099  -3.58985
5435451127  -3.58965
5440415261  -3.58938
5445692891  -3.58932
5448198251  -3.58929
5453661089  -3.58979
5456603459  -3.59008
5461285631  -3.59027
5466398533  -3.59060
5469074749  -3.59060
5475143393  -3.59030
5477907709  -3.59069
5483144377  -3.59102
5485907377  -3.59086
5491263977  -3.59128
5496617117  -3.59129
5499153593  -3.59117
5505942203  -3.59091
5508506537  -3.59071
5513333549  -3.59027
5518517957  -3.59069
5521090787  -3.58999
5526713669  -3.59024
5529515779  -3.59053
5534986987  -3.59104
5539429397  -3.59133
5541883813  -3.59148
5547010753  -3.59074
5549758901  -3.59053
5554324637  -3.59011
5557381829  -3.58982
5563108181  -3.58977
5568620773  -3.58914
5570666653  -3.58890
5576069531  -3.58901
5578663553  -3.58848
5584483259  -3.58792
5589801793  -3.58713
5592130363  -3.58692
5597201917  -3.58637
5602432337  -3.58690
5607662861  -3.58756
5613549463  -3.58758
5615974037  -3.58756
5621626687  -3.58776
5623815991  -3.58807
5629186357  -3.58779
5631652549  -3.58847
5637476869  -3.58821
5643107699  -3.58827
5645286613  -3.58819
5650726607  -3.58814
5653932937  -3.58786
5659965853  -3.58751
5665010383  -3.58707
5667574651  -3.58682
5673043459  -3.58631
5675698877  -3.58635
5681207341  -3.58650
5686583717  -3.58619
5689023211  -3.58622
5693880779  -3.58591
5696668309  -3.58593
5702904811  -3.58527
5705776787  -3.58557
5711213701  -3.58568
5716396963  -3.58541
5718798523  -3.58554
5723853139  -3.58583
5726342077  -3.58573
5731666019  -3.58594
5737169563  -3.58638
5739681953  -3.58614
5745296267  -3.58560
5748279157  -3.58618
5754367471  -3.58541
5759692553  -3.58567
5762236481  -3.58506
5767378733  -3.58518
5769877301  -3.58542
5775591677  -3.58599
5781788981  -3.58666
5784798683  -3.58647
5790232621  -3.58632
5792674213  -3.58618
5797345217  -3.58565
5802357689  -3.58580
5807853001  -3.58557
5813826731  -3.58535
5816223047  -3.58526
5821897771  -3.58524
5824571717  -3.58520
5830683227  -3.58497
5835827171  -3.58505
5838489739  -3.58545
5843684081  -3.58631
5846067257  -3.58605
5851303741  -3.58680
5857020187  -3.58719
5859806971  -3.58734
5865275749  -3.58741
5867774629  -3.58701
5873295419  -3.58702
5875973491  -3.58664
5881320451  -3.58621
5886619757  -3.58635
5889459131  -3.58591
5894654417  -3.58590
5897147797  -3.58589
5905288667  -3.58599
5910897877  -3.58609
5913667723  -3.58627
5918974091  -3.58651
5921798171  -3.58657
5927594411  -3.58677
5932937851  -3.58654
5935441163  -3.58631
5940834517  -3.58595
5943750139  -3.58587
5948816957  -3.58618
5951403989  -3.58638
5955799319  -3.58640
5961619999  -3.58634
5964067117  -3.58596
5969247619  -3.58574
5972263723  -3.58606
5977336283  -3.58600
5982510757  -3.58577
5985909323  -3.58585
5991946277  -3.58612
5995146701  -3.58603
6002294777  -3.58581
6007941259  -3.58606
6010404067  -3.58638
6015976861  -3.58597
6018577013  -3.58579
6023539721  -3.58603
6026276339  -3.58619
6031650763  -3.58608
6037244063  -3.58612
6039777971  -3.58604
6044599003  -3.58620
6047170939  -3.58623
6051937841  -3.58665
6057356219  -3.58672
6060250589  -3.58656
6065808643  -3.58632
6068523187  -3.58627
6075040123  -3.58593
6080604137  -3.58557
6083448479  -3.58543
6088758497  -3.58533
6091567091  -3.58534
6096819821  -3.58496
6102548987  -3.58497
6105284371  -3.58495
6110683181  -3.58485
6113202643  -3.58471
6118526437  -3.58513
6121049689  -3.58468
6127277957  -3.58405
6132634747  -3.58410
6135611023  -3.58423
6140988911  -3.58391
6143544347  -3.58403
6149846827  -3.58366
6154332463  -3.58387
6156990779  -3.58420
6162512977  -3.58377
6165304669  -3.58402
6170064163  -3.58403
6176003579  -3.58391
6178887811  -3.58381
6183666217  -3.58337
6186438541  -3.58332
6192233909  -3.58338
6195002923  -3.58322
6202787827  -3.58296
6208308289  -3.58262
6210883243  -3.58285
6215767543  -3.58209
6218639663  -3.58200
6223844843  -3.58204
6229347517  -3.58184
6232190131  -3.58192
6237699011  -3.58230
6240370723  -3.58275
6245691019  -3.58306
6250915477  -3.58316
6253901389  -3.58296
6259462837  -3.58296
6261826283  -3.58307
6267605797  -3.58297
6270064597  -3.58274
6275040019  -3.58253
6279790571  -3.58201
6282302647  -3.58195
6287277979  -3.58178
6290184629  -3.58176
6295043941  -3.58170
6302989963  -3.58162
6306520267  -3.58109
6311913227  -3.58145
6315342421  -3.58134
6321169157  -3.58152
6326412661  -3.58203
6328896011  -3.58218
6334115653  -3.58240
6337031429  -3.58217
6342024223  -3.58221
6344786131  -3.58238
6350325643  -3.58227
6355514357  -3.58216
6358297409  -3.58212
6363926581  -3.58255
6366556139  -3.58271
6371736083  -3.58245
6377343083  -3.58271
6379631917  -3.58220
6384727099  -3.58236
6387361693  -3.58238
6393343069  -3.58255
6398544293  -3.58250
6402450391  -3.58238
6408042637  -3.58272
6410338489  -3.58296
6415832629  -3.58301
6421323107  -3.58278
6423783043  -3.58266
6428737379  -3.58296
6431648831  -3.58282
6438282077  -3.58271
6441327317  -3.58298
6447055691  -3.58257
6452877461  -3.58289
6455667139  -3.58285
6461416553  -3.58292
6463942651  -3.58276
6469776161  -3.58279
6475078583  -3.58293
6477607061  -3.58298
6482771213  -3.58327
6485873059  -3.58343
6491360923  -3.58397
6496780567  -3.58343
6499422653  -3.58357
6505965469  -3.58382
6508676773  -3.58402
6514606367  -3.58424
6518140501  -3.58393
6522945193  -3.58368
6528656483  -3.58370
6531656423  -3.58372
6537543119  -3.58421
6540479773  -3.58385
6545742823  -3.58418
6550630543  -3.58421
6553022491  -3.58443
6558403081  -3.58418
6561129037  -3.58363
6566959403  -3.58400
6572537357  -3.58436
6575333581  -3.58435
6581624369  -3.58435
6584645693  -3.58423
6590593739  -3.58470
6593321411  -3.58500
6599343827  -3.58495
6604338691  -3.58539
6606918853  -3.58571
6611850107  -3.58604
6614249797  -3.58557
6620217733  -3.58504
6625544411  -3.58477
6628517659  -3.58450
6633816253  -3.58456
6636701483  -3.58432
6642661247  -3.58442
6648770683  -3.58428
6651475283  -3.58470
6656717059  -3.58449
6659781539  -3.58456
6664982939  -3.58449
6667765063  -3.58476
6673262797  -3.58545
6679168459  -3.58517
6681931577  -3.58567
6687266291  -3.58593
6689844523  -3.58555
6695751637  -3.58516
6702735359  -3.58544
6705308647  -3.58535
6710598413  -3.58552
6713504411  -3.58588
6719593919  -3.58491
6725669893  -3.58473
6728499163  -3.58489
6733741247  -3.58486
6735872971  -3.58546
6741553607  -3.58584
6747427409  -3.58594
6750587339  -3.58597
6755817349  -3.58642
6758673703  -3.58627
6763997183  -3.58636
6766611571  -3.58641
6772765049  -3.58625
6778965341  -3.58611
6781443283  -3.58572
6786607109  -3.58603
6789078539  -3.58651
6795152827  -3.58652
6802335763  -3.58682
6805089883  -3.58716
6810750371  -3.58657
6814001377  -3.58643
6819716411  -3.58599
6825305303  -3.58621
6827937211  -3.58608
6833047937  -3.58557
6836026303  -3.58558
6841609363  -3.58570
6844493683  -3.58566
6850493141  -3.58586
6856537157  -3.58582
6858935173  -3.58585
6864841309  -3.58574
6867119201  -3.58585
6872325029  -3.58541
6877772621  -3.58542
6880238179  -3.58531
6885804817  -3.58502
6888558517  -3.58535
6894137267  -3.58557
6899623883  -3.58614
6902974027  -3.58613
6908342443  -3.58582
6911683231  -3.58536
6917380669  -3.58514
6919846163  -3.58520
6925320497  -3.58453
6930986443  -3.58465
6933848459  -3.58439
6939186451  -3.58460
6942121061  -3.58486
6948277579  -3.58438
6953932549  -3.58490
6956717221  -3.58504
6962376871  -3.58540
6964773463  -3.58556
6970950829  -3.58585
6976192733  -3.58615
6979274657  -3.58617
6985660651  -3.58568
6988867829  -3.58543
6994617121  -3.58531
6997633147  -3.58570
7004956919  -3.58505
7010348993  -3.58500
7012832389  -3.58501
7018266347  -3.58518
7021191721  -3.58495
7026726323  -3.58432
7031908043  -3.58447
7034472701  -3.58466
7039592389  -3.58463
7042264123  -3.58454
7047824257  -3.58407
7053832711  -3.58397
7056168011  -3.58432
7061423081  -3.58444
7063791877  -3.58437
7069423951  -3.58451
7072054901  -3.58463
7077920141  -3.58439
7083255187  -3.58444
7085608393  -3.58439
7090769963  -3.58415
7093959143  -3.58424
7099510553  -3.58322
7105892659  -3.58298
7109087669  -3.58308
7115690411  -3.58331
7118348491  -3.58310
7123366909  -3.58346
7129002781  -3.58304
7131615299  -3.58262
7136630537  -3.58248
7139318603  -3.58266
7144929109  -3.58268
7150382413  -3.58234
7152980203  -3.58214
7159487141  -3.58253
7162109089  -3.58254
7167750677  -3.58187
7170812581  -3.58182
7176302269  -3.58190
7181828009  -3.58169
7184707837  -3.58174
7190333693  -3.58163
7193743043  -3.58184
7199695001  -3.58136
7205509081  -3.58105
7208782531  -3.58107
7213937669  -3.58114
7216408349  -3.58089
7222873901  -3.58119
7228344119  -3.58086
7231041229  -3.58076
7236301861  -3.58092
7238801179  -3.58047
7243841069  -3.58016
7246428193  -3.58002
7251714563  -3.58004
7256851333  -3.57979
7259929309  -3.57949
7265606981  -3.57900
7268729789  -3.57905
7273734131  -3.57925
7278655843  -3.57904
7281044669  -3.57938
7285899851  -3.57953
7288521557  -3.57970
7294484273  -3.57993
7303315843  -3.57961
7306004243  -3.57898
7311962891  -3.57902
7314303979  -3.57937
7320155383  -3.57971
7323163109  -3.57974
7329507749  -3.57941
7334607403  -3.57826
7338271483  -3.57816
7343752523  -3.57843
7347196973  -3.57833
7352869591  -3.57831
7358614069  -3.57799
7361271427  -3.57818
7366569391  -3.57860
7369234897  -3.57915
7375511107  -3.57851
7380863891  -3.57879
7383789487  -3.57871
7389823979  -3.57841
7392440597  -3.57849
7397856163  -3.57864
7403006683  -3.57863
7408625311  -3.57858
7414905907  -3.57872
7417659017  -3.57853
7423982171  -3.57805
7426991303  -3.57815
7433468171  -3.57780
7438389851  -3.57764
7441045331  -3.57770
7446679211  -3.57793
7449283207  -3.57753
7455786251  -3.57757
7461670357  -3.57726
7464178811  -3.57738
7469320759  -3.57737
7472422411  -3.57722
7478228123  -3.57675
7484584847  -3.57624
7487316631  -3.57647
7493633281  -3.57611
7496140247  -3.57628
7503190553  -3.57636
7506192277  -3.57650
7512552763  -3.57601
7518605291  -3.57546
7521545797  -3.57537
7526870573  -3.57553
7530234157  -3.57565
7535795759  -3.57505
7541885647  -3.57518
7544251963  -3.57504
7550562517  -3.57474
7553062123  -3.57438
7558828631  -3.57440
7563941029  -3.57440
7566907123  -3.57403
7573384141  -3.57437
7576255691  -3.57459
7581500837  -3.57450
7584826609  -3.57458
7590758249  -3.57452
7597042421  -3.57444
7599818659  -3.57406
7606460123  -3.57371
7609046743  -3.57359
7614539923  -3.57308
7620387227  -3.57295
7623186827  -3.57260
7628749123  -3.57206
7631512549  -3.57204
7637260097  -3.57242
7643365381  -3.57178
7646404309  -3.57182
7651679111  -3.57162
7654581553  -3.57130
7660340197  -3.57110
7662976067  -3.57049
7668404329  -3.57047
7673333093  -3.57020
7676012257  -3.56986
7681785037  -3.56997
7684397927  -3.56982
7689875471  -3.56988
7695649043  -3.56969
7698553549  -3.56929
7705693189  -3.56903
7708587581  -3.56945
7713899059  -3.56949
7720113377  -3.56958
7722915719  -3.56962
7728627563  -3.56892
7731763261  -3.56917
7737326101  -3.56901
7740119987  -3.56923
7745890967  -3.56961
7751568743  -3.56942
7754065219  -3.56935
7760661281  -3.56948
7764089237  -3.56941
7770090617  -3.56953
7775451659  -3.56984
7778080949  -3.56961
7784130509  -3.56906
7786738867  -3.56926
7792632083  -3.56914
7798584419  -3.56920
7803133067  -3.56927
7808313323  -3.56940
7811084123  -3.56922
7816897573  -3.56906
7822411829  -3.56908
7824980861  -3.56899
7830719483  -3.56889
7833495613  -3.56892
7839538381  -3.56873
7842915109  -3.56876
7848556819  -3.56856
7854350597  -3.56796
7857312803  -3.56814
7863276221  -3.56796
7865837387  -3.56796
7871993971  -3.56763
7878369647  -3.56751
7881521237  -3.56771
7887357397  -3.56777
7890561901  -3.56775
7896585133  -3.56791
7902998693  -3.56813
7905975131  -3.56808
7911738557  -3.56789
7914675557  -3.56756
7920401429  -3.56749
7923090017  -3.56749
7929490181  -3.56752
7934566397  -3.56812
7937401723  -3.56823
7943863861  -3.56812
7946555767  -3.56816
7952947273  -3.56794
7958381723  -3.56816
7961554079  -3.56811
7967167051  -3.56860
7970149189  -3.56842
7976098007  -3.56855
7981538557  -3.56878
7984450063  -3.56867
7989863741  -3.56873
7992508229  -3.56855
7997989159  -3.56858
8003119717  -3.56841
8009430587  -3.56871
8015531239  -3.56884
8018267177  -3.56891
8024250763  -3.56901
8027137093  -3.56860
8034242219  -3.56876
8039215621  -3.56814
8042125141  -3.56832
8048307899  -3.56796
8050962421  -3.56781
8056578833  -3.56809
8061566971  -3.56812
8064386299  -3.56788
8070054131  -3.56802
8072808811  -3.56805
8078600951  -3.56807
8081697581  -3.56795
8087244707  -3.56776
8092827487  -3.56780
8095767469  -3.56813
8102496379  -3.56787
8105491949  -3.56788
8111385221  -3.56767
8116590149  -3.56779
8119088917  -3.56835
8124904819  -3.56800
8127527921  -3.56786
8132935927  -3.56764
8138818481  -3.56772
8141837603  -3.56784
8147257907  -3.56683
8150010227  -3.56657
8156742281  -3.56670
8163096107  -3.56636
8165698207  -3.56648
8171016013  -3.56623
8173899787  -3.56621
8179936403  -3.56599
8182819459  -3.56623
8188252823  -3.56615
8193665497  -3.56542
8196313507  -3.56540
8202850003  -3.56561
8205584267  -3.56558
8211459167  -3.56527
8217363403  -3.56544
8220242827  -3.56528
8225739877  -3.56538
8228469089  -3.56506
8234107307  -3.56503
8239677197  -3.56507
8242173301  -3.56482
8247631673  -3.56457
8251155743  -3.56443
8257502917  -3.56405
8260428203  -3.56421
8266379903  -3.56447
8272392379  -3.56461
8275701877  -3.56448
8281002157  -3.56397
8284080653  -3.56411
8289839347  -3.56439
8296297829  -3.56450
8298747973  -3.56447
8306065387  -3.56407
8309112907  -3.56409
8315176843  -3.56365
8321578667  -3.56362
8324479103  -3.56361
8330586049  -3.56349
8333841547  -3.56327
8340114313  -3.56283
8343018907  -3.56279
8349487453  -3.56265
8355758413  -3.56245
8358988613  -3.56239
8365446707  -3.56280
8368910983  -3.56243
8374502117  -3.56205
8380810099  -3.56144
8383776113  -3.56154
8388949879  -3.56190
8392458931  -3.56181
8398378883  -3.56129
8405029057  -3.56139
8407724869  -3.56158
8413046183  -3.56146
8415703693  -3.56147
8421462937  -3.56156
8424241577  -3.56174
8429845967  -3.56131
8435431241  -3.56151
8437938827  -3.56162
8443453771  -3.56171
8446479949  -3.56182
8452903171  -3.56193
8459999893  -3.56186
8462659067  -3.56236
8468929691  -3.56221
8471921291  -3.56245
8477449429  -3.56215
8483139571  -3.56237
8485928603  -3.56254
8491615421  -3.56225
8494238101  -3.56234
8499975221  -3.56189
8502823477  -3.56223
8507667457  -3.56231
8513237269  -3.56233
8515768763  -3.56245
8522563067  -3.56223
8525587349  -3.56232
8530752151  -3.56253
8536387537  -3.56245
8539070291  -3.56252
8545360517  -3.56254
8548781387  -3.56244
8555093693  -3.56219
8560506277  -3.56210
8563808467  -3.56214
8569268531  -3.56229
8572554233  -3.56253
8578190693  -3.56271
8584676011  -3.56282
8587495849  -3.56303
8593254011  -3.56337
8596451771  -3.56371
8602932479  -3.56381
8606077723  -3.56373
8611458109  -3.56334
8618134963  -3.56326
8620871131  -3.56312
8626795757  -3.56324
8630114411  -3.56302
8636364421  -3.56258
8642008603  -3.56303
8645253803  -3.56311
8651191877  -3.56301
8653853657  -3.56341
8658961397  -3.56370
8665199351  -3.56400
8667892763  -3.56397
8673572899  -3.56419
8676408967  -3.56393
8682685309  -3.56378
8685406871  -3.56384
8691591803  -3.56390
8697769693  -3.56417
8702757163  -3.56425
8708434123  -3.56452
8711780437  -3.56429
8717842541  -3.56454
8723942839  -3.56456
8727315731  -3.56471
8734436419  -3.56465
8737298749  -3.56462
8742270917  -3.56438
8748252971  -3.56400
8751372211  -3.56360
8758324819  -3.56371
8761368391  -3.56393
8767147573  -3.56417
8770054211  -3.56443
8776241723  -3.56429
8782425143  -3.56387
8785529173  -3.56376
8791764661  -3.56363
8794832323  -3.56339
8802521011  -3.56334
8808706691  -3.56358
8811588997  -3.56384
8817995801  -3.56329
8821129573  -3.56361
8826925157  -3.56331
8832640517  -3.56369
8836031999  -3.56365
8842197269  -3.56369
8845095029  -3.56358
8851478683  -3.56328
8854773619  -3.56319
8860804373  -3.56325
8866703221  -3.56293
8869802059  -3.56304
8875005973  -3.56314
8877901229  -3.56321
8883978757  -3.56296
8889827363  -3.56323
8892637813  -3.56350
8898630893  -3.56339
8903195243  -3.56323
8909208811  -3.56296
8915112793  -3.56277
8918102899  -3.56279
8923791917  -3.56287
8926674971  -3.56285
8933017123  -3.56276
8938579717  -3.56245
8941604489  -3.56223
8948337709  -3.56230
8951289869  -3.56209
8957473667  -3.56213
8960695873  -3.56208
8966466203  -3.56195
8972707369  -3.56239
8975790331  -3.56197
8981416091  -3.56184
8984533693  -3.56169
8990245259  -3.56185
8996395033  -3.56195
8999406901  -3.56192
9005309083  -3.56181
9008077381  -3.56145
9014252171  -3.56191
9020304827  -3.56176
9022972571  -3.56183
9028618019  -3.56192
9031685323  -3.56165
9037785329  -3.56127
9040860019  -3.56137
9047026601  -3.56174
9052389173  -3.56141
9054788507  -3.56124
9060502949  -3.56083
9063280267  -3.56091
9070773463  -3.56111
9076628123  -3.56080
9079329313  -3.56050
9085318303  -3.56066
9087991931  -3.56036
9093773477  -3.56048
9099427289  -3.56008
9102733397  -3.56035
9108748921  -3.55998
9111934361  -3.56005
9118982689  -3.55959
9122203891  -3.55940
9127865581  -3.55935
9133461427  -3.55929
9136286077  -3.55940
9141838177  -3.55942
9144822553  -3.55912
9150377843  -3.55936
9155839249  -3.55941
9158762731  -3.55961
9164616829  -3.56005
9167606351  -3.55966
9173423033  -3.55939
9179593721  -3.55980
9183178603  -3.55975
9189237059  -3.55972
9192020867  -3.55979
9198205187  -3.55976
9202574957  -3.55964
9208620037  -3.55903
9214342769  -3.55850
9217617173  -3.55878
9223575547  -3.55857
9226819963  -3.55834
9232709221  -3.55826
9239143897  -3.55897
9242129797  -3.55884
9248836913  -3.55860
9251672741  -3.55875
9258722387  -3.55864
9265024267  -3.55867
9267924103  -3.55872
9274490461  -3.55830
9277483669  -3.55826
9283633669  -3.55816
9289836233  -3.55799
9292493537  -3.55796
9298316899  -3.55780
9302780693  -3.55774
9308015909  -3.55773
9311532617  -3.55783
9317185159  -3.55779
9323062571  -3.55781
9325966109  -3.55806
9331630117  -3.55806
9334389997  -3.55801
9340941787  -3.55804
9347290019  -3.55788
9350329411  -3.55780
9356093413  -3.55774
9358838767  -3.55751
9364408453  -3.55784
9369647773  -3.55790
9372198853  -3.55804
9377964091  -3.55792
9380525003  -3.55813
9386598797  -3.55806
9389773061  -3.55771
9396094261  -3.55758
9403087237  -3.55755
9405996101  -3.55745
9412989643  -3.55694
9415717459  -3.55669
9421346323  -3.55685
9427471369  -3.55700
9430699529  -3.55698
9436989007  -3.55704
9440087707  -3.55663
9445976873  -3.55653
9451936979  -3.55661
9454935769  -3.55656
9460172483  -3.55636
9463169707  -3.55636
9469168811  -3.55651
9472457483  -3.55645
9478474039  -3.55659
9484899517  -3.55618
9488341711  -3.55620
9494475181  -3.55592
9497633989  -3.55590
9505783207  -3.55632
9511083437  -3.55578
9514036781  -3.55598
9520167317  -3.55621
9523172699  -3.55605
9529043119  -3.55633
9534759593  -3.55571
9537547717  -3.55582
9543356171  -3.55551
9546388109  -3.55586
9553012163  -3.55637
9555756347  -3.55644
9561806963  -3.55634
9568022707  -3.55642
9570992819  -3.55639
9577429453  -3.55577
9580463443  -3.55596
9586146851  -3.55601
9591997523  -3.55630
9595533209  -3.55645
9602918869  -3.55598
9606288563  -3.55596
9612623333  -3.55582
9618377849  -3.55546
9621501569  -3.55541
9627354599  -3.55547
9629662709  -3.55520
9635952043  -3.55481
9642024397  -3.55475
9645473483  -3.55499
9651575771  -3.55507
9654446287  -3.55486
9660266927  -3.55470
9663243911  -3.55445
9669134747  -3.55444
9676329659  -3.55491
9679346213  -3.55482
9685182971  -3.55455
9687745163  -3.55452
9693356581  -3.55438
9698442731  -3.55418
9703301291  -3.55409
9708914717  -3.55385
9711675107  -3.55379
9718476049  -3.55356
9724393633  -3.55347
9727444261  -3.55311
9733311349  -3.55293
9736458091  -3.55305
9742596511  -3.55279
9745794101  -3.55274
9751838101  -3.55273
9758150783  -3.55220
9761256341  -3.55235
9767271221  -3.55217
9770071099  -3.55207
9775729871  -3.55214
9781922971  -3.55244
9785167331  -3.55208
9791347003  -3.55146
9794447083  -3.55140
9803115919  -3.55115
9809893789  -3.55096
9813042101  -3.55106
9819517879  -3.55071
9822197971  -3.55069
9828263827  -3.55084
9831329707  -3.55084
9837040517  -3.55098
9843433723  -3.55086
9846691643  -3.55078
9852579719  -3.55048
9855514609  -3.55031
9861706691  -3.55006
9867704939  -3.54982
9870534133  -3.54984
9877221899  -3.54998
9880626403  -3.54958
9886998469  -3.54954
9892913077  -3.54949
9896012179  -3.54930
9902921029  -3.54904
9906146623  -3.54913
9911845063  -3.54909
9915022937  -3.54908
9921025987  -3.54879
9926936797  -3.54853
9929858597  -3.54851
9936097307  -3.54836
9938746357  -3.54844
9944668057  -3.54840
9951345451  -3.54818
9954317069  -3.54799
9961015523  -3.54806
9964172597  -3.54802
9970393723  -3.54782
9976403609  -3.54788
9979378411  -3.54772
9985428053  -3.54747
9989042213  -3.54759
9995215949  -3.54752


==> data/prime_loglog_r4_p11.dat <==
501029  -10.2978
545723  -10.3108
602461  -10.3251
797611  -11.6577
812011  -11.9368
887657  -11.2559
953243  -10.3971
1000033  -11.0668
1129211  -11.0081
1241437  -11.4921
1321589  -11.4094
1549501  -11.5657
1736437  -11.0860
1740197  -11.0556
1764029  -11.2073
2184811  -11.0095
2216309  -10.9929
2609963  -10.6814
2614763  -10.5444
2697179  -10.8257
3001421  -10.6963
3254773  -10.9485
3261221  -10.8257
3280363  -10.8260
3349097  -10.7181
3525883  -10.9320
3643883  -10.7282
3651607  -10.4421
3744737  -10.6441
3806051  -10.5611
4032949  -10.7473
4036069  -10.6666
4077611  -10.5909
4092701  -10.5197
4225973  -10.6084
4248019  -10.3894
4258363  -10.3296
4343629  -10.4166
4459157  -10.2894
4513931  -10.1686
4573691  -10.0538
4592017  -10.0095
4695371  -10.0308
4732603  -9.98918
4839157  -10.0102
4883953  -9.97093
4953023  -9.99158
5031193  -10.0684
5097403  -10.1981
5235679  -10.2680
5256283  -10.2278
5304331  -10.1892
5366539  -10.1004
5388869  -9.91338
5830271  -9.88291
6267083  -10.0011
6331289  -10.1152
6489179  -10.2256
6615361  -10.3323
6654059  -10.4356
7428599  -10.4456
7555049  -10.4999
7849643  -10.4649
7852171  -10.3013
7873589  -10.2705
8047771  -10.2406
8106181  -10.2116
8167051  -10.2649
8300197  -10.2767
8397097  -10.0903
8436397  -9.94822
8718803  -9.88703
8929111  -9.90354
9019973  -9.99458
9058057  -9.93529
9126869  -9.98708
9417157  -10.0737
9518219  -10.0513
9640549  -9.92413
9704491  -10.0084
9809419  -10.0220
9934411  -9.96766
10257083  -9.84757
10424663  -9.89596
10537957  -9.87777
10610357  -9.89238
10856359  -9.97075
10861307  -9.85745
10985851  -9.84059
11145619  -9.82414
11193251  -9.71618
11287343  -9.73176
11365037  -9.62712
11448979  -9.64335
11588939  -9.57120
11914247  -9.61686
11919067  -9.66157
12090283  -9.64844
12226297  -9.57918
12307781  -9.59510
12307957  -9.50010
12573971  -9.37957
12655567  -9.42416
12671819  -9.44102
12737903  -9.35111
12924089  -9.31564
13051657  -9.30698
13176629  -9.19491
13489667  -9.16190
13502647  -9.18037
13664309  -9.14810
13822847  -9.16641
13866283  -9.20919
13968341  -9.27580
13971941  -9.34125
14059457  -9.40559
14224757  -9.42098
14377931  -9.45988
14630683  -9.47462
14718871  -9.39566
14838277  -9.38753
15161219  -9.44856
15176897  -9.50860
15268811  -9.43191
15516071  -9.46873
15558901  -9.43814
15607877  -9.49644
15709877  -9.42225
15869963  -9.41452
15873397  -9.40691
16037071  -9.35654
16087157  -9.37078
16146401  -9.38481
16165717  -9.44056
16331309  -9.43307
16482097  -9.42571
16499089  -9.43897
16517209  -9.47240
16690103  -9.44471
16696709  -9.37724
16704839  -9.39049
16798283  -9.42336
16916281  -9.43612
17157599  -9.46826
17246657  -9.51937
17471843  -9.45417
17482111  -9.46643
17495957  -9.40247
17622277  -9.45270
17778869  -9.46475
17819189  -9.47664
17893429  -9.50691
18000757  -9.49998
18003691  -9.43829
18532219  -9.46829
18626999  -9.46178
18655349  -9.41946
18742463  -9.46687
18754517  -9.49595
18803429  -9.54229
18830213  -9.57055
18912811  -9.54627
18918749  -9.55688
19022651  -9.55017
19451989  -9.52648
19725077  -9.52008
19802683  -9.44617
19983377  -9.42354
20192693  -9.43459
20252051  -9.46211
20256029  -9.37376
20301877  -9.35209
20305013  -9.31435
20907941  -9.32575
21186041  -9.28861
21234667  -9.33216
21278483  -9.32733
21324203  -9.32256
21443717  -9.28626
21484997  -9.26608
21559843  -9.26173
21758651  -9.27298
21856741  -9.26865
21945389  -9.26438
21952519  -9.30601
22001797  -9.33199
22026253  -9.34257
22155163  -9.36810
22471237  -9.40834
22529099  -9.38860
22652821  -9.36907
23424371  -9.40876
23443507  -9.41869
23447917  -9.44311
23459531  -9.46729
23537659  -9.43344
23761201  -9.42868
23802083  -9.39537
23845397  -9.39085
23854741  -9.41471
23886997  -9.45243
23951887  -9.47575
23965589  -9.45698
24098603  -9.43840
24191611  -9.42000
24252101  -9.42929
24366851  -9.46587
24394603  -9.40674
24486139  -9.34817
24513803  -9.34414
24588283  -9.38045
24644299  -9.37631
24922789  -9.39884
25029029  -9.39467
25039667  -9.41691
25218091  -9.43896
25305479  -9.46081
25327763  -9.45644
25359029  -9.42621
25359589  -9.46071
25392091  -9.48206
25475633  -9.50323
25520897  -9.48606
25641589  -9.51969
25658407  -9.52781
25679879  -9.52331
25722491  -9.55634
25898309  -9.53932
25922837  -9.52244
25956701  -9.54272
26174123  -9.51370
26244017  -9.49716
26352229  -9.52949
26485273  -9.53729
26723533  -9.49670
26809487  -9.49255
27011903  -9.48845
27054091  -9.44858
27260929  -9.45658
27302603  -9.41718
27324091  -9.40168
27646163  -9.40979
27692737  -9.41783
27927499  -9.43747
27938591  -9.41055
28152379  -9.40695
28210139  -9.39188
28423243  -9.39986
28504181  -9.39636
28751629  -9.40427
28822987  -9.42345
28867877  -9.41991
28877977  -9.38268
28899329  -9.34574
29109859  -9.36485
29436761  -9.35050
29594843  -9.35839
29781461  -9.38830
29787403  -9.38501
29994337  -9.34891
30186197  -9.35671
30222131  -9.34273
30467189  -9.33967
30907579  -9.30430
31035203  -9.33367
31700651  -9.32000
31833377  -9.28509
31921157  -9.29298
31948363  -9.30080
31998563  -9.26635
32445209  -9.23216
32803597  -9.19822
32973361  -9.20630
33097931  -9.21433
33112043  -9.23267
33198437  -9.19922
33257611  -9.17631
33259573  -9.17407
33302891  -9.17186
33346331  -9.16966
33362053  -9.14718
33623371  -9.15520
33648557  -9.12285
33674171  -9.09073
33750331  -9.09887
33812549  -9.09698
33820181  -9.12492
34020593  -9.12296
34289669  -9.15064
34747877  -9.17814
34773461  -9.18583
34945109  -9.20326
34986403  -9.19133
35185957  -9.15036
35425307  -9.16774
35446189  -9.18500
35500609  -9.17331
35645371  -9.18086
35777899  -9.17881
35807243  -9.17677
35856091  -9.17475
36196861  -9.17275
36429157  -9.19905
36704417  -9.20639
36755029  -9.22305
36796069  -9.24895
37201517  -9.25606
37262411  -9.26313
37271557  -9.24240
37275431  -9.19415
37361147  -9.19216
37773557  -9.18102
37783909  -9.19737
37826011  -9.18629
37857803  -9.21159
37910267  -9.20958
37938151  -9.18053
37982429  -9.17864
38014597  -9.17676
38128897  -9.18382
38248279  -9.19085
38674723  -9.18896
38703059  -9.21365
38890469  -9.23819
38955269  -9.21857
39082651  -9.19029
39182323  -9.16218
39265183  -9.18659
39267301  -9.17607
39346981  -9.17427
39382043  -9.18978
39415913  -9.21382
39538117  -9.22052
39639403  -9.24433
39752029  -9.19110
39773807  -9.16375
39821051  -9.17053
39858811  -9.19421
39911741  -9.21775
39958673  -9.21589
39967637  -9.22244
40079573  -9.18711
40152923  -9.18536
40360891  -9.20027
40606123  -9.21510
40657483  -9.22157
40662581  -9.21975
40706339  -9.23440
41001319  -9.20794
41060309  -9.21436
41274349  -9.23707
41285579  -9.25965
41648443  -9.21719
41860043  -9.23971
42048011  -9.21368
42175829  -9.22805
42197167  -9.22628
42227483  -9.20051
42243499  -9.19084
42286357  -9.16531
42349859  -9.13993
42431947  -9.15426
42516763  -9.14483
42651893  -9.16695
42929917  -9.16540
42960277  -9.18735
43300171  -9.19356
43300171  -9.16858
43382309  -9.15150
43398197  -9.15776
43444501  -9.15626
43494571  -9.17019
43504387  -9.17635
43678757  -9.17482
43743587  -9.15035
44166481  -9.17178
44308181  -9.17789
44425441  -9.19914
44430709  -9.20514
44610011  -9.20356
44916629  -9.22459
44943589  -9.23048
45031829  -9.22136
45102763  -9.21977
45508741  -9.23309
45653999  -9.23147
45791777  -9.18537
45850969  -9.14690
46219093  -9.14553
46389029  -9.11472
46535077  -9.13546
46943803  -9.11216
47112277  -9.11089
47251931  -9.13150
47381429  -9.10839
47406613  -9.09264
47561557  -9.09868
47643403  -9.10468
47706629  -9.08186
47775877  -9.05916
47987909  -9.06522
48030133  -9.07841
48090683  -9.07014
48373433  -9.09036
48402677  -9.08920
48606869  -9.09512
48655457  -9.11513
49079189  -9.12801
49478491  -9.10570
49646573  -9.09751
49784003  -9.10336
50156131  -9.12313
50173847  -9.12889
50216239  -9.13462
50376629  -9.15418
50480789  -9.17366
50485307  -9.17234
50521181  -9.18480
50525821  -9.19719
50541941  -9.18899
50750123  -9.18766
50846729  -9.17952
50953163  -9.19181
51037199  -9.19727
51188327  -9.20270
51201259  -9.20811
51574879  -9.22697
51712523  -9.23230
51742981  -9.23760
51984917  -9.25627
52101473  -9.26817
52188853  -9.24672
52687123  -9.26524
52850881  -9.27042
52984741  -9.27558
53011531  -9.29392
53232119  -9.28582
53691893  -9.29092
53694611  -9.28287
53719093  -9.28795
53765941  -9.30606
53807653  -9.29803
53832511  -9.30954
53833399  -9.31451
54036611  -9.31299
54092149  -9.31148
54098953  -9.31642
54274877  -9.30848
54277253  -9.28775
54291077  -9.29271
54440131  -9.28487
54476693  -9.26433
54507821  -9.24388
54579121  -9.23621
54588571  -9.25388
54605087  -9.26517
54673163  -9.24490
54854939  -9.24358
54870869  -9.22344
54997403  -9.23470
55176643  -9.25216
55176811  -9.26331
55207189  -9.28063
55207403  -9.27305
55240517  -9.29028
55273019  -9.29507
55429981  -9.26899
55753937  -9.27382
55815281  -9.27862
55831793  -9.28953
55844027  -9.30651
55869571  -9.28069
56066261  -9.23670
56097577  -9.24153
56160971  -9.25847
56219483  -9.25113
56269163  -9.26798
56419003  -9.26065
56482021  -9.26539
56558377  -9.25809
56765419  -9.26281
56810099  -9.26153
56934629  -9.26623
57040183  -9.27091
57162101  -9.28745
57162997  -9.29800
57533131  -9.30259
57590711  -9.30125
57711509  -9.29992
57761819  -9.28094
57945131  -9.27965
58043891  -9.27837
58051963  -9.25370
58208347  -9.23497
58353671  -9.21049
58356593  -9.21518
58362013  -9.23145
58453237  -9.20133
58642879  -9.16555
58734499  -9.16453
58929883  -9.18078
58981843  -9.19122
59021621  -9.19588
59103953  -9.19481
59140847  -9.18802
59298683  -9.19267
59408197  -9.18592
59490097  -9.18487
59724677  -9.18383
59787209  -9.19411
59821219  -9.17612
60070973  -9.15256
60107527  -9.15722
60261031  -9.15063
60338209  -9.15527
60633109  -9.15990
60691349  -9.14777
61065931  -9.16354
61168901  -9.15701
61185403  -9.16160
61235833  -9.16064
61442203  -9.15415
61478603  -9.13664
61779007  -9.13574
61815563  -9.14033
62026243  -9.14491
62141509  -9.15495
62185463  -9.16495
62212841  -9.14763
62969323  -9.14672
62980829  -9.12949
63253877  -9.13405
63411749  -9.14401
63541391  -9.14852
63875989  -9.15302
64207291  -9.15750
64419287  -9.16197
64582157  -9.15568
64692233  -9.12797
65276983  -9.12713
65296037  -9.11026
65338811  -9.11478
65374651  -9.09799
65543957  -9.08127
65556691  -9.08582
65634461  -9.08506
65729737  -9.08958
65797117  -9.05717
65925413  -9.07227
65937077  -9.06628
66084409  -9.07081
66369617  -9.06486
66382037  -9.07983
66458963  -9.07910
66542717  -9.06274
67283497  -9.04644
67299949  -9.06135
67332283  -9.06066
67617191  -9.03410
67748827  -9.03863
68028419  -9.04829
68049187  -9.06307
68102347  -9.05725
68138963  -9.06683
68213177  -9.06614
68225627  -9.06546
68273083  -9.06477
68297179  -9.06918
68390989  -9.08375
68523779  -9.06781
68608763  -9.08233
68855363  -9.05633
68923909  -9.03043
69008749  -9.02478
69045497  -9.02418
69059923  -9.01856
69120323  -9.02298
69560443  -9.02239
69785147  -9.02180
70036789  -9.03119
70176949  -9.01565
70273123  -9.01508
70578077  -9.01947
70616123  -8.99907
70815961  -8.99853
70845751  -9.00294
71001467  -9.00732
71334821  -9.02155
71388523  -9.02589
71519131  -9.03513
71575891  -9.03453
71787077  -9.01927
71901637  -9.00895
71902043  -9.02303
72243109  -9.02246
72334909  -9.03162
72664157  -9.04074
73095317  -9.04015
73264549  -9.05408
73533563  -9.04864
73610837  -9.04804
73723171  -9.06189
73752677  -9.04205
73923371  -9.05586
74035847  -9.06005
74203397  -9.04510
74434727  -9.04451
74610931  -9.04393
74622203  -9.04811
74744821  -9.06178
74806091  -9.05169
75136843  -9.05584
75169691  -9.06943
75448117  -9.05466
75467111  -9.06821
75474757  -9.06290
75494597  -9.05761
75530177  -9.05233
75881759  -9.03771
76573589  -9.03716
76687951  -9.03661
76791691  -9.03140
76893373  -9.03552
76965893  -9.03962
77017267  -9.03444
77261323  -9.04316
77294683  -9.05649
77324747  -9.04206
77532571  -9.04613
77758399  -9.03177
77859323  -9.00826
77950867  -9.01236
78015293  -9.02561
78274081  -9.01595
78413009  -9.02459
78416651  -9.01952
78548039  -8.99170
78602047  -8.99125
78991291  -9.00441
79157993  -9.00394
79351567  -8.98989
79619971  -8.98945
79639643  -8.99802
79645219  -9.00207
79893491  -9.00161
79976509  -9.00564
80085029  -9.00069
80100947  -9.00471
80345131  -8.99977
80394043  -8.98593
80480629  -8.98995
80667661  -8.99397
80684587  -8.98908
80814749  -8.97977
80829029  -8.98379
80905523  -8.98779
81276977  -8.98736
81701189  -8.98693
81765689  -8.97329
81885131  -8.98609
82185731  -8.98127
82252997  -8.97648
82300643  -8.97607
82336591  -8.97567
82393813  -8.97090
82433917  -8.96179
82477331  -8.97012
82581029  -8.97842
82681759  -8.98236
82750937  -8.96462
82787483  -8.95991
82826923  -8.97250
82873201  -8.96779
83214539  -8.95449
83505509  -8.95843
83512711  -8.95377
84058837  -8.95770
84117401  -8.94449
84138227  -8.95270
84418171  -8.95235
84508147  -8.95626
84570371  -8.96442
85043087  -8.94279
85051621  -8.95095
85218677  -8.93364
85282037  -8.93755
85435939  -8.92455
85469597  -8.92846
85525189  -8.93237
85835231  -8.93626
85850371  -8.93594
85870061  -8.94822
85962509  -8.92692
86120467  -8.92243
86283053  -8.92632
86391883  -8.92602
86496677  -8.92988
86583509  -8.93374
86703989  -8.94175
86733539  -8.94143
87097931  -8.93282
87126623  -8.92009
87138251  -8.91154
87144221  -8.91539
87436619  -8.91511
87534709  -8.91895
87588451  -8.90633
87662411  -8.89375
87722317  -8.88531
88056197  -8.88507
88064027  -8.87258
88161509  -8.87645
88430081  -8.88438
88473197  -8.88822
88544923  -8.90018
88607411  -8.89993
88835921  -8.88752
89023211  -8.87919
89043797  -8.88302
89122757  -8.88683
89184331  -8.89870
89435429  -8.88637
89638957  -8.89419
89710363  -8.86985
89735531  -8.87366
89830171  -8.87746
89960473  -8.88125
90033301  -8.88502
90109637  -8.89677
90230123  -8.90848
90305807  -8.90823
90310159  -8.91195
90765989  -8.91963
90784663  -8.92729
91124549  -8.93097
91205531  -8.93069
91677349  -8.93831
91679111  -8.93802
91757977  -8.92986
92038553  -8.92959
92191529  -8.93716
92193371  -8.92904
92219371  -8.93660
92442523  -8.94414
92445607  -8.93213
92602891  -8.93576
92614751  -8.93159
92902541  -8.93520
93031409  -8.92716
93103189  -8.93465
93372911  -8.94600
93908917  -8.94959
94184309  -8.94543
94214251  -8.92971
94461467  -8.94101
94612003  -8.94073
94714859  -8.94815
94839967  -8.95170
95057653  -8.96292
95279221  -8.93197
95525351  -8.94319
95576167  -8.93527
95587711  -8.93882
95647157  -8.93855
95758373  -8.92687
95874089  -8.90381
95969843  -8.91118
95977331  -8.89958
96004171  -8.90693
96127483  -8.91805
96844357  -8.92159
96909479  -8.91003
97019317  -8.92111
97221799  -8.90582
97273963  -8.90936
97338187  -8.92039
97398011  -8.92016
97464287  -8.91618
97562203  -8.92342
97641899  -8.92692
97923523  -8.90803
97986689  -8.91153
98011559  -8.90015
98167477  -8.89995
98252839  -8.89603
98399123  -8.90694
98470111  -8.89563
98579083  -8.89173
98606533  -8.90261
98701411  -8.90978
99040859  -8.92061
99056879  -8.90934
99131051  -8.91648
99286181  -8.90525
99305851  -8.90137
99351403  -8.88653
99479521  -8.88269
99505853  -8.88251
99511703  -8.87869
99562103  -8.86759
99647461  -8.85652
99782113  -8.84911
99797491  -8.85623
99826523  -8.86695
100561781  -8.86680
100626283  -8.86664
100642303  -8.87010
100706491  -8.84830
100793263  -8.85177
100977781  -8.83005
101333989  -8.82994
101351779  -8.84060
101498723  -8.84765
101523871  -8.84752
101526989  -8.83667
101527649  -8.84727
101663173  -8.84357
101841013  -8.85414
102071323  -8.84689
102170039  -8.84321
102247861  -8.85374
102271529  -8.86424
102385477  -8.87472
102462901  -8.87456
102527023  -8.88500
102843613  -8.88836
102936949  -8.89524
102942523  -8.89858
103034179  -8.89488
103059349  -8.89118
103330027  -8.88750
103442291  -8.89434
103478803  -8.89416
103489819  -8.88350
103591757  -8.86937
103875353  -8.87968
104049109  -8.87604
104359891  -8.87937
105031331  -8.88268
105043643  -8.87211
105089993  -8.87543
105351097  -8.86835
106089437  -8.87859
106242677  -8.88881
106256629  -8.89900
106272197  -8.89882
106396651  -8.90898
106429483  -8.89847
106533547  -8.90861
106637059  -8.91185
106663211  -8.91166
106706953  -8.91832
106903877  -8.92497
107297581  -8.91793
107384939  -8.91774
107741261  -8.91754
107741281  -8.92416
107802091  -8.93416
107814997  -8.93735
107860267  -8.93374
108260699  -8.91320
108285299  -8.91640
108381331  -8.91959
108401563  -8.91940
108417851  -8.90234
108496387  -8.90217
108531481  -8.91209
108566971  -8.91863
108594971  -8.92180
108803083  -8.91826
108837041  -8.91807
108989717  -8.92123
109175669  -8.92103
109274981  -8.92418
109477471  -8.93400
109579499  -8.94379
109659787  -8.94357
109907309  -8.94003
110125667  -8.94315
110177563  -8.94625
110228893  -8.95597
110305339  -8.95575
110521783  -8.95552
110734037  -8.95199
110865851  -8.95177
111074903  -8.95814
111121781  -8.96450
111297451  -8.96098
111310931  -8.96075
111559003  -8.96708
111911419  -8.96357
112056913  -8.96334
112139851  -8.96639
112266551  -8.95636
112332271  -8.95940
112466969  -8.96243
112468211  -8.93942
112489037  -8.92947
112552709  -8.92928
112688027  -8.93882
112957307  -8.93862
113094011  -8.91900
113101531  -8.92853
113317811  -8.92834
113392949  -8.92493
113474653  -8.91508
113492539  -8.91813
113502797  -8.91152
113523859  -8.89208
113626361  -8.89836
113715083  -8.89500
113873899  -8.90126
113959837  -8.89791
113966189  -8.88178
114045083  -8.89123
114149381  -8.88152
114283459  -8.88776
114503749  -8.87171
114553963  -8.87159
114686239  -8.88100
114890843  -8.87136
114903757  -8.87758
115135619  -8.88695
115392469  -8.88998
115476391  -8.88036
115581871  -8.88970
115768397  -8.88642
115970149  -8.88943
116207347  -8.87986
116295749  -8.87974
116342587  -8.88276
116394497  -8.87949
116844083  -8.88250
116942363  -8.88551
117022709  -8.88538
117311683  -8.89462
117473131  -8.90072
117536723  -8.90681
117911051  -8.89732
117986353  -8.90651
118062017  -8.90326
118470551  -8.90001
118592603  -8.90607
119102117  -8.90902
119365237  -8.91196
119449663  -8.91490
119463263  -8.92092
119834821  -8.91151
119860771  -8.91444
119874913  -8.92352
119927131  -8.92644
119946077  -8.92934
120029291  -8.91690
120211667  -8.90756
120495533  -8.90435
120604501  -8.90115
120627499  -8.89796
120895967  -8.89783
120923027  -8.87941
121135571  -8.87929
121264499  -8.87614
121483591  -8.87603
121664783  -8.88503
121680409  -8.88188
121705711  -8.88480
121928923  -8.88771
122103181  -8.89364
122321051  -8.88445
122372401  -8.88434
122539049  -8.89327
122664629  -8.89013
122679163  -8.88099
122960197  -8.86585
123000679  -8.85674
123084733  -8.85666
123134287  -8.86257
123490007  -8.86547
124154141  -8.85940
124164181  -8.84736
124208011  -8.83833
124506433  -8.84423
124614683  -8.85012
124624771  -8.85600
124781563  -8.85889
124865317  -8.86475
124888997  -8.85576
124919117  -8.86160
125483857  -8.87040
126027683  -8.85552
126190411  -8.84953
126412219  -8.82879
126464491  -8.82283
126616709  -8.82574
126711667  -8.81980
126802603  -8.82270
126958807  -8.83147
127028683  -8.83436
127115269  -8.82550
127285811  -8.83425
127355869  -8.83712
142872677  -8.85137
157742003  -8.82071
172229461  -8.75055
186565963  -8.69337
215798771  -8.60591
231845179  -8.65558
247209533  -8.62175
263913589  -8.58887
280844821  -8.55994
299315771  -8.53731
317793269  -8.50451
334789613  -8.47638
352893539  -8.44581
367783051  -8.38204
382434623  -8.40111
398359531  -8.40401
416328043  -8.37818
435794693  -8.36505
451767203  -8.35921
469657633  -8.32401
486802247  -8.30089
518727523  -8.29071
537111037  -8.28220
555647557  -8.28403
572364043  -8.25241
588489497  -8.24602
616669591  -8.21901
633063547  -8.20698
651220957  -8.18175
669214099  -8.15109
688357771  -8.17197
718456789  -8.13243
740808967  -8.10883
756861211  -8.08499
777730699  -8.05356
797069131  -8.01175
819703483  -7.99234
841544843  -7.97191
857733911  -7.98013
877413077  -7.97598
894328109  -7.98925
917178517  -7.96773
938504251  -7.96250
960615883  -7.97490
979915877  -7.96872
998596763  -7.95739
1021725163  -7.91087
1039418557  -7.89422
1060407053  -7.89770
1079244721  -7.87430
1117745693  -7.87264
1137584323  -7.85392
1156713451  -7.86138
1178773579  -7.84917
1196467757  -7.85139
1218818291  -7.86695
1240383637  -7.85620
1261916437  -7.86503
1284253237  -7.85997
1319586929  -7.85119
1343239439  -7.83325
1363496131  -7.80186
1384184537  -7.79056
1420750511  -7.79195
1442211737  -7.77138
1464141827  -7.76461
1483765931  -7.76477
1519280011  -7.75597
1538494687  -7.74123
1561622149  -7.74252
1582389973  -7.74530
1620389653  -7.75364
1641181589  -7.74891
1664366527  -7.74250
1683855893  -7.72978
1720610819  -7.72166
1741139479  -7.72568
1762100917  -7.71190
1786447213  -7.69570
1825450937  -7.70062
1844822123  -7.69906
1868512319  -7.68391
1891375523  -7.67765
1919866591  -7.66796
1943210681  -7.66591
1962576433  -7.64476
1987304653  -7.63733
2024205763  -7.61193
2047672189  -7.60904
2066698171  -7.60039
2091687541  -7.59586
2120067877  -7.59926
2134851403  -7.59010
2160772433  -7.59617
2182011497  -7.59512
2223461269  -7.59758
2251138789  -7.59370
2275263103  -7.59672
2297431211  -7.59069
2324689559  -7.58282
2346403307  -7.58230
2371151371  -7.57823
2394073999  -7.58104
2422201303  -7.58166
2445351989  -7.58201
2468874887  -7.57203
2489421323  -7.57930
2524692101  -7.57240
2551762277  -7.57130
2574373349  -7.56383
2595476789  -7.55216
2622946003  -7.54901
2643207263  -7.55068
2667548837  -7.54711
2694558437  -7.53820
2730368731  -7.53969
2756090237  -7.53875
2783015909  -7.54072
2822658277  -7.53598
2843288197  -7.53251
2871233779  -7.53310
2896267643  -7.52971
2921962429  -7.52894
2946680447  -7.52680
2974315483  -7.53018
3023088781  -7.52060
3049315547  -7.52085
3073224653  -7.51551
3093645109  -7.50671
3122846003  -7.50729
3147295121  -7.50568
3167286667  -7.49259
3188650603  -7.48917
3225808549  -7.48410
3247268669  -7.47633
3274792309  -7.46614
3324184069  -7.46638
3353287739  -7.45829
3380038093  -7.45217
3428259229  -7.45047
3451610683  -7.45064
3479283559  -7.45305
3527464687  -7.45018
3553868609  -7.45859
3578930093  -7.45115
3622445569  -7.45333
3649763291  -7.45055
3677524703  -7.44900
3726944699  -7.44085
3748934851  -7.44229
3769960723  -7.43987
3795348043  -7.43996
3821580449  -7.44462
3846819043  -7.44903
3871765837  -7.44439
3897487189  -7.44951
3922292981  -7.44067
3956216491  -7.43728
3981327283  -7.42515
4027037291  -7.42318
4053308263  -7.41906
4075711117  -7.41554
4126093331  -7.41260
4153215763  -7.41735
4175238563  -7.42046
4198497397  -7.42477
4226041243  -7.42413
4251498637  -7.42751
4274706091  -7.41925
4326171547  -7.41196
4348354051  -7.40834
4369730887  -7.40153
4392037781  -7.39903
4425596041  -7.39521
4449225643  -7.38859
4480647499  -7.38538
4519101131  -7.38835
4542778873  -7.37742
4569778033  -7.37171
4594879403  -7.36621
4624813763  -7.36452
4653899423  -7.36268
4679538517  -7.36264
4719660247  -7.36596
4743095803  -7.36256
4771657277  -7.36158
4798461347  -7.35667
4827883349  -7.35228
4855734979  -7.35216
4879507733  -7.35250
4927260551  -7.35763
4953854891  -7.35257
4975072489  -7.35062
4998701707  -7.35493
5026433563  -7.35648
5056373867  -7.35530
5080722859  -7.35639
5125372771  -7.35538
5151797591  -7.35200
5182572709  -7.34940
5228257589  -7.35360
5255552501  -7.35469
5281034179  -7.34730
5327184589  -7.35379
5353484641  -7.34966
5383571251  -7.34529
5427365777  -7.34497
5454813941  -7.34366
5480336429  -7.34052
5530378993  -7.33557
5558330539  -7.33687
5585621563  -7.33745
5624409163  -7.33301
5649870043  -7.33597
5678278043  -7.33296
5725015271  -7.33521
5753880521  -7.33196
5783754817  -7.32997
5827088251  -7.32665
5856603461  -7.32836
5878273211  -7.32561
5923602037  -7.32826
5950220849  -7.32420
5977804379  -7.32723
6028707037  -7.33038
6056639651  -7.32980
6083789981  -7.33212
6125321471  -7.33116
6153609347  -7.32068
6183077291  -7.32030
6227140483  -7.31979
6259962197  -7.31941
6286999877  -7.32148
6326215157  -7.31893
6355030531  -7.31298
6383613349  -7.31163
6429189817  -7.30676
6453701581  -7.30797
6480185461  -7.30191
6524794117  -7.29852
6556340251  -7.29813
6584077651  -7.30048
6630719677  -7.30342
6662224157  -7.29923
6688184123  -7.29653
6726274837  -7.29301
6758304103  -7.28636
6785117509  -7.27710
6827971573  -7.27297
6860467051  -7.26960
6891694253  -7.27020
6932367329  -7.26425
6957737771  -7.26249
6987204911  -7.25662
7029466273  -7.25208
7059875113  -7.25404
7089859643  -7.25048
7125276611  -7.25010
7152957419  -7.25193
7185069557  -7.25121
7228031477  -7.25199
7257975643  -7.24668
7285676381  -7.25410
7333081309  -7.25920
7364662673  -7.25506
7392644047  -7.25141
7424735147  -7.24846
7454983927  -7.24261
7480304701  -7.24296
7528833563  -7.24265
7557952459  -7.23878
7582578277  -7.24147
7627888693  -7.24503
7662005909  -7.24472
7694566739  -7.23717
7727078347  -7.23197
7760552363  -7.23215
7791128549  -7.22690
7827661619  -7.22893
7856706581  -7.22718
7883776763  -7.21910
7932452851  -7.21215
7964281511  -7.21454
7991545733  -7.21616
8030126519  -7.20908
8061348203  -7.20723
8088601013  -7.21087
8127653021  -7.21343
8157158137  -7.21232
8182085927  -7.21017
8225267669  -7.21251
8255822063  -7.20748
8282222243  -7.20723
8327880163  -7.21008
8354952233  -7.20818
8385154003  -7.20375
8427870589  -7.20699
8454535399  -7.20309
8483591111  -7.20014
8526517877  -7.20407
8559955097  -7.20274
8591738063  -7.20373
8633752363  -7.20072
8658497611  -7.20211
8686961317  -7.20668
8726636203  -7.20458
8759812279  -7.20486
8791670971  -7.20406
8827859197  -7.20739
8852584031  -7.20405
8887777013  -7.20648
8930509877  -7.20306
8956623373  -7.20374
8984534543  -7.20268
9028336483  -7.20326
9060117181  -7.20336
9091339249  -7.20106
9130398253  -7.20060
9164875513  -7.20185
9190230149  -7.20224
9228669497  -7.19922
9258059227  -7.19915
9286082219  -7.19663
9328507883  -7.19554
9354664799  -7.19595
9383414441  -7.19869
9425486713  -7.19565
9458266843  -7.19550
9484213913  -7.19637
9526192363  -7.19871
9555933743  -7.19847
9586299029  -7.19465
9630276011  -7.19342
9663160069  -7.19338
9697834147  -7.19225
9730732951  -7.19004
9763446757  -7.18739
9796304443  -7.18926
9831885751  -7.19130
9864324149  -7.18482
9898135883  -7.18035
9927189721  -7.17982
9956988229  -7.17831
9981968911  -7.18001


==> data/prime_loglog_r4_p7.dat <==
501029  -12.8723
545723  -12.8885
602461  -11.1808
797611  -11.6472
812011  -11.4062
887657  -10.8137
953243  -10.7674
1000033  -10.4061
1129211  -10.1281
1241437  -9.90769
1321589  -9.96909
1549501  -9.58117
1736437  -9.66414
1740197  -9.92567
1764029  -9.79717
2184811  -9.68750
2216309  -9.90641
2609963  -9.80488
2614763  -9.85579
2697179  -9.63251
3001421  -9.43119
3254773  -9.49482
3261221  -9.55294
3280363  -9.38059
3349097  -9.43891
3525883  -9.49327
3643883  -9.24223
3651607  -9.20309
3744737  -9.26051
3806051  -9.13303
4032949  -9.27744
4036069  -9.07259
4077611  -9.04518
4092701  -9.09949
4225973  -9.15093
4248019  -9.12385
4258363  -9.02459
4343629  -9.07413
4459157  -9.12131
4513931  -9.02974
4573691  -9.14246
4592017  -9.18482
4695371  -9.09829
4732603  -8.89151
4839157  -8.87618
4883953  -8.80211
4953023  -8.67303
5031193  -8.66336
5097403  -8.76587
5235679  -8.59055
5256283  -8.63695
5304331  -8.68161
5366539  -8.72464
5388869  -8.76610
5830271  -8.75649
6267083  -8.79659
6331289  -8.64226
6489179  -8.68310
6615361  -8.62929
6654059  -8.62318
7428599  -8.57235
7555049  -8.47865
7849643  -8.51961
7852171  -8.55929
7873589  -8.59776
8047771  -8.63515
8106181  -8.63016
8167051  -8.66602
8300197  -8.70091
8397097  -8.61617
8436397  -8.68984
8718803  -8.64613
8929111  -8.60366
9019973  -8.67480
9058057  -8.67008
9126869  -8.70202
9417157  -8.69717
9518219  -8.65687
9640549  -8.68793
9704491  -8.57933
9809419  -8.61063
9934411  -8.64121
10257083  -8.60413
10424663  -8.63420
10537957  -8.66359
10610357  -8.69232
10856359  -8.72046
10861307  -8.68466
10985851  -8.64968
11145619  -8.58453
11193251  -8.49020
11287343  -8.51911
11365037  -8.48746
11448979  -8.51582
11588939  -8.54361
11914247  -8.48368
11919067  -8.48254
12090283  -8.45295
12226297  -8.45218
12307781  -8.42352
12307957  -8.47837
12573971  -8.53221
12655567  -8.53077
12671819  -8.52935
12737903  -8.55459
12924089  -8.57939
13051657  -8.55147
13176629  -8.60178
13489667  -8.57421
13502647  -8.62346
13664309  -8.57099
13822847  -8.54446
13866283  -8.51840
13968341  -8.54194
13971941  -8.56507
14059457  -8.56367
14224757  -8.56231
14377931  -8.48975
14630683  -8.51264
14718871  -8.51179
14838277  -8.44144
15161219  -8.46423
15176897  -8.39542
15268811  -8.41822
15516071  -8.39579
15558901  -8.39599
15607877  -8.37409
15709877  -8.37447
15869963  -8.35309
15873397  -8.35364
16037071  -8.28987
16087157  -8.31219
16146401  -8.29193
16165717  -8.29295
16331309  -8.29396
16482097  -8.31564
16499089  -8.33700
16517209  -8.25622
16690103  -8.29794
16696709  -8.29891
16704839  -8.33975
16798283  -8.36022
16916281  -8.38041
17157599  -8.36128
17246657  -8.36182
17471843  -8.34310
17482111  -8.38206
17495957  -8.40148
17622277  -8.40176
17778869  -8.42081
17819189  -8.40233
17893429  -8.40262
18000757  -8.38451
18003691  -8.38492
18532219  -8.38536
18626999  -8.38579
18655349  -8.33238
18742463  -8.29748
18754517  -8.28074
18803429  -8.22899
18830213  -8.26541
18912811  -8.21438
18918749  -8.23316
19022651  -8.21734
19451989  -8.25300
19725077  -8.25427
19802683  -8.22174
19983377  -8.18960
20192693  -8.17454
20252051  -8.12646
20256029  -8.11195
20301877  -8.11402
20305013  -8.11608
20907941  -8.10190
21186041  -8.08789
21234667  -8.09010
21278483  -8.07633
21324203  -8.09445
21443717  -8.09660
21484997  -8.06732
21559843  -8.08521
21758651  -8.05632
21856741  -8.08955
21945389  -8.12242
21952519  -8.12437
22001797  -8.08069
22026253  -8.06772
22155163  -8.05489
22471237  -8.04221
22529099  -8.02966
22652821  -8.01725
23424371  -7.96075
23443507  -7.94884
23447917  -7.96625
23459531  -7.98348
23537659  -7.95719
23761201  -7.94555
23802083  -7.96264
23845397  -7.93686
23854741  -7.93967
23886997  -7.90017
23951887  -7.90313
23965589  -7.93397
24098603  -7.92285
24191611  -7.95331
24252101  -7.95596
24366851  -7.93122
24394603  -7.92033
24486139  -7.92312
24513803  -7.92588
24588283  -7.92861
24644299  -7.93132
24922789  -7.94732
25029029  -7.97643
25039667  -7.95252
25218091  -7.98135
25305479  -7.99684
25327763  -7.99918
25359029  -8.01446
25359589  -8.02959
25392091  -8.04459
25475633  -8.00836
25520897  -7.99788
25641589  -8.00017
25658407  -7.98983
25679879  -7.95448
25722491  -7.96943
25898309  -7.95936
25922837  -7.97416
25956701  -7.93949
26174123  -7.96655
26244017  -7.98114
26352229  -7.98344
26485273  -8.00997
26723533  -8.02421
26809487  -8.01427
27011903  -8.00442
27054091  -7.97079
27260929  -7.96121
27302603  -7.96354
27324091  -7.95407
27646163  -7.95642
27692737  -7.93537
27927499  -7.94944
27938591  -7.94019
28152379  -7.96568
28210139  -7.96795
28423243  -7.95875
28504181  -7.92678
28751629  -7.94057
28822987  -7.95425
28867877  -7.96782
28877977  -7.94757
28899329  -7.96106
29109859  -7.94100
29436761  -7.96554
29594843  -7.94562
29781461  -7.95893
29787403  -7.95018
29994337  -7.96338
30186197  -7.93287
30222131  -7.92432
30467189  -7.94831
30907579  -7.96135
31035203  -7.98504
31700651  -8.00857
31833377  -7.99992
31921157  -7.98071
31948363  -7.96163
31998563  -7.91103
32445209  -7.91340
32803597  -7.88430
32973361  -7.85542
33097931  -7.85798
33112043  -7.86051
33198437  -7.83203
33257611  -7.82435
33259573  -7.83723
33302891  -7.83981
33346331  -7.85255
33362053  -7.86521
33623371  -7.84743
33648557  -7.83986
33674171  -7.84239
33750331  -7.82488
33812549  -7.82745
33820181  -7.83993
34020593  -7.80280
34289669  -7.80543
34747877  -7.81788
34773461  -7.80083
34945109  -7.79366
34986403  -7.80604
35185957  -7.78920
35425307  -7.79183
35446189  -7.77515
35500609  -7.78744
35645371  -7.79005
35777899  -7.80221
35807243  -7.82380
35856091  -7.80730
36196861  -7.78145
36429157  -7.74634
36704417  -7.72085
36755029  -7.73302
36796069  -7.74510
37201517  -7.75711
37262411  -7.76905
37271557  -7.74391
37275431  -7.76503
37361147  -7.74925
37773557  -7.76107
37783909  -7.77282
37826011  -7.77538
37857803  -7.78700
37910267  -7.80761
37938151  -7.81004
37982429  -7.82145
38014597  -7.81485
38128897  -7.79937
38248279  -7.77507
38674723  -7.79534
38703059  -7.80664
38890469  -7.79137
38955269  -7.80261
39082651  -7.80500
39182323  -7.78989
39265183  -7.79231
39267301  -7.80341
39346981  -7.78844
39382043  -7.76491
39415913  -7.75014
39538117  -7.76124
39639403  -7.76371
39752029  -7.77471
39773807  -7.78564
39821051  -7.79651
39858811  -7.79885
39911741  -7.79273
39958673  -7.76981
39967637  -7.78060
40079573  -7.77459
40152923  -7.77696
40360891  -7.77100
40606123  -7.78167
40657483  -7.75918
40662581  -7.76158
40706339  -7.74750
41001319  -7.71710
41060309  -7.72778
41274349  -7.74656
41285579  -7.74897
41648443  -7.74325
41860043  -7.72137
42048011  -7.73191
42175829  -7.74239
42197167  -7.73675
42227483  -7.74716
42243499  -7.74154
42286357  -7.71208
42349859  -7.71453
42431947  -7.68530
42516763  -7.67992
42651893  -7.67457
42929917  -7.66925
42960277  -7.66396
43300171  -7.65089
43300171  -7.63789
43382309  -7.63273
43398197  -7.62760
43444501  -7.61477
43494571  -7.59430
43504387  -7.61237
43678757  -7.62269
43743587  -7.60236
44166481  -7.57451
44308181  -7.55442
44425441  -7.54961
44430709  -7.55240
44610011  -7.54007
44916629  -7.52781
44943589  -7.52313
45031829  -7.53345
45102763  -7.53625
45508741  -7.53158
45653999  -7.53438
45791777  -7.54457
45850969  -7.55472
46219093  -7.56481
46389029  -7.56750
46535077  -7.54815
46943803  -7.55819
47112277  -7.54627
47251931  -7.54898
47381429  -7.56623
47406613  -7.53987
47561557  -7.52811
47643403  -7.54528
47706629  -7.54077
47775877  -7.55064
47987909  -7.56763
48030133  -7.57739
48090683  -7.58711
48373433  -7.60389
48402677  -7.60640
48606869  -7.60182
48655457  -7.61138
49079189  -7.60681
49478491  -7.59524
49646573  -7.60476
49784003  -7.62123
50156131  -7.63065
50173847  -7.62610
50216239  -7.63546
50376629  -7.62399
50480789  -7.61258
50485307  -7.60811
50521181  -7.60367
50525821  -7.61298
50541941  -7.60170
50750123  -7.61097
50846729  -7.62019
50953163  -7.61578
51037199  -7.63173
51188327  -7.60701
51201259  -7.61616
51574879  -7.61854
51712523  -7.61418
51742981  -7.62326
51984917  -7.61891
52101473  -7.62794
52188853  -7.64359
52687123  -7.64587
52850881  -7.64815
52984741  -7.64380
53011531  -7.64608
53232119  -7.65493
53691893  -7.67032
53694611  -7.67908
53719093  -7.68126
53765941  -7.65731
53807653  -7.66605
53832511  -7.67474
53833399  -7.68988
54036611  -7.67907
54092149  -7.66185
54098953  -7.66404
54274877  -7.64693
54277253  -7.65555
54291077  -7.63854
54440131  -7.64714
54476693  -7.64297
54507821  -7.65153
54579121  -7.64736
54588571  -7.64321
54605087  -7.63908
54673163  -7.64128
54854939  -7.64346
54870869  -7.65818
54997403  -7.66032
55176643  -7.66870
55176811  -7.66457
55207189  -7.66046
55207403  -7.64395
55240517  -7.65229
55273019  -7.66060
55429981  -7.63802
55753937  -7.62170
55815281  -7.63003
55831793  -7.64445
55844027  -7.64657
55869571  -7.64258
56066261  -7.62642
56097577  -7.63465
56160971  -7.61857
56219483  -7.62678
56269163  -7.62892
56419003  -7.63708
56482021  -7.63918
56558377  -7.64128
56765419  -7.65535
56810099  -7.62751
56934629  -7.62366
57040183  -7.61982
57162101  -7.62788
57162997  -7.62405
57533131  -7.61431
57590711  -7.62825
57711509  -7.61854
57761819  -7.63242
57945131  -7.63449
58043891  -7.64242
58051963  -7.63861
58208347  -7.64066
58353671  -7.63105
58356593  -7.62148
58362013  -7.61775
58453237  -7.62562
58642879  -7.62767
58734499  -7.61819
58929883  -7.60874
58981843  -7.61656
59021621  -7.61863
59103953  -7.62068
59140847  -7.62844
59298683  -7.64187
59408197  -7.64955
59490097  -7.64585
59724677  -7.64217
59787209  -7.62718
59821219  -7.62355
60070973  -7.63120
60107527  -7.64445
60261031  -7.64080
60338209  -7.62597
60633109  -7.62237
60691349  -7.61880
61065931  -7.63195
61168901  -7.63949
61185403  -7.64145
61235833  -7.62678
61442203  -7.63429
61478603  -7.64177
61779007  -7.64923
61815563  -7.64016
62026243  -7.63112
62141509  -7.63856
62185463  -7.64596
62212841  -7.63697
62969323  -7.64435
62980829  -7.65171
63253877  -7.65362
63411749  -7.66094
63541391  -7.66823
63875989  -7.65929
64207291  -7.64500
64419287  -7.63615
64582157  -7.63269
64692233  -7.63998
65276983  -7.63653
65296037  -7.64379
65338811  -7.62968
65374651  -7.61563
65543957  -7.61226
65556691  -7.61950
65634461  -7.62672
65729737  -7.62335
65797117  -7.62526
65925413  -7.61137
65937077  -7.60804
66084409  -7.59424
66369617  -7.58048
66382037  -7.56677
66458963  -7.57399
66542717  -7.58118
67283497  -7.58314
67299949  -7.57991
67332283  -7.55596
67617191  -7.56314
67748827  -7.55480
68028419  -7.56196
68049187  -7.56909
68102347  -7.56078
68138963  -7.55763
68213177  -7.56473
68225627  -7.55137
68273083  -7.54825
68297179  -7.53496
68390989  -7.54206
68523779  -7.53897
68608763  -7.54097
68855363  -7.55308
68923909  -7.54999
69008749  -7.52676
69045497  -7.53379
69059923  -7.53076
69120323  -7.51771
69560443  -7.50470
69785147  -7.50174
70036789  -7.51375
70176949  -7.51078
70273123  -7.51777
70578077  -7.51480
70616123  -7.52176
70815961  -7.52374
70845751  -7.53066
71001467  -7.51290
71334821  -7.50997
71388523  -7.52180
71519131  -7.51396
71575891  -7.51104
71787077  -7.50813
71901637  -7.51500
71902043  -7.52672
72243109  -7.52867
72334909  -7.52576
72664157  -7.51315
73095317  -7.50059
73264549  -7.50257
73533563  -7.48524
73610837  -7.47279
73723171  -7.47962
73752677  -7.45761
73923371  -7.45485
74035847  -7.45211
74203397  -7.45893
74434727  -7.46574
74610931  -7.47729
74622203  -7.46977
74744821  -7.48127
74806091  -7.49274
75136843  -7.49944
75169691  -7.49666
75448117  -7.49389
75467111  -7.49584
75474757  -7.48367
75494597  -7.49033
75530177  -7.48290
75881759  -7.47549
76573589  -7.46811
76687951  -7.46542
76791691  -7.46274
76893373  -7.47403
76965893  -7.48064
77017267  -7.47794
77261323  -7.47989
77294683  -7.48646
77324747  -7.49762
77532571  -7.50414
77758399  -7.50144
77859323  -7.51253
77950867  -7.50064
78015293  -7.48879
78274081  -7.49528
78413009  -7.50174
78416651  -7.48539
78548039  -7.49185
78602047  -7.48465
78991291  -7.47294
79157993  -7.47939
79351567  -7.48130
79619971  -7.48772
79639643  -7.47608
79645219  -7.48249
79893491  -7.47088
79976509  -7.48178
80085029  -7.48815
80100947  -7.48555
80345131  -7.48743
80394043  -7.48484
80480629  -7.48225
80667661  -7.48858
80684587  -7.49489
80814749  -7.49674
80829029  -7.49858
80905523  -7.50042
81276977  -7.49784
81701189  -7.50409
81765689  -7.51032
81885131  -7.51213
82185731  -7.51834
82252997  -7.52013
82300643  -7.50441
82336591  -7.49311
82393813  -7.47311
82433917  -7.46189
82477331  -7.45506
82581029  -7.44390
82681759  -7.44579
82750937  -7.44334
82787483  -7.44090
82826923  -7.44711
82873201  -7.44036
83214539  -7.43793
83505509  -7.43552
83512711  -7.42022
84058837  -7.42642
84117401  -7.42403
84138227  -7.41738
84418171  -7.42355
84508147  -7.42971
84570371  -7.42733
85043087  -7.43347
85051621  -7.43959
85218677  -7.43721
85282037  -7.42637
85435939  -7.42824
85469597  -7.43434
85525189  -7.43619
85835231  -7.43805
85850371  -7.43149
85870061  -7.44174
85962509  -7.43939
86120467  -7.44123
86283053  -7.44724
86391883  -7.45324
86496677  -7.45505
86583509  -7.44853
86703989  -7.45035
86733539  -7.45631
87097931  -7.46225
87126623  -7.47232
87138251  -7.46996
87144221  -7.47586
87436619  -7.47350
87534709  -7.45468
87588451  -7.44003
87662411  -7.43773
87722317  -7.44773
88056197  -7.44543
88064027  -7.45131
88161509  -7.45718
88430081  -7.45487
88473197  -7.45664
88544923  -7.46248
88607411  -7.46829
88835921  -7.45788
89023211  -7.46369
89043797  -7.46948
89122757  -7.47526
89184331  -7.46892
89435429  -7.45858
89638957  -7.45228
89710363  -7.44199
89735531  -7.43974
89830171  -7.44552
89960473  -7.43527
90033301  -7.42906
90109637  -7.41488
90230123  -7.42065
90305807  -7.43039
90310159  -7.42421
90765989  -7.41408
90784663  -7.41191
91124549  -7.40974
91205531  -7.41548
91677349  -7.41725
91679111  -7.40720
91757977  -7.41293
92038553  -7.39898
92191529  -7.39684
92193371  -7.40256
92219371  -7.39259
92442523  -7.39830
92445607  -7.39227
92602891  -7.40186
92614751  -7.39585
92902541  -7.40541
93031409  -7.39941
93103189  -7.40894
93372911  -7.40682
93908917  -7.40471
94184309  -7.41034
94214251  -7.40437
94461467  -7.40227
94612003  -7.41173
94714859  -7.40194
94839967  -7.39985
95057653  -7.40544
95279221  -7.41102
95525351  -7.40511
95576167  -7.40685
95587711  -7.40477
95647157  -7.41413
95758373  -7.42347
95874089  -7.42898
95969843  -7.42688
95977331  -7.42479
96004171  -7.40757
96127483  -7.40551
96844357  -7.39590
96909479  -7.39010
97019317  -7.38807
97221799  -7.38605
97273963  -7.39155
97338187  -7.38953
97398011  -7.38751
97464287  -7.39673
97562203  -7.40219
97641899  -7.40763
97923523  -7.40188
97986689  -7.40731
98011559  -7.41273
98167477  -7.41813
98252839  -7.41981
98399123  -7.42520
98470111  -7.41946
98579083  -7.41005
98606533  -7.41542
98701411  -7.41341
99040859  -7.40404
99056879  -7.40204
99131051  -7.39638
99286181  -7.39807
99305851  -7.39976
99351403  -7.40510
99479521  -7.39581
99505853  -7.37559
99511703  -7.38095
99562103  -7.38629
99647461  -7.39161
99782113  -7.39693
99797491  -7.40586
99826523  -7.39664
100561781  -7.39470
100626283  -7.39275
100642303  -7.38359
100706491  -7.38166
100793263  -7.38695
100977781  -7.39222
101333989  -7.38310
101351779  -7.38119
101498723  -7.37928
101523871  -7.38095
101526989  -7.38978
101527649  -7.39143
101663173  -7.39666
101841013  -7.39830
102071323  -7.40350
102170039  -7.40514
102247861  -7.40322
102271529  -7.40840
102385477  -7.40648
102462901  -7.40456
102527023  -7.40266
102843613  -7.39722
102936949  -7.40238
102942523  -7.38992
103034179  -7.38804
103059349  -7.38265
103330027  -7.39130
103442291  -7.38242
103478803  -7.37356
103489819  -7.36472
103591757  -7.36986
103875353  -7.37151
104049109  -7.37663
104359891  -7.37827
105031331  -7.37990
105043643  -7.37459
105089993  -7.37622
105351097  -7.37439
106089437  -7.37602
106242677  -7.38111
106256629  -7.37927
106272197  -7.37745
106396651  -7.38251
106429483  -7.38413
106533547  -7.38573
106637059  -7.39420
106663211  -7.39237
106706953  -7.39739
106903877  -7.40240
107297581  -7.39373
107384939  -7.39873
107741261  -7.38327
107741281  -7.38827
107802091  -7.39326
107814997  -7.39145
107860267  -7.39642
108260699  -7.38783
108285299  -7.39280
108381331  -7.37747
108401563  -7.37569
108417851  -7.38403
108496387  -7.38561
108531481  -7.38382
108566971  -7.38204
108594971  -7.38026
108803083  -7.38519
108837041  -7.38341
108989717  -7.39168
109175669  -7.39324
109274981  -7.39814
109477471  -7.38635
109579499  -7.37792
109659787  -7.36950
109907309  -7.37108
110125667  -7.37266
110177563  -7.37423
110228893  -7.36917
110305339  -7.37736
110521783  -7.37893
110734037  -7.38048
110865851  -7.37544
111074903  -7.38030
111121781  -7.38185
111297451  -7.38340
111310931  -7.38823
111559003  -7.39633
111911419  -7.40114
112056913  -7.40593
112139851  -7.41072
112266551  -7.40896
112332271  -7.40394
112466969  -7.39568
112468211  -7.39394
112489037  -7.39872
112552709  -7.39698
112688027  -7.39525
112957307  -7.39028
113094011  -7.38857
113101531  -7.39332
113317811  -7.39806
113392949  -7.39634
113474653  -7.39140
113492539  -7.39291
113502797  -7.38155
113523859  -7.38307
113626361  -7.38138
113715083  -7.38289
113873899  -7.37479
113959837  -7.37311
113966189  -7.36505
114045083  -7.36977
114149381  -7.35534
114283459  -7.36006
114503749  -7.36477
114553963  -7.36629
114686239  -7.36464
114890843  -7.36298
114903757  -7.36133
115135619  -7.36602
115392469  -7.36437
115476391  -7.36272
115581871  -7.35477
115768397  -7.35944
115970149  -7.36096
116207347  -7.36876
116295749  -7.36712
116342587  -7.36548
116394497  -7.37012
116844083  -7.36222
116942363  -7.35434
117022709  -7.34647
117311683  -7.34174
117473131  -7.34326
117536723  -7.35101
117911051  -7.35252
117986353  -7.35092
118062017  -7.35553
118470551  -7.36323
118592603  -7.37092
119102117  -7.36311
119365237  -7.36151
119449663  -7.35990
119463263  -7.36757
119834821  -7.36905
119860771  -7.36744
119874913  -7.37199
119927131  -7.37039
119946077  -7.36265
120029291  -7.36719
120211667  -7.36560
120495533  -7.36401
120604501  -7.36854
120627499  -7.37000
120895967  -7.37452
120923027  -7.37597
121135571  -7.38047
121264499  -7.38192
121483591  -7.38033
121664783  -7.36659
121680409  -7.37108
121705711  -7.36344
121928923  -7.36793
122103181  -7.37241
122321051  -7.37385
122372401  -7.36021
122539049  -7.36468
122664629  -7.36914
122679163  -7.36457
122960197  -7.36902
123000679  -7.37647
123084733  -7.37490
123134287  -7.37334
123490007  -7.38076
124154141  -7.37322
124164181  -7.37465
124208011  -7.37906
124506433  -7.37751
124614683  -7.37595
124624771  -7.36547
124781563  -7.36393
124865317  -7.36240
124888997  -7.36680
124919117  -7.35933
125483857  -7.34596
126027683  -7.35037
126190411  -7.34885
126412219  -7.35325
126464491  -7.35469
126616709  -7.34433
126711667  -7.34283
126802603  -7.34133
126958807  -7.34572
127028683  -7.34128
127115269  -7.34272
127285811  -7.34123
127355869  -7.34852
142872677  -7.29041
157742003  -7.24305
172229461  -7.19924
186565963  -7.12458
215798771  -7.07871
231845179  -6.98551
247209533  -6.99070
263913589  -6.92663
280844821  -6.92116
299315771  -6.94631
317793269  -6.96523
334789613  -6.97053
352893539  -6.94587
367783051  -6.92721
382434623  -6.92096
398359531  -6.91767
416328043  -6.91923
435794693  -6.89630
451767203  -6.82869
469657633  -6.81757
486802247  -6.79570
518727523  -6.81944
537111037  -6.77642
555647557  -6.76162
572364043  -6.76150
588489497  -6.73893
616669591  -6.74778
633063547  -6.73883
651220957  -6.73505
669214099  -6.75184
688357771  -6.74440
718456789  -6.72809
740808967  -6.72241
756861211  -6.71295
777730699  -6.71066
797069131  -6.70657
819703483  -6.70014
841544843  -6.70097
857733911  -6.67898
877413077  -6.65065
894328109  -6.63889
917178517  -6.62995
938504251  -6.64996
960615883  -6.65189
979915877  -6.63727
998596763  -6.63023
1021725163  -6.63784
1039418557  -6.63739
1060407053  -6.64572
1079244721  -6.64217
1117745693  -6.61043
1137584323  -6.59737
1156713451  -6.58668
1178773579  -6.58775
1196467757  -6.59629
1218818291  -6.61105
1240383637  -6.60089
1261916437  -6.59910
1284253237  -6.58902
1319586929  -6.59839
1343239439  -6.61053
1363496131  -6.60544
1384184537  -6.60760
1420750511  -6.61056
1442211737  -6.60208
1464141827  -6.60548
1483765931  -6.60208
1519280011  -6.58980
1538494687  -6.57089
1561622149  -6.56468
1582389973  -6.55299
1620389653  -6.55277
1641181589  -6.56362
1664366527  -6.56077
1683855893  -6.55621
1720610819  -6.55746
1741139479  -6.55835
1762100917  -6.56270
1786447213  -6.55426
1825450937  -6.55554
1844822123  -6.55849
1868512319  -6.56106
1891375523  -6.55634
1919866591  -6.55533
1943210681  -6.55596
1962576433  -6.54606
1987304653  -6.53226
2024205763  -6.53284
2047672189  -6.53465
2066698171  -6.52785
2091687541  -6.52120
2120067877  -6.52642
2134851403  -6.51636
2160772433  -6.51682
2182011497  -6.51787
2223461269  -6.51167
2251138789  -6.52511
2275263103  -6.51813
2297431211  -6.51862
2324689559  -6.51770
2346403307  -6.51460
2371151371  -6.51102
2394073999  -6.51348
2422201303  -6.50918
2445351989  -6.50469
2468874887  -6.50850
2489421323  -6.50463
2524692101  -6.50397
2551762277  -6.50255
2574373349  -6.49245
2595476789  -6.49065
2622946003  -6.49141
2643207263  -6.48892
2667548837  -6.48697
2694558437  -6.47791
2730368731  -6.47561
2756090237  -6.47844
2783015909  -6.47137
2822658277  -6.47397
2843288197  -6.47559
2871233779  -6.47131
2896267643  -6.46780
2921962429  -6.46087
2946680447  -6.45497
2974315483  -6.45145
3023088781  -6.44686
3049315547  -6.44414
3073224653  -6.43968
3093645109  -6.44283
3122846003  -6.44507
3147295121  -6.44508
3167286667  -6.43576
3188650603  -6.43521
3225808549  -6.43188
3247268669  -6.43435
3274792309  -6.43742
3324184069  -6.43795
3353287739  -6.44306
3380038093  -6.44293
3428259229  -6.44672
3451610683  -6.44556
3479283559  -6.44868
3527464687  -6.44471
3553868609  -6.44119
3578930093  -6.44171
3622445569  -6.44143
3649763291  -6.43782
3677524703  -6.44150
3726944699  -6.43580
3748934851  -6.43501
3769960723  -6.43904
3795348043  -6.44417
3821580449  -6.44392
3846819043  -6.43972
3871765837  -6.44345
3897487189  -6.44397
3922292981  -6.44208
3956216491  -6.43635
3981327283  -6.43325
4027037291  -6.43165
4053308263  -6.43333
4075711117  -6.43103
4126093331  -6.43110
4153215763  -6.43206
4175238563  -6.42876
4198497397  -6.42251
4226041243  -6.42246
4251498637  -6.41562
4274706091  -6.41319
4326171547  -6.41063
4348354051  -6.40620
4369730887  -6.41410
4392037781  -6.41496
4425596041  -6.41414
4449225643  -6.40913
4480647499  -6.40001
4519101131  -6.39979
4542778873  -6.40584
4569778033  -6.40017
4594879403  -6.39637
4624813763  -6.39618
4653899423  -6.39357
4679538517  -6.39549
4719660247  -6.38748
4743095803  -6.38942
4771657277  -6.38944
4798461347  -6.38757
4827883349  -6.38714
4855734979  -6.38359
4879507733  -6.37978
4927260551  -6.37492
4953854891  -6.37364
4975072489  -6.37101
4998701707  -6.36673
5026433563  -6.36734
5056373867  -6.36282
5080722859  -6.36390
5125372771  -6.36109
5151797591  -6.35578
5182572709  -6.35422
5228257589  -6.35135
5255552501  -6.35028
5281034179  -6.35169
5327184589  -6.35426
5353484641  -6.35724
5383571251  -6.35602
5427365777  -6.35525
5454813941  -6.35306
5480336429  -6.35160
5530378993  -6.34662
5558330539  -6.34789
5585621563  -6.34732
5624409163  -6.34843
5649870043  -6.34759
5678278043  -6.34524
5725015271  -6.34705
5753880521  -6.34870
5783754817  -6.34857
5827088251  -6.34789
5856603461  -6.34926
5878273211  -6.35102
5923602037  -6.34968
5950220849  -6.34648
5977804379  -6.34717
6028707037  -6.34892
6056639651  -6.34947
6083789981  -6.34857
6125321471  -6.34650
6153609347  -6.34758
6183077291  -6.34358
6227140483  -6.34027
6259962197  -6.33751
6286999877  -6.33695
6326215157  -6.33384
6355030531  -6.33585
6383613349  -6.33733
6429189817  -6.33994
6453701581  -6.33361
6480185461  -6.32833
6524794117  -6.32734
6556340251  -6.32573
6584077651  -6.32488
6630719677  -6.32170
6662224157  -6.31867
6688184123  -6.31945
6726274837  -6.31048
6758304103  -6.30826
6785117509  -6.30183
6827971573  -6.29785
6860467051  -6.29907
6891694253  -6.29789
6932367329  -6.29541
6957737771  -6.29307
6987204911  -6.29346
7029466273  -6.29268
7059875113  -6.29355
7089859643  -6.29336
7125276611  -6.29084
7152957419  -6.28858
7185069557  -6.29026
7228031477  -6.28629
7257975643  -6.28534
7285676381  -6.28645
7333081309  -6.28596
7364662673  -6.28298
7392644047  -6.28183
7424735147  -6.27854
7454983927  -6.27484
7480304701  -6.27104
7528833563  -6.27119
7557952459  -6.27500
7582578277  -6.27524
7627888693  -6.27504
7662005909  -6.27869
7694566739  -6.27464
7727078347  -6.27718
7760552363  -6.27371
7791128549  -6.27038
7827661619  -6.27193
7856706581  -6.27090
7883776763  -6.26793
7932452851  -6.26692
7964281511  -6.26292
7991545733  -6.26204
8030126519  -6.26296
8061348203  -6.26251
8088601013  -6.25996
8127653021  -6.25826
8157158137  -6.25930
8182085927  -6.25845
8225267669  -6.25450
8255822063  -6.25481
8282222243  -6.25523
8327880163  -6.25658
8354952233  -6.25032
8385154003  -6.25024
8427870589  -6.25221
8454535399  -6.25131
8483591111  -6.24901
8526517877  -6.24813
8559955097  -6.24625
8591738063  -6.24570
8633752363  -6.24244
8658497611  -6.24220
8686961317  -6.23709
8726636203  -6.23489
8759812279  -6.23458
8791670971  -6.23644
8827859197  -6.23573
8852584031  -6.23415
8887777013  -6.23219
8930509877  -6.23550
8956623373  -6.23452
8984534543  -6.23480
9028336483  -6.23605
9060117181  -6.23527
9091339249  -6.23057
9130398253  -6.23326
9164875513  -6.23002
9190230149  -6.22766
9228669497  -6.22352
9258059227  -6.22790
9286082219  -6.22773
9328507883  -6.22635
9354664799  -6.22666
9383414441  -6.22323
9425486713  -6.22151
9458266843  -6.22137
9484213913  -6.21808
9526192363  -6.22137
9555933743  -6.21995
9586299029  -6.22037
9630276011  -6.22005
9663160069  -6.21993
9697834147  -6.21807
9730732951  -6.21714
9763446757  -6.21937
9796304443  -6.21835
9831885751  -6.21769
9864324149  -6.21803
9898135883  -6.21443
9927189721  -6.21397
9956988229  -6.21103
9981968911  -6.21076


==> data/prime_loglog_r5_p11.dat <==
19047851  -16.9148
64921931  -15.6817
67445803  -15.2742
74129723  -15.0770
84602123  -15.5468
106974317  -15.8728
111061427  -15.2734
117138251  -15.1904
122882843  -14.8024
138437407  -14.7877
161759189  -14.7794
169624549  -15.0186
177858971  -15.2222
185220011  -15.3977
214371643  -14.9619
232113701  -15.1361
238055563  -14.9421
271522949  -14.2768
288935749  -13.9942
305064469  -14.1862
312965659  -14.0771
328348261  -14.2488
350814923  -14.1475
368531327  -14.0550
369762859  -14.2085
375559183  -14.0062
377199611  -14.0398
381568169  -13.8581
387911191  -13.8948
403781071  -13.6307
405397247  -13.7691
417607237  -13.8057
421555931  -13.9308
423656491  -14.0485
424525483  -14.0741
434451559  -13.9323
445425371  -13.8792
449036683  -13.7501
461198411  -13.8581
462453301  -13.9606
462886181  -13.9852
477089029  -14.0800
479705957  -14.0312
483147611  -14.1208
505619747  -14.2067
509353087  -14.0934
537450731  -13.7935
539981581  -13.8188
546427241  -13.7205
550609237  -13.8064
554986381  -13.8889
561524443  -13.9105
562599511  -13.9880
582114997  -14.0629
583797509  -14.0804
597907643  -14.0436
610503989  -13.7973
627316091  -13.8187
628138123  -13.7375
633548287  -13.7091
633869189  -13.4844
636217523  -13.4125
640871963  -13.4385
647011763  -13.4166
674188147  -13.4882
682081669  -13.4665
683867537  -13.3104
690119371  -13.3362
700673489  -13.3614
713658971  -13.4289
716548643  -13.4521
773361559  -13.4330
780287477  -13.4971
793504093  -13.4371
812915029  -13.4191
812966293  -13.4413
815665063  -13.4237
817224739  -13.4840
817615993  -13.5046
821234971  -13.4491
829173439  -13.4323
830078779  -13.3790
834629869  -13.3635
834923701  -13.3843
836453557  -13.3335
838095989  -13.3191
839095883  -13.2702
845486171  -13.2912
845767771  -13.2438
849378349  -13.2310
853907203  -13.2185
861593077  -13.1734
867234187  -13.0968
871767947  -12.9575
876140857  -12.9803
876405349  -13.0341
877231493  -13.0869
881104681  -13.0768
887019869  -13.1281
895105241  -13.0271
906032873  -12.8381
932251883  -12.8310
941913899  -12.8241
947637107  -12.7881
948937643  -12.7240
961321211  -12.6040
967626193  -12.6277
971076383  -12.5950
989437663  -12.5907
995933483  -12.5864
1005664229  -12.4730
1012090109  -12.5241
1015566731  -12.4669
1021142699  -12.5171
1026478709  -12.5138
1036416347  -12.5628
1081431269  -12.6110
1083199589  -12.6071
1104682141  -12.6032
1106064389  -12.4981
1113662393  -12.4952
1115789957  -12.5421
1120392223  -12.4402
1120490731  -12.3643
1136078639  -12.3383
1142238709  -12.3850
1142431793  -12.3832
1147971131  -12.3577
1159054411  -12.4032
1159360597  -12.4480
1166306789  -12.3530
1168181243  -12.3975
1192519243  -12.4414
1200888089  -12.3259
1207689157  -12.3472
1210562237  -12.3682
1221794659  -12.4111
1227747013  -12.3873
1241564627  -12.4294
1259048597  -12.4276
1260839627  -12.4258
1267976069  -12.4240
1280131849  -12.4648
1285751449  -12.4627
1290343771  -12.4607
1300968677  -12.4171
1305860837  -12.4155
1307376683  -12.4344
1322240651  -12.4123
1335130523  -12.4107
1347430571  -12.4495
1349175329  -12.4478
1354221251  -12.3664
1364175431  -12.3455
1366102651  -12.2658
1375463051  -12.2848
1381536251  -12.2842
1386947557  -12.3222
1391725003  -12.3213
1392381433  -12.3205
1393698571  -12.3197
1394497157  -12.3377
1396464191  -12.3741
1396745963  -12.3730
1396826677  -12.3165
1398817403  -12.3524
1416149321  -12.3150
1416957931  -12.3505
1420106603  -12.2774
1427947909  -12.2590
1432884799  -12.2765
1434728699  -12.2937
1438005131  -12.2403
1447121519  -12.2225
1448075429  -12.2398
1450769611  -12.2742
1453319963  -12.2565
1460826739  -12.2562
1461525433  -12.2899
1467027589  -12.2725
1475194157  -12.3058
1485104443  -12.3387
1501544503  -12.2879
1507588541  -12.2709
1509893549  -12.2376
1514558443  -12.2374
1521544357  -12.2535
1525384151  -12.2857
1530534917  -12.2530
1533446401  -12.2849
1541840171  -12.2845
1556076757  -12.2682
1566529891  -12.2679
1572484273  -12.2519
1590673823  -12.2673
1603778483  -12.2203
1608017717  -12.2203
1630202689  -12.2049
1642830811  -12.1896
1644222709  -12.1592
1646949637  -12.1443
1685160109  -12.1144
1689464389  -12.1451
1691907691  -12.1455
1711496197  -12.1608
1721409629  -12.0572
1724140043  -12.0433
1729549691  -12.0148
1739402479  -12.0305
1756295179  -12.0169
1757666039  -12.0469
1771410437  -12.0622
1783256047  -12.0486
1787019623  -12.0781
1792097243  -12.0930
1802137033  -12.0937
1804718051  -12.0662
1809252719  -12.0389
1827859447  -12.0678
1833983237  -12.0685
1834906987  -12.0832
1838904869  -12.1115
1845059003  -12.0983
1853048027  -12.0990
1853996981  -12.1268
1866652357  -12.1138
1867985851  -12.1278
1869312007  -12.0746
1874027083  -12.0754
1886206123  -12.0628
1886783953  -12.0636
1892881451  -12.0248
1925055131  -11.9732
1932115051  -11.9744
1936538371  -11.9755
1937864377  -11.9897
1940084423  -11.9779
1951216219  -12.0048
1973576809  -12.0058
1981102603  -12.0196
1995474827  -12.0079
1996470149  -11.9709
1998525323  -11.9973
2004912251  -12.0235
2013105389  -12.0244
2032855843  -12.0129
2045681767  -12.0139
2050927003  -12.0149
2061935221  -12.0282
2069197253  -11.9801
2081639773  -12.0057
2083484603  -12.0189
2101604837  -12.0199
2104832507  -12.0450
2109330781  -12.0579
2111412467  -12.0347
2122496533  -12.0476
2122987109  -12.0009
2136322469  -12.0256
2140302811  -11.9793
2143148437  -11.9922
2156873723  -12.0167
2160092939  -12.0410
2166804667  -12.0070
2188453321  -12.0080
2201985173  -11.9744
2207267429  -11.9755
2210409869  -11.9766
2213080381  -11.9777
2227200091  -11.9675
2242515643  -11.9913
2245585429  -12.0149
2247040933  -12.0046
2248192619  -12.0280
2261591947  -12.0178
2272860683  -12.0410
2272927141  -12.0308
2273966677  -12.0427
2274344789  -12.0216
2281985851  -12.0334
2295706717  -12.0562
2298601883  -12.0570
2303594357  -12.0686
2319237509  -12.0910
2320246961  -12.1025
2323329851  -12.1031
2323359989  -12.1037
2330627851  -12.0937
2331371311  -12.0519
2334735649  -12.0633
2343706811  -12.0640
2359794491  -12.0543
2361442283  -12.0551
2389906709  -12.0454
2391369329  -12.0462
2423839897  -12.0263
2437410629  -12.0376
2439622511  -12.0281
2450208197  -12.0496
2475185753  -12.0606
2475913717  -12.0206
2494701641  -12.0011
2506847003  -12.0224
2515515643  -12.0435
2528291159  -12.0242
2532164267  -12.0251
2532723301  -12.0260
2540238319  -11.9870
2562685679  -11.9581
2575216411  -11.9592
2581724443  -11.9208
2595874997  -11.9121
2598086971  -11.9134
2603451619  -11.9245
2606089391  -11.9061
2613507557  -11.8977
2623120967  -11.8989
2625632291  -11.8906
2625901163  -11.8629
2631464971  -11.8259
2640943517  -11.7986
2643262541  -11.8097
2650560443  -11.7922
2650612037  -11.7558
2669342399  -11.7481
2690000597  -11.7404
2713253077  -11.7609
2719394731  -11.7439
2725020469  -11.7643
2725350731  -11.7286
2730028843  -11.7490
2734987819  -11.7229
2735844011  -11.6877
2744313083  -11.6804
2745150491  -11.6731
2750515057  -11.6475
2757745387  -11.6586
2760377923  -11.6697
2762110651  -11.6534
2778858143  -11.6644
2789224091  -11.6844
2790585227  -11.6772
2802995243  -11.6971
2806377967  -11.6989
2809626731  -11.6918
2809759717  -11.7114
2811326471  -11.6776
2816015701  -11.6618
2823142171  -11.6460
2838391729  -11.6655
2844355573  -11.6235
2849427127  -11.6255
2855396009  -11.6362
2860909687  -11.6382
2890378277  -11.6054
2894706979  -11.6247
2908711381  -11.6439
2931799613  -11.6631
2937656411  -11.6391
2960334037  -11.6496
2984608037  -11.6601
2999989283  -11.6789
3010165237  -11.6807
3024306469  -11.6487
3024540523  -11.6167
3037362073  -11.6187
3037823567  -11.6122
3049875209  -11.6310
3056182427  -11.6162
3060801323  -11.6264
3062581019  -11.6367
3070448389  -11.6220
3072443093  -11.6404
3076295309  -11.6258
3087422957  -11.6277
3092990939  -11.6132
3097290923  -11.6314
3102577739  -11.6088
3105154331  -11.6270
3111738137  -11.5802
3111957071  -11.5498
3112115551  -11.5276
3124749349  -11.4975
3128569237  -11.4676
3137330123  -11.4538
3138853163  -11.4641
3142999477  -11.4345
3147336869  -11.4368
3153983941  -11.4392
3162899237  -11.4415
3163474709  -11.4280
3171309137  -11.4461
3181982077  -11.4169
3198155777  -11.4193
3204444629  -11.4294
3205869211  -11.4006
3243579173  -11.4030
3266366011  -11.4053
3271617469  -11.4232
3278047691  -11.4332
3281002883  -11.4509
3301201061  -11.4531
3321778357  -11.4707
3329861069  -11.4881
3333639761  -11.4598
3336393883  -11.4772
3338355863  -11.4869
3348266617  -11.4815
3355280891  -11.4911
3358254203  -11.4932
3360483323  -11.4728
3371745151  -11.4899
3377318011  -11.4621
3381480007  -11.4568
3383461637  -11.4589
3386634551  -11.4759
3391803797  -11.4929
3392373827  -11.5097
3395273471  -11.5191
3397382389  -11.4917
3406034987  -11.5084
3416216731  -11.5104
3438075463  -11.5270
3440045429  -11.5144
3443640877  -11.5164
3459121451  -11.5328
3471293717  -11.5420
3471585757  -11.5584
3472670197  -11.5746
3486821237  -11.5836
3497620283  -11.5568
3505702283  -11.5658
3507919901  -11.5747
3527623877  -11.5766
3528433471  -11.5641
3548875621  -11.5802
3548996629  -11.5537
3553300837  -11.5202
3553534291  -11.5292
3564303341  -11.5170
3564788371  -11.5330
3574157003  -11.5418
3578795243  -11.5576
3588994051  -11.5455
3592938709  -11.5474
3598783037  -11.5492
3607342363  -11.5649
3610146523  -11.5391
3612002837  -11.5409
3621863081  -11.5152
3629099303  -11.4897
3653713981  -11.4917
3659694763  -11.4936
3660241841  -11.4683
3664231789  -11.4635
3668886629  -11.4654
3687471061  -11.4674
3697320763  -11.4559
3703081771  -11.4579
3721549451  -11.4599
3756836207  -11.4618
3762633997  -11.4705
3763345429  -11.4858
3763493803  -11.5011
3767083631  -11.4830
3779681531  -11.4849
3785805509  -11.4868
3796226971  -11.5019
3811270283  -11.5104
3827833189  -11.5056
3831622573  -11.5206
3856710607  -11.5355
3863388923  -11.5373
3868843003  -11.5260
3875134603  -11.5344
3875598757  -11.5231
3880071989  -11.5379
3903173371  -11.5138
3908951869  -11.5091
3909665323  -11.5238
3912910229  -11.5256
3922161403  -11.5274
3925939441  -11.5419
3931803971  -11.5501
3939795413  -11.5326
3964469477  -11.5280
3988397123  -11.5234
3989639659  -11.5252
4006212443  -11.5269
4010544859  -11.5287
4012968923  -11.5241
4021406603  -11.5007
4034769371  -11.4962
4035973517  -11.5043
4037490319  -11.5061
4049825581  -11.5016
4053207163  -11.4909
4073670197  -11.4927
4082217959  -11.4821
4096944629  -11.4963
4097498149  -11.4981
4097751803  -11.5060
4101554357  -11.5201
4109431877  -11.5157
4115302883  -11.5235
4115732183  -11.5252
4123191211  -11.5270
4126743883  -11.5286
4128055829  -11.5303
4130675803  -11.5260
4133988863  -11.5155
4147568101  -11.4930
4150541803  -11.5069
4153730443  -11.4965
4159508959  -11.4922
4166990917  -11.5000
4170833419  -11.5137
4177204309  -11.5274
4183548427  -11.5171
4186597861  -11.5307
4187859853  -11.5204
4191121829  -11.5221
4192834549  -11.5001
4206406651  -11.5077
4206689323  -11.5212
4247563211  -11.5346
4256253269  -11.5304
4257873611  -11.5262
4276635611  -11.5278
4292031631  -11.5353
4301650609  -11.5136
4313901563  -11.5152
4315739579  -11.5227
4326030521  -11.5359
4334346971  -11.5491
4359381589  -11.5623
4365716129  -11.5696
4371457313  -11.5596
4372751003  -11.5497
4374676469  -11.5513
4387358741  -11.5528
4388725163  -11.5659
4394316197  -11.5674
4414425731  -11.5803
4425358789  -11.5818
4437394763  -11.5833
4442306201  -11.5735
4444701083  -11.5863
4451692459  -11.5991
4456820143  -11.5949
4458200093  -11.5908
4462857403  -11.5810
4472897083  -11.5881
4487805317  -11.5896
4489501463  -11.5966
4513058603  -11.5869
4520904203  -11.5940
4521349123  -11.6065
4536592877  -11.6024
4538725237  -11.6039
4543551637  -11.5998
4554728237  -11.6012
4561263269  -11.6137
4562303189  -11.6096
4565094229  -11.6055
4567891291  -11.6069
4580512789  -11.6083
4584556997  -11.6152
4593262523  -11.6057
4594100113  -11.6180
4600094491  -11.6302
4602673157  -11.6370
4617202949  -11.6492
4626329509  -11.6397
4630210379  -11.6518
4633246757  -11.6585
4637425979  -11.6545
4640779739  -11.6665
4649813029  -11.6624
4653692753  -11.6530
4664883029  -11.6597
4665421331  -11.6610
4678248083  -11.6516
4681058491  -11.6582
4689988579  -11.6648
4704861851  -11.6714
4714053451  -11.6674
4724468597  -11.6792
4725935749  -11.6804
4726223797  -11.6764
4743805393  -11.6829
4752180637  -11.6737
4766383847  -11.6802
4774348939  -11.6866
4788047483  -11.6722
4793330603  -11.6526
4804203323  -11.6487
4804834871  -11.6500
4809834739  -11.6513
4813301131  -11.6319
4820237603  -11.6435
4828430851  -11.6448
4834560931  -11.6409
4862307269  -11.6525
4868974283  -11.6537
4871556847  -11.6601
4887949907  -11.6460
4889754827  -11.6575
4894745087  -11.6588
4895467261  -11.6702
4900937339  -11.6613
4904140861  -11.6676
4905192011  -11.6486
4909206571  -11.6397
4919068837  -11.6460
4922086493  -11.6574
4931945839  -11.6687
4933436117  -11.6749
4937282083  -11.6811
4943692987  -11.6873
4960551709  -11.6835
4970184731  -11.6797
4977433397  -11.6909
4987083509  -11.6921
4990636877  -11.6733
5010783149  -11.6696
5027208229  -11.6708
5029814707  -11.6571
5030165557  -11.6584
5030706749  -11.6399
5034764549  -11.6362
5037240979  -11.6374
5050883749  -11.6240
5051249803  -11.6203
5056275733  -11.6314
5056633843  -11.6277
5057249507  -11.6095
5073327403  -11.6010
5074565291  -11.5926
5078720089  -11.5890
5082197251  -11.5904
5087109473  -11.5868
5098596949  -11.5688
5100467371  -11.5750
5114262331  -11.5763
5114325121  -11.5680
5127999589  -11.5693
5132742619  -11.5802
5136497099  -11.5863
5143566709  -11.5876
5143694167  -11.5698
5143879529  -11.5807
5146883509  -11.5867
5151068971  -11.5975
5162408551  -11.6083
5163264721  -11.6048
5185288837  -11.5919
5192759269  -11.5884
5201021179  -11.5850
5215313027  -11.5910
5241408629  -11.6016
5247227303  -11.5982
5259221621  -11.5995
5264766203  -11.6101
5271010181  -11.6113
5277893923  -11.6219
5279432731  -11.6231
5279984923  -11.6336
5280274897  -11.6348
5300585051  -11.6360
5302966069  -11.6233
5316459931  -11.6291
5318812277  -11.6303
5335945333  -11.6223
5341224041  -11.6097
5353646789  -11.5833
5358600451  -11.5846
5360525083  -11.5858
5367805061  -11.5825
5371639993  -11.5929
5373356789  -11.5805
5373939359  -11.5908
5374912069  -11.5830
5380120891  -11.5797
5400485989  -11.5628
5413125427  -11.5640
5414469461  -11.5608
5436473111  -11.5530
5439511963  -11.5588
5449088789  -11.5601
5451362923  -11.5569
5459714009  -11.5582
5459954509  -11.5639
5476738369  -11.5697
5478915557  -11.5664
5485251491  -11.5677
5500068443  -11.5511
5505849919  -11.5568
5506303877  -11.5403
5507346331  -11.5505
5509269617  -11.5384
5516370469  -11.5353
5516395253  -11.5410
5521447829  -11.5423
5536012357  -11.5524
5537250091  -11.5404
5554005371  -11.5373
5577301307  -11.5430
5582162107  -11.5311
5590885291  -11.5324
5594543099  -11.5336
5603272019  -11.5393
5614742293  -11.5362
5638864201  -11.5375
5641666759  -11.5431
5646734459  -11.5357
5661105547  -11.5109
5668896293  -11.5209
5673438763  -11.5308
5683735819  -11.5321
5686374943  -11.5290
5695960357  -11.5303
5711356337  -11.5273
5712724763  -11.5200
5717214317  -11.5212
5726972897  -11.5311
5743599019  -11.5152
5745300949  -11.4994
5751253451  -11.5092
5755549301  -11.5191
5772581797  -11.5203
5779916437  -11.5046
5799918281  -11.5144
5815320949  -11.5157
5820511771  -11.5212
5827960813  -11.5267
5833972763  -11.5195
5838563483  -11.5292
5838713317  -11.5220
5843843419  -11.5232
5846487083  -11.5203
5852199077  -11.5090
5863530203  -11.5186
5865864931  -11.5031
5867133677  -11.5086
5873769071  -11.5182
5876285797  -11.5111
5889818917  -11.5165
5890130803  -11.5219
5915860331  -11.5190
5921219371  -11.5120
5940480859  -11.5215
5946322483  -11.5310
5947823051  -11.5240
5970786373  -11.5252
5977412333  -11.5182
6011103401  -11.5030
6027432337  -11.5002
6033167711  -11.5096
6034647727  -11.5068
6039480283  -11.4835
6051989051  -11.4766
6053884703  -11.4697
6057627083  -11.4751
6068132971  -11.4723
6085329407  -11.4654
6092602843  -11.4708
6100180811  -11.4761
6122204603  -11.4774
6168747037  -11.4706
6173105371  -11.4800
6192899189  -11.4812
6193430099  -11.4906
6195717611  -11.4878
6198228349  -11.4891
6198392357  -11.4943
6200331659  -11.5036
6228511669  -11.5128
6230822069  -11.4981
6232243211  -11.5033
6236186839  -11.5005
6242572411  -11.5097
6253952597  -11.5189
6259874581  -11.5241
6264850219  -11.5332
6277097429  -11.5305
6279924923  -11.5356
6280277077  -11.5447
6300078437  -11.5419
6345076051  -11.5431
6352022123  -11.5442
6355414229  -11.5297
6358075931  -11.5230
6371637749  -11.5242
6373142981  -11.5332
6379689317  -11.5305
6380587909  -11.5356
6384357797  -11.5406
6387444881  -11.5496
6390349129  -11.5546
6390710603  -11.5558
6398930971  -11.5647
6402772267  -11.5736
6404269483  -11.5631
6406804571  -11.5603
6424530263  -11.5653
6424993301  -11.5510
6429003307  -11.5598
6435155501  -11.5532
6440939861  -11.5544
6442247723  -11.5555
6446573291  -11.5566
6453291707  -11.5539
6454554149  -11.5474
6466334417  -11.5485
6469940203  -11.5420
6479236369  -11.5508
6483531403  -11.5557
6494539657  -11.5606
6501516523  -11.5617
6520653527  -11.5590
6522283051  -11.5602
6526401109  -11.5613
6526991557  -11.5586
6540744481  -11.5597
6541293491  -11.5646
6544304587  -11.5657
6550916363  -11.5705
6575064049  -11.5679
6580897669  -11.5652
6585470891  -11.5475
6590956357  -11.5336
6592052449  -11.5385
6608219083  -11.5322
6621500269  -11.5408
6631873483  -11.5269
6647516389  -11.5355
6657251831  -11.5367
6665658523  -11.5415
6678627953  -11.5463
6679374469  -11.5511
6680762057  -11.5596
6699955349  -11.5607
6706131077  -11.5544
6734130737  -11.5518
6734181637  -11.5603
6738600221  -11.5540
6753685483  -11.5367
6760373797  -11.5268
6766058447  -11.5096
6770367323  -11.5107
6774362411  -11.5192
6790676219  -11.5239
6797614757  -11.5177
6808172197  -11.5116
6809709331  -11.5091
6814835737  -11.5102
6816723943  -11.5150
6819030629  -11.5124
6837537209  -11.5172
6872822777  -11.5183
6877951163  -11.5086
6879280033  -11.4916
6885671083  -11.4928
6899024123  -11.4939
6909347717  -11.4951
6916392757  -11.4818
6926074327  -11.4614
6928582147  -11.4697
6933434149  -11.4709
6933825163  -11.4577
6942408229  -11.4553
6943602223  -11.4565
6944887909  -11.4541
6953867461  -11.4624
6958467569  -11.4600
6959273831  -11.4541
6966072521  -11.4623
6966319757  -11.4635
6976870541  -11.4647
6982817669  -11.4552
6991653061  -11.4634
6991813831  -11.4681
6994223669  -11.4728
7001917739  -11.4669
7006552099  -11.4540
7013373173  -11.4551
7015492837  -11.4563
7016532779  -11.4504
7023346741  -11.4516
7026632731  -11.4562
7030119997  -11.4644
7031302547  -11.4620
7033582651  -11.4667
7033776559  -11.4539
7035795397  -11.4585
7041507163  -11.4527
7054411291  -11.4538
7059575051  -11.4619
7073899993  -11.4665
7074388549  -11.4677
7079920723  -11.4653
7090880597  -11.4630
7090973723  -11.4572
7094913157  -11.4653
7102186823  -11.4698
7102751297  -11.4606
7112537891  -11.4514
7126813691  -11.4560
7157534011  -11.4640
7168471307  -11.4617
7170113017  -11.4663
7172753633  -11.4537
7178184269  -11.4514
7193779597  -11.4560
7207827931  -11.4639
7215283477  -11.4650
7218660437  -11.4729
7223793211  -11.4571
7223800069  -11.4650
7224374309  -11.4695
7243627691  -11.4570
7255890181  -11.4548
7262060437  -11.4458
7274788523  -11.4435
7277703317  -11.4480
7289640011  -11.4491
7289673829  -11.4368
7291200523  -11.4346
7293810751  -11.4256
7306805323  -11.4134
7312407803  -11.4112
7323496003  -11.4157
7334564059  -11.4235
7335296149  -11.4313
7345799147  -11.4291
7354312457  -11.4103
7356870517  -11.4048
7363301557  -11.3993
7389499121  -11.4004
7419246203  -11.3983
7424815309  -11.4061
7427677291  -11.3940
7435790903  -11.3951
7483323989  -11.3963
7489185163  -11.4041
7505634629  -11.3953
7507060523  -11.3932
7514374729  -11.3944
7528085729  -11.4021
7531025797  -11.4065
7537168117  -11.4142
7538979109  -11.4088
7541468443  -11.4165
7545902437  -11.4176
7548373421  -11.4188
7557497819  -11.4264
7566831667  -11.4341
7571237581  -11.4417
7574349637  -11.4428
7577146757  -11.4406
7577498807  -11.4417
7581559771  -11.4428
7588408277  -11.4375
7590378461  -11.4450
7593864731  -11.4461
7596355229  -11.4504
7610410331  -11.4547
7616435131  -11.4462
7626466277  -11.4440
7626648563  -11.4387
7633401029  -11.4173
7638649957  -11.4216
7643682757  -11.4098
7649849189  -11.4142
7656461851  -11.4153
7662223643  -11.4164
7676643571  -11.4047
7678002517  -11.4090
7680008773  -11.3974
7685830459  -11.3985
7689712801  -11.3996
7696838837  -11.4071
7712628689  -11.4146
7717357771  -11.4157
7720801931  -11.4073
7724432951  -11.4084
7724536487  -11.4158
7732841371  -11.4169
7736055731  -11.4085
7746835013  -11.4128
7749855559  -11.4202
7762790017  -11.4181
7787138917  -11.4255
7789421729  -11.4172
7789824661  -11.4214
7809169183  -11.4194
7819019629  -11.4236
7820119933  -11.4153
7820903359  -11.4195


==> data/prime_loglog_r5_p7.dat <==
19047851  -11.2765
64921931  -11.4177
67445803  -11.4676
74129723  -12.2221
84602123  -12.1011
106974317  -12.0290
111061427  -11.5616
117138251  -11.2122
122882843  -10.9412
138437407  -11.0195
161759189  -11.3538
169624549  -10.8979
177858971  -11.1920
185220011  -11.2344
214371643  -11.4701
232113701  -11.3079
238055563  -11.3391
271522949  -11.0387
288935749  -11.2391
305064469  -10.9744
312965659  -10.8766
328348261  -10.9233
350814923  -10.7075
368531327  -10.7583
369762859  -10.8051
375559183  -10.7337
377199611  -10.4466
381568169  -10.2866
387911191  -10.4465
403781071  -10.0983
405397247  -10.1579
417607237  -10.0272
421555931  -9.81399
423656491  -9.78907
424525483  -9.85099
434451559  -9.90959
445425371  -9.88432
449036683  -9.93914
461198411  -9.83778
462453301  -9.66667
462886181  -9.57692
477089029  -9.70543
479705957  -9.75834
483147611  -9.67272
505619747  -9.59101
509353087  -9.51286
537450731  -9.50200
539981581  -9.49161
546427241  -9.60420
550609237  -9.65228
554986381  -9.52189
561524443  -9.45428
562599511  -9.33256
582114997  -9.21537
583797509  -9.21173
597907643  -9.26196
610503989  -9.36325
627316091  -9.46117
628138123  -9.50478
633548287  -9.49682
633869189  -9.53844
636217523  -9.57874
640871963  -9.61778
647011763  -9.60860
674188147  -9.55345
682081669  -9.49999
683867537  -9.44813
690119371  -9.48644
700673489  -9.39263
713658971  -9.43073
716548643  -9.42530
773361559  -9.37825
780287477  -9.45657
793504093  -9.41040
812915029  -9.44606
812966293  -9.44103
815665063  -9.51461
817224739  -9.47010
817615993  -9.50322
821234971  -9.53551
829173439  -9.56703
830078779  -9.59779
834629869  -9.62781
834923701  -9.69311
836453557  -9.72131
838095989  -9.74886
839095883  -9.81053
845486171  -9.73340
845767771  -9.69197
849378349  -9.68506
853907203  -9.64508
861593077  -9.67173
867234187  -9.66529
871767947  -9.65900
876140857  -9.71653
876405349  -9.64682
877231493  -9.60974
881104681  -9.63516
887019869  -9.62951
895105241  -9.59373
906032873  -9.61861
932251883  -9.67273
941913899  -9.72583
947637107  -9.74880
948937643  -9.80018
961321211  -9.82204
967626193  -9.78687
971076383  -9.80847
989437663  -9.77409
995933483  -9.76790
1005664229  -9.78915
1012090109  -9.72882
1015566731  -9.75005
1021142699  -9.79751
1026478709  -9.84417
1036416347  -9.83774
1081431269  -9.85742
1083199589  -9.87677
1104682141  -9.89582
1106064389  -9.91456
1113662393  -9.93300
1115789957  -9.95114
1120392223  -9.94430
1120490731  -9.98656
1136078639  -10.0038
1142238709  -10.0209
1142431793  -10.0137
1147971131  -10.0067
1159054411  -10.0233
1159360597  -10.0397
1166306789  -10.0790
1168181243  -10.0948
1192519243  -10.0874
1200888089  -10.1029
1207689157  -10.1181
1210562237  -10.1332
1221794659  -10.1258
1227747013  -10.1406
1241564627  -10.0895
1259048597  -10.1043
1260839627  -10.0543
1267976069  -10.0692
1280131849  -10.0839
1285751449  -10.0984
1290343771  -10.1337
1300968677  -10.1268
1305860837  -10.0579
1307376683  -10.0311
1322240651  -10.0455
1335130523  -10.0395
1347430571  -10.0536
1349175329  -10.0276
1354221251  -10.0417
1364175431  -10.0556
1366102651  -10.0300
1375463051  -10.0438
1381536251  -10.0575
1386947557  -10.0131
1391725003  -10.0268
1392381433  -9.98321
1393698571  -9.94013
1394497157  -9.97282
1396464191  -10.0051
1396745963  -10.0184
1396826677  -10.0131
1398817403  -10.0262
1416149321  -10.0209
1416957931  -9.99758
1420106603  -9.99253
1427947909  -9.96961
1432884799  -9.98262
1434728699  -9.94230
1438005131  -9.97294
1447121519  -9.98572
1448075429  -9.99835
1450769611  -9.97619
1453319963  -9.98873
1460826739  -9.98401
1461525433  -9.96230
1467027589  -9.90696
1475194157  -9.91962
1485104443  -9.89864
1501544503  -9.87789
1507588541  -9.89052
1509893549  -9.87005
1514558443  -9.86619
1521544357  -9.89502
1525384151  -9.90731
1530534917  -9.87103
1533446401  -9.85120
1541840171  -9.86354
1556076757  -9.89166
1566529891  -9.90367
1572484273  -9.93131
1590673823  -9.91169
1603778483  -9.90787
1608017717  -9.88858
1630202689  -9.90034
1642830811  -9.89665
1644222709  -9.90826
1646949637  -9.93496
1685160109  -9.91604
1689464389  -9.94247
1691907691  -9.95366
1711496197  -9.93493
1721409629  -9.90154
1724140043  -9.92755
1729549691  -9.90922
1739402479  -9.89107
1756295179  -9.90222
1757666039  -9.91326
1771410437  -9.86650
1783256047  -9.82018
1787019623  -9.83146
1792097243  -9.82842
1802137033  -9.83957
1804718051  -9.86472
1809252719  -9.86157
1827859447  -9.85846
1833983237  -9.86929
1834906987  -9.89386
1838904869  -9.91822
1845059003  -9.90119
1853048027  -9.88432
1853996981  -9.89480
1866652357  -9.87810
1867985851  -9.88852
1869312007  -9.87200
1874027083  -9.84226
1886206123  -9.85271
1886783953  -9.86307
1892881451  -9.86015
1925055131  -9.81783
1932115051  -9.78896
1936538371  -9.76034
1937864377  -9.75791
1940084423  -9.76843
1951216219  -9.76600
1973576809  -9.72514
1981102603  -9.73568
1995474827  -9.72071
1996470149  -9.69320
1998525323  -9.67853
2004912251  -9.63886
2013105389  -9.63704
2032855843  -9.64771
2045681767  -9.65829
2050927003  -9.63170
2061935221  -9.61764
2069197253  -9.62822
2081639773  -9.65094
2083484603  -9.66131
2101604837  -9.67161
2104832507  -9.63353
2109330781  -9.58372
2111412467  -9.59420
2122496533  -9.60461
2122987109  -9.59115
2136322469  -9.58965
2140302811  -9.61175
2143148437  -9.62194
2156873723  -9.63205
2160092939  -9.64208
2166804667  -9.60556
2188453321  -9.58089
2201985173  -9.59102
2207267429  -9.60107
2210409869  -9.58814
2213080381  -9.55250
2227200091  -9.56259
2242515643  -9.57261
2245585429  -9.58256
2247040933  -9.60368
2248192619  -9.60223
2261591947  -9.60081
2272860683  -9.58827
2272927141  -9.59799
2273966677  -9.60764
2274344789  -9.61722
2281985851  -9.59384
2295706717  -9.60340
2298601883  -9.61290
2303594357  -9.61149
2319237509  -9.61009
2320246961  -9.59792
2323329851  -9.61805
2323359989  -9.58454
2330627851  -9.58325
2331371311  -9.60323
2334735649  -9.60188
2343706811  -9.57944
2359794491  -9.55716
2361442283  -9.56648
2389906709  -9.56529
2391369329  -9.53286
2423839897  -9.54219
2437410629  -9.55145
2439622511  -9.56065
2450208197  -9.56979
2475185753  -9.57888
2475913717  -9.59812
2494701641  -9.60706
2506847003  -9.62609
2515515643  -9.61466
2528291159  -9.60330
2532164267  -9.59201
2532723301  -9.58080
2540238319  -9.56966
2562685679  -9.56855
2575216411  -9.57738
2581724443  -9.58614
2595874997  -9.56528
2598086971  -9.57403
2603451619  -9.57294
2606089391  -9.59138
2613507557  -9.59997
2623120967  -9.58910
2625632291  -9.57829
2625901163  -9.58685
2631464971  -9.57612
2640943517  -9.58463
2643262541  -9.60265
2650560443  -9.58244
2650612037  -9.59086
2669342399  -9.59922
2690000597  -9.61699
2713253077  -9.62523
2719394731  -9.63343
2725020469  -9.64158
2725350731  -9.62169
2730028843  -9.63912
2734987819  -9.65646
2735844011  -9.63670
2744313083  -9.60785
2745150491  -9.60674
2750515057  -9.59648
2757745387  -9.58627
2760377923  -9.57613
2762110651  -9.57513
2778858143  -9.58320
2789224091  -9.60025
2790585227  -9.60820
2802995243  -9.58019
2806377967  -9.55234
2809626731  -9.54250
2809759717  -9.55053
2811326471  -9.54076
2816015701  -9.53104
2823142171  -9.54786
2838391729  -9.53818
2844355573  -9.52856
2849427127  -9.52775
2855396009  -9.54439
2860909687  -9.54354
2890378277  -9.55137
2894706979  -9.55916
2908711381  -9.54965
2931799613  -9.54880
2937656411  -9.55654
2960334037  -9.56424
2984608037  -9.55483
2999989283  -9.56250
3010165237  -9.54465
3024306469  -9.55231
3024540523  -9.54303
3037362073  -9.53381
3037823567  -9.54144
3049875209  -9.54903
3056182427  -9.55658
3060801323  -9.55576
3062581019  -9.55494
3070448389  -9.55412
3072443093  -9.52851
3076295309  -9.51952
3087422957  -9.52703
3092990939  -9.54271
3097290923  -9.51740
3102577739  -9.50854
3105154331  -9.50787
3111738137  -9.52343
3111957071  -9.52273
3112115551  -9.52202
3124749349  -9.52132
3128569237  -9.51259
3137330123  -9.51994
3138853163  -9.50327
3142999477  -9.51060
3147336869  -9.50199
3153983941  -9.50929
3162899237  -9.49281
3163474709  -9.50010
3171309137  -9.50735
3181982077  -9.50671
3198155777  -9.49825
3204444629  -9.47420
3205869211  -9.47365
3243579173  -9.48089
3266366011  -9.48034
3271617469  -9.47979
3278047691  -9.47152
3281002883  -9.47869
3301201061  -9.48583
3321778357  -9.49294
3329861069  -9.50002
3333639761  -9.49181
3336393883  -9.49885
3338355863  -9.51344
3348266617  -9.50526
3355280891  -9.49712
3358254203  -9.51162
3360483323  -9.48848
3371745151  -9.47294
3377318011  -9.47992
3381480007  -9.47194
3383461637  -9.47888
3386634551  -9.47837
3391803797  -9.49267
3392373827  -9.49952
3395273471  -9.49159
3397382389  -9.49840
3406034987  -9.48318
3416216731  -9.48999
3438075463  -9.48216
3440045429  -9.48894
3443640877  -9.48115
3459121451  -9.47339
3471293717  -9.48015
3471585757  -9.48688
3472670197  -9.47916
3486821237  -9.49305
3497620283  -9.50687
3505702283  -9.50632
3507919901  -9.52005
3527623877  -9.49811
3528433471  -9.50469
3548875621  -9.51125
3548996629  -9.51777
3553300837  -9.50310
3553534291  -9.50257
3564303341  -9.49502
3564788371  -9.50153
3574157003  -9.49402
3578795243  -9.48654
3588994051  -9.48606
3592938709  -9.49253
3598783037  -9.49897
3607342363  -9.49155
3610146523  -9.48416
3612002837  -9.49058
3621863081  -9.49697
3629099303  -9.48962
3653713981  -9.47547
3659694763  -9.48185
3660241841  -9.48821
3664231789  -9.48775
3668886629  -9.49406
3687471061  -9.49359
3697320763  -9.50662
3703081771  -9.51286
3721549451  -9.51907
3756836207  -9.51184
3762633997  -9.51803
3763345429  -9.53088
3763493803  -9.53034
3767083631  -9.53645
3779681531  -9.54918
3785805509  -9.54198
3796226971  -9.52820
3811270283  -9.52108
3827833189  -9.51399
3831622573  -9.50693
3856710607  -9.49334
3863388923  -9.48636
3868843003  -9.47940
3875134603  -9.48550
3875598757  -9.49158
3880071989  -9.48466
3903173371  -9.46481
3908951869  -9.47736
3909665323  -9.48341
3912910229  -9.49586
3922161403  -9.49543
3925939441  -9.50781
3931803971  -9.50096
3939795413  -9.50051
3964469477  -9.50644
3988397123  -9.51235
3989639659  -9.48651
4006212443  -9.47978
4010544859  -9.47939
4012968923  -9.46639
4021406603  -9.47232
4034769371  -9.48451
4035973517  -9.47158
4037490319  -9.45870
4049825581  -9.45211
4053207163  -9.43933
4073670197  -9.42659
4082217959  -9.42632
4096944629  -9.42605
4097498149  -9.43196
4097751803  -9.43785
4101554357  -9.43140
4109431877  -9.42498
4115302883  -9.41245
4115732183  -9.42445
4123191211  -9.42419
4126743883  -9.43613
4128055829  -9.44193
4130675803  -9.42949
4133988863  -9.43528
4147568101  -9.42895
4150541803  -9.42265
4153730443  -9.41637
4159508959  -9.42816
4166990917  -9.42190
4170833419  -9.42764
4177204309  -9.43337
4183548427  -9.42713
4186597861  -9.42091
4187859853  -9.41473
4191121829  -9.39669
4192834549  -9.39649
4206406651  -9.39630
4206689323  -9.40201
4247563211  -9.41359
4256253269  -9.40161
4257873611  -9.40728
4276635611  -9.41878
4292031631  -9.40101
4301650609  -9.40666
4313901563  -9.38897
4315739579  -9.38299
4326030521  -9.37122
4334346971  -9.38267
4359381589  -9.38830
4365716129  -9.38237
4371457313  -9.36493
4372751003  -9.37056
4374676469  -9.35895
4387358741  -9.36457
4388725163  -9.37017
4394316197  -9.36433
4414425731  -9.35852
4425358789  -9.35272
4437394763  -9.35831
4442306201  -9.36388
4444701083  -9.35811
4451692459  -9.36365
4456820143  -9.36354
4458200093  -9.36906
4462857403  -9.36332
4472897083  -9.35760
4487805317  -9.34631
4489501463  -9.32947
4513058603  -9.33500
4520904203  -9.34052
4521349123  -9.33490
4536592877  -9.32929
4538725237  -9.34033
4543551637  -9.34579
4554728237  -9.35124
4561263269  -9.35667
4562303189  -9.35108
4565094229  -9.35649
4567891291  -9.34544
4580512789  -9.32896
4584556997  -9.31253
4593262523  -9.32343
4594100113  -9.30707
4600094491  -9.30707
4602673157  -9.30165
4617202949  -9.30707
4626329509  -9.31788
4630210379  -9.32326
4633246757  -9.32323
4637425979  -9.32859
4640779739  -9.32855
4649813029  -9.32852
4653692753  -9.33383
4664883029  -9.31242
4665421331  -9.31775
4678248083  -9.30709
4681058491  -9.30178
4689988579  -9.30710
4704861851  -9.31240
4714053451  -9.30711
4724468597  -9.31239
4725935749  -9.30712
4726223797  -9.30713
4743805393  -9.28613
4752180637  -9.27044
4766383847  -9.27051
4774348939  -9.28103
4788047483  -9.27587
4793330603  -9.26551
4804203323  -9.27599
4804834871  -9.27086
4809834739  -9.27611
4813301131  -9.27100
4820237603  -9.27107
4828430851  -9.27114
4834560931  -9.27636
4862307269  -9.27642
4868974283  -9.28162
4871556847  -9.28680
4887949907  -9.28684
4889754827  -9.28689
4894745087  -9.27164
4895467261  -9.27171
4900937339  -9.26670
4904140861  -9.27693
4905192011  -9.26686
4909206571  -9.27706
4919068837  -9.28722
4922086493  -9.28222
4931945839  -9.26215
4933436117  -9.26223
4937282083  -9.26232
4943692987  -9.25740
4960551709  -9.25750
4970184731  -9.24261
4977433397  -9.22778
4987083509  -9.23290
4990636877  -9.23800
5010783149  -9.23813
5027208229  -9.23826
5029814707  -9.23839
5030165557  -9.24839
5030706749  -9.24358
5034764549  -9.23877
5037240979  -9.23890
5050883749  -9.23412
5051249803  -9.23915
5056275733  -9.22950
5056633843  -9.22475
5057249507  -9.22978
5073327403  -9.23479
5074565291  -9.22520
5078720089  -9.21564
5082197251  -9.22065
5087109473  -9.21113
5098596949  -9.20647
5100467371  -9.20664
5114262331  -9.21646
5114325121  -9.22624
5127999589  -9.21198
5132742619  -9.20735
5136497099  -9.19795
5143566709  -9.18380
5143694167  -9.17924
5143879529  -9.17469
5146883509  -9.17016
5151068971  -9.17039
5162408551  -9.16114
5163264721  -9.16138
5185288837  -9.16163
5192759269  -9.15715
5201021179  -9.16212
5215313027  -9.16236
5241408629  -9.14380
5247227303  -9.15346
5259221621  -9.15841
5264766203  -9.16334
5271010181  -9.16826
5277893923  -9.15449
5279432731  -9.15475
5279984923  -9.16431
5280274897  -9.15526
5300585051  -9.15552
5302966069  -9.14650
5316459931  -9.14677
5318812277  -9.13780
5335945333  -9.12886
5341224041  -9.12915
5353646789  -9.12944
5358600451  -9.11596
5360525083  -9.12086
5367805061  -9.11658
5371639993  -9.11689
5373356789  -9.12177
5373939359  -9.11751
5374912069  -9.12237
5380120891  -9.11358
5400485989  -9.11843
5413125427  -9.12327
5414469461  -9.11452
5436473111  -9.11483
5439511963  -9.11966
5449088789  -9.12897
5451362923  -9.12926
5459714009  -9.12955
5459954509  -9.11189
5476738369  -9.12117
5478915557  -9.11700
5485251491  -9.10837
5500068443  -9.10422
5505849919  -9.10900
5506303877  -9.11822
5507346331  -9.12297
5509269617  -9.11883
5516370469  -9.11913
5516395253  -9.11058
5521447829  -9.10206
5536012357  -9.08915
5537250091  -9.08509
5554005371  -9.07664
5577301307  -9.07261
5582162107  -9.08175
5590885291  -9.07334
5594543099  -9.07808
5603272019  -9.08281
5614742293  -9.08316
5638864201  -9.08787
5641666759  -9.08821
5646734459  -9.08421
5661105547  -9.08456
5668896293  -9.08924
5673438763  -9.08959
5683735819  -9.07696
5686374943  -9.07300
5695960357  -9.07768
5711356337  -9.06943
5712724763  -9.06550
5717214317  -9.06158
5726972897  -9.06624
5743599019  -9.06233
5745300949  -9.06699
5751253451  -9.06736
5755549301  -9.06346
5772581797  -9.04255
5779916437  -9.04295
5799918281  -9.05185
5815320949  -9.06072
5820511771  -9.06533
5827960813  -9.06993
5833972763  -9.07875
5838563483  -9.08332
5838713317  -9.08787
5843843419  -9.08821
5846487083  -9.09695
5852199077  -9.10148
5863530203  -9.10180
5865864931  -9.11048
5867133677  -9.09826
5873769071  -9.09441
5876285797  -9.10307
5889818917  -9.10755
5890130803  -9.10370
5915860331  -9.11232
5921219371  -9.11677
5940480859  -9.12121
5946322483  -9.12564
5947823051  -9.12179
5970786373  -9.11384
5977412333  -9.12238
6011103401  -9.11444
6027432337  -9.11063
6033167711  -9.11915
6034647727  -9.12354
6039480283  -9.12792
6051989051  -9.13638
6053884703  -9.13665
6057627083  -9.14100
6068132971  -9.14534
6085329407  -9.15373
6092602843  -9.15804
6100180811  -9.16234
6122204603  -9.16663
6168747037  -9.16281
6173105371  -9.16305
6192899189  -9.16329
6193430099  -9.15950
6195717611  -9.15974
6198228349  -9.15596
6198392357  -9.16022
6200331659  -9.16447
6228511669  -9.16871
6230822069  -9.17294
6232243211  -9.17716
6236186839  -9.17738
6242572411  -9.18158
6253952597  -9.18975
6259874581  -9.18200
6264850219  -9.17428
6277097429  -9.16657
6279924923  -9.16680
6280277077  -9.17494
6300078437  -9.16726
6345076051  -9.16749
6352022123  -9.16772
6355414229  -9.16402
6358075931  -9.16032
6371637749  -9.15271
6373142981  -9.15688
6379689317  -9.15713
6380587909  -9.13781
6384357797  -9.12636
6387444881  -9.12664
6390349129  -9.13472
6390710603  -9.13888
6398930971  -9.13914
6402772267  -9.14717
6404269483  -9.15518
6406804571  -9.15542
6424530263  -9.15953
6424993301  -9.14818
6429003307  -9.14843
6435155501  -9.15254
6440939861  -9.15279
6442247723  -9.14919
6446573291  -9.15328
6453291707  -9.14585
6454554149  -9.13845
6466334417  -9.14253
6469940203  -9.13133
6479236369  -9.13542
6483531403  -9.12425
6494539657  -9.13214
6501516523  -9.13621
6520653527  -9.14028
6522283051  -9.14433
6526401109  -9.15216
6526991557  -9.15619
6540744481  -9.16021
6541293491  -9.15289
6544304587  -9.14937
6550916363  -9.15338
6575064049  -9.14234
6580897669  -9.14635
6585470891  -9.14660
6590956357  -9.13561
6592052449  -9.13213
6608219083  -9.13613
6621500269  -9.12519
6631873483  -9.12174
6647516389  -9.12574
6657251831  -9.11485
6665658523  -9.11514
6678627953  -9.11914
6679374469  -9.11572
6680762057  -9.12341
6699955349  -9.12739
6706131077  -9.13136
6734130737  -9.11317
6734181637  -9.11346
6738600221  -9.12111
6753685483  -9.12139
6760373797  -9.12535
6766058447  -9.12562
6770367323  -9.11490
6774362411  -9.11884
6790676219  -9.11181
6797614757  -9.10845
6808172197  -9.09779
6809709331  -9.10174
6814835737  -9.10933
6816723943  -9.09871
6819030629  -9.09538
6837537209  -9.09569
6872822777  -9.09962
6877951163  -9.09992
6879280033  -9.10746
6885671083  -9.10414
6899024123  -9.10804
6909347717  -9.09752
6916392757  -9.09783
6926074327  -9.10532
6928582147  -9.10921
6933434149  -9.09515
6933825163  -9.09546
6942408229  -9.09576
6943602223  -9.08892
6944887909  -9.07852
6953867461  -9.07171
6958467569  -9.07917
6959273831  -9.07949
6966072521  -9.07626
6966319757  -9.07303
6976870541  -9.06982
6982817669  -9.07369
6991653061  -9.07402
6991813831  -9.07081
6994223669  -9.06055
7001917739  -9.06442
7006552099  -9.06476
7013373173  -9.05805
7015492837  -9.05488
7016532779  -9.05874
7023346741  -9.05558
7026632731  -9.05592
7030119997  -9.05277
7031302547  -9.05661
7033582651  -9.05346
7033776559  -9.05032
7035795397  -9.05067
7041507163  -9.03710
7054411291  -9.04094
7059575051  -9.03783
7073899993  -9.03819
7074388549  -9.04548
7079920723  -9.03546
7090880597  -9.03928
7090973723  -9.02928
7094913157  -9.03310
7102186823  -9.03691
7102751297  -9.03383
7112537891  -9.03763
7126813691  -9.03456
7157534011  -9.02806
7168471307  -9.03186
7170113017  -9.03907
7172753633  -9.04627
7178184269  -9.05345
7193779597  -9.06062
7207827931  -9.06436
7215283477  -9.06810
7218660437  -9.05482
7223793211  -9.05856
7223800069  -9.06229
7224374309  -9.05923
7243627691  -9.05956
7255890181  -9.05313
7262060437  -9.05685
7274788523  -9.05381
7277703317  -9.05752
7289640011  -9.06459
7289673829  -9.07165
7291200523  -9.07533
7293810751  -9.08236
7306805323  -9.07261
7312407803  -9.06287
7323496003  -9.06655
7334564059  -9.06353
7335296149  -9.06386
7345799147  -9.06418
7354312457  -9.05784
7356870517  -9.06150
7363301557  -9.04520
7389499121  -9.04887
7419246203  -9.04257
7424815309  -9.03629
7427677291  -9.03002
7435790903  -9.03369
7483323989  -9.02413
7489185163  -9.02780
7505634629  -9.03146
7507060523  -9.03512
7514374729  -9.03547
7528085729  -9.03912
7531025797  -9.02961
7537168117  -9.03325
7538979109  -9.04017
7541468443  -9.04379
7545902437  -9.04086
7548373421  -9.03141
7557497819  -9.03503
7566831667  -9.03864
7571237581  -9.03573
7574349637  -9.03609
7577146757  -9.03319
7577498807  -9.04003
7581559771  -9.03714
7588408277  -9.04073
7590378461  -9.04107
7593864731  -9.03495
7596355229  -9.03530
7610410331  -9.03565
7616435131  -9.03922
7626466277  -9.03635
7626648563  -9.03026
7633401029  -9.03383
7638649957  -9.03418
7643682757  -9.04094
7649849189  -9.03808
7656461851  -9.04483
7662223643  -9.04837
7676643571  -9.04550
7678002517  -9.04903
7680008773  -9.05255
7685830459  -9.05288
7689712801  -9.04366
7696838837  -9.04718
7712628689  -9.05069
7717357771  -9.03516
7720801931  -9.04184
7724432951  -9.03901
7724536487  -9.04252
7732841371  -9.04918
7736055731  -9.04319
7746835013  -9.04353
7749855559  -9.04071
7762790017  -9.04420
7787138917  -9.04139
7789421729  -9.03859
7789824661  -9.03579
7809169183  -9.03300
7819019629  -9.02708
7820119933  -9.03369
7820903359  -9.03716


==> data/prime_sqrt_r0_p5.dat <==
11  3.316624
17  -2.46479
19  2.715703
37  2.036777
67  4.903563
73  6.934303
89  3.248265
109  6.757347
113  8.368785
139  6.352924
179  9.424228
233  11.18293
307  15.71391
307  14.59148
307  15.95491
307  14.95772
353  16.28825
431  11.92325
443  15.72678
503  10.45491
503  7.821092
557  7.465588
571  5.063118
593  6.881454
659  8.659876
701  10.36345
733  9.979618
739  11.56495
1153  13.50794
1171  10.77635
1187  10.42873
1187  14.40944
1187  16.06084
1259  14.54486
1259  17.17064
1289  14.69909
1297  16.24851
1321  16.77738
1373  16.34719
1433  17.83126
1613  19.35549
1867  20.95220
1901  17.42305
1907  19.01203
1913  20.53345
1979  22.02124
2089  19.60779
2089  16.34269
2089  16.94193
2143  18.45480
2213  19.93774
3181  19.17799
3547  18.93083
4457  28.61460
5987  27.80622
7057  28.96317
8543  34.56025
9151  30.97979
10099  30.00693
11059  39.59403
12553  30.42859
15299  33.55189
16193  40.40851
17443  47.43576
19081  48.56805
21493  54.06353
23011  49.39437
24691  53.48736
27773  63.06399
30223  61.82089
31891  54.49040
33893  53.17623
37313  63.00544
38791  69.13430
41809  71.64130
43651  82.38985
45433  87.85763
48313  88.51396
50753  94.61795
51593  94.49026
55171  98.98781
57203  98.20992
59113  95.56333
60089  89.20369
63907  93.39226
66529  92.37573
68059  90.13147
70067  96.10671
71837  95.74569
74731  96.03192
76579  98.77047
78877  97.82625
81077  101.7621
81931  102.6231
85427  102.8871
87877  104.9563
116827  131.6803
146161  164.0500
175859  159.4812
211427  182.5206
277169  197.3617
6297059  631.6169
14536733  935.7476
24037003  1164.104
34361597  1283.371
45511267  1461.812
49551331  1506.833
53677297  1559.052
57784637  1618.014
62057549  1655.999
66211237  1715.867
70591673  1776.160
74993917  1835.618
79463213  1885.692
84061979  1910.910
88794637  1953.237
93394013  1993.361
98329339  2030.287
103242619  2079.688
108043693  2105.459
112881449  2146.259
117724339  2199.610
122635027  2252.128
127556941  2301.060
132570271  2322.089
137530597  2368.531
142778323  2416.643
147892607  2465.223
153042803  2490.212
158275087  2534.417
163420567  2558.234
168769787  2589.242
174038863  2628.002
179544271  2670.335
184847347  2687.566
190325909  2702.663
195744149  2735.180
201684253  2778.828
207011699  2808.004
212686979  2846.602
218445803  2866.752
223910651  2907.137
229580531  2947.833
235193947  2983.011
240910939  3019.521
246563347  3056.845
252466597  3098.665
258209027  3148.885
264139639  3180.475
269911709  3196.254
275744627  3228.657
281680739  3259.495
287620117  3298.131
293689901  3337.765
299553229  3362.470
305811647  3406.713
311768399  3466.152
317852371  3501.106
323855621  3542.120
330202459  3569.315
336433067  3610.249
342624049  3637.876
348909727  3674.998
354976757  3690.842
361131011  3711.812
367333693  3744.403
373691869  3774.577
379890587  3810.297
386401859  3841.408
392772113  3871.649
399237283  3886.433
405655193  3916.705
411975959  3938.893
418349917  3969.591
424789051  3984.468
431355187  4006.397
437799067  4026.474
444366037  4058.067
450967883  4072.070
457446929  4096.586
463760243  4121.785
470398051  4137.354
477059203  4154.151
483714971  4183.232
490405543  4221.607
497255413  4248.271
504119971  4282.802
510545779  4316.633
517479629  4333.920
524156891  4355.154
530669899  4380.851
537515929  4413.169
544430813  4426.801
551454451  4448.553
558177427  4487.980
564867893  4500.180
571847291  4537.112
578799787  4546.618
585332227  4575.175
592259813  4616.777
599009381  4641.230
606151181  4659.561
613087073  4688.881
620201381  4721.507
627059249  4743.714
634088089  4765.935
641100403  4777.126
648172781  4801.577
655240667  4829.279
662530067  4844.309
669733747  4881.361
677022209  4916.962
684243757  4931.928
691166453  4939.947
698249267  4956.494
705473861  4973.959
712681451  5000.389
719685859  5022.676
726976093  5046.024
734248769  5078.002
741344267  5098.701
748700857  5139.233
755962309  5159.899
763252639  5186.749
770321627  5204.348
777603467  5221.739
784517689  5235.975
792154619  5267.023
799443643  5284.162
806985983  5314.985
814449739  5336.785
821574323  5350.532
829031779  5371.307
836401991  5388.823
843898379  5404.149
851225939  5421.534
858654253  5442.965
866055943  5472.781
873623683  5491.002
880991581  5510.875
888622811  5531.364
895911823  5553.698
903728467  5579.664
911589139  5602.376
919102259  5616.130
926773691  5649.751
934296533  5667.164
942091471  5690.028
949727539  5709.199
957555143  5736.113
965181181  5767.123
973226213  5796.193
980665291  5822.180
988488187  5841.951
996218981  5869.117
1003861307  5891.018
1011595447  5906.339
1019154457  5927.562
1027183733  5959.438
1035025451  5984.606
1042900517  6005.608
1050444181  6018.379
1058264677  6029.071
1066143059  6047.144
1073923657  6060.987
1081864187  6094.048
1089805063  6112.255
1097662829  6145.674
1105671221  6155.003
1113311033  6167.312
1121036237  6180.589
1129256221  6202.944
1137124259  6228.442
1145131739  6253.889
1152951607  6265.944
1161085883  6274.802
1169035291  6296.577
1176916243  6311.650
1185131131  6333.908
1192987267  6353.867
1201157747  6363.752
1209069709  6378.547
1217078461  6398.318
1224966329  6409.418
1233073909  6428.380
1241210723  6442.578
1249282193  6459.426
1257506917  6484.443
1265329801  6504.729
1273575617  6539.117
1281545227  6557.097
1289856661  6567.064
1297877417  6592.270
1306417459  6602.134
1314348677  6630.721
1322500409  6652.681
1330545037  6663.687
1338776099  6679.421
1346914781  6706.754
1355212219  6737.615
1363455689  6748.427
1371727879  6763.786
1380240073  6783.704
1388512243  6817.935
1396827197  6826.914
1405329749  6852.949
1413684707  6871.237
1421717113  6889.209
1430098291  6903.948
1438065883  6913.789
1446491479  6934.242
1454792491  6956.848
1463221211  6976.727
1471691129  6988.790
1479817621  7005.158
1488422213  7018.678
1496806081  7035.296
1505537707  7047.483
1513858103  7062.610
1522336573  7078.417
1530488501  7096.094
1539135779  7123.472
1547690203  7145.766
1556241913  7157.343
1564967123  7176.861
1573184177  7198.549
1581856943  7212.288
1590362387  7234.017
1598815187  7248.116
1607510507  7256.494
1616180747  7275.067
1624767499  7285.015
1633298101  7297.497
1642054949  7317.178
1650414097  7334.858
1659274261  7354.580
1667454589  7367.019
1676387533  7389.915
1684944827  7408.404
1693616131  7426.778
1702255213  7443.735
1711085177  7468.647
1719548683  7479.076
1728333521  7485.148
1737206011  7501.983
1745885989  7527.346
1754865271  7541.381
1763325611  7554.695
1771903531  7577.921
1780415317  7593.368
1789459687  7619.548
1798007597  7639.453
1806837499  7665.013
1815385867  7679.158
1824236371  7696.888
1833083657  7717.978
1841819971  7736.783
1850770403  7760.743
1859450753  7769.696
1868453533  7793.416
1877334857  7808.590
1886516627  7820.055
1895008789  7832.311
1903828169  7855.621
1912596157  7880.311
1921900573  7895.404
1930638601  7905.792
1939699147  7925.393
1948599811  7938.948
1957404979  7959.286
1966421683  7980.458
1975093579  8003.146
1983830851  8020.767
1992602179  8041.275
2002202737  8056.463
2011238107  8073.418
2020120969  8092.004
2029000781  8104.561
2038129277  8121.880
2047194307  8142.274
2056019429  8162.538
2065047877  8179.421
2073767779  8203.824
2082851299  8211.811
2091666223  8220.901
2100999113  8227.756
2109779459  8237.829
2118909763  8250.294
2127573037  8265.712
2136632717  8280.046
2145554459  8295.401
2154494789  8306.020
2163507517  8328.856
2172640427  8358.984
2181846773  8373.165
2190726211  8379.610
2199764683  8395.973
2209224397  8402.574
2218186637  8414.256
2227157677  8437.778
2236018859  8451.540
2244788387  8468.033
2254007647  8489.384
2263092973  8505.953
2272278013  8515.515
2281445909  8528.701
2290372739  8550.115
2299934797  8560.424
2309155091  8571.123
2318423509  8582.454
2327304829  8589.981
2336725603  8600.103
2346120253  8616.555
2355325013  8639.325
2364652387  8649.730
2373549611  8666.908
2383145819  8684.418
2392282097  8701.200
2401613491  8715.291
2410688459  8736.966
2419943971  8755.802
2428776101  8763.064
2438344109  8787.096
2447382727  8804.061
2456980571  8817.838
2466627083  8831.658
2475797167  8844.046
2485311611  8858.022
2494686443  8870.782
2504221913  8890.344
2513495573  8902.822
2522970251  8912.205
2532061381  8924.357
2541268733  8946.975
2550837851  8959.303
2560308859  8978.051
2569871611  8989.954
2579290781  9012.811
2588930759  9027.050
2598050269  9039.448
2607845111  9047.385
2616966593  9064.768
2626601851  9074.772
2635948771  9086.410
2645690147  9103.571
2654705741  9116.163
2664487867  9132.963
2674286171  9152.807
2683608131  9167.791
2692955731  9189.258
2702450873  9193.330
2712283417  9207.753
2721738161  9216.943
2731568363  9225.954
2741505229  9243.874
2751364477  9256.086
2760843389  9270.027
2770466291  9294.018
2780063899  9312.283
2789489987  9330.756
2799257581  9345.038
2808747017  9356.943
2818521187  9369.691
2827973501  9394.304
2838024317  9413.814
2847496609  9422.863
2857310831  9443.780
2866958603  9457.666
2876852413  9475.090
2886608971  9485.149
2896165963  9492.044
2906018483  9509.982
2915697451  9534.069
2925422459  9543.819
2934636569  9559.197
2943968347  9573.102
2953592819  9594.401
2963188369  9609.731
2972515277  9612.710
2982460787  9634.708
2992398229  9647.373
3002530171  9659.047
3012401449  9666.762
3021845803  9690.915
3031859833  9710.957
3041229427  9721.412
3050904547  9734.231
3060721399  9754.729
3070835093  9768.566
3080549951  9776.544
3090576019  9788.939
3099935843  9801.189
3109822841  9813.971
3119588711  9828.113
3129090143  9836.859
3139061669  9845.866
3148678259  9856.064
3158545459  9871.799
3168293941  9889.415
3178503467  9907.791
3188212829  9915.043
3197992033  9933.993
3207527371  9944.499
3217245371  9951.093
3227111567  9964.173
3236626699  9975.484
3246710851  9990.938
3256603481  10004.97
3266908199  10018.49
3276496123  10041.61
3286597087  10069.47
3296077243  10087.64
3306401401  10116.65
3316052731  10131.67
3325753111  10148.85
3335840587  10156.97
3345663199  10166.78
3355719379  10170.56
3365811271  10178.81
3375694669  10198.39
3385448929  10215.02
3395493539  10231.96
3405345227  10249.69
3415288223  10263.42
3425194259  10278.27
3434867581  10295.50
3445188401  10308.77
3455007263  10325.83
3465232411  10338.53
3474784237  10344.76
3484647311  10350.51
3494351141  10364.33
3504588079  10380.99
3514614443  10397.34
3524727779  10418.30
3534752003  10433.68
3544992629  10448.26
3554914927  10457.30
3564928573  10469.30
3574949779  10485.82
3585057649  10501.50
3595208293  10515.61
3604969573  10535.34
3615345541  10556.36
3625287949  10573.57
3635455147  10582.85
3645395893  10592.19
3655515043  10609.74
3665731387  10623.16
3676082983  10634.53
3686047819  10649.60
3696161303  10663.99
3706250147  10676.14
3716029657  10684.38
3726269153  10685.02
3736176629  10693.63
3746443859  10696.90
3756459347  10707.01
3766823939  10718.06
3776745547  10723.35
3786890027  10736.87
3797480107  10753.71
3808016293  10764.77
3818490619  10779.05
3828479911  10792.67
3838547899  10815.09
3848686571  10827.68
3858847141  10838.93
3868988491  10859.35
3879277417  10871.67
3889469981  10893.74
3899622413  10909.33
3909958337  10920.03
3919909403  10939.90
3930536683  10954.07
3940822727  10962.66
3951115043  10968.47
3960870499  10982.46
3971625019  11001.54
3981719537  11016.07
3992274677  11031.91
4002699469  11050.81
4013310481  11068.59
4023858259  11075.29
4034207539  11086.00
4044565027  11097.06
4054739873  11106.76
4065432589  11119.98
4075985057  11126.08
4086536059  11142.07
4096733741  11151.33
4107067883  11158.53
4117226671  11167.42
4127527421  11177.12
4138156013  11186.59
4148481677  11201.91
4159357357  11218.65
4169649643  11234.13
4180259411  11243.65
4190711027  11253.26
4201552321  11259.74
4211716843  11275.46
4222142381  11293.69
4232344603  11310.47
4243119317  11320.44
4253889779  11331.26
4264209811  11343.85
4274743301  11352.65
4284923257  11370.97
4295483837  11384.03
4306081217  11392.20
4316780537  11412.96
4327184483  11426.05
4337955659  11440.50
4348485181  11449.13
4358874763  11459.34
4369176067  11478.63
4379856707  11492.06
4390556179  11507.23
4400972909  11514.26
4411451189  11522.90
4421510419  11523.02
4431858461  11538.16
4441702663  11554.05
4452071473  11569.94
4462436863  11584.25
4473016627  11598.17
4483470421  11615.84
4494242827  11636.12
4505295709  11653.27
4515724001  11664.54
4526120897  11676.20
4536433907  11684.76
4547320931  11702.06
4557761011  11721.54
4568345189  11725.36
4578665479  11732.23
4589324303  11747.70
4600284373  11758.19
4610620423  11770.24
4621148933  11780.53
4631264941  11789.97
4641506437  11802.87
4652073883  11815.23
4662807491  11828.11
4673227267  11842.10
4684095539  11859.45
4694444899  11865.01
4705457219  11877.79
4715944487  11892.43
4726730777  11908.68
4737562019  11917.45
4748062973  11926.63
4758873983  11944.38
4769350471  11955.28
4780164043  11970.13
4790246507  11975.99
4800900217  11987.94
4811397931  11998.27
4822069283  12011.62
4832646407  12027.23
4843324709  12040.69
4853966779  12045.41
4864455391  12056.92
4875108779  12075.41
4885109981  12079.96
4895997979  12095.02
4906924951  12107.31
4917688709  12126.53
4928207077  12135.77
4939089931  12154.02
4949412899  12165.07
4960074563  12175.30
4970514151  12181.27
4981737571  12195.98
4992847121  12206.77
5003927843  12213.79
5014995749  12222.63
5025663371  12226.24
5036593699  12237.74
5047351213  12246.90
5058293797  12255.47
5068933517  12268.79
5079914419  12287.99
5091103331  12300.86
5101937461  12314.86
5112855523  12331.94
5123535301  12342.49
5134183921  12351.78
5144712757  12361.04
5155815773  12374.90
5166584347  12377.26
5177755279  12392.27
5188478923  12404.91
5199422147  12412.60
5210148563  12418.64
5221227443  12437.91
5232284747  12456.81
5242917941  12469.24
5254181209  12487.73
5264904269  12500.38
5276075813  12507.48
5286917249  12513.97
5297859971  12531.60
5308498847  12548.95
5320040647  12562.28
5330976787  12579.22
5342213509  12587.70
5352944453  12593.16
5363910697  12603.51
5375178163  12618.91
5385958379  12632.29
5396674301  12644.63
5407546019  12656.35
5418400739  12671.85
5429095219  12682.80
5440104133  12697.80
5450633693  12709.83
5461903709  12718.00
5472884771  12734.03
5483943331  12746.62
5494783123  12758.62
5505852059  12767.22
5516999713  12782.51
5528107763  12796.43
5539334267  12804.33
5550146801  12816.21
5561302163  12825.03
5572088573  12834.43
5583198727  12846.87
5594202829  12858.69
5605189633  12874.40
5616370517  12890.47
5627010461  12899.84
5638224289  12912.78
5649259631  12917.45
5660454311  12930.49
5671089397  12942.92
5681852899  12955.06
5692569607  12966.03
5704150211  12976.48
5715000289  12989.50
5726181469  13003.74
5737144697  13005.38
5748309317  13013.68
5759431339  13018.96
5770681219  13030.03
5781748981  13041.01
5792619977  13047.11
5803728979  13060.64
5814544523  13076.57
5825693173  13089.68
5836570171  13100.04
5847846463  13109.79
5859178291  13123.21
5870104651  13137.40
5881712563  13146.80
5892496237  13160.34
5903524547  13170.57
5914459357  13185.92
5925716831  13198.50
5936650549  13203.96
5948034317  13214.34
5958856819  13224.82
5970513187  13232.64
5981844581  13244.08
5992514779  13251.87
6004353107  13260.42
6015047939  13271.43
6026460301  13277.86
6037420843  13288.70
6048923183  13304.82
6059948003  13316.15
6071080531  13330.79
6082348589  13331.84
6093680699  13341.37
6105420973  13352.38
6116550731  13368.11
6127935823  13386.52
6138807091  13395.60
6150505267  13401.32
6161449211  13408.00
6172728139  13428.72
6183802763  13439.96
6195229219  13455.42
6206563063  13468.75
6217902749  13480.74
6228858907  13497.62
6239847371  13505.84
6251391859  13523.51
6262549001  13534.62
6273796267  13540.37
6284539871  13549.72
6296236987  13565.11
6307488809  13574.15
6318846893  13580.09
6330114443  13589.66
6341558149  13598.03
6352681717  13617.93
6364158569  13626.70
6375853139  13638.72
6386973533  13652.80
6398345491  13659.54
6409461673  13666.22
6421151993  13681.16
6432107771  13693.00
6443089307  13700.23
6454248079  13704.83
6465662611  13711.97
6477013691  13719.69
6488536517  13737.20
6499879469  13733.69
6511670261  13746.98
6522964739  13758.53
6534060763  13775.59
6545633327  13786.08
6556956319  13794.31
6568241923  13802.12
6579619861  13811.77
6591575509  13822.90
6602499289  13831.65
6613830701  13843.80
6625466621  13859.26
6636594749  13869.35
6648096493  13876.72
6659419619  13889.05
6670615571  13898.28
6681949451  13909.80
6693268697  13919.73
6704921537  13933.16
6716362067  13947.29
6727636387  13954.77
6739310563  13962.07
6750935963  13973.75
6761864339  13984.15
6773609807  13986.26
6785143831  13998.33
6796515959  14005.78
6807711731  14019.31
6819333331  14035.13
6830717291  14044.04
6842365379  14056.49
6853724987  14066.60
6865087709  14076.40
6876501013  14081.80
6887586077  14093.25
6899207681  14101.13
6910423867  14121.83
6921813511  14129.63
6933409849  14136.07
6945009299  14144.42
6956619913  14155.05
6968215321  14165.81
6979458547  14167.75
6991193147  14174.83
7002931619  14193.20
7014043147  14199.64
7025863331  14207.32
7037383589  14221.23
7049095643  14233.14
7060199183  14238.98
7071809909  14247.39
7083170981  14253.92
7094804947  14261.89
7106547541  14265.03
7118174587  14274.26
7129256819  14283.11
7140918871  14289.07
7152649897  14290.56
7164237331  14301.56
7176176347  14318.09
7187376473  14319.02
7199278381  14334.63
7210638647  14340.30
7222407013  14349.41
7233976069  14364.78
7245718339  14373.91
7257125539  14382.37
7268963803  14390.86
7280843939  14404.49
7292338019  14415.89
7304379587  14424.97
7315998413  14434.58
7327666763  14445.16
7338952409  14453.70
7350739597  14470.42
7362322867  14480.17
7374368011  14487.89
7385991443  14497.26
7398007613  14507.66
7410072533  14517.84
7421849587  14527.99
7433846963  14539.56
7445172041  14549.08
7457038273  14568.04
7468484363  14580.99
7480096661  14588.71
7491656891  14594.48
7503503107  14602.51
7514964241  14616.85
7527068963  14618.86
7538552143  14631.86
7550155097  14642.40
7561952911  14655.57
7573387319  14675.14
7585306679  14690.60
7596847439  14699.68
7608912263  14711.36
7620223979  14725.35
7632210611  14734.79
7643668429  14746.82
7655524181  14759.13
7667170061  14763.87
7678803107  14769.85
7690623797  14780.51
7702324811  14785.57
7714287631  14794.73
7725822649  14801.45
7737690253  14815.93
7749233101  14826.95
7761169763  14835.70
7772728771  14850.12
7784800603  14853.76
7796312119  14861.77
7808461379  14871.71
7820141587  14882.81
7831581679  14894.85
7843566473  14906.65
7854819163  14915.58
7866586589  14923.88
7878263389  14934.47
7890098947  14945.91
7901757707  14959.33
7913329973  14969.72
7924784027  14976.23
7936692287  14986.89
7948724033  15001.12
7960352149  15011.18
7972682563  15017.99
7984352099  15028.12
7996405187  15036.14
8008006571  15042.49
8019932939  15046.38
8031477583  15057.02
8043543227  15062.29
8055158347  15071.41
8067327571  15079.53
8079386417  15091.09
8090889083  15097.35
8103058091  15113.18
8114921237  15123.38
8126845843  15135.21
8138521879  15144.50
8150510033  15156.96
8161962323  15161.60
8174027539  15175.70
8185953779  15183.82
8197981273  15191.79
8210343431  15208.65
8222096573  15220.26
8234398853  15236.98
8246255221  15248.94
8258315719  15256.98
8269997299  15262.99
8281892903  15271.84
8293634443  15281.87
8305626599  15293.28
8317172173  15305.03
8329418101  15316.31
8341909531  15324.85
8353885427  15332.18
8366310397  15338.52
8378034227  15351.68
8390120267  15370.81
8401737479  15381.01
8413858987  15396.18
8425442189  15407.53
8437419443  15411.90
8449567597  15419.54
8461781179  15429.09
8473531753  15436.40
8485189897  15443.41
8497299131  15450.36
8509473223  15462.06
8521317839  15481.77
8532994343  15496.98
8545136923  15506.50
8556924907  15510.74
8569198867  15517.55
8580890543  15531.73
8593111603  15541.93
8605162243  15559.34
8617204979  15568.49
8629295167  15569.84
8641136197  15577.29
8653654637  15581.21
8665556089  15592.39
8677710863  15611.59
8689370941  15619.51
8701737133  15629.66
8713570087  15635.94
8726000557  15645.08
8738022691  15653.97
8750253563  15668.71
8762293811  15681.64
8774732917  15691.73
8786769283  15701.83
8798803141  15713.90
8811155887  15728.52
8823005579  15735.75
8835321373  15747.31
8846698337  15760.36
8858773043  15765.85
8870289679  15773.61
8882760437  15789.76
8894928589  15798.99
8906895619  15805.38
8919353731  15812.23
8930998283  15821.66
8943453917  15840.70
8955620963  15842.58
8967724939  15844.97
8980003853  15855.31
8992351171  15866.62
9004520017  15878.95
9016870699  15895.78
9029063387  15908.60
9040847581  15921.23
9053127943  15934.27
9065134711  15945.24
9077330609  15956.36
9088910027  15963.13
9102009689  15972.49
9114595387  15985.03
9127282069  15987.67
9139552621  16003.17
9151987463  16012.16
9164193931  16013.43
9176118829  16021.37
9188656579  16037.53
9201097999  16047.54
9213327653  16056.12
9225095059  16065.54
9237023639  16076.59
9249127141  16081.04
9261309971  16092.12
9273425947  16103.37
9285801197  16110.94
9297742933  16123.93
9310255193  16137.35
9322250627  16146.69
9334159099  16158.99
9346533571  16176.21
9358730533  16187.53
9370816747  16195.25
9383249651  16202.61
9395443553  16214.74
9407941327  16224.74
9419925673  16236.98
9432387017  16243.43
9444800083  16255.38
9456911911  16267.37
9469038223  16283.58
9481587179  16297.41
9493667803  16301.56
9506349701  16304.53
9518726839  16311.35
9531093457  16319.79
9542931347  16329.04
9554886811  16332.95
9566722733  16341.33
9579073187  16353.27
9591737651  16358.56
9604094813  16360.99
9616341583  16369.70
9628384267  16376.41
9641021707  16390.33
9653460281  16400.52
9666034153  16410.81
9678022733  16414.54
9690286589  16419.78
9702352769  16432.01
9715159673  16451.52
9727869883  16461.09
9740242301  16467.03
9752640109  16484.28
9764760241  16496.30
9776825077  16502.04
9788932973  16516.50
9801433171  16523.55
9813466477  16537.28
9825790771  16550.49
9838034711  16562.11
9850426987  16569.81
9863130259  16582.23
9875195069  16592.98
9887773901  16596.52
9899894419  16607.72
9912834667  16614.47
9924912337  16619.21
9937769099  16628.73
9950063813  16641.21
9962295269  16645.27
9974834147  16654.92
9987214333  16663.41


==> data/prime_sqrt_r0_p7.dat <==
11  -6.63324
17  4.929586
19  1.833424
37  -0.14562
67  -3.39063
73  0.022468
89  2.714682
109  4.985423
113  4.431487
139  7.525286
179  1.976046
233  6.899488
307  6.368758
307  9.668436
307  12.52815
307  8.459881
353  5.751854
431  7.739033
443  6.223949
503  2.548602
503  5.631192
557  10.73905
571  12.35002
593  13.86473
659  13.31014
701  11.77989
733  13.34908
739  14.81408
1153  16.64503
1171  18.37152
1187  22.22442
1187  23.68321
1187  25.05359
1259  24.31672
1259  23.62196
1289  22.96579
1297  24.29179
1321  19.82669
1373  19.31831
1433  16.94260
1613  18.48850
1867  22.16342
1901  25.70385
1907  30.08208
1913  33.30140
1979  33.54454
2089  30.88591
2089  34.05125
2089  37.08739
2143  35.41979
2213  31.95808
2699  32.73639
3181  29.73685
3331  29.99151
3547  40.27420
4283  41.62608
4457  44.77919
5393  38.01118
5987  32.69189
6323  35.11352
7057  44.81881
7841  42.91716
8543  40.99205
8747  41.64279
9151  41.51879
9661  36.79030
10099  36.93067
10357  41.56125
11059  44.49285
12101  45.26314
12553  43.73513
14149  44.75780
15299  49.43271
15641  56.23613
16193  59.04620
16883  61.76848
17443  65.90284
18251  63.43671
19081  66.05808
20627  66.51257
21493  67.75820
22453  63.24210
23011  65.31212
24373  68.80579
24691  70.79770
26633  72.78047
27773  74.01052
29017  73.88170
30223  78.06960
30851  77.20802
31891  77.80801
33893  78.23337
37313  68.37420
38791  68.06980
41809  70.01614
43651  60.80434
45433  65.56228
48313  62.84193
50753  58.82614
51593  63.08680
55171  75.15777
57203  72.38008
59113  74.94525
60089  80.01897
63907  87.52541
66529  90.39946
68059  84.43585
70067  89.30882
71837  98.36988
74731  91.82157
76579  95.27202
78877  93.81892
81077  95.98727
81931  99.34383
85427  96.74987
87877  83.66006
102061  112.0894
116827  99.79141
128389  106.6862
146161  107.4757
162829  120.2748
175859  135.4357
198109  142.2832
211427  137.3174
226549  127.5748
277169  133.3421
2814587  425.6079
6297059  603.1672
10157033  743.6724
14536733  866.5759
19153333  995.1456
24037003  1151
29006429  1297
34361597  1429
39728459  1513
45511267  1588
49551331  1643
53677297  1681
57784637  1701
62057549  1767
66211237  1801
70591673  1874
74993917  1930
79463213  1963
84061979  2002
88794637  2072
93394013  2122
98329339  2163
103242619  2245
108043693  2276
112881449  2310
117724339  2379
122635027  2421
127556941  2442
132570271  2499
137530597  2548
142778323  2583
147892607  2635
153042803  2676
158275087  2731
163420567  2774
168769787  2811
174038863  2863
179544271  2901
184847347  2938
190325909  2971
195744149  3005
201684253  3072
207011699  3119
212686979  3142
218445803  3182
223910651  3226
229580531  3277
235193947  3305
240910939  3317
246563347  3368
252466597  3406
258209027  3437
264139639  3447
269911709  3472
275744627  3494
281680739  3525
287620117  3565
293689901  3612
299553229  3635
305811647  3669
311768399  3692
317852371  3703
323855621  3739
330202459  3763
336433067  3786
342624049  3805
348909727  3834
354976757  3879
361131011  3903
367333693  3934
373691869  3942
379890587  3980
386401859  4003
392772113  4034
399237283  4052
405655193  4102
411975959  4135
418349917  4161
424789051  4199
431355187  4208
437799067  4252
444366037  4284
450967883  4298
457446929  4338
463760243  4358
470398051  4368
477059203  4409
483714971  4437
490405543  4454
497255413  4491
504119971  4516
510545779  4539
517479629  4555
524156891  4584
530669899  4622
537515929  4638
544430813  4660
551454451  4679
558177427  4715
564867893  4752
571847291  4778
578799787  4812
585332227  4823
592259813  4852
599009381  4858
606151181  4878
613087073  4907
620201381  4958
627059249  4967
634088089  5004
641100403  5022
648172781  5065
655240667  5091
662530067  5119
669733747  5146
677022209  5172
684243757  5195
691166453  5214
698249267  5244
705473861  5270
712681451  5294
719685859  5313
726976093  5345
734248769  5374
741344267  5412
748700857  5422
755962309  5440
763252639  5463
770321627  5485
777603467  5500
784517689  5522
792154619  5539
799443643  5560
806985983  5576
814449739  5589
821574323  5618
829031779  5666
836401991  5691
843898379  5715
851225939  5722
858654253  5750
866055943  5781
873623683  5814
880991581  5836
888622811  5848
895911823  5866
903728467  5878
911589139  5907
919102259  5910
926773691  5935
934296533  5957
942091471  5991
949727539  6019
957555143  6032
965181181  6063
973226213  6084
980665291  6106
988488187  6145
996218981  6177
1003861307  6208
1011595447  6237
1019154457  6265
1027183733  6279
1035025451  6298
1042900517  6307
1050444181  6343
1058264677  6347
1066143059  6368
1073923657  6396
1081864187  6415
1089805063  6444
1097662829  6456
1105671221  6486
1113311033  6501
1121036237  6524
1129256221  6548
1137124259  6566
1145131739  6587
1152951607  6618
1161085883  6644
1169035291  6676
1176916243  6706
1185131131  6730
1192987267  6749
1201157747  6781
1209069709  6802
1217078461  6816
1224966329  6830
1233073909  6858
1241210723  6893
1249282193  6908
1257506917  6921
1265329801  6951
1273575617  6987
1281545227  7007
1289856661  7032
1297877417  7048
1306417459  7069
1314348677  7086
1322500409  7103
1330545037  7124
1338776099  7148
1346914781  7172
1355212219  7191
1363455689  7216
1371727879  7230
1380240073  7259
1388512243  7268
1396827197  7289
1405329749  7302
1413684707  7311
1421717113  7328
1430098291  7358
1438065883  7376
1446491479  7391
1454792491  7408
1463221211  7432
1471691129  7454
1479817621  7473
1488422213  7488
1496806081  7501
1505537707  7507
1513858103  7518
1522336573  7534
1530488501  7575
1539135779  7601
1547690203  7625
1556241913  7643
1564967123  7663
1573184177  7689
1581856943  7719
1590362387  7728
1598815187  7750
1607510507  7766
1616180747  7780
1624767499  7792
1633298101  7816
1642054949  7830
1650414097  7854
1659274261  7877
1667454589  7904
1676387533  7911
1684944827  7934
1693616131  7933
1702255213  7945
1711085177  7956
1719548683  7973
1728333521  7993
1737206011  8009
1745885989  8020
1754865271  8043
1763325611  8062
1771903531  8082
1780415317  8111
1789459687  8127
1798007597  8150
1806837499  8165
1815385867  8190
1824236371  8218
1833083657  8231
1841819971  8237
1850770403  8256
1859450753  8277
1868453533  8300
1877334857  8319
1886516627  8342
1895008789  8362
1903828169  8376
1912596157  8394
1921900573  8417
1930638601  8431
1939699147  8447
1948599811  8473
1957404979  8500
1966421683  8522
1975093579  8545
1983830851  8561
1992602179  8570
2002202737  8586
2011238107  8599
2020120969  8612
2029000781  8634
2038129277  8658
2047194307  8673
2056019429  8695
2065047877  8706
2073767779  8727
2082851299  8745
2091666223  8764
2100999113  8782
2109779459  8791
2118909763  8800
2127573037  8810
2136632717  8819
2145554459  8840
2154494789  8847
2163507517  8877
2172640427  8883
2181846773  8910
2190726211  8929
2199764683  8959
2209224397  8981
2218186637  9009
2227157677  9029
2236018859  9045
2244788387  9053
2254007647  9077
2263092973  9092
2272278013  9118
2281445909  9133
2290372739  9155
2299934797  9171
2309155091  9182
2318423509  9200
2327304829  9211
2336725603  9232
2346120253  9247
2355325013  9247
2364652387  9270
2373549611  9286
2383145819  9297
2392282097  9314
2401613491  9330
2410688459  9354
2419943971  9364
2428776101  9374
2438344109  9384
2447382727  9396
2456980571  9412
2466627083  9423
2475797167  9445
2485311611  9460
2494686443  9470
2504221913  9491
2513495573  9503
2522970251  9514
2532061381  9544
2541268733  9564
2550837851  9569
2560308859  9581
2569871611  9606
2579290781  9617
2588930759  9644
2598050269  9659
2607845111  9671
2616966593  9690
2626601851  9707
2635948771  9726
2645690147  9741
2654705741  9752
2664487867  9760
2674286171  9784
2683608131  9798
2692955731  9806
2702450873  9817
2712283417  9828
2721738161  9844
2731568363  9857
2741505229  9876
2751364477  9894
2760843389  9917
2770466291  9938
2780063899  9950
2789489987  9961
2799257581  9972
2808747017  9990
2818521187  10001
2827973501  10030
2838024317  10044
2847496609  10054
2857310831  10059
2866958603  10083
2876852413  10102
2886608971  10125
2896165963  10152
2906018483  10167
2915697451  10186
2925422459  10195
2934636569  10218
2943968347  10230
2953592819  10247
2963188369  10275
2972515277  10299
2982460787  10313
2992398229  10331
3002530171  10342
3012401449  10353
3021845803  10375
3031859833  10380
3041229427  10398
3050904547  10425
3060721399  10429
3070835093  10438
3080549951  10454
3090576019  10475
3099935843  10497
3109822841  10512
3119588711  10527
3129090143  10547
3139061669  10559
3148678259  10568
3158545459  10576
3168293941  10585
3178503467  10602
3188212829  10612
3197992033  10624
3207527371  10623
3217245371  10647
3227111567  10661
3236626699  10664
3246710851  10688
3256603481  10703
3266908199  10711
3276496123  10723
3286597087  10738
3296077243  10763
3306401401  10773
3316052731  10793
3325753111  10817
3335840587  10831
3345663199  10852
3355719379  10871
3365811271  10874
3375694669  10888
3385448929  10898
3395493539  10909
3405345227  10931
3415288223  10947
3425194259  10956
3434867581  10965
3445188401  10990
3455007263  11000
3465232411  11021
3474784237  11038
3484647311  11051
3494351141  11067
3504588079  11077
3514614443  11089
3524727779  11104
3534752003  11123
3544992629  11135
3554914927  11156
3564928573  11168
3574949779  11176
3585057649  11186
3595208293  11203
3604969573  11216
3615345541  11231
3625287949  11249
3635455147  11267
3645395893  11279
3655515043  11294
3665731387  11310
3676082983  11326
3686047819  11338
3696161303  11344
3706250147  11357
3716029657  11373
3726269153  11382
3736176629  11389
3746443859  11416
3756459347  11430
3766823939  11445
3776745547  11463
3786890027  11481
3797480107  11499
3808016293  11510
3818490619  11521
3828479911  11535
3838547899  11554
3848686571  11568
3858847141  11583
3868988491  11601
3879277417  11621
3889469981  11636
3899622413  11641
3909958337  11662
3919909403  11684
3930536683  11705
3940822727  11709
3951115043  11728
3960870499  11746
3971625019  11751
3981719537  11766
3992274677  11780
4002699469  11788
4013310481  11806
4023858259  11827
4034207539  11835
4044565027  11852
4054739873  11871
4065432589  11889
4075985057  11902
4086536059  11917
4096733741  11928
4107067883  11942
4117226671  11946
4127527421  11960
4138156013  11967
4148481677  11979
4159357357  11993
4169649643  12008
4180259411  12030
4190711027  12041
4201552321  12059
4211716843  12078
4222142381  12091
4232344603  12097
4243119317  12109
4253889779  12131
4264209811  12145
4274743301  12161
4284923257  12183
4295483837  12196
4306081217  12209
4316780537  12222
4327184483  12236
4337955659  12248
4348485181  12262
4358874763  12281
4369176067  12294
4379856707  12310
4390556179  12317
4400972909  12322
4411451189  12331
4421510419  12350
4431858461  12375
4441702663  12390
4452071473  12408
4462436863  12418
4473016627  12428
4483470421  12428
4494242827  12446
4505295709  12459
4515724001  12483
4526120897  12490
4536433907  12502
4547320931  12524
4557761011  12536
4568345189  12562
4578665479  12579
4589324303  12586
4600284373  12599
4610620423  12610
4621148933  12621
4631264941  12641
4641506437  12658
4652073883  12669
4662807491  12682
4673227267  12695
4684095539  12706
4694444899  12720
4705457219  12726
4715944487  12735
4726730777  12742
4737562019  12757
4748062973  12775
4758873983  12786
4769350471  12799
4780164043  12808
4790246507  12818
4800900217  12838
4811397931  12850
4822069283  12857
4832646407  12869
4843324709  12875
4853966779  12902
4864455391  12922
4875108779  12933
4885109981  12944
4895997979  12961
4906924951  12974
4917688709  12992
4928207077  13015
4939089931  13022
4949412899  13032
4960074563  13050
4970514151  13056
4981737571  13051
4992847121  13057
5003927843  13072
5014995749  13090
5025663371  13098
5036593699  13106
5047351213  13122
5058293797  13137
5068933517  13154
5079914419  13157
5091103331  13162
5101937461  13175
5112855523  13190
5123535301  13197
5134183921  13210
5144712757  13222
5155815773  13226
5166584347  13241
5177755279  13263
5188478923  13269
5199422147  13279
5210148563  13300
5221227443  13317
5232284747  13328
5242917941  13347
5254181209  13365
5264904269  13373
5276075813  13398
5286917249  13415
5297859971  13430
5308498847  13450
5320040647  13465
5330976787  13479
5342213509  13496
5352944453  13507
5363910697  13527
5375178163  13550
5385958379  13564
5396674301  13577
5407546019  13592
5418400739  13606
5429095219  13613
5440104133  13635
5450633693  13653
5461903709  13674
5472884771  13683
5483943331  13690
5494783123  13696
5505852059  13705
5516999713  13713
5528107763  13723
5539334267  13733
5550146801  13752
5561302163  13757
5572088573  13780
5583198727  13799
5594202829  13815
5605189633  13836
5616370517  13843
5627010461  13852
5638224289  13870
5649259631  13880
5660454311  13897
5671089397  13913
5681852899  13922
5692569607  13924
5704150211  13930
5715000289  13939
5726181469  13949
5737144697  13966
5748309317  13982
5759431339  13985
5770681219  13998
5781748981  14014
5792619977  14023
5803728979  14030
5814544523  14041
5825693173  14046
5836570171  14057
5847846463  14070
5859178291  14077
5870104651  14087
5881712563  14091
5892496237  14107
5903524547  14113
5914459357  14116
5925716831  14128
5936650549  14135
5948034317  14144
5958856819  14161
5970513187  14170
5981844581  14179
5992514779  14189
6004353107  14205
6015047939  14214
6026460301  14219
6037420843  14230
6048923183  14251
6059948003  14259
6071080531  14270
6082348589  14290
6093680699  14305
6105420973  14322
6116550731  14324
6127935823  14334
6138807091  14336
6150505267  14348
6161449211  14354
6172728139  14362
6183802763  14378
6195229219  14387
6206563063  14405
6217902749  14416
6228858907  14425
6239847371  14433
6251391859  14442
6262549001  14456
6273796267  14461
6284539871  14476
6296236987  14487
6307488809  14505
6318846893  14514
6330114443  14529
6341558149  14539
6352681717  14555
6364158569  14567
6375853139  14571
6386973533  14584
6398345491  14598
6409461673  14611
6421151993  14628
6432107771  14634
6443089307  14640
6454248079  14647
6465662611  14656
6477013691  14669
6488536517  14679
6499879469  14695
6511670261  14715
6522964739  14731
6534060763  14747
6545633327  14748
6556956319  14753
6568241923  14769
6579619861  14785
6591575509  14802
6602499289  14809
6613830701  14829
6625466621  14839
6636594749  14852
6648096493  14867
6659419619  14874
6670615571  14881
6681949451  14889
6693268697  14905
6704921537  14914
6716362067  14923
6727636387  14934
6739310563  14945
6750935963  14958
6761864339  14970
6773609807  14985
6785143831  14994
6796515959  15006
6807711731  15017
6819333331  15027
6830717291  15046
6842365379  15060
6853724987  15076
6865087709  15075
6876501013  15089
6887586077  15105
6899207681  15115
6910423867  15122
6921813511  15134
6933409849  15152
6945009299  15168
6956619913  15181
6968215321  15200
6979458547  15213
6991193147  15231
7002931619  15242
7014043147  15247
7025863331  15258
7037383589  15269
7049095643  15289
7060199183  15296
7071809909  15310
7083170981  15318
7094804947  15322
7106547541  15336
7118174587  15342
7129256819  15355
7140918871  15370
7152649897  15383
7164237331  15403
7176176347  15416
7187376473  15425
7199278381  15432
7210638647  15436
7222407013  15452
7233976069  15469
7245718339  15483
7257125539  15497
7268963803  15503
7280843939  15507
7292338019  15514
7304379587  15526
7315998413  15539
7327666763  15552
7338952409  15571
7350739597  15578
7362322867  15582
7374368011  15599
7385991443  15610
7398007613  15618
7410072533  15630
7421849587  15632
7433846963  15642
7445172041  15655
7457038273  15667
7468484363  15673
7480096661  15688
7491656891  15700
7503503107  15706
7514964241  15719
7527068963  15730
7538552143  15736
7550155097  15746
7561952911  15759
7573387319  15770
7585306679  15781
7596847439  15790
7608912263  15802
7620223979  15806
7632210611  15822
7643668429  15833
7655524181  15837
7667170061  15843
7678803107  15853
7690623797  15861
7702324811  15871
7714287631  15878
7725822649  15898
7737690253  15919
7749233101  15933
7761169763  15946
7772728771  15953
7784800603  15963
7796312119  15978
7808461379  15981
7820141587  15993
7831581679  16006
7843566473  16024
7854819163  16038
7866586589  16040
7878263389  16053
7890098947  16064
7901757707  16072
7913329973  16081
7924784027  16093
7936692287  16110
7948724033  16121
7960352149  16134
7972682563  16139
7984352099  16152
7996405187  16169
8008006571  16185
8019932939  16192
8031477583  16200
8043543227  16209
8055158347  16224
8067327571  16233
8079386417  16244
8090889083  16246
8103058091  16268
8114921237  16273
8126845843  16287
8138521879  16295
8150510033  16308
8161962323  16316
8174027539  16334
8185953779  16343
8197981273  16356
8210343431  16374
8222096573  16380
8234398853  16389
8246255221  16396
8258315719  16407
8269997299  16409
8281892903  16420
8293634443  16438
8305626599  16446
8317172173  16452
8329418101  16460
8341909531  16472
8353885427  16480
8366310397  16491
8378034227  16494
8390120267  16511
8401737479  16518
8413858987  16528
8425442189  16534
8437419443  16537
8449567597  16547
8461781179  16558
8473531753  16566
8485189897  16575
8497299131  16576
8509473223  16586
8521317839  16599
8532994343  16596
8545136923  16611
8556924907  16628
8569198867  16646
8580890543  16652
8593111603  16664
8605162243  16676
8617204979  16685
8629295167  16689
8641136197  16707
8653654637  16716
8665556089  16726
8677710863  16730
8689370941  16749
8701737133  16770
8713570087  16786
8726000557  16795
8738022691  16804
8750253563  16812
8762293811  16819
8774732917  16827
8786769283  16838
8798803141  16848
8811155887  16857
8823005579  16869
8835321373  16884
8846698337  16892
8858773043  16918
8870289679  16924
8882760437  16934
8894928589  16944
8906895619  16950
8919353731  16963
8930998283  16974
8943453917  16985
8955620963  16993
8967724939  17005
8980003853  17016
8992351171  17030
9004520017  17044
9016870699  17049
9029063387  17062
9040847581  17076
9053127943  17086
9065134711  17096
9077330609  17098
9088910027  17111
9102009689  17123
9114595387  17130
9127282069  17142
9139552621  17151
9151987463  17165
9164193931  17172
9176118829  17181
9188656579  17188
9201097999  17198
9213327653  17212
9225095059  17214
9237023639  17224
9249127141  17238
9261309971  17246
9273425947  17253
9285801197  17264
9297742933  17263
9310255193  17267
9322250627  17271
9334159099  17285
9346533571  17292
9358730533  17301
9370816747  17316
9383249651  17327
9395443553  17341
9407941327  17350
9419925673  17364
9432387017  17373
9444800083  17386
9456911911  17396
9469038223  17399
9481587179  17413
9493667803  17418
9506349701  17428
9518726839  17437
9531093457  17452
9542931347  17465
9554886811  17471
9566722733  17484
9579073187  17486
9591737651  17497
9604094813  17506
9616341583  17512
9628384267  17517
9641021707  17533
9653460281  17543
9666034153  17552
9678022733  17570
9690286589  17580
9702352769  17592
9715159673  17601
9727869883  17612
9740242301  17621
9752640109  17626
9764760241  17635
9776825077  17651
9788932973  17660
9801433171  17669
9813466477  17676
9825790771  17687
9838034711  17696
9850426987  17711
9863130259  17718
9875195069  17732
9887773901  17739
9899894419  17749
9912834667  17758
9924912337  17757
9937769099  17772
9950063813  17778
9962295269  17786
9974834147  17797
9987214333  17807


==> data/prime_sqrt_r1_p5.dat <==
37  -12.1655
43  -19.1976
53  -12.7984
61  -15.4565
79  -17.6981
83  -17.7852
89  -16.5922
101  -15.7744
131  -16.5651
163  -20.0154
197  -18.1959
229  -20.4627
269  -17.6270
277  -13.9903
331  -11.8447
347  -11.1044
359  -9.33674
359  -7.76540
373  -5.32373
431  -4.01951
443  -3.82811
443  -5.56752
467  -3.44631
503  -5.17168
557  -4.96481
593  -6.64706
659  -9.25320
677  -8.92273
797  -8.61505
811  -7.37861
827  -7.14059
829  -9.61673
997  -9.32532
1019  -9.98992
1019  -10.6165
1051  -9.42111
1091  -6.48835
1259  -4.45011
1439  -5.30868
1549  -2.22416
1607  -0.21443
1747  -0.20932
1811  -3.17347
1949  -6.11140
1973  -5.97559
1987  -5.84569
2017  -5.72131
2089  -4.64992
2141  -7.38793
2161  -6.31044
2221  -7.11078
3109  -3.49569
3547  -3.68073
4159  -3.98221
5309  1.781112
5987  4.579749
7019  2.825474
8069  1.907837
9127  10.19824
10163  9.451179
10987  14.30745
12007  8.845875
13093  4.396603
15013  11.27469
15661  7.475809
16649  3.890961
17573  9.939595
18397  10.07469
20089  10.24796
21347  5.671518
22963  2.995150
23827  10.53908
25031  11.93455
26177  8.664693
27647  12.85116
28579  19.68818
29501  25.07212
30707  29.70017
31607  27.20351
33811  23.76094
34939  25.74479
36307  25.05171
37013  28.50594
38557  30.82347
39509  27.00611
41183  29.82226
42013  31.08352
43591  31.80915
45691  30.10657
47459  32.37625
48571  33.11425
49877  36.73140
51437  33.06399
52541  34.73500
54869  31.66400
56773  28.19681
72679  30.71258
89767  24.43455
106993  31.16959
127669  19.21838
165811  14.13139
3541339  132.2435
8140843  214.9501
13582837  271.0306
19593703  278.2847
26073889  357.6363
29506573  376.1533
33031309  376.1586
36776213  398.0107
40673359  403.8691
44567947  424.6396
48580183  434.6156
52590869  428.0237
56695823  440.1342
60714359  469.1349
64864181  474.7310
69125093  481.5471
73480723  497.4823
77862373  515.9217
82383383  529.2218
86922551  537.3254
91475731  559.2496
96162751  570.9341
100895939  585.6253
105509357  595.8385
110194811  618.5853
115076501  649.0361
119914469  665.9968
124759067  692.4115
129746719  700.3863
134704477  713.1776
139750379  730.5496
144874643  746.6610
150013439  750.3583
155160847  764.2947
160372909  762.5748
165586357  762.6525
170702243  779.4699
175858619  779.9795
181120931  797.9570
186511139  818.5740
191970739  821.0172
197366797  825.6889
202753963  835.8723
208368859  846.0121
213886997  860.7096
219384463  871.1114
224881927  901.7958
230423267  912.1431
235912517  919.7797
241514027  925.2425
247184491  926.1362
252838277  921.3620
258619643  927.0159
264339469  927.8509
270007831  940.5356
275780821  956.6472
281622091  965.6657
287621833  974.2551
293524001  993.3142
299296243  1000.578
305484133  1013.632
311509379  1022.029
317569139  1041.359
323582251  1038.659
329589397  1057.962
335703149  1071.605
341828243  1075.077
348011299  1082.891
354196943  1077.119
360333991  1080.687
366440671  1083.716
372556909  1092.362
378835453  1080.031
385222069  1087.067
391501939  1101.720
397847987  1111.236
404282953  1119.063
410521753  1119.364
416941267  1131.142
423395299  1139.313
429648517  1152.307
436139227  1162.403
442624067  1179.386
449114207  1204.044
455462869  1213.075
462008933  1215.735
468495523  1223.966
475111999  1234.716
481837859  1235.399
488528309  1250.684
495310547  1279.882
502072693  1278.344
508708027  1296.531
515440823  1298.242
522087361  1302.353
528831539  1318.641
535641371  1333.663
542497103  1339.792
549299539  1347.872
556044413  1359.008
562798571  1363.991
569522861  1372.667
576262067  1378.089
583318367  1377.897
590228077  1381.226
597139709  1385.752
604064653  1391.863
611090563  1400.998
617967523  1409.517
624901117  1421.090
631807109  1417.143
638964619  1422.020
645896789  1439.332
652821317  1432.527
659937169  1439.565
666875413  1439.253
673954091  1452.536
681111251  1460.129
688159547  1458.292
695271659  1478.918
702503293  1489.186
709644121  1502.588
716749219  1509.571
724026227  1516.279
731354237  1534.054
738529741  1544.888
745898981  1538.060
753321997  1545.721
760882699  1542.671
768221411  1543.807
775622317  1554.990
782764721  1569.140
790178267  1572.387
797297747  1581.707
804738631  1581.241
812149139  1586.583
819647203  1589.670
827001251  1585.333
834322843  1598.566
841809707  1606.102
849273389  1611.580
856709881  1621.542
864116119  1622.818
871610309  1620.635
879146479  1617.785
886618141  1626.578
894241963  1632.415
902022347  1637.117
909641233  1650.186
917281327  1653.455
924866549  1657.459
932320973  1669.387
939965069  1683.943
947546081  1688.904
955140799  1690.683
962755757  1705.846
970545077  1705.587
978133817  1708.456
985709363  1724.971
993580859  1728.712
1001133701  1740.701
1008813889  1752.598
1016463179  1760.439
1024317059  1760.051
1032203401  1762.653
1040051267  1770.665
1047786931  1773.292
1055531291  1784.939
1063467539  1788.900
1071306779  1792.756
1079304917  1801.428
1087125211  1809.183
1094947421  1812.620
1102911749  1823.167
1110687397  1827.155
1118515319  1826.887
1126361261  1833.183
1134330557  1846.188
1142440217  1848.171
1150536287  1850.895
1158504617  1849.082
1166557123  1862.323
1174607779  1861.298
1182610531  1867.798
1190631613  1876.708
1198543373  1883.137
1206576991  1893.074
1214732131  1895.780
1222904483  1897.952
1231027373  1911.943
1239211681  1917.504
1247209771  1927.510
1255273499  1930.390
1263563633  1932.730
1271921923  1940.849
1280077837  1942.750
1288384453  1950.135
1296344669  1960.323
1304260021  1962.634
1312352693  1963.887
1320383419  1963.328
1328577479  1968.591
1336808657  1975.545
1345175317  1994.254
1353274397  2003.981
1361587067  2013.332
1369843843  2021.654
1378084667  2027.219
1386424943  2036.341
1394846261  2048.900
1403375893  2061.106
1411931051  2067.409
1420367341  2073.064
1428802579  2068.361
1437006199  2073.824
1445512963  2086.724
1453706123  2091.354
1462119137  2083.218
1470493327  2095.108
1478959751  2103.601
1487288347  2103.366
1495668557  2110.572
1504200847  2117.590
1512514547  2118.316
1520953579  2123.566
1529408411  2126.376
1538075717  2137.385
1546423919  2139.982
1555073573  2143.819
1563473617  2151.440
1571882201  2150.082
1580425361  2153.808
1588983173  2161.238
1597492381  2173.571
1606091101  2177.925
1614553219  2186.159
1623026749  2193.992
1631742121  2198.307
1640297731  2192.032
1648843291  2191.238
1657513933  2194.605
1666082069  2212.723
1674833747  2212.106
1683297023  2213.353
1691948669  2215.504
1700316539  2218.230
1709041511  2226.106
1717672051  2234.468
1726352891  2237.550
1734969941  2245.129
1743716053  2242.938
1752377129  2243.724
1761036523  2252.497
1769804587  2261.252
1778521697  2272.161
1787229539  2285.370
1795978117  2291.003
1804848301  2296.009
1813622539  2293.846
1822579859  2304.328
1831403789  2308.067
1840301279  2308.957
1849242403  2321.742
1857779909  2324.177
1866601837  2332.329
1875520259  2336.671
1884537139  2341.150
1893382261  2342.648
1902201029  2342.320
1911295853  2357.028
1920216139  2366.919
1929213589  2372.783
1937985157  2391.460
1946931193  2400.302
1955832943  2413.222
1964743889  2420.068
1973592721  2421.620
1982578223  2425.889
1991471059  2431.363
2000494109  2432.116
2009631619  2435.415
2018669761  2441.280
2027642971  2449.962
2036729323  2460.935
2045684549  2467.468
2054847547  2476.414
2063926703  2480.550
2073049987  2486.302
2082067763  2500.700
2091143651  2509.532
2100523627  2516.679
2109584483  2521.875
2118635479  2517.506
2127611539  2517.773
2136666011  2520.275
2145745747  2524.245
2154801763  2541.446
2163799343  2543.620
2172920723  2548.836
2181946357  2559.672
2191077887  2569.679
2199979267  2575.285
2209125251  2579.564
2218276831  2583.047
2227261447  2590.254
2236304893  2599.698
2245275127  2608.537
2254228973  2609.644
2263241839  2615.984
2272591621  2618.378
2281803509  2616.301
2290877327  2630.310
2299985917  2633.891
2309205043  2635.884
2318448563  2636.490
2327549659  2643.705
2336679139  2649.492
2345921117  2641.543
2355236603  2645.105
2364517261  2652.785
2373821117  2658.698
2383121837  2658.282
2392281901  2665.371
2401768937  2676.682
2411263003  2683.015
2420745731  2681.874
2429914717  2689.524
2438843383  2695.490
2448304549  2702.110
2457942677  2709.379
2467301531  2716.495
2476735889  2722.655
2485925587  2723.245
2495343709  2726.624
2504883181  2732.868
2514413309  2739.185
2523687301  2745.544
2533050427  2755.029
2542297733  2762.713
2551734443  2764.246
2560869973  2769.298
2570044031  2773.307
2579584103  2779.700
2589009211  2779.298
2598525373  2780.787
2608133237  2788.752
2617710929  2788.815
2627255843  2796.746
2636657453  2792.800
2646131687  2796.714
2655894473  2799.596
2665316461  2806.542
2674785527  2815.230
2684349061  2817.872
2693815973  2817.913
2703291301  2826.276
2712754001  2838.746
2722139767  2834.872
2731480757  2841.026
2740798037  2842.407
2750592853  2842.738
2760132493  2848.916
2769619381  2854.398
2779244107  2860.919
2788572551  2862.869
2798135831  2869.404
2808120103  2872.725
2817648907  2866.409
2827363447  2871.019
2836830907  2876.172
2846360431  2876.534
2855802283  2885.196
2865579323  2896.161
2875152607  2899.834
2884970899  2902.475
2894801249  2909.757
2904572201  2917.487
2914192979  2919.354
2923797703  2926.151
2933330201  2932.834
2943048859  2935.714
2952774379  2942.275
2962250771  2944.992
2971961459  2954.587
2981623283  2951.905
2991327739  2949.678
3000931289  2954.404
3010625291  2955.687
3020284097  2958.103
3030250703  2960.924
3039865547  2973.871
3049727531  2978.411
3059239483  2980.286
3069277847  2977.297
3079158301  2982.044
3088933517  2988.621
3098817523  2995.884
3108838357  3003.108
3118826111  2999.788
3128686867  2998.723
3138617717  3010.519
3148361299  3022.394
3158142607  3026.585
3167950301  3029.602
3177865051  3032.624
3187569419  3038.657
3197359603  3047.618
3207591397  3050.043
3217482043  3050.757
3227651299  3052.378
3237537827  3050.137
3247448651  3057.426
3257455723  3059.876
3267353291  3064.427
3277337293  3067.849
3287272139  3074.990
3297326927  3077.671
3307625227  3083.097
3317499397  3091.524
3327419629  3097.113
3337653841  3102.359
3347504551  3103.946
3357520291  3109.606
3367438507  3116.455
3377443067  3119.115
3387577643  3117.016
3397499123  3120.461
3407835023  3127.018
3417971507  3123.950
3427716599  3125.461
3437750809  3128.424
3447805723  3135.010
3457904143  3133.813
3467816699  3138.817
3477935647  3143.406
3487974751  3142.712
3498049817  3145.969
3508243829  3144.238
3518320139  3159.763
3528548587  3163.953
3538515509  3166.064
3548684897  3170.151
3558911761  3171.805
3569024533  3174.665
3579055939  3179.390
3589281973  3184.909
3599503253  3189.012
3609542701  3193.857
3619714963  3202.442
3629605871  3205.281
3639452891  3211.123
3649729261  3214.767
3660146059  3224.181
3670334281  3232.383
3680442923  3231.488
3690804347  3238.590
3701174443  3238.573
3711554387  3242.052
3721719077  3255.795
3731617261  3262.260
3741737333  3267.097
3751857821  3266.602
3762108683  3270.176
3772155983  3281.763
3782367331  3288.995
3792706481  3292.797
3803188619  3297.524
3813578191  3304.637
3823992499  3304.306
3834346501  3310.460
3844750267  3314.121
3855061051  3310.946
3865321169  3313.996
3875947703  3316.746
3886004527  3310.903
3896255611  3311.501
3906605317  3311.283
3916811387  3318.105
3927082391  3321.328
3937294909  3327.739
3947605289  3331.156
3957957683  3336.462
3968267203  3336.820
3978605699  3345.699
3988945547  3351.288
3999224261  3359.148
4009686211  3365.634
4020075121  3368.155
4030116691  3370.584
4040261717  3372.835
4050660077  3382.172
4061319049  3387.643
4071596603  3384.928
4081975811  3390.182
4092310597  3396.217
4103193473  3397.399
4113384323  3400.331
4123398491  3403.387
4133860399  3413.316
4144488637  3421.755
4154742883  3427.754
4165232411  3428.652
4175959133  3425.150
4186270531  3426.483
4197017827  3432.149
4207499587  3432.435
4218221389  3440.220
4228677097  3441.653
4238980513  3452.497
4249413757  3456.842
4259946401  3460.356
4270426703  3461.655
4281007859  3466.484
4291326971  3471.867
4302164429  3474.134
4312706549  3478.665
4323231379  3485.152
4333831517  3479.859
4344476453  3483.521
4355149859  3483.985
4365748043  3488.738
4376163709  3495.110
4386732601  3495.387
4397567849  3504.305
4408086941  3509.515
4418699693  3513.977
4429333133  3521.997
4439941937  3522.766
4450424851  3528.059
4460998987  3527.871
4471630291  3524.909
4482093997  3531.264
4492561897  3534.545
4503397387  3541.490
4514018141  3544.307
4524695083  3548.346
4535201969  3557.759
4545866951  3564.841
4556178457  3575.326
4567096279  3573.005
4577857883  3573.250
4588531627  3581.696
4599182111  3584.725
4609836811  3589.678
4620580901  3593.439
4631340683  3594.087
4642188139  3591.559
4653032431  3589.212
4663650227  3595.059
4674413123  3595.327
4684831993  3596.527
4695582077  3600.169
4706210563  3605.558
4716780911  3609.436
4727519117  3610.233
4738315753  3619.207
4749191933  3628.164
4759688173  3628.104
4770370757  3634.694
4780871983  3632.727
4791644801  3637.549
4802597827  3643.284
4813623349  3647.321
4824450419  3647.103
4835240749  3648.559
4846127387  3650.585
4856959867  3652.704
4867665409  3659.933
4878754693  3665.818
4889441813  3664.631
4900408549  3662.774
4911163357  3668.218
4922144023  3668.802
4933030429  3669.415
4943940227  3675.466
4954821757  3676.499
4965542531  3680.075
4976173459  3681.787
4986994517  3688.435
4997625007  3696.029
5008444901  3695.733
5019156061  3708.121
5030022787  3709.909
5040887707  3711.468
5052048527  3715.810
5062729447  3720.777
5073677461  3731.616
5084496107  3735.334
5095401293  3735.561
5106411451  3742.284
5117209681  3739.809
5127959003  3746.045
5138849071  3747.894
5149912949  3754.470
5160645209  3761.751
5171648507  3762.529
5182644521  3767.798
5193484837  3771.570
5204599201  3773.086
5215650481  3778.694
5226625853  3779.454
5237471521  3782.694
5248604321  3783.984
5259594601  3782.438
5270513849  3788.459
5281417721  3789.462
5292839693  3794.471
5303908193  3796.274
5314882591  3802.853
5325899123  3805.360
5336863573  3809.740
5347898603  3809.487
5359155787  3814.984
5370097133  3817.422
5381044469  3822.867
5391944581  3829.558
5403290219  3837.628
5414127011  3835.875
5425066793  3839.736
5436159353  3838.397
5447348567  3844.124
5458144123  3843.677
5469589243  3843.644
5480508757  3844.999
5491943339  3844.436
5503231961  3855.799
5514501581  3858.374
5525469827  3859.118
5536588069  3859.956
5547633947  3867.391
5558743261  3871.274
5569630819  3879.637
5580755179  3880.421
5591940041  3879.476
5603498443  3882.633
5614582339  3881.429
5625681163  3887.268
5636772523  3890.944
5647911317  3893.518
5658815699  3897.617
5669865431  3902.476
5681243083  3905.764
5692295039  3907.102
5703388387  3911.441
5714480971  3908.864
5725685023  3907.080
5736933973  3910.625
5747842657  3915.443
5758938827  3912.756
5770158799  3914.139
5780854117  3918.004
5792091797  3922.064
5803226291  3930.241
5814648347  3939.809
5826111659  3936.972
5837567651  3942.642
5849019971  3944.127
5860154879  3943.949
5871565559  3944.687
5882654573  3946.915
5893878709  3947.104
5905206431  3952.838
5916404827  3958.323
5927504717  3963.848
5938903253  3968.701
5950033237  3979.302
5961131171  3977.797
5972570873  3982.064
5983740923  3986.441
5994981899  3992.733
6006247537  3997.035
6017621653  4002.545
6028939753  4004.217
6040470883  4002.477
6051677773  4007.436
6062973869  4016.174
6074207969  4024.109
6085541591  4030.913
6096919211  4043.264
6108082553  4053.927
6119374837  4051.654
6130632961  4055.814
6141700387  4056.383
6152942687  4061.574
6164123923  4064.921
6175598881  4068.617
6187200401  4071.087
6198261131  4071.897
6209725699  4077.559
6221220539  4081.970
6232413553  4084.369
6243725179  4090.130
6255255437  4092.483
6266834603  4091.809
6278138527  4100.025
6289515311  4097.610
6300898187  4098.707
6312577591  4099.786
6323990203  4103.912
6335429453  4106.450
6347017499  4110.463
6358400603  4114.993
6369879671  4117.155
6381409747  4118.691
6392623411  4126.706
6404075507  4134.105
6415559203  4139.612
6427087379  4138.366
6438622699  4141.905
6450200839  4144.255
6461699963  4148.246
6473189231  4145.909
6484264847  4149.624
6495752429  4153.939
6506458883  4160.152
6517828819  4159.721
6529266187  4164.334
6540729623  4166.295
6552371131  4172.968
6563753083  4177.806
6575239219  4182.447
6586835669  4187.213
6598430843  4195.345
6609982349  4202.716
6621485821  4205.768
6633018661  4210.963
6644741413  4213.283
6656207171  4212.539
6667757641  4209.813
6679278379  4211.053
6691060333  4209.474
6702501763  4206.941
6714018331  4209.886
6725577581  4214.325
6736981403  4222.816
6748775939  4225.261
6760353529  4231.287
6771933419  4233.898
6783239389  4240.832
6794725247  4243.244
6806357917  4249.699
6818143547  4251.681
6829587917  4252.456
6841150873  4254.357
6852925571  4254.392
6864539797  4256.914
6875939107  4264.255
6887651483  4264.416
6899197171  4271.345
6910833563  4270.555
6922458467  4270.703
6934119427  4276.971
6945830909  4281.266
6957730249  4285.516
6969237019  4288.051
6981149699  4298.422
6992436907  4300.631
7004188189  4304.400
7015987507  4309.373
7027559573  4312.844
7039413449  4311.804
7050587891  4310.243
7062236567  4316.287
7074089279  4322.474
7085853343  4328.360
7097408803  4330.013
7109187929  4334.023
7120813123  4331.771
7132477129  4339.606
7144306997  4344.746
7156247453  4348.622
7168193677  4350.694
7179982541  4350.650
7191824557  4355.783
7203662771  4358.589
7215255433  4360.725
7226993581  4364.515
7238798473  4368.240
7250324843  4373.424
7262026643  4378.504
7273990117  4384.577
7285899611  4386.721
7297594147  4388.450
7309517779  4392.618
7321295587  4396.472
7333151687  4396.158
7345051667  4399.846
7356876647  4402.512
7368736303  4408.362
7380516469  4412.666
7392345643  4414.080
7404421379  4417.592
7416048371  4422.184
7427795003  4423.100
7439556259  4427.751
7451344169  4437.624
7462981639  4439.651
7474566259  4439.088
7486259093  4440.146
7498069193  4445.904
7510155091  4449.775
7521996971  4448.329
7533712699  4446.208
7545479917  4451.118
7557537959  4455.117
7569664183  4455.707
7581366379  4454.960
7592847767  4457.437
7604933309  4456.511
7616792581  4454.521
7628831149  4455.153
7640375251  4457.005
7652444971  4459.925
7664187683  4463.791
7675988387  4468.847
7687898539  4471.186
7699977179  4471.595
7711874333  4477.427
7724000341  4481.449
7736156749  4482.167
7748382277  4484.692
7760147833  4488.364
7772380723  4488.019
7784572021  4493.903
7796641123  4498.512
7808255347  4502.465
7820156717  4506.497
7831904939  4509.973
7844015789  4519.026
7855910431  4516.837
7868022749  4524.025
7880008277  4527.185
7891751269  4529.753
7903843679  4535.765
7915783979  4535.374
7927656677  4538.084
7939798357  4540.772
7951393607  4538.759
7963442713  4541.942
7975231357  4548.131
7986998011  4550.188
7999023827  4550.195
8010865829  4556.358
8022670853  4563.655
8034709499  4568.548
8046524809  4569.868
8058531563  4569.526
8070696037  4576.058
8082950437  4572.154
8094766697  4571.277
8106974353  4577.527
8118736523  4582.499
8130755089  4586.092
8142676723  4591.845
8154291869  4596.805
8166150101  4598.871
8178116581  4597.526
8190204299  4602.161
8202520003  4605.683
8214236801  4609.123
8226307799  4612.500
8238184589  4606.995
8250183563  4610.319
8262456557  4613.684
8274483713  4610.689
8286605549  4613.956
8298849787  4617.886
8311170053  4626.435
8323167269  4624.772
8335285019  4626.248
8347112981  4628.888
8359229129  4628.158
8371686731  4634.189
8383561723  4630.495
8395687231  4637.589
8407450313  4640.071
8419264037  4646.094
8431419707  4649.831
8443387283  4659.566
8455615937  4663.052
8467690807  4668.575
8480238619  4673.514
8492364827  4676.573
8504515027  4679.850
8516568439  4684.901
8528787217  4693.559
8540563127  4702.425
8552726419  4702.993
8564656213  4708.083
8577033259  4710.384
8589017611  4713.381
8601096131  4714.508
8613573427  4712.713
8625663971  4714.801
8637626957  4724.161
8650001453  4732.001
8662099499  4737.609
8674414753  4743.054
8686520173  4743.021
8698358267  4746.976
8710807877  4747.579
8723430733  4751.910
8735790197  4757.366
8747953547  4758.503
8760113231  4761.997
8772378203  4762.067
8784475669  4771.394
8796751451  4773.693
8808876917  4775.028
8821136419  4782.582
8833467133  4783.279
8845531973  4787.215
8857592987  4787.360
8869716341  4786.978
8882337901  4788.176
8894601179  4791.150
8906788997  4794.240
8919127531  4799.140
8931370859  4800.259
8943640379  4805.746
8955809453  4811.091
8968228039  4815.823
8980485947  4818.783
8993265517  4821.919
9005509111  4820.401
9017914667  4822.127
9030058157  4824.893
9042527183  4825.954
9054892619  4828.114
9067138747  4834.663
9079525681  4839.914
9091732697  4848.803
9103962523  4852.593
9116298403  4856.048
9128821997  4855.121
9141306299  4856.310
9153647933  4858.948
9166296413  4861.956
9178726393  4865.706
9190732277  4869.337
9203146429  4873.922
9215352373  4874.135
9227527187  4883.397
9239954909  4885.632
9252444197  4885.763
9264762557  4892.366
9277341389  4899.349
9289667419  4908.798
9302045587  4917.439
9314279707  4918.975
9326617319  4923.757
9338687947  4926.787
9350828173  4933.836
9363238723  4939.112
9375820721  4940.037
9388335973  4946.746
9400680427  4949.763
9413086349  4953.013
9425364901  4959.476
9437995909  4959.543
9450464347  4961.086
9462810583  4965.106
9475167827  4970.422
9487714319  4973.082
9500241659  4977.405
9512571059  4980.739
9525007237  4982.778
9537407059  4988.062
9549655579  4988.882
9561994909  4993.217
9574492019  4993.420
9586729501  4997.484
9599004109  4994.049
9611314019  4995.706
9623786759  4996.883
9636395401  4998.293
9649067999  4998.434
9661751747  5004.600
9674390123  5007.452
9686888839  5013.245
9699489301  5019.053
9712141573  5019.207
9724689199  5017.503
9737175089  5020.066
9749524651  5019.155
9762130387  5022.238
9774583739  5025.916
9787227251  5030.435
9799421363  5034.817
9812195027  5033.374
9824930611  5035.668
9837596653  5039.054
9849764557  5039.472
9862236467  5045.804
9874651453  5050.715
9887307103  5049.603
9900260261  5053.386
9912863209  5060.452
9925371811  5065.468
9937791883  5064.566
9950332643  5072.041
9962755151  5074.857
9975106819  5074.090
9987761933  5077.824


==> data/prime_sqrt_r1_p7.dat <==
37  -6.08276
43  -3.04138
53  -11.7344
61  -6.84823
79  -7.25622
83  -10.6020
89  -14.4783
101  -15.1810
131  -14.7659
163  -10.7359
197  -13.5878
229  -9.93340
269  -14.2158
277  -17.9556
331  -14.3328
347  -15.7655
359  -15.9526
359  -14.0137
373  -17.3421
431  -18.5510
443  -16.6654
443  -13.9945
467  -12.4464
503  -14.7313
557  -12.2540
593  -12.7193
659  -15.1005
677  -13.6319
797  -13.1619
811  -12.7231
827  -12.3127
829  -8.32894
997  -4.24924
1019  -0.36876
1019  1.465874
1051  1.425155
1091  1.386637
1259  1.350147
1439  5.206210
1549  3.108188
1607  1.076895
1747  -0.93908
1811  0.072425
1949  -1.93592
1973  -1.89290
1987  -1.85175
2017  -1.81235
2089  2.034201
2141  4.825601
2161  3.799358
2221  2.800793
2557  -5.29254
3109  -7.60741
3259  -19.9577
3547  -19.3346
3877  -20.4920
4159  -11.4175
4507  -10.7229
5309  -4.65557
5503  -3.65010
5987  1.709043
6427  -0.69733
7019  1.600235
7219  -2.81203
8069  -6.18193
8623  -6.68639
9127  -10.7810
9811  -10.4055
10163  -12.1923
10789  -12.5498
10987  -14.2107
11789  -17.8772
12007  -15.2848
12289  -14.1727
13093  -12.9982
13723  -21.2461
15013  -16.0497
15227  -13.6344
15661  -8.04191
16061  -6.52461
16649  0.003500
17093  -6.94028
17573  -2.39280
18059  -4.18905
18397  -5.30280
19387  -8.30139
20089  -2.65934
20707  -5.04803
21347  -4.32810
22511  -4.21405
22963  -2.33053
23827  0.760605
25031  -5.02484
26177  -12.2554
27647  -6.80690
28579  -4.91449
29501  -5.82735
30707  -13.2537
31607  -12.3148
33811  -12.4739
34939  -18.4659
36307  -13.7823
37013  -12.3567
38557  -11.5219
39509  -7.68621
41183  -5.97067
42013  -4.80911
43591  6.101527
45691  8.931910
47459  17.55839
48571  14.73163
49877  16.29891
51437  20.72361
52541  23.61478
54869  20.30067
56773  18.51601
65407  2.564975
72679  -2.11566
81163  -2.90305
89767  -5.22138
97847  -3.60997
106993  10.06202
117203  11.39121
127669  12.79006
138599  19.44552
165811  34.99732
1608743  114.1215
3541339  159.9476
5704109  200.6776
8140843  250.8928
10746467  270.3012
13582837  280.0372
16512589  300.1654
19593703  341.9056
22807667  365.0174
26073889  387.1012
29506573  382.8713
33031309  382.9241
36776213  414.0518
40673359  415.0368
44567947  455.6624
48580183  484.7032
52590869  499.2827
56695823  518.9863
60714359  547.0903
64864181  548.8851
69125093  563.3071
73480723  587.3547
77862373  592.1407
82383383  611.3357
86922551  612.0052
91475731  617.9141
96162751  629.0565
100895939  639.8891
105509357  652.4234
110194811  686.9367
115076501  708.0440
119914469  712.7941
124759067  713.1248
129746719  730.2612
134704477  734.9537
139750379  731.6071
144874643  748.5445
150013439  760.3634
155160847  788.1585
160372909  804.9177
165586357  833.1231
170702243  837.5580
175858619  851.9270
181120931  843.5417
186511139  857.1553
191970739  886.6057
197366797  900.0224
202753963  929.6680
208368859  955.2368
213886997  956.5823
219384463  975.0732
224881927  990.4731
230423267  1000
235912517  1025
241514027  1043
247184491  1057
252838277  1060
258619643  1077
264339469  1083
270007831  1105
275780821  1103
281622091  1112
287621833  1119
293524001  1126
299296243  1138
305484133  1144
311509379  1143
317569139  1163
323582251  1172
329589397  1177
335703149  1179
341828243  1194
348011299  1209
354196943  1215
360333991  1235
366440671  1242
372556909  1264
378835453  1276
385222069  1281
391501939  1296
397847987  1293
404282953  1306
410521753  1304
416941267  1313
423395299  1323
429648517  1319
436139227  1339
442624067  1347
449114207  1359
455462869  1379
462008933  1384
468495523  1381
475111999  1402
481837859  1420
488528309  1434
495310547  1439
502072693  1449
508708027  1471
515440823  1473
522087361  1476
528831539  1482
535641371  1489
542497103  1499
549299539  1506
556044413  1522
562798571  1545
569522861  1554
576262067  1563
583318367  1578
590228077  1582
597139709  1596
604064653  1601
611090563  1614
617967523  1604
624901117  1615
631807109  1632
638964619  1647
645896789  1653
652821317  1642
659937169  1648
666875413  1656
673954091  1661
681111251  1666
688159547  1659
695271659  1680
702503293  1679
709644121  1698
716749219  1695
724026227  1698
731354237  1701
738529741  1701
745898981  1706
753321997  1724
760882699  1725
768221411  1718
775622317  1726
782764721  1742
790178267  1743
797297747  1748
804738631  1750
812149139  1747
819647203  1756
827001251  1755
834322843  1761
841809707  1766
849273389  1781
856709881  1795
864116119  1807
871610309  1820
879146479  1828
886618141  1837
894241963  1842
902022347  1852
909641233  1862
917281327  1868
924866549  1872
932320973  1879
939965069  1892
947546081  1896
955140799  1921
962755757  1928
970545077  1931
978133817  1942
985709363  1944
993580859  1944
1001133701  1947
1008813889  1947
1016463179  1954
1024317059  1958
1032203401  1968
1040051267  1983
1047786931  1996
1055531291  1994
1063467539  1999
1071306779  2005
1079304917  2010
1087125211  2018
1094947421  2025
1102911749  2036
1110687397  2031
1118515319  2037
1126361261  2039
1134330557  2040
1142440217  2053
1150536287  2044
1158504617  2061
1166557123  2074
1174607779  2079
1182610531  2082
1190631613  2082
1198543373  2098
1206576991  2105
1214732131  2111
1222904483  2112
1231027373  2132
1239211681  2139
1247209771  2141
1255273499  2147
1263563633  2146
1271921923  2162
1280077837  2177
1288384453  2183
1296344669  2190
1304260021  2202
1312352693  2205
1320383419  2206
1328577479  2219
1336808657  2227
1345175317  2233
1353274397  2258
1361587067  2260
1369843843  2259
1378084667  2273
1386424943  2273
1394846261  2270
1403375893  2287
1411931051  2291
1420367341  2297
1428802579  2294
1437006199  2299
1445512963  2308
1453706123  2312
1462119137  2320
1470493327  2329
1478959751  2331
1487288347  2345
1495668557  2358
1504200847  2356
1512514547  2364
1520953579  2379
1529408411  2378
1538075717  2378
1546423919  2389
1555073573  2385
1563473617  2397
1571882201  2400
1580425361  2406
1588983173  2413
1597492381  2415
1606091101  2417
1614553219  2424
1623026749  2421
1631742121  2426
1640297731  2423
1648843291  2430
1657513933  2440
1666082069  2451
1674833747  2448
1683297023  2457
1691948669  2463
1700316539  2473
1709041511  2486
1717672051  2495
1726352891  2495
1734969941  2501
1743716053  2508
1752377129  2509
1761036523  2518
1769804587  2516
1778521697  2519
1787229539  2516
1795978117  2530
1804848301  2523
1813622539  2518
1822579859  2521
1831403789  2527
1840301279  2527
1849242403  2530
1857779909  2534
1866601837  2529
1875520259  2533
1884537139  2536
1893382261  2541
1902201029  2547
1911295853  2552
1920216139  2563
1929213589  2570
1937985157  2577
1946931193  2589
1955832943  2592
1964743889  2602
1973592721  2616
1982578223  2614
1991471059  2625
2000494109  2629
2009631619  2639
2018669761  2645
2027642971  2647
2036729323  2653
2045684549  2653
2054847547  2641
2063926703  2636
2073049987  2650
2082067763  2651
2091143651  2661
2100523627  2663
2109584483  2682
2118635479  2694
2127611539  2700
2136666011  2714
2145745747  2725
2154801763  2730
2163799343  2729
2172920723  2731
2181946357  2728
2191077887  2741
2199979267  2744
2209125251  2744
2218276831  2759
2227261447  2769
2236304893  2784
2245275127  2779
2254228973  2792
2263241839  2791
2272591621  2793
2281803509  2798
2290877327  2795
2299985917  2805
2309205043  2812
2318448563  2824
2327549659  2828
2336679139  2832
2345921117  2828
2355236603  2829
2364517261  2840
2373821117  2847
2383121837  2845
2392281901  2847
2401768937  2857
2411263003  2854
2420745731  2869
2429914717  2870
2438843383  2879
2448304549  2886
2457942677  2895
2467301531  2898
2476735889  2907
2485925587  2914
2495343709  2925
2504883181  2929
2514413309  2933
2523687301  2936
2533050427  2942
2542297733  2944
2551734443  2948
2560869973  2955
2570044031  2964
2579584103  2960
2589009211  2966
2598525373  2988
2608133237  2986
2617710929  2990
2627255843  2989
2636657453  2986
2646131687  3001
2655894473  3008
2665316461  3016
2674785527  3021
2684349061  3020
2693815973  3021
2703291301  3034
2712754001  3041
2722139767  3037
2731480757  3041
2740798037  3049
2750592853  3051
2760132493  3052
2769619381  3053
2779244107  3054
2788572551  3059
2798135831  3070
2808120103  3086
2817648907  3091
2827363447  3096
2836830907  3097
2846360431  3103
2855802283  3111
2865579323  3114
2875152607  3125
2884970899  3124
2894801249  3130
2904572201  3135
2914192979  3133
2923797703  3146
2933330201  3144
2943048859  3144
2952774379  3149
2962250771  3146
2971961459  3145
2981623283  3143
2991327739  3142
3000931289  3150
3010625291  3146
3020284097  3154
3030250703  3162
3039865547  3169
3049727531  3173
3059239483  3174
3069277847  3179
3079158301  3185
3088933517  3186
3098817523  3195
3108838357  3196
3118826111  3202
3128686867  3205
3138617717  3213
3148361299  3215
3158142607  3229
3167950301  3242
3177865051  3248
3187569419  3253
3197359603  3253
3207591397  3253
3217482043  3281
3227651299  3289
3237537827  3289
3247448651  3298
3257455723  3302
3267353291  3312
3277337293  3313
3287272139  3313
3297326927  3330
3307625227  3329
3317499397  3341
3327419629  3342
3337653841  3345
3347504551  3350
3357520291  3356
3367438507  3352
3377443067  3354
3387577643  3362
3397499123  3362
3407835023  3368
3417971507  3370
3427716599  3370
3437750809  3369
3447805723  3376
3457904143  3382
3467816699  3381
3477935647  3391
3487974751  3396
3498049817  3410
3508243829  3416
3518320139  3417
3528548587  3429
3538515509  3429
3548684897  3432
3558911761  3434
3569024533  3428
3579055939  3431
3589281973  3436
3599503253  3439
3609542701  3446
3619714963  3442
3629605871  3443
3639452891  3453
3649729261  3461
3660146059  3462
3670334281  3459
3680442923  3459
3690804347  3466
3701174443  3469
3711554387  3476
3721719077  3476
3731617261  3489
3741737333  3496
3751857821  3502
3762108683  3511
3772155983  3520
3782367331  3529
3792706481  3534
3803188619  3536
3813578191  3541
3823992499  3543
3834346501  3541
3844750267  3547
3855061051  3546
3865321169  3553
3875947703  3564
3886004527  3566
3896255611  3573
3906605317  3590
3916811387  3594
3927082391  3592
3937294909  3589
3947605289  3592
3957957683  3604
3968267203  3610
3978605699  3611
3988945547  3611
3999224261  3617
4009686211  3628
4020075121  3630
4030116691  3644
4040261717  3650
4050660077  3652
4061319049  3655
4071596603  3665
4081975811  3669
4092310597  3676
4103193473  3681
4113384323  3682
4123398491  3684
4133860399  3695
4144488637  3699
4154742883  3707
4165232411  3711
4175959133  3714
4186270531  3726
4197017827  3728
4207499587  3735
4218221389  3744
4228677097  3748
4238980513  3759
4249413757  3762
4259946401  3763
4270426703  3766
4281007859  3777
4291326971  3778
4302164429  3788
4312706549  3796
4323231379  3810
4333831517  3808
4344476453  3814
4355149859  3827
4365748043  3830
4376163709  3830
4386732601  3842
4397567849  3855
4408086941  3857
4418699693  3866
4429333133  3870
4439941937  3868
4450424851  3871
4460998987  3871
4471630291  3876
4482093997  3875
4492561897  3879
4503397387  3881
4514018141  3887
4524695083  3885
4535201969  3887
4545866951  3889
4556178457  3885
4567096279  3884
4577857883  3896
4588531627  3907
4599182111  3908
4609836811  3910
4620580901  3918
4631340683  3918
4642188139  3922
4653032431  3928
4663650227  3929
4674413123  3932
4684831993  3937
4695582077  3942
4706210563  3944
4716780911  3953
4727519117  3956
4738315753  3954
4749191933  3955
4759688173  3956
4770370757  3966
4780871983  3971
4791644801  3976
4802597827  3981
4813623349  3982
4824450419  3990
4835240749  4000
4846127387  4004
4856959867  4012
4867665409  4016
4878754693  4023
4889441813  4026
4900408549  4035
4911163357  4035
4922144023  4041
4933030429  4046
4943940227  4046
4954821757  4059
4965542531  4063
4976173459  4068
4986994517  4075
4997625007  4084
5008444901  4082
5019156061  4089
5030022787  4102
5040887707  4111
5052048527  4122
5062729447  4120
5073677461  4126
5084496107  4130
5095401293  4134
5106411451  4131
5117209681  4137
5127959003  4135
5138849071  4140
5149912949  4143
5160645209  4148
5171648507  4147
5182644521  4154
5193484837  4158
5204599201  4155
5215650481  4158
5226625853  4165
5237471521  4169
5248604321  4172
5259594601  4183
5270513849  4184
5281417721  4190
5292839693  4199
5303908193  4207
5314882591  4207
5325899123  4214
5336863573  4225
5347898603  4226
5359155787  4226
5370097133  4230
5381044469  4233
5391944581  4239
5403290219  4243
5414127011  4248
5425066793  4249
5436159353  4248
5447348567  4255
5458144123  4260
5469589243  4263
5480508757  4271
5491943339  4272
5503231961  4278
5514501581  4292
5525469827  4304
5536588069  4305
5547633947  4309
5558743261  4310
5569630819  4308
5580755179  4315
5591940041  4313
5603498443  4318
5614582339  4319
5625681163  4321
5636772523  4325
5647911317  4326
5658815699  4329
5669865431  4323
5681243083  4323
5692295039  4327
5703388387  4326
5714480971  4332
5725685023  4342
5736933973  4347
5747842657  4360
5758938827  4370
5770158799  4377
5780854117  4381
5792091797  4381
5803226291  4381
5814648347  4387
5826111659  4387
5837567651  4392
5849019971  4400
5860154879  4403
5871565559  4408
5882654573  4402
5893878709  4408
5905206431  4410
5916404827  4415
5927504717  4419
5938903253  4424
5950033237  4429
5961131171  4428
5972570873  4427
5983740923  4431
5994981899  4433
6006247537  4436
6017621653  4441
6028939753  4447
6040470883  4455
6051677773  4456
6062973869  4457
6074207969  4461
6085541591  4459
6096919211  4473
6108082553  4476
6119374837  4486
6130632961  4485
6141700387  4487
6152942687  4493
6164123923  4500
6175598881  4512
6187200401  4515
6198261131  4521
6209725699  4528
6221220539  4526
6232413553  4531
6243725179  4535
6255255437  4537
6266834603  4541
6278138527  4546
6289515311  4546
6300898187  4546
6312577591  4548
6323990203  4553
6335429453  4552
6347017499  4552
6358400603  4551
6369879671  4556
6381409747  4560
6392623411  4561
6404075507  4565
6415559203  4570
6427087379  4572
6438622699  4581
6450200839  4580
6461699963  4587
6473189231  4595
6484264847  4601
6495752429  4603
6506458883  4608
6517828819  4615
6529266187  4616
6540729623  4623
6552371131  4630
6563753083  4635
6575239219  4635
6586835669  4641
6598430843  4639
6609982349  4639
6621485821  4636
6633018661  4637
6644741413  4640
6656207171  4642
6667757641  4644
6679278379  4647
6691060333  4648
6702501763  4649
6714018331  4656
6725577581  4658
6736981403  4664
6748775939  4668
6760353529  4666
6771933419  4668
6783239389  4668
6794725247  4666
6806357917  4666
6818143547  4671
6829587917  4675
6841150873  4675
6852925571  4682
6864539797  4684
6875939107  4690
6887651483  4695
6899197171  4701
6910833563  4707
6922458467  4710
6934119427  4707
6945830909  4703
6957730249  4711
6969237019  4719
6981149699  4720
6992436907  4717
7004188189  4713
7015987507  4716
7027559573  4719
7039413449  4720
7050587891  4719
7062236567  4728
7074089279  4728
7085853343  4734
7097408803  4737
7109187929  4751
7120813123  4746
7132477129  4750
7144306997  4751
7156247453  4750
7168193677  4755
7179982541  4758
7191824557  4764
7203662771  4766
7215255433  4778
7226993581  4784
7238798473  4789
7250324843  4793
7262026643  4790
7273990117  4799
7285899611  4810
7297594147  4813
7309517779  4820
7321295587  4818
7333151687  4819
7345051667  4821
7356876647  4824
7368736303  4823
7380516469  4826
7392345643  4825
7404421379  4828
7416048371  4833
7427795003  4834
7439556259  4840
7451344169  4853
7462981639  4857
7474566259  4860
7486259093  4871
7498069193  4878
7510155091  4877
7521996971  4880
7533712699  4883
7545479917  4885
7557537959  4893
7569664183  4903
7581366379  4900
7592847767  4907
7604933309  4907
7616792581  4914
7628831149  4913
7640375251  4917
7652444971  4916
7664187683  4917
7675988387  4921
7687898539  4925
7699977179  4931
7711874333  4941
7724000341  4948
7736156749  4952
7748382277  4951
7760147833  4957
7772380723  4963
7784572021  4966
7796641123  4974
7808255347  4977
7820156717  4984
7831904939  4994
7844015789  4997
7855910431  4998
7868022749  5005
7880008277  5008
7891751269  5007
7903843679  5012
7915783979  5015
7927656677  5016
7939798357  5028
7951393607  5029
7963442713  5033
7975231357  5031
7986998011  5039
7999023827  5046
8010865829  5054
8022670853  5065
8034709499  5073
8046524809  5081
8058531563  5090
8070696037  5084
8082950437  5092
8094766697  5102
8106974353  5104
8118736523  5111
8130755089  5113
8142676723  5106
8154291869  5107
8166150101  5117
8178116581  5122
8190204299  5125
8202520003  5130
8214236801  5134
8226307799  5139
8238184589  5141
8250183563  5150
8262456557  5154
8274483713  5150
8286605549  5149
8298849787  5155
8311170053  5159
8323167269  5167
8335285019  5170
8347112981  5171
8359229129  5168
8371686731  5176
8383561723  5183
8395687231  5194
8407450313  5205
8419264037  5210
8431419707  5216
8443387283  5222
8455615937  5224
8467690807  5227
8480238619  5230
8492364827  5232
8504515027  5236
8516568439  5235
8528787217  5241
8540563127  5240
8552726419  5242
8564656213  5254
8577033259  5256
8589017611  5258
8601096131  5259
8613573427  5260
8625663971  5261
8637626957  5268
8650001453  5271
8662099499  5276
8674414753  5284
8686520173  5286
8698358267  5283
8710807877  5280
8723430733  5283
8735790197  5292
8747953547  5294
8760113231  5301
8772378203  5305
8784475669  5305
8796751451  5307
8808876917  5311
8821136419  5316
8833467133  5316
8845531973  5320
8857592987  5318
8869716341  5325
8882337901  5331
8894601179  5338
8906788997  5345
8919127531  5350
8931370859  5353
8943640379  5357
8955809453  5365
8968228039  5371
8980485947  5377
8993265517  5380
9005509111  5380
9017914667  5376
9030058157  5386
9042527183  5387
9054892619  5388
9067138747  5395
9079525681  5394
9091732697  5400
9103962523  5404
9116298403  5411
9128821997  5411
9141306299  5415
9153647933  5414
9166296413  5414
9178726393  5415
9190732277  5417
9203146429  5423
9215352373  5435
9227527187  5440
9239954909  5441
9252444197  5441
9264762557  5443
9277341389  5445
9289667419  5443
9302045587  5451
9314279707  5451
9326617319  5458
9338687947  5461
9350828173  5465
9363238723  5465
9375820721  5465
9388335973  5468
9400680427  5474
9413086349  5478
9425364901  5477
9437995909  5480
9450464347  5490
9462810583  5492
9475167827  5496
9487714319  5497
9500241659  5503
9512571059  5510
9525007237  5514
9537407059  5513
9549655579  5518
9561994909  5519
9574492019  5524
9586729501  5531
9599004109  5534
9611314019  5536
9623786759  5539
9636395401  5543
9649067999  5547
9661751747  5554
9674390123  5555
9686888839  5554
9699489301  5562
9712141573  5564
9724689199  5568
9737175089  5572
9749524651  5578
9762130387  5584
9774583739  5587
9787227251  5593
9799421363  5601
9812195027  5603
9824930611  5605
9837596653  5607
9849764557  5617
9862236467  5619
9874651453  5620
9887307103  5626
9900260261  5635
9912863209  5633
9925371811  5637
9937791883  5634
9950332643  5639
9962755151  5643
9975106819  5646
9987761933  5653


==> data/prime_sqrt_r2_p5.dat <==
389  -59.1692
433  -71.2019
563  -79.1047
571  -71.2763
643  -67.1640
709  -69.2836
997  -68.4074
997  -75.6441
1171  -71.0414
1483  -63.9373
1531  -68.7961
1613  -63.0631
1621  -67.5032
1627  -62.6815
1873  -64.2732
1907  -65.7148
1913  -72.1404
1933  -73.0177
2027  -69.1747
2089  -72.5718
2251  -75.8938
2677  -77.1477
2797  -78.3923
2837  -79.5646
2843  -84.9132
2953  -85.8274
3779  -84.9254
3967  -81.8923
4139  -81.2869
4357  -78.5773
4481  -78.2019
4547  -75.7581
4799  -75.5617
5171  -79.6842
5741  -79.5724
5813  -77.3620
6011  -79.4620
6043  -77.3709
6199  -77.4059
6571  -79.5238
6691  -81.5744
7019  -77.6374
7451  -73.8244
7541  -74.1202
7669  -70.5270
7867  -65.1375
8219  -65.6805
8363  -64.3121
8443  -62.9996
8699  -63.6050
8747  -58.6902
10091  -66.8120
11467  -71.9616
13649  -90.2416
16363  -108.722
18397  -115.286
21737  -126.887
22619  -126.274
24379  -141.304
27773  -138.251
30931  -137.189
32621  -135.425
36191  -141.935
37781  -148.984
41131  -159.967
44491  -161.262
49411  -158.827
52147  -158.787
55339  -162.998
57059  -162.143
61723  -159.604
66587  -166.190
69697  -176.472
72577  -174.090
75743  -176.494
83101  -173.608
87539  -179.373
89963  -183.032
94117  -190.334
96787  -185.668
101159  -192.068
104947  -192.133
109367  -198.410
110431  -201.040
112657  -198.478
115211  -209.508
118907  -216.084
123817  -217.568
128683  -215.819
134033  -219.978
141301  -223.260
143281  -222.513
145963  -222.659
152837  -223.663
157141  -224.728
164443  -227.434
211319  -243.738
281243  -263.199
346051  -267.687
407573  -293.984
526739  -323.076
10566379  -1126.45
24528271  -1624.05
40712251  -2017.42
58661621  -2294.33
78344459  -2639.90
82287883  -2692.77
86659757  -2768.05
91080337  -2842.26
95463073  -2902.15
99873811  -2947.59
104430947  -3028.64
109067249  -3073.03
113324863  -3151.47
117941741  -3198.36
122513621  -3282.33
127135091  -3321.27
131872739  -3363.37
136609523  -3443.58
141682789  -3523.84
146535157  -3588.95
151303303  -3633.19
156375179  -3696.93
161432767  -3761.40
166482191  -3826.42
171717163  -3875.76
176731469  -3920.23
181848409  -3955.21
186789467  -3977.51
191940197  -4032.45
197073413  -4077.37
202631659  -4153.84
207601747  -4199.57
212821523  -4244.48
218128571  -4283.66
223475851  -4322.61
228568211  -4365.93
234006427  -4425.31
239604493  -4474.07
244876831  -4510.03
250369201  -4541.03
255916043  -4603.99
261474781  -4632.74
266977943  -4690.36
272613811  -4729.46
277969787  -4758.88
283590283  -4801.45
289250477  -4836.00
294834311  -4876.85
300771143  -4940.91
306443771  -4977.87
311845483  -5025.85
317837459  -5052.91
323557049  -5093.18
329389283  -5112.22
335224763  -5161.82
341156911  -5186.64
347072767  -5241.57
353058373  -5281.64
358823821  -5300.77
364669939  -5340.07
370588391  -5361.32
376371917  -5403.76
382408813  -5446.13
388388381  -5460.49
394475621  -5503.28
400601407  -5541.86
406448747  -5570.28
412700797  -5612.63
418794443  -5658.59
425236711  -5702.98
431332477  -5741.63
437454107  -5783.70
443663819  -5834.51
449598307  -5870.94
455869259  -5902.85
462103309  -5924.27
468384011  -5974.01
474833897  -6007.00
481211593  -6058.18
487791793  -6090.22
494130691  -6132.18
500639791  -6179.56
507112181  -6225.33
513558667  -6264.68
519993413  -6288.27
526771099  -6333.04
533302519  -6351.83
539838661  -6384.88
545893571  -6417.31
552353827  -6458.76
558928291  -6519.47
565456069  -6562.36
572148611  -6592.47
578969873  -6618.27
585525131  -6655.35
592105273  -6697.44
598670659  -6729.79
605480399  -6766.36
612196999  -6801.04
618965629  -6857.90
625809869  -6899.57
632745073  -6930.70
639316891  -6963.97
646183613  -6990.76
652791781  -7033.57
659674573  -7076.56
666340561  -7108.84
673046477  -7135.22
680027669  -7179.16
687007949  -7200.97
693771899  -7248.11
700652287  -7295.94
707730853  -7326.34
714416509  -7363.88
721082443  -7375.79
728132227  -7422.61
735326297  -7457.26
742115123  -7510.56
748989499  -7540.92
755810641  -7564.69
762622067  -7605.82
769566437  -7632.43
776837827  -7641.34
783959509  -7675.36
791297641  -7710.43
798404941  -7745.11
805816043  -7771.78
812710117  -7789.94
819797597  -7818.86
827058149  -7845.24
834328571  -7875.83
841501747  -7911.80
848705087  -7935.95
856080773  -7960.59
862990691  -7974.96
870353317  -8015.08
877641491  -8032.90
884784683  -8081.02
891972379  -8107.66
899299061  -8143.46
906925079  -8161.77
914322691  -8200.47
921473461  -8226.72
928774027  -8244.29
936138481  -8265.29
943698787  -8281.53
951051181  -8316.44
958747897  -8339.58
966228443  -8381.54
973921021  -8408.04
981121019  -8439.25
988611821  -8460.78
995880637  -8487.38
1003537529  -8517.45
1011171907  -8542.41
1018310357  -8575.20
1025850029  -8607.73
1033142093  -8649.09
1040644349  -8686.04
1048429787  -8726.30
1055816857  -8759.55
1063819571  -8782.15
1071595237  -8805.97
1079172607  -8834.59
1086815123  -8855.05
1094347099  -8888.46
1102392923  -8919.19
1110032837  -8955.15
1117968347  -8973.95
1125946391  -9010.32
1133790157  -9036.37
1141571413  -9075.65
1148970469  -9107.90
1156868893  -9135.88
1164324131  -9153.08
1171925257  -9191.16
1179562003  -9225.96
1187524229  -9259.44
1195432619  -9285.17
1203767209  -9325.52
1211152571  -9357.44
1218962053  -9388.56
1227010859  -9413.25
1234501381  -9436.59
1242498409  -9472.39
1250299909  -9490.72
1258164283  -9514.82
1265899367  -9546.52
1273345669  -9589.29
1281234683  -9618.61
1289115307  -9645.42
1297186937  -9679.30
1305458389  -9703.91
1313592857  -9733.55
1321640269  -9780.74
1329157171  -9802.83
1337008411  -9838.41
1344982073  -9877.53
1353348089  -9912.99
1361376461  -9942.27
1369426853  -9969.64
1377104203  -10009.1
1385291533  -10043.5
1393055101  -10074.6
1401669793  -10106.4
1409876953  -10136.9
1418202613  -10171.8
1426144219  -10192.9
1434213923  -10227.6
1442456299  -10253.7
1450627741  -10275.2
1458452857  -10290.1
1466588341  -10323.4
1474886107  -10342.2
1483080281  -10384.5
1491298379  -10401.9
1499324293  -10424.5
1507770907  -10458.7
1515551137  -10486.5
1524309109  -10512.4
1532816653  -10550.5
1540818413  -10578.9
1549091891  -10591.9
1557710533  -10620.7
1566122219  -10646.3
1574443837  -10651.7
1582336363  -10670.9
1590570811  -10699.9
1598757541  -10725.2
1607098499  -10737.0
1615662317  -10774.2
1624125499  -10803.0
1632764957  -10831.9
1641164599  -10858.7
1649256659  -10887.4
1657847923  -10919.4
1666358137  -10952.0
1675187299  -10981.0
1683784547  -10998.5
1692331541  -11033.9
1700827157  -11053.4
1708899763  -11090.3
1717305211  -11126.5
1725719987  -11149.8
1734514337  -11187.3
1743025897  -11203.9
1751170427  -11223.1
1759892363  -11249.7
1768154629  -11267.5
1776228331  -11297.8
1784831663  -11317.1
1793386403  -11342.0
1802012867  -11371.4
1810610297  -11404.1
1819215467  -11428.9
1827764317  -11457.9
1836100859  -11475.6
1844558179  -11502.3
1853383261  -11526.1
1862086763  -11544.8
1870688773  -11570.3
1879516927  -11594.3
1888400951  -11632.3
1896841337  -11653.5
1905314407  -11676.8
1913889403  -11699.0
1922757203  -11732.1
1931474803  -11757.4
1940271029  -11777.8
1949050853  -11786.3
1958246701  -11820.3
1966794283  -11838.1
1975234993  -11858.5
1984088297  -11884.5
1992862819  -11917.8
2002191173  -11952.6
2010751843  -11974.5
2019685411  -11996.8
2028444577  -12015.7
2036855771  -12046.5
2045669117  -12072.2
2054797457  -12097.7
2063985403  -12119.9
2072485307  -12138.8
2081302481  -12164.9
2090655341  -12204.2
2099483767  -12228.9
2108148187  -12249.9
2116831511  -12277.3
2125967143  -12298.9
2135221939  -12322.1
2143953101  -12351.3
2152829251  -12371.9
2161668583  -12397.8
2170621097  -12411.6
2179158539  -12440.1
2188248061  -12461.9
2197412473  -12491.6
2206261801  -12521.2
2215158109  -12546.2
2224266049  -12565.2
2233505411  -12588.1
2242506083  -12617.6
2251617727  -12645.3
2260660177  -12645.4
2269404233  -12659.2
2278197191  -12677.1
2287198027  -12703.8
2296408651  -12729.1
2305536301  -12756.5
2313967387  -12780.4
2322906347  -12800.6
2331865247  -12829.0
2340974621  -12842.7
2350183481  -12868.9
2359419019  -12875.5
2368326533  -12909.5
2376832637  -12941.8
2385963337  -12953.0
2395130483  -12974.2
2404322677  -12990.4
2413764763  -13011.1
2423118349  -13036.8
2432696507  -13063.6
2442159989  -13084.1
2450935099  -13106.0
2459651521  -13127.3
2468875837  -13150.8
2477870299  -13183.4
2486982499  -13212.4
2495920319  -13240.8
2505354769  -13263.3
2514917917  -13285.3
2524095709  -13316.2
2533652119  -13356.5
2543145439  -13374.4
2552546629  -13394.0
2561962043  -13419.2
2571405659  -13447.7
2580702427  -13472.6
2589843437  -13505.9
2599132787  -13531.4
2608414177  -13557.2
2617607087  -13583.1
2627034547  -13598.8
2636641123  -13613.8
2645929771  -13630.8
2654984021  -13655.7
2664186923  -13683.1
2673472427  -13708.8
2683167173  -13735.4
2692782803  -13759.4
2702634443  -13776.9
2711911019  -13792.4
2721177637  -13819.0
2730648653  -13844.4
2739735301  -13869.3
2749272683  -13898.4
2759044349  -13905.5
2768341921  -13935.5
2777779603  -13952.1
2787267779  -13975.1
2796595597  -14001.1
2805928883  -14014.8
2815271453  -14040.8
2825152411  -14064.6
2834484293  -14089.8
2844024907  -14107.6
2853589267  -14126.2
2863309931  -14151.4
2872880603  -14158.4
2882045483  -14182.5
2891391787  -14198.7
2901350161  -14207.8
2910935773  -14215.9
2920515001  -14226.7
2930109373  -14241.1
2939560651  -14262.0
2949150277  -14275.7
2958720229  -14297.1
2968221637  -14309.6
2978202527  -14335.7
2987781613  -14353.9
2997477193  -14375.8
3007570297  -14390.9
3017345399  -14405.6
3026793739  -14434.1
3036560773  -14443.9
3045929801  -14471.3
3055848077  -14493.7
3065475229  -14529.4
3075198677  -14553.6
3085180507  -14587.1
3095242613  -14606.3
3104627551  -14629.7
3114085643  -14649.2
3123818501  -14665.6
3133647739  -14676.4
3143458847  -14689.4
3153146131  -14713.3
3163025851  -14739.1
3172533643  -14759.3
3182671549  -14770.2
3192543149  -14792.9
3202780897  -14816.8
3212384963  -14843.0
3222635303  -14864.6
3232344763  -14882.9
3242338597  -14902.3
3251366479  -14921.4
3260902103  -14945.2
3270339829  -14965.1
3279727889  -14990.7
3289228483  -15007.2
3298850917  -15026.7
3308700211  -15056.9
3318756289  -15085.0
3327881603  -15105.2
3337803431  -15119.5
3347282843  -15145.6
3357360803  -15156.0
3367237373  -15176.5
3377190379  -15191.1
3387046501  -15224.5
3396320131  -15246.2
3406548611  -15255.0
3416404787  -15273.4
3426075613  -15301.9
3436204267  -15316.9
3446105171  -15336.4
3455881883  -15365.8
3465713579  -15384.9
3474939227  -15411.8
3484969109  -15427.2
3494792933  -15455.5
3504938971  -15475.4
3514866067  -15499.2
3524747333  -15529.2
3534689219  -15551.6
3544632757  -15583.2
3554289731  -15598.5
3564354947  -15617.9
3574035151  -15645.0
3583830727  -15675.7
3594087883  -15688.3
3604511021  -15712.1
3615038443  -15730.9
3624665309  -15750.4
3634600603  -15777.1
3644680229  -15801.7
3654871309  -15824.7
3665380997  -15856.7
3675413947  -15886.7
3685569493  -15911.6
3695747131  -15943.8
3705097547  -15967.6
3714956237  -15982.5
3724826269  -16009.7
3735045893  -16044.9
3745129477  -16063.5
3755656199  -16077.4
3765815803  -16097.5
3776399083  -16116.1
3785914357  -16143.7
3796346717  -16160.1
3806820203  -16175.8
3816876139  -16193.8
3827299493  -16213.4
3837585853  -16224.5
3848032691  -16241.2
3858032089  -16257.4
3868105237  -16277.2
3878262659  -16279.0
3888539339  -16293.0
3899020883  -16309.1
3909608783  -16326.2
3919640269  -16357.4
3929631047  -16373.0
3939614131  -16390.3
3950149771  -16418.9
3960450491  -16442.9
3970816819  -16460.2
3980833229  -16479.9
3990750097  -16500.1
4000958867  -16515.2
4010294429  -16534.1
4020490499  -16554.1
4030803197  -16565.5
4040981947  -16583.8
4051173251  -16601.9
4061662109  -16615.7
4072449559  -16643.5
4083127963  -16662.6
4092801451  -16678.0
4103257429  -16690.6
4113684763  -16718.5
4124483023  -16739.6
4134816643  -16760.9
4145336087  -16775.9
4155640547  -16804.2
4166161651  -16826.1
4175672887  -16846.4
4185668419  -16867.9
4196044087  -16880.9
4206577429  -16896.6
4217049659  -16921.1
4227278053  -16936.1
4237753211  -16966.3
4247549861  -16989.3
4257832277  -17016.2
4268593691  -17039.9
4279216691  -17062.3
4290108821  -17085.4
4300934893  -17095.1
4311297659  -17107.0
4321983517  -17123.8
4332288707  -17144.1
4342724707  -17157.0
4353283157  -17186.6
4363631291  -17206.3
4373934427  -17226.7
4384885469  -17249.6
4395387707  -17268.9
4406870803  -17299.4
4416822287  -17324.3
4427515439  -17340.8
4437886147  -17354.1
4448488573  -17368.2
4458501331  -17386.4
4468885543  -17398.2
4479332909  -17410.3
4489278767  -17422.0
4499458163  -17441.3
4510281473  -17459.3
4520766077  -17475.0
4531200371  -17491.4
4541863451  -17509.4
4552387649  -17523.8
4562783333  -17546.7
4573110181  -17571.1
4583484667  -17593.9
4594132391  -17604.7
4604658571  -17628.2
4615258009  -17648.0
4625868301  -17671.7
4636513477  -17694.7
4646479723  -17701.2
4657014199  -17720.1
4668009299  -17734.2
4678582949  -17747.6
4689415987  -17765.9
4700516309  -17787.1
4711247017  -17799.3
4721826587  -17823.6
4731889483  -17841.5
4743058189  -17855.9
4753673629  -17878.0
4764101347  -17894.5
4774582633  -17910.3
4785351283  -17926.1
4796119127  -17940.5
4807360979  -17955.7
4818158117  -17971.1
4829158403  -17989.0
4840170031  -18007.4
4850804269  -18027.4
4861750937  -18045.9
4872574543  -18066.3
4883187493  -18080.4
4893360919  -18096.0
4904415539  -18114.1
4915126087  -18128.6
4925567291  -18144.0
4936702559  -18169.2
4947392381  -18195.7
4958899703  -18214.5
4969230083  -18222.3
4979431817  -18239.5
4989776527  -18272.5
5001045083  -18291.3
5011767301  -18311.9
5022491783  -18321.5
5033047241  -18336.9
5044090801  -18357.2
5054907401  -18368.6
5065377451  -18379.3
5076661367  -18403.7
5087176343  -18413.3
5098231409  -18432.7
5109306619  -18452.1
5120573603  -18464.3
5131385011  -18480.0
5141532367  -18497.7
5152143889  -18519.6
5163012983  -18539.4
5173836299  -18555.9
5184637379  -18569.8
5195374577  -18584.4
5206003217  -18604.0
5217002293  -18620.1
5227554691  -18636.7
5238696709  -18660.6
5249347277  -18677.3
5260967141  -18689.5
5271653411  -18700.1
5282724467  -18720.4
5293557593  -18731.9
5304628291  -18741.4
5315216723  -18766.7
5326037683  -18782.2
5337196651  -18791.6
5347761229  -18808.2
5358882563  -18819.4
5370314797  -18833.6
5381402723  -18856.7
5392213037  -18870.8
5403513503  -18889.6
5415018979  -18907.3
5426127013  -18922.8
5437339651  -18938.7
5448565781  -18956.8
5459239271  -18973.6
5470094083  -18992.6
5480530163  -19015.2
5491658827  -19034.0
5503314077  -19059.3
5514321367  -19087.4
5525222701  -19109.5
5536334311  -19122.0
5547367523  -19133.3
5558249899  -19153.3
5569281103  -19176.8
5580631099  -19196.3
5591715797  -19221.9
5603126491  -19236.4
5613923629  -19245.0
5625279523  -19259.9
5636949011  -19284.7
5647838167  -19307.7
5658810061  -19323.6
5670452009  -19334.8
5681250053  -19352.0
5692144123  -19376.9
5703859429  -19394.9
5714940139  -19409.1
5725990709  -19418.0
5736530791  -19428.1
5748280607  -19443.1
5759727731  -19458.3
5770900133  -19482.2
5782128967  -19502.7
5793114403  -19537.7
5804334469  -19556.5
5814605411  -19576.6
5825831629  -19592.0
5837256989  -19611.7
5848610237  -19635.0
5859567631  -19655.8
5870934221  -19679.8
5882016097  -19696.0
5893212427  -19715.9
5904436427  -19733.4
5916164687  -19752.8
5927554333  -19769.8
5938739717  -19785.8
5950133083  -19798.9
5961341521  -19805.9
5972221657  -19813.6
5983712771  -19840.4
5994413837  -19851.5
6005982149  -19865.1
6016877189  -19885.8
6028435247  -19907.3
6040125239  -19923.7
6051618577  -19936.5
6062997131  -19954.1
6073633477  -19970.7
6085061027  -19987.4
6096342997  -20007.6
6108376181  -20022.4
6119801771  -20044.7
6131138639  -20058.0
6142150243  -20082.6
6153643403  -20095.0
6164448049  -20113.5
6175955267  -20121.0
6187330417  -20129.4
6198614267  -20145.5
6210151517  -20156.8
6221221103  -20176.7
6232755077  -20194.3
6243922229  -20213.5
6254172439  -20237.1
6265576133  -20251.0
6276862993  -20267.8
6287801413  -20286.5
6299399539  -20312.5
6311377253  -20328.3
6322797259  -20349.8
6333800797  -20370.0
6345340669  -20392.7
6357100609  -20410.8
6368529913  -20431.8
6380412803  -20452.9
6391977043  -20468.2
6403607299  -20499.0
6414957889  -20518.8
6425906777  -20535.1
6436881277  -20553.5
6448567231  -20566.5
6460164317  -20577.6
6471382763  -20600.6
6482628227  -20616.5
6494382953  -20629.7
6505971403  -20648.5
6517626931  -20670.6
6529099037  -20688.6
6540592307  -20703.9
6552322421  -20724.7
6563787059  -20736.9
6575231041  -20762.7
6586924411  -20772.3
6597944011  -20787.8
6610452833  -20814.9
6621794437  -20826.5
6633722749  -20843.9
6645443963  -20854.5
6657185417  -20876.2
6668682389  -20889.8
6680094007  -20908.5
6691437523  -20930.1
6703668899  -20950.0
6714965177  -20968.7
6726480011  -20981.1
6737553233  -21010.7
6749162611  -21026.5
6761152493  -21035.8
6772313123  -21050.2
6783778691  -21063.8
6795714979  -21079.9
6808015003  -21093.6
6819587693  -21108.2
6831167633  -21124.3
6842949539  -21139.6
6854770709  -21167.3
6865802803  -21183.3
6877648549  -21193.5
6889174931  -21213.0
6901114309  -21233.9
6912864593  -21259.6
6924541717  -21279.8
6936520771  -21299.8
6948403811  -21314.5
6959616919  -21329.7
6971124427  -21347.7
6982574257  -21362.0
6994404433  -21383.2
7006531393  -21398.7
7017923557  -21405.4
7029219059  -21412.3
7040054537  -21425.5
7051724209  -21445.2
7063389451  -21452.9
7074749483  -21464.5
7086445867  -21487.6
7098095971  -21505.0
7110270683  -21525.5
7121977867  -21544.7
7133342939  -21562.2
7145242693  -21581.5
7157029651  -21590.5
7168381741  -21610.4
7179990677  -21631.6
7191419083  -21657.3
7203382139  -21676.7
7214751917  -21691.2
7226300071  -21713.0
7238343649  -21718.4
7250056777  -21739.8
7261840447  -21763.3
7273767299  -21778.8
7285361921  -21787.9
7297265237  -21804.5
7308535879  -21812.1
7320638537  -21833.0
7332746467  -21858.0
7344481211  -21877.4
7356723359  -21893.0
7368460049  -21904.8
7380227291  -21913.9
7391711357  -21934.2
7403425811  -21945.3
7415630161  -21971.6
7427180869  -21987.0
7438725163  -22003.2
7450747523  -22018.4
7462613357  -22036.1
7474389383  -22052.7
7485699943  -22064.2
7497456269  -22087.3
7509332723  -22101.1
7521542239  -22124.8
7533365317  -22138.5
7545421853  -22145.9
7557401779  -22167.7
7569336331  -22186.5
7580422919  -22197.0
7592146381  -22211.8
7604070433  -22224.1
7616235509  -22249.5
7628080843  -22265.2
7639703107  -22278.9
7651970387  -22292.1
7663422667  -22305.7
7674295813  -22321.9
7686146987  -22337.3
7697926277  -22358.1
7709966083  -22376.3
7721832197  -22385.9
7733730149  -22401.1
7745398231  -22421.0
7756632157  -22434.0
7768620787  -22449.0
7780194991  -22468.2
7792154407  -22487.0
7804178761  -22500.3
7816081411  -22522.5
7828348019  -22541.3
7840744957  -22556.1
7852314527  -22570.0
7864029619  -22588.6
7876075283  -22602.0
7888686101  -22623.0
7900510139  -22633.3
7912123741  -22640.6
7924184843  -22657.2
7936575083  -22675.3
7947795907  -22690.8
7959636499  -22715.8
7972188797  -22738.2
7984181437  -22758.1
7996292659  -22768.9
8008517317  -22783.0
8020382021  -22799.8
8031747391  -22814.8
8043754283  -22820.9
8055653761  -22836.0
8067312557  -22858.2
8079069563  -22870.4
8091146179  -22881.4
8103181771  -22896.2
8115063181  -22905.0
8126705677  -22923.7
8139285533  -22934.0
8151245909  -22950.5
8163546283  -22969.4
8175470923  -22976.8
8187139469  -22989.6
8199362321  -23009.2
8211378953  -23027.1
8223730939  -23041.7
8235961771  -23053.9
8248251769  -23068.8
8260492993  -23087.3
8272868203  -23101.4
8284800851  -23121.8
8297467957  -23139.7
8309310589  -23158.8
8321388253  -23179.4
8333542493  -23190.4
8346034243  -23204.0
8357622571  -23219.5
8369958131  -23236.3
8381905513  -23254.8
8394363587  -23265.0
8406371797  -23277.8
8418546139  -23294.7
8430608827  -23307.9
8442892859  -23325.2
8455062403  -23344.0
8467606811  -23349.6
8479658069  -23367.6
8490857509  -23382.5
8503678387  -23392.7
8516010791  -23400.3
8528328509  -23418.3
8540031067  -23432.6
8552413459  -23448.0
8564883443  -23458.5
8577505477  -23468.3
8588770207  -23486.7
8601135611  -23502.4
8613362221  -23514.0
8625505919  -23529.8
8637673763  -23549.3
8649904499  -23564.7
8661992093  -23575.0
8674074517  -23596.1
8685486613  -23611.6
8697780739  -23623.3
8709492941  -23638.5
8721960119  -23650.1
8734241533  -23671.7
8745877963  -23689.3
8758372169  -23708.1
8769917371  -23726.6
8782445611  -23739.5
8794970017  -23754.8
8807785309  -23765.2
8819656877  -23781.1
8832721789  -23794.3
8844966847  -23808.4
8857205803  -23823.7
8868798307  -23840.0
8881098211  -23859.9
8893333213  -23861.0
8905782917  -23875.2
8918902997  -23886.6
8931432617  -23902.4
8944033843  -23916.5
8956562113  -23928.7
8968370413  -23945.1
8980323179  -23957.2
8992027151  -23973.4
9004177709  -23988.9
9016486051  -24006.2
9029025667  -24024.6
9041064079  -24050.3
9052511077  -24066.2
9064601677  -24082.0
9076815467  -24102.6
9088961587  -24121.4
9101113741  -24134.1
9113364683  -24155.4
9125594519  -24174.9
9138141851  -24192.1
9149969069  -24205.8
9162258037  -24218.0
9174403627  -24231.0
9186777923  -24245.5
9199323647  -24263.8
9211470137  -24277.5
9223928101  -24300.4
9236091659  -24314.9
9248351363  -24341.3
9260924261  -24359.3
9273288977  -24370.3
9285381877  -24378.9
9297843089  -24393.5
9310416211  -24406.9
9323115283  -24424.8
9335198869  -24438.1
9347749237  -24452.9
9360402599  -24465.5
9373015103  -24481.2
9385305653  -24495.9
9397913093  -24512.8
9410704669  -24524.6
9422823211  -24538.5
9435353569  -24555.0
9447623651  -24571.5
9460228861  -24591.3
9472618453  -24604.7
9485185771  -24614.6
9497522597  -24627.1
9510647057  -24635.0
9522821941  -24647.5
9535485697  -24672.9
9548435779  -24691.1
9560872583  -24699.8
9573463171  -24715.7
9585795007  -24726.8
9598203403  -24740.3
9611159863  -24766.9
9623196211  -24787.0
9635856869  -24802.7
9648686611  -24823.1
9661129957  -24840.1
9673695683  -24859.5
9686173669  -24877.8
9699368093  -24894.7
9712134577  -24910.9
9723840437  -24927.6
9736379761  -24945.7
9748995499  -24954.7
9761768293  -24975.0
9774223883  -24989.8
9787107877  -25003.9
9799388171  -25013.4
9811854781  -25029.0
9824389921  -25047.7
9837034387  -25059.4
9849385901  -25073.8
9861561299  -25085.4
9873817201  -25104.4
9886940981  -25124.8
9899753569  -25139.2
9911940331  -25149.5
9924835861  -25160.0
9937487899  -25170.9
9949976581  -25191.4
9962895259  -25196.9
9974775259  -25215.5
9987612923  -25218.6


==> data/prime_sqrt_r2_p7.dat <==
389  -98.6154
433  -80.5206
563  -93.2264
571  -93.8154
643  -90.2668
709  -92.9737
997  -97.7348
997  -93.4117
1171  -86.8349
1483  -89.7043
1531  -95.7777
1613  -101.183
1621  -99.5944
1627  -104.005
1873  -108.612
1907  -107.282
1913  -106.117
1933  -100.222
2027  -99.6864
2089  -99.2727
2251  -99.0639
2677  -99.2646
2797  -106.445
2837  -104.229
2843  -100.060
2953  -96.2123
3779  -99.4792
3967  -98.1758
4139  -90.3536
4357  -91.7423
4481  -90.9422
4547  -92.3147
4799  -97.9143
5171  -97.1494
5741  -100.868
5813  -102.302
6011  -97.4417
6043  -98.9689
6199  -100.468
6571  -99.9837
6691  -103.530
7019  -105.054
7451  -112.648
7541  -112.062
7669  -119.302
7867  -122.493
8219  -119.887
8363  -121.199
8443  -118.726
8699  -118.217
8747  -123.234
9467  -126.023
10091  -128.589
10691  -132.740
11467  -132.251
12197  -139.290
13649  -135.107
15173  -146.848
16363  -149.904
17747  -150.345
18397  -149.571
20411  -151.770
21737  -152.755
22247  -153.829
22619  -143.778
23831  -138.144
24379  -130.513
25121  -134.945
27773  -147.755
30091  -143.871
30931  -142.619
32059  -135.775
32621  -132.687
34757  -131.972
36191  -128.100
36791  -137.531
37781  -130.552
39251  -137.679
41131  -153.992
42797  -157.413
44491  -156.587
47389  -157.955
49411  -159.444
50923  -156.789
52147  -154.308
54503  -146.858
55339  -145.684
56533  -150.631
57059  -152.451
58921  -153.294
61723  -150.179
66587  -156.172
69697  -150.397
72577  -153.628
75743  -152.229
83101  -153.907
87539  -165.954
89963  -181.166
94117  -197.705
96787  -196.406
101159  -206.940
104947  -211.020
109367  -212.299
110431  -203.230
112657  -205.703
115211  -213.211
118907  -222.189
123817  -221.879
128683  -220.871
134033  -217.508
141301  -211.100
143281  -222.907
145963  -236.738
152837  -233.442
157141  -231.086
164443  -238.410
192229  -257.982
211319  -257.548
248779  -282.882
281243  -299.484
307529  -315.876
346051  -325.745
376963  -353.778
407573  -337.145
441251  -335.397
526739  -388.476
4798219  -864.365
10566379  -1170
17266283  -1475
24528271  -1729
32495131  -2003
40712251  -2211
49506643  -2354
58661621  -2532
68337593  -2719
78344459  -2860
82287883  -2923
86659757  -2984
91080337  -3065
95463073  -3138
99873811  -3224
104430947  -3288
109067249  -3341
113324863  -3381
117941741  -3446
122513621  -3501
127135091  -3540
131872739  -3592
136609523  -3682
141682789  -3714
146535157  -3778
151303303  -3841
156375179  -3882
161432767  -3925
166482191  -3991
171717163  -4050
176731469  -4082
181848409  -4135
186789467  -4173
191940197  -4226
197073413  -4275
202631659  -4328
207601747  -4407
212821523  -4469
218128571  -4516
223475851  -4572
228568211  -4588
234006427  -4632
239604493  -4691
244876831  -4768
250369201  -4819
255916043  -4848
261474781  -4883
266977943  -4915
272613811  -4962
277969787  -5001
283590283  -5039
289250477  -5085
294834311  -5137
300771143  -5176
306443771  -5230
311845483  -5269
317837459  -5316
323557049  -5364
329389283  -5391
335224763  -5429
341156911  -5469
347072767  -5511
353058373  -5548
358823821  -5591
364669939  -5642
370588391  -5666
376371917  -5722
382408813  -5782
388388381  -5811
394475621  -5839
400601407  -5881
406448747  -5917
412700797  -5963
418794443  -6014
425236711  -6045
431332477  -6098
437454107  -6140
443663819  -6174
449598307  -6236
455869259  -6268
462103309  -6288
468384011  -6339
474833897  -6374
481211593  -6414
487791793  -6458
494130691  -6510
500639791  -6554
507112181  -6596
513558667  -6626
519993413  -6666
526771099  -6698
533302519  -6737
539838661  -6778
545893571  -6808
552353827  -6825
558928291  -6866
565456069  -6905
572148611  -6945
578969873  -6988
585525131  -7047
592105273  -7072
598670659  -7114
605480399  -7140
612196999  -7188
618965629  -7213
625809869  -7257
632745073  -7284
639316891  -7328
646183613  -7357
652791781  -7382
659674573  -7398
666340561  -7436
673046477  -7472
680027669  -7494
687007949  -7533
693771899  -7569
700652287  -7598
707730853  -7653
714416509  -7704
721082443  -7724
728132227  -7767
735326297  -7802
742115123  -7835
748989499  -7870
755810641  -7918
762622067  -7945
769566437  -7967
776837827  -8007
783959509  -8037
791297641  -8066
798404941  -8092
805816043  -8128
812710117  -8159
819797597  -8211
827058149  -8256
834328571  -8281
841501747  -8335
848705087  -8367
856080773  -8402
862990691  -8450
870353317  -8490
877641491  -8520
884784683  -8570
891972379  -8608
899299061  -8637
906925079  -8670
914322691  -8701
921473461  -8721
928774027  -8739
936138481  -8769
943698787  -8800
951051181  -8830
958747897  -8852
966228443  -8889
973921021  -8947
981121019  -8967
988611821  -8997
995880637  -9035
1003537529  -9046
1011171907  -9078
1018310357  -9104
1025850029  -9144
1033142093  -9172
1040644349  -9190
1048429787  -9232
1055816857  -9275
1063819571  -9305
1071595237  -9334
1079172607  -9364
1086815123  -9391
1094347099  -9420
1102392923  -9444
1110032837  -9479
1117968347  -9513
1125946391  -9528
1133790157  -9573
1141571413  -9594
1148970469  -9615
1156868893  -9633
1164324131  -9664
1171925257  -9691
1179562003  -9718
1187524229  -9753
1195432619  -9799
1203767209  -9839
1211152571  -9868
1218962053  -9892
1227010859  -9933
1234501381  -9965
1242498409  -10000
1250299909  -10032
1258164283  -10050
1265899367  -10088
1273345669  -10105
1281234683  -10129
1289115307  -10156
1297186937  -10180
1305458389  -10195
1313592857  -10218
1321640269  -10251
1329157171  -10286
1337008411  -10315
1344982073  -10350
1353348089  -10393
1361376461  -10428
1369426853  -10456
1377104203  -10490
1385291533  -10528
1393055101  -10554
1401669793  -10591
1409876953  -10632
1418202613  -10650
1426144219  -10665
1434213923  -10697
1442456299  -10728
1450627741  -10774
1458452857  -10794
1466588341  -10824
1474886107  -10848
1483080281  -10864
1491298379  -10889
1499324293  -10905
1507770907  -10941
1515551137  -10978
1524309109  -10992
1532816653  -11027
1540818413  -11053
1549091891  -11090
1557710533  -11139
1566122219  -11162
1574443837  -11177
1582336363  -11208
1590570811  -11232
1598757541  -11262
1607098499  -11289
1615662317  -11318
1624125499  -11353
1632764957  -11377
1641164599  -11412
1649256659  -11429
1657847923  -11474
1666358137  -11501
1675187299  -11540
1683784547  -11560
1692331541  -11585
1700827157  -11606
1708899763  -11638
1717305211  -11668
1725719987  -11695
1734514337  -11707
1743025897  -11740
1751170427  -11748
1759892363  -11772
1768154629  -11804
1776228331  -11819
1784831663  -11850
1793386403  -11886
1802012867  -11918
1810610297  -11955
1819215467  -11974
1827764317  -11994
1836100859  -12015
1844558179  -12029
1853383261  -12057
1862086763  -12077
1870688773  -12112
1879516927  -12157
1888400951  -12181
1896841337  -12204
1905314407  -12233
1913889403  -12269
1922757203  -12294
1931474803  -12321
1940271029  -12355
1949050853  -12384
1958246701  -12410
1966794283  -12423
1975234993  -12452
1984088297  -12501
1992862819  -12515
2002191173  -12552
2010751843  -12575
2019685411  -12600
2028444577  -12639
2036855771  -12663
2045669117  -12688
2054797457  -12717
2063985403  -12738
2072485307  -12776
2081302481  -12791
2090655341  -12826
2099483767  -12860
2108148187  -12889
2116831511  -12906
2125967143  -12940
2135221939  -12948
2143953101  -12991
2152829251  -13011
2161668583  -13047
2170621097  -13080
2179158539  -13107
2188248061  -13135
2197412473  -13165
2206261801  -13191
2215158109  -13209
2224266049  -13228
2233505411  -13259
2242506083  -13291
2251617727  -13311
2260660177  -13329
2269404233  -13352
2278197191  -13364
2287198027  -13396
2296408651  -13418
2305536301  -13431
2313967387  -13454
2322906347  -13490
2331865247  -13509
2340974621  -13543
2350183481  -13574
2359419019  -13602
2368326533  -13628
2376832637  -13641
2385963337  -13650
2395130483  -13675
2404322677  -13693
2413764763  -13716
2423118349  -13735
2432696507  -13757
2442159989  -13789
2450935099  -13813
2459651521  -13835
2468875837  -13859
2477870299  -13891
2486982499  -13916
2495920319  -13941
2505354769  -13953
2514917917  -13974
2524095709  -14003
2533652119  -14033
2543145439  -14056
2552546629  -14090
2561962043  -14107
2571405659  -14130
2580702427  -14142
2589843437  -14169
2599132787  -14198
2608414177  -14230
2617607087  -14247
2627034547  -14288
2636641123  -14325
2645929771  -14350
2654984021  -14370
2664186923  -14410
2673472427  -14444
2683167173  -14473
2692782803  -14494
2702634443  -14511
2711911019  -14530
2721177637  -14553
2730648653  -14577
2739735301  -14616
2749272683  -14649
2759044349  -14683
2768341921  -14697
2777779603  -14723
2787267779  -14748
2796595597  -14787
2805928883  -14801
2815271453  -14823
2825152411  -14829
2834484293  -14857
2844024907  -14889
2853589267  -14901
2863309931  -14922
2872880603  -14952
2882045483  -14976
2891391787  -14980
2901350161  -14997
2910935773  -15016
2920515001  -15035
2930109373  -15066
2939560651  -15097
2949150277  -15118
2958720229  -15149
2968221637  -15176
2978202527  -15199
2987781613  -15216
2997477193  -15230
3007570297  -15244
3017345399  -15261
3026793739  -15281
3036560773  -15299
3045929801  -15321
3055848077  -15338
3065475229  -15360
3075198677  -15381
3085180507  -15394
3095242613  -15431
3104627551  -15454
3114085643  -15473
3123818501  -15498
3133647739  -15535
3143458847  -15563
3153146131  -15588
3163025851  -15610
3172533643  -15629
3182671549  -15649
3192543149  -15664
3202780897  -15687
3212384963  -15701
3222635303  -15720
3232344763  -15751
3242338597  -15781
3251366479  -15793
3260902103  -15815
3270339829  -15839
3279727889  -15853
3289228483  -15868
3298850917  -15875
3308700211  -15897
3318756289  -15926
3327881603  -15958
3337803431  -15981
3347282843  -16011
3357360803  -16040
3367237373  -16051
3377190379  -16076
3387046501  -16101
3396320131  -16127
3406548611  -16154
3416404787  -16186
3426075613  -16204
3436204267  -16245
3446105171  -16280
3455881883  -16291
3465713579  -16327
3474939227  -16354
3484969109  -16371
3494792933  -16390
3504938971  -16421
3514866067  -16441
3524747333  -16459
3534689219  -16480
3544632757  -16500
3554289731  -16523
3564354947  -16548
3574035151  -16573
3583830727  -16596
3594087883  -16610
3604511021  -16633
3615038443  -16650
3624665309  -16665
3634600603  -16671
3644680229  -16705
3654871309  -16732
3665380997  -16747
3675413947  -16754
3685569493  -16768
3695747131  -16786
3705097547  -16811
3714956237  -16845
3724826269  -16877
3735045893  -16899
3745129477  -16928
3755656199  -16961
3765815803  -16994
3776399083  -17028
3785914357  -17058
3796346717  -17070
3806820203  -17091
3816876139  -17110
3827299493  -17121
3837585853  -17144
3848032691  -17171
3858032089  -17190
3868105237  -17202
3878262659  -17218
3888539339  -17248
3899020883  -17263
3909608783  -17277
3919640269  -17311
3929631047  -17339
3939614131  -17359
3950149771  -17366
3960450491  -17389
3970816819  -17414
3980833229  -17432
3990750097  -17461
4000958867  -17482
4010294429  -17507
4020490499  -17536
4030803197  -17547
4040981947  -17562
4051173251  -17589
4061662109  -17606
4072449559  -17630
4083127963  -17651
4092801451  -17675
4103257429  -17691
4113684763  -17715
4124483023  -17740
4134816643  -17765
4145336087  -17790
4155640547  -17815
4166161651  -17836
4175672887  -17865
4185668419  -17878
4196044087  -17902
4206577429  -17920
4217049659  -17947
4227278053  -17972
4237753211  -17996
4247549861  -18028
4257832277  -18051
4268593691  -18076
4279216691  -18094
4290108821  -18108
4300934893  -18132
4311297659  -18161
4321983517  -18177
4332288707  -18191
4342724707  -18198
4353283157  -18227
4363631291  -18239
4373934427  -18263
4384885469  -18288
4395387707  -18303
4406870803  -18317
4416822287  -18343
4427515439  -18362
4437886147  -18389
4448488573  -18405
4458501331  -18419
4468885543  -18433
4479332909  -18445
4489278767  -18480
4499458163  -18500
4510281473  -18516
4520766077  -18539
4531200371  -18569
4541863451  -18588
4552387649  -18605
4562783333  -18625
4573110181  -18642
4583484667  -18662
4594132391  -18683
4604658571  -18690
4615258009  -18705
4625868301  -18730
4636513477  -18752
4646479723  -18775
4657014199  -18804
4668009299  -18824
4678582949  -18840
4689415987  -18857
4700516309  -18891
4711247017  -18899
4721826587  -18917
4731889483  -18937
4743058189  -18965
4753673629  -18978
4764101347  -18992
4774582633  -19014
4785351283  -19029
4796119127  -19059
4807360979  -19066
4818158117  -19084
4829158403  -19103
4840170031  -19127
4850804269  -19158
4861750937  -19173
4872574543  -19187
4883187493  -19198
4893360919  -19216
4904415539  -19229
4915126087  -19248
4925567291  -19279
4936702559  -19302
4947392381  -19335
4958899703  -19354
4969230083  -19365
4979431817  -19383
4989776527  -19406
5001045083  -19416
5011767301  -19446
5022491783  -19469
5033047241  -19486
5044090801  -19513
5054907401  -19528
5065377451  -19551
5076661367  -19571
5087176343  -19579
5098231409  -19599
5109306619  -19629
5120573603  -19650
5131385011  -19679
5141532367  -19699
5152143889  -19727
5163012983  -19744
5173836299  -19761
5184637379  -19780
5195374577  -19805
5206003217  -19825
5217002293  -19852
5227554691  -19870
5238696709  -19895
5249347277  -19915
5260967141  -19939
5271653411  -19955
5282724467  -19975
5293557593  -20006
5304628291  -20034
5315216723  -20042
5326037683  -20074
5337196651  -20082
5347761229  -20096
5358882563  -20111
5370314797  -20135
5381402723  -20160
5392213037  -20185
5403513503  -20200
5415018979  -20219
5426127013  -20237
5437339651  -20255
5448565781  -20263
5459239271  -20296
5470094083  -20316
5480530163  -20339
5491658827  -20374
5503314077  -20382
5514321367  -20406
5525222701  -20421
5536334311  -20433
5547367523  -20447
5558249899  -20473
5569281103  -20498
5580631099  -20517
5591715797  -20546
5603126491  -20561
5613923629  -20580
5625279523  -20600
5636949011  -20612
5647838167  -20616
5658810061  -20639
5670452009  -20665
5681250053  -20681
5692144123  -20693
5703859429  -20713
5714940139  -20744
5725990709  -20759
5736530791  -20782
5748280607  -20798
5759727731  -20821
5770900133  -20846
5782128967  -20865
5793114403  -20895
5804334469  -20916
5814605411  -20932
5825831629  -20949
5837256989  -20975
5848610237  -21003
5859567631  -21013
5870934221  -21020
5882016097  -21032
5893212427  -21055
5904436427  -21073
5916164687  -21089
5927554333  -21106
5938739717  -21130
5950133083  -21150
5961341521  -21167
5972221657  -21197
5983712771  -21221
5994413837  -21223
6005982149  -21246
6016877189  -21259
6028435247  -21267
6040125239  -21276
6051618577  -21302
6062997131  -21325
6073633477  -21346
6085061027  -21363
6096342997  -21381
6108376181  -21407
6119801771  -21420
6131138639  -21435
6142150243  -21455
6153643403  -21469
6164448049  -21481
6175955267  -21502
6187330417  -21516
6198614267  -21539
6210151517  -21563
6221221103  -21581
6232755077  -21596
6243922229  -21612
6254172439  -21635
6265576133  -21649
6276862993  -21665
6287801413  -21676
6299399539  -21691
6311377253  -21699
6322797259  -21728
6333800797  -21744
6345340669  -21771
6357100609  -21782
6368529913  -21799
6380412803  -21819
6391977043  -21833
6403607299  -21850
6414957889  -21866
6425906777  -21883
6436881277  -21901
6448567231  -21917
6460164317  -21936
6471382763  -21952
6482628227  -21984
6494382953  -22013
6505971403  -22017
6517626931  -22033
6529099037  -22052
6540592307  -22076
6552322421  -22103
6563787059  -22130
6575231041  -22158
6586924411  -22179
6597944011  -22194
6610452833  -22219
6621794437  -22235
6633722749  -22255
6645443963  -22263
6657185417  -22283
6668682389  -22300
6680094007  -22316
6691437523  -22325
6703668899  -22339
6714965177  -22365
6726480011  -22391
6737553233  -22408
6749162611  -22426
6761152493  -22436
6772313123  -22444
6783778691  -22460
6795714979  -22476
6808015003  -22491
6819587693  -22500
6831167633  -22520
6842949539  -22547
6854770709  -22568
6865802803  -22585
6877648549  -22603
6889174931  -22623
6901114309  -22649
6912864593  -22669
6924541717  -22680
6936520771  -22700
6948403811  -22718
6959616919  -22742
6971124427  -22763
6982574257  -22787
6994404433  -22804
7006531393  -22824
7017923557  -22837
7029219059  -22848
7040054537  -22876
7051724209  -22895
7063389451  -22922
7074749483  -22939
7086445867  -22952
7098095971  -22973
7110270683  -22988
7121977867  -23012
7133342939  -23040
7145242693  -23056
7157029651  -23080
7168381741  -23099
7179990677  -23119
7191419083  -23150
7203382139  -23160
7214751917  -23176
7226300071  -23198
7238343649  -23214
7250056777  -23233
7261840447  -23254
7273767299  -23265
7285361921  -23273
7297265237  -23306
7308535879  -23325
7320638537  -23344
7332746467  -23360
7344481211  -23369
7356723359  -23390
7368460049  -23398
7380227291  -23415
7391711357  -23420
7403425811  -23440
7415630161  -23454
7427180869  -23480
7438725163  -23485
7450747523  -23495
7462613357  -23506
7474389383  -23534
7485699943  -23549
7497456269  -23578
7509332723  -23604
7521542239  -23618
7533365317  -23638
7545421853  -23651
7557401779  -23663
7569336331  -23682
7580422919  -23700
7592146381  -23725
7604070433  -23745
7616235509  -23766
7628080843  -23798
7639703107  -23820
7651970387  -23836
7663422667  -23853
7674295813  -23869
7686146987  -23893
7697926277  -23914
7709966083  -23934
7721832197  -23942
7733730149  -23953
7745398231  -23977
7756632157  -23995
7768620787  -24010
7780194991  -24031
7792154407  -24053
7804178761  -24075
7816081411  -24091
7828348019  -24114
7840744957  -24122
7852314527  -24142
7864029619  -24160
7876075283  -24177
7888686101  -24198
7900510139  -24212
7912123741  -24235
7924184843  -24259
7936575083  -24276
7947795907  -24286
7959636499  -24297
7972188797  -24322
7984181437  -24344
7996292659  -24358
8008517317  -24377
8020382021  -24399
8031747391  -24425
8043754283  -24448
8055653761  -24468
8067312557  -24494
8079069563  -24504
8091146179  -24524
8103181771  -24540
8115063181  -24542
8126705677  -24568
8139285533  -24587
8151245909  -24603
8163546283  -24608
8175470923  -24630
8187139469  -24649
8199362321  -24667
8211378953  -24680
8223730939  -24698
8235961771  -24715
8248251769  -24732
8260492993  -24747
8272868203  -24761
8284800851  -24781
8297467957  -24799
8309310589  -24817
8321388253  -24828
8333542493  -24841
8346034243  -24853
8357622571  -24875
8369958131  -24888
8381905513  -24902
8394363587  -24912
8406371797  -24926
8418546139  -24946
8430608827  -24966
8442892859  -24972
8455062403  -24988
8467606811  -25001
8479658069  -25013
8490857509  -25031
8503678387  -25047
8516010791  -25059
8528328509  -25084
8540031067  -25102
8552413459  -25124
8564883443  -25132
8577505477  -25144
8588770207  -25158
8601135611  -25179
8613362221  -25203
8625505919  -25222
8637673763  -25243
8649904499  -25270
8661992093  -25282
8674074517  -25295
8685486613  -25318
8697780739  -25340
8709492941  -25356
8721960119  -25387
8734241533  -25395
8745877963  -25419
8758372169  -25436
8769917371  -25456
8782445611  -25464
8794970017  -25477
8807785309  -25499
8819656877  -25514
8832721789  -25522
8844966847  -25540
8857205803  -25552
8868798307  -25571
8881098211  -25583
8893333213  -25590
8905782917  -25608
8918902997  -25618
8931432617  -25633
8944033843  -25647
8956562113  -25656
8968370413  -25673
8980323179  -25696
8992027151  -25711
9004177709  -25730
9016486051  -25740
9029025667  -25764
9041064079  -25775
9052511077  -25787
9064601677  -25812
9076815467  -25837
9088961587  -25848
9101113741  -25862
9113364683  -25882
9125594519  -25910
9138141851  -25931
9149969069  -25948
9162258037  -25964
9174403627  -25975
9186777923  -25992
9199323647  -26018
9211470137  -26026
9223928101  -26032
9236091659  -26035
9248351363  -26049
9260924261  -26060
9273288977  -26074
9285381877  -26094
9297843089  -26109
9310416211  -26125
9323115283  -26153
9335198869  -26163
9347749237  -26176
9360402599  -26193
9373015103  -26208
9385305653  -26239
9397913093  -26259
9410704669  -26266
9422823211  -26274
9435353569  -26301
9447623651  -26313
9460228861  -26338
9472618453  -26359
9485185771  -26371
9497522597  -26386
9510647057  -26404
9522821941  -26429
9535485697  -26457
9548435779  -26473
9560872583  -26496
9573463171  -26509
9585795007  -26522
9598203403  -26537
9611159863  -26552
9623196211  -26574
9635856869  -26583
9648686611  -26592
9661129957  -26617
9673695683  -26636
9686173669  -26646
9699368093  -26658
9712134577  -26687
9723840437  -26705
9736379761  -26720
9748995499  -26735
9761768293  -26753
9774223883  -26763
9787107877  -26789
9799388171  -26806
9811854781  -26836
9824389921  -26849
9837034387  -26877
9849385901  -26905
9861561299  -26923
9873817201  -26937
9886940981  -26964
9899753569  -26976
9911940331  -26993
9924835861  -27015
9937487899  -27021
9949976581  -27039
9962895259  -27062
9974775259  -27084
9987612923  -27097


==> data/prime_sqrt_r3_p5.dat <==
5077  -285.012
11197  -248.322
16811  -251.986
18097  -323.514
22481  -348.773
26171  -371.532
27773  -366.071
28571  -362.569
35083  -363.907
36739  -365.851
39023  -368.508
39883  -371.084
43669  -390.763
46307  -393.593
47087  -396.286
49411  -399.304
49831  -402.078
61651  -421.123
64763  -425.746
65563  -455.669
72091  -472.328
72379  -463.087
72701  -478.122
75781  -469.670
82763  -496.913
88337  -523.527
88883  -504.137
97423  -508.427
98081  -523.292
98597  -547.716
104491  -561.330
105883  -564.126
108343  -586.929
112771  -579.543
113131  -591.815
113749  -603.481
115021  -614.669
119689  -625.806
121763  -627.655
124721  -629.621
136277  -632.272
141319  -626.169
150011  -638.628
153523  -624.114
153749  -636.385
157649  -639.814
166723  -626.201
166949  -638.692
170603  -625.658
171163  -646.242
171299  -625.455
200357  -681.414
231589  -690.452
270737  -716.975
283949  -759.602
312709  -832.280
339517  -849.758
370619  -863.126
389003  -891.240
417491  -900.040
448363  -888.334
475243  -896.723
506887  -925.728
584869  -920.289
600877  -908.417
629653  -941.574
658549  -976.499
686051  -1014.02
732331  -1031.84
776869  -1028.72
822853  -1037.43
864629  -1054.03
901861  -1088.02
934001  -1110.85
985571  -1119.69
1058507  -1133.01
1111703  -1166.89
1136699  -1176.79
1173593  -1206.28
1202959  -1209.24
1250003  -1244.11
1275877  -1234.61
1307051  -1256.55
1355357  -1284.07
1413029  -1308.44
1451719  -1323.53
1493677  -1338.64
1544863  -1359.64
1591631  -1374.50
1655029  -1375.22
1696517  -1390.48
1753931  -1403.05
1781099  -1418.46
1825531  -1450.45
1865957  -1462.37
1927397  -1485.64
2401667  -1646.58
2926291  -1753.44
3475909  -1875.69
4057451  -2020.89
5060477  -2229.26
91713379  -7526.81
211411061  -10665.7
345399371  -13451.6
496361051  -15871.8
659760677  -17919.7
664960187  -17958.8
671353723  -18053.1
678118159  -18107.4
683267749  -18149.0
689451557  -18218.3
696309181  -18299.5
703526101  -18379.7
710224091  -18413.5
716871223  -18486.8
721779029  -18575.6
728635507  -18661.7
735337181  -18739.7
740252693  -18816.2
747071653  -18897.7
753525043  -18970.9
759009061  -19024.1
765950597  -19095.1
772633039  -19162.7
777234989  -19233.5
784109269  -19260.7
790988119  -19331.1
796058171  -19383.1
803178449  -19477.7
810253663  -19545.8
814953413  -19593.3
822196171  -19668.0
829011077  -19753.3
834477211  -19834.5
840832523  -19904.3
848187203  -19982.9
855197131  -20078.7
860653457  -20120.4
867778147  -20217.2
874258523  -20282.2
879969241  -20336.7
886682029  -20395.5
893279987  -20501.4
898578341  -20578.1
907047187  -20652.6
913907003  -20722.9
918299891  -20736.4
925393789  -20824.9
932252843  -20906.4
937608059  -20971.4
945144139  -21071.1
952179929  -21136.9
957371549  -21203.8
965649187  -21283.5
972801377  -21356.8
978195499  -21453.4
984883969  -21542.4
991851307  -21615.4
996986843  -21677.7
1005155189  -21729.0
1012338539  -21790.7
1017359461  -21855.6
1024079627  -21914.7
1031009347  -21964.1
1038510659  -22020.5
1043890307  -22064.4
1050985297  -22125.7
1058064251  -22187.4
1062974821  -22249.1
1069457723  -22340.4
1077255841  -22435.7
1082726849  -22487.8
1090092259  -22511.4
1097405479  -22579.5
1104185723  -22655.9
1111844647  -22716.9
1120155083  -22799.5
1125529243  -22840.5
1133455429  -22909.6
1141272007  -22984.7
1146842467  -23065.6
1153588789  -23138.6
1160642699  -23195.5
1166373589  -23232.3
1174215131  -23307.6
1182001237  -23378.6
1187815591  -23423.4
1195121891  -23504.0
1203947203  -23590.8
1209699487  -23653.7
1216920629  -23720.8
1224618599  -23780.1
1229716381  -23848.6
1237016267  -23921.6
1244732869  -23951.2
1252848367  -24026.2
1258712407  -24103.6
1266517877  -24181.8
1273834493  -24231.3
1279135421  -24272.4
1286344229  -24336.1
1294167331  -24397.6
1301879239  -24449.1
1309548763  -24514.8
1317515669  -24593.3
1323173861  -24645.4
1331088659  -24717.0
1338785803  -24781.5
1344399031  -24851.6
1352471651  -24919.9
1360662929  -25003.8
1366200229  -25083.0
1374859979  -25131.7
1382998541  -25191.5
1388936987  -25245.5
1396726523  -25314.5
1405533323  -25373.0
1411987211  -25424.8
1419865757  -25484.0
1427113819  -25551.3
1433219729  -25586.3
1441076059  -25649.4
1449699949  -25727.0
1457457899  -25776.3
1463581169  -25816.8
1472588011  -25873.7
1480615957  -25962.0
1487344891  -25995.7
1494941957  -26072.2
1504197913  -26155.0
1510802141  -26188.5
1518202207  -26237.2
1526305621  -26315.8
1531985963  -26364.5
1539753287  -26445.3
1547108863  -26512.7
1552884967  -26589.3
1561758799  -26644.5
1569683809  -26716.0
1575553501  -26745.6
1584823519  -26797.7
1592597603  -26875.4
1598394097  -26931.8
1608645931  -27001.0
1616697941  -27069.8
1623006107  -27116.7
1631618887  -27179.8
1639758037  -27263.7
1646316673  -27300.2
1653748717  -27352.6
1662461249  -27412.4
1668582323  -27480.0
1676496947  -27529.9
1684279151  -27590.6
1692049501  -27649.4
1698088057  -27736.4
1705872277  -27792.9
1713389651  -27856.4
1719227557  -27912.1
1727491013  -27956.8
1735712603  -28022.4
1742359573  -28041.4
1750504997  -28093.4
1758479029  -28171.6
1764739643  -28220.1
1772410931  -28281.6
1780916867  -28347.5
1787158369  -28373.7
1795630517  -28432.4
1806091571  -28487.6
1812594857  -28533.4
1821566843  -28593.6
1830083147  -28646.5
1836256517  -28697.5
1844979733  -28765.9
1852607843  -28828.8
1859197943  -28863.0
1868149957  -28908.9
1876434913  -28947.6
1882817243  -28984.8
1891439029  -29060.9
1899575999  -29088.7
1907874517  -29145.5
1914228949  -29194.7
1922132671  -29251.4
1931358563  -29316.6
1937531269  -29352.2
1946217853  -29390.1
1954215899  -29447.5
1960401379  -29473.3
1968400991  -29521.0
1976638843  -29567.1
1983099343  -29589.7
1991665997  -29655.1
2001951307  -29722.0
2009001853  -29783.5
2017117373  -29822.5
2024985239  -29891.8
2031130331  -29931.6
2039250203  -29981.6
2048334979  -30066.1
2055349123  -30112.8
2063747989  -30147.6
2072348237  -30175.0
2079785371  -30203.4
2088449179  -30266.2
2097592963  -30326.4
2104149563  -30374.5
2112749011  -30430.1
2121366277  -30479.6
2127626531  -30514.4
2136314891  -30584.9
2144247317  -30640.8
2153066323  -30713.7
2159801551  -30741.5
2169298169  -30784.2
2177871889  -30841.7
2184193289  -30904.7
2193185791  -30931.4
2202563509  -31003.3
2209105163  -31043.3
2217595397  -31115.1
2225308621  -31157.2
2231669413  -31180.2
2240170901  -31241.8
2248510619  -31326.5
2254506733  -31364.9
2262420803  -31413.3
2271155869  -31448.7
2277242743  -31493.4
2286178919  -31527.8
2294560087  -31567.2
2302771739  -31603.0
2310927049  -31659.9
2319504283  -31706.8
2325883699  -31732.6
2334321557  -31792.2
2343029179  -31833.0
2350148491  -31885.0
2359160093  -31942.8
2367242939  -31996.9
2375417371  -32065.5
2382177761  -32108.1
2391110357  -32177.6
2402177837  -32229.0
2408799787  -32286.0
2418071987  -32336.3
2427116899  -32377.5
2433776041  -32408.0
2442410837  -32479.0
2451269699  -32528.6
2458312253  -32573.0
2466343219  -32637.2
2475042481  -32697.7
2482222879  -32731.6
2491270571  -32763.8
2502246587  -32827.2
2508760607  -32863.5
2516457077  -32919.4
2525448647  -32991.2
2531539687  -33039.2
2540519893  -33094.9
2550068471  -33147.1
2556427877  -33185.3
2565771797  -33222.2
2574488629  -33276.4
2580905683  -33312.4
2590045163  -33365.2
2598572507  -33436.9
2606640661  -33462.2
2616055997  -33495.2
2624586323  -33544.8
2634517007  -33610.9
2641818889  -33665.7
2651015371  -33721.3
2661020837  -33770.4
2668051637  -33825.8
2676586949  -33879.6
2685504677  -33940.2
2692266589  -33971.8
2702006933  -34035.8
2711092847  -34112.2
2717740583  -34160.5
2726290403  -34204.8
2735404921  -34263.3
2741992469  -34293.7
2751030323  -34340.0
2760304517  -34383.8
2767274443  -34399.0
2776728821  -34438.8
2786077321  -34511.5
2792771323  -34569.0
2802092939  -34608.0
2811621893  -34642.7
2818466237  -34686.9
2827129927  -34736.7
2837009971  -34791.2
2843323843  -34848.5
2852582897  -34906.9
2861739571  -34951.8
2870336141  -34977.2
2877538519  -35019.6
2887197787  -35069.5
2896449371  -35129.1
2904587857  -35170.1
2913985733  -35235.9
2922683651  -35278.4
2929804271  -35334.6
2940394507  -35379.6
2949810203  -35427.7
2956580027  -35457.1
2965748453  -35487.8
2975605973  -35534.2
2982449557  -35576.3
2991157489  -35620.0
2999957729  -35674.9
3006565157  -35707.9
3015490711  -35758.8
3024996043  -35813.6
3031967353  -35860.8
3041752601  -35922.1
3050434099  -35965.2
3058119797  -36002.4
3066942331  -36043.5
3075428383  -36097.1
3082841189  -36139.8
3092074507  -36188.0
3102227923  -36259.6
3109241819  -36293.6
3118454533  -36344.4
3127824347  -36396.1
3137741053  -36431.8
3145248991  -36472.7
3153830507  -36533.8
3162839893  -36585.0
3170576389  -36632.0
3179542211  -36664.9
3187800997  -36678.6
3194549353  -36726.6
3204215659  -36772.2
3213619883  -36815.5
3220500853  -36868.9
3230132551  -36920.3
3239489611  -36954.1
3247116667  -36992.8
3255761189  -37063.6
3264825173  -37109.6
3271405589  -37146.6
3281613877  -37216.5
3290949413  -37261.1
3298266899  -37295.7
3309818879  -37346.5
3319032881  -37395.3
3327067657  -37411.5
3336896737  -37448.4
3346402681  -37493.7
3352965173  -37528.0
3362318731  -37586.7
3372162947  -37636.7
3381136079  -37697.0
3387837373  -37727.3
3397363019  -37774.0
3407296229  -37826.7
3414183653  -37860.5
3424058227  -37919.3
3433454891  -37985.6
3441236021  -38034.6
3450867029  -38086.5
3459939839  -38133.9
3467630869  -38166.3
3477432389  -38198.0
3486874739  -38246.7
3494581963  -38293.3
3507858073  -38360.0
3517097651  -38410.2
3523596049  -38456.1
3533144633  -38504.9
3542688901  -38544.8
3549942827  -38594.1
3559580503  -38657.1
3569293219  -38710.8
3577012811  -38749.5
3586175693  -38778.9
3595225913  -38806.0
3605112691  -38842.6
3614653891  -38895.9
3624481891  -38966.2
3632179861  -39019.0
3642126317  -39081.6
3651524153  -39153.9
3662083889  -39204.1
3668538299  -39229.1
3677656363  -39287.1
3687041867  -39316.6
3694194089  -39349.4
3704858533  -39397.0
3714229439  -39453.6
3721117193  -39489.5
3730010939  -39546.7
3739963771  -39606.6
3747719539  -39632.7
3756945151  -39690.4
3767023339  -39747.1
3774968837  -39795.0
3784824661  -39839.4
3795076547  -39868.7
3802646789  -39909.6
3812358061  -39961.9
3821912837  -40017.4
3829177153  -40058.3
3839556319  -40118.7
3849490259  -40153.8
3856958821  -40180.3
3866671883  -40227.1
3876999011  -40293.0
3885182029  -40333.1
3895277117  -40387.8
3907077347  -40425.9
3916393141  -40465.8
3923809541  -40492.0
3933261613  -40552.8
3942562979  -40611.3
3949642259  -40624.6
3958648721  -40673.9
3968568157  -40739.4
3976114111  -40754.8
3987177917  -40799.4
3996186751  -40854.4
4005015569  -40891.6
4015529239  -40934.3
4026518921  -40981.3
4034489021  -41024.2
4044441221  -41069.7
4054187531  -41118.1
4061537999  -41168.6
4071198643  -41225.5
4081216411  -41275.7
4088408939  -41309.6
4098102451  -41342.9
4110251357  -41384.0
4117363069  -41420.0
4127353039  -41466.1
4137030811  -41502.8
4145163103  -41541.8
4155348293  -41582.2
4165700789  -41633.7
4173409381  -41661.7
4182847307  -41710.8
4192827257  -41763.8
4204830757  -41809.5
4212605069  -41842.3
4222596817  -41889.8
4233110153  -41915.3
4240440557  -41940.2
4250539499  -41983.2
4260990023  -42023.7
4267910453  -42072.5
4277431189  -42117.2
4286744879  -42141.7
4294838063  -42177.4
4304903653  -42220.9
4314209573  -42286.5
4322232029  -42327.0
4332737947  -42398.5
4342377043  -42440.3
4349540267  -42478.3
4359396229  -42521.8
4369020641  -42580.5
4376405701  -42606.8
4387280939  -42661.6
4397751107  -42721.1
4407427907  -42753.9
4418382511  -42803.0
4428146699  -42842.5
4435847771  -42857.4
4447181633  -42901.6
4456536107  -42953.3
4466039581  -42999.9
4473635471  -43036.5
4482822977  -43076.2
4493014709  -43123.3
4499982341  -43172.0
4510427059  -43215.5
4520281211  -43242.0
4528253647  -43286.5
4539574531  -43346.2
4550037683  -43392.0
4557906611  -43441.1
4568041717  -43477.1
4577196277  -43532.8
4585062491  -43563.2
4595649587  -43600.6
4607589709  -43628.9
4615165397  -43670.8
4625544083  -43720.2
4636062251  -43771.4
4642994243  -43798.8
4654781363  -43839.7
4664170877  -43885.3
4671601667  -43916.8
4680808877  -43957.6
4691573207  -43990.5
4698680023  -44022.2
4709589803  -44077.1
4719722731  -44117.3
4729894109  -44142.8
4737128021  -44184.7
4748099971  -44237.4
4758082363  -44296.8
4766858489  -44315.6
4777086869  -44370.9
4787344813  -44425.2
4795041509  -44465.6
4807967237  -44515.2
4817123173  -44551.9
4824788797  -44575.7
4834318253  -44633.1
4844877041  -44659.3
4852712269  -44702.2
4862561183  -44744.1
4873437883  -44780.0
4881292667  -44784.5
4891604453  -44859.2
4905524731  -44908.3
4913826101  -44945.1
4925046037  -45008.9
4935446567  -45052.8
4944034229  -45088.9
4954810813  -45149.5
4964262491  -45195.0
4971703259  -45237.6
4982287987  -45284.8
4993080151  -45339.4
5002348427  -45373.3
5011975223  -45419.3
5022499147  -45464.9
5033836943  -45521.5
5042025179  -45543.2
5052597811  -45579.9
5063749511  -45627.2
5072297003  -45664.8
5082494581  -45704.0
5093223229  -45728.6
5102834059  -45765.6
5113796179  -45801.4
5124622337  -45847.5
5132524051  -45894.2
5142543733  -45906.2
5152726357  -45948.8
5159918207  -45977.7
5170428883  -46034.3
5180440283  -46068.6
5188198693  -46108.6
5198387651  -46150.8
5210058967  -46206.2
5218234207  -46238.7
5228499851  -46276.0
5239105217  -46314.5
5247642833  -46360.4
5258014169  -46387.4
5269083467  -46421.6
5276966437  -46458.1
5287899787  -46534.8
5298950291  -46580.6
5309370161  -46615.5
5316756311  -46640.0
5327596837  -46671.2
5337772631  -46716.6
5345588467  -46741.3
5355575243  -46773.4
5366621893  -46827.9
5374772639  -46858.5
5385891827  -46907.5
5396660909  -46932.5
5405556229  -46979.2
5415053363  -47012.6
5425308017  -47039.0
5433089099  -47062.0
5443490483  -47116.2
5453661089  -47153.9
5461285631  -47197.4
5472075977  -47235.2
5483144377  -47270.3
5491263977  -47298.0
5503175857  -47328.6
5513333549  -47376.5
5521090787  -47416.8
5532445013  -47449.6
5541883813  -47504.3
5549758901  -47540.3
5560118203  -47586.7
5570666653  -47640.1
5578663553  -47677.5
5589801793  -47703.4
5602432337  -47749.0
5613549463  -47790.9
5621626687  -47834.1
5631652549  -47857.8
5643107699  -47910.8
5650726607  -47931.3
5662715603  -47995.2
5673043459  -48046.4
5681207341  -48067.8
5691425381  -48129.0
5702904811  -48150.1
5711213701  -48185.1
5721567739  -48223.2
5731666019  -48252.9
5739681953  -48283.4
5751453959  -48322.0
5762236481  -48365.1
5769877301  -48396.7
5781788981  -48461.0
5792674213  -48502.3
5802357689  -48520.6
5813826731  -48552.5
5824571717  -48596.6
5833309721  -48625.4
5843684081  -48672.5
5854277717  -48712.6
5862352753  -48753.2
5873295419  -48798.3
5883930947  -48847.3
5894654417  -48868.9
5905288667  -48910.3
5916343819  -48955.0
5927594411  -49008.6
5935441163  -49038.9
5946144049  -49090.2
5955799319  -49136.2
5964067117  -49153.8
5974697087  -49211.7
5985909323  -49253.0
5995146701  -49279.3
6007941259  -49304.2
6018577013  -49360.0
6026276339  -49399.3
6037244063  -49445.2
6047170939  -49481.5
6054396763  -49507.5
6065808643  -49532.9
6077381771  -49574.6
6086302763  -49613.5
6096819821  -49660.2
6107692739  -49716.3
6115851361  -49736.9
6127277957  -49785.1
6138080261  -49849.3
6146668211  -49880.2
6156990779  -49914.7
6167460851  -49959.5
6176003579  -49998.8
6186438541  -50027.8
6197775443  -50079.1
6210883243  -50108.1
6218639663  -50134.3
6229347517  -50166.3
6240370723  -50196.4
6248312699  -50218.5
6259462837  -50252.4
6270064597  -50310.1
6277764697  -50342.5
6287277979  -50375.5
6297952517  -50416.4
6309174731  -50452.2
6321169157  -50489.3
6331631039  -50526.6
6339408391  -50542.4
6350325643  -50600.8
6361035781  -50654.9
6369161507  -50683.9
6379631917  -50732.2
6390130931  -50771.3
6398544293  -50794.6
6410338489  -50829.9
6421323107  -50873.3
6428737379  -50902.8
6441327317  -50951.3
6452877461  -51000.0
6461416553  -51026.8
6472457227  -51082.2
6482771213  -51112.3
6494063957  -51139.5
6502792651  -51167.0
6514606367  -51224.2
6525693437  -51257.3
6534160757  -51293.1
6545742823  -51346.8
6555694571  -51399.3
6564000211  -51441.7
6575333581  -51474.7
6587731253  -51515.1
6596127991  -51541.0
6606918853  -51576.3
6617152181  -51629.5
6625544411  -51674.3
6636701483  -51732.8
6648770683  -51773.9
6656717059  -51798.0
6667765063  -51829.5
6679168459  -51878.0
6687266291  -51896.8
6698887693  -51942.9
6710598413  -51989.3
6719593919  -52013.9
6731030539  -52060.3
6741553607  -52091.7
6750587339  -52131.2
6761201341  -52162.6
6772765049  -52195.9
6781443283  -52230.1
6792126317  -52270.2
6805089883  -52333.7
6817156309  -52358.1
6825305303  -52379.0
6836026303  -52429.2
6847575101  -52470.6
6856537157  -52500.4
6867119201  -52526.2
6877772621  -52561.8
6885804817  -52590.5
6896699779  -52629.0
6908342443  -52676.4
6917380669  -52710.4
6928229813  -52761.2
6939186451  -52804.8
6948277579  -52836.2
6959484709  -52865.0
6970950829  -52909.9
6979274657  -52937.8
6991465639  -52974.3
7004956919  -53006.3
7012832389  -53037.1
7024229077  -53081.2
7034472701  -53120.2
7042264123  -53152.5
7053832711  -53185.0
7063791877  -53211.7
7072054901  -53232.7
7083255187  -53293.0
7093959143  -53333.8
7105892659  -53364.9
7115690411  -53405.8
7126308671  -53446.8
7136630537  -53485.7
7144929109  -53517.7
7156562293  -53548.7
7167750677  -53591.3
7176302269  -53624.7
7187235511  -53668.0
7199695001  -53700.4
7208782531  -53743.5
7219904077  -53791.1
7231041229  -53825.2
7238801179  -53865.1
7248913739  -53902.1
7259929309  -53940.6
7268729789  -53970.0
7278655843  -54009.2
7288521557  -54051.8
7297177891  -54077.8
7311962891  -54132.6
7323163109  -54181.1
7331947309  -54209.7
7343752523  -54247.5
7355663873  -54281.2
7363970623  -54311.4
7375511107  -54348.9
7386854611  -54384.6
7394937971  -54422.8
7408625311  -54463.6
7420988987  -54492.6
7433468171  -54522.1
7441045331  -54556.1
7452352871  -54605.0
7464178811  -54642.5
7472422411  -54660.4
7484584847  -54693.4
7496140247  -54730.4
7506192277  -54759.7
7518605291  -54788.6
7530234157  -54834.9
7538755753  -54858.9
7550562517  -54900.8
7561392757  -54924.6
7570307611  -54965.1
7581500837  -54993.3
7593584491  -55030.4
7603231579  -55062.7
7614539923  -55110.6
7626114361  -55154.4
7634244661  -55182.6
7646404309  -55214.0
7657480133  -55244.2
7665928363  -55276.7
7676012257  -55324.5
7686744581  -55358.0
7695649043  -55396.8
7708587581  -55441.2
7720113377  -55481.0
7731763261  -55514.7
7740119987  -55547.6
7751568743  -55577.2
7764089237  -55621.5
7772788187  -55656.2
7784130509  -55685.5
7795317041  -55740.8
7805649857  -55764.2
7816897573  -55814.9
7827843781  -55848.9
7836273449  -55878.7
7848556819  -55929.5
7860493603  -55985.2
7868801051  -56008.0
7881521237  -56050.2
7893588743  -56096.1
7902998693  -56117.7
7914675557  -56157.7
7926418121  -56196.0
7934566397  -56220.6
7946555767  -56252.0
7958381723  -56285.5
7967167051  -56312.6
7978749557  -56345.7
7989863741  -56389.3
7997989159  -56416.9
8012789423  -56454.9
8024250763  -56489.8
8034242219  -56523.4
8045411131  -56571.8
8056578833  -56593.7
8067491819  -56642.5
8075770309  -56683.7
8087244707  -56735.5
8098815917  -56781.7
8108752411  -56801.8
8119088917  -56858.6
8130356009  -56902.7
8138818481  -56936.9
8150010227  -56992.6
8163096107  -57030.3
8171016013  -57069.3
8182819459  -57097.6
8193665497  -57141.4
8202850003  -57182.6
8214501293  -57212.9
8225739877  -57243.0
8234107307  -57273.1
8244804187  -57327.0
8257502917  -57368.6
8266379903  -57397.7
8278217947  -57433.5
8289839347  -57479.8
8298747973  -57505.8
8312247109  -57522.8
8324479103  -57558.1
8333841547  -57591.6
8346551651  -57633.7
8358988613  -57673.5
8371851947  -57720.0
8380810099  -57758.7
8392458931  -57806.5
8405029057  -57858.4
8413046183  -57882.9
8424241577  -57926.8
8435431241  -57961.2
8443453771  -57988.1
8456093363  -58034.7
8468929691  -58062.1
8477449429  -58088.7
8489058947  -58131.3
8499975221  -58181.4
8507667457  -58207.5
8519382569  -58241.3
8530752151  -58255.9
8539070291  -58289.7
8551932563  -58326.0
8563808467  -58363.5
8572554233  -58394.3
8584676011  -58436.6
8596451771  -58473.1
8606077723  -58516.8
8618134963  -58572.6
8630114411  -58620.7
8639210429  -58635.3
8651191877  -58676.4
8662326317  -58724.0
8670933259  -58752.7
8682685309  -58775.9
8694425627  -58819.7
8708434123  -58865.5
8717842541  -58903.3
8730654389  -58945.6
8742270917  -58994.0
8751372211  -59010.1
8764299163  -59057.7
8776241723  -59101.7
8785529173  -59131.8
8797758097  -59168.5
8811588997  -59210.7
8821129573  -59258.8
8832640517  -59293.8
8845095029  -59337.2
8854773619  -59361.5
8866703221  -59415.0
8877901229  -59431.7
8886931637  -59463.9
8898630893  -59504.8
8912078051  -59545.8
8920989157  -59585.2
8933017123  -59633.4
8944937669  -59675.6
8954520629  -59719.1
8966466203  -59737.4
8978653763  -59772.5
8987550193  -59801.2
8999406901  -59848.1
9011063179  -59872.3
9022972571  -59897.8
9031685323  -59920.6
9043730393  -59962.3
9054788507  -59997.3
9063280267  -60024.5
9076628123  -60077.9
9087991931  -60093.2
9096508021  -60123.8
9108748921  -60153.4
9122203891  -60185.7
9130273829  -60210.7
9141838177  -60242.0
9153407357  -60273.3
9161342467  -60314.4
9173423033  -60343.4
9186054211  -60378.8
9195092681  -60412.5
9208620037  -60442.8
9220550309  -60466.0
9229365809  -60495.3
9242129797  -60526.4
9255268411  -60559.6
9265024267  -60582.5
9277483669  -60622.0
9289836233  -60653.3
9298316899  -60677.5
9311532617  -60708.5
9323062571  -60751.4
9331630117  -60789.9
9344377291  -60831.5
9356093413  -60872.9
9367067789  -60907.3
9375136207  -60934.0
9386598797  -60975.9
9398972437  -61002.9
9409641929  -61037.7
9421346323  -61078.3
9433936063  -61114.7
9442884109  -61141.7
9454935769  -61181.1
9465842359  -61210.0
9475324913  -61232.1
9488341711  -61270.4
9503142983  -61303.2
9511083437  -61328.5
9523172699  -61390.5
9534759593  -61424.5
9543356171  -61453.8
9555756347  -61496.7
9568022707  -61532.5
9577429453  -61558.9
9588917101  -61596.7
9602918869  -61642.9
9612623333  -61670.7
9624359431  -61698.1
9635952043  -61735.1
9645473483  -61759.0
9657459829  -61799.6
9669134747  -61827.0
9681889219  -61864.9
9690685111  -61896.5
9703301291  -61936.6
9714872269  -61970.4
9724393633  -61989.5
9736458091  -62021.6
9748875299  -62063.8
9758150783  -62088.2
9770071099  -62126.8
9781922971  -62157.7
9791347003  -62195.0
9806565317  -62231.1
9819517879  -62276.2
9828263827  -62308.4
9840005477  -62347.4
9852579719  -62394.8
9861706691  -62429.9
9873798469  -62467.1
9886998469  -62506.8
9896012179  -62541.8
9908980883  -62592.7
9921025987  -62625.1
9929858597  -62655.1
9941198549  -62706.7
9954317069  -62745.7
9964172597  -62770.4
9976403609  -62823.4
9989042213  -62852.6


==> data/prime_sqrt_r3_p7.dat <==
5077  -285.012
11197  -407.045
16811  -444.240
18097  -366.811
22481  -413.398
26171  -452.348
27773  -482.957
28571  -507.102
35083  -450.757
36739  -444.016
39023  -475.485
39883  -469.145
43669  -465.207
46307  -447.348
47087  -446.458
49411  -474.126
49831  -459.367
61651  -461.435
64763  -437.149
65563  -415.291
72091  -446.658
72379  -426.355
72701  -407.818
75781  -390.826
82763  -398.208
88337  -440.049
88883  -467.918
97423  -473.502
98081  -500.371
98597  -494.159
104491  -499.073
105883  -483.477
108343  -508.724
112771  -523.392
113131  -546.878
113749  -531.687
115021  -553.981
119689  -557.611
121763  -552.261
124721  -556.112
136277  -569.560
141319  -600.752
150011  -586.781
153523  -600.160
153749  -612.964
157649  -608.270
166723  -630.078
166949  -616.952
170603  -629.649
171163  -617.056
171299  -637.418
191969  -641.845
200357  -632.719
220709  -633.810
231589  -649.671
254699  -685.108
270737  -699.808
276083  -713.902
283949  -697.930
306347  -713.254
312709  -688.942
331231  -720.137
339517  -755.430
346091  -768.307
370619  -805.910
377099  -846.730
389003  -890.054
399043  -898.882
417491  -903.337
439723  -940.027
448363  -944.321
456763  -961.628
475243  -957.512
485717  -974.581
506887  -1016
566077  -1063
584869  -1075
594157  -1109
600877  -1140
619279  -1167
629653  -1166
633781  -1176
658549  -1190
671893  -1234
686051  -1210
708569  -1209
732331  -1249
755789  -1274
776869  -1258
795083  -1273
822853  -1276
864629  -1301
901861  -1322
934001  -1347
985571  -1368
1058507  -1366
1111703  -1399
1136699  -1451
1173593  -1446
1202959  -1452
1250003  -1445
1275877  -1455
1307051  -1474
1355357  -1517
1413029  -1518
1451719  -1534
1493677  -1532
1544863  -1539
1591631  -1553
1655029  -1581
1696517  -1563
1753931  -1578
1781099  -1542
1825531  -1568
1865957  -1600
1927397  -1621
2158603  -1702
2401667  -1765
2705539  -1909
2926291  -1969
3178753  -2055
3475909  -2096
3804149  -2116
4057451  -2157
4261199  -2222
5060477  -2336
43831439  -6223
91713379  -8521
148406123  -10371
211411061  -11998
276283549  -13395
345399371  -14977
419867011  -16170
496361051  -17399
577778309  -18631
659760677  -19747
664960187  -19806
671353723  -19873
678118159  -19980
683267749  -20072
689451557  -20142
696309181  -20250
703526101  -20301
710224091  -20408
716871223  -20502
721779029  -20568
728635507  -20582
735337181  -20674
740252693  -20731
747071653  -20761
753525043  -20839
759009061  -20891
765950597  -20961
772633039  -21079
777234989  -21157
784109269  -21226
790988119  -21301
796058171  -21346
803178449  -21497
810253663  -21573
814953413  -21629
822196171  -21673
829011077  -21779
834477211  -21841
840832523  -21889
848187203  -21963
855197131  -22039
860653457  -22093
867778147  -22150
874258523  -22241
879969241  -22323
886682029  -22370
893279987  -22413
898578341  -22452
907047187  -22584
913907003  -22645
918299891  -22683
925393789  -22744
932252843  -22837
937608059  -22902
945144139  -22975
952179929  -23063
957371549  -23145
965649187  -23263
972801377  -23343
978195499  -23413
984883969  -23506
991851307  -23582
996986843  -23621
1005155189  -23687
1012338539  -23759
1017359461  -23798
1024079627  -23854
1031009347  -23916
1038510659  -23981
1043890307  -24040
1050985297  -24097
1058064251  -24197
1062974821  -24247
1069457723  -24306
1077255841  -24371
1082726849  -24393
1090092259  -24478
1097405479  -24556
1104185723  -24603
1111844647  -24675
1120155083  -24717
1125529243  -24798
1133455429  -24857
1141272007  -24944
1146842467  -25015
1153588789  -25111
1160642699  -25172
1166373589  -25265
1174215131  -25329
1182001237  -25420
1187815591  -25454
1195121891  -25521
1203947203  -25567
1209699487  -25636
1216920629  -25717
1224618599  -25815
1229716381  -25898
1237016267  -25983
1244732869  -26069
1252848367  -26133
1258712407  -26171
1266517877  -26274
1273834493  -26290
1279135421  -26344
1286344229  -26403
1294167331  -26448
1301879239  -26491
1309548763  -26590
1317515669  -26649
1323173861  -26700
1331088659  -26749
1338785803  -26857
1344399031  -26918
1352471651  -26973
1360662929  -27019
1366200229  -27067
1374859979  -27119
1382998541  -27176
1388936987  -27248
1396726523  -27329
1405533323  -27375
1411987211  -27434
1419865757  -27531
1427113819  -27617
1433219729  -27671
1441076059  -27749
1449699949  -27829
1457457899  -27935
1463581169  -28002
1472588011  -28066
1480615957  -28135
1487344891  -28176
1494941957  -28240
1504197913  -28302
1510802141  -28381
1518202207  -28460
1526305621  -28527
1531985963  -28584
1539753287  -28624
1547108863  -28711
1552884967  -28770
1561758799  -28856
1569683809  -28923
1575553501  -28982
1584823519  -29049
1592597603  -29104
1598394097  -29178
1608645931  -29296
1616697941  -29367
1623006107  -29424
1631618887  -29522
1639758037  -29601
1646316673  -29643
1653748717  -29724
1662461249  -29773
1668582323  -29809
1676496947  -29861
1684279151  -29884
1692049501  -29961
1698088057  -30031
1705872277  -30118
1713389651  -30204
1719227557  -30249
1727491013  -30337
1735712603  -30393
1742359573  -30439
1750504997  -30482
1758479029  -30559
1764739643  -30595
1772410931  -30661
1780916867  -30757
1787158369  -30808
1795630517  -30867
1806091571  -30931
1812594857  -30995
1821566843  -31057
1830083147  -31084
1836256517  -31127
1844979733  -31171
1852607843  -31229
1859197943  -31288
1868149957  -31360
1876434913  -31413
1882817243  -31483
1891439029  -31538
1899575999  -31596
1907874517  -31658
1914228949  -31727
1922132671  -31796
1931358563  -31877
1937531269  -31921
1946217853  -31966
1954215899  -32016
1960401379  -32058
1968400991  -32122
1976638843  -32200
1983099343  -32235
1991665997  -32327
2001951307  -32406
2009001853  -32461
2017117373  -32503
2024985239  -32562
2031130331  -32627
2039250203  -32677
2048334979  -32755
2055349123  -32816
2063747989  -32876
2072348237  -32928
2079785371  -32958
2088449179  -33020
2097592963  -33073
2104149563  -33125
2112749011  -33189
2121366277  -33277
2127626531  -33312
2136314891  -33364
2144247317  -33462
2153066323  -33509
2159801551  -33554
2169298169  -33616
2177871889  -33668
2184193289  -33738
2193185791  -33792
2202563509  -33853
2209105163  -33883
2217595397  -33948
2225308621  -33999
2231669413  -34056
2240170901  -34158
2248510619  -34229
2254506733  -34283
2262420803  -34355
2271155869  -34418
2277242743  -34471
2286178919  -34531
2294560087  -34603
2302771739  -34659
2310927049  -34725
2319504283  -34854
2325883699  -34857
2334321557  -34946
2343029179  -35015
2350148491  -35063
2359160093  -35139
2367242939  -35255
2375417371  -35314
2382177761  -35366
2391110357  -35416
2402177837  -35467
2408799787  -35526
2418071987  -35576
2427116899  -35638
2433776041  -35704
2442410837  -35764
2451269699  -35816
2458312253  -35860
2466343219  -35962
2475042481  -36020
2482222879  -36074
2491270571  -36135
2502246587  -36195
2508760607  -36267
2516457077  -36301
2525448647  -36381
2531539687  -36417
2540519893  -36492
2550068471  -36525
2556427877  -36561
2565771797  -36625
2574488629  -36675
2580905683  -36732
2590045163  -36769
2598572507  -36797
2606640661  -36835
2616055997  -36869
2624586323  -36934
2634517007  -36991
2641818889  -37043
2651015371  -37117
2661020837  -37192
2668051637  -37214
2676586949  -37262
2685504677  -37296
2692266589  -37351
2702006933  -37424
2711092847  -37471
2717740583  -37501
2726290403  -37563
2735404921  -37594
2741992469  -37617
2751030323  -37662
2760304517  -37721
2767274443  -37751
2776728821  -37792
2786077321  -37854
2792771323  -37886
2802092939  -37953
2811621893  -38020
2818466237  -38053
2827129927  -38111
2837009971  -38196
2843323843  -38248
2852582897  -38324
2861739571  -38387
2870336141  -38425
2877538519  -38481
2887197787  -38542
2896449371  -38579
2904587857  -38610
2913985733  -38671
2922683651  -38745
2929804271  -38797
2940394507  -38848
2949810203  -38896
2956580027  -38928
2965748453  -38977
2975605973  -39017
2982449557  -39069
2991157489  -39120
2999957729  -39188
3006565157  -39203
3015490711  -39248
3024996043  -39304
3031967353  -39332
3041752601  -39391
3050434099  -39454
3058119797  -39506
3066942331  -39554
3075428383  -39608
3082841189  -39668
3092074507  -39723
3102227923  -39798
3109241819  -39867
3118454533  -39932
3127824347  -39988
3137741053  -40064
3145248991  -40132
3153830507  -40186
3162839893  -40245
3170576389  -40309
3179542211  -40369
3187800997  -40441
3194549353  -40448
3204215659  -40499
3213619883  -40580
3220500853  -40634
3230132551  -40688
3239489611  -40747
3247116667  -40794
3255761189  -40850
3264825173  -40886
3271405589  -40932
3281613877  -40991
3290949413  -41052
3298266899  -41089
3309818879  -41129
3319032881  -41191
3327067657  -41232
3336896737  -41275
3346402681  -41317
3352965173  -41349
3362318731  -41399
3372162947  -41427
3381136079  -41474
3387837373  -41514
3397363019  -41569
3407296229  -41649
3414183653  -41668
3424058227  -41719
3433454891  -41771
3441236021  -41791
3450867029  -41842
3459939839  -41878
3467630869  -41937
3477432389  -42013
3486874739  -42067
3494581963  -42098
3507858073  -42143
3517097651  -42195
3523596049  -42229
3533144633  -42294
3542688901  -42338
3549942827  -42363
3559580503  -42399
3569293219  -42417
3577012811  -42455
3586175693  -42509
3595225913  -42536
3605112691  -42577
3614653891  -42650
3624481891  -42695
3632179861  -42728
3642126317  -42775
3651524153  -42827
3662083889  -42862
3668538299  -42903
3677656363  -42949
3687041867  -42999
3694194089  -43047
3704858533  -43097
3714229439  -43158
3721117193  -43184
3730010939  -43248
3739963771  -43293
3747719539  -43339
3756945151  -43381
3767023339  -43434
3774968837  -43494
3784824661  -43549
3795076547  -43588
3802646789  -43629
3812358061  -43675
3821912837  -43712
3829177153  -43758
3839556319  -43806
3849490259  -43874
3856958821  -43888
3866671883  -43958
3876999011  -43961
3885182029  -44008
3895277117  -44058
3907077347  -44089
3916393141  -44148
3923809541  -44208
3933261613  -44269
3942562979  -44313
3949642259  -44347
3958648721  -44408
3968568157  -44426
3976114111  -44467
3987177917  -44508
3996186751  -44536
4005015569  -44576
4015529239  -44636
4026518921  -44694
4034489021  -44740
4044441221  -44786
4054187531  -44820
4061537999  -44852
4071198643  -44883
4081216411  -44922
4088408939  -44979
4098102451  -45064
4110251357  -45098
4117363069  -45143
4127353039  -45190
4137030811  -45248
4145163103  -45295
4155348293  -45358
4165700789  -45427
4173409381  -45456
4182847307  -45496
4192827257  -45552
4204830757  -45606
4212605069  -45657
4222596817  -45699
4233110153  -45766
4240440557  -45794
4250539499  -45862
4260990023  -45919
4267910453  -45956
4277431189  -45997
4286744879  -46063
4294838063  -46096
4304903653  -46137
4314209573  -46162
4322232029  -46179
4332737947  -46218
4342377043  -46280
4349540267  -46308
4359396229  -46383
4369020641  -46443
4376405701  -46485
4387280939  -46538
4397751107  -46595
4407427907  -46620
4418382511  -46680
4428146699  -46744
4435847771  -46772
4447181633  -46831
4456536107  -46900
4466039581  -46943
4473635471  -46977
4482822977  -47031
4493014709  -47061
4499982341  -47123
4510427059  -47179
4520281211  -47232
4528253647  -47282
4539574531  -47325
4550037683  -47385
4557906611  -47420
4568041717  -47470
4577196277  -47519
4585062491  -47546
4595649587  -47577
4607589709  -47611
4615165397  -47627
4625544083  -47657
4636062251  -47734
4642994243  -47757
4654781363  -47798
4664170877  -47852
4671601667  -47876
4680808877  -47947
4691573207  -48020
4698680023  -48057
4709589803  -48091
4719722731  -48149
4729894109  -48215
4737128021  -48262
4748099971  -48304
4758082363  -48366
4766858489  -48410
4777086869  -48472
4787344813  -48513
4795041509  -48552
4807967237  -48590
4817123173  -48631
4824788797  -48645
4834318253  -48699
4844877041  -48785
4852712269  -48835
4862561183  -48871
4873437883  -48921
4881292667  -48959
4891604453  -49003
4905524731  -49077
4913826101  -49111
4925046037  -49138
4935446567  -49194
4944034229  -49243
4954810813  -49258
4964262491  -49293
4971703259  -49314
4982287987  -49381
4993080151  -49423
5002348427  -49465
5011975223  -49532
5022499147  -49597
5033836943  -49641
5042025179  -49675
5052597811  -49735
5063749511  -49782
5072297003  -49827
5082494581  -49870
5093223229  -49917
5102834059  -49958
5113796179  -50015
5124622337  -50062
5132524051  -50114
5142543733  -50200
5152726357  -50271
5159918207  -50329
5170428883  -50378
5180440283  -50431
5188198693  -50482
5198387651  -50537
5210058967  -50554
5218234207  -50584
5228499851  -50653
5239105217  -50702
5247642833  -50736
5258014169  -50800
5269083467  -50842
5276966437  -50875
5287899787  -50923
5298950291  -50977
5309370161  -51033
5316756311  -51061
5327596837  -51107
5337772631  -51163
5345588467  -51208
5355575243  -51241
5366621893  -51285
5374772639  -51306
5385891827  -51360
5396660909  -51408
5405556229  -51444
5415053363  -51485
5425308017  -51531
5433089099  -51553
5443490483  -51591
5453661089  -51654
5461285631  -51704
5472075977  -51760
5483144377  -51824
5491263977  -51869
5503175857  -51905
5513333549  -51947
5521090787  -51979
5532445013  -52045
5541883813  -52116
5549758901  -52132
5560118203  -52171
5570666653  -52194
5578663553  -52222
5589801793  -52241
5602432337  -52286
5613549463  -52353
5621626687  -52396
5631652549  -52464
5643107699  -52510
5650726607  -52544
5662715603  -52564
5673043459  -52601
5681207341  -52644
5691425381  -52683
5702904811  -52715
5711213701  -52763
5721567739  -52817
5731666019  -52870
5739681953  -52913
5751453959  -52955
5762236481  -52988
5769877301  -53034
5781788981  -53115
5792674213  -53153
5802357689  -53182
5813826731  -53221
5824571717  -53267
5833309721  -53304
5843684081  -53383
5854277717  -53445
5862352753  -53499
5873295419  -53538
5883930947  -53579
5894654417  -53610
5905288667  -53650
5916343819  -53712
5927594411  -53769
5935441163  -53795
5946144049  -53840
5955799319  -53898
5964067117  -53924
5974697087  -53971
5985909323  -54021
5995146701  -54063
6007941259  -54113
6018577013  -54156
6026276339  -54204
6037244063  -54252
6047170939  -54304
6054396763  -54349
6065808643  -54393
6077381771  -54429
6086302763  -54462
6096819821  -54495
6107692739  -54541
6115851361  -54579
6127277957  -54609
6138080261  -54659
6146668211  -54691
6156990779  -54748
6167460851  -54788
6176003579  -54827
6186438541  -54862
6197775443  -54912
6210883243  -54948
6218639663  -54964
6229347517  -55009
6240370723  -55081
6248312699  -55128
6259462837  -55172
6270064597  -55216
6277764697  -55238
6287277979  -55277
6297952517  -55315
6309174731  -55348
6321169157  -55405
6331631039  -55474
6339408391  -55510
6350325643  -55559
6361035781  -55611
6369161507  -55659
6379631917  -55692
6390130931  -55744
6398544293  -55785
6410338489  -55845
6421323107  -55889
6428737379  -55930
6441327317  -55980
6452877461  -56026
6461416553  -56063
6472457227  -56114
6482771213  -56169
6494063957  -56234
6502792651  -56260
6514606367  -56328
6525693437  -56358
6534160757  -56402
6545742823  -56459
6555694571  -56512
6564000211  -56537
6575333581  -56597
6587731253  -56651
6596127991  -56696
6606918853  -56765
6617152181  -56809
6625544411  -56825
6636701483  -56861
6648770683  -56909
6656717059  -56950
6667765063  -57005
6679168459  -57064
6687266291  -57120
6698887693  -57156
6710598413  -57206
6719593919  -57226
6731030539  -57270
6741553607  -57346
6750587339  -57385
6761201341  -57447
6772765049  -57489
6781443283  -57511
6792126317  -57578
6805089883  -57644
6817156309  -57665
6825305303  -57703
6836026303  -57734
6847575101  -57789
6856537157  -57824
6867119201  -57872
6877772621  -57909
6885804817  -57934
6896699779  -58002
6908342443  -58050
6917380669  -58068
6928229813  -58105
6939186451  -58149
6948277579  -58179
6959484709  -58254
6970950829  -58313
6979274657  -58357
6991465639  -58383
7004956919  -58422
7012832389  -58456
7024229077  -58495
7034472701  -58542
7042264123  -58574
7053832711  -58606
7063791877  -58664
7072054901  -58706
7083255187  -58748
7093959143  -58790
7105892659  -58803
7115690411  -58848
7126308671  -58892
7136630537  -58920
7144929109  -58960
7156562293  -59002
7167750677  -59032
7176302269  -59068
7187235511  -59103
7199695001  -59148
7208782531  -59175
7219904077  -59230
7231041229  -59261
7238801179  -59288
7248913739  -59317
7259929309  -59355
7268729789  -59378
7278655843  -59424
7288521557  -59489
7297177891  -59525
7311962891  -59552
7323163109  -59619
7331947309  -59630
7343752523  -59665
7355663873  -59704
7363970623  -59741
7375511107  -59795
7386854611  -59840
7394937971  -59871
7408625311  -59925
7420988987  -59974
7433468171  -59997
7441045331  -60029
7452352871  -60070
7464178811  -60113
7472422411  -60143
7484584847  -60163
7496140247  -60210
7506192277  -60251
7518605291  -60269
7530234157  -60320
7538755753  -60337
7550562517  -60376
7561392757  -60415
7570307611  -60450
7581500837  -60497
7593584491  -60541
7603231579  -60561
7614539923  -60584
7626114361  -60616
7634244661  -60643
7646404309  -60676
7657480133  -60712
7665928363  -60723
7676012257  -60748
7686744581  -60791
7695649043  -60824
7708587581  -60863
7720113377  -60913
7731763261  -60947
7740119987  -60983
7751568743  -61034
7764089237  -61080
7772788187  -61117
7784130509  -61150
7795317041  -61199
7805649857  -61241
7816897573  -61276
7827843781  -61321
7836273449  -61346
7848556819  -61388
7860493603  -61420
7868801051  -61450
7881521237  -61490
7893588743  -61535
7902998693  -61582
7914675557  -61611
7926418121  -61658
7934566397  -61707
7946555767  -61754
7958381723  -61799
7967167051  -61846
7978749557  -61892
7989863741  -61941
7997989159  -61971
8012789423  -62020
8024250763  -62074
8034242219  -62101
8045411131  -62138
8056578833  -62173
8067491819  -62210
8075770309  -62247
8087244707  -62288
8098815917  -62335
8108752411  -62367
8119088917  -62429
8130356009  -62456
8138818481  -62490
8150010227  -62503
8163096107  -62542
8171016013  -62572
8182819459  -62617
8193665497  -62639
8202850003  -62678
8214501293  -62718
8225739877  -62761
8234107307  -62785
8244804187  -62818
8257502917  -62847
8266379903  -62893
8278217947  -62921
8289839347  -62980
8298747973  -63016
8312247109  -63043
8324479103  -63081
8333841547  -63105
8346551651  -63128
8358988613  -63169
8371851947  -63209
8380810099  -63220
8392458931  -63275
8405029057  -63308
8413046183  -63344
8424241577  -63396
8435431241  -63435
8443453771  -63474
8456093363  -63526
8468929691  -63578
8477449429  -63610
8489058947  -63652
8499975221  -63692
8507667457  -63737
8519382569  -63774
8530752151  -63833
8539070291  -63866
8551932563  -63905
8563808467  -63944
8572554233  -63989
8584676011  -64042
8596451771  -64113
8606077723  -64147
8618134963  -64177
8630114411  -64215
8639210429  -64243
8651191877  -64292
8662326317  -64360
8670933259  -64398
8682685309  -64437
8694425627  -64490
8708434123  -64548
8717842541  -64581
8730654389  -64627
8742270917  -64665
8751372211  -64675
8764299163  -64723
8776241723  -64784
8785529173  -64801
8797758097  -64832
8811588997  -64892
8821129573  -64918
8832640517  -64965
8845095029  -65006
8854773619  -65027
8866703221  -65063
8877901229  -65116
8886931637  -65147
8898630893  -65198
8912078051  -65227
8920989157  -65261
8933017123  -65300
8944937669  -65330
8954520629  -65361
8966466203  -65397
8978653763  -65442
8987550193  -65468
8999406901  -65517
9011063179  -65553
9022972571  -65602
9031685323  -65629
9043730393  -65668
9054788507  -65704
9063280267  -65727
9076628123  -65768
9087991931  -65798
9096508021  -65828
9108748921  -65863
9122203891  -65889
9130273829  -65922
9141838177  -65966
9153407357  -66012
9161342467  -66051
9173423033  -66085
9186054211  -66140
9195092681  -66175
9208620037  -66194
9220550309  -66234
9229365809  -66248
9242129797  -66308
9255268411  -66342
9265024267  -66379
9277483669  -66410
9289836233  -66445
9298316899  -66472
9311532617  -66516
9323062571  -66559
9331630117  -66599
9344377291  -66635
9356093413  -66676
9367067789  -66719
9375136207  -66761
9386598797  -66805
9398972437  -66825
9409641929  -66853
9421346323  -66887
9433936063  -66936
9442884109  -66953
9454935769  -66997
9465842359  -67032
9475324913  -67071
9488341711  -67104
9503142983  -67150
9511083437  -67167
9523172699  -67218
9534759593  -67251
9543356171  -67277
9555756347  -67349
9568022707  -67391
9577429453  -67403
9588917101  -67454
9602918869  -67496
9612623333  -67523
9624359431  -67552
9635952043  -67578
9645473483  -67615
9657459829  -67652
9669134747  -67684
9681889219  -67738
9690685111  -67765
9703301291  -67791
9714872269  -67819
9724393633  -67847
9736458091  -67876
9748875299  -67913
9758150783  -67924
9770071099  -67963
9781922971  -68017
9791347003  -68018
9806565317  -68050
9819517879  -68080
9828263827  -68117
9840005477  -68165
9852579719  -68190
9861706691  -68209
9873798469  -68251
9886998469  -68278
9896012179  -68302
9908980883  -68338
9921025987  -68371
9929858597  -68395
9941198549  -68427
9954317069  -68463
9964172597  -68496
9976403609  -68534
9989042213  -68567


==> data/prime_sqrt_r4_p5.dat <==
501029  -2123.50
545723  -2539.21
602461  -2468.99
797611  -2521.56
812011  -2557.91
887657  -2445.65
953243  -2654.18
1000033  -2822.41
1129211  -2863.03
1241437  -3022.40
1321589  -2956.66
1549501  -3021.46
1736437  -3194.50
1740197  -3343.23
1764029  -3297.43
2184811  -3276.11
2216309  -3346.11
2609963  -3339.72
2614763  -3504.37
2697179  -3411.27
3001421  -3331.33
3254773  -3343.91
3261221  -3434.07
3280363  -3592.85
3349097  -3595.54
3525883  -3746.13
3643883  -3890.18
3651607  -3887.74
3744737  -4020.60
3806051  -4081.67
4032949  -4144.35
4036069  -4203.18
4077611  -4259.38
4092701  -4312.61
4225973  -4189.39
4248019  -4130.27
4258363  -4241.73
4343629  -4239.80
4459157  -4131.09
4513931  -4134.04
4573691  -4189.69
4592017  -4294.02
4695371  -4345.34
4732603  -4444.35
4839157  -4443.36
4883953  -4442.85
4953023  -4537.73
5031193  -4630.11
5097403  -4719.92
5235679  -4762.81
5256283  -4849.24
5304331  -4888.86
5366539  -4927.74
5388869  -4965.46
5830271  -5006.88
6267083  -5096.29
6331289  -5139.31
6489179  -5094.62
6615361  -5139.05
6654059  -5096.39
7428599  -5146.89
7555049  -5108.21
7849643  -5116.07
7852171  -5123.70
7873589  -5174.38
8047771  -5224.93
8106181  -5274.43
8167051  -5280.92
8300197  -5204.38
8397097  -5295.62
8436397  -5384.67
8718803  -5473.93
8929111  -5480.81
9019973  -5406.74
9058057  -5495.17
9126869  -5542.12
9417157  -5549.85
9518219  -5518.25
9640549  -5566.31
9704491  -5613.55
9809419  -5582.91
9934411  -5591.70
10257083  -5678.68
10424663  -5764.82
10537957  -5849.76
10610357  -5933.25
10856359  -5940.80
10861307  -5873.29
10985851  -5881.78
11145619  -5927.71
11193251  -5936.10
11287343  -5944.61
11365037  -6025.69
11448979  -6033.58
11588939  -6005.90
11914247  -6015.25
11919067  -5953.24
12090283  -5963.45
12226297  -5903.21
12307781  -5879.26
12307957  -5821.05
12573971  -5798.75
12655567  -5742.45
12671819  -5721.46
12737903  -5666.97
12924089  -5715.26
13051657  -5729.37
13176629  -5777.15
13489667  -5724.15
13502647  -5738.92
13664309  -5787.13
13822847  -5868.24
13866283  -5882.22
13968341  -5863.40
13971941  -5877.42
14059457  -5826.75
14224757  -5905.90
14377931  -5952.25
14630683  -5966.52
14718871  -6012.71
14838277  -6026.69
15161219  -6073.03
15176897  -6087.01
15268811  -6132.45
15516071  -6146.42
15558901  -6128.94
15607877  -6205.11
15709877  -6156.64
15869963  -6232.44
15873397  -6307.08
16037071  -6350.65
16087157  -6363.31
16146401  -6345.68
16165717  -6418.34
16331309  -6460.60
16482097  -6472.80
16499089  -6455.20
16517209  -6467.33
16690103  -6538.36
16696709  -6579.22
16704839  -6590.53
16798283  -6601.85
16916281  -6641.97
17157599  -6624.61
17246657  -6636.20
17471843  -6705.27
17482111  -6744.98
17495957  -6812.46
17622277  -6879.43
17778869  -6917.90
17819189  -6927.99
17893429  -6965.90
18000757  -7031.30
18003691  -7068.29
18532219  -7050.47
18626999  -7032.94
18655349  -7070.67
18742463  -7080.72
18754517  -7090.66
18803429  -7127.65
18830213  -7137.29
18912811  -7173.76
18918749  -7209.81
19022651  -7245.63
19451989  -7281.90
19725077  -7345.06
19802683  -7407.66
19983377  -7363.57
20192693  -7320.00
20252051  -7329.88
20256029  -7365.98
20301877  -7427.94
20305013  -7385.00
20907941  -7368.84
21186041  -7405.63
21234667  -7363.56
21278483  -7321.95
21324203  -7332.71
21443717  -7395.22
21484997  -7405.64
21559843  -7416.03
21758651  -7426.54
21856741  -7411.51
21945389  -7447.61
21952519  -7382.02
22001797  -7443.21
22026253  -7453.60
22155163  -7413.95
22471237  -7374.73
22529099  -7385.87
22652821  -7397.04
23424371  -7434.14
23443507  -7495.97
23447917  -7457.33
23459531  -7493.60
23537659  -7480.12
23761201  -7516.38
23802083  -7576.98
23845397  -7637.06
23854741  -7623.30
23886997  -7682.63
23951887  -7693.06
23965589  -7727.51
24098603  -7737.75
24191611  -7771.99
24252101  -7782.07
24366851  -7720.63
24394603  -7731.00
24486139  -7717.69
24513803  -7775.24
24588283  -7832.40
24644299  -7865.70
24922789  -7899.09
25029029  -7932.31
25039667  -7988.51
25218091  -7998.03
25305479  -8030.71
25327763  -8086.22
25359029  -8118.28
25359589  -8150.05
25392091  -8181.57
25475633  -8190.19
25520897  -8198.77
25641589  -8229.99
25658407  -8283.46
25679879  -8224.39
25722491  -8232.84
25898309  -8263.69
25922837  -8272.07
25956701  -8258.26
26174123  -8311.10
26244017  -8319.44
26352229  -8349.83
26485273  -8358.13
26723533  -8410.56
26809487  -8418.80
27011903  -8470.99
27054091  -8500.96
27260929  -8509.09
27302603  -8560.72
27324091  -8568.58
27646163  -8620.08
27692737  -8671.23
27927499  -8657.35
27938591  -8686.74
28152379  -8672.99
28210139  -8659.38
28423243  -8667.46
28504181  -8675.53
28751629  -8662.28
28822987  -8627.77
28867877  -8636.17
28877977  -8687.00
28899329  -8673.96
29109859  -8703.42
29436761  -8690.62
29594843  -8741.47
29781461  -8728.74
29787403  -8737.19
29994337  -8745.71
30186197  -8796.41
30222131  -8825.78
30467189  -8855.18
30907579  -8863.76
31035203  -8872.36
31700651  -8817.83
31833377  -8784.81
31921157  -8836.36
31948363  -8845.53
31998563  -8854.67
32445209  -8843.02
32803597  -8852.62
32973361  -8883.29
33097931  -8913.86
33112043  -8923.30
33198437  -8932.72
33257611  -8962.93
33259573  -9013.67
33302891  -8960.68
33346331  -8969.92
33362053  -9020.22
33623371  -9049.92
33648557  -9017.94
33674171  -9027.06
33750331  -9056.53
33812549  -9065.53
33820181  -9054.21
34020593  -9103.78
34289669  -9133.06
34747877  -9101.57
34773461  -9090.56
34945109  -9120.16
34986403  -9129.41
35185957  -9138.71
35425307  -9107.73
35446189  -9117.19
35500609  -9106.55
35645371  -9136.10
35777899  -9165.56
35807243  -9174.90
35856091  -9204.10
36196861  -9213.46
36429157  -9262.73
36704417  -9232.26
36755029  -9261.63
36796069  -9290.83
37201517  -9340.04
37262411  -9369.17
37271557  -9378.36
37275431  -9367.81
37361147  -9337.68
37773557  -9347.15
37783909  -9356.57
37826011  -9385.53
37857803  -9433.87
37910267  -9404.01
37938151  -9413.21
37982429  -9422.37
38014597  -9392.83
38128897  -9440.66
38248279  -9449.78
38674723  -9459.06
38703059  -9468.30
38890469  -9496.82
38955269  -9525.21
39082651  -9553.52
39182323  -9600.88
39265183  -9609.82
39267301  -9599.65
39346981  -9589.57
39382043  -9598.52
39415913  -9645.25
39538117  -9654.05
39639403  -9700.55
39752029  -9728.05
39773807  -9736.64
39821051  -9763.92
39858811  -9791.07
39911741  -9818.10
39958673  -9863.59
39967637  -9871.74
40079573  -9879.90
40152923  -9924.99
40360891  -9951.54
40606123  -9959.64
40657483  -10004.5
40662581  -9994.11
40706339  -10002.0
41001319  -10028.4
41060309  -9981.48
41274349  -10007.9
41285579  -9997.78
41648443  -10006.0
41860043  -10014.3
42048011  -10022.6
42175829  -10049.2
42197167  -10021.0
42227483  -10065.6
42243499  -10055.7
42286357  -10063.9
42349859  -10054.0
42431947  -10026.3
42516763  -10034.6
42651893  -10042.9
42929917  -10015.4
42960277  -10059.6
43300171  -10086.0
43300171  -10112.3
43382309  -10067.0
43398197  -10039.8
43444501  -10030.5
43494571  -10056.7
43504387  -10029.8
43678757  -10002.9
43743587  -10046.8
44166481  -10037.8
44308181  -10028.8
44425441  -10037.5
44430709  -10063.8
44610011  -10090.1
44916629  -10046.0
44943589  -10072.3
45031829  -10081.1
45102763  -10124.8
45508741  -10116.0
45653999  -10107.3
45791777  -10151.1
45850969  -10177.3
46219093  -10221.1
46389029  -10247.2
46535077  -10255.9
46943803  -10264.7
47112277  -10308.5
47251931  -10334.6
47381429  -10360.8
47406613  -10334.6
47561557  -10378.0
47643403  -10386.7
47706629  -10412.6
47775877  -10421.1
47987909  -10446.9
48030133  -10489.9
48090683  -10532.7
48373433  -10541.1
48402677  -10583.7
48606869  -10592.0
48655457  -10566.0
49079189  -10591.6
49478491  -10600.1
49646573  -10574.3
49784003  -10617.2
50156131  -10643.0
50173847  -10651.5
50216239  -10677.1
50376629  -10685.6
50480789  -10711.2
50485307  -10719.6
50521181  -10744.9
50525821  -10736.3
50541941  -10727.6
50750123  -10736.0
50846729  -10761.2
50953163  -10769.5
51037199  -10761.0
51188327  -10803.0
51201259  -10794.4
51574879  -10786.0
51712523  -10794.4
51742981  -10786.0
51984917  -10760.9
52101473  -10802.9
52188853  -10844.8
52687123  -10819.8
52850881  -10828.3
52984741  -10820.2
53011531  -10845.5
53232119  -10870.7
53691893  -10845.9
53694611  -10871.3
53719093  -10846.6
53765941  -10871.9
53807653  -10880.5
53832511  -10889.0
53833399  -10897.5
54036611  -10922.6
54092149  -10947.6
54098953  -10988.9
54274877  -11030.2
54277253  -11005.6
54291077  -11046.6
54440131  -11005.8
54476693  -10981.4
54507821  -11006.1
54579121  -11030.7
54588571  -11055.1
54605087  -11063.3
54673163  -11039.1
54854939  -11031.2
54870869  -11055.5
54997403  -11096.0
55176643  -11136.4
55176811  -11160.5
55207189  -11152.5
55207403  -11128.4
55240517  -11168.4
55273019  -11160.4
55429981  -11184.3
55753937  -11224.3
55815281  -11232.2
55831793  -11271.9
55844027  -11311.4
55869571  -11319.1
56066261  -11342.7
56097577  -11318.7
56160971  -11342.2
56219483  -11349.9
56269163  -11357.6
56419003  -11333.8
56482021  -11325.9
56558377  -11302.3
56765419  -11325.7
56810099  -11333.5
56934629  -11356.9
57040183  -11333.5
57162101  -11278.9
57162997  -11317.9
57533131  -11279.1
57590711  -11287.1
57711509  -11310.6
57761819  -11303.1
57945131  -11326.6
58043891  -11319.0
58051963  -11327.0
58208347  -11365.8
58353671  -11389.1
58356593  -11366.2
58362013  -11312.6
58453237  -11320.6
58642879  -11343.9
58734499  -11336.6
58929883  -11375.2
58981843  -11413.8
59021621  -11406.3
59103953  -11414.2
59140847  -11452.5
59298683  -11429.9
59408197  -11437.7
59490097  -11384.9
59724677  -11423.2
59787209  -11446.3
59821219  -11469.3
60070973  -11477.2
60107527  -11485.1
60261031  -11477.8
60338209  -11470.6
60633109  -11493.6
60691349  -11456.3
61065931  -11479.5
61168901  -11472.4
61185403  -11510.5
61235833  -11518.5
61442203  -11496.4
61478603  -11504.4
61779007  -11482.5
61815563  -11460.6
62026243  -11498.7
62141509  -11506.8
62185463  -11485.0
62212841  -11508.0
62969323  -11516.3
62980829  -11539.4
63253877  -11547.6
63411749  -11555.8
63541391  -11564.0
63875989  -11587.2
64207291  -11610.5
64419287  -11618.8
64582157  -11627.0
64692233  -11665.1
65276983  -11643.5
65296037  -11622.0
65338811  -11630.4
65374651  -11638.8
65543957  -11647.1
65556691  -11670.3
65634461  -11678.6
65729737  -11686.9
65797117  -11695.2
65925413  -11733.1
65937077  -11741.3
66084409  -11764.2
66369617  -11772.4
66382037  -11780.6
66458963  -11818.2
66542717  -11826.3
67283497  -11864.0
67299949  -11872.2
67332283  -11850.9
67617191  -11859.1
67748827  -11838.0
68028419  -11831.6
68049187  -11869.2
68102347  -11848.1
68138963  -11885.7
68213177  -11864.6
68225627  -11843.7
68273083  -11851.9
68297179  -11845.6
68390989  -11868.4
68523779  -11862.1
68608763  -11899.3
68855363  -11936.6
68923909  -11959.2
69008749  -11981.8
69045497  -11989.9
69059923  -11997.9
69120323  -12034.7
69560443  -12042.8
69785147  -12022.0
70036789  -12044.5
70176949  -12067.1
70273123  -12075.1
70578077  -12054.4
70616123  -12091.3
70815961  -12113.8
70845751  -12136.2
71001467  -12086.9
71334821  -12080.7
71388523  -12060.1
71519131  -12082.7
71575891  -12105.2
71787077  -12142.0
71901637  -12121.5
71902043  -12158.2
72243109  -12180.7
72334909  -12203.0
72664157  -12239.7
73095317  -12247.8
73264549  -12213.1
73533563  -12221.3
73610837  -12229.5
73723171  -12252.0
73752677  -12288.7
73923371  -12296.8
74035847  -12276.5
74203397  -12313.1
74434727  -12321.2
74610931  -12343.6
74622203  -12351.7
74744821  -12345.6
74806091  -12367.8
75136843  -12376.0
75169691  -12384.1
75448117  -12392.2
75467111  -12414.4
75474757  -12422.5
75494597  -12402.3
75530177  -12410.4
75881759  -12432.5
76573589  -12440.7
76687951  -12463.0
76791691  -12485.2
76893373  -12465.2
76965893  -12501.4
77017267  -12509.5
77261323  -12545.7
77294683  -12525.7
77324747  -12505.8
77532571  -12513.9
77758399  -12536.0
77859323  -12544.1
77950867  -12580.1
78015293  -12560.3
78274081  -12582.3
78413009  -12604.3
78416651  -12626.3
78548039  -12648.2
78602047  -12628.4
78991291  -12650.3
79157993  -12658.4
79351567  -12666.4
79619971  -12688.4
79639643  -12668.7
79645219  -12690.6
79893491  -12712.5
79976509  -12734.3
80085029  -12756.1
80100947  -12764.1
80345131  -12785.8
80394043  -12821.3
80480629  -12843.0
80667661  -12864.6
80684587  -12844.9
80814749  -12866.5
80829029  -12833.1
80905523  -12841.0
81276977  -12876.3
81701189  -12884.2
81765689  -12878.4
81885131  -12900.0
82185731  -12921.7
82252997  -12902.1
82300643  -12937.4
82336591  -12958.9
82393813  -12939.4
82433917  -12974.5
82477331  -12995.9
82581029  -13017.3
82681759  -13011.4
82750937  -13019.2
82787483  -13026.9
82826923  -13061.7
82873201  -13082.8
83214539  -13036.4
83505509  -13057.7
83512711  -13051.9
84058837  -13059.7
84117401  -13026.9
84138227  -13007.7
84418171  -12975.0
84508147  -12956.0
84570371  -12923.5
85043087  -12931.6
85051621  -12953.1
85218677  -12961.2
85282037  -12942.3
85435939  -12963.8
85469597  -12971.8
85525189  -12979.9
85835231  -12947.6
85850371  -12955.7
85870061  -12950.4
85962509  -12958.4
86120467  -12939.8
86283053  -12921.2
86391883  -12956.0
86496677  -12964.1
86583509  -12958.9
86703989  -12980.3
86733539  -12975.0
87097931  -12983.2
87126623  -12991.3
87138251  -13012.6
87144221  -13007.4
87436619  -13002.2
87534709  -13010.3
87588451  -13031.6
87662411  -13052.9
87722317  -13087.3
88056197  -13121.7
88064027  -13156.1
88161509  -13177.2
88430081  -13171.9
88473197  -13206.1
88544923  -13214.0
88607411  -13234.9
88835921  -13255.9
89023211  -13263.7
89043797  -13271.5
89122757  -13279.3
89184331  -13300.2
89435429  -13268.7
89638957  -13250.3
89710363  -13258.2
89735531  -13279.1
89830171  -13300.0
89960473  -13307.8
90033301  -13302.5
90109637  -13336.4
90230123  -13344.1
90305807  -13351.9
90310159  -13359.6
90765989  -13354.4
90784663  -13336.2
91124549  -13357.0
91205531  -13377.8
91677349  -13385.6
91679111  -13393.4
91757977  -13427.1
92038553  -13434.9
92191529  -13455.7
92193371  -13463.4
92219371  -13471.1
92442523  -13504.7
92445607  -13538.2
92602891  -13558.8
92614751  -13579.3
92902541  -13574.0
93031409  -13594.5
93103189  -13615.0
93372911  -13635.5
93908917  -13617.3
94184309  -13637.9
94214251  -13658.4
94461467  -13640.4
94612003  -13622.3
94714859  -13617.2
94839967  -13599.2
95057653  -13607.0
95279221  -13601.9
95525351  -13609.7
95576167  -13643.2
95587711  -13663.7
95647157  -13671.5
95758373  -13653.6
95874089  -13661.3
95969843  -13694.6
95977331  -13715.1
96004171  -13722.7
96127483  -13755.8
96844357  -13763.5
96909479  -13783.9
97019317  -13766.1
97221799  -13786.5
97273963  -13768.7
97338187  -13751.0
97398011  -13771.4
97464287  -13753.7
97562203  -13761.4
97641899  -13756.4
97923523  -13764.2
97986689  -13784.5
98011559  -13792.2
98167477  -13825.2
98252839  -13820.2
98399123  -13853.1
98470111  -13873.3
98579083  -13880.9
98606533  -13913.6
98701411  -13921.2
99040859  -13916.2
99056879  -13886.0
99131051  -13893.6
99286181  -13888.7
99305851  -13883.7
99351403  -13866.3
99479521  -13873.9
99505853  -13906.6
99511703  -13939.1
99562103  -13971.6
99647461  -13991.5
99782113  -14023.9
99797491  -14031.3
99826523  -14038.7
100561781  -14033.7
100626283  -14016.3
100642303  -13998.9
100706491  -14018.9
100793263  -14026.4
100977781  -14021.4
101333989  -14041.4
101351779  -14036.5
101498723  -14044.0
101523871  -14039.1
101526989  -14059.0
101527649  -14054.1
101663173  -14036.9
101841013  -14019.8
102071323  -14027.3
102170039  -14022.5
102247861  -14042.4
102271529  -14062.2
102385477  -14045.1
102462901  -14065.0
102527023  -14097.0
102843613  -14079.9
102936949  -14099.7
102942523  -14107.2
103034179  -14114.7
103059349  -14122.1
103330027  -14105.1
103442291  -14124.8
103478803  -14132.3
103489819  -14127.6
103591757  -14159.4
103875353  -14142.5
104049109  -14162.1
104359891  -14181.8
105031331  -14189.3
105043643  -14221.2
105089993  -14204.3
105351097  -14236.2
106089437  -14194.9
106242677  -14226.9
106256629  -14246.7
106272197  -14229.8
106396651  -14249.6
106429483  -14257.1
106533547  -14264.6
106637059  -14272.1
106663211  -14291.8
106706953  -14275.0
106903877  -14306.8
107297581  -14326.4
107384939  -14321.8
107741261  -14317.2
107741281  -14336.8
107802091  -14356.4
107814997  -14363.8
107860267  -14347.1
108260699  -14342.6
108285299  -14362.1
108381331  -14381.7
108401563  -14413.2
108417851  -14420.7
108496387  -14379.9
108531481  -14399.4
108566971  -14418.8
108594971  -14390.2
108803083  -14397.7
108837041  -14393.1
108989717  -14400.6
109175669  -14420.0
109274981  -14439.4
109477471  -14446.8
109579499  -14466.1
109659787  -14449.6
109907309  -14469.0
110125667  -14452.5
110177563  -14483.8
110228893  -14515.1
110305339  -14534.3
110521783  -14517.9
110734037  -14549.1
110865851  -14568.3
111074903  -14551.9
111121781  -14547.3
111297451  -14566.6
111310931  -14574.0
111559003  -14557.6
111911419  -14553.1
112056913  -14536.8
112139851  -14508.7
112266551  -14504.3
112332271  -14499.9
112466969  -14519.2
112468211  -14526.7
112489037  -14534.1
112552709  -14553.4
112688027  -14537.2
112957307  -14568.3
113094011  -14587.5
113101531  -14606.7
113317811  -14625.8
113392949  -14645.0
113474653  -14652.3
113492539  -14647.9
113502797  -14678.7
113523859  -14697.7
113626361  -14716.7
113715083  -14747.4
113873899  -14742.9
113959837  -14750.1
113966189  -14769.1
114045083  -14776.3
114149381  -14771.8
114283459  -14790.6
114503749  -14809.5
114553963  -14840.0
114686239  -14847.1
114890843  -14831.0
114903757  -14838.2
115135619  -14833.7
115392469  -14840.9
115476391  -14848.1
115581871  -14866.9
115768397  -14897.3
115970149  -14916.1
116207347  -14923.2
116295749  -14941.9
116342587  -14925.9
116394497  -14909.9
116844083  -14917.1
116942363  -14924.3
117022709  -14943.0
117311683  -14950.2
117473131  -14968.9
117536723  -14999.2
117911051  -15017.9
117986353  -15025.1
118062017  -15032.2
118470551  -15050.9
118592603  -15058.0
119102117  -15065.2
119365237  -15049.3
119449663  -15033.3
119463263  -15040.6
119834821  -15036.2
119860771  -15055.0
119874913  -15062.2
119927131  -15069.4
119946077  -15076.6
120029291  -15049.3
120211667  -15033.5
120495533  -15040.7
120604501  -15036.5
120627499  -15032.3
120895967  -15039.5
120923027  -15069.7
121135571  -15088.4
121264499  -15084.2
121483591  -15045.6
121664783  -15075.7
121680409  -15071.6
121705711  -15078.8
121928923  -15108.9
122103181  -15127.6
122321051  -15134.8
122372401  -15153.4
122539049  -15172.0
122664629  -15190.6
122679163  -15197.8
122960197  -15205.0
123000679  -15223.5
123084733  -15230.7
123134287  -15237.8
123490007  -15267.7
124154141  -15263.5
124164181  -15259.3
124208011  -15277.8
124506433  -15307.7
124614683  -15314.9
124624771  -15333.4
124781563  -15363.2
124865317  -15370.3
124888997  -15354.7
124919117  -15361.8
125483857  -15346.2
126027683  -15353.4
126190411  -15360.6
126412219  -15367.8
126464491  -15386.3
126616709  -15393.5
126711667  -15400.7
126802603  -15407.8
126958807  -15392.3
127028683  -15399.5
127115269  -15418.0
127285811  -15436.4
127355869  -15454.8
142872677  -16257.6
157742003  -17048.2
172229461  -17728.4
186565963  -18333.4
215798771  -18859.0
231845179  -19504.7
247209533  -20042.2
263913589  -20742.4
280844821  -21205.2
299315771  -21967.1
317793269  -22422.0
334789613  -22889.1
352893539  -23572.2
367783051  -23957.9
382434623  -24774.2
398359531  -25135.6
416328043  -25671.5
435794693  -26000.0
451767203  -26621.0
469657633  -27265.1
486802247  -27770.0
518727523  -28306.8
537111037  -28862.1
555647557  -29285.1
572364043  -29682.9
588489497  -30243.5
616669591  -30553.4
633063547  -30946.3
651220957  -31459.0
669214099  -31859.9
688357771  -32405.1
718456789  -32914.7
740808967  -33330.5
756861211  -33642.7
777730699  -34015.0
797069131  -34405.8
819703483  -34805.4
841544843  -35143.8
857733911  -35664.3
877413077  -36264.6
894328109  -36860.8
917178517  -36957.8
938504251  -37318.9
960615883  -37655.6
979915877  -38018.5
998596763  -38227.3
1021725163  -38421.0
1039418557  -38716.2
1060407053  -39092.3
1079244721  -39497.9
1117745693  -39827.7
1137584323  -40236.2
1156713451  -40576.3
1178773579  -40989.2
1196467757  -41280.8
1218818291  -41619.9
1240383637  -41967.1
1261916437  -42275.9
1284253237  -42687.2
1319586929  -43064.5
1343239439  -43393.4
1363496131  -43715.4
1384184537  -43964.7
1420750511  -44218.1
1442211737  -44783.7
1464141827  -44996.9
1483765931  -45375.0
1519280011  -45710.0
1538494687  -45977.7
1561622149  -46224.6
1582389973  -46554.6
1620389653  -46955.6
1641181589  -47290.1
1664366527  -47496.5
1683855893  -47919.7
1720610819  -48179.9
1741139479  -48525.2
1762100917  -48748.8
1786447213  -48816.3
1825450937  -49210.7
1844822123  -49635.2
1868512319  -49835.8
1891375523  -50269.4
1919866591  -50520.2
1943210681  -50784.3
1962576433  -51093.2
1987304653  -51382.1
2024205763  -51599.2
2047672189  -51866.4
2066698171  -52119.0
2091687541  -52438.3
2120067877  -52793.3
2134851403  -53104.8
2160772433  -53436.1
2182011497  -53774.8
2223461269  -54115.2
2251138789  -54506.8
2275263103  -54759.7
2297431211  -55113.0
2324689559  -55490.6
2346403307  -55757.1
2371151371  -55953.2
2394073999  -56192.4
2422201303  -56539.7
2445351989  -56811.6
2468874887  -57009.9
2489421323  -57212.2
2524692101  -57526.0
2551762277  -57792.0
2574373349  -58057.3
2595476789  -58401.2
2622946003  -58659.9
2643207263  -58904.6
2667548837  -59169.4
2694558437  -59416.8
2730368731  -59652.7
2756090237  -59921.3
2783015909  -60106.9
2822658277  -60385.1
2843288197  -60555.3
2871233779  -60896.9
2896267643  -61127.2
2921962429  -61401.9
2946680447  -61606.7
2974315483  -61831.4
3023088781  -62054.8
3049315547  -62446.2
3073224653  -62715.4
3093645109  -62983.5
3122846003  -63167.2
3147295121  -63390.3
3167286667  -63680.0
3188650603  -63826.0
3225808549  -63984.9
3247268669  -64238.2
3274792309  -64541.4
3324184069  -64662.1
3353287739  -64791.4
3380038093  -65022.5
3428259229  -65278.4
3451610683  -65483.3
3479283559  -65780.8
3527464687  -66044.3
3553868609  -66287.7
3578930093  -66414.9
3622445569  -66648.0
3649763291  -66976.3
3677524703  -67257.3
3726944699  -67520.3
3748934851  -67751.9
3769960723  -67997.5
3795348043  -68200.3
3821580449  -68384.1
3846819043  -68699.5
3871765837  -68829.0
3897487189  -69112.8
3922292981  -69316.8
3956216491  -69599.2
3981327283  -69735.3
4027037291  -70018.2
4053308263  -70162.6
4075711117  -70399.5
4126093331  -70615.4
4153215763  -70845.6
4175238563  -71270.5
4198497397  -71556.7
4226041243  -71819.8
4251498637  -72078.3
4274706091  -72201.0
4326171547  -72398.2
4348354051  -72562.1
4369730887  -72751.1
4392037781  -72972.0
4425596041  -73250.5
4449225643  -73657.5
4480647499  -73771.7
4519101131  -73951.7
4542778873  -74288.9
4569778033  -74563.6
4594879403  -74812.4
4624813763  -74936.3
4653899423  -75110.1
4679538517  -75382.8
4719660247  -75539.1
4743095803  -75804.2
4771657277  -76086.0
4798461347  -76324.9
4827883349  -76559.6
4855734979  -76758.8
4879507733  -76954.1
4927260551  -77226.9
4953854891  -77408.3
4975072489  -77544.1
4998701707  -77759.4
5026433563  -77919.0
5056373867  -78126.8
5080722859  -78172.4
5125372771  -78363.7
5151797591  -78599.3
5182572709  -78824.1
5228257589  -79018.6
5255552501  -79185.5
5281034179  -79362.4
5327184589  -79563.7
5353484641  -79744.3
5383571251  -79968.8
5427365777  -80132.5
5454813941  -80269.2
5480336429  -80402.3
5530378993  -80549.9
5558330539  -80829.1
5585621563  -81090.4
5624409163  -81328.1
5649870043  -81635.4
5678278043  -81801.0
5725015271  -81964.1
5753880521  -82197.1
5783754817  -82422.9
5827088251  -82685.5
5856603461  -82758.1
5878273211  -82996.7
5923602037  -83166.0
5950220849  -83367.9
5977804379  -83602.5
6028707037  -83840.8
6056639651  -84015.8
6083789981  -84213.6
6125321471  -84477.3
6153609347  -84615.7
6183077291  -84786.7
6227140483  -84981.1
6259962197  -85207.9
6286999877  -85388.6
6326215157  -85598.7
6355030531  -85736.9
6383613349  -86004.6
6429189817  -86185.0
6453701581  -86374.7
6480185461  -86544.6
6524794117  -86821.4
6556340251  -87090.9
6584077651  -87272.8
6630719677  -87455.1
6662224157  -87679.0
6688184123  -87927.9
6726274837  -88128.5
6758304103  -88303.2
6785117509  -88503.2
6827971573  -88760.7
6860467051  -89011.2
6891694253  -89181.7
6932367329  -89412.6
6957737771  -89567.0
6987204911  -89737.0
7029466273  -89900.9
7059875113  -90089.9
7089859643  -90215.6
7125276611  -90373.0
7152957419  -90549.1
7185069557  -90690.4
7228031477  -90879.1
7257975643  -91152.1
7285676381  -91274.3
7333081309  -91475.0
7364662673  -91659.9
7392644047  -91928.5
7424735147  -92171.7
7454983927  -92367.6
7480304701  -92569.3
7528833563  -92823.8
7557952459  -93022.1
7582578277  -93219.8
7627888693  -93411.5
7662005909  -93572.1
7694566739  -93797.2
7727078347  -93920.7
7760552363  -94123.8
7791128549  -94222.6
7827661619  -94474.6
7856706581  -94689.4
7883776763  -94845.6
7932452851  -95093.6
7964281511  -95304.7
7991545733  -95560.8
8030126519  -95856.0
8061348203  -96107.9
8088601013  -96220.0
8127653021  -96405.0
8157158137  -96568.3
8182085927  -96776.7
8225267669  -96882.7
8255822063  -97027.7
8282222243  -97232.7
8327880163  -97347.8
8354952233  -97576.6
8385154003  -97801.9
8427870589  -98057.0
8454535399  -98233.8
8483591111  -98431.1
8526517877  -98649.3
8559955097  -98861.2
8591738063  -99025.3
8633752363  -99322.8
8658497611  -99492.1
8686961317  -99672.9
8726636203  -99809.5
8759812279  -100013.
8791670971  -100182.
8827859197  -100457.
8852584031  -100525.
8887777013  -100722.
8930509877  -100946.
8956623373  -101154.
8984534543  -101362.
9028336483  -101538.
9060117181  -101723.
9091339249  -101884.
9130398253  -101998.
9164875513  -102208.
9190230149  -102372.
9228669497  -102527.
9258059227  -102756.
9286082219  -102939.
9328507883  -103105.
9354664799  -103219.
9383414441  -103381.
9425486713  -103460.
9458266843  -103608.
9484213913  -103770.
9526192363  -103985.
9555933743  -104164.
9586299029  -104334.
9630276011  -104484.
9663160069  -104577.
9697834147  -104768.
9730732951  -104998.
9763446757  -105159.
9796304443  -105362.
9831885751  -105603.
9864324149  -105851.
9898135883  -106082.
9927189721  -106236.
9956988229  -106438.
9981968911  -106594.


==> data/prime_sqrt_r4_p7.dat <==
501029  -3539
602461  -3187
812011  -3526
953243  -3480
1129211  -3394
1321589  -3499
1736437  -3557
1764029  -3788
2216309  -4041
2614763  -4211
3001421  -4132
3261221  -4400
3349097  -4486
3643883  -4502
3744737  -4656
4032949  -4806
4077611  -4759
4225973  -4953
4258363  -4964
4459157  -5140
4573691  -5253
4695371  -5309
4839157  -5220
4953023  -5139
5097403  -5297
5256283  -5269
5366539  -5419
5830271  -5522
6331289  -5504
6615361  -5578
7428599  -5611
7849643  -5654
7873589  -5825
8106181  -5948
8300197  -6109
8436397  -6182
8929111  -6175
9058057  -6331
9417157  -6443
9640549  -6515
9809419  -6509
10257083  -6581
10537957  -6731
10856359  -6878
10985851  -6872
11193251  -6757
11365037  -6829
11588939  -6971
11919067  -6970
12226297  -7005
12307957  -7109
12655567  -7247
12737903  -7347
13051657  -7411
13489667  -7509
13664309  -7573
13866283  -7570
13971941  -7699
14224757  -7760
14630683  -7758
14838277  -7725
15176897  -7726
15516071  -7791
15607877  -7823
15869963  -7856
16037071  -7827
16146401  -7890
16331309  -7953
16499089  -8074
16690103  -8075
16704839  -8193
16916281  -8308
17246657  -8336
17482111  -8422
17622277  -8506
17819189  -8561
18000757  -8587
18532219  -8642
18655349  -8614
18754517  -8587
18830213  -8615
18918749  -8617
19451989  -8699
19802683  -8701
20192693  -8677
20256029  -8629
20305013  -8685
21186041  -8691
21278483  -8723
21443717  -8806
21559843  -8837
21856741  -8894
21952519  -9000
22026253  -8954
22471237  -8959
22652821  -8965
23443507  -8897
23459531  -9005
23761201  -8987
23845397  -9020
23886997  -9003
23965589  -9107
24191611  -9186
24366851  -9192
24486139  -9223
24588283  -9276
24922789  -9353
25039667  -9405
25305479  -9527
25359029  -9601
25392091  -9696
25520897  -9655
25658407  -9681
25722491  -9686
25922837  -9734
26174123  -9761
26352229  -9831
26723533  -9945
27011903  -9949
27260929  -9909
27324091  -9935
27692737  -9940
27938591  -9988
28210139  -10079
28504181  -10041
28822987  -10132
28877977  -10158
29109859  -10184
29594843  -10231
29787403  -10279
30186197  -10284
30467189  -10353
31035203  -10463
31833377  -10533
31948363  -10496
32445209  -10440
32973361  -10364
33112043  -10414
33257611  -10380
33302891  -10451
33362053  -10541
33648557  -10528
33750331  -10535
33820181  -10604
34289669  -10571
34773461  -10600
34986403  -10648
35425307  -10657
35500609  -10685
35777899  -10754
35856091  -10802
36429157  -10710
36755029  -10720
37201517  -10808
37271557  -10817
37361147  -10866
37783909  -10953
37857803  -11020
37938151  -11106
38014597  -11153
38248279  -11102
38703059  -11207
38955269  -11234
39182323  -11242
39267301  -11307
39382043  -11257
39538117  -11284
39752029  -11348
39821051  -11431
39911741  -11457
39967637  -11464
40152923  -11489
40606123  -11533
40662581  -11522
41001319  -11456
41274349  -11555
41648443  -11581
42048011  -11588
42197167  -11633
42243499  -11676
42349859  -11648
42516763  -11602
42929917  -11610
43300171  -11600
43382309  -11591
43444501  -11582
43504387  -11608
43743587  -11617
44308181  -11537
44430709  -11564
44916629  -11539
45031829  -11584
45508741  -11611
45791777  -11673
46219093  -11753
46535077  -11745
47112277  -11772
47381429  -11852
47561557  -11792
47706629  -11854
47987909  -11950
48090683  -12029
48402677  -12107
48655457  -12150
49478491  -12142
49784003  -12237
50173847  -12281
50376629  -12307
50485307  -12299
50525821  -12342
50750123  -12368
50953163  -12411
51188327  -12420
51574879  -12479
51742981  -12522
52101473  -12564
52687123  -12640
52984741  -12665
53232119  -12724
53694611  -12816
53765941  -12791
53832511  -12866
54036611  -12907
54098953  -12899
54277253  -12907
54440131  -12915
54507821  -12956
54588571  -12964
54673163  -12988
54870869  -13060
55176643  -13117
55207189  -13124
55240517  -13132
55429981  -13123
55815281  -13131
55844027  -13202
56066261  -13178
56160971  -13185
56269163  -13240
56482021  -13295
56765419  -13365
56934629  -13309
57162101  -13348
57533131  -13340
57711509  -13378
57945131  -13448
58051963  -13486
58353671  -13493
58362013  -13485
58642879  -13538
58929883  -13515
59021621  -13568
59140847  -13621
59408197  -13704
59724677  -13710
59821219  -13687
60107527  -13770
60338209  -13746
60691349  -13753
61168901  -13836
61235833  -13828
61478603  -13895
61815563  -13917
62141509  -13939
62212841  -13961
62980829  -14028
63411749  -14080
63875989  -14101
64419287  -14064
64692233  -14101
65296037  -14139
65374651  -14087
65556691  -14124
65729737  -14161
65925413  -14154
66084409  -14132
66382037  -14081
66542717  -14148
67299949  -14171
67617191  -14149
68028419  -14172
68102347  -14195
68213177  -14233
68273083  -14212
68390989  -14220
68608763  -14243
68923909  -14294
69045497  -14274
69120323  -14253
69785147  -14232
70176949  -14284
70578077  -14322
70815961  -14373
71001467  -14367
71388523  -14419
71575891  -14413
71901637  -14450
72243109  -14516
72664157  -14496
73264549  -14490
73610837  -14428
73752677  -14408
74035847  -14418
74434727  -14484
74622203  -14521
74806091  -14615
75169691  -14652
75467111  -14675
75494597  -14684
75881759  -14665
76687951  -14660
76893373  -14711
77017267  -14748
77294683  -14799
77532571  -14878
77859323  -14929
78015293  -14882
78413009  -14946
78548039  -14941
78991291  -14908
79351567  -14959
79639643  -14968
79893491  -14977
80085029  -15055
80345131  -15078
80480629  -15087
80684587  -15150
80829029  -15186
81276977  -15209
81765689  -15272
82185731  -15322
82300643  -15303
82393813  -15230
82477331  -15198
82681759  -15193
82787483  -15202
82873201  -15225
83505509  -15234
84058837  -15229
84138227  -15225
84508147  -15288
85043087  -15324
85218677  -15360
85435939  -15356
85525189  -15405
85850371  -15414
85962509  -15464
86283053  -15513
86496677  -15561
86703989  -15570
87097931  -15632
87138251  -15681
87436619  -15716
87588451  -15631
87722317  -15680
88064027  -15715
88430081  -15750
88544923  -15798
88835921  -15806
89043797  -15867
89184331  -15889
89638957  -15858
89735531  -15840
89960473  -15849
90109637  -15805
90305807  -15879
90765989  -15849
91124549  -15858
91677349  -15905
91757977  -15914
92191529  -15884
92219371  -15893
92445607  -15915
92614751  -15950
93031409  -15984
93372911  -16032
94184309  -16066
94461467  -16062
94714859  -16084
95057653  -16119
95525351  -16141
95587711  -16162
95758373  -16248
95969843  -16282
96004171  -16240
96844357  -16223
97019317  -16220
97273963  -16254
97398011  -16263
97562203  -16335
97923523  -16357
98011559  -16416
98252839  -16463
98470111  -16484
98606533  -16492
99040859  -16476
99131051  -16472
99305851  -16506
99479521  -16514
99511703  -16485
99647461  -16544
99797491  -16615
100561781  -16598
100642303  -16582
100793263  -16616
101333989  -16624
101498723  -16633
101526989  -16691
101663173  -16736
102071323  -16782
102247861  -16802
102385477  -16835
102527023  -16844
102936949  -16864
103034179  -16836
103330027  -16869
103478803  -16828
103591757  -16837
104049109  -16882
105031331  -16915
105089993  -16923
106089437  -16944
106256629  -16977
106396651  -17010
106533547  -17043
106663211  -17088
106903877  -17145
107384939  -17153
107741281  -17137
107814997  -17170
108260699  -17178
108381331  -17162
108417851  -17207
108531481  -17227
108594971  -17236
108837041  -17268
109175669  -17324
109477471  -17320
109659787  -17281
110125667  -17313
110228893  -17322
110521783  -17377
110865851  -17386
111121781  -17430
111310931  -17474
111911419  -17541
112139851  -17597
112332271  -17593
112468211  -17577
112552709  -17609
112957307  -17605
113101531  -17637
113392949  -17669
113492539  -17677
113523859  -17661
113715083  -17681
113959837  -17666
114045083  -17674
114283459  -17658
114553963  -17701
114890843  -17710
115135619  -17741
115476391  -17749
115768397  -17757
116207347  -17812
116342587  -17820
116844083  -17828
117022709  -17790
117473131  -17798
117911051  -17852
118062017  -17884
118592603  -17961
119365237  -17946
119463263  -17989
119860771  -18009
119927131  -18040
120029291  -18048
120495533  -18057
120627499  -18099
120923027  -18142
121264499  -18184
121664783  -18146
121705711  -18154
122103181  -18208
122372401  -18182
122664629  -18236
122960197  -18255
123084733  -18298
123490007  -18340
124164181  -18336
124506433  -18367
124624771  -18341
124865317  -18349
124919117  -18357
126027683  -18343
126412219  -18374
126616709  -18360
126802603  -18368
127028683  -18388
127285811  -18407
142872677  -19191
172229461  -20635
215798771  -21843
247209533  -23113
280844821  -24335
317793269  -26115
352893539  -27444
382434623  -28663
416328043  -29961
451767203  -30586
486802247  -31561
537111037  -32623
572364043  -33681
616669591  -34715
651220957  -35724
688357771  -36883
740808967  -37762
777730699  -38701
819703483  -39626
857733911  -40429
894328109  -41017
938504251  -42090
979915877  -42902
1021725163  -43833
1060407053  -44824
1117745693  -45336
1156713451  -45964
1196467757  -46947
1240383637  -47859
1284253237  -48567
1343239439  -49671
1384184537  -50470
1442211737  -51234
1483765931  -52055
1538494687  -52473
1582389973  -53046
1641181589  -53990
1683855893  -54682
1741139479  -55499
1786447213  -56219
1844822123  -57053
1891375523  -57787
1943210681  -58541
1987304653  -58947
2047672189  -59728
2091687541  -60265
2134851403  -60923
2182011497  -61665
2251138789  -62497
2297431211  -63110
2346403307  -63753
2394073999  -64435
2445351989  -64988
2489421323  -65673
2551762277  -66322
2595476789  -66803
2643207263  -67444
2694558437  -67923
2756090237  -68594
2822658277  -69178
2871233779  -69787
2921962429  -70255
2974315483  -70734
3049315547  -71251
3093645109  -71869
3147295121  -72546
3188650603  -72996
3247268669  -73607
3324184069  -74298
3380038093  -75014
3451610683  -75687
3527464687  -76292
3578930093  -76854
3649763291  -77397
3726944699  -77973
3769960723  -78652
3821580449  -79357
3871765837  -79952
3922292981  -80523
3981327283  -80940
4053308263  -81537
4126093331  -82084
4175238563  -82625
4226041243  -83080
4274706091  -83467
4348354051  -83900
4392037781  -84662
4449225643  -85110
4519101131  -85479
4569778033  -86054
4624813763  -86531
4679538517  -87076
4743095803  -87501
4798461347  -88015
4855734979  -88478
4927260551  -88833
4975072489  -89292
5026433563  -89753
5080722859  -90215
5151797591  -90568
5228257589  -91003
5281034179  -91548
5353484641  -92213
5427365777  -92700
5480336429  -93145
5558330539  -93588
5624409163  -94130
5678278043  -94580
5753880521  -95190
5827088251  -95694
5878273211  -96293
5950220849  -96702
6028707037  -97282
6083789981  -97791
6153609347  -98283
6227140483  -98613
6286999877  -99042
6355030531  -99526
6429189817  -100141
6480185461  -100350
6556340251  -100789
6630719677  -101190
6688184123  -101635
6758304103  -101843
6827971573  -102069
6891694253  -102568
6957737771  -102937
7029466273  -103423
7089859643  -103935
7152957419  -104298
7228031477  -104727
7285676381  -105221
7364662673  -105614
7424735147  -105978
7480304701  -106255
7557952459  -106848
7627888693  -107331
7694566739  -107800
7760552363  -108252
7827661619  -108679
7883776763  -109041
7964281511  -109373
8030126519  -109847
8088601013  -110231
8157158137  -110682
8225267669  -111011
8282222243  -111499
8354952233  -111820
8427870589  -112339
8483591111  -112707
8559955097  -113087
8633752363  -113434
8686961317  -113733
8759812279  -114115
8827859197  -114605
8887777013  -114952
8956623373  -115474
9028336483  -115972
9091339249  -116255
9164875513  -116687
9228669497  -116935
9286082219  -117510
9354664799  -117921
9425486713  -118205
9484213913  -118540
9555933743  -119038
9630276011  -119481
9697834147  -119856
9763446757  -120334
9831885751  -120716
9898135883  -121047
9956988229  -121372


==> data/prime_sqrt_r5_p7.dat <==
19047851  -17457
67445803  -27512
84602123  -32475
111061427  -33623
122882843  -33454
161759189  -37431
177858971  -38805
214371643  -42141
238055563  -43502
288935749  -45131
312965659  -45023
350814923  -45888
369762859  -48365
377199611  -47655
387911191  -49111
405397247  -48541
421555931  -47460
424525483  -48867
445425371  -50190
461198411  -50891
462886181  -49982
479705957  -52235
505619747  -51889
537450731  -52121
546427241  -53802
554986381  -53994
562599511  -53299
583797509  -53117
610503989  -55137
628138123  -57089
633869189  -58106
640871963  -59470
674188147  -59613
683867537  -59394
700673489  -59579
716548643  -60537
780287477  -61554
812915029  -62184
815665063  -63534
817615993  -64097
829173439  -65352
834629869  -66558
836453557  -68052
839095883  -69484
845767771  -68903
853907203  -68991
867234187  -69720
876140857  -70742
877231493  -70200
887019869  -70883
906032873  -71264
941913899  -72852
948937643  -74104
967626193  -74460
989437663  -74814
1005664229  -75462
1015566731  -75536
1026478709  -77005
1081431269  -77638
1104682141  -78557
1113662393  -79461
1120392223  -80071
1136078639  -81208
1142431793  -81792
1159054411  -82367
1166306789  -83453
1192519243  -84005
1207689157  -84817
1221794659  -85360
1241564627  -85394
1260839627  -85441
1280131849  -86243
1290343771  -87281
1305860837  -86829
1322240651  -87125
1347430571  -87670
1354221251  -87966
1366102651  -88261
1381536251  -89029
1391725003  -89081
1393698571  -88439
1396464191  -89645
1396826677  -90144
1416149321  -90636
1420106603  -90678
1432884799  -90945
1438005131  -91209
1448075429  -91905
1453319963  -92159
1461525433  -92197
1475194157  -92027
1501544503  -91866
1509893549  -92132
1521544357  -92814
1530534917  -92866
1541840171  -93126
1566529891  -94003
1590673823  -94465
1608017717  -94522
1642830811  -94995
1646949637  -95866
1689464389  -96339
1711496197  -96605
1724140043  -96875
1739402479  -96745
1757666039  -97417
1783256047  -96502
1792097243  -96982
1804718051  -97849
1827859447  -98124
1834906987  -98980
1845059003  -99439
1853996981  -99704
1867985851  -99967
1874027083  -99661
1886783953  -100302
1925055131  -100002
1936538371  -99525
1940084423  -99986
1973576809  -99703
1995474827  -99985
1998525323  -99714
2013105389  -99450
2045681767  -100107
2061935221  -99850
2081639773  -100688
2101604837  -101338
2109330781  -100363
2122496533  -101014
2136322469  -101126
2143148437  -101946
2160092939  -102584
2188453321  -101987
2207267429  -102630
2213080381  -102216
2242515643  -102857
2247040933  -103666
2261591947  -103948
2272927141  -104230
2274344789  -104851
2295706717  -104956
2303594357  -105401
2320246961  -105506
2323359989  -105611
2331371311  -106217
2343706811  -106151
2361442283  -106256
2391369329  -106032
2437410629  -106646
2450208197  -107256
2475913717  -108031
2506847003  -108804
2528291159  -108749
2532723301  -108696
2562685679  -108810
2581724443  -109417
2598086971  -109532
2606089391  -110132
2623120967  -110406
2625901163  -110677
2640943517  -110948
2650560443  -111216
2669342399  -111801
2713253077  -112548
2725020469  -113132
2730028843  -113395
2735844011  -113657
2745150491  -113447
2757745387  -113397
2762110651  -113503
2789224091  -114230
2802995243  -114180
2809626731  -113825
2811326471  -114086
2823142171  -114498
2844355573  -114453
2855396009  -115015
2890378277  -115425
2908711381  -115683
2937656411  -116095
2984608037  -116357
3010165237  -116471
3024540523  -116737
3037823567  -117001
3056182427  -117565
3062581019  -117826
3072443093  -117640
3087422957  -117901
3097290923  -118013
3105154331  -118126
3111957071  -118677
3124749349  -118932
3137330123  -119187
3142999477  -119295
3153983941  -119547
3163474709  -119655
3181982077  -120050
3204444629  -119729
3243579173  -120127
3271617469  -120385
3281002883  -120641
3321778357  -121185
3333639761  -121441
3338355863  -122122
3355280891  -122091
3360483323  -122202
3377318011  -122314
3383461637  -122565
3391803797  -123094
3395273471  -123341
3406034987  -123447
3438075463  -123694
3443640877  -123940
3471293717  -124187
3472670197  -124432
3497620283  -125225
3507919901  -125741
3528433471  -125709
3548996629  -126224
3553534291  -126193
3564788371  -126433
3578795243  -126402
3592938709  -126776
3607342363  -127015
3612002837  -127252
3629099303  -127489
3659694763  -127593
3664231789  -127963
3687471061  -128332
3703081771  -128966
3756836207  -129201
3763345429  -129836
3767083631  -130201
3785805509  -130565
3811270283  -130403
3831622573  -130375
3863388923  -130218
3875134603  -130456
3880071989  -130692
3908951869  -130799
3912910229  -131425
3925939441  -131918
3939795413  -132021
3988397123  -132515
4006212443  -132103
4012968923  -132081
4034769371  -132703
4037490319  -132424
4053207163  -132275
4082217959  -132257
4097498149  -132624
4101554357  -132860
4115302883  -132715
4123191211  -133204
4128055829  -133816
4133988863  -133922
4150541803  -133902
4159508959  -134258
4170833419  -134488
4183548427  -134717
4187859853  -134697
4192834549  -134553
4206689323  -134906
4256253269  -135136
4276635611  -135736
4301650609  -135719
4315739579  -135456
4334346971  -135688
4365716129  -135921
4372751003  -135907
4387358741  -136017
4394316197  -136248
4425358789  -136236
4442306201  -136712
4451692459  -136943
4458200093  -137294
4472897083  -137281
4489501463  -136907
4520904203  -137381
4536592877  -137371
4543551637  -137962
4561263269  -138431
4565094229  -138659
4580512789  -138289
4593262523  -138398
4600094491  -138270
4617202949  -138499
4630210379  -139082
4637425979  -139426
4649813029  -139650
4664883029  -139522
4678248083  -139629
4689988579  -139854
4714053451  -140079
4725935749  -140303
4743805393  -140061
4766383847  -139938
4788047483  -140281
4804203323  -140507
4809834739  -140732
4820237603  -140842
4834560931  -141181
4868974283  -141522
4887949907  -141861
4894745087  -141740
4900937339  -141848
4905192011  -142071
4919068837  -142749
4931945839  -142400
4937282083  -142621
4960551709  -142728
4977433397  -142270
4990636877  -142718
5027208229  -142941
5030165557  -143389
5034764549  -143384
5050883749  -143492
5056275733  -143600
5057249507  -143819
5074565291  -143926
5082197251  -144033
5098596949  -143918
5114262331  -144358
5127999589  -144464
5136497099  -144350
5143694167  -144127
5146883509  -144125
5162408551  -144124
5185288837  -144342
5201021179  -144560
5241408629  -144341
5259221621  -144889
5271010181  -145327
5279432731  -145218
5280274897  -145435
5302966069  -145436
5318812277  -145437
5341224041  -145439
5358600451  -145334
5367805061  -145553
5373356789  -145879
5374912069  -146096
5400485989  -146205
5414469461  -146315
5439511963  -146640
5451362923  -147070
5459954509  -146859
5478915557  -147182
5500068443  -147078
5506303877  -147613
5509269617  -147827
5516395253  -147829
5536012357  -147515
5554005371  -147414
5582162107  -147735
5594543099  -147846
5614742293  -148166
5641666759  -148487
5661105547  -148597
5673438763  -148917
5686374943  -148713
5711356337  -148824
5717214317  -148830
5743599019  -149046
5751253451  -149365
5772581797  -148956
5799918281  -149380
5820511771  -149908
5833972763  -150433
5838713317  -150853
5846487083  -151272
5863530203  -151585
5867133677  -151693
5876285797  -152005
5890130803  -152214
5921219371  -152730
5946322483  -153144
5970786373  -153045
6011103401  -153253
6033167711  -153566
6039480283  -153979
6053884703  -154391
6068132971  -154802
6092602843  -155314
6122204603  -155723
6173105371  -155828
6193430099  -155934
6198228349  -156040
6200331659  -156449
6230822069  -156858
6236186839  -157164
6253952597  -157671
6264850219  -157471
6279924923  -157473
6300078437  -157677
6352022123  -157883
6358075931  -157887
6373142981  -157991
6380587909  -157695
6387444881  -157601
6390710603  -158105
6402772267  -158509
6406804571  -158910
6424993301  -158914
6435155501  -159215
6442247723  -159317
6453291707  -159419
6466334417  -159521
6479236369  -159524
6494539657  -159627
6520653527  -160024
6526401109  -160519
6540744481  -160913
6544304587  -160818
6575064049  -160820
6585470891  -161117
6592052449  -160925
6621500269  -160929
6647516389  -161128
6665658523  -161036
6679374469  -161236
6699955349  -161727
6734130737  -161538
6738600221  -161931
6760373797  -162228
6770367323  -162136
6790676219  -162239
6808172197  -162052
6814835737  -162541
6819030629  -162355
6872822777  -162651
6879280033  -163043
6899024123  -163242
6916392757  -163153
6928582147  -163639
6933825163  -163455
6943602223  -163462
6953867461  -163184
6959273831  -163572
6966319757  -163580
6982817669  -163778
6991813831  -163880
7001917739  -163888
7013373173  -163896
7016532779  -164093
7026632731  -164195
7031302547  -164390
7033776559  -164398
7041507163  -164218
7059575051  -164414
7074388549  -164795
7090880597  -164803
7094913157  -164812
7102751297  -165006
7126813691  -165199
7168471307  -165301
7172753633  -165867
7193779597  -166431
7215283477  -166809
7223793211  -166723
7224374309  -166915
7255890181  -166922
7274788523  -167114
7289640011  -167582
7291200523  -168048
7306805323  -168146
7323496003  -168153
7335296149  -168251
7354312457  -168258
7363301557  -168082
7419246203  -168182
7427677291  -168008
7483323989  -168017
7505634629  -168394
7514374729  -168678
7531025797  -168688
7538979109  -169154
7545902437  -169346
7557497819  -169355
7571237581  -169546
7577146757  -169646
7581559771  -169927
7590378461  -170206
7596355229  -170215
7616435131  -170494
7626648563  -170413
7638649957  -170691
7649849189  -170968
7662223643  -171425
7678002517  -171611
7685830459  -171887
7696838837  -171894
7717357771  -171724
7724432951  -171999
7732841371  -172451
7746835013  -172458
7762790017  -172643
7789421729  -172651
7809169183  -172659
7820119933  -172844


==> data/prime_unwt_r0_p5.dat <==
11  1.0
17  -0.5
19  0.666666
37  0.5
67  0.8
73  1.0
89  0.571428
109  0.875
113  1.0
139  0.8
179  1.0
233  1.083333
307  1.307692
307  1.214285
307  1.266666
307  1.1875
353  1.235294
431  1.0
443  1.157894
503  0.9
503  0.761904
557  0.727272
571  0.608695
593  0.666666
659  0.72
701  0.769230
733  0.740740
739  0.785714
1153  0.827586
1171  0.733333
1187  0.709677
1187  0.8125
1187  0.848484
1259  0.794117
1259  0.857142
1289  0.777777
1297  0.810810
1321  0.815789
1373  0.794871
1433  0.825
1613  0.853658
1867  0.880952
1901  0.790697
1907  0.818181
1913  0.844444
1979  0.869565
2089  0.808510
2089  0.729166
2089  0.734693
2143  0.76
2213  0.784313
3181  0.704918
3547  0.647887
4457  0.753086
5987  0.703296
7057  0.683168
8543  0.711711
9151  0.644628
10099  0.610687
11059  0.680851
12553  0.576158
15299  0.583850
16193  0.619883
17443  0.657458
19081  0.649214
21493  0.671641
23011  0.625592
24691  0.638009
27773  0.683982
30223  0.663900
31891  0.609561
33893  0.590038
37313  0.630996
38791  0.651245
41809  0.652920
43651  0.694352
45433  0.710610
48313  0.704049
50753  0.722054
51593  0.712609
55171  0.723646
57203  0.711911
59113  0.692722
60089  0.658792
63907  0.667519
66529  0.655860
68059  0.639902
70067  0.655581
71837  0.647331
74731  0.641723
76579  0.645232
78877  0.635574
81077  0.643312
81931  0.640332
85427  0.635437
87877  0.636726
116827  0.668885
146161  0.714693
175859  0.664169
211427  0.682574
277169  0.657272
6297059  0.447567
14536733  0.422606
24037003  0.407620
34361597  0.383065
45511267  0.375929
49551331  0.372183
53677297  0.369655
57784637  0.368648
62057549  0.364930
66211237  0.364553
70591673  0.364178
74993917  0.364109
79463213  0.362922
84061979  0.359317
88794637  0.357581
93394013  0.355943
98329339  0.353956
103242619  0.353343
108043693  0.350684
112881449  0.349465
117724339  0.349651
122635027  0.349690
127556941  0.349620
132570271  0.347026
137530597  0.346852
142778323  0.346755
147892607  0.346874
153042803  0.344996
158275087  0.344738
163420567  0.343027
168769787  0.341838
174038863  0.341399
179544271  0.341184
184847347  0.339239
190325909  0.337110
195744149  0.336382
201684253  0.336392
207011699  0.335509
212686979  0.335234
218445803  0.333732
223910651  0.333711
229580531  0.333666
235193947  0.333357
240910939  0.333083
246563347  0.332965
252466597  0.333082
258209027  0.333814
264139639  0.333331
269911709  0.331975
275744627  0.331588
281680739  0.331133
287620117  0.331227
293689901  0.331327
299553229  0.330640
305811647  0.331036
311768399  0.332367
317852371  0.332258
323855621  0.332563
330202459  0.332053
336433067  0.332369
342624049  0.331914
348909727  0.331987
354976757  0.330994
361131011  0.330235
367333693  0.330158
373691869  0.329912
379890587  0.330015
386401859  0.329839
392772113  0.329683
399237283  0.328711
405655193  0.328577
411975959  0.328003
418349917  0.327908
424789051  0.327007
431355187  0.326459
437799067  0.325882
444366037  0.325820
450967883  0.324980
457446929  0.324600
463760243  0.324308
470398051  0.323539
477059203  0.322880
483714971  0.322751
490405543  0.323093
497255413  0.322868
504119971  0.323003
510545779  0.323155
517479629  0.322542
524156891  0.322151
530669899  0.321923
537515929  0.322028
544430813  0.321296
551454451  0.320960
558177427  0.321344
564867893  0.320618
571847291  0.320905
578799787  0.320051
585332227  0.320032
592259813  0.320521
599009381  0.320345
606151181  0.319892
613087073  0.319924
620201381  0.320061
627059249  0.319816
634088089  0.319546
641100403  0.318877
648172781  0.318705
655240667  0.318667
662530067  0.318172
669733747  0.318504
677022209  0.318813
684243757  0.318302
691166453  0.317564
698249267  0.317125
705473861  0.316758
712681451  0.316704
719685859  0.316528
726976093  0.316368
734248769  0.316531
741344267  0.316310
748700857  0.316792
755962309  0.316579
763252639  0.316566
770321627  0.316251
777603467  0.315906
784517689  0.315479
792154619  0.315629
799443643  0.315316
806985983  0.315463
814449739  0.315295
821574323  0.314875
829031779  0.314679
836401991  0.314399
843898379  0.314022
851225939  0.313747
858654253  0.313588
866055943  0.313743
873623683  0.313482
880991581  0.313306
888622811  0.313129
895911823  0.313041
903728467  0.313053
911589139  0.312959
919102259  0.312596
926773691  0.312867
934296533  0.312631
942091471  0.312553
949727539  0.312381
957555143  0.312439
965181181  0.312654
973226213  0.312785
980665291  0.312841
988488187  0.312680
996218981  0.312755
1003861307  0.312687
1011595447  0.312393
1019154457  0.312310
1027183733  0.312539
1035025451  0.312583
1042900517  0.312477
1050444181  0.312141
1058264677  0.311722
1066143059  0.311554
1073923657  0.311239
1081864187  0.311512
1089805063  0.311355
1097662829  0.311640
1105671221  0.311221
1113311033  0.310874
1121036237  0.310579
1129256221  0.310538
1137124259  0.310611
1145131739  0.310665
1152951607  0.310344
1161085883  0.309913
1169035291  0.309864
1176916243  0.309640
1185131131  0.309608
1192987267  0.309530
1201157747  0.309144
1209069709  0.308921
1217078461  0.308824
1224966329  0.308499
1233073909  0.308383
1241210723  0.308152
1249282193  0.307980
1257506917  0.308040
1265329801  0.307987
1273575617  0.308313
1281545227  0.308198
1289856661  0.307844
1297877417  0.307934
1306417459  0.307581
1314348677  0.307766
1322500409  0.307752
1330545037  0.307456
1338776099  0.307274
1346914781  0.307427
1355212219  0.307660
1363455689  0.307350
1371727879  0.307183
1380240073  0.307122
1388512243  0.307465
1396827197  0.307114
1405329749  0.307238
1413684707  0.307139
1421717113  0.307051
1430098291  0.306861
1438065883  0.306560
1446491479  0.306525
1454792491  0.306547
1463221211  0.306516
1471691129  0.306265
1479817621  0.306144
1488422213  0.305935
1496806081  0.305823
1505537707  0.305583
1513858103  0.305435
1522336573  0.305291
1530488501  0.305212
1539135779  0.305366
1547690203  0.305391
1556241913  0.305161
1564967123  0.305117
1573184177  0.305145
1581856943  0.304958
1590362387  0.304989
1598815187  0.304814
1607510507  0.304513
1616180747  0.304453
1624767499  0.304195
1633298101  0.303985
1642054949  0.303956
1650414097  0.303892
1659274261  0.303865
1667454589  0.303676
1676387533  0.303729
1684944827  0.303689
1693616131  0.303633
1702255213  0.303559
1711085177  0.303663
1719548683  0.303433
1728333521  0.303085
1737206011  0.302997
1745885989  0.303129
1754865271  0.302976
1763325611  0.302821
1771903531  0.302890
1780415317  0.302788
1789459687  0.302928
1798007597  0.302934
1806837499  0.303059
1815385867  0.302931
1824236371  0.302875
1833083657  0.302898
1841819971  0.302882
1850770403  0.302973
1859450753  0.302729
1868453533  0.302816
1877334857  0.302719
1886516627  0.302524
1895008789  0.302361
1903828169  0.302440
1912596157  0.302565
1921900573  0.302457
1930638601  0.302256
1939699147  0.302253
1948599811  0.302114
1957404979  0.302142
1966421683  0.302176
1975093579  0.302258
1983830851  0.302214
1992602179  0.302249
2002202737  0.302152
2011238107  0.302108
2020120969  0.302088
2029000781  0.301948
2038129277  0.301902
2047194307  0.301924
2056019429  0.301957
2065047877  0.301903
2073767779  0.302027
2082851299  0.301780
2091666223  0.301570
2100999113  0.301301
2109779459  0.301114
2118909763  0.300969
2127573037  0.300901
2136632717  0.300798
2145554459  0.300718
2154494789  0.300548
2163507517  0.300631
2172640427  0.300882
2181846773  0.300780
2190726211  0.300525
2199764683  0.300471
2209224397  0.300221
2218186637  0.300069
2227157677  0.300180
2236018859  0.300074
2244788387  0.300027
2254007647  0.300093
2263092973  0.300049
2272278013  0.299868
2281445909  0.299754
2290372739  0.299823
2299934797  0.299650
2309155091  0.299498
2318423509  0.299347
2327304829  0.299130
2336725603  0.298957
2346120253  0.298915
2355325013  0.299016
2364652387  0.298851
2373549611  0.298836
2383145819  0.298819
2392282097  0.298797
2401613491  0.298711
2410688459  0.298791
2419943971  0.298802
2428776101  0.298590
2438344109  0.298707
2447382727  0.298693
2456980571  0.298604
2466627083  0.298517
2475797167  0.298411
2485311611  0.298329
2494686443  0.298232
2504221913  0.298262
2513495573  0.298162
2522970251  0.297990
2532061381  0.297884
2541268733  0.297976
2550837851  0.297875
2560308859  0.297891
2569871611  0.297773
2579290781  0.297881
2588930759  0.297810
2598050269  0.297713
2607845111  0.297519
2616966593  0.297521
2626601851  0.297369
2635948771  0.297260
2645690147  0.297249
2654705741  0.297160
2664487867  0.297143
2674286171  0.297185
2683608131  0.297143
2692955731  0.297218
2702450873  0.296967
2712283417  0.296906
2721738161  0.296756
2731568363  0.296592
2741505229  0.296609
2751364477  0.296509
2760843389  0.296451
2770466291  0.296575
2780063899  0.296591
2789489987  0.296620
2799257581  0.296561
2808747017  0.296467
2818521187  0.296380
2827973501  0.296527
2838024317  0.296568
2847496609  0.296422
2857310831  0.296491
2866958603  0.296437
2876852413  0.296440
2886608971  0.296307
2896165963  0.296124
2906018483  0.296138
2915697451  0.296276
2925422459  0.296139
2934636569  0.296116
2943968347  0.296057
2953592819  0.296143
2963188369  0.296111
2972515277  0.295862
2982460787  0.295953
2992398229  0.295874
3002530171  0.295786
3012401449  0.295617
3021845803  0.295757
3031859833  0.295814
3041229427  0.295705
3050904547  0.295631
3060721399  0.295706
3070835093  0.295651
3080549951  0.295500
3090576019  0.295420
3099935843  0.295347
3109822841  0.295275
3119588711  0.295228
3129090143  0.295093
3139061669  0.294956
3148678259  0.294848
3158545459  0.294831
3168293941  0.294856
3178503467  0.294887
3188212829  0.294729
3197992033  0.294770
3207527371  0.294670
3217245371  0.294494
3227111567  0.294433
3236626699  0.294349
3246710851  0.294330
3256603481  0.294295
3266908199  0.294243
3276496123  0.294367
3286597087  0.294566
3296077243  0.294604
3306401401  0.294823
3316052731  0.294807
3325753111  0.294821
3335840587  0.294678
3345663199  0.294573
3355719379  0.294355
3365811271  0.294224
3375694669  0.294280
3385448929  0.294294
3395493539  0.294306
3405345227  0.294339
3415288223  0.294296
3425194259  0.294280
3434867581  0.294297
3445188401  0.294248
3455007263  0.294270
3465232411  0.294212
3474784237  0.294051
3484647311  0.293875
3494351141  0.293844
3504588079  0.293854
3514614443  0.293866
3524727779  0.293949
3534752003  0.293945
3544992629  0.293921
3554914927  0.293803
3564928573  0.293744
3574949779  0.293753
3585057649  0.293756
3595208293  0.293725
3604969573  0.293795
3615345541  0.293880
3625287949  0.293910
3635455147  0.293800
3645395893  0.293699
3655515043  0.293727
3665731387  0.293694
3676082983  0.293620
3686047819  0.293608
3696161303  0.293592
3706250147  0.293532
3716029657  0.293416
3726269153  0.293168
3736176629  0.293058
3746443859  0.292855
3756459347  0.292771
3766823939  0.292695
3776745547  0.292533
3786890027  0.292498
3797480107  0.292517
3808016293  0.292450
3818490619  0.292428
3828479911  0.292403
3838547899  0.292513
3848686571  0.292472
3858847141  0.292402
3868988491  0.292487
3879277417  0.292436
3889469981  0.292548
3899622413  0.292549
3909958337  0.292472
3919909403  0.292549
3930536683  0.292528
3940822727  0.292426
3951115043  0.292272
3960870499  0.292256
3971625019  0.292315
3981719537  0.292308
3992274677  0.292315
4002699469  0.292377
4013310481  0.292415
4023858259  0.292279
4034207539  0.292213
4044565027  0.292146
4054739873  0.292064
4065432589  0.292031
4075985057  0.291894
4086536059  0.291905
4096733741  0.291818
4107067883  0.291693
4117226671  0.291600
4127527421  0.291514
4138156013  0.291425
4148481677  0.291434
4159357357  0.291458
4169649643  0.291469
4180259411  0.291382
4190711027  0.291303
4201552321  0.291169
4211716843  0.291185
4222142381  0.291233
4232344603  0.291266
4243119317  0.291187
4253889779  0.291122
4264209811  0.291091
4274743301  0.290995
4284923257  0.291052
4295483837  0.291022
4306081217  0.290924
4316780537  0.291012
4327184483  0.290989
4337955659  0.290981
4348485181  0.290892
4358874763  0.290820
4369176067  0.290892
4379856707  0.290869
4390556179  0.290873
4400972909  0.290761
4411451189  0.290667
4421510419  0.290451
4431858461  0.290455
4441702663  0.290477
4452071473  0.290493
4462436863  0.290492
4473016627  0.290478
4483470421  0.290527
4494242827  0.290609
4505295709  0.290645
4515724001  0.290599
4526120897  0.290553
4536433907  0.290468
4547320931  0.290506
4557761011  0.290582
4568345189  0.290421
4578665479  0.290312
4589324303  0.290324
4600284373  0.290268
4610620423  0.290229
4621148933  0.290165
4631264941  0.290095
4641506437  0.290070
4652073883  0.290043
4662807491  0.290018
4673227267  0.290015
4684095539  0.290056
4694444899  0.289930
4705457219  0.289905
4715944487  0.289912
4726730777  0.289937
4737562019  0.289853
4748062973  0.289782
4758873983  0.289829
4769350471  0.289783
4780164043  0.289789
4790246507  0.289670
4800900217  0.289634
4811397931  0.289581
4822069283  0.289565
4832646407  0.289588
4843324709  0.289575
4853966779  0.289436
4864455391  0.289401
4875108779  0.289460
4885109981  0.289325
4895997979  0.289335
4906924951  0.289312
4917688709  0.289382
4928207077  0.289315
4939089931  0.289371
4949412899  0.289331
4960074563  0.289274
4970514151  0.289161
4981737571  0.289168
4992847121  0.289119
5003927843  0.289022
5014995749  0.288946
5025663371  0.288802
5036593699  0.288764
5047351213  0.288699
5058293797  0.288620
5068933517  0.288613
5079914419  0.288684
5091103331  0.288671
5101937461  0.288669
5112855523  0.288710
5123535301  0.288666
5134183921  0.288599
5144712757  0.288537
5155815773  0.288533
5166584347  0.288376
5177755279  0.288388
5188478923  0.288374
5199422147  0.288286
5210148563  0.288181
5221227443  0.288253
5232284747  0.288320
5242917941  0.288304
5254181209  0.288366
5264904269  0.288353
5276075813  0.288258
5286917249  0.288160
5297859971  0.288210
5308498847  0.288262
5320040647  0.288254
5330976787  0.288300
5342213509  0.288226
5352944453  0.288110
5363910697  0.288067
5375178163  0.288087
5385958379  0.288086
5396674301  0.288065
5407546019  0.288041
5418400739  0.288063
5429095219  0.288029
5440104133  0.288045
5450633693  0.288025
5461903709  0.287949
5472884771  0.287979
5483943331  0.287968
5494783123  0.287944
5505852059  0.287879
5516999713  0.287899
5528107763  0.287907
5539334267  0.287828
5550146801  0.287808
5561302163  0.287742
5572088573  0.287689
5583198727  0.287672
5594202829  0.287647
5605189633  0.287679
5616370517  0.287710
5627010461  0.287658
5638224289  0.287648
5649259631  0.287534
5660454311  0.287525
5671089397  0.287514
5681852899  0.287495
5692569607  0.287465
5704150211  0.287423
5715000289  0.287420
5726181469  0.287428
5737144697  0.287270
5748309317  0.287206
5759431339  0.287097
5770681219  0.287069
5781748981  0.287035
5792619977  0.286942
5803728979  0.286942
5814544523  0.286979
5825693173  0.286973
5836570171  0.286937
5847846463  0.286888
5859178291  0.286887
5870104651  0.286901
5881712563  0.286848
5892496237  0.286854
5903524547  0.286812
5914459357  0.286842
5925716831  0.286831
5936650549  0.286732
5948034317  0.286693
5958856819  0.286660
5970513187  0.286587
5981844581  0.286562
5992514779  0.286495
6004353107  0.286432
6015047939  0.286407
6026460301  0.286317
6037420843  0.286290
6048923183  0.286326
6059948003  0.286305
6071080531  0.286321
6082348589  0.286169
6093680699  0.286120
6105420973  0.286091
6116550731  0.286127
6127935823  0.286193
6138807091  0.286144
6150505267  0.286047
6161449211  0.285968
6172728139  0.286063
6183802763  0.286043
6195229219  0.286071
6206563063  0.286077
6217902749  0.286061
6228858907  0.286108
6239847371  0.286050
6251391859  0.286106
6262549001  0.286085
6273796267  0.285991
6284539871  0.285947
6296236987  0.285976
6307488809  0.285929
6318846893  0.285838
6330114443  0.285798
6341558149  0.285738
6352681717  0.285828
6364158569  0.285773
6375853139  0.285760
6386973533  0.285776
6398345491  0.285697
6409461673  0.285622
6421151993  0.285645
6432107771  0.285634
6443089307  0.285562
6454248079  0.285461
6465662611  0.285388
6477013691  0.285326
6488536517  0.285382
6499879469  0.285177
6511670261  0.285185
6522964739  0.285167
6534060763  0.285222
6545633327  0.285191
6556956319  0.285137
6568241923  0.285073
6579619861  0.285037
6591575509  0.285014
6602499289  0.284967
6613830701  0.284958
6625466621  0.284989
6636594749  0.284958
6648096493  0.284890
6659419619  0.284888
6670615571  0.284843
6681949451  0.284830
6693268697  0.284794
6704921537  0.284806
6716362067  0.284821
6727636387  0.284760
6739310563  0.284692
6750935963  0.284678
6761864339  0.284653
6773609807  0.284522
6785143831  0.284517
6796515959  0.284452
6807711731  0.284465
6819333331  0.284502
6830717291  0.284459
6842365379  0.284455
6853724987  0.284427
6865087709  0.284392
6876501013  0.284303
6887586077  0.284291
6899207681  0.284233
6910423867  0.284333
6921813511  0.284273
6933409849  0.284202
6945009299  0.284150
6956619913  0.284129
6968215321  0.284106
6979458547  0.283981
6991193147  0.283914
7002931619  0.283982
7014043147  0.283912
7025863331  0.283853
7037383589  0.283872
7049095643  0.283863
7060199183  0.283786
7071809909  0.283736
7083170981  0.283668
7094804947  0.283612
7106547541  0.283504
7118174587  0.283464
7129256819  0.283424
7140918871  0.283345
7152649897  0.283214
7164237331  0.283199
7176176347  0.283246
7187376473  0.283113
7199278381  0.283149
7210638647  0.283072
7222407013  0.283031
7233976069  0.283069
7245718339  0.283029
7257125539  0.282985
7268963803  0.282938
7280843939  0.282951
7292338019  0.282942
7304379587  0.282902
7315998413  0.282873
7327666763  0.282851
7338952409  0.282809
7350739597  0.282858
7362322867  0.282831
7374368011  0.282776
7385991443  0.282744
7398007613  0.282720
7410072533  0.282694
7421849587  0.282671
7433846963  0.282662
7445172041  0.282632
7457038273  0.282708
7468484363  0.282718
7480096661  0.282664
7491656891  0.282592
7503503107  0.282541
7514964241  0.282568
7527068963  0.282449
7538552143  0.282456
7550155097  0.282439
7561952911  0.282448
7573387319  0.282536
7585306679  0.282571
7596847439  0.282538
7608912263  0.282531
7620223979  0.282554
7632210611  0.282521
7643668429  0.282522
7655524181  0.282522
7667170061  0.282436
7678803107  0.282368
7690623797  0.282349
7702324811  0.282271
7714287631  0.282236
7725822649  0.282177
7737690253  0.282202
7749233101  0.282192
7761169763  0.282152
7772728771  0.282181
7784800603  0.282084
7796312119  0.282040
7808461379  0.282014
7820141587  0.282002
7831581679  0.282004
7843566473  0.281999
7854819163  0.281967
7866586589  0.281923
7878263389  0.281909
7890098947  0.281901
7901757707  0.281919
7913329973  0.281899
7924784027  0.281839
7936692287  0.281823
7948724033  0.281846
7960352149  0.281827
7972682563  0.281768
7984352099  0.281749
7996405187  0.281703
8008006571  0.281643
8019932939  0.281551
8031477583  0.281539
8043543227  0.281463
8055158347  0.281434
8067327571  0.281390
8079386417  0.281384
8090889083  0.281323
8103058091  0.281365
8114921237  0.281349
8126845843  0.281346
8138521879  0.281320
8150510033  0.281324
8161962323  0.281247
8174027539  0.281270
8185953779  0.281230
8197981273  0.281186
8210343431  0.281239
8222096573  0.281239
8234398853  0.281291
8246255221  0.281295
8258315719  0.281251
8269997299  0.281190
8281892903  0.281155
8293634443  0.281138
8305626599  0.281132
8317172173  0.281134
8329418101  0.281126
8341909531  0.281089
8353885427  0.281043
8366310397  0.280982
8378034227  0.280999
8390120267  0.281078
8401737479  0.281063
8413858987  0.281099
8425442189  0.281096
8437419443  0.281014
8449567597  0.280972
8461781179  0.280947
8473531753  0.280897
8485189897  0.280848
8497299131  0.280795
8509473223  0.280797
8521317839  0.280882
8532994343  0.280922
8545136923  0.280897
8556924907  0.280819
8569198867  0.280765
8580890543  0.280794
8593111603  0.280776
8605162243  0.280841
8617204979  0.280812
8629295167  0.280699
8641136197  0.280656
8653654637  0.280572
8665556089  0.280569
8677710863  0.280649
8689370941  0.280611
8701737133  0.280594
8713570087  0.280539
8726000557  0.280511
8738022691  0.280484
8750253563  0.280516
8762293811  0.280529
8774732917  0.280515
8786769283  0.280498
8798803141  0.280505
8811155887  0.280536
8823005579  0.280492
8835321373  0.280490
8846698337  0.280509
8858773043  0.280443
8870289679  0.280405
8882760437  0.280452
8894928589  0.280426
8906895619  0.280374
8919353731  0.280323
8930998283  0.280303
8943453917  0.280381
8955620963  0.280281
8967724939  0.280184
8980003853  0.280173
8992351171  0.280170
9004520017  0.280181
9016870699  0.280236
9029063387  0.280249
9040847581  0.280263
9053127943  0.280278
9065134711  0.280275
9077330609  0.280270
9088910027  0.280223
9102009689  0.280200
9114595387  0.280214
9127282069  0.280120
9139552621  0.280165
9151987463  0.280138
9164193931  0.280030
9176118829  0.279996
9188656579  0.280044
9201097999  0.280032
9213327653  0.280001
9225095059  0.279982
9237023639  0.279978
9249127141  0.279908
9261309971  0.279903
9273425947  0.279904
9285801197  0.279863
9297742933  0.279882
9310255193  0.279902
9322250627  0.279880
9334159099  0.279892
9346533571  0.279951
9358730533  0.279953
9370816747  0.279914
9383249651  0.279875
9395443553  0.279882
9407941327  0.279871
9419925673  0.279879
9432387017  0.279831
9444800083  0.279836
9456911911  0.279842
9469038223  0.279895
9481587179  0.279919
9493667803  0.279848
9506349701  0.279762
9518726839  0.279718
9531093457  0.279688
9542931347  0.279669
9554886811  0.279593
9566722733  0.279565
9579073187  0.279571
9591737651  0.279509
9604094813  0.279421
9616341583  0.279394
9628384267  0.279350
9641021707  0.279376
9653460281  0.279368
9666034153  0.279357
9678022733  0.279283
9690286589  0.279221
9702352769  0.279233
9715159673  0.279316
9727869883  0.279299
9740242301  0.279248
9752640109  0.279308
9764760241  0.279318
9776825077  0.279262
9788932973  0.279297
9801433171  0.279255
9813466477  0.279283
9825790771  0.279302
9838034711  0.279309
9850426987  0.279273
9863130259  0.279285
9875195069  0.279283
9887773901  0.279205
9899894419  0.279208
9912834667  0.279163
9924912337  0.279101
9937769099  0.279084
9950063813  0.279099
9962295269  0.279028
9974834147  0.279015
9987214333  0.278988


==> data/prime_unwt_r0_p7.dat <==
11  -2.0
17  1.0
19  0.333333
37  0.0
67  -0.4
73  0.0
89  0.285714
109  0.5
113  0.444444
139  0.7
179  0.272727
233  0.583333
307  0.538461
307  0.714285
307  0.866666
307  0.625
353  0.470588
431  0.555555
443  0.473684
503  0.3
503  0.428571
557  0.636363
571  0.695652
593  0.75
659  0.72
701  0.653846
733  0.703703
739  0.75
1153  0.793103
1171  0.833333
1187  0.935483
1187  0.96875
1187  1.0
1259  0.970588
1259  0.942857
1289  0.916666
1297  0.945945
1321  0.815789
1373  0.794871
1433  0.725
1613  0.756097
1867  0.833333
1901  0.906976
1907  1.0
1913  1.066666
1979  1.065217
2089  1.0
2089  1.0625
2089  1.122448
2143  1.08
2213  1.0
3181  0.901639
3547  1.028169
4457  1.049382
5987  0.835164
7057  0.940594
8543  0.855855
9151  0.826446
10099  0.748091
11059  0.794326
12553  0.761589
15299  0.782608
16193  0.836257
17443  0.867403
19081  0.848167
21493  0.840796
23011  0.805687
24691  0.823529
27773  0.826839
30223  0.834024
31891  0.816733
33893  0.804597
37313  0.738007
38791  0.722419
41809  0.718213
43651  0.661129
45433  0.672025
48313  0.647975
50753  0.619335
51593  0.627565
55171  0.669515
57203  0.648199
59113  0.649595
60089  0.661417
63907  0.682864
66529  0.685785
68059  0.654501
70067  0.665083
71837  0.691415
74731  0.659863
76579  0.665188
78877  0.652928
81077  0.653927
81931  0.659043
85427  0.643584
87877  0.592814
116827  0.592346
146161  0.569186
175859  0.600499
211427  0.572697
277169  0.511818
6297059  0.420180
14536733  0.394549
24037003  0.396173
34361597  0.403211
45511267  0.393796
49551331  0.391688
53677297  0.387086
57784637  0.380732
62057549  0.380600
66211237  0.376939
70591673  0.378022
74993917  0.377367
79463213  0.374116
84061979  0.371985
88794637  0.373119
93394013  0.372370
98329339  0.370724
103242619  0.373197
108043693  0.370945
112881449  0.368862
117724339  0.370413
122635027  0.369371
127556941  0.366651
132570271  0.367060
137530597  0.366960
142778323  0.365631
147892607  0.365905
153042803  0.365203
158275087  0.365611
163420567  0.365305
168769787  0.364435
174038863  0.364885
179544271  0.364215
184847347  0.363637
190325909  0.362630
195744149  0.361903
201684253  0.363452
207011699  0.363696
212686979  0.362154
218445803  0.361883
223910651  0.361978
229580531  0.362459
235193947  0.361524
240910939  0.359520
246563347  0.360147
252466597  0.359922
258209027  0.359280
264139639  0.357329
269911709  0.356433
275744627  0.355278
281680739  0.354690
287620117  0.354779
293689901  0.355182
299553229  0.354257
305811647  0.353932
311768399  0.353094
317852371  0.351478
323855621  0.351422
330202459  0.350580
336433067  0.349850
342624049  0.348773
348909727  0.348314
354976757  0.348766
361131011  0.348073
367333693  0.347785
373691869  0.346321
379890587  0.346402
386401859  0.345742
392772113  0.345534
399237283  0.344593
405655193  0.345354
411975959  0.345253
418349917  0.344826
424789051  0.344923
431355187  0.343687
437799067  0.344181
444366037  0.344049
450967883  0.343116
457446929  0.343381
463760243  0.342760
470398051  0.341661
477059203  0.342031
483714971  0.341775
490405543  0.341046
497255413  0.341203
504119971  0.340843
510545779  0.340421
517479629  0.339683
524156891  0.339545
530669899  0.339820
537515929  0.339109
544430813  0.338683
551454451  0.338160
558177427  0.338320
564867893  0.338565
571847291  0.338355
578799787  0.338425
585332227  0.337625
592259813  0.337527
599009381  0.336508
606151181  0.336088
613087073  0.336013
620201381  0.336850
627059249  0.336
634088089  0.336249
641100403  0.335793
648172781  0.336279
655240667  0.336109
662530067  0.336056
669733747  0.335947
677022209  0.335831
684243757  0.335576
691166453  0.335189
698249267  0.335203
705473861  0.335090
712681451  0.334918
719685859  0.334542
726976093  0.334642
734248769  0.334636
741344267  0.335018
748700857  0.334300
755962309  0.333958
763252639  0.333747
770321627  0.333525
777603467  0.333067
784517689  0.332852
792154619  0.332438
799443643  0.332210
806985983  0.331789
814449739  0.331271
821574323  0.331320
829031779  0.332041
836401991  0.331964
843898379  0.331822
851225939  0.331149
858654253  0.331169
866055943  0.331309
873623683  0.331518
880991581  0.331348
888622811  0.330838
895911823  0.330560
903728467  0.330051
911589139  0.330130
919102259  0.329356
926773691  0.329291
934296533  0.329167
942091471  0.329401
949727539  0.329495
957555143  0.329064
965181181  0.329210
973226213  0.329058
980665291  0.328944
988488187  0.329352
996218981  0.329510
1003861307  0.329703
1011595447  0.329785
1019154457  0.329894
1027183733  0.329515
1035025451  0.329325
1042900517  0.328796
1050444181  0.329133
1058264677  0.328491
1066143059  0.328354
1073923657  0.328429
1081864187  0.328246
1089805063  0.328359
1097662829  0.327964
1105671221  0.328145
1113311033  0.327823
1121036237  0.327785
1129256221  0.327759
1137124259  0.327558
1145131739  0.327465
1152951607  0.327644
1161085883  0.327686
1169035291  0.327901
1176916243  0.328065
1185131131  0.328053
1192987267  0.327926
1201157747  0.328148
1209069709  0.328062
1217078461  0.327744
1224966329  0.327486
1233073909  0.327582
1241210723  0.327899
1249282193  0.327648
1257506917  0.327335
1265329801  0.327508
1273575617  0.327865
1281545227  0.327758
1289856661  0.327776
1297877417  0.327588
1306417459  0.327524
1314348677  0.327344
1322500409  0.327161
1330545037  0.327096
1338776099  0.327123
1346914781  0.327152
1355212219  0.327011
1363455689  0.327059
1371727879  0.326819
1380240073  0.326964
1388512243  0.326595
1396827197  0.326538
1405329749  0.326274
1413684707  0.325900
1421717113  0.325759
1430098291  0.325939
1438065883  0.325815
1446491479  0.325623
1454792491  0.325466
1463221211  0.325511
1471691129  0.325482
1479817621  0.325379
1488422213  0.325186
1496806081  0.324948
1505537707  0.324514
1513858103  0.324233
1522336573  0.324056
1530488501  0.324544
1539135779  0.324629
1547690203  0.324688
1556241913  0.324591
1564967123  0.324529
1573184177  0.324638
1581856943  0.324810
1590362387  0.324489
1598815187  0.324494
1607510507  0.324361
1616180747  0.324142
1624767499  0.323914
1633298101  0.323953
1642054949  0.323759
1650414097  0.323824
1659274261  0.323857
1667454589  0.323994
1676387533  0.323612
1684944827  0.323662
1693616131  0.323107
1702255213  0.322873
1711085177  0.322612
1719548683  0.322530
1728333521  0.322479
1737206011  0.322341
1745885989  0.322107
1754865271  0.322140
1763325611  0.322083
1771903531  0.322060
1780415317  0.322240
1789459687  0.322125
1798007597  0.322164
1806837499  0.322023
1815385867  0.322124
1824236371  0.322271
1833083657  0.322082
1841819971  0.321732
1850770403  0.321689
1859450753  0.321690
1868453533  0.321731
1877334857  0.321712
1886516627  0.321753
1895008789  0.321744
1903828169  0.321584
1912596157  0.321521
1921900573  0.321576
1930638601  0.321416
1939699147  0.321316
1948599811  0.321422
1957404979  0.321581
1966421683  0.321606
1975093579  0.321665
1983830851  0.321558
1992602179  0.321316
2002202737  0.321202
2011238107  0.321064
2020120969  0.320896
2029000781  0.320931
2038129277  0.321006
2047194307  0.320875
2056019429  0.320921
2065047877  0.320720
2073767779  0.320758
2082851299  0.320696
2091666223  0.320688
2100999113  0.320636
2109779459  0.320402
2118909763  0.320157
2127573037  0.319938
2136632717  0.319697
2145554459  0.319706
2154494789  0.319436
2163507517  0.319644
2172640427  0.319361
2181846773  0.319506
2190726211  0.319511
2199764683  0.319703
2209224397  0.319761
2218186637  0.319945
2227157677  0.319964
2236018859  0.319874
2244788387  0.319620
2254007647  0.319729
2263092973  0.319623
2272278013  0.319752
2281445909  0.319670
2290372739  0.319729
2299934797  0.319634
2309155091  0.319476
2318423509  0.319440
2327304829  0.319273
2336725603  0.319303
2346120253  0.319198
2355325013  0.318823
2364652387  0.318890
2373549611  0.318824
2383145819  0.318652
2392282097  0.318607
2401613491  0.318538
2410688459  0.318652
2419943971  0.318462
2428776101  0.318274
2438344109  0.318083
2447382727  0.317959
2456980571  0.317896
2466627083  0.317712
2475797167  0.317779
2485311611  0.317698
2494686443  0.317532
2504221913  0.317569
2513495573  0.317432
2522970251  0.317277
2532061381  0.317509
2541268733  0.317517
2550837851  0.317255
2560308859  0.317118
2569871611  0.317228
2579290781  0.317079
2588930759  0.317254
2598050269  0.317173
2607845111  0.317050
2616966593  0.317053
2626601851  0.317021
2635948771  0.317032
2645690147  0.316953
2654705741  0.316812
2664487867  0.316615
2674286171  0.316708
2683608131  0.316633
2692955731  0.316428
2702450873  0.316289
2712283417  0.316149
2721738161  0.316095
2731568363  0.316003
2741505229  0.316006
2751364477  0.316000
2760843389  0.316096
2770466291  0.316146
2780063899  0.316027
2789489987  0.315893
2799257581  0.315751
2808747017  0.315746
2818521187  0.315607
2827973501  0.315822
2838024317  0.315737
2847496609  0.315587
2857310831  0.315340
2866958603  0.315463
2876852413  0.315477
2886608971  0.315562
2896165963  0.315733
2906018483  0.315672
2915697451  0.315690
2925422459  0.315518
2934636569  0.315627
2943968347  0.315507
2953592819  0.315490
2963188369  0.315680
2972515277  0.315805
2982460787  0.315725
2992398229  0.315731
3002530171  0.315613
3012401449  0.315483
3021845803  0.315553
3031859833  0.315319
3041229427  0.315324
3050904547  0.315498
3060721399  0.315250
3070835093  0.315094
3080549951  0.315077
3090576019  0.315118
3099935843  0.315202
3109822841  0.315158
3119588711  0.315112
3129090143  0.315154
3139061669  0.315050
3148678259  0.314903
3158545459  0.314726
3168293941  0.314591
3178503467  0.314576
3188212829  0.314452
3197992033  0.314346
3207527371  0.314031
3217245371  0.314148
3227111567  0.314078
3236626699  0.313836
3246710851  0.313936
3256603481  0.313916
3266908199  0.313745
3276496123  0.313662
3286597087  0.313614
3296077243  0.313746
3306401401  0.313612
3316052731  0.313667
3325753111  0.313791
3335840587  0.313730
3345663199  0.313797
3355719379  0.313830
3365811271  0.313586
3375694669  0.313533
3385448929  0.313412
3395493539  0.313308
3405345227  0.313396
3415288223  0.313382
3425194259  0.313250
3434867581  0.313096
3445188401  0.313230
3455007263  0.313126
3465232411  0.313181
3474784237  0.313189
3484647311  0.313127
3494351141  0.313113
3504588079  0.312998
3514614443  0.312912
3524727779  0.312877
3534752003  0.312916
3544992629  0.312843
3554914927  0.312905
3564928573  0.312825
3574949779  0.312681
3585057649  0.312561
3595208293  0.312565
3604969573  0.312513
3615345541  0.312487
3625287949  0.312514
3635455147  0.312527
3645395893  0.312453
3655515043  0.312423
3665731387  0.312410
3676082983  0.312410
3686047819  0.312320
3696161303  0.312148
3706250147  0.312088
3716029657  0.312089
3726269153  0.311953
3736176629  0.311806
3746443859  0.311973
3756459347  0.311947
3766823939  0.311914
3776745547  0.311941
3786890027  0.311968
3797480107  0.311979
3808016293  0.311903
3818490619  0.311816
3828479911  0.311783
3838547899  0.311815
3848686571  0.311777
3858847141  0.311762
3868988491  0.311788
3879277417  0.311839
3889469981  0.311830
3899622413  0.311643
3909958337  0.311710
3919909403  0.311805
3930536683  0.311887
3940822727  0.311703
3951115043  0.311740
3960870499  0.311766
3971625019  0.311581
3981719537  0.311568
3992274677  0.311543
4002699469  0.311408
4013310481  0.311431
4023858259  0.311519
4034207539  0.311382
4044565027  0.311401
4054739873  0.311452
4065432589  0.311472
4075985057  0.311439
4086536059  0.311414
4096733741  0.311335
4107067883  0.311304
4117226671  0.311127
4127527421  0.311082
4138156013  0.310938
4148481677  0.310889
4159357357  0.310853
4169649643  0.310842
4180259411  0.310934
4190711027  0.310871
4201552321  0.310896
4211716843  0.310949
4222142381  0.310903
4232344603  0.310753
4243119317  0.310695
4253889779  0.310788
4264209811  0.310754
4274743301  0.310764
4284923257  0.310858
4295483837  0.310809
4306081217  0.310771
4316780537  0.310721
4327184483  0.310698
4337955659  0.310640
4348485181  0.310619
4358874763  0.310676
4369176067  0.310637
4379856707  0.310639
4390556179  0.310502
4400972909  0.310351
4411451189  0.310244
4421510419  0.310295
4431858461  0.310441
4441702663  0.310429
4452071473  0.310471
4462436863  0.310383
4473016627  0.310295
4483470421  0.310067
4494242827  0.310102
4505295709  0.310068
4515724001  0.310195
4526120897  0.310057
4536433907  0.310009
4547320931  0.310109
4557761011  0.310059
4568345189  0.310219
4578665479  0.310239
4589324303  0.310113
4600284373  0.310087
4610620423  0.310013
4621148933  0.309945
4631264941  0.310025
4641506437  0.310043
4652073883  0.309978
4662807491  0.309950
4673227267  0.309917
4684095539  0.309854
4694444899  0.309839
4705457219  0.309700
4715944487  0.309609
4726730777  0.309480
4737562019  0.309477
4748062973  0.309526
4758873983  0.309462
4769350471  0.309434
4780164043  0.309340
4790246507  0.309267
4800900217  0.309333
4811397931  0.309284
4822069283  0.309167
4832646407  0.309131
4843324709  0.308997
4853966779  0.309166
4864455391  0.309235
4875108779  0.309172
4885109981  0.309126
4895997979  0.309140
4906924951  0.309125
4917688709  0.309163
4928207077  0.309279
4939089931  0.309155
4949412899  0.309095
4960074563  0.309131
4970514151  0.309001
4981737571  0.308723
4992847121  0.308591
5003927843  0.308595
5014995749  0.308628
5025663371  0.308541
5036593699  0.308439
5047351213  0.308457
5058293797  0.308451
5068933517  0.308484
5079914419  0.308316
5091103331  0.308184
5101937461  0.308150
5112855523  0.308157
5123535301  0.308049
5134183921  0.308017
5144712757  0.307988
5155815773  0.307832
5166584347  0.307834
5177755279  0.307935
5188478923  0.307811
5199422147  0.307751
5210148563  0.307843
5221227443  0.307865
5232284747  0.307807
5242917941  0.307870
5254181209  0.307914
5264904269  0.307824
5276075813  0.307963
5286917249  0.307997
5297859971  0.308003
5308498847  0.308077
5320040647  0.308085
5330976787  0.308080
5342213509  0.308113
5352944453  0.308055
5363910697  0.308133
5375178163  0.308247
5385958379  0.308237
5396674301  0.308209
5407546019  0.308220
5418400739  0.308216
5429095219  0.308109
5440104133  0.308207
5450633693  0.308259
5461903709  0.308343
5472884771  0.308267
5483943331  0.308170
5494783123  0.308059
5505852059  0.307981
5516999713  0.307889
5528107763  0.307839
5539334267  0.307776
5550146801  0.307833
5561302163  0.307709
5572088573  0.307825
5583198727  0.307883
5594202829  0.307905
5605189633  0.307994
5616370517  0.307895
5627010461  0.307825
5638224289  0.307871
5649259631  0.307813
5660454311  0.307854
5671089397  0.307873
5681852899  0.307796
5692569607  0.307636
5704150211  0.307535
5715000289  0.307464
5726181469  0.307397
5737144697  0.307437
5748309317  0.307462
5759431339  0.307315
5770681219  0.307295
5781748981  0.307311
5792619977  0.307257
5803728979  0.307148
5814544523  0.307118
5825693173  0.306990
5836570171  0.306955
5847846463  0.306933
5859178291  0.306836
5870104651  0.306783
5881712563  0.306652
5892496237  0.306678
5903524547  0.306564
5914459357  0.306429
5925716831  0.306397
5936650549  0.306313
5948034317  0.306244
5958856819  0.306276
5970513187  0.306214
5981844581  0.306145
5992514779  0.306089
6004353107  0.306123
6015047939  0.306052
6026460301  0.305932
6037420843  0.305902
6048923183  0.305981
6059948003  0.305919
6071080531  0.305877
6082348589  0.305947
6093680699  0.305967
6105420973  0.306001
6116550731  0.305841
6127935823  0.305791
6138807091  0.305638
6150505267  0.305623
6161449211  0.305517
6172728139  0.305439
6183802763  0.305466
6195229219  0.305401
6206563063  0.305460
6217902749  0.305415
6228858907  0.305351
6239847371  0.305285
6251391859  0.305219
6262549001  0.305224
6273796267  0.305114
6284539871  0.305127
6296236987  0.305093
6307488809  0.305140
6318846893  0.305082
6330114443  0.305095
6341558149  0.305054
6352681717  0.305084
6364158569  0.305051
6375853139  0.304932
6386973533  0.304920
6398345491  0.304926
6409461673  0.304924
6421151993  0.304951
6432107771  0.304861
6443089307  0.304759
6454248079  0.304685
6465662611  0.304627
6477013691  0.304612
6488536517  0.304571
6499879469  0.304591
6511670261  0.304670
6522964739  0.304697
6534060763  0.304736
6545633327  0.304582
6556956319  0.304476
6568241923  0.304500
6579619861  0.304535
6591575509  0.304564
6602499289  0.304494
6613830701  0.304562
6625466621  0.304526
6636594749  0.304520
6648096493  0.304532
6659419619  0.304450
6670615571  0.304367
6681949451  0.304311
6693268697  0.304338
6704921537  0.304276
6716362067  0.304218
6727636387  0.304190
6739310563  0.304166
6750935963  0.304155
6761864339  0.304140
6773609807  0.304157
6785143831  0.304098
6796515959  0.304079
6807711731  0.304053
6819333331  0.304014
6830717291  0.304080
6842365379  0.304079
6853724987  0.304117
6865087709  0.303942
6876501013  0.303950
6887586077  0.303986
6899207681  0.303934
6910423867  0.303858
6921813511  0.303840
6933409849  0.303905
6945009299  0.303937
6956619913  0.303926
6968215321  0.303991
6979458547  0.303992
6991193147  0.304045
7002931619  0.304012
7014043147  0.303920
7025863331  0.303884
7037383589  0.303861
7049095643  0.303942
7060199183  0.303873
7071809909  0.303876
7083170981  0.303815
7094804947  0.303700
7106547541  0.303713
7118174587  0.303627
7129256819  0.303628
7140918871  0.303643
7152649897  0.303644
7164237331  0.303717
7176176347  0.303722
7187376473  0.303664
7199278381  0.303600
7210638647  0.303490
7222407013  0.303520
7233976069  0.303564
7245718339  0.303577
7257125539  0.303592
7268963803  0.303504
7280843939  0.303392
7292338019  0.303322
7304379587  0.303311
7315998413  0.303301
7327666763  0.303308
7338952409  0.303370
7350739597  0.303300
7362322867  0.303198
7374368011  0.303237
7385991443  0.303215
7398007613  0.303154
7410072533  0.303138
7421849587  0.303020
7433846963  0.302982
7445172041  0.302977
7457038273  0.302966
7468484363  0.302891
7480096661  0.302905
7491656891  0.302902
7503503107  0.302817
7514964241  0.302815
7527068963  0.302789
7538552143  0.302705
7550155097  0.302672
7561952911  0.302670
7573387319  0.302649
7585306679  0.302625
7596847439  0.302581
7608912263  0.302570
7620223979  0.302473
7632210611  0.302506
7643668429  0.302487
7655524181  0.302380
7667170061  0.302299
7678803107  0.302265
7690623797  0.302213
7702324811  0.302177
7714287631  0.302113
7725822649  0.302192
7737690253  0.302281
7749233101  0.302293
7761169763  0.302294
7772728771  0.302230
7784800603  0.302203
7796312119  0.302226
7808461379  0.302111
7820141587  0.302105
7831581679  0.302099
7843566473  0.302166
7854819163  0.302172
7866586589  0.302055
7878263389  0.302059
7890098947  0.302029
7901757707  0.301988
7913329973  0.301934
7924784027  0.301927
7936692287  0.301977
7948724033  0.301957
7960352149  0.301957
7972682563  0.301873
7984352099  0.301878
7996405187  0.301919
8008006571  0.301964
8019932939  0.301900
8031477583  0.301849
8043543227  0.301797
8055158347  0.301828
8067327571  0.301790
8079386417  0.301768
8090889083  0.301648
8103058091  0.301748
8114921237  0.301661
8126845843  0.301684
8138521879  0.301634
8150510033  0.301631
8161962323  0.301583
8174027539  0.301642
8185953779  0.301606
8197981273  0.301609
8210343431  0.301657
8222096573  0.301589
8234398853  0.301550
8246255221  0.301484
8258315719  0.301472
8269997299  0.301352
8281892903  0.301340
8293634443  0.301393
8305626599  0.301350
8317172173  0.301274
8329418101  0.301223
8341909531  0.301214
8353885427  0.301172
8366310397  0.301143
8378034227  0.301045
8390120267  0.301091
8401737479  0.301038
8413858987  0.301004
8425442189  0.300942
8437419443  0.300835
8449567597  0.300801
8461781179  0.300788
8473531753  0.300733
8485189897  0.300705
8497299131  0.300578
8509473223  0.300555
8521317839  0.300557
8532994343  0.300386
8545136923  0.300419
8556924907  0.300463
8569198867  0.300522
8580890543  0.300458
8593111603  0.300453
8605162243  0.300452
8617204979  0.300405
8629295167  0.300311
8641136197  0.300378
8653654637  0.300343
8665556089  0.300321
8677710863  0.300226
8689370941  0.300293
8701737133  0.300389
8713570087  0.300428
8726000557  0.300396
8738022691  0.300353
8750253563  0.300306
8762293811  0.300248
8774732917  0.300201
8786769283  0.300191
8798803141  0.300167
8811155887  0.300125
8823005579  0.300133
8835321373  0.300160
8846698337  0.300113
8858773043  0.300252
8870289679  0.300186
8882760437  0.300160
8894928589  0.300136
8906895619  0.300071
8919353731  0.300077
8930998283  0.300068
8943453917  0.300048
8955620963  0.300014
8967724939  0.300008
8980003853  0.299998
8992351171  0.300012
9004520017  0.300027
9016870699  0.299959
9029063387  0.299965
9040847581  0.299980
9053127943  0.299955
9065134711  0.299939
9077330609  0.299825
9088910027  0.299841
9102009689  0.299830
9114595387  0.299777
9127282069  0.299776
9139552621  0.299747
9151987463  0.299760
9164193931  0.299710
9176118829  0.299679
9188656579  0.299619
9201097999  0.299601
9213327653  0.299614
9225095059  0.299513
9237023639  0.299491
9249127141  0.299517
9261309971  0.299470
9273425947  0.299413
9285801197  0.299406
9297742933  0.299269
9310255193  0.299182
9322250627  0.299102
9334159099  0.299122
9346533571  0.299063
9358730533  0.299036
9370816747  0.299064
9383249651  0.299058
9395443553  0.299070
9407941327  0.299049
9419925673  0.299067
9432387017  0.299035
9444800083  0.299039
9456911911  0.299016
9469038223  0.298928
9481587179  0.298943
9493667803  0.298880
9506349701  0.298856
9518726839  0.298826
9531093457  0.298850
9542931347  0.298870
9554886811  0.298807
9566722733  0.298811
9579073187  0.298712
9591737651  0.298696
9604094813  0.298673
9616341583  0.298608
9628384267  0.298543
9641021707  0.298577
9653460281  0.298562
9666034153  0.298526
9678022733  0.298595
9690286589  0.298573
9702352769  0.298572
9715159673  0.298547
9727869883  0.298535
9740242301  0.298502
9752640109  0.298437
9764760241  0.298407
9776825077  0.298444
9788932973  0.298423
9801433171  0.298384
9813466477  0.298341
9825790771  0.298328
9838034711  0.298305
9850426987  0.298328
9863130259  0.298286
9875195069  0.298301
9887773901  0.298259
9899894419  0.298236
9912834667  0.298212
9924912337  0.298084
9937769099  0.298109
9950063813  0.298058
9962295269  0.298015
9974834147  0.298012
9987214333  0.297987


==> data/prime_unwt_r1_p5.dat <==
37  -2.0
43  -3.0
53  -2.0
61  -2.25
79  -2.4
83  -2.33333
89  -2.14285
101  -2.0
131  -2.0
163  -2.2
197  -2.0
229  -2.08333
269  -1.84615
277  -1.57142
331  -1.4
347  -1.3125
359  -1.17647
359  -1.05555
373  -0.89473
431  -0.8
443  -0.76190
443  -0.81818
467  -0.69565
503  -0.75
557  -0.72
593  -0.76923
659  -0.85185
677  -0.82142
797  -0.79310
811  -0.73333
827  -0.70967
829  -0.78125
997  -0.75757
1019  -0.76470
1019  -0.77142
1051  -0.72222
1091  -0.62162
1259  -0.55263
1439  -0.56410
1549  -0.475
1607  -0.41463
1747  -0.40476
1811  -0.46511
1949  -0.52272
1973  -0.51111
1987  -0.5
2017  -0.48936
2089  -0.45833
2141  -0.51020
2161  -0.48
2221  -0.49019
3109  -0.36065
3547  -0.32394
4159  -0.29629
5309  -0.18681
5987  -0.12871
7019  -0.13513
8069  -0.13223
9127  -0.03053
10163  -0.02836
10987  0.026490
12007  -0.01863
13093  -0.05263
15013  0.011049
15661  -0.01570
16649  -0.03980
17573  0.009478
18397  0.013574
20089  0.017316
21347  -0.01244
22963  -0.02788
23827  0.022988
25031  0.033210
26177  0.014234
27647  0.041237
28579  0.083056
29501  0.115755
30707  0.143302
31607  0.129909
33811  0.111436
34939  0.122507
36307  0.119113
37013  0.137466
38557  0.149606
39509  0.130434
41183  0.144638
42013  0.150851
43591  0.154394
45691  0.146171
47459  0.156462
48571  0.159645
49877  0.175704
51437  0.159235
52541  0.166320
54869  0.152749
56773  0.137724
72679  0.143094
89767  0.115549
106993  0.132334
127669  0.093229
165811  0.072727
3541339  0.124864
8140843  0.128957
13582837  0.125337
19593703  0.112822
26073889  0.118864
29506573  0.117686
33031309  0.113420
36776213  0.113228
40673359  0.110654
44567947  0.110584
48580183  0.108990
52590869  0.105217
56695823  0.104222
60714359  0.105572
64864181  0.103922
69125093  0.102541
73480723  0.102328
77862373  0.102478
82383383  0.102084
86922551  0.101162
91475731  0.101766
96162751  0.101334
100895939  0.101230
105509357  0.100720
110194811  0.101464
115076501  0.102933
119914469  0.103149
124759067  0.104226
129746719  0.103663
134704477  0.103552
139750379  0.103845
144874643  0.104038
150013439  0.103214
155160847  0.103255
160372909  0.102043
165586357  0.101013
170702243  0.101301
175858619  0.100377
181120931  0.100759
186511139  0.101348
191970739  0.100613
197366797  0.100053
202753963  0.099899
208368859  0.099755
213886997  0.099930
219384463  0.099818
224881927  0.101076
230423267  0.100979
235912517  0.100715
241514027  0.100315
247184491  0.099634
252838277  0.098608
258619643  0.098252
264339469  0.097605
270007831  0.097697
275780821  0.098003
281622091  0.097883
287621833  0.097745
293524001  0.098230
299296243  0.098026
305484133  0.098161
311509379  0.098033
317569139  0.098527
323582251  0.097791
329589397  0.098280
335703149  0.098459
341828243  0.098087
348011299  0.097955
354196943  0.097101
360333991  0.096764
366440671  0.096393
372556909  0.096322
378835453  0.095173
385222069  0.095026
391501939  0.095270
397847987  0.095257
404282953  0.095162
410521753  0.094697
416941267  0.094802
423395299  0.094734
429648517  0.094903
436139227  0.094933
442624067  0.095293
449114207  0.096016
455462869  0.096002
462008933  0.095694
468495523  0.095647
475111999  0.095719
481837859  0.095332
488528309  0.095610
495310547  0.096518
502072693  0.096043
508708027  0.096451
515440823  0.096131
522087361  0.095919
528831539  0.096242
535641371  0.096509
542497103  0.096394
549299539  0.096363
556044413  0.096464
562798571  0.096307
569522861  0.096314
576262067  0.096178
583318367  0.095812
590228077  0.095594
597139709  0.095429
604064653  0.095331
611090563  0.095357
617967523  0.095359
624901117  0.095485
631807109  0.094992
638964619  0.094854
645896789  0.095208
652821317  0.094615
659937169  0.094567
666875413  0.094234
673954091  0.094430
681111251  0.094407
688159547  0.094024
695271659  0.094499
702503293  0.094581
709644121  0.094782
716749219  0.094741
724026227  0.094693
731354237  0.095055
738529741  0.095161
745898981  0.094618
753321997  0.094608
760882699  0.094209
768221411  0.093966
775622317  0.094085
782764721  0.094311
790178267  0.094149
797297747  0.094203
804738631  0.093918
812149139  0.093834
819647203  0.093671
827001251  0.093252
834322843  0.093445
841809707  0.093441
849273389  0.093367
856709881  0.093448
864116119  0.093233
871610309  0.092902
879146479  0.092552
886618141  0.092595
894241963  0.092539
902022347  0.092447
909641233  0.092634
917281327  0.092496
924866549  0.092384
932320973  0.092533
939965069  0.092768
947546081  0.092690
955140799  0.092511
962755757  0.092765
970545077  0.092521
978133817  0.092381
985709363  0.092676
993580859  0.092565
1001133701  0.092717
1008813889  0.092866
1016463179  0.092886
1024317059  0.092651
1032203401  0.092509
1040051267  0.092537
1047786931  0.092403
1055531291  0.092544
1063467539  0.092448
1071306779  0.092351
1079304917  0.092401
1087125211  0.092423
1094947421  0.092315
1102911749  0.092423
1110687397  0.092333
1118515319  0.092117
1126361261  0.092098
1134330557  0.092279
1142440217  0.092134
1150536287  0.092011
1158504617  0.091756
1166557123  0.091943
1174607779  0.091713
1182610531  0.091704
1190631613  0.091765
1198543373  0.091755
1206576991  0.091846
1214732131  0.091730
1222904483  0.091599
1231027373  0.091806
1239211681  0.091773
1247209771  0.091867
1255273499  0.091759
1263563633  0.091637
1271921923  0.091678
1280077837  0.091545
1288384453  0.091566
1296344669  0.091665
1304260021  0.091550
1312352693  0.091402
1320383419  0.091206
1328577479  0.091170
1336808657  0.091181
1345175317  0.091514
1353274397  0.091601
1361587067  0.091678
1369843843  0.091727
1378084667  0.091703
1386424943  0.091774
1394846261  0.091938
1403375893  0.092092
1411931051  0.092089
1420367341  0.092068
1428802579  0.091774
1437006199  0.091749
1445512963  0.091921
1453706123  0.091875
1462119137  0.091495
1470493327  0.091640
1478959751  0.091696
1487288347  0.091526
1495668557  0.091549
1504200847  0.091567
1512514547  0.091424
1520953579  0.091398
1529408411  0.091309
1538075717  0.091430
1546423919  0.091338
1555073573  0.091277
1563473617  0.091312
1571882201  0.091124
1580425361  0.091061
1588983173  0.091093
1597492381  0.091247
1606091101  0.091201
1614553219  0.091253
1623026749  0.091295
1631742121  0.091250
1640297731  0.090943
1648843291  0.090773
1657513933  0.090706
1666082069  0.091001
1674833747  0.090837
1683297023  0.090719
1691948669  0.090623
1700316539  0.090543
1709041511  0.090587
1717672051  0.090643
1726352891  0.090573
1734969941  0.090610
1743716053  0.090414
1752377129  0.090289
1761036523  0.090356
1769804587  0.090423
1778521697  0.090540
1787229539  0.090712
1795978117  0.090705
1804848301  0.090683
1813622539  0.090493
1822579859  0.090600
1831403789  0.090550
1840301279  0.090433
1849242403  0.090594
1857779909  0.090516
1866601837  0.090569
1875520259  0.090535
1884537139  0.090503
1893382261  0.090403
1902201029  0.090262
1911295853  0.090465
1920216139  0.090558
1929213589  0.090560
1937985157  0.090853
1946931193  0.090922
1955832943  0.091084
1964743889  0.091108
1973592721  0.091013
1982578223  0.090980
1991471059  0.090974
2000494109  0.090862
2009631619  0.090808
2018669761  0.090811
2027642971  0.090877
2036729323  0.090994
2045684549  0.091013
2054847547  0.091085
2063926703  0.091051
2073049987  0.091052
2082067763  0.091244
2091143651  0.091313
2100523627  0.091346
2109584483  0.091336
2118635479  0.091119
2127611539  0.091002
2136666011  0.090935
2145745747  0.090901
2154801763  0.091152
2163799343  0.091078
2172920723  0.091070
2181946357  0.091183
2191077887  0.091277
2199979267  0.091278
2209125251  0.091251
2218276831  0.091207
2227261447  0.091242
2236304893  0.091325
2245275127  0.091395
2254228973  0.091302
2263241839  0.091319
2272591621  0.091254
2281803509  0.091095
2290877327  0.091273
2299985917  0.091233
2309205043  0.091161
2318448563  0.091060
2327549659  0.091096
2336679139  0.091103
2345921117  0.090826
2355236603  0.090787
2364517261  0.090833
2373821117  0.090843
2383121837  0.090723
2392281901  0.090757
2401768937  0.090878
2411263003  0.090897
2420745731  0.090764
2429914717  0.090810
2438843383  0.090823
2448304549  0.090849
2457942677  0.090887
2467301531  0.090922
2476735889  0.090938
2485925587  0.090843
2495343709  0.090803
2504883181  0.090821
2514413309  0.090841
2523687301  0.090861
2533050427  0.090944
2542297733  0.090991
2551734443  0.090916
2560869973  0.090911
2570044031  0.090886
2579584103  0.090908
2589009211  0.090796
2598525373  0.090722
2608133237  0.090775
2617710929  0.090673
2627255843  0.090725
2636657453  0.090546
2646131687  0.090520
2655894473  0.090474
2665316461  0.090507
2674785527  0.090574
2684349061  0.090524
2693815973  0.090424
2703291301  0.090485
2712754001  0.090624
2722139767  0.090450
2731480757  0.090469
2740798037  0.090398
2750592853  0.090305
2760132493  0.090324
2769619381  0.090330
2779244107  0.090356
2788572551  0.090295
2798135831  0.090321
2808120103  0.090287
2817648907  0.090071
2827363447  0.090061
2836830907  0.090061
2846360431  0.089972
2855802283  0.090038
2865579323  0.090148
2875152607  0.090121
2884970899  0.090075
2894801249  0.090116
2904572201  0.090165
2914192979  0.090105
2923797703  0.090137
2933330201  0.090167
2943048859  0.090126
2952774379  0.090154
2962250771  0.090111
2971961459  0.090194
2981623283  0.090052
2991327739  0.089919
3000931289  0.089914
3010625291  0.089845
3020284097  0.089798
3030250703  0.089758
3039865547  0.089902
3049727531  0.089893
3059239483  0.089838
3069277847  0.089694
3079158301  0.089690
3088933517  0.089718
3098817523  0.089759
3108838357  0.089799
3118826111  0.089651
3128686867  0.089543
3138617717  0.089665
3148361299  0.089788
3158142607  0.089774
3167950301  0.089740
3177865051  0.089706
3187569419  0.089725
3197359603  0.089797
3207591397  0.089752
3217482043  0.089678
3227651299  0.089620
3237537827  0.089494
3247448651  0.089536
3257455723  0.089493
3267353291  0.089487
3277337293  0.089461
3287272139  0.089500
3297326927  0.089462
3307625227  0.089471
3317499397  0.089533
3327419629  0.089545
3337653841  0.089552
3347504551  0.089495
3357520291  0.089509
3367438507  0.089543
3377443067  0.089507
3387577643  0.089388
3397499123  0.089364
3407835023  0.089393
3417971507  0.089258
3427716599  0.089201
3437750809  0.089169
3447805723  0.089200
3457904143  0.089097
3467816699  0.089101
3477935647  0.089097
3487974751  0.089004
3498049817  0.088978
3508243829  0.088868
3518320139  0.089049
3528548587  0.089039
3538515509  0.088994
3548684897  0.088982
3558911761  0.088930
3569024533  0.088898
3579055939  0.088898
3589281973  0.088910
3599503253  0.088899
3609542701  0.088901
3619714963  0.088965
3629605871  0.088933
3639452891  0.088952
3649729261  0.088934
3660146059  0.089011
3670334281  0.089069
3680442923  0.088976
3690804347  0.089016
3701174443  0.08894
3711554387  0.088919
3721719077  0.089068
3731617261  0.089097
3741737333  0.089099
3751857821  0.089014
3762108683  0.088996
3772155983  0.089109
3782367331  0.089150
3792706481  0.089136
3803188619  0.089137
3813578191  0.089177
3823992499  0.089096
3834346501  0.089121
3844750267  0.089105
3855061051  0.088979
3865321169  0.088953
3875947703  0.088923
3886004527  0.088754
3896255611  0.088690
3906605317  0.088612
3916811387  0.088647
3927082391  0.088625
3937294909  0.088654
3947605289  0.088635
3957957683  0.088646
3968267203  0.088578
3978605699  0.088646
3988945547  0.088662
3999224261  0.088714
4009686211  0.088744
4020075121  0.088711
4030116691  0.088679
4040261717  0.088642
4050660077  0.088717
4061319049  0.088731
4071596603  0.088617
4081975811  0.088628
4092310597  0.088651
4103193473  0.088598
4113384323  0.088573
4123398491  0.088550
4133860399  0.088634
4144488637  0.088694
4154742883  0.088717
4165232411  0.088661
4175959133  0.088537
4186270531  0.088487
4197017827  0.088505
4207499587  0.088440
4218221389  0.088490
4228677097  0.088443
4238980513  0.088540
4249413757  0.088538
4259946401  0.088523
4270426703  0.088474
4281007859  0.088479
4291326971  0.088493
4302164429  0.088459
4312706549  0.088460
4323231379  0.088490
4333831517  0.088342
4344476453  0.088330
4355149859  0.088269
4365748043  0.088273
4376163709  0.088304
4386732601  0.088240
4397567849  0.088308
4408086941  0.088319
4418699693  0.088320
4429333133  0.088373
4439941937  0.088318
4450424851  0.088331
4460998987  0.088262
4471630291  0.088151
4482093997  0.088180
4492561897  0.088163
4503397387  0.088201
4514018141  0.088177
4524695083  0.088172
4535201969  0.088246
4545866951  0.088286
4556178457  0.088376
4567096279  0.088277
4577857883  0.088215
4588531627  0.088275
4599182111  0.088255
4609836811  0.088264
4620580901  0.088255
4631340683  0.088200
4642188139  0.088098
4653032431  0.088000
4663650227  0.088022
4674413123  0.087962
4684831993  0.087915
4695582077  0.087905
4706210563  0.087920
4716780911  0.087915
4727519117  0.087863
4738315753  0.087930
4749191933  0.087997
4759688173  0.087933
4770370757  0.087966
4780871983  0.087875
4791644801  0.087882
4802597827  0.087903
4813623349  0.087898
4824450419  0.087833
4835240749  0.087792
4846127387  0.087759
4856959867  0.087728
4867665409  0.087770
4878754693  0.087792
4889441813  0.087714
4900408549  0.087626
4911163357  0.087642
4922144023  0.087589
4933030429  0.087537
4943940227  0.087562
4954821757  0.087516
4965542531  0.087506
4976173459  0.087470
4986994517  0.087504
4997625007  0.087551
5008444901  0.087486
5019156061  0.087601
5030022787  0.087566
5040887707  0.087528
5052048527  0.087529
5062729447  0.087541
5073677461  0.087633
5084496107  0.087626
5095401293  0.087569
5106411451  0.087604
5117209681  0.087510
5127959003  0.087539
5138849071  0.087505
5149912949  0.087538
5160645209  0.087581
5171648507  0.087533
5182644521  0.087547
5193484837  0.087541
5204599201  0.087504
5215650481  0.087523
5226625853  0.087476
5237471521  0.087462
5248604321  0.087422
5259594601  0.087343
5270513849  0.087368
5281417721  0.087324
5292839693  0.087336
5303908193  0.087303
5314882591  0.087336
5325899123  0.087313
5336863573  0.087316
5347898603  0.087255
5359155787  0.087273
5370097133  0.087250
5381044469  0.087267
5391944581  0.087302
5403290219  0.087355
5414127011  0.087276
5425066793  0.087272
5436159353  0.087197
5447348567  0.087219
5458144123  0.087157
5469589243  0.087100
5480508757  0.087062
5491943339  0.086999
5503231961  0.087096
5514501581  0.087075
5525469827  0.087030
5536588069  0.086986
5547633947  0.087030
5558743261  0.087027
5569630819  0.087084
5580755179  0.087039
5591940041  0.086972
5603498443  0.086959
5614582339  0.086888
5625681163  0.086911
5636772523  0.086906
5647911317  0.086885
5658815699  0.086885
5669865431  0.086895
5681243083  0.086885
5692295039  0.086848
5703388387  0.086852
5714480971  0.086764
5725685023  0.086686
5736933973  0.086679
5747842657  0.086689
5758938827  0.086600
5770158799  0.086564
5780854117  0.086563
5792091797  0.086563
5803226291  0.086617
5814648347  0.086689
5826111659  0.086599
5837567651  0.086620
5849019971  0.086586
5860154879  0.086531
5871565559  0.086488
5882654573  0.086464
5893878709  0.086414
5905206431  0.086436
5916404827  0.086455
5927504717  0.086475
5938903253  0.086485
5950033237  0.086571
5961131171  0.086499
5972570873  0.086502
5983740923  0.086507
5994981899  0.086536
6006247537  0.086540
6017621653  0.086559
6028939753  0.086529
6040470883  0.086455
6051677773  0.086467
6062973869  0.086528
6074207969  0.086579
6085541591  0.086615
6096919211  0.086722
6108082553  0.086807
6119374837  0.086727
6130632961  0.086729
6141700387  0.086687
6152942687  0.086702
6164123923  0.086694
6175598881  0.086691
6187200401  0.086672
6198261131  0.086631
6209725699  0.086653
6221220539  0.086659
6232413553  0.086639
6243725179  0.086661
6255255437  0.086641
6266834603  0.086583
6278138527  0.086636
6289515311  0.086556
6300898187  0.086520
6312577591  0.086484
6323990203  0.086486
6335429453  0.086469
6347017499  0.086470
6358400603  0.086477
6369879671  0.086455
6381409747  0.086425
6392623411  0.086476
6404075507  0.086519
6415559203  0.086539
6427087379  0.086475
6438622699  0.086470
6450200839  0.086450
6461699963  0.086451
6473189231  0.086373
6484264847  0.086371
6495752429  0.086376
6506458883  0.086406
6517828819  0.086352
6529266187  0.086361
6540729623  0.086337
6552371131  0.086371
6563753083  0.086383
6575239219  0.086392
6586835669  0.086403
6598430843  0.086455
6609982349  0.086498
6621485821  0.086488
6633018661  0.086504
6644741413  0.086485
6656207171  0.086428
6667757641  0.086347
6679278379  0.086315
6691060333  0.086248
6702501763  0.086170
6714018331  0.086159
6725577581  0.086166
6736981403  0.086222
6748775939  0.086205
6760353529  0.086231
6771933419  0.086216
6783239389  0.086254
6794725247  0.086236
6806357917  0.086268
6818143547  0.086245
6829587917  0.086208
6841150873  0.086185
6852925571  0.086139
6864539797  0.086123
6875939107  0.086166
6887651483  0.086122
6899197171  0.086159
6910833563  0.086103
6922458467  0.086059
6934119427  0.086089
6945830909  0.086094
6957730249  0.086099
6969237019  0.086084
6981149699  0.086163
6992436907  0.086143
7004188189  0.086143
7015987507  0.086157
7027559573  0.086153
7039413449  0.086095
7050587891  0.086031
7062236567  0.086058
7074089279  0.086086
7085853343  0.086111
7097408803  0.086086
7109187929  0.086088
7120813123  0.086016
7132477129  0.086064
7144306997  0.086080
7156247453  0.086081
7168193677  0.086061
7179982541  0.086016
7191824557  0.086032
7203662771  0.086021
7215255433  0.086001
7226993581  0.086002
7238798473  0.086001
7250324843  0.086018
7262026643  0.086034
7273990117  0.086061
7285899611  0.086042
7297594147  0.086018
7309517779  0.086023
7321295587  0.086024
7333151687  0.085977
7345051667  0.085976
7356876647  0.085963
7368736303  0.085988
7380516469  0.085994
7392345643  0.085967
7404421379  0.085964
7416048371  0.085974
7427795003  0.085942
7439556259  0.085952
7451344169  0.086023
7462981639  0.086004
7474566259  0.085954
7486259093  0.085923
7498069193  0.085947
7510155091  0.085948
7521996971  0.085889
7533712699  0.085821
7545479917  0.085835
7557537959  0.085838
7569664183  0.085802
7581366379  0.085751
7592847767  0.085737
7604933309  0.085684
7616792581  0.085618
7628831149  0.085583
7640375251  0.085563
7652444971  0.085554
7664187683  0.085556
7675988387  0.085571
7687898539  0.085556
7699977179  0.085518
7711874333  0.085543
7724000341  0.085547
7736156749  0.085513
7748382277  0.085500
7760147833  0.085500
7772380723  0.085454
7784572021  0.085479
7796641123  0.085489
7808255347  0.085492
7820156717  0.085497
7831904939  0.085494
7844015789  0.085555
7855910431  0.085489
7868022749  0.085529
7880008277  0.085523
7891751269  0.085511
7903843679  0.085537
7915783979  0.085492
7927656677  0.085481
7939798357  0.085470
7951393607  0.085406
7963442713  0.085401
7975231357  0.085430
7986998011  0.085412
7999023827  0.085371
8010865829  0.085399
8022670853  0.085441
8034709499  0.085455
8046524809  0.085429
8058531563  0.085385
8070696037  0.085417
8082950437  0.085333
8094766697  0.085283
8106974353  0.085312
8118736523  0.085327
8130755089  0.085327
8142676723  0.085350
8154291869  0.085365
8166150101  0.085348
8178116581  0.085293
8190204299  0.085304
8202520003  0.085303
8214236801  0.085301
8226307799  0.085299
8238184589  0.085198
8250183563  0.085195
8262456557  0.085192
8274483713  0.085120
8286605549  0.085116
8298849787  0.085120
8311170053  0.085174
8323167269  0.085116
8335285019  0.085093
8347112981  0.085083
8359229129  0.085035
8371686731  0.085062
8383561723  0.084983
8395687231  0.085021
8407450313  0.085010
8419264037  0.085036
8431419707  0.085038
8443387283  0.085105
8455615937  0.085104
8467690807  0.085125
8480238619  0.085140
8492364827  0.085134
8504515027  0.085131
8516568439  0.085147
8528787217  0.085202
8540563127  0.085260
8552726419  0.085227
8564656213  0.085244
8577033259  0.085230
8589017611  0.085224
8601096131  0.085198
8613573427  0.085140
8625663971  0.085125
8637626957  0.085187
8650001453  0.085233
8662099499  0.085255
8674414753  0.085276
8686520173  0.085237
8698358267  0.085242
8710807877  0.085210
8723430733  0.085219
8735790197  0.085239
8747953547  0.085214
8760113231  0.085213
8772378203  0.085176
8784475669  0.085238
8796751451  0.085225
8808876917  0.085202
8821136419  0.085245
8833467133  0.085215
8845531973  0.085219
8857592987  0.085184
8869716341  0.085142
8882337901  0.085117
8894601179  0.085112
8906788997  0.085107
8919127531  0.085122
8931370859  0.085097
8943640379  0.085117
8955809453  0.085137
8968228039  0.085150
8980485947  0.085144
8993265517  0.085140
9005509111  0.085087
9017914667  0.085069
9030058157  0.085061
9042527183  0.085035
9054892619  0.085021
9067138747  0.085053
9079525681  0.085072
9091732697  0.085128
9103962523  0.085131
9116298403  0.085131
9128821997  0.085085
9141306299  0.085061
9153647933  0.085052
9166296413  0.085047
9178726393  0.085050
9190732277  0.085051
9203146429  0.085064
9215352373  0.085030
9227527187  0.085090
9239954909  0.085077
9252444197  0.085042
9264762557  0.085075
9277341389  0.085111
9289667419  0.085173
9302045587  0.085227
9314279707  0.085207
9326617319  0.085221
9338687947  0.085216
9350828173  0.085254
9363238723  0.085272
9375820721  0.085246
9388335973  0.085280
9400680427  0.085275
9413086349  0.085273
9425364901  0.085304
9437995909  0.085269
9450464347  0.085250
9462810583  0.085256
9475167827  0.085275
9487714319  0.085267
9500241659  0.085276
9512571059  0.085275
9525007237  0.085261
9537407059  0.085279
9549655579  0.085253
9561994909  0.085262
9574492019  0.085229
9586729501  0.085235
9599004109  0.085166
9611314019  0.085148
9623786759  0.085125
9636395401  0.085104
9649067999  0.085071
9661751747  0.085099
9674390123  0.085093
9686888839  0.085117
9699489301  0.085142
9712141573  0.085109
9724689199  0.085057
9737175089  0.085048
9749524651  0.085004
9762130387  0.085001
9774583739  0.085004
9787227251  0.085015
9799421363  0.085025
9812195027  0.084976
9824930611  0.084965
9837596653  0.084964
9849764557  0.084934
9862236467  0.084964
9874651453  0.084979
9887307103  0.084934
9900260261  0.084938
9912863209  0.084975
9925371811  0.084991
9937791883  0.084948
9950332643  0.084989
9962755151  0.084983
9975106819  0.084941
9987761933  0.084945


==> data/prime_unwt_r1_p7.dat <==
37  -1.0
43  -0.5
53  -1.66666
61  -1.0
79  -1.0
83  -1.33333
89  -1.71428
101  -1.75
131  -1.66666
163  -1.3
197  -1.45454
229  -1.16666
269  -1.38461
277  -1.57142
331  -1.33333
347  -1.375
359  -1.35294
359  -1.22222
373  -1.36842
431  -1.4
443  -1.28571
443  -1.13636
467  -1.04347
503  -1.125
557  -1.0
593  -1.0
659  -1.07407
677  -1.0
797  -0.96551
811  -0.93333
827  -0.90322
829  -0.75
997  -0.60606
1019  -0.47058
1019  -0.4
1051  -0.38888
1091  -0.37837
1259  -0.36842
1439  -0.25641
1549  -0.3
1607  -0.34146
1747  -0.38095
1811  -0.34883
1949  -0.38636
1973  -0.37777
1987  -0.36956
2017  -0.36170
2089  -0.27083
2141  -0.20408
2161  -0.22
2221  -0.23529
3109  -0.39344
3547  -0.56338
4159  -0.40740
5309  -0.28571
5987  -0.17821
7019  -0.16216
8069  -0.23966
9127  -0.27480
10163  -0.27659
10987  -0.28476
12007  -0.28571
13093  -0.25730
15013  -0.27624
15661  -0.20418
16649  -0.13432
17573  -0.14691
18397  -0.16289
20089  -0.13852
21347  -0.14522
22963  -0.12749
23827  -0.10344
25031  -0.13653
26177  -0.17793
27647  -0.14089
28579  -0.12624
29501  -0.12861
30707  -0.16822
31607  -0.16012
33811  -0.15835
34939  -0.18803
36307  -0.16066
37013  -0.15094
38557  -0.14435
39509  -0.12276
41183  -0.11221
42013  -0.10462
43591  -0.04988
45691  -0.03480
47459  0.006802
48571  -0.00443
49877  0.004338
51437  0.025477
52541  0.039501
54869  0.026476
56773  0.019960
72679  -0.05324
89767  -0.05706
106993  -0.00374
127669  0.007769
165811  0.070909
3541339  0.143063
8140843  0.145545
13582837  0.132508
19593703  0.132019
26073889  0.129843
29506573  0.123932
33031309  0.119250
36776213  0.120210
40673359  0.116532
44567947  0.119129
48580183  0.120036
52590869  0.119050
56695823  0.118855
60714359  0.119785
64864181  0.117456
69125093  0.116792
73480723  0.117345
77862373  0.115708
82383383  0.115767
86922551  0.113837
91475731  0.112540
96162751  0.111857
100895939  0.111210
105509357  0.110767
110194811  0.112490
115076501  0.112933
119914469  0.111862
124759067  0.110439
129746719  0.110563
134704477  0.109624
139750379  0.108034
144874643  0.108181
150013439  0.107924
155160847  0.108984
160372909  0.109159
165586357  0.110235
170702243  0.109475
175858619  0.109514
181120931  0.107843
186511139  0.107835
191970739  0.108983
197366797  0.108972
202753963  0.110120
208368859  0.110969
213886997  0.110154
219384463  0.110522
224881927  0.110683
230423267  0.110477
235912517  0.111304
241514027  0.111635
247184491  0.111768
252838277  0.111137
258619643  0.111454
264339469  0.111027
270007831  0.111650
275780821  0.110803
281622091  0.110594
287621833  0.110321
293524001  0.110039
299296243  0.110023
305484133  0.109710
311509379  0.108963
317569139  0.109460
323582251  0.109326
329589397  0.108944
335703149  0.108418
341828243  0.108607
348011299  0.108845
354196943  0.108558
360333991  0.109038
366440671  0.108814
372556909  0.109368
378835453  0.109404
385222069  0.109140
391501939  0.109324
397847987  0.108642
404282953  0.108746
410521753  0.108127
416941267  0.108018
423395299  0.107987
429648517  0.107316
436139227  0.107763
442624067  0.107616
449114207  0.107720
455462869  0.108170
462008933  0.107915
468495523  0.107292
475111999  0.107804
481837859  0.108170
488528309  0.108321
495310547  0.108118
502072693  0.108120
508708027  0.108650
515440823  0.108284
522087361  0.107956
528831539  0.107807
535641371  0.107696
542497103  0.107700
549299539  0.107577
556044413  0.107839
562798571  0.108409
569522861  0.108391
576262067  0.108361
583318367  0.108578
590228077  0.108340
597139709  0.108520
604064653  0.108332
611090563  0.108466
617967523  0.107699
624901117  0.107764
631807109  0.108062
638964619  0.108290
645896789  0.108159
652821317  0.107370
659937169  0.107237
666875413  0.107171
673954091  0.107030
681111251  0.106846
688159547  0.106256
695271659  0.106713
702503293  0.106335
709644121  0.106700
716749219  0.106256
724026227  0.106016
731354237  0.105805
738529741  0.105483
745898981  0.105320
753321997  0.105677
760882699  0.105371
768221411  0.104805
775622317  0.104776
782764721  0.105042
790178267  0.104754
797297747  0.104622
804738631  0.104390
812149139  0.104005
819647203  0.103989
827001251  0.103680
834322843  0.103564
841809707  0.103473
849273389  0.103680
856709881  0.103861
864116119  0.103975
871610309  0.104136
879146479  0.104112
886618141  0.104154
894241963  0.104053
902022347  0.104090
909641233  0.104163
917281327  0.104069
924866549  0.103935
932320973  0.103884
939965069  0.104046
947546081  0.103915
955140799  0.104450
962755757  0.104413
970545077  0.104239
978133817  0.104335
985709363  0.104156
993580859  0.103897
1001133701  0.103724
1008813889  0.103484
1016463179  0.103440
1024317059  0.103313
1032203401  0.103392
1040051267  0.103608
1047786931  0.103766
1055531291  0.103460
1063467539  0.103368
1071306779  0.103315
1079304917  0.103212
1087125211  0.103229
1094947421  0.103204
1102911749  0.103300
1110687397  0.102924
1118515319  0.102867
1126361261  0.102674
1134330557  0.102497
1142440217  0.102658
1150536287  0.102139
1158504617  0.102412
1166557123  0.102569
1174607779  0.102509
1182610531  0.102367
1190631613  0.102163
1198543373  0.102402
1206576991  0.102370
1214732131  0.102336
1222904483  0.102152
1231027373  0.102511
1239211681  0.102479
1247209771  0.102335
1255273499  0.102288
1263563633  0.102056
1271921923  0.102282
1280077837  0.102504
1288384453  0.102452
1296344669  0.102448
1304260021  0.102584
1312352693  0.102459
1320383419  0.102285
1328577479  0.102445
1336808657  0.102462
1345175317  0.102423
1353274397  0.102913
1361587067  0.102755
1369843843  0.102531
1378084667  0.102735
1386424943  0.102535
1394846261  0.102258
1403375893  0.102521
1411931051  0.102425
1420367341  0.102396
1428802579  0.102129
1437006199  0.102063
1445512963  0.102129
1453706123  0.102031
1462119137  0.102052
1470493327  0.102116
1478959751  0.101990
1487288347  0.102170
1495668557  0.102302
1504200847  0.102070
1512514547  0.102098
1520953579  0.102320
1529408411  0.102114
1538075717  0.101923
1546423919  0.102019
1555073573  0.101753
1563473617  0.101880
1571882201  0.101784
1580425361  0.101746
1588983173  0.101762
1597492381  0.101635
1606091101  0.101508
1614553219  0.101524
1623026749  0.101285
1631742121  0.101219
1640297731  0.100984
1648843291  0.100984
1657513933  0.101070
1666082069  0.101177
1674833747  0.100918
1683297023  0.100992
1691948669  0.100962
1700316539  0.101049
1709041511  0.101189
1717672051  0.101251
1726352891  0.101086
1734969941  0.101068
1743716053  0.101074
1752377129  0.100950
1761036523  0.100991
1769804587  0.100781
1778521697  0.100692
1787229539  0.100485
1795978117  0.100655
1804848301  0.100327
1813622539  0.100043
1822579859  0.099962
1831403789  0.099952
1840301279  0.099794
1849242403  0.099717
1857779909  0.099657
1866601837  0.099391
1875520259  0.099330
1884537139  0.099259
1893382261  0.099218
1902201029  0.099214
1911295853  0.099168
1920216139  0.099288
1929213589  0.099292
1937985157  0.099296
1946931193  0.099417
1955832943  0.099342
1964743889  0.099423
1973592721  0.099591
1982578223  0.099421
1991471059  0.099525
2000494109  0.099462
2009631619  0.099538
2018669761  0.099539
2027642971  0.099429
2036729323  0.099435
2045684549  0.099285
2054847547  0.098875
2063926703  0.098631
2073049987  0.098792
2082067763  0.098687
2091143651  0.098757
2100523627  0.098673
2109584483  0.098950
2118635479  0.099083
2127611539  0.099076
2136666011  0.099245
2145745747  0.099344
2154801763  0.099317
2163799343  0.099152
2172920723  0.099062
2181946357  0.098869
2191077887  0.099020
2199979267  0.098945
2209125251  0.098825
2218276831  0.098995
2227261447  0.099097
2236304893  0.099269
2245275127  0.099028
2254228973  0.099176
2263241839  0.099024
2272591621  0.098948
2281803509  0.098920
2290877327  0.098742
2299985917  0.098806
2309205043  0.098844
2318448563  0.098957
2327549659  0.098909
2336679139  0.098862
2345921117  0.098658
2355236603  0.098567
2364517261  0.098670
2373821117  0.098679
2383121837  0.098522
2392281901  0.098439
2401768937  0.098508
2411263003  0.098343
2420745731  0.098517
2429914717  0.098409
2438843383  0.098475
2448304549  0.098500
2457942677  0.098568
2467301531  0.098511
2476735889  0.098555
2485925587  0.098582
2495343709  0.098684
2504883181  0.098650
2514413309  0.098603
2523687301  0.098552
2533050427  0.098552
2542297733  0.098470
2551734443  0.098438
2560869973  0.098459
2570044031  0.098525
2579584103  0.098324
2589009211  0.098338
2598525373  0.098657
2608133237  0.098494
2617710929  0.098468
2627255843  0.098337
2636657453  0.098152
2646131687  0.098334
2655894473  0.098355
2665316461  0.098394
2674785527  0.098380
2684349061  0.098262
2693815973  0.098171
2703291301  0.098311
2712754001  0.098324
2722139767  0.098137
2731480757  0.098108
2740798037  0.098149
2750592853  0.098073
2760132493  0.097983
2769619381  0.097907
2779244107  0.097822
2788572551  0.097808
2798135831  0.097902
2808120103  0.098104
2817648907  0.098078
2827363447  0.098071
2836830907  0.097975
2846360431  0.097985
2855802283  0.098034
2865579323  0.097977
2875152607  0.098085
2884970899  0.097960
2894801249  0.097972
2904572201  0.097948
2914192979  0.097822
2923797703  0.097944
2933330201  0.097809
2943048859  0.097714
2952774379  0.097699
2962250771  0.097537
2971961459  0.097412
2981623283  0.097282
2991327739  0.097151
3000931289  0.097195
3010625291  0.097034
3020284097  0.097077
3030250703  0.097114
3039865547  0.097150
3049727531  0.097116
3059239483  0.097047
3069277847  0.097021
3079158301  0.097035
3088933517  0.096960
3098817523  0.097020
3108838357  0.096932
3118826111  0.096953
3128686867  0.096910
3138617717  0.096944
3148361299  0.096893
3158142607  0.097047
3167950301  0.097174
3177865051  0.097184
3187569419  0.097172
3197359603  0.097086
3207591397  0.096985
3217482043  0.097376
3227651299  0.097422
3237537827  0.097338
3247448651  0.097398
3257455723  0.097377
3267353291  0.097443
3277337293  0.097366
3287272139  0.097281
3297326927  0.097489
3307625227  0.097368
3317499397  0.097480
3327419629  0.097420
3337653841  0.097365
3347504551  0.097371
3357520291  0.097380
3367438507  0.097219
3377443067  0.097163
3387577643  0.097209
3397499123  0.097112
3407835023  0.097118
3417971507  0.097073
3427716599  0.096974
3437750809  0.096864
3447805723  0.096899
3457904143  0.096908
3467816699  0.096810
3477935647  0.096879
3487974751  0.096880
3498049817  0.097022
3508243829  0.097033
3518320139  0.096968
3528548587  0.097081
3538515509  0.096995
3548684897  0.096959
3558911761  0.096906
3569024533  0.096708
3579055939  0.096678
3589281973  0.096669
3599503253  0.096636
3609542701  0.096664
3619714963  0.096510
3629605871  0.096442
3639452891  0.096523
3649729261  0.096557
3660146059  0.096501
3670334281  0.096354
3680442923  0.096281
3690804347  0.096312
3701174443  0.096265
3711554387  0.096294
3721719077  0.096222
3731617261  0.096349
3741737333  0.096377
3751857821  0.096392
3762108683  0.096449
3772155983  0.096507
3782367331  0.096581
3792706481  0.096579
3803188619  0.096525
3813578191  0.096518
3823992499  0.096479
3834346501  0.096350
3844750267  0.096374
3855061051  0.096271
3865321169  0.096311
3875947703  0.096404
3886004527  0.096351
3896255611  0.096377
3906605317  0.096571
3916811387  0.096549
3927082391  0.096444
3937294909  0.096320
3947605289  0.096271
3957957683  0.096386
3968267203  0.096397
3978605699  0.096337
3988945547  0.096258
3999224261  0.096278
4009686211  0.096369
4020075121  0.096327
4030116691  0.096470
4040261717  0.096473
4050660077  0.096426
4061319049  0.096404
4071596603  0.096485
4081975811  0.096469
4092310597  0.096495
4103193473  0.096499
4113384323  0.096430
4123398491  0.096382
4133860399  0.096478
4144488637  0.096461
4154742883  0.096516
4165232411  0.096494
4175959133  0.096470
4186270531  0.096579
4197017827  0.096528
4207499587  0.096554
4218221389  0.096621
4228677097  0.096609
4238980513  0.096709
4249413757  0.096672
4259946401  0.096618
4270426703  0.096576
4281007859  0.096669
4291326971  0.096619
4302164429  0.096698
4312706549  0.096743
4323231379  0.096875
4333831517  0.096769
4344476453  0.096791
4355149859  0.096914
4365748043  0.096880
4376163709  0.096816
4386732601  0.096915
4397567849  0.097045
4408086941  0.096995
4418699693  0.097066
4429333133  0.097054
4439941937  0.096945
4450424851  0.096919
4460998987  0.096851
4471630291  0.096851
4482093997  0.096762
4492561897  0.096752
4503397387  0.096699
4514018141  0.096725
4524695083  0.096616
4535201969  0.096576
4545866951  0.096537
4556178457  0.096400
4567096279  0.096321
4577857883  0.096422
4588531627  0.096516
4599182111  0.096455
4609836811  0.096424
4620580901  0.096457
4631340683  0.096389
4642188139  0.096386
4653032431  0.096394
4663650227  0.096349
4674413123  0.096315
4684831993  0.096323
4695582077  0.096319
4706210563  0.096280
4716780911  0.096354
4727519117  0.096320
4738315753  0.096226
4749191933  0.096164
4759688173  0.096120
4770370757  0.096184
4780871983  0.096187
4791644801  0.096193
4802597827  0.096203
4813623349  0.096148
4824450419  0.096188
4835240749  0.096266
4846127387  0.096266
4856959867  0.096312
4867665409  0.096296
4878754693  0.096332
4889441813  0.096309
4900408549  0.096362
4911163357  0.096304
4922144023  0.096311
4933030429  0.096317
4943940227  0.096261
4954821757  0.096377
4965542531  0.096365
4976173459  0.096366
4986994517  0.096399
4997625007  0.096455
5008444901  0.096367
5019156061  0.096404
5030022787  0.096519
5040887707  0.096583
5052048527  0.096672
5062729447  0.096575
5073677461  0.096597
5084496107  0.096586
5095401293  0.096576
5106411451  0.096469
5117209681  0.096489
5127959003  0.096399
5138849071  0.096400
5149912949  0.096382
5160645209  0.096379
5171648507  0.096306
5182644521  0.096339
5193484837  0.096325
5204599201  0.096218
5215650481  0.096193
5226625853  0.096239
5237471521  0.096224
5248604321  0.096196
5259594601  0.096285
5270513849  0.096247
5281417721  0.096263
5292839693  0.096325
5303908193  0.096370
5314882591  0.096310
5325899123  0.096335
5336863573  0.096427
5347898603  0.096382
5359155787  0.096318
5370097133  0.096300
5381044469  0.096289
5391944581  0.096306
5403290219  0.096293
5414127011  0.096306
5425066793  0.096259
5436159353  0.096187
5447348567  0.096208
5458144123  0.096215
5469589243  0.096197
5480508757  0.096249
5491943339  0.096202
5503231961  0.096216
5514501581  0.096346
5525469827  0.096441
5536588069  0.096403
5547633947  0.096394
5558743261  0.096349
5569630819  0.096261
5580755179  0.096285
5591940041  0.096204
5603498443  0.096209
5614582339  0.096162
5625681163  0.096133
5636772523  0.096118
5647911317  0.096071
5658815699  0.096060
5669865431  0.095914
5681243083  0.095859
5692295039  0.095847
5703388387  0.095783
5714480971  0.095802
5725685023  0.095870
5736933973  0.095879
5747842657  0.095988
5758938827  0.096068
5770158799  0.096102
5780854117  0.096086
5792091797  0.096031
5803226291  0.095977
5814648347  0.095999
5826111659  0.095930
5837567651  0.095946
5849019971  0.095987
5860154879  0.095972
5871565559  0.095980
5882654573  0.095847
5893878709  0.095857
5905206431  0.095829
5916404827  0.095843
5927504717  0.095834
5938903253  0.095836
5950033237  0.095849
5961131171  0.095778
5972570873  0.095709
5983740923  0.095702
5994981899  0.095667
6006247537  0.095648
6017621653  0.095657
6028939753  0.095679
6040470883  0.095731
6051677773  0.095684
6062973869  0.095637
6074207969  0.095636
6085541591  0.095552
6096919211  0.095680
6108082553  0.095660
6119374837  0.095724
6130632961  0.095656
6141700387  0.095631
6152942687  0.095658
6164123923  0.095681
6175598881  0.095778
6187200401  0.095770
6198261131  0.095790
6209725699  0.095815
6221220539  0.095734
6232413553  0.095747
6243725179  0.095748
6255255437  0.095718
6266834603  0.095714
6278138527  0.095716
6289515311  0.095657
6300898187  0.095611
6312577591  0.095584
6323990203  0.095592
6335429453  0.095525
6347017499  0.095462
6358400603  0.095394
6369879671  0.095401
6381409747  0.095400
6392623411  0.095356
6404075507  0.095361
6415559203  0.095371
6427087379  0.095343
6438622699  0.095398
6450200839  0.095328
6461699963  0.095368
6473189231  0.095407
6484264847  0.095426
6495752429  0.095404
6506458883  0.095409
6517828819  0.095442
6529266187  0.095408
6540729623  0.095443
6552371131  0.095469
6563753083  0.095478
6575239219  0.095432
6586835669  0.095447
6598430843  0.095377
6609982349  0.095313
6621485821  0.095230
6633018661  0.095187
6644741413  0.095173
6656207171  0.095147
6667757641  0.095113
6679278379  0.095104
6691060333  0.095065
6702501763  0.095029
6714018331  0.095055
6725577581  0.095027
6736981403  0.095054
6748775939  0.095044
6760353529  0.094974
6771933419  0.094946
6783239389  0.094891
6794725247  0.094821
6806357917  0.094771
6818143547  0.094781
6829587917  0.094775
6841150873  0.094722
6852925571  0.094760
6864539797  0.094725
6875939107  0.094752
6887651483  0.094759
6899197171  0.094785
6910833563  0.094810
6922458467  0.094786
6934119427  0.094698
6945830909  0.094610
6957730249  0.094647
6969237019  0.094692
6981149699  0.094654
6992436907  0.094577
7004188189  0.094472
7015987507  0.094456
7027559573  0.094443
7039413449  0.094404
7050587891  0.094343
7062236567  0.094403
7074089279  0.094351
7085853343  0.094371
7097408803  0.094361
7109187929  0.094476
7120813123  0.094376
7132477129  0.094371
7144306997  0.094333
7156247453  0.094271
7168193677  0.094277
7179982541  0.094268
7191824557  0.094291
7203662771  0.094265
7215255433  0.094355
7226993581  0.094378
7238798473  0.094382
7250324843  0.094379
7262026643  0.094308
7273990117  0.094362
7285899611  0.094437
7297594147  0.094429
7309517779  0.094460
7321295587  0.094384
7333151687  0.094351
7345051667  0.094331
7356876647  0.094310
7368736303  0.094250
7380516469  0.094240
7392345643  0.094180
7404421379  0.094169
7416048371  0.094175
7427795003  0.094140
7439556259  0.094170
7451344169  0.094270
7462981639  0.094268
7474566259  0.094259
7486259093  0.094329
7498069193  0.094362
7510155091  0.094309
7521996971  0.094297
7533712699  0.094280
7545479917  0.094261
7557537959  0.094302
7569664183  0.094373
7581366379  0.094291
7592847767  0.094321
7604933309  0.094273
7616792581  0.094308
7628831149  0.094253
7640375251  0.094251
7652444971  0.094194
7664187683  0.094164
7675988387  0.094157
7687898539  0.094163
7699977179  0.094178
7711874333  0.094245
7724000341  0.094284
7736156749  0.094283
7748382277  0.094223
7760147833  0.094246
7772380723  0.094266
7784572021  0.094255
7796641123  0.094306
7808255347  0.094292
7820156717  0.094320
7831904939  0.094393
7844015789  0.094384
7855910431  0.094340
7868022749  0.094376
7880008277  0.094366
7891751269  0.094307
7903843679  0.094323
7915783979  0.094308
7927656677  0.094281
7939798357  0.094366
7951393607  0.094334
7963442713  0.094332
7975231357  0.094263
7986998011  0.094309
7999023827  0.094343
8010865829  0.094387
8022670853  0.094471
8034709499  0.094508
8046524809  0.094557
8058531563  0.094611
8070696037  0.094500
8082950437  0.094548
8094766697  0.094609
8106974353  0.094587
8118736523  0.094624
8130755089  0.094597
8142676723  0.094480
8154291869  0.094451
8166150101  0.094513
8178116581  0.094524
8190204299  0.094511
8202520003  0.094525
8214236801  0.094526
8226307799  0.094532
8238184589  0.094512
8250183563  0.094571
8262456557  0.094568
8274483713  0.094477
8286605549  0.094426
8298849787  0.094451
8311170053  0.094455
8323167269  0.094493
8335285019  0.094483
8347112981  0.094454
8359229129  0.094371
8371686731  0.094417
8383561723  0.094455
8395687231  0.094530
8407450313  0.094606
8419264037  0.094616
8431419707  0.094637
8443387283  0.094666
8455615937  0.094643
8467690807  0.094633
8480238619  0.094628
8492364827  0.094608
8504515027  0.094605
8516568439  0.094551
8528787217  0.094568
8540563127  0.094516
8552726419  0.094499
8564656213  0.094583
8577033259  0.094560
8589017611  0.094546
8601096131  0.094513
8613573427  0.094487
8625663971  0.094445
8637626957  0.094480
8650001453  0.094478
8662099499  0.094489
8674414753  0.094525
8686520173  0.094506
8698358267  0.094436
8710807877  0.094360
8723430733  0.094356
8735790197  0.094405
8747953547  0.094386
8760113231  0.094417
8772378203  0.094417
8784475669  0.094380
8796751451  0.094362
8808876917  0.094361
8821136419  0.094378
8833467133  0.094336
8845531973  0.094328
8857592987  0.094269
8869716341  0.094306
8882337901  0.094331
8894601179  0.094359
8906788997  0.094390
8919127531  0.094402
8931370859  0.094397
8943640379  0.094393
8955809453  0.094442
8968228039  0.094466
8980485947  0.094490
8993265517  0.094472
9005509111  0.094437
9017914667  0.094355
9030058157  0.094418
9042527183  0.094391
9054892619  0.094356
9067138747  0.094395
9079525681  0.094337
9091732697  0.094359
9103962523  0.094362
9116298403  0.094395
9128821997  0.094361
9141306299  0.094362
9153647933  0.094314
9166296413  0.094264
9178726393  0.094238
9190732277  0.094219
9203146429  0.094244
9215352373  0.094326
9227527187  0.094339
9239954909  0.094314
9252444197  0.094275
9264762557  0.094253
9277341389  0.094231
9289667419  0.094177
9302045587  0.094217
9314279707  0.094181
9326617319  0.094210
9338687947  0.094204
9350828173  0.094208
9363238723  0.094168
9375820721  0.094123
9388335973  0.094113
9400680427  0.094144
9413086349  0.094141
9425364901  0.094090
9437995909  0.094087
9450464347  0.094145
9462810583  0.094134
9475167827  0.094130
9487714319  0.094103
9500241659  0.094131
9512571059  0.094164
9525007237  0.094164
9537407059  0.094109
9549655579  0.094127
9561994909  0.094096
9574492019  0.094106
9586729501  0.094143
9599004109  0.094132
9611314019  0.094114
9623786759  0.094108
9636395401  0.094107
9649067999  0.094109
9661751747  0.094148
9674390123  0.094121
9686888839  0.094072
9699489301  0.094108
9712141573  0.094094
9724689199  0.094101
9737175089  0.094103
9749524651  0.094120
9762130387  0.094147
9774583739  0.094138
9787227251  0.094161
9799421363  0.094200
9812195027  0.094187
9824930611  0.094171
9837596653  0.094150
9849764557  0.094210
9862236467  0.094201
9874651453  0.094165
9887307103  0.094189
9900260261  0.094247
9912863209  0.094188
9925371811  0.094194
9937791883  0.094121
9950332643  0.094135
9962755151  0.094135
9975106819  0.094128
9987761933  0.094159


==> data/prime_unwt_r2_p5.dat <==
389  -3.0
433  -3.5
563  -3.66666
571  -3.25
643  -3.0
709  -3.0
997  -2.85714
997  -3.0
1171  -2.77777
1483  -2.5
1531  -2.54545
1613  -2.33333
1621  -2.38461
1627  -2.21428
1873  -2.2
1907  -2.1875
1913  -2.29411
1933  -2.27777
2027  -2.15789
2089  -2.2
2251  -2.23809
2677  -2.22727
2797  -2.21739
2837  -2.20833
2843  -2.28
2953  -2.26923
3779  -2.22222
3967  -2.14285
4139  -2.10344
4357  -2.03333
4481  -2.0
4547  -1.9375
4799  -1.90909
5171  -1.94117
5741  -1.91428
5813  -1.86111
6011  -1.86486
6043  -1.81578
6199  -1.79487
6571  -1.8
6691  -1.80487
7019  -1.73809
7451  -1.67441
7541  -1.65909
7669  -1.6
7867  -1.52173
8219  -1.51063
8363  -1.47916
8443  -1.44897
8699  -1.44
8747  -1.37254
10091  -1.32786
11467  -1.28169
13649  -1.37037
16363  -1.45054
18397  -1.43564
21737  -1.45945
22619  -1.40495
24379  -1.45801
27773  -1.39716
30931  -1.35099
32621  -1.30434
36191  -1.30409
37781  -1.30939
41131  -1.33507
44491  -1.31343
49411  -1.27488
52147  -1.24886
55339  -1.24242
57059  -1.21576
61723  -1.18326
66587  -1.18773
69697  -1.20664
72577  -1.17793
75743  -1.16838
83101  -1.13953
87539  -1.14147
89963  -1.13707
94117  -1.14501
96787  -1.11436
101159  -1.11965
104947  -1.10526
109367  -1.11051
110431  -1.10498
112657  -1.08439
115211  -1.10473
118907  -1.11192
123817  -1.10451
128683  -1.08816
134033  -1.08843
141301  -1.08647
143281  -1.07375
145963  -1.06369
152837  -1.05613
157141  -1.04887
164443  -1.04590
211319  -0.99500
281243  -0.96291
346051  -0.90886
407573  -0.89900
526739  -0.85636
10566379  -0.61441
24528271  -0.57478
40712251  -0.55057
58661621  -0.52588
78344459  -0.51931
82287883  -0.51674
86659757  -0.51644
91080337  -0.51616
95463073  -0.51451
99873811  -0.51157
104430947  -0.51234
109067249  -0.50963
113324863  -0.51063
117941741  -0.50845
122513621  -0.50977
127135091  -0.50713
131872739  -0.50490
136609523  -0.50606
141682789  -0.50727
146535157  -0.50724
151303303  -0.50581
156375179  -0.50579
161432767  -0.50588
166482191  -0.50604
171717163  -0.50504
176731469  -0.50374
181848409  -0.50178
186789467  -0.49917
191940197  -0.49880
197073413  -0.49775
202631659  -0.49898
207601747  -0.49809
212821523  -0.49718
218128571  -0.49594
223475851  -0.49472
228568211  -0.49402
234006427  -0.49424
239604493  -0.49379
244876831  -0.49255
250369201  -0.49103
255916043  -0.49157
261474781  -0.49
266977943  -0.49024
272613811  -0.48953
277969787  -0.48811
283590283  -0.48751
289250477  -0.48647
294834311  -0.48583
300771143  -0.48655
306443771  -0.48573
311845483  -0.48570
317837459  -0.48437
323557049  -0.48382
329389283  -0.48210
335224763  -0.48210
341156911  -0.48076
347072767  -0.48108
353058373  -0.48061
358823821  -0.47918
364669939  -0.47870
370588391  -0.47731
376371917  -0.47704
382408813  -0.47678
388388381  -0.47510
394475621  -0.47490
400601407  -0.47449
406448747  -0.47370
412700797  -0.47351
418794443  -0.47351
425236711  -0.47344
431332477  -0.47311
437454107  -0.47295
443663819  -0.47323
449598307  -0.47293
455869259  -0.47233
462103309  -0.47126
468384011  -0.47151
474833897  -0.47100
481211593  -0.47134
487791793  -0.47081
494130691  -0.47074
500639791  -0.47102
507112181  -0.47113
513558667  -0.47097
519993413  -0.47013
526771099  -0.47022
533302519  -0.46919
539838661  -0.46880
545893571  -0.46847
552353827  -0.46845
558928291  -0.46925
565456069  -0.46930
572148611  -0.46883
578969873  -0.46818
585525131  -0.46802
592105273  -0.46806
598670659  -0.46779
605480399  -0.46762
612196999  -0.46739
618965629  -0.46805
625809869  -0.46811
632745073  -0.46775
639316891  -0.46748
646183613  -0.46696
652791781  -0.46716
659674573  -0.46729
666340561  -0.46702
673046477  -0.46652
680027669  -0.46670
687007949  -0.46604
693771899  -0.46636
700652287  -0.46677
707730853  -0.46646
714416509  -0.46642
721082443  -0.46543
728132227  -0.46575
735326297  -0.46562
742115123  -0.46618
748989499  -0.46590
755810641  -0.46546
762622067  -0.46558
769566437  -0.46518
776837827  -0.46416
783959509  -0.46404
791297641  -0.46396
798404941  -0.46388
805816043  -0.46351
812710117  -0.46291
819797597  -0.46263
827058149  -0.46227
834328571  -0.46206
841501747  -0.46204
848705087  -0.46162
856080773  -0.46122
862990691  -0.46053
870353317  -0.46067
877641491  -0.46005
884784683  -0.46046
891972379  -0.46015
899299061  -0.46015
906925079  -0.45958
914322691  -0.45968
921473461  -0.45943
928774027  -0.45885
936138481  -0.45838
943698787  -0.45776
951051181  -0.45775
958747897  -0.45737
966228443  -0.45759
973921021  -0.45733
981121019  -0.45727
988611821  -0.45685
995880637  -0.45659
1003537529  -0.45645
1011171907  -0.45615
1018310357  -0.45610
1025850029  -0.45605
1033142093  -0.45633
1040644349  -0.45641
1048429787  -0.45661
1055816857  -0.45659
1063819571  -0.45624
1071595237  -0.45594
1079172607  -0.45578
1086815123  -0.45538
1094347099  -0.45542
1102392923  -0.45534
1110032837  -0.45542
1117968347  -0.45498
1125946391  -0.45507
1133790157  -0.45486
1141571413  -0.45504
1148970469  -0.45506
1156868893  -0.45492
1164324131  -0.45446
1171925257  -0.45461
1179562003  -0.45467
1187524229  -0.45469
1195432619  -0.45449
1203767209  -0.45472
1211152571  -0.45474
1218962053  -0.45470
1227010859  -0.45448
1234501381  -0.45423
1242498409  -0.45433
1250299909  -0.45394
1258164283  -0.45371
1265899367  -0.45370
1273345669  -0.45405
1281234683  -0.45398
1289115307  -0.45384
1297186937  -0.45390
1305458389  -0.45370
1313592857  -0.45364
1321640269  -0.45407
1329157171  -0.45386
1337008411  -0.45397
1344982073  -0.45418
1353348089  -0.45429
1361376461  -0.45424
1369426853  -0.45413
1377104203  -0.45436
1385291533  -0.45445
1393055101  -0.45449
1401669793  -0.45451
1409876953  -0.45450
1418202613  -0.45460
1426144219  -0.45435
1434213923  -0.45445
1442456299  -0.45433
1450627741  -0.45408
1458452857  -0.45371
1466588341  -0.45378
1474886107  -0.45348
1483080281  -0.45379
1491298379  -0.45345
1499324293  -0.45325
1507770907  -0.45335
1515551137  -0.45332
1524309109  -0.45321
1532816653  -0.45341
1540818413  -0.45337
1549091891  -0.45294
1557710533  -0.45291
1566122219  -0.45280
1574443837  -0.45218
1582336363  -0.45195
1590570811  -0.45192
1598757541  -0.45181
1607098499  -0.45136
1615662317  -0.45155
1624125499  -0.45153
1632764957  -0.45152
1641164599  -0.45145
1649256659  -0.45147
1657847923  -0.45153
1666358137  -0.45161
1675187299  -0.45160
1683784547  -0.45131
1692331541  -0.45146
1700827157  -0.45123
1708899763  -0.45145
1717305211  -0.45162
1725719987  -0.45148
1734514337  -0.45168
1743025897  -0.45138
1751170427  -0.45115
1759892363  -0.45110
1768154629  -0.45083
1776228331  -0.45090
1784831663  -0.45068
1793386403  -0.45059
1802012867  -0.45061
1810610297  -0.45070
1819215467  -0.45061
1827764317  -0.45062
1836100859  -0.45040
1844558179  -0.45036
1853383261  -0.45025
1862086763  -0.45003
1870688773  -0.44996
1879516927  -0.44986
1888400951  -0.45009
1896841337  -0.44993
1905314407  -0.44985
1913889403  -0.44971
1922757203  -0.44982
1931474803  -0.44976
1940271029  -0.44959
1949050853  -0.44915
1958246701  -0.44928
1966794283  -0.44905
1975234993  -0.44892
1984088297  -0.44888
1992862819  -0.44900
2002191173  -0.44916
2010751843  -0.44903
2019685411  -0.44891
2028444577  -0.44871
2036855771  -0.44881
2045669117  -0.44877
2054797457  -0.44873
2063985403  -0.44861
2072485307  -0.44842
2081302481  -0.44839
2090655341  -0.44865
2099483767  -0.44860
2108148187  -0.44849
2116831511  -0.44849
2125967143  -0.44837
2135221939  -0.44828
2143953101  -0.44832
2152829251  -0.44818
2161668583  -0.44815
2170621097  -0.44787
2179158539  -0.44793
2188248061  -0.44782
2197412473  -0.44788
2206261801  -0.44793
2215158109  -0.44789
2224266049  -0.44773
2233505411  -0.44764
2242506083  -0.44773
2251617727  -0.44775
2260660177  -0.44718
2269404233  -0.44691
2278197191  -0.44673
2287198027  -0.44673
2296408651  -0.44671
2305536301  -0.44672
2313967387  -0.44669
2322906347  -0.44656
2331865247  -0.44660
2340974621  -0.44634
2350183481  -0.44633
2359419019  -0.44593
2368326533  -0.44608
2376832637  -0.44623
2385963337  -0.44593
2395130483  -0.44582
2404322677  -0.44562
2413764763  -0.44551
2423118349  -0.44550
2432696507  -0.44551
2442159989  -0.44540
2450935099  -0.44534
2459651521  -0.44524
2468875837  -0.44519
2477870299  -0.44533
2486982499  -0.44539
2495920319  -0.44544
2505354769  -0.44537
2514917917  -0.44530
2524095709  -0.44542
2533652119  -0.44571
2543145439  -0.44555
2552546629  -0.44543
2561962043  -0.44542
2571405659  -0.44548
2580702427  -0.44546
2589843437  -0.44564
2599132787  -0.44564
2608414177  -0.44564
2617607087  -0.44565
2627034547  -0.44546
2636641123  -0.44525
2645929771  -0.44509
2654984021  -0.44508
2664186923  -0.44514
2673472427  -0.44515
2683167173  -0.44517
2692782803  -0.44515
2702634443  -0.44499
2711911019  -0.44481
2721177637  -0.44483
2730648653  -0.44484
2739735301  -0.44485
2749272683  -0.44493
2759044349  -0.44459
2768341921  -0.44468
2777779603  -0.44452
2787267779  -0.44448
2796595597  -0.44450
2805928883  -0.44431
2815271453  -0.44433
2825152411  -0.44431
2834484293  -0.44431
2844024907  -0.44418
2853589267  -0.44406
2863309931  -0.44407
2872880603  -0.44373
2882045483  -0.44374
2891391787  -0.44358
2901350161  -0.44329
2910935773  -0.44298
2920515001  -0.44273
2930109373  -0.44254
2939560651  -0.44247
2949150277  -0.44227
2958720229  -0.44223
2968221637  -0.44201
2978202527  -0.44204
2987781613  -0.44192
2997477193  -0.44187
3007570297  -0.44170
3017345399  -0.44153
3026793739  -0.44162
3036560773  -0.44135
3045929801  -0.44141
3055848077  -0.44137
3065475229  -0.44158
3075198677  -0.44158
3085180507  -0.44174
3095242613  -0.44165
3104627551  -0.44166
3114085643  -0.44157
3123818501  -0.44143
3133647739  -0.44120
3143458847  -0.44100
3153146131  -0.44099
3163025851  -0.44102
3172533643  -0.44098
3182671549  -0.44074
3192543149  -0.44072
3202780897  -0.44072
3212384963  -0.44075
3222635303  -0.44071
3232344763  -0.44061
3242338597  -0.44053
3251366479  -0.44047
3260902103  -0.44047
3270339829  -0.44040
3279727889  -0.44043
3289228483  -0.44030
3298850917  -0.44023
3308700211  -0.44034
3318756289  -0.44042
3327881603  -0.44038
3337803431  -0.44021
3347282843  -0.44025
3357360803  -0.44003
3367237373  -0.43997
3377190379  -0.43982
3387046501  -0.43999
3396320131  -0.43997
3406548611  -0.43972
3416404787  -0.43963
3426075613  -0.43972
3436204267  -0.43958
3446105171  -0.43951
3455881883  -0.43961
3465713579  -0.43954
3474939227  -0.43962
3484969109  -0.43948
3494792933  -0.43956
3504938971  -0.43951
3514866067  -0.43952
3524747333  -0.43963
3534689219  -0.43962
3544632757  -0.43976
3554289731  -0.43964
3564354947  -0.43958
3574035151  -0.43965
3583830727  -0.43977
3594087883  -0.43960
3604511021  -0.43961
3615038443  -0.43954
3624665309  -0.43950
3634600603  -0.43956
3644680229  -0.43958
3654871309  -0.43958
3665380997  -0.43973
3675413947  -0.43985
3685569493  -0.43988
3695747131  -0.44003
3705097547  -0.44006
3714956237  -0.43993
3724826269  -0.44001
3735045893  -0.44021
3745129477  -0.44014
3755656199  -0.43999
3765815803  -0.43995
3776399083  -0.43988
3785914357  -0.43998
3796346717  -0.43987
3806820203  -0.43976
3816876139  -0.43968
3827299493  -0.43963
3837585853  -0.43945
3848032691  -0.43935
3858032089  -0.43927
3868105237  -0.43922
3878262659  -0.43888
3888539339  -0.43875
3899020883  -0.43864
3909608783  -0.43856
3919640269  -0.43870
3929631047  -0.43859
3939614131  -0.43852
3950149771  -0.43862
3960450491  -0.43864
3970816819  -0.43856
3980833229  -0.43852
3990750097  -0.43848
4000958867  -0.43837
4010294429  -0.43833
4020490499  -0.43829
4030803197  -0.43812
4040981947  -0.43806
4051173251  -0.43799
4061662109  -0.43786
4072449559  -0.43795
4083127963  -0.43790
4092801451  -0.43781
4103257429  -0.43766
4113684763  -0.43775
4124483023  -0.43773
4134816643  -0.43772
4145336087  -0.43761
4155640547  -0.43770
4166161651  -0.43770
4175672887  -0.43769
4185668419  -0.43768
4196044087  -0.43754
4206577429  -0.43744
4217049659  -0.43748
4227278053  -0.43737
4237753211  -0.43750
4247549861  -0.43753
4257832277  -0.43761
4268593691  -0.43763
4279216691  -0.43764
4290108821  -0.43766
4300934893  -0.43747
4311297659  -0.43732
4321983517  -0.43725
4332288707  -0.43724
4342724707  -0.43710
4353283157  -0.43722
4363631291  -0.43719
4373934427  -0.43717
4384885469  -0.43719
4395387707  -0.43715
4406870803  -0.43728
4416822287  -0.43735
4427515439  -0.43727
4437886147  -0.43714
4448488573  -0.43703
4458501331  -0.43698
4468885543  -0.43683
4479332909  -0.43669
4489278767  -0.43655
4499458163  -0.43652
4510281473  -0.43647
4520766077  -0.43638
4531200371  -0.43630
4541863451  -0.43625
4552387649  -0.43615
4562783333  -0.43617
4573110181  -0.43623
4583484667  -0.43625
4594132391  -0.43609
4604658571  -0.43612
4615258009  -0.43610
4625868301  -0.43613
4636513477  -0.43615
4646479723  -0.43595
4657014199  -0.43592
4668009299  -0.43581
4678582949  -0.43570
4689415987  -0.43565
4700516309  -0.43565
4711247017  -0.43552
4721826587  -0.43556
4731889483  -0.43553
4743058189  -0.43543
4753673629  -0.43544
4764101347  -0.43537
4774582633  -0.43530
4785351283  -0.43522
4796119127  -0.43512
4807360979  -0.43504
4818158117  -0.43497
4829158403  -0.43492
4840170031  -0.43488
4850804269  -0.43487
4861750937  -0.43483
4872574543  -0.43482
4883187493  -0.43472
4893360919  -0.43466
4904415539  -0.43462
4915126087  -0.43452
4925567291  -0.43445
4936702559  -0.43450
4947392381  -0.43458
4958899703  -0.43455
4969230083  -0.43437
4979431817  -0.43433
4989776527  -0.43450
5001045083  -0.43447
5011767301  -0.43447
5022491783  -0.43431
5033047241  -0.43423
5044090801  -0.43422
5054907401  -0.43409
5065377451  -0.43396
5076661367  -0.43402
5087176343  -0.43386
5098231409  -0.43384
5109306619  -0.43382
5120573603  -0.43370
5131385011  -0.43363
5141532367  -0.43360
5152143889  -0.43362
5163012983  -0.43361
5173836299  -0.43355
5184637379  -0.43346
5195374577  -0.43337
5206003217  -0.43336
5217002293  -0.43330
5227554691  -0.43325
5238696709  -0.43330
5249347277  -0.43325
5260967141  -0.43313
5271653411  -0.43299
5282724467  -0.43299
5293557593  -0.43287
5304628291  -0.43272
5315216723  -0.43280
5326037683  -0.43273
5337196651  -0.43258
5347761229  -0.43252
5358882563  -0.43240
5370314797  -0.43231
5381402723  -0.43235
5392213037  -0.43228
5403513503  -0.43226
5415018979  -0.43222
5426127013  -0.43215
5437339651  -0.43209
5448565781  -0.43206
5459239271  -0.43202
5470094083  -0.43200
5480530163  -0.43204
5491658827  -0.43202
5503314077  -0.43209
5514321367  -0.43220
5525222701  -0.43222
5536334311  -0.43212
5547367523  -0.43200
5558249899  -0.43201
5569281103  -0.43205
5580631099  -0.43204
5591715797  -0.43212
5603126491  -0.43204
5613923629  -0.43189
5625279523  -0.43182
5636949011  -0.43188
5647838167  -0.43193
5658810061  -0.43187
5670452009  -0.43176
5681250053  -0.43172
5692144123  -0.43178
5703859429  -0.43176
5714940139  -0.43168
5725990709  -0.43153
5736530791  -0.43141
5748280607  -0.43135
5759727731  -0.43128
5770900133  -0.43134
5782128967  -0.43134
5793114403  -0.43154
5804334469  -0.43152
5814605411  -0.43154
5825831629  -0.43148
5837256989  -0.43148
5848610237  -0.43152
5859567631  -0.43153
5870934221  -0.43159
5882016097  -0.43154
5893212427  -0.43154
5904436427  -0.43152
5916164687  -0.43152
5927554333  -0.43148
5938739717  -0.43143
5950133083  -0.43135
5961341521  -0.43118
5972221657  -0.43103
5983712771  -0.43112
5994413837  -0.43102
6005982149  -0.43094
6016877189  -0.43095
6028435247  -0.43097
6040125239  -0.43093
6051618577  -0.43084
6062997131  -0.43082
6073633477  -0.43079
6085061027  -0.43075
6096342997  -0.43076
6108376181  -0.43070
6119801771  -0.43073
6131138639  -0.43065
6142150243  -0.43071
6153643403  -0.43062
6164448049  -0.43062
6175955267  -0.43047
6187330417  -0.43032
6198614267  -0.43028
6210151517  -0.43018
6221221103  -0.43018
6232755077  -0.43016
6243922229  -0.43015
6254172439  -0.43022
6265576133  -0.43015
6276862993  -0.43011
6287801413  -0.43010
6299399539  -0.43019
6311377253  -0.43014
6322797259  -0.43017
6333800797  -0.43019
6345340669  -0.43023
6357100609  -0.43021
6368529913  -0.43024
6380412803  -0.43026
6391977043  -0.43021
6403607299  -0.43035
6414957889  -0.43036
6425906777  -0.43033
6436881277  -0.43032
6448567231  -0.43024
6460164317  -0.43014
6471382763  -0.43018
6482628227  -0.43014
6494382953  -0.43007
6505971403  -0.43007
6517626931  -0.43011
6529099037  -0.43009
6540592307  -0.43005
6552322421  -0.43007
6563787059  -0.42998
6575231041  -0.43006
6586924411  -0.42994
6597944011  -0.42991
6610452833  -0.43001
6621794437  -0.42991
6633722749  -0.42989
6645443963  -0.42979
6657185417  -0.42982
6668682389  -0.42975
6680094007  -0.42975
6691437523  -0.42979
6703668899  -0.42980
6714965177  -0.42980
6726480011  -0.42971
6737553233  -0.42984
6749162611  -0.42980
6761152493  -0.42968
6772313123  -0.42964
6783778691  -0.42957
6795714979  -0.42954
6808015003  -0.42948
6819587693  -0.42942
6831167633  -0.42939
6842949539  -0.42934
6854770709  -0.42945
6865802803  -0.42942
6877648549  -0.42932
6889174931  -0.42933
6901114309  -0.42935
6912864593  -0.42943
6924541717  -0.42945
6936520771  -0.42946
6948403811  -0.42941
6959616919  -0.42938
6971124427  -0.42937
6982574257  -0.42931
6994404433  -0.42934
7006531393  -0.42930
7017923557  -0.42916
7029219059  -0.42902
7040054537  -0.42896
7051724209  -0.42897
7063389451  -0.42884
7074749483  -0.42875
7086445867  -0.42881
7098095971  -0.42879
7110270683  -0.42881
7121977867  -0.42882
7133342939  -0.42881
7145242693  -0.42882
7157029651  -0.42871
7168381741  -0.42872
7179990677  -0.42875
7191419083  -0.42883
7203382139  -0.42884
7214751917  -0.42880
7226300071  -0.42884
7238343649  -0.42869
7250056777  -0.42872
7261840447  -0.42877
7273767299  -0.42874
7285361921  -0.42863
7297265237  -0.42860
7308535879  -0.42849
7320638537  -0.42851
7332746467  -0.42859
7344481211  -0.42860
7356723359  -0.42856
7368460049  -0.42849
7380227291  -0.42838
7391711357  -0.42840
7403425811  -0.42832
7415630161  -0.42841
7427180869  -0.42838
7438725163  -0.42835
7450747523  -0.42831
7462613357  -0.42830
7474389383  -0.42828
7485699943  -0.42821
7497456269  -0.42827
7509332723  -0.42821
7521542239  -0.42828
7533365317  -0.42822
7545421853  -0.42809
7557401779  -0.42813
7569336331  -0.42814
7580422919  -0.42806
7592146381  -0.42802
7604070433  -0.42795
7616235509  -0.42803
7628080843  -0.42800
7639703107  -0.42795
7651970387  -0.42789
7663422667  -0.42784
7674295813  -0.42782
7686146987  -0.42779
7697926277  -0.42782
7709966083  -0.42782
7721832197  -0.42772
7733730149  -0.42768
7745398231  -0.42770
7756632157  -0.42765
7768620787  -0.42762
7780194991  -0.42763
7792154407  -0.42764
7804178761  -0.42758
7816081411  -0.42763
7828348019  -0.42763
7840744957  -0.42760
7852314527  -0.42756
7864029619  -0.42756
7876075283  -0.42751
7888686101  -0.42754
7900510139  -0.42745
7912123741  -0.42733
7924184843  -0.42731
7936575083  -0.42731
7947795907  -0.42730
7959636499  -0.42737
7972188797  -0.42742
7984181437  -0.42744
7996292659  -0.42736
8008517317  -0.42732
8020382021  -0.42730
8031747391  -0.42728
8043754283  -0.42715
8055653761  -0.42711
8067312557  -0.42716
8079069563  -0.42710
8091146179  -0.42702
8103181771  -0.42698
8115063181  -0.42688
8126705677  -0.42690
8139285533  -0.42682
8151245909  -0.42680
8163546283  -0.42681
8175470923  -0.42669
8187139469  -0.42664
8199362321  -0.42666
8211378953  -0.42667
8223730939  -0.42663
8235961771  -0.42657
8248251769  -0.42653
8260492993  -0.42654
8272868203  -0.42650
8284800851  -0.42653
8297467957  -0.42653
8309310589  -0.42655
8321388253  -0.42658
8333542493  -0.42651
8346034243  -0.42646
8357622571  -0.42644
8369958131  -0.42643
8381905513  -0.42643
8394363587  -0.42635
8406371797  -0.42630
8418546139  -0.42629
8430608827  -0.42625
8442892859  -0.42624
8455062403  -0.42625
8467606811  -0.42612
8479658069  -0.42612
8490857509  -0.42610
8503678387  -0.42602
8516010791  -0.42591
8528328509  -0.42592
8540031067  -0.42588
8552413459  -0.42585
8564883443  -0.42578
8577505477  -0.42569
8588770207  -0.42571
8601135611  -0.42569
8613362221  -0.42562
8625505919  -0.42560
8637673763  -0.42562
8649904499  -0.42560
8661992093  -0.42552
8674074517  -0.42556
8685486613  -0.42554
8697780739  -0.42548
8709492941  -0.42546
8721960119  -0.42539
8734241533  -0.42544
8745877963  -0.42544
8758372169  -0.42545
8769917371  -0.42547
8782445611  -0.42542
8794970017  -0.42540
8807785309  -0.42532
8819656877  -0.42530
8832721789  -0.42526
8844966847  -0.42522
8857205803  -0.42520
8868798307  -0.42519
8881098211  -0.42522
8893333213  -0.42505
8905782917  -0.42501
8918902997  -0.42495
8931432617  -0.42493
8944033843  -0.42490
8956562113  -0.42484
8968370413  -0.42484
8980323179  -0.42478
8992027151  -0.42477
9004177709  -0.42475
9016486051  -0.42475
9029025667  -0.42476
9041064079  -0.42485
9052511077  -0.42484
9064601677  -0.42483
9076815467  -0.42486
9088961587  -0.42488
9101113741  -0.42483
9113364683  -0.42487
9125594519  -0.42489
9138141851  -0.42489
9149969069  -0.42486
9162258037  -0.42481
9174403627  -0.42476
9186777923  -0.42473
9199323647  -0.42475
9211470137  -0.42471
9223928101  -0.42477
9236091659  -0.42475
9248351363  -0.42484
9260924261  -0.42485
9273288977  -0.42479
9285381877  -0.42470
9297843089  -0.42467
9310416211  -0.42463
9323115283  -0.42464
9335198869  -0.42461
9347749237  -0.42458
9360402599  -0.42453
9373015103  -0.42452
9385305653  -0.42449
9397913093  -0.42449
9410704669  -0.42444
9422823211  -0.42440
9435353569  -0.42440
9447623651  -0.42440
9460228861  -0.42442
9472618453  -0.42439
9485185771  -0.42431
9497522597  -0.42427
9510647057  -0.42417
9522821941  -0.42413
9535485697  -0.42422
9548435779  -0.42423
9560872583  -0.42414
9573463171  -0.42413
9585795007  -0.42407
9598203403  -0.42404
9611159863  -0.42413
9623196211  -0.42417
9635856869  -0.42416
9648686611  -0.42419
9661129957  -0.42419
9673695683  -0.42422
9686173669  -0.42423
9699368093  -0.42423
9712134577  -0.42422
9723840437  -0.42423
9736379761  -0.42424
9748995499  -0.42416
9761768293  -0.42419
9774223883  -0.42417
9787107877  -0.42414
9799388171  -0.42407
9811854781  -0.42406
9824389921  -0.42408
9837034387  -0.42403
9849385901  -0.42400
9861561299  -0.42395
9873817201  -0.42397
9886940981  -0.42401
9899753569  -0.42398
9911940331  -0.42392
9924835861  -0.42386
9937487899  -0.42380
9949976581  -0.42384
9962895259  -0.42372
9974775259  -0.42374
9987612923  -0.42360


==> data/prime_unwt_r2_p7.dat <==
389  -5.0
433  -4.0
563  -4.33333
571  -4.25
643  -4.0
709  -4.0
997  -4.0
997  -3.75
1171  -3.44444
1483  -3.4
1531  -3.45454
1613  -3.5
1621  -3.38461
1627  -3.42857
1873  -3.46666
1907  -3.375
1913  -3.29411
1933  -3.11111
2027  -3.05263
2089  -3.0
2251  -2.95238
2677  -2.90909
2797  -3.0
2837  -2.91666
2843  -2.8
2953  -2.69230
3779  -2.70370
3967  -2.64285
4139  -2.48275
4357  -2.46666
4481  -2.41935
4547  -2.40625
4799  -2.45454
5171  -2.41176
5741  -2.42857
5813  -2.41666
6011  -2.32432
6043  -2.31578
6199  -2.30769
6571  -2.275
6691  -2.29268
7019  -2.28571
7451  -2.34883
7541  -2.31818
7669  -2.37777
7867  -2.39130
8219  -2.34042
8363  -2.33333
8443  -2.28571
8699  -2.26
8747  -2.29411
10091  -2.18032
11467  -2.08450
13649  -2.0
16363  -2.02197
18397  -1.93069
21737  -1.87387
22619  -1.74380
24379  -1.59541
27773  -1.64539
30931  -1.56291
32621  -1.45962
36191  -1.39181
37781  -1.36464
41131  -1.44502
44491  -1.42288
49411  -1.40284
52147  -1.34841
55339  -1.28138
57059  -1.28215
61723  -1.24701
66587  -1.24521
69697  -1.19926
72577  -1.18861
75743  -1.16151
83101  -1.14617
87539  -1.16720
89963  -1.19937
94117  -1.23564
96787  -1.21407
101159  -1.23076
104947  -1.22714
109367  -1.21563
110431  -1.17322
112657  -1.16624
115211  -1.17456
118907  -1.18734
123817  -1.17339
128683  -1.15777
134033  -1.13605
141301  -1.10643
143281  -1.12581
145963  -1.15074
152837  -1.13097
157141  -1.11405
164443  -1.12175
211319  -1.06988
281243  -1.07560
346051  -1.05493
407573  -1.01664
526739  -0.99545
10566379  -0.64396
24528271  -0.60819
40712251  -0.59553
58661621  -0.57270
78344459  -0.56084
82287883  -0.55866
86659757  -0.55615
91080337  -0.55596
95463073  -0.55513
99873811  -0.55575
104430947  -0.55427
109067249  -0.55179
113324863  -0.54864
117941741  -0.54765
122513621  -0.54589
127135091  -0.54274
131872739  -0.54097
136609523  -0.54254
141682789  -0.53924
146535157  -0.53871
151303303  -0.53845
156375179  -0.53621
161432767  -0.53422
166482191  -0.53411
171717163  -0.53348
176731469  -0.53085
181848409  -0.52992
186789467  -0.52820
191940197  -0.52738
197073413  -0.52631
202631659  -0.52561
207601747  -0.52678
212821523  -0.52677
218128571  -0.52577
223475851  -0.52548
228568211  -0.52273
234006427  -0.52164
239604493  -0.52165
244876831  -0.52281
250369201  -0.52232
255916043  -0.52045
261474781  -0.51904
266977943  -0.51751
272613811  -0.51706
277969787  -0.51602
283590283  -0.51496
289250477  -0.51437
294834311  -0.51420
300771143  -0.51326
306443771  -0.51326
311845483  -0.51253
317837459  -0.51215
323557049  -0.51185
329389283  -0.51039
335224763  -0.50956
341156911  -0.50888
347072767  -0.50832
353058373  -0.50751
358823821  -0.50719
364669939  -0.50720
370588391  -0.50576
376371917  -0.50604
382408813  -0.50656
388388381  -0.50543
394475621  -0.50436
400601407  -0.50397
406448747  -0.50340
412700797  -0.50325
418794443  -0.50334
425236711  -0.50250
431332477  -0.50271
437454107  -0.50241
443663819  -0.50178
449598307  -0.50256
455869259  -0.50184
462103309  -0.50057
468384011  -0.50076
474833897  -0.50019
481211593  -0.49990
487791793  -0.49978
494130691  -0.50002
500639791  -0.50003
507112181  -0.49989
513558667  -0.49918
519993413  -0.49892
526771099  -0.49835
533302519  -0.49809
539838661  -0.49790
545893571  -0.49737
552353827  -0.49622
558928291  -0.49604
565456069  -0.49582
572148611  -0.49566
578969873  -0.49565
585525131  -0.49628
592105273  -0.49549
598670659  -0.49554
605480399  -0.49484
612196999  -0.49502
618965629  -0.49432
625809869  -0.49436
632745073  -0.49375
639316891  -0.49379
646183613  -0.49327
652791781  -0.49268
659674573  -0.49167
666340561  -0.49153
673046477  -0.49129
680027669  -0.49053
687007949  -0.49046
693771899  -0.49024
700652287  -0.48986
707730853  -0.49037
714416509  -0.49077
721082443  -0.48998
728132227  -0.49007
735326297  -0.48988
742115123  -0.48962
748989499  -0.48940
755810641  -0.48979
762622067  -0.48929
769566437  -0.48865
776837827  -0.48865
783959509  -0.48831
791297641  -0.48795
798404941  -0.48749
805816043  -0.48737
812710117  -0.48715
819797597  -0.48760
827058149  -0.48780
834328571  -0.48732
841501747  -0.48787
848705087  -0.48764
856080773  -0.48752
862990691  -0.48791
870353317  -0.48796
877641491  -0.48769
884784683  -0.48810
891972379  -0.48808
899299061  -0.48780
906925079  -0.48765
914322691  -0.48742
921473461  -0.48689
928774027  -0.48627
936138481  -0.48602
943698787  -0.48582
951051181  -0.48556
958747897  -0.48507
966228443  -0.48510
973921021  -0.48575
981121019  -0.48527
988611821  -0.48506
995880637  -0.48510
1003537529  -0.48430
1011171907  -0.48416
1018310357  -0.48384
1025850029  -0.48394
1033142093  -0.48374
1040644349  -0.48317
1048429787  -0.48338
1055816857  -0.48360
1063819571  -0.48341
1071595237  -0.48319
1079172607  -0.48302
1086815123  -0.48277
1094347099  -0.48263
1102392923  -0.48228
1110032837  -0.48225
1117968347  -0.48221
1125946391  -0.48161
1133790157  -0.48190
1141571413  -0.48149
1148970469  -0.48113
1156868893  -0.48061
1164324131  -0.48050
1171925257  -0.48026
1179562003  -0.48005
1187524229  -0.48005
1195432619  -0.48040
1203767209  -0.48056
1211152571  -0.48043
1218962053  -0.48016
1227010859  -0.48035
1234501381  -0.48026
1242498409  -0.48029
1250299909  -0.48025
1258164283  -0.47980
1265899367  -0.47991
1273345669  -0.47948
1281234683  -0.47921
1289115307  -0.47901
1297186937  -0.47876
1305458389  -0.47824
1313592857  -0.47794
1321640269  -0.47794
1329157171  -0.47802
1337008411  -0.47790
1344982073  -0.47795
1353348089  -0.47821
1361376461  -0.47826
1369426853  -0.47813
1377104203  -0.47816
1385291533  -0.47829
1393055101  -0.47816
1401669793  -0.47826
1409876953  -0.47848
1418202613  -0.47809
1426144219  -0.47763
1434213923  -0.47760
1442456299  -0.47757
1450627741  -0.47792
1458452857  -0.47765
1466588341  -0.47759
1474886107  -0.47735
1483080281  -0.47694
1491298379  -0.47676
1499324293  -0.47635
1507770907  -0.47645
1515551137  -0.47661
1524309109  -0.47616
1532816653  -0.47623
1540818413  -0.47607
1549091891  -0.47622
1557710533  -0.47664
1566122219  -0.47642
1574443837  -0.47601
1582336363  -0.47602
1590570811  -0.47584
1598757541  -0.47579
1607098499  -0.47570
1615662317  -0.47563
1624125499  -0.47572
1632764957  -0.47555
1641164599  -0.47563
1649256659  -0.47533
1657847923  -0.47567
1666358137  -0.47556
1675187299  -0.47576
1683784547  -0.47551
1692331541  -0.47534
1700827157  -0.47511
1708899763  -0.47518
1717305211  -0.47517
1725719987  -0.47507
1734514337  -0.47463
1743025897  -0.47467
1751170427  -0.47413
1759892363  -0.47397
1768154629  -0.47401
1776228331  -0.47368
1784831663  -0.47370
1793386403  -0.47384
1802012867  -0.47387
1810610297  -0.47403
1819215467  -0.47377
1827764317  -0.47353
1836100859  -0.47335
1844558179  -0.47296
1853383261  -0.47293
1862086763  -0.47269
1870688773  -0.47281
1879516927  -0.47316
1888400951  -0.47303
1896841337  -0.47288
1905314407  -0.47288
1913889403  -0.47303
1922757203  -0.47292
1931474803  -0.47286
1940271029  -0.47297
1949050853  -0.47295
1958246701  -0.47287
1966794283  -0.47250
1975234993  -0.47253
1984088297  -0.47296
1992862819  -0.47261
2002191173  -0.47278
2010751843  -0.47264
2019685411  -0.47256
2028444577  -0.47278
2036855771  -0.47269
2045669117  -0.47260
2054797457  -0.47261
2063985403  -0.47241
2072485307  -0.47262
2081302481  -0.47230
2090655341  -0.47244
2099483767  -0.47255
2108148187  -0.47259
2116831511  -0.47233
2125967143  -0.47245
2135221939  -0.47200
2143953101  -0.4723
2152829251  -0.47212
2161668583  -0.47228
2170621097  -0.47237
2179158539  -0.47236
2188248061  -0.47237
2197412473  -0.4724
2206261801  -0.47233
2215158109  -0.47212
2224266049  -0.47191
2233505411  -0.47197
2242506083  -0.47209
2251617727  -0.47191
2260660177  -0.47168
2269404233  -0.47158
2278197191  -0.47124
2287198027  -0.47132
2296408651  -0.47119
2305536301  -0.47089
2313967387  -0.47082
2322906347  -0.47098
2331865247  -0.47080
2340974621  -0.47092
2350183481  -0.47098
2359419019  -0.47099
2368326533  -0.47094
2376832637  -0.47067
2385963337  -0.47028
2395130483  -0.47023
2404322677  -0.47004
2413764763  -0.46995
2423118349  -0.46976
2432696507  -0.46966
2442159989  -0.46975
2450935099  -0.46969
2459651521  -0.46958
2468875837  -0.46951
2477870299  -0.46960
2486982499  -0.46956
2495920319  -0.46952
2505354769  -0.46922
2514917917  -0.46908
2524095709  -0.46915
2533652119  -0.46919
2543145439  -0.46911
2552546629  -0.46925
2561962043  -0.46905
2571405659  -0.46897
2580702427  -0.46868
2589843437  -0.46870
2599132787  -0.46873
2608414177  -0.46882
2617607087  -0.46864
2627034547  -0.46891
2636641123  -0.46911
2645929771  -0.46908
2654984021  -0.46895
2664186923  -0.46923
2673472427  -0.46937
2683167173  -0.46940
2692782803  -0.46930
2702634443  -0.46911
2711911019  -0.46895
2721177637  -0.46889
2730648653  -0.46885
2739735301  -0.46910
2749272683  -0.46923
2759044349  -0.46938
2768341921  -0.46913
2777779603  -0.46912
2787267779  -0.46910
2796595597  -0.46934
2805928883  -0.46912
2815271453  -0.46903
2825152411  -0.46867
2834484293  -0.46868
2844024907  -0.46879
2853589267  -0.46853
2863309931  -0.46843
2872880603  -0.46851
2882045483  -0.46849
2891391787  -0.46807
2901350161  -0.46791
2910935773  -0.46778
2920515001  -0.46765
2930109373  -0.46773
2939560651  -0.46783
2949150277  -0.46773
2958720229  -0.46786
2968221637  -0.46787
2978202527  -0.46782
2987781613  -0.46766
2997477193  -0.46743
3007570297  -0.46722
3017345399  -0.46706
3026793739  -0.46698
3036560773  -0.46683
3045929801  -0.46677
3055848077  -0.46661
3065475229  -0.46655
3075198677  -0.46647
3085180507  -0.46623
3095242613  -0.46644
3104627551  -0.46641
3114085643  -0.46629
3123818501  -0.46629
3133647739  -0.46650
3143458847  -0.46653
3153146131  -0.46653
3163025851  -0.46646
3172533643  -0.46638
3182671549  -0.46628
3192543149  -0.46610
3202780897  -0.46605
3212384963  -0.46586
3222635303  -0.46574
3232344763  -0.46585
3242338597  -0.46593
3251366479  -0.46571
3260902103  -0.46567
3270339829  -0.46563
3279727889  -0.46544
3289228483  -0.46527
3298850917  -0.46496
3308700211  -0.46491
3318756289  -0.46496
3327881603  -0.46511
3337803431  -0.46508
3347282843  -0.46516
3357360803  -0.46523
3367237373  -0.46499
3377190379  -0.46499
3387046501  -0.46500
3396320131  -0.46504
3406548611  -0.46508
3416404787  -0.46520
3426075613  -0.46508
3436204267  -0.46536
3446105171  -0.46554
3455881883  -0.46530
3465713579  -0.46549
3474939227  -0.46556
3484969109  -0.46542
3494792933  -0.46533
3504938971  -0.46543
3514866067  -0.46536
3524747333  -0.46524
3534689219  -0.46519
3544632757  -0.46511
3554289731  -0.46510
3564354947  -0.46511
3574035151  -0.46511
3583830727  -0.46510
3594087883  -0.46493
3604511021  -0.46491
3615038443  -0.46478
3624665309  -0.46465
3634600603  -0.46433
3644680229  -0.46450
3654871309  -0.46454
3665380997  -0.46439
3675413947  -0.46411
3685569493  -0.46393
3695747131  -0.46383
3705097547  -0.46386
3714956237  -0.46403
3724826269  -0.46415
3735045893  -0.46412
3745129477  -0.46420
3755656199  -0.46435
3765815803  -0.46449
3776399083  -0.46466
3785914357  -0.46478
3796346717  -0.46458
3806820203  -0.46452
3816876139  -0.46444
3827299493  -0.46424
3837585853  -0.46422
3848032691  -0.46427
3858032089  -0.46421
3868105237  -0.46402
3878262659  -0.46389
3888539339  -0.46399
3899020883  -0.46385
3909608783  -0.46370
3919640269  -0.46385
3929631047  -0.46392
3939614131  -0.46388
3950149771  -0.46362
3960450491  -0.46361
3970816819  -0.46363
3980833229  -0.46353
3990750097  -0.46362
4000958867  -0.46358
4010294429  -0.46362
4020490499  -0.46371
4030803197  -0.46351
4040981947  -0.46337
4051173251  -0.46343
4061662109  -0.46333
4072449559  -0.46333
4083127963  -0.46329
4092801451  -0.46332
4103257429  -0.46321
4113684763  -0.46321
4124483023  -0.46323
4134816643  -0.46326
4145336087  -0.46329
4155640547  -0.46331
4166161651  -0.46328
4175672887  -0.46338
4185668419  -0.46322
4196044087  -0.46324
4206577429  -0.46315
4217049659  -0.46321
4227278053  -0.46324
4237753211  -0.46326
4247549861  -0.46341
4257832277  -0.46340
4268593691  -0.46344
4279216691  -0.46336
4290108821  -0.46321
4300934893  -0.46322
4311297659  -0.46331
4321983517  -0.46321
4332288707  -0.46309
4342724707  -0.46285
4353283157  -0.46293
4363631291  -0.46277
4373934427  -0.46277
4384885469  -0.46282
4395387707  -0.46268
4406870803  -0.46255
4416822287  -0.46262
4427515439  -0.46255
4437886147  -0.46262
4448488573  -0.46251
4458501331  -0.46238
4468885543  -0.46225
4479332909  -0.46209
4489278767  -0.46230
4499458163  -0.46224
4510281473  -0.46215
4520766077  -0.46216
4531200371  -0.46226
4541863451  -0.46220
4552387649  -0.46211
4562783333  -0.46207
4573110181  -0.46201
4583484667  -0.46197
4594132391  -0.46194
4604658571  -0.46171
4615258009  -0.46161
4625868301  -0.46164
4636513477  -0.46164
4646479723  -0.46165
4657014199  -0.46175
4668009299  -0.46171
4678582949  -0.46161
4689415987  -0.46153
4700516309  -0.46170
4711247017  -0.46150
4721826587  -0.46143
4731889483  -0.46141
4743058189  -0.46149
4753673629  -0.46135
4764101347  -0.46123
4774582633  -0.46123
4785351283  -0.46111
4796119127  -0.46123
4807360979  -0.46101
4818158117  -0.46097
4829158403  -0.46091
4840170031  -0.46095
4850804269  -0.46107
4861750937  -0.46097
4872574543  -0.46084
4883187493  -0.46068
4893360919  -0.46064
4904415539  -0.46051
4915126087  -0.46046
4925567291  -0.46059
4936702559  -0.46060
4947392381  -0.46075
4958899703  -0.46071
4969230083  -0.46055
4979431817  -0.46050
4989776527  -0.46052
5001045083  -0.46035
5011767301  -0.46047
5022491783  -0.46047
5033047241  -0.46040
5044090801  -0.46048
5054907401  -0.46037
5065377451  -0.46040
5076661367  -0.46038
5087176343  -0.46018
5098231409  -0.46015
5109306619  -0.46026
5120573603  -0.46025
5131385011  -0.46035
5141532367  -0.46035
5152143889  -0.46043
5163012983  -0.46037
5173836299  -0.46029
5184637379  -0.46026
5195374577  -0.46030
5206003217  -0.46027
5217002293  -0.46035
5227554691  -0.46031
5238696709  -0.46036
5249347277  -0.46033
5260967141  -0.46036
5271653411  -0.46029
5282724467  -0.46027
5293557593  -0.46040
5304628291  -0.46048
5315216723  -0.46031
5326037683  -0.46045
5337196651  -0.46026
5347761229  -0.46016
5358882563  -0.46007
5370314797  -0.46009
5381402723  -0.46015
5392213037  -0.46021
5403513503  -0.46011
5415018979  -0.46008
5426127013  -0.46004
5437339651  -0.45999
5448565781  -0.45981
5459239271  -0.45996
5470094083  -0.45994
5480530163  -0.45997
5491658827  -0.46016
5503314077  -0.45998
5514321367  -0.46001
5525222701  -0.45993
5536334311  -0.45980
5547367523  -0.45970
5558249899  -0.45977
5569281103  -0.45983
5580631099  -0.45979
5591715797  -0.45990
5603126491  -0.45981
5613923629  -0.45979
5625279523  -0.45976
5636949011  -0.45964
5647838167  -0.45942
5658810061  -0.45945
5670452009  -0.45951
5681250053  -0.45944
5692144123  -0.45932
5703859429  -0.45930
5714940139  -0.45944
5725990709  -0.45935
5736530791  -0.45939
5748280607  -0.45932
5759727731  -0.45935
5770900133  -0.45939
5782128967  -0.45937
5793114403  -0.45949
5804334469  -0.45948
5814605411  -0.45943
5825831629  -0.45938
5837256989  -0.45945
5848610237  -0.45954
5859567631  -0.45939
5870934221  -0.45920
5882016097  -0.45909
5893212427  -0.45911
5904436427  -0.45909
5916164687  -0.45902
5927554333  -0.45898
5938739717  -0.45901
5950133083  -0.45900
5961341521  -0.45895
5972221657  -0.45907
5983712771  -0.45910
5994413837  -0.45888
6005982149  -0.45890
6016877189  -0.45880
6028435247  -0.45864
6040125239  -0.45849
6051618577  -0.45855
6062997131  -0.45857
6073633477  -0.45859
6085061027  -0.45855
6096342997  -0.45851
6108376181  -0.45857
6119801771  -0.45848
6131138639  -0.45840
6142150243  -0.45840
6153643403  -0.45831
6164448049  -0.45822
6175955267  -0.45821
6187330417  -0.45813
6198614267  -0.45815
6210151517  -0.45821
6221221103  -0.45817
6232755077  -0.45810
6243922229  -0.45804
6254172439  -0.45808
6265576133  -0.45799
6276862993  -0.45794
6287801413  -0.45781
6299399539  -0.45775
6311377253  -0.45759
6322797259  -0.45769
6333800797  -0.45765
6345340669  -0.45773
6357100609  -0.45761
6368529913  -0.45756
6380412803  -0.45757
6391977043  -0.45748
6403607299  -0.45743
6414957889  -0.45738
6425906777  -0.45735
6436881277  -0.45733
6448567231  -0.45726
6460164317  -0.45725
6471382763  -0.45719
6482628227  -0.45734
6494382953  -0.45745
6505971403  -0.45725
6517626931  -0.45721
6529099037  -0.45718
6540592307  -0.45723
6552322421  -0.45731
6563787059  -0.45739
6575231041  -0.45748
6586924411  -0.45749
6597944011  -0.45745
6610452833  -0.45750
6621794437  -0.45745
6633722749  -0.45745
6645443963  -0.45730
6657185417  -0.45729
6668682389  -0.45725
6680094007  -0.45720
6691437523  -0.45707
6703668899  -0.45701
6714965177  -0.45707
6726480011  -0.45715
6737553233  -0.45710
6749162611  -0.45707
6761152493  -0.45695
6772313123  -0.45682
6783778691  -0.45677
6795714979  -0.45672
6808015003  -0.45665
6819587693  -0.45652
6831167633  -0.45652
6842949539  -0.45661
6854770709  -0.45662
6865802803  -0.45659
6877648549  -0.45657
6889174931  -0.45656
6901114309  -0.45663
6912864593  -0.45664
6924541717  -0.45653
6936520771  -0.45653
6948403811  -0.45651
6959616919  -0.45657
6971124427  -0.45658
6982574257  -0.45663
6994404433  -0.45660
7006531393  -0.45660
7017923557  -0.45651
7029219059  -0.45641
7040054537  -0.45652
7051724209  -0.45650
7063389451  -0.45659
7074749483  -0.45655
7086445867  -0.45647
7098095971  -0.45649
7110270683  -0.45643
7121977867  -0.45647
7133342939  -0.45658
7145242693  -0.45653
7157029651  -0.45659
7168381741  -0.45658
7179990677  -0.45658
7191419083  -0.45671
7203382139  -0.45660
7214751917  -0.45657
7226300071  -0.45659
7238343649  -0.45655
7250056777  -0.45654
7261840447  -0.45655
7273767299  -0.45646
7285361921  -0.45631
7297265237  -0.45647
7308535879  -0.45648
7320638537  -0.45647
7332746467  -0.45642
7344481211  -0.45631
7356723359  -0.45632
7368460049  -0.45618
7380227291  -0.45615
7391711357  -0.45599
7403425811  -0.45600
7415630161  -0.45593
7427180869  -0.45601
7438725163  -0.45584
7450747523  -0.45572
7462613357  -0.45563
7474389383  -0.45573
7485699943  -0.45568
7497456269  -0.45580
7509332723  -0.45587
7521542239  -0.45581
7533365317  -0.45581
7545421853  -0.45573
7557401779  -0.45565
7569336331  -0.45565
7580422919  -0.45564
7592146381  -0.45571
7604070433  -0.45571
7616235509  -0.45573
7628080843  -0.45588
7639703107  -0.45590
7651970387  -0.45587
7663422667  -0.45584
7674295813  -0.45581
7686146987  -0.45587
7697926277  -0.45588
7709966083  -0.45589
7721832197  -0.45576
7733730149  -0.45567
7745398231  -0.45572
7756632157  -0.45572
7768620787  -0.45567
7780194991  -0.45568
7792154407  -0.45571
7804178761  -0.45574
7816081411  -0.45571
7828348019  -0.45575
7840744957  -0.45562
7852314527  -0.45565
7864029619  -0.45563
7876075283  -0.45561
7888686101  -0.45563
7900510139  -0.45557
7912123741  -0.45561
7924184843  -0.45566
7936575083  -0.45563
7947795907  -0.45555
7959636499  -0.45546
7972188797  -0.45552
7984181437  -0.45556
7996292659  -0.45549
8008517317  -0.45549
8020382021  -0.45552
8031747391  -0.45562
8043754283  -0.45566
8055653761  -0.45566
8067312557  -0.45574
8079069563  -0.45564
8091146179  -0.45565
8103181771  -0.45562
8115063181  -0.45543
8126705677  -0.45552
8139285533  -0.45552
8151245909  -0.45548
8163546283  -0.45532
8175470923  -0.45536
8187139469  -0.45536
8199362321  -0.45535
8211378953  -0.45529
8223730939  -0.45529
8235961771  -0.45526
8248251769  -0.45525
8260492993  -0.45519
8272868203  -0.45515
8284800851  -0.45515
8297467957  -0.45514
8309310589  -0.45514
8321388253  -0.45506
8333542493  -0.45499
8346034243  -0.45492
8357622571  -0.45495
8369958131  -0.45489
8381905513  -0.45484
8394363587  -0.45474
8406371797  -0.45470
8418546139  -0.45471
8430608827  -0.45472
8442892859  -0.45459
8455062403  -0.45455
8467606811  -0.45449
8479658069  -0.45441
8490857509  -0.45441
8503678387  -0.45438
8516010791  -0.45432
8528328509  -0.45439
8540031067  -0.45437
8552413459  -0.45441
8564883443  -0.45430
8577505477  -0.45422
8588770207  -0.45418
8601135611  -0.45420
8613362221  -0.45426
8625505919  -0.45427
8637673763  -0.45429
8649904499  -0.45438
8661992093  -0.45430
8674074517  -0.45425
8685486613  -0.45431
8697780739  -0.45433
8709492941  -0.45431
8721960119  -0.45444
8734241533  -0.45432
8745877963  -0.45439
8758372169  -0.45437
8769917371  -0.45440
8782445611  -0.45428
8794970017  -0.45422
8807785309  -0.45425
8819656877  -0.45422
8832721789  -0.45411
8844966847  -0.45410
8857205803  -0.45403
8868798307  -0.45405
8881098211  -0.45397
8893333213  -0.45385
8905782917  -0.45385
8918902997  -0.45375
8931432617  -0.45372
8944033843  -0.45367
8956562113  -0.45357
8968370413  -0.45357
8980323179  -0.45362
8992027151  -0.45358
9004177709  -0.45358
9016486051  -0.45349
9029025667  -0.45356
9041064079  -0.45348
9052511077  -0.45342
9064601677  -0.45349
9076815467  -0.45356
9088961587  -0.45347
9101113741  -0.45343
9113364683  -0.45345
9125594519  -0.45355
9138141851  -0.45358
9149969069  -0.45358
9162258037  -0.45355
9174403627  -0.45347
9186777923  -0.45346
9199323647  -0.45354
9211470137  -0.45343
9223928101  -0.45330
9236091659  -0.45315
9248351363  -0.45311
9260924261  -0.45304
9273288977  -0.45299
9285381877  -0.45300
9297843089  -0.45297
9310416211  -0.45295
9323115283  -0.45305
9335198869  -0.45297
9347749237  -0.45292
9360402599  -0.45291
9373015103  -0.45287
9385305653  -0.45301
9397913093  -0.45302
9410704669  -0.45291
9422823211  -0.45280
9435353569  -0.45290
9447623651  -0.45284
9460228861  -0.45291
9472618453  -0.45294
9485185771  -0.45288
9497522597  -0.45285
9510647057  -0.45285
9522821941  -0.45292
9535485697  -0.45302
9548435779  -0.45300
9560872583  -0.45305
9573463171  -0.45300
9585795007  -0.45295
9598203403  -0.45292
9611159863  -0.45289
9623196211  -0.45294
9635856869  -0.45284
9648686611  -0.45275
9661129957  -0.45282
9673695683  -0.45283
9686173669  -0.45275
9699368093  -0.45269
9712134577  -0.45280
9723840437  -0.45281
9736379761  -0.45278
9748995499  -0.45275
9761768293  -0.45274
9774223883  -0.45267
9787107877  -0.45274
9799388171  -0.45274
9811854781  -0.45286
9824389921  -0.45282
9837034387  -0.45292
9849385901  -0.45302
9861561299  -0.45302
9873817201  -0.45298
9886940981  -0.45307
9899753569  -0.45301
9911940331  -0.45301
9924835861  -0.45305
9937487899  -0.45293
9949976581  -0.45294
9962895259  -0.45299
9974775259  -0.45303
9987612923  -0.45298


==> data/prime_unwt_r3_p5.dat <==
5077  -4.0
11197  -3.0
16811  -2.66666
18097  -3.0
22481  -3.0
26171  -3.0
27773  -2.85714
28571  -2.75
35083  -2.66666
36739  -2.6
39023  -2.54545
39883  -2.5
43669  -2.53846
46307  -2.5
47087  -2.46666
49411  -2.4375
49831  -2.41176
61651  -2.44444
64763  -2.42105
65563  -2.5
72091  -2.52380
72379  -2.45454
72701  -2.47826
75781  -2.41666
82763  -2.48
88337  -2.53846
88883  -2.44444
97423  -2.42857
98081  -2.44827
98597  -2.5
104491  -2.51612
105883  -2.5
108343  -2.54545
112771  -2.5
113131  -2.51428
113749  -2.52777
115021  -2.54054
119689  -2.55263
121763  -2.53846
124721  -2.525
136277  -2.51219
141319  -2.47619
150011  -2.48837
153523  -2.43181
153749  -2.44444
157649  -2.43478
166723  -2.38297
166949  -2.39583
170603  -2.34693
171163  -2.38
171299  -2.31372
200357  -2.29508
231589  -2.19718
270737  -2.14814
283949  -2.14285
312709  -2.19801
339517  -2.16216
370619  -2.12396
389003  -2.11450
417491  -2.07801
448363  -2.01324
475243  -1.98136
506887  -1.98245
584869  -1.93370
600877  -1.87958
629653  -1.88557
658549  -1.89573
686051  -1.90950
732331  -1.90043
776869  -1.86721
822853  -1.84860
864629  -1.83908
901861  -1.84870
934001  -1.84697
985571  -1.83161
1058507  -1.82059
1111703  -1.82958
1136699  -1.81619
1173593  -1.82175
1202959  -1.80351
1250003  -1.81481
1275877  -1.78670
1307051  -1.78706
1355357  -1.79265
1413029  -1.79539
1451719  -1.79052
1493677  -1.78588
1544863  -1.78622
1591631  -1.78190
1655029  -1.76643
1696517  -1.76274
1753931  -1.75704
1781099  -1.75371
1825531  -1.76299
1865957  -1.75763
1927397  -1.76047
2401667  -1.74542
2926291  -1.70470
3475909  -1.68164
4057451  -1.67702
5060477  -1.64272
91713379  -1.32072
211411061  -1.24824
345399371  -1.22115
496361051  -1.20209
659760677  -1.18138
664960187  -1.18007
671353723  -1.17998
678118159  -1.17835
683267749  -1.17718
689451557  -1.17616
696309181  -1.17560
703526101  -1.17593
710224091  -1.17361
716871223  -1.17279
721779029  -1.17345
728635507  -1.17313
735337181  -1.17254
740252693  -1.17275
747071653  -1.17231
753525043  -1.17157
759009061  -1.17096
765950597  -1.17017
772633039  -1.16927
777234989  -1.16932
784109269  -1.16700
790988119  -1.16624
796058171  -1.16565
803178449  -1.16576
810253663  -1.16495
814953413  -1.16423
822196171  -1.16367
829011077  -1.16350
834477211  -1.16398
840832523  -1.16329
848187203  -1.16291
855197131  -1.16313
860653457  -1.16227
867778147  -1.16254
874258523  -1.16174
879969241  -1.16134
886682029  -1.16035
893279987  -1.16095
898578341  -1.16132
907047187  -1.16088
913907003  -1.16031
918299891  -1.15860
925393789  -1.15866
932252843  -1.15849
937608059  -1.15849
945144139  -1.15893
952179929  -1.15827
957371549  -1.15836
965649187  -1.15816
972801377  -1.15777
978195499  -1.15881
984883969  -1.15893
991851307  -1.15856
996986843  -1.15852
1005155189  -1.15747
1012338539  -1.15676
1017359461  -1.15681
1024079627  -1.15604
1031009347  -1.15497
1038510659  -1.15413
1043890307  -1.15355
1050985297  -1.15288
1058064251  -1.15223
1062974821  -1.15222
1069457723  -1.15249
1077255841  -1.15289
1082726849  -1.15260
1090092259  -1.15083
1097405479  -1.15042
1104185723  -1.15087
1111844647  -1.15026
1120155083  -1.15029
1125529243  -1.14970
1133455429  -1.14934
1141272007  -1.14916
1146842467  -1.14977
1153588789  -1.14954
1160642699  -1.14885
1166373589  -1.14816
1174215131  -1.14802
1182001237  -1.14776
1187815591  -1.14732
1195121891  -1.14735
1203947203  -1.14756
1209699487  -1.14765
1216920629  -1.14730
1224618599  -1.14673
1229716381  -1.147
1237016267  -1.14683
1244732869  -1.14544
1252848367  -1.14534
1258712407  -1.14586
1266517877  -1.14586
1273834493  -1.14506
1279135421  -1.14457
1286344229  -1.14418
1294167331  -1.14373
1301879239  -1.14355
1309548763  -1.14322
1317515669  -1.14325
1323173861  -1.14309
1331088659  -1.14294
1338785803  -1.14260
1344399031  -1.14294
1352471651  -1.14272
1360662929  -1.14292
1366200229  -1.14351
1374859979  -1.14276
1382998541  -1.14232
1388936987  -1.14223
1396726523  -1.14205
1405533323  -1.14158
1411987211  -1.14145
1419865757  -1.14101
1427113819  -1.14079
1433219729  -1.14022
1441076059  -1.13990
1449699949  -1.13996
1457457899  -1.13929
1463581169  -1.13888
1472588011  -1.13841
1480615957  -1.13876
1487344891  -1.13818
1494941957  -1.13823
1504197913  -1.13844
1510802141  -1.13787
1518202207  -1.13721
1526305621  -1.13733
1531985963  -1.13715
1539753287  -1.13732
1547108863  -1.13716
1552884967  -1.13771
1561758799  -1.13724
1569683809  -1.1372
1575553501  -1.13656
1584823519  -1.13602
1592597603  -1.13614
1598394097  -1.13618
1608645931  -1.13609
1616697941  -1.13598
1623006107  -1.13579
1631618887  -1.13555
1639758037  -1.13583
1646316673  -1.13539
1653748717  -1.13490
1662461249  -1.13459
1668582323  -1.13492
1676496947  -1.13438
1684279151  -1.13411
1692049501  -1.13379
1698088057  -1.13460
1705872277  -1.13424
1713389651  -1.13404
1719227557  -1.13410
1727491013  -1.13346
1735712603  -1.13333
1742359573  -1.13250
1750504997  -1.13205
1758479029  -1.13223
1764739643  -1.13212
1772410931  -1.13191
1780916867  -1.13180
1787158369  -1.13117
1795630517  -1.13090
1806091571  -1.13054
1812594857  -1.13038
1821566843  -1.13015
1830083147  -1.12975
1836256517  -1.12971
1844979733  -1.12968
1852607843  -1.12952
1859197943  -1.12910
1868149957  -1.12855
1876434913  -1.12784
1882817243  -1.12750
1891439029  -1.12766
1899575999  -1.12670
1907874517  -1.12642
1914228949  -1.12636
1922132671  -1.12609
1931358563  -1.12601
1937531269  -1.12564
1946217853  -1.12494
1954215899  -1.12469
1960401379  -1.12411
1968400991  -1.12365
1976638843  -1.12315
1983099343  -1.12251
1991665997  -1.12245
2001951307  -1.12242
2009001853  -1.12266
2017117373  -1.12201
2024985239  -1.12205
2031130331  -1.12181
2039250203  -1.12142
2048334979  -1.12179
2055349123  -1.12171
2063747989  -1.12099
2072348237  -1.12012
2079785371  -1.11963
2088449179  -1.11954
2097592963  -1.11939
2104149563  -1.11934
2112749011  -1.11910
2121366277  -1.11872
2127626531  -1.11839
2136314891  -1.11847
2144247317  -1.11824
2153066323  -1.11838
2159801551  -1.11791
2169298169  -1.11740
2177871889  -1.11721
2184193289  -1.11750
2193185791  -1.11666
2202563509  -1.11678
2209105163  -1.11658
2217595397  -1.11671
2225308621  -1.11621
2231669413  -1.11565
2240170901  -1.11556
2248510619  -1.11597
2254506733  -1.11575
2262420803  -1.11539
2271155869  -1.11477
2277242743  -1.11468
2286178919  -1.11404
2294560087  -1.11350
2302771739  -1.11324
2310927049  -1.11307
2319504283  -1.11270
2325883699  -1.11223
2334321557  -1.11213
2343029179  -1.11164
2350148491  -1.11171
2359160093  -1.11158
2367242939  -1.11137
2375417371  -1.11146
2382177761  -1.11135
2391110357  -1.11146
2402177837  -1.11120
2408799787  -1.11139
2418071987  -1.11111
2427116899  -1.11065
2433776041  -1.11030
2442410837  -1.11045
2451269699  -1.11016
2458312253  -1.11010
2466343219  -1.11011
2475042481  -1.11006
2482222879  -1.10978
2491270571  -1.10916
2502246587  -1.10917
2508760607  -1.10894
2516457077  -1.10880
2525448647  -1.10898
2531539687  -1.10899
2540519893  -1.10885
2550068471  -1.10864
2556427877  -1.10847
2565771797  -1.10796
2574488629  -1.10779
2580905683  -1.10758
2590045163  -1.10739
2598572507  -1.10757
2606640661  -1.10715
2616055997  -1.10658
2624586323  -1.10633
2634517007  -1.10641
2641818889  -1.10657
2651015371  -1.10645
2661020837  -1.10620
2668051637  -1.10637
2676586949  -1.10622
2685504677  -1.10619
2692266589  -1.10591
2702006933  -1.10595
2711092847  -1.10624
2717740583  -1.10628
2726290403  -1.10595
2735404921  -1.10590
2741992469  -1.10560
2751030323  -1.10531
2760304517  -1.10498
2767274443  -1.10440
2776728821  -1.104
2786077321  -1.10422
2792771323  -1.10444
2802092939  -1.10402
2811621893  -1.10353
2818466237  -1.10350
2827129927  -1.10330
2837009971  -1.10318
2843323843  -1.10340
2852582897  -1.10336
2861739571  -1.10307
2870336141  -1.10242
2877538519  -1.10237
2887197787  -1.10217
2896449371  -1.10216
2904587857  -1.10208
2913985733  -1.10219
2922683651  -1.10186
2929804271  -1.10207
2940394507  -1.10179
2949810203  -1.10157
2956580027  -1.10129
2965748453  -1.10075
2975605973  -1.10051
2982449557  -1.10046
2991157489  -1.10017
2999957729  -1.10008
3006565157  -1.09987
3015490711  -1.09971
3024996043  -1.09963
3031967353  -1.09968
3041752601  -1.09971
3050434099  -1.09942
3058119797  -1.09929
3066942331  -1.09897
3075428383  -1.09887
3082841189  -1.09884
3092074507  -1.09865
3102227923  -1.09887
3109241819  -1.09869
3118454533  -1.09855
3127824347  -1.09842
3137741053  -1.09801
3145248991  -1.09796
3153830507  -1.09800
3162839893  -1.09787
3170576389  -1.09793
3179542211  -1.09748
3187800997  -1.09669
3194549353  -1.09676
3204215659  -1.09654
3213619883  -1.09628
3220500853  -1.09645
3230132551  -1.09633
3239489611  -1.09591
3247116667  -1.09582
3255761189  -1.09605
3264825173  -1.09584
3271405589  -1.09573
3281613877  -1.09594
3290949413  -1.09572
3298266899  -1.09557
3309818879  -1.09545
3319032881  -1.09529
3327067657  -1.09483
3336896737  -1.09447
3346402681  -1.09426
3352965173  -1.09411
3362318731  -1.09413
3372162947  -1.09401
3381136079  -1.09406
3387837373  -1.09384
3397363019  -1.09367
3407296229  -1.09359
3414183653  -1.09344
3424058227  -1.09347
3433454891  -1.09363
3441236021  -1.09374
3450867029  -1.09365
3459939839  -1.09349
3467630869  -1.09332
3477432389  -1.09290
3486874739  -1.09276
3494581963  -1.09283
3507858073  -1.09300
3517097651  -1.09290
3523596049  -1.09296
3533144633  -1.09283
3542688901  -1.09255
3549942827  -1.09267
3559580503  -1.09278
3569293219  -1.09274
3577012811  -1.09268
3586175693  -1.09223
3595225913  -1.09175
3605112691  -1.09165
3614653891  -1.09161
3624481891  -1.09185
3632179861  -1.09203
3642126317  -1.09214
3651524153  -1.09241
3662083889  -1.09231
3668538299  -1.09204
3677656363  -1.09207
3687041867  -1.09164
3694194089  -1.09149
3704858533  -1.09136
3714229439  -1.09138
3721117193  -1.09129
3730010939  -1.09131
3739963771  -1.09139
3747719539  -1.09114
3756945151  -1.09117
3767023339  -1.09120
3774968837  -1.09130
3784824661  -1.09113
3795076547  -1.09071
3802646789  -1.09070
3812358061  -1.09065
3821912837  -1.09066
3829177153  -1.09066
3839556319  -1.09075
3849490259  -1.09042
3856958821  -1.09019
3866671883  -1.09006
3876999011  -1.09024
3885182029  -1.09022
3895277117  -1.09022
3907077347  -1.08996
3916393141  -1.08972
3923809541  -1.08948
3933261613  -1.08958
3942562979  -1.08965
3949642259  -1.08921
3958648721  -1.08913
3968568157  -1.08930
3976114111  -1.08890
3987177917  -1.08875
3996186751  -1.08876
4005015569  -1.08870
4015529239  -1.08852
4026518921  -1.08841
4034489021  -1.08844
4044441221  -1.08831
4054187531  -1.08822
4061537999  -1.08838
4071198643  -1.08842
4081216411  -1.08836
4088408939  -1.08826
4098102451  -1.08794
4110251357  -1.08774
4117363069  -1.08767
4127353039  -1.08755
4137030811  -1.08729
4145163103  -1.08727
4155348293  -1.08706
4165700789  -1.08703
4173409381  -1.08684
4182847307  -1.08677
4192827257  -1.08677
4204830757  -1.08665
4212605069  -1.08653
4222596817  -1.08644
4233110153  -1.08601
4240440557  -1.08578
4250539499  -1.08562
4260990023  -1.08543
4267910453  -1.08556
4277431189  -1.08543
4286744879  -1.08500
4294838063  -1.08494
4304903653  -1.08479
4314209573  -1.08498
4322232029  -1.08499
4332737947  -1.08528
4342377043  -1.08511
4349540267  -1.08508
4359396229  -1.08494
4369020641  -1.08503
4376405701  -1.08483
4387280939  -1.08486
4397751107  -1.08497
4407427907  -1.08486
4418382511  -1.08481
4428146699  -1.08461
4435847771  -1.08425
4447181633  -1.08412
4456536107  -1.08411
4466039581  -1.08402
4473635471  -1.08398
4482822977  -1.08379
4493014709  -1.08372
4499982341  -1.08386
4510427059  -1.08373
4520281211  -1.08334
4528253647  -1.08342
4539574531  -1.08354
4550037683  -1.08344
4557906611  -1.08359
4568041717  -1.08335
4577196277  -1.08341
4585062491  -1.08328
4595649587  -1.08307
4607589709  -1.08272
4615165397  -1.08276
4625544083  -1.08273
4636062251  -1.08272
4642994243  -1.08255
4654781363  -1.08239
4664170877  -1.08230
4671601667  -1.08220
4680808877  -1.08204
4691573207  -1.08176
4698680023  -1.08166
4709589803  -1.08171
4719722731  -1.08155
4729894109  -1.08117
4737128021  -1.08122
4748099971  -1.08124
4758082363  -1.08135
4766858489  -1.08107
4777086869  -1.08113
4787344813  -1.08117
4795041509  -1.08120
4807967237  -1.08118
4817123173  -1.08097
4824788797  -1.08076
4834318253  -1.08085
4844877041  -1.08049
4852712269  -1.08056
4862561183  -1.08043
4873437883  -1.08021
4881292667  -1.07973
4891604453  -1.08007
4905524731  -1.08004
4913826101  -1.08002
4925046037  -1.08021
4935446567  -1.08011
4944034229  -1.08008
4954810813  -1.08022
4964262491  -1.08015
4971703259  -1.08021
4982287987  -1.08016
4993080151  -1.08022
5002348427  -1.08016
5011975223  -1.08010
5022499147  -1.08003
5033836943  -1.08011
5042025179  -1.07989
5052597811  -1.07969
5063749511  -1.07965
5072297003  -1.07964
5082494581  -1.07949
5093223229  -1.07913
5102834059  -1.07912
5113796179  -1.07891
5124622337  -1.07885
5132524051  -1.07898
5142543733  -1.07845
5152726357  -1.07834
5159918207  -1.07822
5170428883  -1.07831
5180440283  -1.07809
5188198693  -1.07812
5198387651  -1.07802
5210058967  -1.07809
5218234207  -1.07802
5228499851  -1.07785
5239105217  -1.07769
5247642833  -1.07781
5258014169  -1.07749
5269083467  -1.07728
5276966437  -1.07726
5287899787  -1.07763
5298950291  -1.07758
5309370161  -1.07738
5316756311  -1.07720
5327596837  -1.07695
5337772631  -1.07689
5345588467  -1.07672
5355575243  -1.07648
5366621893  -1.07655
5374772639  -1.07646
5385891827  -1.07645
5396660909  -1.07612
5405556229  -1.07625
5415053363  -1.07604
5425308017  -1.07572
5433089099  -1.07553
5443490483  -1.07560
5453661089  -1.07545
5461285631  -1.07553
5472075977  -1.07538
5483144377  -1.07519
5491263977  -1.07507
5503175857  -1.07482
5513333549  -1.07480
5521090787  -1.07485
5532445013  -1.07463
5541883813  -1.07471
5549758901  -1.07470
5560118203  -1.07466
5570666653  -1.07472
5578663553  -1.07473
5589801793  -1.07443
5602432337  -1.07438
5613549463  -1.07429
5621626687  -1.07438
5631652549  -1.07405
5643107699  -1.07410
5650726607  -1.07389
5662715603  -1.07409
5673043459  -1.07413
5681207341  -1.07393
5691425381  -1.07409
5702904811  -1.07373
5711213701  -1.07371
5721567739  -1.07357
5731666019  -1.07333
5739681953  -1.07325
5751453959  -1.07312
5762236481  -1.07305
5769877301  -1.07299
5781788981  -1.07320
5792674213  -1.07311
5802357689  -1.07287
5813826731  -1.07266
5824571717  -1.07260
5833309721  -1.07250
5843684081  -1.07249
5854277717  -1.07239
5862352753  -1.07244
5873295419  -1.07240
5883930947  -1.07242
5894654417  -1.07207
5905288667  -1.07214
5916343819  -1.07210
5927594411  -1.07217
5935441163  -1.07210
5946144049  -1.07214
5955799319  -1.07212
5964067117  -1.07188
5974697087  -1.07201
5985909323  -1.07192
5995146701  -1.07180
6007941259  -1.07150
6018577013  -1.07161
6026276339  -1.07165
6037244063  -1.07163
6047170939  -1.07148
6054396763  -1.07136
6065808643  -1.07107
6077381771  -1.071
6086302763  -1.07104
6096819821  -1.07102
6107692739  -1.07113
6115851361  -1.07094
6127277957  -1.07095
6138080261  -1.07116
6146668211  -1.07110
6156990779  -1.07094
6167460851  -1.07091
6176003579  -1.07095
6186438541  -1.07072
6197775443  -1.07077
6210883243  -1.07054
6218639663  -1.07042
6229347517  -1.07023
6240370723  -1.07001
6248312699  -1.06984
6259462837  -1.06968
6270064597  -1.06981
6277764697  -1.06977
6287277979  -1.06960
6297952517  -1.06952
6309174731  -1.06952
6321169157  -1.06940
6331631039  -1.06928
6339408391  -1.06903
6350325643  -1.06918
6361035781  -1.06927
6369161507  -1.06919
6379631917  -1.06921
6390130931  -1.06911
6398544293  -1.06896
6410338489  -1.06882
6421323107  -1.06878
6428737379  -1.06871
6441327317  -1.06873
6452877461  -1.06876
6461416553  -1.06865
6472457227  -1.06876
6482771213  -1.06856
6494063957  -1.06832
6502792651  -1.06822
6514606367  -1.06836
6525693437  -1.06819
6534160757  -1.06820
6545742823  -1.06829
6555694571  -1.06836
6564000211  -1.06846
6575333581  -1.06829
6587731253  -1.06822
6596127991  -1.06811
6606918853  -1.06797
6617152181  -1.06806
6625544411  -1.06818
6636701483  -1.06833
6648770683  -1.06827
6656717059  -1.06814
6667765063  -1.06796
6679168459  -1.06799
6687266291  -1.06779
6698887693  -1.06779
6710598413  -1.06780
6719593919  -1.06767
6731030539  -1.06768
6741553607  -1.06750
6750587339  -1.06756
6761201341  -1.06738
6772765049  -1.06723
6781443283  -1.06722
6792126317  -1.06715
6805089883  -1.06737
6817156309  -1.06711
6825305303  -1.06694
6836026303  -1.06699
6847575101  -1.06694
6856537157  -1.06689
6867119201  -1.06664
6877772621  -1.06652
6885804817  -1.06645
6896699779  -1.06637
6908342443  -1.06639
6917380669  -1.06638
6928229813  -1.06645
6939186451  -1.06642
6948277579  -1.06639
6959484709  -1.06619
6970950829  -1.06618
6979274657  -1.06610
6991465639  -1.06599
7004956919  -1.06583
7012832389  -1.06579
7024229077  -1.06578
7034472701  -1.06570
7042264123  -1.06568
7053832711  -1.06552
7063791877  -1.06530
7072054901  -1.06515
7083255187  -1.06533
7093959143  -1.06527
7105892659  -1.06510
7115690411  -1.06519
7126308671  -1.06514
7136630537  -1.06506
7144929109  -1.06504
7156562293  -1.06487
7167750677  -1.06484
7176302269  -1.06484
7187235511  -1.06481
7199695001  -1.06466
7208782531  -1.06477
7219904077  -1.06480
7231041229  -1.06468
7238801179  -1.06475
7248913739  -1.06465
7259929309  -1.06458
7268729789  -1.06453
7278655843  -1.06446
7288521557  -1.06443
7297177891  -1.06435
7311962891  -1.06446
7323163109  -1.06450
7331947309  -1.06445
7343752523  -1.06437
7355663873  -1.06424
7363970623  -1.06420
7375511107  -1.06411
7386854611  -1.06401
7394937971  -1.06406
7408625311  -1.06402
7420988987  -1.06384
7433468171  -1.06366
7441045331  -1.06367
7452352871  -1.06371
7464178811  -1.06363
7472422411  -1.06345
7484584847  -1.06332
7496140247  -1.06323
7506192277  -1.06319
7518605291  -1.06301
7530234157  -1.06303
7538755753  -1.06292
7550562517  -1.06289
7561392757  -1.06265
7570307611  -1.06274
7581500837  -1.06255
7593584491  -1.06247
7603231579  -1.06246
7614539923  -1.06250
7626114361  -1.06249
7634244661  -1.06243
7646404309  -1.06229
7657480133  -1.06212
7665928363  -1.06212
7676012257  -1.06216
7686744581  -1.06204
7695649043  -1.06210
7708587581  -1.06210
7720113377  -1.06206
7731763261  -1.06194
7740119987  -1.06194
7751568743  -1.06177
7764089237  -1.06177
7772788187  -1.06179
7784130509  -1.06163
7795317041  -1.06175
7805649857  -1.06165
7816897573  -1.06172
7827843781  -1.06161
7836273449  -1.06157
7848556819  -1.06165
7860493603  -1.06179
7868801051  -1.06167
7881521237  -1.06165
7893588743  -1.06168
7902998693  -1.06155
7914675557  -1.06151
7926418121  -1.06145
7934566397  -1.06135
7946555767  -1.06122
7958381723  -1.06110
7967167051  -1.06104
7978749557  -1.06092
7989863741  -1.06092
7997989159  -1.06086
8012789423  -1.06080
8024250763  -1.06070
8034242219  -1.06071
8045411131  -1.06076
8056578833  -1.06052
8067491819  -1.06058
8075770309  -1.06068
8087244707  -1.06077
8098815917  -1.06080
8108752411  -1.06066
8119088917  -1.06081
8130356009  -1.06082
8138818481  -1.06083
8150010227  -1.06097
8163096107  -1.06091
8171016013  -1.06098
8182819459  -1.06081
8193665497  -1.06082
8202850003  -1.06092
8214501293  -1.06077
8225739877  -1.06063
8234107307  -1.06060
8244804187  -1.06072
8257502917  -1.06070
8266379903  -1.06067
8278217947  -1.06059
8289839347  -1.06062
8298747973  -1.06055
8312247109  -1.06026
8324479103  -1.06018
8333841547  -1.06019
8346551651  -1.06018
8358988613  -1.06015
8371851947  -1.06018
8380810099  -1.06025
8392458931  -1.06031
8405029057  -1.06040
8413046183  -1.06032
8424241577  -1.06033
8435431241  -1.06024
8443453771  -1.06018
8456093363  -1.06022
8468929691  -1.06005
8477449429  -1.05999
8489058947  -1.05999
8499975221  -1.06007
8507667457  -1.06000
8519382569  -1.05991
8530752151  -1.05960
8539070291  -1.05962
8551932563  -1.05955
8563808467  -1.05949
8572554233  -1.05948
8584676011  -1.05948
8596451771  -1.05941
8606077723  -1.05954
8618134963  -1.05968
8630114411  -1.05974
8639210429  -1.05955
8651191877  -1.05954
8662326317  -1.05959
8670933259  -1.05956
8682685309  -1.05935
8694425627  -1.05936
8708434123  -1.05940
8717842541  -1.05946
8730654389  -1.05946
8742270917  -1.05952
8751372211  -1.05935
8764299163  -1.05941
8776241723  -1.05943
8785529173  -1.05941
8797758097  -1.05935
8811588997  -1.05935
8821129573  -1.05952
8832640517  -1.05944
8845095029  -1.05945
8854773619  -1.05938
8866703221  -1.05949
8877901229  -1.05922
8886931637  -1.05923
8898630893  -1.05921
8912078051  -1.05920
8920989157  -1.05928
8933017123  -1.05935
8944937669  -1.05935
8954520629  -1.05947
8966466203  -1.05922
8978653763  -1.05915
8987550193  -1.05912
8999406901  -1.05917
9011063179  -1.05898
9022972571  -1.05880
9031685323  -1.05871
9043730393  -1.05871
9054788507  -1.05863
9063280267  -1.05859
9076628123  -1.05871
9087991931  -1.05843
9096508021  -1.05842
9108748921  -1.05829
9122203891  -1.05819
9130273829  -1.05812
9141838177  -1.05801
9153407357  -1.05790
9161342467  -1.05800
9173423033  -1.05787
9186054211  -1.05780
9195092681  -1.05783
9208620037  -1.05771
9220550309  -1.05751
9229365809  -1.05749
9242129797  -1.05738
9255268411  -1.05729
9265024267  -1.05721
9277483669  -1.05718
9289836233  -1.05708
9298316899  -1.05700
9311532617  -1.05689
9323062571  -1.05691
9331630117  -1.05698
9344377291  -1.05698
9356093413  -1.05698
9367067789  -1.05690
9375136207  -1.05686
9386598797  -1.05686
9398972437  -1.05671
9409641929  -1.05675
9421346323  -1.05674
9433936063  -1.05669
9442884109  -1.05665
9454935769  -1.05663
9465842359  -1.05650
9475324913  -1.05640
9488341711  -1.05637
9503142983  -1.05629
9511083437  -1.05623
9523172699  -1.05644
9534759593  -1.05636
9543356171  -1.05634
9555756347  -1.05636
9568022707  -1.05631
9577429453  -1.05626
9588917101  -1.05622
9602918869  -1.05627
9612623333  -1.05624
9624359431  -1.05610
9635952043  -1.05606
9645473483  -1.05599
9657459829  -1.05598
9669134747  -1.05584
9681889219  -1.05581
9690685111  -1.05582
9703301291  -1.05580
9714872269  -1.05573
9724393633  -1.05561
9736458091  -1.05552
9748875299  -1.05553
9758150783  -1.05547
9770071099  -1.05544
9781922971  -1.05534
9791347003  -1.05541
9806565317  -1.05536
9819517879  -1.05540
9828263827  -1.05541
9840005477  -1.05540
9852579719  -1.05546
9861706691  -1.05550
9873798469  -1.05547
9886998469  -1.05546
9896012179  -1.05550
9908980883  -1.05560
9921025987  -1.05552
9929858597  -1.05551
9941198549  -1.05562
9954317069  -1.05560
9964172597  -1.05554
9976403609  -1.05566
9989042213  -1.05555


==> data/prime_unwt_r3_p7.dat <==
5077  -4.0
11197  -4.5
16811  -4.33333
18097  -3.5
22481  -3.6
26171  -3.66666
27773  -3.71428
28571  -3.75
35083  -3.33333
36739  -3.2
39023  -3.27272
39883  -3.16666
43669  -3.07692
46307  -2.92857
47087  -2.86666
49411  -2.9375
49831  -2.82352
61651  -2.77777
64763  -2.63157
65563  -2.5
72091  -2.57142
72379  -2.45454
72701  -2.34782
75781  -2.25
82763  -2.24
88337  -2.34615
88883  -2.40740
97423  -2.39285
98081  -2.44827
98597  -2.4
104491  -2.38709
105883  -2.3125
108343  -2.36363
112771  -2.38235
113131  -2.42857
113749  -2.36111
115021  -2.40540
119689  -2.39473
121763  -2.35897
124721  -2.35
136277  -2.36585
141319  -2.42857
150011  -2.37209
153523  -2.38636
153749  -2.4
157649  -2.36956
166723  -2.40425
166949  -2.35416
170603  -2.36734
171163  -2.32
171299  -2.35294
200357  -2.19672
231589  -2.11267
270737  -2.11111
283949  -2.02197
312709  -1.93069
339517  -1.98198
370619  -2.00826
389003  -2.09160
417491  -2.06382
448363  -2.07947
475243  -2.05590
506887  -2.09941
584869  -2.13812
600877  -2.18324
629653  -2.17910
658549  -2.17535
686051  -2.16742
732331  -2.18181
776869  -2.16182
822853  -2.15139
864629  -2.14942
901861  -2.14391
934001  -2.14234
985571  -2.13745
1058507  -2.10963
1111703  -2.11575
1136699  -2.14018
1173593  -2.11178
1202959  -2.09384
1250003  -2.06552
1275877  -2.05263
1307051  -2.04851
1355357  -2.06561
1413029  -2.04603
1451719  -2.03990
1493677  -2.01946
1544863  -2.00712
1591631  -2.0
1655029  -2.00453
1696517  -1.97339
1753931  -1.96746
1781099  -1.92356
1825531  -1.92723
1865957  -1.93482
1927397  -1.93413
2401667  -1.89517
2926291  -1.90299
3475909  -1.87390
4057451  -1.81687
5060477  -1.75545
91713379  -1.49540
211411061  -1.40644
345399371  -1.36562
496361051  -1.32961
659760677  -1.30908
664960187  -1.30819
671353723  -1.30660
678118159  -1.30659
683267749  -1.30700
689451557  -1.30561
696309181  -1.30564
703526101  -1.30453
710224091  -1.30455
716871223  -1.30409
721779029  -1.30360
728635507  -1.30019
735337181  -1.29972
740252693  -1.29890
747071653  -1.29619
753525043  -1.29522
759009061  -1.29428
765950597  -1.29307
772633039  -1.29360
777234989  -1.29362
784109269  -1.29243
790988119  -1.29146
796058171  -1.29032
803178449  -1.29208
810253663  -1.29118
814953413  -1.29048
822196171  -1.28849
829011077  -1.28867
834477211  -1.28822
840832523  -1.28641
848187203  -1.28552
855197131  -1.28470
860653457  -1.28401
867778147  -1.28259
874258523  -1.28231
879969241  -1.28259
886682029  -1.28087
893279987  -1.27901
898578341  -1.27789
907047187  -1.27902
913907003  -1.27781
918299891  -1.27668
925393789  -1.27550
932252843  -1.27538
937608059  -1.27516
945144139  -1.27440
952179929  -1.27414
957371549  -1.27449
965649187  -1.27521
972801377  -1.27473
978195499  -1.27469
984883969  -1.27462
991851307  -1.27405
996986843  -1.27303
1005155189  -1.27217
1012338539  -1.27147
1017359461  -1.27050
1024079627  -1.26933
1031009347  -1.26837
1038510659  -1.26748
1043890307  -1.26716
1050985297  -1.26608
1058064251  -1.26631
1062974821  -1.26574
1069457723  -1.26474
1077255841  -1.26393
1082726849  -1.26253
1090092259  -1.26236
1097405479  -1.26195
1104185723  -1.26132
1111844647  -1.26078
1120155083  -1.25932
1125529243  -1.25971
1133455429  -1.25880
1141272007  -1.25872
1146842467  -1.25882
1153588789  -1.25901
1160642699  -1.25817
1166373589  -1.25894
1174215131  -1.25823
1182001237  -1.25829
1187815591  -1.25736
1195121891  -1.25673
1203947203  -1.25551
1209699487  -1.25559
1216920629  -1.25538
1224618599  -1.25568
1229716381  -1.25616
1237016267  -1.25610
1244732869  -1.25607
1252848367  -1.25542
1258712407  -1.25467
1266517877  -1.25512
1273834493  -1.25315
1279135421  -1.25282
1286344229  -1.25206
1294167331  -1.25093
1301879239  -1.25035
1309548763  -1.25072
1317515669  -1.24998
1323173861  -1.24960
1331088659  -1.24862
1338785803  -1.24924
1344399031  -1.24915
1352471651  -1.24834
1360662929  -1.24729
1366200229  -1.24687
1374859979  -1.24600
1382998541  -1.24527
1388936987  -1.24551
1396726523  -1.24543
1405533323  -1.24440
1411987211  -1.24430
1419865757  -1.24464
1427113819  -1.24470
1433219729  -1.24450
1441076059  -1.24434
1449699949  -1.24427
1457457899  -1.24488
1463581169  -1.24501
1472588011  -1.24451
1480615957  -1.24416
1487344891  -1.24361
1494941957  -1.24312
1504197913  -1.24261
1510802141  -1.24307
1518202207  -1.24297
1526305621  -1.24260
1531985963  -1.24249
1539753287  -1.24143
1547108863  -1.24155
1552884967  -1.24151
1561758799  -1.24162
1569683809  -1.24127
1575553501  -1.24124
1584823519  -1.24087
1592597603  -1.24024
1598394097  -1.24059
1608645931  -1.24152
1616697941  -1.24128
1623006107  -1.2412
1631618887  -1.24164
1639758037  -1.24161
1646316673  -1.24116
1653748717  -1.24118
1662461249  -1.24044
1668582323  -1.23985
1676496947  -1.23918
1684279151  -1.23780
1692049501  -1.23775
1698088057  -1.23800
1705872277  -1.23819
1713389651  -1.23837
1719227557  -1.23804
1727491013  -1.23827
1735712603  -1.23773
1742359573  -1.23742
1750504997  -1.23657
1758479029  -1.23655
1764739643  -1.23602
1772410931  -1.23574
1780916867  -1.23616
1787158369  -1.23599
1795630517  -1.23555
1806091571  -1.23524
1812594857  -1.23538
1821566843  -1.23504
1830083147  -1.23385
1836256517  -1.23351
1844979733  -1.23274
1852607843  -1.23229
1859197943  -1.23233
1868149957  -1.23222
1876434913  -1.23167
1882817243  -1.23196
1891439029  -1.23148
1899575999  -1.23105
1907874517  -1.23073
1914228949  -1.23102
1922132671  -1.23084
1931358563  -1.23098
1937531269  -1.23068
1946217853  -1.22999
1954215899  -1.22940
1960401379  -1.22909
1968400991  -1.22881
1976638843  -1.22888
1983099343  -1.22841
1991665997  -1.22880
2001951307  -1.22888
2009001853  -1.22885
2017117373  -1.22813
2024985239  -1.22778
2031130331  -1.22797
2039250203  -1.22743
2048334979  -1.22752
2055349123  -1.22765
2063747989  -1.22732
2072348237  -1.22685
2079785371  -1.22628
2088449179  -1.22601
2097592963  -1.22556
2104149563  -1.22550
2112749011  -1.22529
2121366277  -1.22560
2127626531  -1.22517
2136314891  -1.22470
2144247317  -1.22524
2153066323  -1.22467
2159801551  -1.22446
2169298169  -1.22422
2177871889  -1.22378
2184193289  -1.22410
2193185791  -1.22371
2202563509  -1.22346
2209105163  -1.22293
2217595397  -1.22278
2225308621  -1.22232
2231669413  -1.22237
2240170901  -1.22300
2248510619  -1.22299
2254506733  -1.22298
2262420803  -1.22299
2271155869  -1.22280
2277242743  -1.22279
2286178919  -1.22255
2294560087  -1.22257
2302771739  -1.22261
2310927049  -1.22250
2319504283  -1.22370
2325883699  -1.22266
2334321557  -1.22302
2343029179  -1.22299
2350148491  -1.22288
2359160093  -1.22298
2367242939  -1.22392
2375417371  -1.22367
2382177761  -1.22366
2391110357  -1.22324
2402177837  -1.22284
2408799787  -1.22298
2418071987  -1.22255
2427116899  -1.22239
2433776041  -1.22267
2442410837  -1.22245
2451269699  -1.22210
2458312253  -1.22192
2466343219  -1.22257
2475042481  -1.22233
2482222879  -1.22238
2491270571  -1.22220
2502246587  -1.22202
2508760607  -1.22240
2516457077  -1.22170
2525448647  -1.22192
2531539687  -1.22160
2540519893  -1.22171
2550068471  -1.22100
2556427877  -1.22069
2565771797  -1.22060
2574488629  -1.22021
2580905683  -1.22032
2590045163  -1.21969
2598572507  -1.21890
2606640661  -1.21863
2616055997  -1.21796
2624586323  -1.21789
2634517007  -1.21766
2641818889  -1.21769
2651015371  -1.2178
2661020837  -1.21794
2668051637  -1.21737
2676586949  -1.21697
2685504677  -1.21633
2692266589  -1.21640
2702006933  -1.21650
2711092847  -1.21610
2717740583  -1.21570
2726290403  -1.21560
2735404921  -1.21490
2741992469  -1.21437
2751030323  -1.21395
2760304517  -1.21379
2767274443  -1.21339
2776728821  -1.21289
2786077321  -1.21279
2792771323  -1.21245
2802092939  -1.21245
2811621893  -1.21244
2818466237  -1.21212
2827129927  -1.21195
2837009971  -1.21229
2843323843  -1.21234
2852582897  -1.21251
2861739571  -1.21244
2870336141  -1.21191
2877538519  -1.21203
2887197787  -1.21192
2896449371  -1.21138
2904587857  -1.21104
2913985733  -1.21094
2922683651  -1.21108
2929804271  -1.21114
2940394507  -1.21086
2949810203  -1.21052
2956580027  -1.21020
2965748453  -1.20989
2975605973  -1.20942
2982449557  -1.20947
2991157489  -1.20920
2999957729  -1.20925
3006565157  -1.20863
3015490711  -1.20826
3024996043  -1.20808
3031967353  -1.20770
3041752601  -1.20759
3050434099  -1.20754
3058119797  -1.20761
3066942331  -1.20730
3075428383  -1.20710
3082841189  -1.20730
3092074507  -1.20712
3102227923  -1.20732
3109241819  -1.20767
3118454533  -1.20769
3127824347  -1.20753
3137741053  -1.20774
3145248991  -1.20809
3153830507  -1.20789
3162839893  -1.20780
3170576389  -1.20808
3179542211  -1.20802
3187800997  -1.20815
3194549353  -1.20742
3204215659  -1.20719
3213619883  -1.20749
3220500853  -1.20760
3230132551  -1.20742
3239489611  -1.20734
3247116667  -1.20731
3255761189  -1.20719
3264825173  -1.20670
3271405589  -1.20667
3281613877  -1.20660
3290949413  -1.20655
3298266899  -1.20637
3309818879  -1.20597
3319032881  -1.20593
3327067657  -1.20582
3336896737  -1.20548
3346402681  -1.20511
3352965173  -1.20484
3362318731  -1.20462
3372162947  -1.20402
3381136079  -1.20375
3387837373  -1.20361
3397363019  -1.20348
3407296229  -1.20378
3414183653  -1.20330
3424058227  -1.20309
3433454891  -1.20291
3441236021  -1.20245
3450867029  -1.20225
3459939839  -1.20181
3467630869  -1.20201
3477432389  -1.20224
3486874739  -1.20210
3494581963  -1.20183
3507858073  -1.20155
3517097651  -1.20137
3523596049  -1.20115
3533144633  -1.20121
3542688901  -1.20091
3549942827  -1.20054
3559580503  -1.20011
3569293219  -1.19937
3577012811  -1.19923
3586175693  -1.19909
3595225913  -1.19853
3605112691  -1.19844
3614653891  -1.19862
3624481891  -1.19834
3632179861  -1.19813
3642126317  -1.19788
3651524153  -1.19772
3662083889  -1.19729
3668538299  -1.19721
3677656363  -1.19695
3687041867  -1.19678
3694194089  -1.19681
3704858533  -1.19662
3714229439  -1.19661
3721117193  -1.19629
3730010939  -1.19634
3739963771  -1.19609
3747719539  -1.19608
3756945151  -1.19578
3767023339  -1.19565
3774968837  -1.19588
3784824661  -1.19578
3795076547  -1.19544
3802646789  -1.19537
3812358061  -1.19513
3821912837  -1.19475
3829177153  -1.19475
3839556319  -1.19457
3849490259  -1.19468
3856958821  -1.19418
3866671883  -1.19433
3876999011  -1.19341
3885182029  -1.19344
3895277117  -1.19328
3907077347  -1.19280
3916393141  -1.19279
3923809541  -1.19303
3933261613  -1.19305
3942562979  -1.19280
3949642259  -1.19262
3958648721  -1.19263
3968568157  -1.19198
3976114111  -1.19191
3987177917  -1.19161
3996186751  -1.19112
4005015569  -1.19104
4015529239  -1.19105
4026518921  -1.19102
4034489021  -1.19103
4044441221  -1.19084
4054187531  -1.19044
4061537999  -1.19024
4071198643  -1.18978
4081216411  -1.18947
4088408939  -1.18967
4098102451  -1.19006
4110251357  -1.18967
4117363069  -1.18969
4127353039  -1.18949
4137030811  -1.18948
4145163103  -1.18952
4155348293  -1.18958
4165700789  -1.18974
4173409381  -1.18951
4182847307  -1.18921
4192827257  -1.18918
4204830757  -1.18910
4212605069  -1.18921
4222596817  -1.18895
4233110153  -1.18907
4240440557  -1.18882
4250539499  -1.18897
4260990023  -1.18895
4267910453  -1.18884
4277431189  -1.18858
4286744879  -1.18870
4294838063  -1.18853
4304903653  -1.18826
4314209573  -1.18776
4322232029  -1.18735
4332737947  -1.18706
4342377043  -1.18712
4349540267  -1.18688
4359396229  -1.18714
4369020641  -1.18717
4376405701  -1.18714
4387280939  -1.18708
4397751107  -1.18706
4407427907  -1.18679
4418382511  -1.18682
4428146699  -1.18690
4435847771  -1.18668
4447181633  -1.18669
4456536107  -1.18687
4466039581  -1.18664
4473635471  -1.18652
4482822977  -1.18646
4493014709  -1.18604
4499982341  -1.18633
4510427059  -1.18631
4520281211  -1.18624
4528253647  -1.18635
4539574531  -1.18614
4550037683  -1.18617
4557906611  -1.18606
4568041717  -1.18595
4577196277  -1.18584
4585062491  -1.18560
4595649587  -1.18522
4607589709  -1.18488
4615165397  -1.18449
4625544083  -1.18408
4636062251  -1.18438
4642994243  -1.18408
4654781363  -1.18387
4664170877  -1.18382
4671601667  -1.18354
4680808877  -1.18376
4691573207  -1.184
4698680023  -1.18391
4709589803  -1.18359
4719722731  -1.18360
4729894109  -1.18374
4737128021  -1.18381
4748099971  -1.18360
4758082363  -1.18368
4766858489  -1.18370
4777086869  -1.18379
4787344813  -1.18357
4795041509  -1.18352
4807967237  -1.18326
4817123173  -1.18304
4824788797  -1.18263
4834318253  -1.18260
4844877041  -1.18302
4852712269  -1.18315
4862561183  -1.18285
4873437883  -1.18278
4881292667  -1.18272
4891604453  -1.18254
4905524731  -1.18281
4913826101  -1.18269
4925046037  -1.18227
4935446567  -1.18228
4944034229  -1.18238
4954810813  -1.18181
4964262491  -1.18151
4971703259  -1.18121
4982287987  -1.18138
4993080151  -1.18118
5002348427  -1.18118
5011975223  -1.18134
5022499147  -1.18147
5033836943  -1.18131
5042025179  -1.18122
5052597811  -1.18128
5063749511  -1.18116
5072297003  -1.18120
5082494581  -1.18104
5093223229  -1.18092
5102834059  -1.18091
5113796179  -1.18094
5124622337  -1.18082
5132524051  -1.18097
5142543733  -1.18139
5152726357  -1.18163
5159918207  -1.18185
5170428883  -1.18177
5180440283  -1.18174
5188198693  -1.18187
5198387651  -1.18188
5210058967  -1.18135
5218234207  -1.18119
5228499851  -1.18139
5239105217  -1.18131
5247642833  -1.18121
5258014169  -1.18134
5269083467  -1.18117
5276966437  -1.18105
5287899787  -1.18096
5298950291  -1.18096
5309370161  -1.18098
5316756311  -1.18080
5327596837  -1.18069
5337772631  -1.18071
5345588467  -1.18075
5355575243  -1.18046
5366621893  -1.18032
5374772639  -1.18006
5385891827  -1.18005
5396660909  -1.17996
5405556229  -1.17990
5415053363  -1.17972
5425308017  -1.17962
5433089099  -1.17936
5443490483  -1.17914
5453661089  -1.17926
5461285631  -1.17939
5472075977  -1.17941
5483144377  -1.17955
5491263977  -1.17961
5503175857  -1.17937
5513333549  -1.17921
5521090787  -1.17909
5532445013  -1.17926
5541883813  -1.17949
5549758901  -1.17916
5560118203  -1.17897
5570666653  -1.17856
5578663553  -1.17840
5589801793  -1.17793
5602432337  -1.17782
5613549463  -1.17800
5621626687  -1.17803
5631652549  -1.17822
5643107699  -1.17812
5650726607  -1.17805
5662715603  -1.17761
5673043459  -1.17739
5681207341  -1.17742
5691425381  -1.17723
5702904811  -1.17695
5711213701  -1.17705
5721567739  -1.17707
5731666019  -1.17707
5739681953  -1.17710
5751453959  -1.17695
5762236481  -1.17668
5769877301  -1.17677
5781788981  -1.17713
5792674213  -1.17694
5802357689  -1.1768
5813826731  -1.17661
5824571717  -1.17653
5833309721  -1.17649
5843684081  -1.17682
5854277717  -1.17694
5862352753  -1.17713
5873295419  -1.17695
5883930947  -1.17680
5894654417  -1.17652
5905288667  -1.17653
5916343819  -1.17664
5927594411  -1.17670
5935441163  -1.17653
5946144049  -1.17643
5955799319  -1.17649
5964067117  -1.17632
5974697087  -1.17625
5985909323  -1.17621
5995146701  -1.17625
6007941259  -1.17622
6018577013  -1.17610
6026276339  -1.17620
6037244063  -1.17614
6047170939  -1.17615
6054396763  -1.17622
6065808643  -1.17611
6077381771  -1.17591
6086302763  -1.17583
6096819821  -1.17558
6107692739  -1.17550
6115851361  -1.17549
6127277957  -1.17519
6138080261  -1.17517
6146668211  -1.17508
6156990779  -1.17515
6167460851  -1.17499
6176003579  -1.175
6186438541  -1.17477
6197775443  -1.17475
6210883243  -1.17455
6218639663  -1.17425
6229347517  -1.17417
6240370723  -1.17443
6248312699  -1.17453
6259462837  -1.17444
6270064597  -1.17433
6277764697  -1.17412
6287277979  -1.17396
6297952517  -1.17378
6309174731  -1.17372
6321169157  -1.17379
6331631039  -1.17401
6339408391  -1.17397
6350325643  -1.17394
6361035781  -1.17394
6369161507  -1.17406
6379631917  -1.17382
6390130931  -1.17384
6398544293  -1.17386
6410338489  -1.17398
6421323107  -1.17388
6428737379  -1.17392
6441327317  -1.17389
6452877461  -1.17383
6461416553  -1.17382
6472457227  -1.17381
6482771213  -1.17386
6494063957  -1.17403
6502792651  -1.17388
6514606367  -1.17408
6525693437  -1.17383
6534160757  -1.17390
6545742823  -1.17397
6555694571  -1.17400
6564000211  -1.17383
6575333581  -1.17394
6587731253  -1.17398
6596127991  -1.17406
6606918853  -1.17429
6617152181  -1.17420
6625544411  -1.17393
6636701483  -1.17375
6648770683  -1.17371
6656717059  -1.17375
6667765063  -1.17380
6679168459  -1.17391
6687266291  -1.17413
6698887693  -1.17394
6710598413  -1.17393
6719593919  -1.17371
6731030539  -1.17364
6741553607  -1.17395
6750587339  -1.17396
6761201341  -1.17410
6772765049  -1.17399
6781443283  -1.17380
6792126317  -1.17401
6805089883  -1.17420
6817156309  -1.17383
6825305303  -1.17384
6836026303  -1.17360
6847575101  -1.17366
6856537157  -1.17363
6867119201  -1.17360
6877772621  -1.17343
6885804817  -1.17328
6896699779  -1.17350
6908342443  -1.17348
6917380669  -1.17324
6928229813  -1.17308
6939186451  -1.17300
6948277579  -1.17291
6959484709  -1.17322
6970950829  -1.17332
6979274657  -1.17340
6991465639  -1.17311
7004956919  -1.17298
7012832389  -1.17294
7024229077  -1.17281
7034472701  -1.17277
7042264123  -1.17271
7053832711  -1.17250
7063791877  -1.17259
7072054901  -1.17265
7083255187  -1.17256
7093959143  -1.17247
7105892659  -1.17203
7115690411  -1.17212
7126308671  -1.17205
7136630537  -1.17179
7144929109  -1.17183
7156562293  -1.17173
7167750677  -1.17151
7176302269  -1.17150
7187235511  -1.17133
7199695001  -1.17127
7208782531  -1.17115
7219904077  -1.17122
7231041229  -1.17099
7238801179  -1.17088
7248913739  -1.17064
7259929309  -1.17051
7268729789  -1.17034
7278655843  -1.17031
7288521557  -1.17049
7297177891  -1.17048
7311962891  -1.17022
7323163109  -1.17042
7331947309  -1.17013
7343752523  -1.16995
7355663873  -1.16983
7363970623  -1.16984
7375511107  -1.16990
7386854611  -1.16985
7394937971  -1.16978
7408625311  -1.16984
7420988987  -1.16983
7433468171  -1.16953
7441045331  -1.16948
7452352871  -1.16938
7464178811  -1.16932
7472422411  -1.16924
7484584847  -1.16890
7496140247  -1.16889
7506192277  -1.16894
7518605291  -1.16858
7530234157  -1.16861
7538755753  -1.16837
7550562517  -1.16827
7561392757  -1.16815
7570307611  -1.16813
7581500837  -1.16811
7593584491  -1.16806
7603231579  -1.16787
7614539923  -1.16758
7626114361  -1.16739
7634244661  -1.16728
7646404309  -1.16710
7657480133  -1.16696
7665928363  -1.16666
7676012257  -1.16639
7686744581  -1.16633
7695649043  -1.16629
7708587581  -1.16618
7720113377  -1.16620
7731763261  -1.16604
7740119987  -1.16604
7751568743  -1.16607
7764089237  -1.16604
7772788187  -1.16604
7784130509  -1.16588
7795317041  -1.16588
7805649857  -1.16594
7816897573  -1.16580
7827843781  -1.16576
7836273449  -1.16564
7848556819  -1.16556
7860493603  -1.16538
7868801051  -1.16531
7881521237  -1.16522
7893588743  -1.16518
7902998693  -1.16530
7914675557  -1.16509
7926418121  -1.16508
7934566397  -1.16522
7946555767  -1.16521
7958381723  -1.16518
7967167051  -1.16530
7978749557  -1.16528
7989863741  -1.16529
7997989159  -1.16522
8012789423  -1.16524
8024250763  -1.16530
8034242219  -1.16520
8045411131  -1.16508
8056578833  -1.16494
8067491819  -1.16482
8075770309  -1.16483
8087244707  -1.16476
8098815917  -1.16475
8108752411  -1.16471
8119088917  -1.16487
8130356009  -1.16464
8138818481  -1.16462
8150010227  -1.16423
8163096107  -1.16414
8171016013  -1.16407
8182819459  -1.16405
8193665497  -1.16376
8202850003  -1.16380
8214501293  -1.16372
8225739877  -1.16367
8234107307  -1.16354
8244804187  -1.16338
8257502917  -1.16318
8266379903  -1.16329
8278217947  -1.16308
8289839347  -1.16321
8298747973  -1.16322
8312247109  -1.16299
8324479103  -1.16289
8333841547  -1.16276
8346551651  -1.1625
8358988613  -1.16243
8371851947  -1.16235
8380810099  -1.16208
8392458931  -1.16217
8405029057  -1.16201
8413046183  -1.16201
8424241577  -1.16208
8435431241  -1.16198
8443453771  -1.16202
8456093363  -1.16208
8468929691  -1.16213
8477449429  -1.16209
8489058947  -1.16203
8499975221  -1.16196
8507667457  -1.16207
8519382569  -1.16196
8530752151  -1.16209
8539070291  -1.16207
8551932563  -1.16198
8563808467  -1.16190
8572554233  -1.16200
8584676011  -1.16207
8596451771  -1.16233
8606077723  -1.16232
8618134963  -1.16214
8630114411  -1.16204
8639210429  -1.16196
8651191877  -1.16199
8662326317  -1.16222
8670933259  -1.16225
8682685309  -1.16217
8694425627  -1.16224
8708434123  -1.16235
8717842541  -1.16234
8730654389  -1.16233
8742270917  -1.16224
8751372211  -1.16197
8764299163  -1.16199
8776241723  -1.16214
8785529173  -1.16195
8797758097  -1.16178
8811588997  -1.16193
8821129573  -1.16184
8832640517  -1.16184
8845095029  -1.16178
8854773619  -1.16163
8866703221  -1.16152
8877901229  -1.16159
8886931637  -1.16155
8898630893  -1.16160
8912078051  -1.16141
8920989157  -1.16140
8933017123  -1.16133
8944937669  -1.16116
8954520629  -1.16112
8966466203  -1.16101
8978653763  -1.16100
8987550193  -1.16090
8999406901  -1.16093
9011063179  -1.16082
9022972571  -1.16085
9031685323  -1.16078
9043730393  -1.16070
9054788507  -1.16060
9063280267  -1.16047
9076628123  -1.16041
9087991931  -1.16025
9096508021  -1.16021
9108748921  -1.16008
9122203891  -1.15988
9130273829  -1.15986
9141838177  -1.15984
9153407357  -1.15984
9161342467  -1.15989
9173423033  -1.15977
9186054211  -1.15986
9195092681  -1.15987
9208620037  -1.15958
9220550309  -1.15952
9229365809  -1.15931
9242129797  -1.15946
9255268411  -1.15934
9265024267  -1.15936
9277483669  -1.15921
9289836233  -1.15910
9298316899  -1.15902
9311532617  -1.15900
9323062571  -1.15897
9331630117  -1.15904
9344377291  -1.15893
9356093413  -1.15889
9367067789  -1.15886
9375136207  -1.15893
9386598797  -1.15892
9398972437  -1.15866
9409641929  -1.15860
9421346323  -1.15847
9433936063  -1.15851
9442884109  -1.15833
9454935769  -1.15832
9465842359  -1.15821
9475324913  -1.15827
9488341711  -1.15814
9503142983  -1.15814
9511083437  -1.15796
9523172699  -1.15802
9534759593  -1.15789
9543356171  -1.15781
9555756347  -1.15808
9568022707  -1.15805
9577429453  -1.15783
9588917101  -1.15789
9602918869  -1.15785
9612623333  -1.15778
9624359431  -1.15761
9635952043  -1.15741
9645473483  -1.15745
9657459829  -1.15736
9669134747  -1.15723
9681889219  -1.15732
9690685111  -1.15725
9703301291  -1.15706
9714872269  -1.15688
9724393633  -1.15682
9736458091  -1.15666
9748875299  -1.15658
9758150783  -1.15635
9770071099  -1.15629
9781922971  -1.15638
9791347003  -1.15605
9806565317  -1.15591
9819517879  -1.15577
9828263827  -1.15579
9840005477  -1.15582
9852579719  -1.15563
9861706691  -1.15548
9873798469  -1.15545
9886998469  -1.15527
9896012179  -1.15517
9908980883  -1.15509
9921025987  -1.15497
9929858597  -1.15486
9941198549  -1.15474
9954317069  -1.15465
9964172597  -1.15464
9976403609  -1.15458
9989042213  -1.15446


==> data/prime_unwt_r4_p5.dat <==
501029  -3.0
545723  -3.5
602461  -3.33333
797611  -3.25
812011  -3.2
887657  -3.0
953243  -3.14285
1000033  -3.25
1129211  -3.22222
1241437  -3.3
1321589  -3.18181
1549501  -3.16666
1736437  -3.23076
1740197  -3.28571
1764029  -3.2
2184811  -3.125
2216309  -3.11764
2609963  -3.05555
2614763  -3.10526
2697179  -3.0
3001421  -2.90476
3254773  -2.86363
3261221  -2.86956
3280363  -2.91666
3349097  -2.88
3525883  -2.92307
3643883  -2.96296
3651607  -2.92857
3744737  -2.96551
3806051  -2.96666
4032949  -2.96774
4036069  -2.96875
4077611  -2.96969
4092701  -2.97058
4225973  -2.88571
4248019  -2.83333
4258363  -2.86486
4343629  -2.84210
4459157  -2.76923
4513931  -2.75
4573691  -2.75609
4592017  -2.78571
4695371  -2.79069
4732603  -2.81818
4839157  -2.8
4883953  -2.78260
4953023  -2.80851
5031193  -2.83333
5097403  -2.85714
5235679  -2.86
5256283  -2.88235
5304331  -2.88461
5366539  -2.88679
5388869  -2.88888
5830271  -2.89090
6267083  -2.91071
6331289  -2.91228
6489179  -2.87931
6615361  -2.88135
6654059  -2.85
7428599  -2.85245
7555049  -2.82258
7849643  -2.80952
7852171  -2.79687
7873589  -2.8
8047771  -2.80303
8106181  -2.80597
8167051  -2.79411
8300197  -2.75362
8397097  -2.77142
8436397  -2.78873
8718803  -2.80555
8929111  -2.79452
9019973  -2.75675
9058057  -2.77333
9126869  -2.77631
9417157  -2.76623
9518219  -2.74358
9640549  -2.74683
9704491  -2.75
9809419  -2.72839
9934411  -2.71951
10257083  -2.73493
10424663  -2.75
10537957  -2.76470
10610357  -2.77906
10856359  -2.77011
10861307  -2.73863
10985851  -2.73033
11145619  -2.73333
11193251  -2.72527
11287343  -2.71739
11365037  -2.73118
11448979  -2.72340
11588939  -2.70526
11914247  -2.69791
11919067  -2.67010
12090283  -2.66326
12226297  -2.63636
12307781  -2.62
12307957  -2.59405
12573971  -2.57843
12655567  -2.55339
12671819  -2.53846
12737903  -2.51428
12924089  -2.51886
13051657  -2.51401
13176629  -2.51851
13489667  -2.49541
13502647  -2.49090
13664309  -2.49549
13822847  -2.50892
13866283  -2.50442
13968341  -2.49122
13971941  -2.48695
14059457  -2.46551
14224757  -2.47863
14377931  -2.48305
14630683  -2.47899
14718871  -2.48333
14838277  -2.47933
15161219  -2.48360
15176897  -2.47967
15268811  -2.48387
15516071  -2.48
15558901  -2.46825
15607877  -2.48031
15709877  -2.46093
15869963  -2.47286
15873397  -2.48461
16037071  -2.48854
16087157  -2.48484
16146401  -2.47368
16165717  -2.48507
16331309  -2.48888
16482097  -2.48529
16499089  -2.47445
16517209  -2.47101
16690103  -2.48201
16696709  -2.48571
16704839  -2.48226
16798283  -2.47887
16916281  -2.48251
17157599  -2.47222
17246657  -2.46896
17471843  -2.47945
17482111  -2.48299
17495957  -2.49324
17622277  -2.50335
17778869  -2.50666
17819189  -2.50331
17893429  -2.50657
18000757  -2.51633
18003691  -2.51948
18532219  -2.50967
18626999  -2.5
18655349  -2.50318
18742463  -2.5
18754517  -2.49685
18803429  -2.5
18830213  -2.49689
18912811  -2.5
18918749  -2.50306
19022651  -2.50609
19451989  -2.50909
19725077  -2.51807
19802683  -2.52694
19983377  -2.51190
20192693  -2.49704
20252051  -2.49411
20256029  -2.49707
20301877  -2.50581
20305013  -2.49132
20907941  -2.48275
21186041  -2.48571
21234667  -2.47159
21278483  -2.45762
21324203  -2.45505
21443717  -2.46368
21484997  -2.46111
21559843  -2.45856
21758651  -2.45604
21856741  -2.44808
21945389  -2.45108
21952519  -2.43243
22001797  -2.44086
22026253  -2.43850
22155163  -2.42553
22471237  -2.41269
22529099  -2.41052
22652821  -2.40837
23424371  -2.41145
23443507  -2.41968
23447917  -2.40721
23459531  -2.41025
23537659  -2.40306
23761201  -2.40609
23802083  -2.41414
23845397  -2.42211
23854741  -2.415
23886997  -2.42288
23951887  -2.42079
23965589  -2.42364
24098603  -2.42156
24191611  -2.42439
24252101  -2.42233
24366851  -2.40579
24394603  -2.40384
24486139  -2.39712
24513803  -2.40476
24588283  -2.41232
24644299  -2.41509
24922789  -2.41784
25029029  -2.42056
25039667  -2.42790
25218091  -2.42592
25305479  -2.42857
25327763  -2.43577
25359029  -2.43835
25359589  -2.44090
25392091  -2.44343
25475633  -2.44144
25520897  -2.43946
25641589  -2.44196
25658407  -2.44888
25679879  -2.43362
25722491  -2.43171
25898309  -2.43421
25922837  -2.43231
25956701  -2.42608
26174123  -2.43290
26244017  -2.43103
26352229  -2.43347
26485273  -2.43162
26723533  -2.43829
26809487  -2.43644
27011903  -2.44303
27054091  -2.44537
27260929  -2.44351
27302603  -2.45
27324091  -2.44813
27646163  -2.45454
27692737  -2.46090
27927499  -2.45491
27938591  -2.45714
28152379  -2.45121
28210139  -2.44534
28423243  -2.44354
28504181  -2.44176
28751629  -2.436
28822987  -2.42629
28867877  -2.42460
28877977  -2.43083
28899329  -2.42519
29109859  -2.42745
29436761  -2.42187
29594843  -2.42801
29781461  -2.42248
29787403  -2.42084
29994337  -2.41923
30186197  -2.42528
30222131  -2.42748
30467189  -2.42965
30907579  -2.42803
31035203  -2.42641
31700651  -2.41353
31833377  -2.40449
31921157  -2.41044
31948363  -2.40892
31998563  -2.40740
32445209  -2.40221
32803597  -2.40073
32973361  -2.40293
33097931  -2.40510
33112043  -2.40363
33198437  -2.40217
33257611  -2.40433
33259573  -2.41007
33302891  -2.39784
33346331  -2.39642
33362053  -2.40213
33623371  -2.40425
33648557  -2.39575
33674171  -2.39436
33750331  -2.39649
33812549  -2.39510
33820181  -2.39024
34020593  -2.39583
34289669  -2.39792
34747877  -2.38965
34773461  -2.38487
34945109  -2.38698
34986403  -2.38566
35185957  -2.38435
35425307  -2.37627
35446189  -2.375
35500609  -2.37037
35645371  -2.37248
35777899  -2.37458
35807243  -2.37333
35856091  -2.37541
36196861  -2.37417
36429157  -2.37953
36704417  -2.37171
36755029  -2.37377
36796069  -2.37581
37201517  -2.38110
37262411  -2.38311
37271557  -2.38187
37275431  -2.37741
37361147  -2.36977
37773557  -2.36858
37783909  -2.36741
37826011  -2.36942
37857803  -2.37460
37910267  -2.36708
37938151  -2.36593
37982429  -2.36477
38014597  -2.35736
38128897  -2.3625
38248279  -2.36137
38674723  -2.36024
38703059  -2.35913
38890469  -2.36111
38955269  -2.36307
39082651  -2.36503
39182323  -2.37003
39265183  -2.36890
39267301  -2.36474
39346981  -2.36060
39382043  -2.35951
39415913  -2.36445
39538117  -2.36336
39639403  -2.36826
39752029  -2.37014
39773807  -2.36904
39821051  -2.37091
39858811  -2.37278
39911741  -2.37463
39958673  -2.37941
39967637  -2.37829
40079573  -2.37719
40152923  -2.38192
40360891  -2.38372
40606123  -2.38260
40657483  -2.38728
40662581  -2.38328
40706339  -2.38218
41001319  -2.38395
41060309  -2.37428
41274349  -2.37606
41285579  -2.37215
41648443  -2.37110
41860043  -2.37005
42048011  -2.36901
42175829  -2.37078
42197167  -2.36414
42227483  -2.36871
42243499  -2.36490
42286357  -2.36388
42349859  -2.36011
42431947  -2.35359
42516763  -2.35261
42651893  -2.35164
42929917  -2.34520
42960277  -2.34972
43300171  -2.35149
43300171  -2.35326
43382309  -2.34417
43398197  -2.33783
43444501  -2.33423
43494571  -2.33602
43504387  -2.32975
43678757  -2.32352
43743587  -2.328
44166481  -2.32446
44308181  -2.32095
44425441  -2.32010
44430709  -2.32189
44610011  -2.32368
44916629  -2.31496
44943589  -2.31675
45031829  -2.31592
45102763  -2.32031
45508741  -2.31688
45653999  -2.31347
45791777  -2.31782
45850969  -2.31958
46219093  -2.32390
46389029  -2.32564
46535077  -2.32480
46943803  -2.32397
47112277  -2.32824
47251931  -2.32994
47381429  -2.33164
47406613  -2.32575
47561557  -2.32997
47643403  -2.32914
47706629  -2.33082
47775877  -2.33
47987909  -2.33167
48030133  -2.33582
48090683  -2.33995
48373433  -2.33910
48402677  -2.34320
48606869  -2.34236
48655457  -2.33660
49079189  -2.33823
49478491  -2.33740
49646573  -2.33170
49784003  -2.33576
50156131  -2.33737
50173847  -2.33656
50216239  -2.33816
50376629  -2.33734
50480789  -2.33894
50485307  -2.33812
50521181  -2.33971
50525821  -2.33651
50541941  -2.33333
50750123  -2.33254
50846729  -2.33412
50953163  -2.33333
51037199  -2.33018
51188327  -2.33411
51201259  -2.33098
51574879  -2.32786
51712523  -2.32710
51742981  -2.32400
51984917  -2.31860
52101473  -2.32250
52188853  -2.32638
52687123  -2.32101
52850881  -2.32027
52984741  -2.31724
53011531  -2.31880
53232119  -2.32036
53691893  -2.31506
53694611  -2.31662
53719093  -2.31136
53765941  -2.31292
53807653  -2.31221
53832511  -2.31151
53833399  -2.31081
54036611  -2.31235
54092149  -2.31390
54098953  -2.31767
54274877  -2.32142
54277253  -2.31625
54291077  -2.32
54440131  -2.31263
54476693  -2.30752
54507821  -2.30905
54579121  -2.31057
54588571  -2.31208
54605087  -2.31140
54673163  -2.30634
54854939  -2.30349
54870869  -2.30501
54997403  -2.30869
55176643  -2.31236
55176811  -2.31385
55207189  -2.31101
55207403  -2.30603
55240517  -2.30967
55273019  -2.30686
55429981  -2.30835
55753937  -2.31196
55815281  -2.31130
55831793  -2.31489
55844027  -2.31847
55869571  -2.31779
56066261  -2.31923
56097577  -2.31434
56160971  -2.31578
56219483  -2.31512
56269163  -2.31446
56419003  -2.30962
56482021  -2.30688
56558377  -2.30208
56765419  -2.30353
56810099  -2.30290
56934629  -2.30434
57040183  -2.29958
57162101  -2.29072
57162997  -2.29423
57533131  -2.28747
57590711  -2.28688
57711509  -2.28834
57761819  -2.28571
57945131  -2.28716
58043891  -2.28455
58051963  -2.28397
58208347  -2.28744
58353671  -2.28888
58356593  -2.28427
58362013  -2.27565
58453237  -2.27510
58642879  -2.27655
58734499  -2.274
58929883  -2.27744
58981843  -2.28087
59021621  -2.27833
59103953  -2.27777
59140847  -2.28118
59298683  -2.27667
59408197  -2.27613
59490097  -2.26771
59724677  -2.27111
59787209  -2.27254
59821219  -2.27397
60070973  -2.27343
60107527  -2.27290
60261031  -2.27042
60338209  -2.26796
60633109  -2.26937
60691349  -2.26305
61065931  -2.26447
61168901  -2.26204
61185403  -2.26538
61235833  -2.26487
61442203  -2.26053
61478603  -2.26003
61779007  -2.25572
61815563  -2.25142
62026243  -2.25475
62141509  -2.25426
62185463  -2.25
62212841  -2.25141
62969323  -2.25094
62980829  -2.25235
63253877  -2.25187
63411749  -2.25140
63541391  -2.25093
63875989  -2.25233
64207291  -2.25373
64419287  -2.25325
64582157  -2.25278
64692233  -2.25602
65276983  -2.25185
65296037  -2.24768
65338811  -2.24723
65374651  -2.24677
65543957  -2.24632
65556691  -2.24770
65634461  -2.24725
65729737  -2.24680
65797117  -2.24635
65925413  -2.24954
65937077  -2.24909
66084409  -2.25045
66369617  -2.25
66382037  -2.24954
66458963  -2.25270
66542717  -2.25225
67283497  -2.25539
67299949  -2.25493
67332283  -2.25089
67617191  -2.25044
67748827  -2.24642
68028419  -2.24420
68049187  -2.24733
68102347  -2.24333
68138963  -2.24645
68213177  -2.24247
68225627  -2.23851
68273083  -2.23809
68297179  -2.23591
68390989  -2.23725
68523779  -2.23508
68608763  -2.23817
68855363  -2.24125
68923909  -2.24258
69008749  -2.24390
69045497  -2.24347
69059923  -2.24305
69120323  -2.24610
69560443  -2.24567
69785147  -2.24179
70036789  -2.24310
70176949  -2.24440
70273123  -2.24398
70578077  -2.24013
70616123  -2.24315
70815961  -2.24444
70845751  -2.24573
71001467  -2.23850
71334821  -2.23639
71388523  -2.23259
71519131  -2.23389
71575891  -2.23519
71787077  -2.23817
71901637  -2.23440
71902043  -2.23737
72243109  -2.23865
72334909  -2.23993
72664157  -2.24288
73095317  -2.24247
73264549  -2.23706
73533563  -2.23666
73610837  -2.23627
73723171  -2.23754
73752677  -2.24046
73923371  -2.24006
74035847  -2.23636
74203397  -2.23927
74434727  -2.23887
74610931  -2.24013
74622203  -2.23973
74744821  -2.23770
74806091  -2.23895
75136843  -2.23856
75169691  -2.23817
75448117  -2.23778
75467111  -2.23902
75474757  -2.23863
75494597  -2.23500
75530177  -2.23462
75881759  -2.23586
76573589  -2.23548
76687951  -2.23671
76791691  -2.23794
76893373  -2.23434
76965893  -2.23717
77017267  -2.2368
77261323  -2.23961
77294683  -2.23604
77324747  -2.23248
77532571  -2.23211
77758399  -2.23333
77859323  -2.23296
77950867  -2.23575
78015293  -2.23222
78274081  -2.23343
78413009  -2.23464
78416651  -2.23584
78548039  -2.23704
78602047  -2.23354
78991291  -2.23474
79157993  -2.23437
79351567  -2.23400
79619971  -2.23520
79639643  -2.23172
79645219  -2.23291
79893491  -2.23410
79976509  -2.23529
80085029  -2.23647
80100947  -2.23611
80345131  -2.23728
80394043  -2.24
80480629  -2.24116
80667661  -2.24233
80684587  -2.23889
80814749  -2.24006
80829029  -2.23511
80905523  -2.23475
81276977  -2.23744
81701189  -2.23708
81765689  -2.23520
81885131  -2.23636
82185731  -2.23751
82252997  -2.23413
82300643  -2.23680
82336591  -2.23795
82393813  -2.23458
82433917  -2.23723
82477331  -2.23838
82581029  -2.23952
82681759  -2.23766
82750937  -2.23731
82787483  -2.23695
82826923  -2.23958
82873201  -2.24071
83214539  -2.23442
83505509  -2.23555
83512711  -2.23372
84058837  -2.23338
84117401  -2.22861
84138227  -2.22533
84418171  -2.22058
84508147  -2.21732
84570371  -2.21260
85043087  -2.21229
85051621  -2.21345
85218677  -2.21313
85282037  -2.20991
85435939  -2.21106
85469597  -2.21075
85525189  -2.21044
85835231  -2.20579
85850371  -2.20549
85870061  -2.20375
85962509  -2.20346
86120467  -2.20028
86283053  -2.19712
86391883  -2.19971
86496677  -2.19942
86583509  -2.19770
86703989  -2.19885
86733539  -2.19714
87097931  -2.19686
87126623  -2.19658
87138251  -2.19772
87144221  -2.19602
87436619  -2.19432
87534709  -2.19405
87588451  -2.19519
87662411  -2.19632
87722317  -2.19887
88056197  -2.20140
88064027  -2.20393
88161509  -2.20505
88430081  -2.20336
88473197  -2.20588
88544923  -2.20559
88607411  -2.20670
88835921  -2.20781
89023211  -2.20752
89043797  -2.20723
89122757  -2.20694
89184331  -2.20804
89435429  -2.20360
89638957  -2.20055
89710363  -2.20027
89735531  -2.20137
89830171  -2.20247
89960473  -2.20220
90033301  -2.20054
90109637  -2.20301
90230123  -2.20273
90305807  -2.20246
90310159  -2.20218
90765989  -2.20054
90784663  -2.19754
91124549  -2.19863
91205531  -2.19972
91677349  -2.19945
91679111  -2.19918
91757977  -2.20162
92038553  -2.20135
92191529  -2.20242
92193371  -2.20215
92219371  -2.20188
92442523  -2.20430
92445607  -2.20671
92602891  -2.20777
92614751  -2.20883
92902541  -2.20721
93031409  -2.20827
93103189  -2.20933
93372911  -2.21038
93908917  -2.20744
94184309  -2.20849
94214251  -2.20954
94461467  -2.20662
94612003  -2.20370
94714859  -2.20211
94839967  -2.19920
95057653  -2.19894
95279221  -2.19736
95525351  -2.19710
95576167  -2.19947
95587711  -2.20052
95647157  -2.20026
95758373  -2.19738
95874089  -2.19712
95969843  -2.19947
95977331  -2.20052
96004171  -2.20026
96127483  -2.20259
96844357  -2.20233
96909479  -2.20336
97019317  -2.20051
97221799  -2.20155
97273963  -2.19870
97338187  -2.19587
97398011  -2.19691
97464287  -2.19408
97562203  -2.19383
97641899  -2.19230
97923523  -2.19206
97986689  -2.19309
98011559  -2.19284
98167477  -2.19515
98252839  -2.19363
98399123  -2.19592
98470111  -2.19695
98579083  -2.19670
98606533  -2.19898
98701411  -2.19873
99040859  -2.19721
99056879  -2.19318
99131051  -2.19293
99286181  -2.19143
99305851  -2.18993
99351403  -2.18718
99479521  -2.18695
99505853  -2.18922
99511703  -2.19148
99562103  -2.19375
99647461  -2.19475
99782113  -2.19700
99797491  -2.19676
99826523  -2.19651
100561781  -2.19503
100626283  -2.19230
100642303  -2.18959
100706491  -2.19059
100793263  -2.19035
100977781  -2.18888
101333989  -2.18988
101351779  -2.18842
101498723  -2.18819
101523871  -2.18673
101526989  -2.18773
101527649  -2.18627
101663173  -2.18359
101841013  -2.18092
102071323  -2.18070
102170039  -2.17926
102247861  -2.18026
102271529  -2.18126
102385477  -2.17861
102462901  -2.17961
102527023  -2.18181
102843613  -2.17917
102936949  -2.18016
102942523  -2.17995
103034179  -2.17973
103059349  -2.17951
103330027  -2.17689
103442291  -2.17788
103478803  -2.17767
103489819  -2.17625
103591757  -2.17844
103875353  -2.17583
104049109  -2.17682
104359891  -2.17780
105031331  -2.17759
105043643  -2.17976
105089993  -2.17717
105351097  -2.17933
106089437  -2.17437
106242677  -2.17654
106256629  -2.17751
106272197  -2.17494
106396651  -2.17591
106429483  -2.17570
106533547  -2.17550
106637059  -2.17529
106663211  -2.17626
106706953  -2.17370
106903877  -2.17584
107297581  -2.17681
107384939  -2.17543
107741261  -2.17406
107741281  -2.17502
107802091  -2.17599
107814997  -2.17578
107860267  -2.17325
108260699  -2.17189
108285299  -2.17285
108381331  -2.17381
108401563  -2.17592
108417851  -2.17572
108496387  -2.17090
108531481  -2.17185
108566971  -2.17281
108594971  -2.16915
108803083  -2.16896
108837041  -2.16762
108989717  -2.16743
109175669  -2.16838
109274981  -2.16933
109477471  -2.16914
109579499  -2.17009
109659787  -2.16761
109907309  -2.16856
110125667  -2.16609
110177563  -2.16818
110228893  -2.17026
110305339  -2.17120
110521783  -2.16874
110734037  -2.17081
110865851  -2.17175
111074903  -2.16930
111121781  -2.16798
111297451  -2.16891
111310931  -2.16872
111559003  -2.16629
111911419  -2.16498
112056913  -2.16255
112139851  -2.15901
112266551  -2.15771
112332271  -2.15642
112466969  -2.15736
112468211  -2.15719
112489037  -2.15701
112552709  -2.15795
112688027  -2.15555
112957307  -2.15760
113094011  -2.15853
113101531  -2.15946
113317811  -2.16039
113392949  -2.16132
113474653  -2.16114
113492539  -2.15986
113502797  -2.16189
113523859  -2.16281
113626361  -2.16373
113715083  -2.16575
113873899  -2.16447
113959837  -2.16429
113966189  -2.16520
114045083  -2.16502
114149381  -2.16375
114283459  -2.16466
114503749  -2.16557
114553963  -2.16757
114686239  -2.16739
114890843  -2.16503
114903757  -2.16485
115135619  -2.16359
115392469  -2.16341
115476391  -2.16324
115581871  -2.16414
115768397  -2.16612
115970149  -2.16702
116207347  -2.16684
116295749  -2.16774
116342587  -2.16541
116394497  -2.16309
116844083  -2.16291
116942363  -2.16274
117022709  -2.16363
117311683  -2.16346
117473131  -2.16435
117536723  -2.16631
117911051  -2.16719
117986353  -2.16702
118062017  -2.16684
118470551  -2.16772
118592603  -2.16755
119102117  -2.16737
119365237  -2.16507
119449663  -2.16279
119463263  -2.16261
119834821  -2.16139
119860771  -2.16227
119874913  -2.16210
119927131  -2.16193
119946077  -2.16176
120029291  -2.15844
120211667  -2.15618
120495533  -2.15602
120604501  -2.15481
120627499  -2.15360
120895967  -2.15344
120923027  -2.15537
121135571  -2.15625
121264499  -2.15504
121483591  -2.15072
121664783  -2.15264
121680409  -2.15145
121705711  -2.15129
121928923  -2.15320
122103181  -2.15408
122321051  -2.15392
122372401  -2.15479
122539049  -2.15567
122664629  -2.15653
122679163  -2.15637
122960197  -2.15621
123000679  -2.15708
123084733  -2.15692
123134287  -2.15676
123490007  -2.15864
124154141  -2.15746
124164181  -2.15628
124208011  -2.15714
124506433  -2.15902
124614683  -2.15885
124624771  -2.15971
124781563  -2.16158
124865317  -2.16142
124888997  -2.15922
124919117  -2.15906
125483857  -2.15688
126027683  -2.15672
126190411  -2.15656
126412219  -2.15640
126464491  -2.15725
126616709  -2.15709
126711667  -2.15694
126802603  -2.15678
126958807  -2.15461
127028683  -2.15446
127115269  -2.15531
127285811  -2.15615
127355869  -2.157
142872677  -2.15090
157742003  -2.14666
172229461  -2.13692
186565963  -2.12428
215798771  -2.104
231845179  -2.09437
247209533  -2.08
263913589  -2.07777
280844821  -2.06263
299315771  -2.0665
317793269  -2.05333
334789613  -2.04227
352893539  -2.04391
367783051  -2.03083
382434623  -2.0412
398359531  -2.02923
416328043  -2.02666
435794693  -2.01464
451767203  -2.01724
469657633  -2.02133
486802247  -2.01935
518727523  -2.01843
537111037  -2.01878
555647557  -2.01382
572364043  -2.00828
588489497  -2.01
616669591  -2.00135
633063547  -1.99657
651220957  -1.99692
669214099  -1.99325
688357771  -1.99536
718456789  -1.99595
740808967  -1.99325
756861211  -1.98704
777730699  -1.98333
797069131  -1.98043
819703483  -1.97808
841544843  -1.97375
857733911  -1.97591
877413077  -1.981
894328109  -1.98607
917178517  -1.97461
938504251  -1.97207
960615883  -1.96888
979915877  -1.96672
998596763  -1.95982
1021725163  -1.95263
1039418557  -1.94879
1060407053  -1.94762
1079244721  -1.9475
1117745693  -1.94491
1137584323  -1.94483
1156713451  -1.94285
1178773579  -1.94312
1196467757  -1.94
1218818291  -1.93833
1240383637  -1.93701
1261916437  -1.93470
1284253237  -1.93536
1319586929  -1.935
1343239439  -1.93338
1363496131  -1.93166
1384184537  -1.92808
1420750511  -1.92459
1442211737  -1.92946
1464141827  -1.92513
1483765931  -1.92519
1519280011  -1.92410
1538494687  -1.92139
1561622149  -1.91825
1582389973  -1.91728
1620389653  -1.91804
1641181589  -1.91722
1664366527  -1.91333
1683855893  -1.91482
1720610819  -1.91232
1741139479  -1.91195
1762100917  -1.90875
1786447213  -1.90191
1825450937  -1.90277
1844822123  -1.90439
1868512319  -1.90086
1891375523  -1.90279
1919866591  -1.90053
1943210681  -1.89863
1962576433  -1.89781
1987304653  -1.89659
2024205763  -1.89377
2047672189  -1.89212
2066698171  -1.8902
2091687541  -1.88980
2120067877  -1.89019
2134851403  -1.88970
2160772433  -1.88971
2182011497  -1.88990
2223461269  -1.89009
2251138789  -1.89140
2275263103  -1.88981
2297431211  -1.89036
2324689559  -1.89145
2346403307  -1.89027
2371151371  -1.88767
2394073999  -1.88601
2422201303  -1.88657
2445351989  -1.88565
2468874887  -1.88327
2489421323  -1.88102
2524692101  -1.88101
2551762277  -1.88008
2574373349  -1.87916
2595476789  -1.87983
2622946003  -1.87885
2643207263  -1.87764
2667548837  -1.87685
2694558437  -1.87576
2730368731  -1.87444
2756090237  -1.87377
2783015909  -1.87156
2822658277  -1.87108
2843288197  -1.86861
2871233779  -1.86938
2896267643  -1.86810
2921962429  -1.86766
2946680447  -1.86597
2974315483  -1.86466
3023088781  -1.86330
3049315547  -1.86503
3073224653  -1.86456
3093645109  -1.86410
3122846003  -1.86214
3147295121  -1.86092
3167286667  -1.86091
3188650603  -1.85839
3225808549  -1.85611
3247268669  -1.85551
3274792309  -1.85582
3324184069  -1.85292
3353287739  -1.85020
3380038093  -1.84926
3428259229  -1.84873
3451610683  -1.84735
3479283559  -1.84756
3527464687  -1.84718
3553868609  -1.84649
3578930093  -1.84387
3622445569  -1.84301
3649763291  -1.84375
3677524703  -1.84373
3726944699  -1.84339
3748934851  -1.84256
3769960723  -1.84198
3795348043  -1.84074
3821580449  -1.83920
3846819043  -1.83981
3871765837  -1.83745
3897487189  -1.83759
3922292981  -1.83646
3956216491  -1.83660
3981327283  -1.83443
4027037291  -1.83458
4053308263  -1.83257
4075711117  -1.83203
4126093331  -1.83115
4153215763  -1.83051
4175238563  -1.83291
4198497397  -1.83318
4226041243  -1.83310
4251498637  -1.83297
4274706091  -1.83078
4326171547  -1.82972
4348354051  -1.82817
4369730887  -1.82703
4392037781  -1.82639
4425596041  -1.82663
4449225643  -1.82881
4480647499  -1.82661
4519101131  -1.82540
4542778873  -1.82654
4569778033  -1.82677
4594879403  -1.82663
4624813763  -1.82465
4653899423  -1.82343
4679538517  -1.82367
4719660247  -1.82221
4743095803  -1.82235
4771657277  -1.82275
4798461347  -1.82253
4827883349  -1.82227
4855734979  -1.82150
4879507733  -1.8207
4927260551  -1.82099
4953854891  -1.82
4975072489  -1.81837
4998701707  -1.81789
5026433563  -1.81663
5056373867  -1.81606
5080722859  -1.81323
5125372771  -1.81245
5151797591  -1.81229
5182572709  -1.812
5228257589  -1.81127
5255552501  -1.81018
5281034179  -1.80924
5327184589  -1.80864
5353484641  -1.80776
5383571251  -1.8075
5427365777  -1.80640
5454813941  -1.80495
5480336429  -1.80347
5530378993  -1.80218
5558330539  -1.80266
5585621563  -1.80292
5624409163  -1.80286
5649870043  -1.80375
5678278043  -1.80275
5725015271  -1.80172
5753880521  -1.80162
5783754817  -1.80144
5827088251  -1.80174
5856603461  -1.79956
5878273211  -1.79956
5923602037  -1.79866
5950220849  -1.79819
5977804379  -1.79816
6028707037  -1.79817
6056639651  -1.79737
6083789981  -1.79687
6125321471  -1.79722
6153609347  -1.79598
6183077291  -1.79516
6227140483  -1.79464
6259962197  -1.79454
6286999877  -1.79386
6326215157  -1.79356
6355030531  -1.79236
6383613349  -1.79280
6429189817  -1.79214
6453701581  -1.79161
6480185461  -1.79084
6524794117  -1.7914
6556340251  -1.79187
6584077651  -1.79126
6630719677  -1.79067
6662224157  -1.79059
6688184123  -1.79082
6726274837  -1.79046
6758304103  -1.78980
6785117509  -1.78945
6827971573  -1.78980
6860467051  -1.79007
6891694253  -1.78938
6932367329  -1.78942
6957737771  -1.78855
6987204911  -1.78787
7029466273  -1.78713
7059875113  -1.78669
7089859643  -1.78550
7125276611  -1.78470
7152957419  -1.78412
7185069557  -1.78314
7228031477  -1.78273
7257975643  -1.78330
7285676381  -1.78212
7333081309  -1.78186
7364662673  -1.78141
7392644047  -1.78195
7424735147  -1.78220
7454983927  -1.78190
7480304701  -1.78168
7528833563  -1.78207
7557952459  -1.78181
7582578277  -1.78156
7627888693  -1.78123
7662005909  -1.78056
7694566739  -1.78063
7727078347  -1.77954
7760552363  -1.77937
7791128549  -1.77802
7827661619  -1.77840
7856706581  -1.77837
7883776763  -1.77769
7932452851  -1.77804
7964281511  -1.77798
7991545733  -1.77843
8030126519  -1.77932
8061348203  -1.77972
8088601013  -1.77858
8127653021  -1.77825
8157158137  -1.77769
8182085927  -1.77763
8225267669  -1.77644
8255822063  -1.77569
8282222243  -1.77561
8327880163  -1.77453
8354952233  -1.77472
8385154003  -1.77486
8427870589  -1.77534
8454535399  -1.77496
8483591111  -1.77482
8526517877  -1.77490
8559955097  -1.77491
8591738063  -1.77442
8633752363  -1.77536
8658497611  -1.77493
8686961317  -1.77463
8726636203  -1.77386
8759812279  -1.77381
8791670971  -1.77339
8827859197  -1.77410
8852584031  -1.77262
8887777013  -1.77252
8930509877  -1.77270
8956623373  -1.77272
8984534543  -1.77274
9028336483  -1.77243
9060117181  -1.77220
9091339249  -1.77174
9130398253  -1.77079
9164875513  -1.77085
9190230149  -1.77042
9228669497  -1.76990
9258059227  -1.77018
9286082219  -1.76996
9328507883  -1.76958
9354664799  -1.76865
9383414441  -1.76824
9425486713  -1.76697
9458266843  -1.76642
9484213913  -1.76601
9526192363  -1.76614
9555933743  -1.76592
9586299029  -1.76561
9630276011  -1.76510
9663160069  -1.76401
9697834147  -1.76391
9730732951  -1.76421
9763446757  -1.76383
9796304443  -1.76387
9831885751  -1.76429
9864324149  -1.7648
9898135883  -1.76512
9927189721  -1.76468
9956988229  -1.76473
9981968911  -1.76432


==> data/prime_unwt_r4_p7.dat <==
501029  -5.0
545723  -5.0
602461  -4.33333
797611  -4.5
812011  -4.4
887657  -4.16666
953243  -4.14285
1000033  -4.0
1129211  -3.88888
1241437  -3.8
1321589  -3.81818
1549501  -3.66666
1736437  -3.69230
1740197  -3.78571
1764029  -3.73333
2184811  -3.6875
2216309  -3.76470
2609963  -3.72222
2614763  -3.73684
2697179  -3.65
3001421  -3.57142
3254773  -3.59090
3261221  -3.60869
3280363  -3.54166
3349097  -3.56
3525883  -3.57692
3643883  -3.48148
3651607  -3.46428
3744737  -3.48275
3806051  -3.43333
4032949  -3.48387
4036069  -3.40625
4077611  -3.39393
4092701  -3.41176
4225973  -3.42857
4248019  -3.41666
4258363  -3.37837
4343629  -3.39473
4459157  -3.41025
4513931  -3.375
4573691  -3.41463
4592017  -3.42857
4695371  -3.39534
4732603  -3.31818
4839157  -3.31111
4883953  -3.28260
4953023  -3.23404
5031193  -3.22916
5097403  -3.26530
5235679  -3.2
5256283  -3.21568
5304331  -3.23076
5366539  -3.24528
5388869  -3.25925
5830271  -3.25454
6267083  -3.26785
6331289  -3.21052
6489179  -3.22413
6615361  -3.20338
6654059  -3.2
7428599  -3.18032
7555049  -3.14516
7849643  -3.15873
7852171  -3.17187
7873589  -3.18461
8047771  -3.19696
8106181  -3.19402
8167051  -3.20588
8300197  -3.21739
8397097  -3.18571
8436397  -3.21126
8718803  -3.19444
8929111  -3.17808
9019973  -3.20270
9058057  -3.2
9126869  -3.21052
9417157  -3.20779
9518219  -3.19230
9640549  -3.20253
9704491  -3.1625
9809419  -3.17283
9934411  -3.18292
10257083  -3.16867
10424663  -3.17857
10537957  -3.18823
10610357  -3.19767
10856359  -3.20689
10861307  -3.19318
10985851  -3.17977
11145619  -3.15555
11193251  -3.12087
11287343  -3.13043
11365037  -3.11827
11448979  -3.12765
11588939  -3.13684
11914247  -3.11458
11919067  -3.11340
12090283  -3.10204
12226297  -3.10101
12307781  -3.09
12307957  -3.10891
12573971  -3.12745
12655567  -3.12621
12671819  -3.125
12737903  -3.13333
12924089  -3.14150
13051657  -3.13084
13176629  -3.14814
13489667  -3.13761
13502647  -3.15454
13664309  -3.13513
13822847  -3.125
13866283  -3.11504
13968341  -3.12280
13971941  -3.13043
14059457  -3.12931
14224757  -3.12820
14377931  -3.10169
14630683  -3.10924
14718871  -3.10833
14838277  -3.08264
15161219  -3.09016
15176897  -3.06504
15268811  -3.07258
15516071  -3.064
15558901  -3.06349
15607877  -3.05511
15709877  -3.05468
15869963  -3.04651
15873397  -3.04615
16037071  -3.02290
16087157  -3.03030
16146401  -3.02255
16165717  -3.02238
16331309  -3.02222
16482097  -3.02941
16499089  -3.03649
16517209  -3.00724
16690103  -3.02158
16696709  -3.02142
16704839  -3.03546
16798283  -3.04225
16916281  -3.04895
17157599  -3.04166
17246657  -3.04137
17471843  -3.03424
17482111  -3.04761
17495957  -3.05405
17622277  -3.05369
17778869  -3.06
17819189  -3.05298
17893429  -3.05263
18000757  -3.04575
18003691  -3.04545
18532219  -3.04516
18626999  -3.04487
18655349  -3.02547
18742463  -3.01265
18754517  -3.00628
18803429  -2.9875
18830213  -3.0
18912811  -2.98148
18918749  -2.98773
19022651  -2.98170
19451989  -2.99393
19725077  -2.99397
19802683  -2.98203
19983377  -2.97023
20192693  -2.96449
20252051  -2.94705
20256029  -2.94152
20301877  -2.94186
20305013  -2.94219
20907941  -2.93678
21186041  -2.93142
21234667  -2.93181
21278483  -2.92655
21324203  -2.93258
21443717  -2.93296
21484997  -2.92222
21559843  -2.92817
21758651  -2.91758
21856741  -2.92896
21945389  -2.94021
21952519  -2.94054
22001797  -2.92473
22026253  -2.91978
22155163  -2.91489
22471237  -2.91005
22529099  -2.90526
22652821  -2.90052
23424371  -2.88020
23443507  -2.87564
23447917  -2.88144
23459531  -2.88717
23537659  -2.87755
23761201  -2.87309
23802083  -2.87878
23845397  -2.86934
23854741  -2.87
23886997  -2.85572
23951887  -2.85643
23965589  -2.86699
24098603  -2.86274
24191611  -2.87317
24252101  -2.87378
24366851  -2.86473
24394603  -2.86057
24486139  -2.86124
24513803  -2.86190
24588283  -2.86255
24644299  -2.86320
24922789  -2.86854
25029029  -2.87850
25039667  -2.86976
25218091  -2.87962
25305479  -2.88479
25327763  -2.88532
25359029  -2.89041
25359589  -2.89545
25392091  -2.90045
25475633  -2.88738
25520897  -2.88340
25641589  -2.88392
25658407  -2.88
25679879  -2.86725
25722491  -2.87224
25898309  -2.86842
25922837  -2.87336
25956701  -2.86086
26174123  -2.87012
26244017  -2.875
26352229  -2.87553
26485273  -2.88461
26723533  -2.88936
26809487  -2.88559
27011903  -2.88185
27054091  -2.86974
27260929  -2.86610
27302603  -2.86666
27324091  -2.86307
27646163  -2.86363
27692737  -2.85596
27927499  -2.86065
27938591  -2.85714
28152379  -2.86585
28210139  -2.86639
28423243  -2.86290
28504181  -2.85140
28751629  -2.856
28822987  -2.86055
28867877  -2.86507
28877977  -2.85770
28899329  -2.86220
29109859  -2.85490
29436761  -2.86328
29594843  -2.85603
29781461  -2.86046
29787403  -2.85714
29994337  -2.86153
30186197  -2.85057
30222131  -2.84732
30467189  -2.85551
30907579  -2.85984
31035203  -2.86792
31700651  -2.87593
31833377  -2.87265
31921157  -2.86567
31948363  -2.85873
31998563  -2.84074
32445209  -2.84132
32803597  -2.83088
32973361  -2.82051
33097931  -2.82116
33112043  -2.82181
33198437  -2.81159
33257611  -2.80866
33259573  -2.81294
33302891  -2.81362
33346331  -2.81785
33362053  -2.82206
33623371  -2.81560
33648557  -2.81272
33674171  -2.81338
33750331  -2.80701
33812549  -2.80769
33820181  -2.81184
34020593  -2.79861
34289669  -2.79930
34747877  -2.80344
34773461  -2.79725
34945109  -2.79452
34986403  -2.79863
35185957  -2.79251
35425307  -2.79322
35446189  -2.78716
35500609  -2.79124
35645371  -2.79194
35777899  -2.79598
35807243  -2.80333
35856091  -2.79734
36196861  -2.78807
36429157  -2.77557
36704417  -2.76644
36755029  -2.77049
36796069  -2.77450
37201517  -2.77850
37262411  -2.78246
37271557  -2.77346
37275431  -2.78064
37361147  -2.77491
37773557  -2.77884
37783909  -2.78274
37826011  -2.78343
37857803  -2.78730
37910267  -2.79430
37938151  -2.79495
37982429  -2.79874
38014597  -2.79623
38128897  -2.79062
38248279  -2.78193
38674723  -2.78881
38703059  -2.79256
38890469  -2.78703
38955269  -2.79076
39082651  -2.79141
39182323  -2.78593
39265183  -2.78658
39267301  -2.79027
39346981  -2.78484
39382043  -2.77643
39415913  -2.77108
39538117  -2.77477
39639403  -2.77544
39752029  -2.77910
39773807  -2.78273
39821051  -2.78635
39858811  -2.78698
39911741  -2.78466
39958673  -2.77647
39967637  -2.78005
40079573  -2.77777
40152923  -2.77842
40360891  -2.77616
40606123  -2.77971
40657483  -2.77167
40662581  -2.77233
40706339  -2.76724
41001319  -2.75644
41060309  -2.76
41274349  -2.76638
41285579  -2.76704
41648443  -2.76487
41860043  -2.75706
42048011  -2.76056
42175829  -2.76404
42197167  -2.76190
42227483  -2.76536
42243499  -2.76323
42286357  -2.75277
42349859  -2.75346
42431947  -2.74309
42516763  -2.74104
42651893  -2.73901
42929917  -2.73698
42960277  -2.73497
43300171  -2.73024
43300171  -2.72554
43382309  -2.72357
43398197  -2.72162
43444501  -2.71698
43494571  -2.70967
43504387  -2.71581
43678757  -2.71925
43743587  -2.712
44166481  -2.70212
44308181  -2.69496
44425441  -2.69312
44430709  -2.69393
44610011  -2.68947
44916629  -2.68503
44943589  -2.68324
45031829  -2.68668
45102763  -2.6875
45508741  -2.68571
45653999  -2.68652
45791777  -2.68992
45850969  -2.69329
46219093  -2.69665
46389029  -2.69743
46535077  -2.69053
46943803  -2.69387
47112277  -2.68956
47251931  -2.69035
47381429  -2.69620
47406613  -2.68686
47561557  -2.68261
47643403  -2.68844
47706629  -2.68671
47775877  -2.69
47987909  -2.69576
48030133  -2.69900
48090683  -2.70223
48373433  -2.70792
48402677  -2.70864
48606869  -2.70689
48655457  -2.71007
49079189  -2.70833
49478491  -2.70415
49646573  -2.70731
49784003  -2.71289
50156131  -2.71601
50173847  -2.71428
50216239  -2.71739
50376629  -2.71325
50480789  -2.70913
50485307  -2.70743
50521181  -2.70574
50525821  -2.70883
50541941  -2.70476
50750123  -2.70783
50846729  -2.71090
50953163  -2.70921
51037199  -2.71462
51188327  -2.70588
51201259  -2.70892
51574879  -2.70960
51712523  -2.70794
51742981  -2.71095
51984917  -2.70930
52101473  -2.71229
52188853  -2.71759
52687123  -2.71824
52850881  -2.71889
52984741  -2.71724
53011531  -2.71788
53232119  -2.72082
53691893  -2.72602
53694611  -2.72892
53719093  -2.72954
53765941  -2.72108
53807653  -2.72398
53832511  -2.72686
53833399  -2.73198
54036611  -2.72808
54092149  -2.72197
54098953  -2.72259
54274877  -2.71651
54277253  -2.71937
54291077  -2.71333
54440131  -2.71618
54476693  -2.71460
54507821  -2.71743
54579121  -2.71585
54588571  -2.71428
54605087  -2.71271
54673163  -2.71334
54854939  -2.71397
54870869  -2.71895
54997403  -2.71956
55176643  -2.72234
55176811  -2.72077
55207189  -2.71922
55207403  -2.71336
55240517  -2.71612
55273019  -2.71888
55429981  -2.71092
55753937  -2.70512
55815281  -2.70788
55831793  -2.71276
55844027  -2.71337
55869571  -2.71186
56066261  -2.70613
56097577  -2.70886
56160971  -2.70315
56219483  -2.70588
56269163  -2.70649
56419003  -2.70920
56482021  -2.70981
56558377  -2.71041
56765419  -2.71517
56810099  -2.70539
56934629  -2.70393
57040183  -2.70247
57162101  -2.70515
57162997  -2.70370
57533131  -2.70020
57590711  -2.70491
57711509  -2.70143
57761819  -2.70612
57945131  -2.70672
58043891  -2.70934
58051963  -2.70791
58208347  -2.70850
58353671  -2.70505
58356593  -2.70161
58362013  -2.70020
58453237  -2.70281
58642879  -2.70340
58734499  -2.7
58929883  -2.69660
58981843  -2.69920
59021621  -2.69980
59103953  -2.70039
59140847  -2.70297
59298683  -2.70750
59408197  -2.71005
59490097  -2.70866
59724677  -2.70726
59787209  -2.70196
59821219  -2.70058
60070973  -2.70312
60107527  -2.70760
60261031  -2.70622
60338209  -2.70097
60633109  -2.69961
60691349  -2.69825
61065931  -2.70270
61168901  -2.70520
61185403  -2.70576
61235833  -2.70057
61442203  -2.70306
61478603  -2.70554
61779007  -2.70801
61815563  -2.70476
62026243  -2.70152
62141509  -2.70398
62185463  -2.70643
62212841  -2.70321
62969323  -2.70566
62980829  -2.70809
63253877  -2.70864
63411749  -2.71106
63541391  -2.71348
63875989  -2.71028
64207291  -2.70522
64419287  -2.70204
64582157  -2.70074
64692233  -2.70315
65276983  -2.70185
65296037  -2.70425
65338811  -2.69926
65374651  -2.69429
65543957  -2.69301
65556691  -2.69541
65634461  -2.69780
65729737  -2.69652
65797117  -2.69708
65925413  -2.69216
65937077  -2.69090
66084409  -2.68602
66369617  -2.68115
66382037  -2.67631
66458963  -2.67870
66542717  -2.68108
67283497  -2.68165
67299949  -2.68043
67332283  -2.67204
67617191  -2.67441
67748827  -2.67142
68028419  -2.67379
68049187  -2.67615
68102347  -2.67317
68138963  -2.67198
68213177  -2.67433
68225627  -2.66961
68273083  -2.66843
68297179  -2.66373
68390989  -2.66608
68523779  -2.66491
68608763  -2.66549
68855363  -2.66958
68923909  -2.66841
69008749  -2.66027
69045497  -2.66260
69059923  -2.66145
69120323  -2.65684
69560443  -2.65224
69785147  -2.65112
70036789  -2.65517
70176949  -2.65404
70273123  -2.65635
70578077  -2.65523
70616123  -2.65753
70815961  -2.65811
70845751  -2.66040
71001467  -2.65417
71334821  -2.65306
71388523  -2.65704
71519131  -2.65423
71575891  -2.65313
71787077  -2.65202
71901637  -2.65430
71902043  -2.65824
72243109  -2.65882
72334909  -2.65771
72664157  -2.65326
73095317  -2.64882
73264549  -2.64941
73533563  -2.64333
73610837  -2.63893
73723171  -2.64119
73752677  -2.63349
73923371  -2.63245
74035847  -2.63140
74203397  -2.63366
74434727  -2.63591
74610931  -2.63980
74622203  -2.63711
74744821  -2.64098
74806091  -2.64484
75136843  -2.64705
75169691  -2.64600
75448117  -2.64495
75467111  -2.64552
75474757  -2.64123
75494597  -2.64343
75530177  -2.64077
75881759  -2.63812
76573589  -2.63548
76687951  -2.63446
76791691  -2.63344
76893373  -2.63723
76965893  -2.63942
77017267  -2.6384
77261323  -2.63897
77294683  -2.64114
77324747  -2.64490
77532571  -2.64705
77758399  -2.64603
77859323  -2.64976
77950867  -2.64556
78015293  -2.64139
78274081  -2.64353
78413009  -2.64566
78416651  -2.63993
78548039  -2.64207
78602047  -2.63949
78991291  -2.63536
79157993  -2.6375
79351567  -2.63806
79619971  -2.64018
79639643  -2.63608
79645219  -2.63819
79893491  -2.63410
79976509  -2.63777
80085029  -2.63987
80100947  -2.63888
80345131  -2.63944
80394043  -2.63846
80480629  -2.63748
80667661  -2.63957
80684587  -2.64165
80814749  -2.64220
80829029  -2.64274
80905523  -2.64329
81276977  -2.64231
81701189  -2.64437
81765689  -2.64643
81885131  -2.64696
82185731  -2.64901
82252997  -2.64954
82300643  -2.64404
82336591  -2.64006
82393813  -2.63308
82433917  -2.62912
82477331  -2.62668
82581029  -2.62275
82681759  -2.62331
82750937  -2.62238
82787483  -2.62146
82826923  -2.62351
82873201  -2.62109
83214539  -2.62017
83505509  -2.61925
83512711  -2.61390
84058837  -2.61595
84117401  -2.61504
84138227  -2.61266
84418171  -2.61470
84508147  -2.61674
84570371  -2.61583
85043087  -2.61786
85051621  -2.61988
85218677  -2.61897
85282037  -2.61516
85435939  -2.61572
85469597  -2.61773
85525189  -2.61828
85835231  -2.61884
85850371  -2.61649
85870061  -2.61994
85962509  -2.61904
86120467  -2.61959
86283053  -2.62158
86391883  -2.62356
86496677  -2.62410
86583509  -2.62177
86703989  -2.62231
86733539  -2.62428
87097931  -2.62624
87126623  -2.62962
87138251  -2.62873
87144221  -2.63068
87436619  -2.62978
87534709  -2.62322
87588451  -2.61810
87662411  -2.61723
87722317  -2.62059
88056197  -2.61971
88064027  -2.62165
88161509  -2.62359
88430081  -2.62272
88473197  -2.62324
88544923  -2.62517
88607411  -2.62709
88835921  -2.62343
89023211  -2.62534
89043797  -2.62726
89122757  -2.62916
89184331  -2.62690
89435429  -2.62326
89638957  -2.62102
89710363  -2.61740
89735531  -2.61655
89830171  -2.61845
89960473  -2.61485
90033301  -2.61263
90109637  -2.60768
90230123  -2.60958
90305807  -2.61285
90310159  -2.61065
90765989  -2.60709
90784663  -2.60626
91124549  -2.60544
91205531  -2.60733
91677349  -2.60786
91679111  -2.60433
91757977  -2.60622
92038553  -2.60135
92191529  -2.60053
92193371  -2.60242
92219371  -2.59892
92442523  -2.60080
92445607  -2.59865
92602891  -2.60187
92614751  -2.59973
92902541  -2.60294
93031409  -2.60080
93103189  -2.604
93372911  -2.60319
93908917  -2.60239
94184309  -2.60424
94214251  -2.60212
94461467  -2.60132
94612003  -2.60449
94714859  -2.60105
94839967  -2.60026
95057653  -2.60210
95279221  -2.60394
95525351  -2.60183
95576167  -2.60236
95587711  -2.60157
95647157  -2.60471
95758373  -2.60784
95874089  -2.60966
95969843  -2.60886
95977331  -2.60807
96004171  -2.60208
96127483  -2.60129
96844357  -2.59792
96909479  -2.59585
97019317  -2.59508
97221799  -2.59431
97273963  -2.59612
97338187  -2.59536
97398011  -2.59459
97464287  -2.59768
97562203  -2.59948
97641899  -2.60128
97923523  -2.59923
97986689  -2.60102
98011559  -2.60280
98167477  -2.60459
98252839  -2.60509
98399123  -2.60687
98470111  -2.60482
98579083  -2.60152
98606533  -2.60329
98701411  -2.60253
99040859  -2.59924
99056879  -2.59848
99131051  -2.59646
99286181  -2.59697
99305851  -2.59748
99351403  -2.59924
99479521  -2.59598
99505853  -2.58897
99511703  -2.59073
99562103  -2.5925
99647461  -2.59425
99782113  -2.59600
99797491  -2.59900
99826523  -2.59577
100561781  -2.59503
100626283  -2.59429
100642303  -2.59107
100706491  -2.59034
100793263  -2.59208
100977781  -2.59382
101333989  -2.59062
101351779  -2.58990
101498723  -2.58917
101523871  -2.58968
101526989  -2.59263
101527649  -2.59313
101663173  -2.59485
101841013  -2.59535
102071323  -2.59706
102170039  -2.59756
102247861  -2.59683
102271529  -2.59854
102385477  -2.59781
102462901  -2.59708
102527023  -2.59636
102843613  -2.59443
102936949  -2.59613
102942523  -2.59178
103034179  -2.59107
103059349  -2.58915
103330027  -2.59205
103442291  -2.58894
103478803  -2.58583
103489819  -2.58273
103591757  -2.58443
103875353  -2.58492
104049109  -2.58661
104359891  -2.58711
105031331  -2.58760
105043643  -2.58571
105089993  -2.58620
105351097  -2.58551
106089437  -2.58600
106242677  -2.58767
106256629  -2.58698
106272197  -2.58628
106396651  -2.58795
106429483  -2.58844
106533547  -2.58892
106637059  -2.59176
106663211  -2.59106
106706953  -2.59272
106903877  -2.59437
107297581  -2.59133
107384939  -2.59298
107741261  -2.58761
107741281  -2.58926
107802091  -2.59090
107814997  -2.59022
107860267  -2.59186
108260699  -2.58885
108285299  -2.59048
108381331  -2.58516
108401563  -2.58449
108417851  -2.58728
108496387  -2.58775
108531481  -2.58708
108566971  -2.58640
108594971  -2.58573
108803083  -2.58735
108837041  -2.58668
108989717  -2.58944
109175669  -2.58991
109274981  -2.59153
109477471  -2.58742
109579499  -2.58447
109659787  -2.58152
109907309  -2.58200
110125667  -2.58248
110177563  -2.58295
110228893  -2.58115
110305339  -2.58390
110521783  -2.58437
110734037  -2.58484
110865851  -2.58305
111074903  -2.58465
111121781  -2.58511
111297451  -2.58558
111310931  -2.58717
111559003  -2.58988
111911419  -2.59147
112056913  -2.59304
112139851  -2.59462
112266551  -2.59395
112332271  -2.59217
112466969  -2.58928
112468211  -2.58862
112489037  -2.59020
112552709  -2.58954
112688027  -2.58888
112957307  -2.58712
113094011  -2.58647
113101531  -2.58803
113317811  -2.58960
113392949  -2.58895
113474653  -2.58719
113492539  -2.58765
113502797  -2.58370
113523859  -2.58415
113626361  -2.58351
113715083  -2.58397
113873899  -2.58114
113959837  -2.58050
113966189  -2.57768
114045083  -2.57923
114149381  -2.57423
114283459  -2.57579
114503749  -2.57734
114553963  -2.57780
114686239  -2.57717
114890843  -2.57654
114903757  -2.57592
115135619  -2.57746
115392469  -2.57683
115476391  -2.57621
115581871  -2.57343
115768397  -2.57497
115970149  -2.57543
116207347  -2.57804
116295749  -2.57741
116342587  -2.57679
116394497  -2.57832
116844083  -2.57556
116942363  -2.57280
117022709  -2.57005
117311683  -2.56837
117473131  -2.56883
117536723  -2.57142
117911051  -2.57188
117986353  -2.57127
118062017  -2.57279
118470551  -2.57537
118592603  -2.57794
119102117  -2.57521
119365237  -2.57460
119449663  -2.57399
119463263  -2.57655
119834821  -2.57700
119860771  -2.57639
119874913  -2.57789
119927131  -2.57728
119946077  -2.57457
120029291  -2.57607
120211667  -2.57547
120495533  -2.57486
120604501  -2.57635
120627499  -2.57680
120895967  -2.57828
120923027  -2.57872
121135571  -2.58020
121264499  -2.58064
121483591  -2.58004
121664783  -2.57528
121680409  -2.57676
121705711  -2.57409
121928923  -2.57556
122103181  -2.57704
122321051  -2.57747
122372401  -2.57275
122539049  -2.57422
122664629  -2.57569
122679163  -2.57407
122960197  -2.57553
123000679  -2.57802
123084733  -2.57743
123134287  -2.57684
123490007  -2.57932
124154141  -2.57668
124164181  -2.57711
124208011  -2.57857
124506433  -2.57798
124614683  -2.57739
124624771  -2.57375
124781563  -2.57317
124865317  -2.57258
124888997  -2.57403
124919117  -2.57142
125483857  -2.56680
126027683  -2.56825
126190411  -2.56767
126412219  -2.56912
126464491  -2.56955
126616709  -2.56596
126711667  -2.56539
126802603  -2.56482
126958807  -2.56626
127028683  -2.56469
127115269  -2.56513
127285811  -2.56456
127355869  -2.567
142872677  -2.54181
157742003  -2.52083
172229461  -2.50153
186565963  -2.47214
215798771  -2.45266
231845179  -2.4175
247209533  -2.41588
263913589  -2.39111
280844821  -2.38631
299315771  -2.392
317793269  -2.39571
334789613  -2.395
352893539  -2.38434
367783051  -2.37583
382434623  -2.3716
398359531  -2.36846
416328043  -2.36703
435794693  -2.3575
451767203  -2.33310
469657633  -2.32766
486802247  -2.31870
518727523  -2.325
537111037  -2.30909
555647557  -2.30264
572364043  -2.30114
588489497  -2.29222
616669591  -2.29378
633063547  -2.28947
651220957  -2.28692
669214099  -2.29125
688357771  -2.28756
718456789  -2.28095
740808967  -2.27790
756861211  -2.27363
777730699  -2.27177
797069131  -2.26934
819703483  -2.26617
841544843  -2.26541
857733911  -2.25714
877413077  -2.2468
894328109  -2.24196
917178517  -2.23807
938504251  -2.24377
960615883  -2.24351
979915877  -2.23781
998596763  -2.23464
1021725163  -2.23631
1039418557  -2.23534
1060407053  -2.23728
1079244721  -2.23533
1117745693  -2.22409
1137584323  -2.21903
1156713451  -2.21476
1178773579  -2.21437
1196467757  -2.21646
1218818291  -2.22060
1240383637  -2.21656
1261916437  -2.21529
1284253237  -2.21130
1319586929  -2.21371
1343239439  -2.21704
1363496131  -2.21472
1384184537  -2.21479
1420750511  -2.21513
1442211737  -2.21173
1464141827  -2.21223
1483765931  -2.21051
1519280011  -2.20589
1538494687  -2.19911
1561622149  -2.1965
1582389973  -2.19209
1620389653  -2.19146
1641181589  -2.19445
1664366527  -2.19297
1683855893  -2.19094
1720610819  -2.19081
1741139479  -2.19057
1762100917  -2.19147
1786447213  -2.18820
1825450937  -2.18811
1844822123  -2.18857
1868512319  -2.18891
1891375523  -2.18688
1919866591  -2.18606
1943210681  -2.18578
1962576433  -2.18208
1987304653  -2.17711
2024205763  -2.17683
2047672189  -2.17696
2066698171  -2.1743
2091687541  -2.17168
2120067877  -2.17294
2134851403  -2.16922
2160772433  -2.16894
2182011497  -2.16885
2223461269  -2.16641
2251138789  -2.17037
2275263103  -2.16768
2297431211  -2.16743
2324689559  -2.16672
2346403307  -2.16531
2371151371  -2.16375
2394073999  -2.16415
2422201303  -2.16236
2445351989  -2.16052
2468874887  -2.16137
2489421323  -2.15974
2524692101  -2.15915
2551762277  -2.15831
2574373349  -2.15466
2595476789  -2.15371
2622946003  -2.15360
2643207263  -2.15243
2667548837  -2.15145
2694558437  -2.14816
2730368731  -2.14706
2756090237  -2.14763
2783015909  -2.145
2822658277  -2.14550
2843288197  -2.14569
2871233779  -2.14396
2896267643  -2.1425
2921962429  -2.13992
2946680447  -2.13768
2974315483  -2.13622
3023088781  -2.13441
3049315547  -2.13321
3073224653  -2.13144
3093645109  -2.13215
3122846003  -2.13257
3147295121  -2.13226
3167286667  -2.12894
3188650603  -2.12846
3225808549  -2.12708
3247268669  -2.12758
3274792309  -2.12828
3324184069  -2.12816
3353287739  -2.12952
3380038093  -2.12919
3428259229  -2.13013
3451610683  -2.12947
3479283559  -2.13019
3527464687  -2.12862
3553868609  -2.12720
3578930093  -2.12709
3622445569  -2.12673
3649763291  -2.12528
3677524703  -2.12620
3726944699  -2.12408
3748934851  -2.12356
3769960723  -2.12459
3795348043  -2.12598
3821580449  -2.12564
3846819043  -2.12402
3871765837  -2.12496
3897487189  -2.12487
3922292981  -2.12401
3956216491  -2.12190
3981327283  -2.12065
4027037291  -2.11988
4053308263  -2.12017
4075711117  -2.11918
4126093331  -2.11895
4153215763  -2.11902
4175238563  -2.11771
4198497397  -2.11545
4226041243  -2.11519
4251498637  -2.11275
4274706091  -2.11173
4326171547  -2.11066
4348354051  -2.10900
4369730887  -2.11131
4392037781  -2.11136
4425596041  -2.11086
4449225643  -2.10902
4480647499  -2.10586
4519101131  -2.10556
4542778873  -2.10728
4569778033  -2.10523
4594879403  -2.10378
4624813763  -2.10350
4653899423  -2.10244
4679538517  -2.10284
4719660247  -2.10005
4743095803  -2.10046
4771657277  -2.10025
4798461347  -2.09944
4827883349  -2.09909
4855734979  -2.09773
4879507733  -2.0963
4927260551  -2.09452
4953854891  -2.09391
4975072489  -2.09285
4998701707  -2.09127
5026433563  -2.09126
5056373867  -2.08961
5080722859  -2.08975
5125372771  -2.08865
5151797591  -2.08674
5182572709  -2.08604
5228257589  -2.08492
5255552501  -2.08438
5281034179  -2.08464
5327184589  -2.08528
5353484641  -2.08604
5383571251  -2.08546
5427365777  -2.08502
5454813941  -2.08412
5480336429  -2.08347
5530378993  -2.08168
5558330539  -2.08190
5585621563  -2.08153
5624409163  -2.08170
5649870043  -2.08125
5678278043  -2.08031
5725015271  -2.08070
5753880521  -2.08105
5783754817  -2.08083
5827088251  -2.08043
5856603461  -2.08069
5878273211  -2.08108
5923602037  -2.08047
5950220849  -2.07927
5977804379  -2.07931
6028707037  -2.07970
6056639651  -2.07970
6083789981  -2.07924
6125321471  -2.07840
6153609347  -2.07857
6183077291  -2.07712
6227140483  -2.07589
6259962197  -2.07483
6286999877  -2.07448
6326215157  -2.07331
6355030531  -2.07379
6383613349  -2.07410
6429189817  -2.07477
6453701581  -2.07258
6480185461  -2.07072
6524794117  -2.07024
6556340251  -2.06956
6584077651  -2.06912
6630719677  -2.06794
6662224157  -2.06681
6688184123  -2.06690
6726274837  -2.06386
6758304103  -2.06299
6785117509  -2.06077
6827971573  -2.05934
6860467051  -2.05957
6891694253  -2.05904
6932367329  -2.05809
6957737771  -2.05718
6987204911  -2.05715
7029466273  -2.05675
7059875113  -2.05687
7089859643  -2.05666
7125276611  -2.05570
7152957419  -2.05483
7185069557  -2.05522
7228031477  -2.05380
7257975643  -2.05334
7285676381  -2.05355
7333081309  -2.05324
7364662673  -2.05214
7392644047  -2.05163
7424735147  -2.05043
7454983927  -2.04910
7480304701  -2.04774
7528833563  -2.04764
7557952459  -2.04871
7582578277  -2.04865
7627888693  -2.04844
7662005909  -2.04947
7694566739  -2.04803
7727078347  -2.04870
7760552363  -2.04745
7791128549  -2.04625
7827661619  -2.04660
7856706581  -2.04613
7883776763  -2.04505
7932452851  -2.04458
7964281511  -2.04317
7991545733  -2.04275
8030126519  -2.04291
8061348203  -2.04263
8088601013  -2.04168
8127653021  -2.04100
8157158137  -2.04120
8182085927  -2.0408
8225267669  -2.03940
8255822063  -2.03937
8282222243  -2.03937
8327880163  -2.03967
8354952233  -2.03754
8385154003  -2.03738
8427870589  -2.03788
8454535399  -2.03746
8483591111  -2.03660
8526517877  -2.03619
8559955097  -2.03546
8591738063  -2.03516
8633752363  -2.03399
8658497611  -2.03378
8686961317  -2.03203
8726636203  -2.03120
8759812279  -2.03097
8791670971  -2.03144
8827859197  -2.03109
8852584031  -2.03046
8887777013  -2.02971
8930509877  -2.03065
8956623373  -2.03021
8984534543  -2.03018
9028336483  -2.03046
9060117181  -2.03009
9091339249  -2.02847
9130398253  -2.02920
9164875513  -2.02805
9190230149  -2.02718
9228669497  -2.02574
9258059227  -2.02701
9286082219  -2.02684
9328507883  -2.02628
9354664799  -2.02626
9383414441  -2.02505
9425486713  -2.02439
9458266843  -2.02423
9484213913  -2.02306
9526192363  -2.024
9555933743  -2.02343
9586299029  -2.02345
9630276011  -2.02323
9663160069  -2.02308
9697834147  -2.02237
9730732951  -2.02196
9763446757  -2.02256
9796304443  -2.02212
9831885751  -2.02180
9864324149  -2.0218
9898135883  -2.02054
9927189721  -2.02028
9956988229  -2.01923
9981968911  -2.01903


==> data/prime_x2_r0_p7.dat <==
11  -242.0
17  457.0
19  184.3333
37  -204.0
67  -1958
73  144.0
89  2386
109  5058
113  4496
139  9843
179  -2703
233  15618
307  14417
307  33583
307  50194
307  29385
353  12997
431  32915
443  20853
503  -18140
503  18867
557  88521
571  113024
593  137618
659  132114
701  108132
733  143926
739  177795
1153  263347
1171  345985
1187  516627
1187  588543
1187  656100
1259  636803
1259  618609
1289  601425
1297  676101
1321  474620
1373  462450
1433  348214
1613  466637
1867  787497
1901  1105351
1907  1493485
1913  1785591
1979  1831914
2089  1607238
2089  1937414
2089  2254113
2143  2117182
2213  1787588
2699  2113158
3181  1739145
3331  2024766
3547  4387182
4283  5001297
4457  6354356
5393  4441473
5987  2920939
6323  4815965
7057  11028791
7841  11047130
8543  10573216
8747  12092670
9151  13027636
9661  9693582
10099  10920897
10357  16837047
11059  21131341
12101  23581796
12553  22640984
14149  26607330
15299  36819297
15641  51959874
16193  59553944
16883  67320518
17443  78935807
18251  75325353
19081  84204620
20627  87909555
21493  94703359
22453  83113015
23011  93334438
24373  109627883
24691  120840423
26633  132837547
27773  141872421
29017  145907353
30223  172160281
30851  172768552
31891  181560733
33893  193732595
37313  139548667
38791  151431192
41809  184417347
43651  116967442
45433  174267129
48313  161823291
50753  130231125
51593  196236684
55171  363541301
57203  342616923
59113  395302174
60089  487043226
63907  622132820
66529  688928876
68059  607664501
70067  718772050
71837  913029032
74731  805397825
76579  901558051
78877  895883355
81077  968037277
81931  1073172800
85427  1038857092
87877  733830376
102061  1743290568
116827  1467311681
128389  1985450491
146161  2262738929
162829  3336637907
175859  4722706096
198109  5662198816
211427  5596610317
226549  5025158762
277169  7017116129
2814587  878826895445
6297059  4128011848390
10157033  10532069846692
14536733  21122962795990
19153333  37640451959245
24037003  63397364022496
29006429  96867569677950
34361597  137157957114241
39728459  176475647581894
45511267  221198630127114
49551331  257922500638634
53677297  293282157047282
57784637  324108112477746
62057549  380377359965106
66211237  424096602030333
70591673  493856429353369
74993917  558849345737413
79463213  614498350355409
84061979  677990691095601
88794637  772682226343955
93394013  855301802247312
98329339  936903947291699
103242619  1065711598854781
108043693  1146529611141864
112881449  1236494825829221
117724339  1374517132493382
122635027  1485898823611310
127556941  1572422349507945
132570271  1717988613579631
137530597  1857954030381808
142778323  1984103907519227
147892607  2144228261614560
153042803  2292890139021312
158275087  2474479341746489
163420567  2640194357104806
168769787  2800725537850144
174038863  3000088796325348
179544271  3177353862177559
184847347  3358453552906997
190325909  3535521256576276
195744149  3722528883410279
201684253  4012654303891942
207011699  4252868279402176
212686979  4429189407925265
218445803  4668567952026743
223910651  4925838471427004
229580531  5218643064872924
235193947  5436658925054319
240910939  5607257214529477
246563347  5927823104459852
252466597  6213823361450799
258209027  6471320054681267
264139639  6654953772145491
269911709  6906593109714831
275744627  7152503219714434
281680739  7447973682925183
287620117  7793448192611571
293689901  8184098003206043
299553229  8458836673250902
305811647  8804656420420422
311768399  9097944308318072
317852371  9329685615708440
323855621  9714950616048776
330202459  10034952470528126
336433067  10361282985254188
342624049  10666461720809550
348909727  11049840222831652
354976757  11539697076314014
361131011  11906026579555054
367333693  12318383779208142
373691869  12590754600230870
379890587  13071864224981434
386401859  13467157395910966
392772113  13922489173724362
399237283  14285002093659866
405655193  14915335228224882
411975959  15429366792228910
418349917  15879439963164482
424789051  16447430244256750
431355187  16778175738650564
437799067  17424440091418868
444366037  17976707297142344
450967883  18360846504366848
457446929  19012533926602404
463760243  19471208616041188
470398051  19849522834039284
477059203  20541286907377568
483714971  21119792647315368
490405543  21577329462721984
497255413  22274086307206292
504119971  22852606868817604
510545779  23406714681487040
517479629  23901747262158752
524156891  24544683201120924
530669899  25330247284194708
537515929  25826230118490448
544430813  26431873011462628
551454451  26996268385545888
558177427  27798139704791184
564867893  28616644999530432
571847291  29321185219950040
578799787  30127362108496800
585332227  30627788719633068
592259813  31398242899183896
599009381  31828244663867864
606151181  32501915831428204
613087073  33288546373761268
620201381  34455707840448312
627059249  34959697720211660
634088089  35930134312766800
641100403  36601883144531888
648172781  37697032487513832
655240667  38528851370468016
662530067  39396518241465680
669733747  40275611661165064
677022209  41135221727975896
684243757  41967963360171824
691166453  42720915159633184
698249267  43702784527037144
705473861  44604965681068248
712681451  45516298546315176
719685859  46303599793093544
726976093  47375915218173664
734248769  48406191192102664
741344267  49628253734958472
748700857  50284401734683976
755962309  51129338524007400
763252639  52088384683977304
770321627  53018485961026416
777603467  53847281722922488
784517689  54798438216536208
792154619  55666475902788200
799443643  56628852162154776
806985983  57507795571324360
814449739  58331330161502280
821574323  59505817186746504
829031779  61185827018887552
836401991  62296132006683016
843898379  63408025890336088
851225939  64115650625311912
858654253  65368217810283672
866055943  66685811541592080
873623683  68105022365267568
880991581  69214304570027656
888622811  70101006437697568
895911823  71141126082351496
903728467  72042320842711504
911589139  73432540324683280
919102259  74083814828646768
926773691  75377910638945344
934296533  76596067216512480
942091471  78180141026284352
949727539  79616133193636880
957555143  80625885455681248
965181181  82139164612320608
973226213  83427886498223136
980665291  84723321715528000
988488187  86579177469048992
996218981  88206262612013184
1003861307  89840405792477344
1011595447  91420456207772272
1019154457  92999749928856496
1027183733  94126997176278448
1035025451  95420393380368784
1042900517  96400096796707008
1050444181  98289913744566624
1058264677  99155772860862928
1066143059  100548513262894000
1073923657  102238398978058464
1081864187  103646347756866640
1089805063  105368238664374832
1097662829  106540701556817664
1105671221  108374254098388800
1113311033  109655002382913376
1121036237  111246535968976480
1129256221  112918328606312048
1137124259  114328470178211024
1145131739  115938324117738448
1152951607  117868523624908672
1161085883  119681957324868304
1169035291  121743796828880448
1176916243  123705240920889904
1185131131  125489674646213136
1192987267  127074076457541504
1201157747  129221143537261536
1209069709  130888673848874416
1217078461  132279247561920224
1224966329  133712785866279904
1233073909  135746451234830576
1241210723  138078419519023376
1249282193  139604923613238416
1257506917  141044578017035376
1265329801  143209729213511424
1273575617  145743275321926176
1281545227  147488567089495904
1289856661  149509177380381728
1297877417  151139627530794208
1306417459  153052663036377920
1314348677  154720684281049280
1322500409  156451938499083200
1330545037  158340672307380032
1338776099  160465881824098624
1346914781  162553690412723360
1355212219  164408530813533376
1363455689  166622377467742464
1371727879  168252632166323424
1380240073  170682495019025824
1388512243  172084441511669696
1396827197  174160854778270720
1405329749  175778654489540576
1413684707  177254835431960576
1421717113  179143985156994912
1430098291  181756811347165920
1438065883  183700195729180864
1446491479  185576443117929536
1454792491  187540414893221856
1463221211  189878513164637280
1471691129  192139817249524032
1479817621  194190656850721472
1488422213  196120749623962272
1496806081  197892564960994464
1505537707  199300981079499328
1513858103  200991023951543904
1522336573  203002505735053120
1530488501  206504548619006464
1539135779  209155991760267424
1547690203  211761971208142656
1556241913  213936449490272256
1564967123  216285668617058656
1573184177  218997685798852608
1581856943  221955392967151296
1590362387  223625716936414016
1598815187  226205005527817216
1607510507  228365953003739744
1616180747  230394275954799392
1624767499  232332444188284192
1633298101  235064643514750848
1642054949  237188303079997120
1650414097  239951419470017696
1659274261  242718710934591968
1667454589  245713464889151200
1676387533  247356601600629952
1684944827  250147585756311360
1693616131  251305660186240096
1702255213  253308585820515936
1711085177  255324712912406976
1719548683  257795219098556096
1728333521  260451802806781280
1737206011  262861817472689472
1745885989  264914037514336064
1754865271  267874832700858336
1763325611  270494692492303744
1771903531  273315587708759680
1780415317  276709249448051232
1789459687  279267112809470976
1798007597  282252044383967520
1806837499  284752692663909312
1815385867  287969452090904512
1824236371  291451130082856128
1833083657  293827833665112256
1841819971  295588002290484544
1850770403  298482015888466432
1859450753  301458022172984384
1868453533  304676139431447808
1877334857  307612775849089728
1886516627  310867211116950976
1895008789  313875733421145920
1903828169  316438888429690560
1912596157  319283284968831488
1921900573  322667373434177088
1930638601  325181232963468544
1939699147  328026362732291072
1948599811  331657334499310784
1957404979  335420971270140032
1966421683  338784927540294528
1975093579  342204827012432320
1983830851  345090974665035968
1992602179  347357827122870592
2002202737  350238370525527872
2011238107  352943191875432448
2020120969  355636158561988608
2029000781  359073335468321920
2038129277  362792312054776320
2047194307  365666855563132992
2056019429  369205597409676096
2065047877  371819624219334208
2073767779  375358931737605056
2082851299  378586827989406336
2091666223  381968614946992832
2100999113  385268400065536000
2109779459  387676325982145728
2118909763  390143810684905344
2127573037  392638455987359808
2136632717  395144689947217088
2145554459  398803107536350080
2154494789  401088892298322176
2163507517  405706484225921280
2172640427  407948262372998976
2181846773  412327322944261120
2190726211  415955231236561152
2199764683  420605607735062656
2209224397  424518858199685504
2218186637  429183309249518528
2227157677  432944260977537024
2236018859  436293848255638208
2244788387  438832064799471808
2254007647  443103118862028160
2263092973  446409200739828224
2272278013  450835176156409344
2281445909  454296243586295808
2290372739  458393403253466432
2299934797  461808702588828544
2309155091  464797637891415488
2318423509  468566349100791808
2327304829  471522671923229312
2336725603  475684424240816832
2346120253  479121399744460096
2355325013  480966298624663872
2364652387  485388546402965760
2373549611  488971731897814400
2383145819  492089491576921152
2392282097  495822953906879360
2401613491  499551180268398656
2410688459  504239611507108672
2419943971  507292660591363712
2428776101  510250936439063488
2438344109  513314389125922560
2447382727  516671628267802752
2456980571  520532883474481088
2466627083  523668323581820608
2475797167  528234910517130176
2485311611  532026653243249472
2494686443  535184572739099008
2504221913  539751121625464256
2513495573  543107712444318272
2522970251  546495633787266944
2532061381  552243090562723648
2541268733  556702170326938816
2550837851  559300344179711104
2560308859  562849513961933056
2569871611  568040547249930688
2579290781  571409515722037376
2588930759  577085452674544768
2598050269  580931818970209408
2607845111  584638238638778496
2616966593  589096270507965824
2626601851  593458052882213120
2635948771  598000623679335424
2645690147  602069570531981696
2654705741  605585575365399552
2664487867  608846188820901120
2674286171  614184800871136256
2683608131  618210888392149504
2692955731  621450531432151936
2702450873  625031285910334976
2712283417  628764685031983616
2721738161  633010556182792960
2731568363  637115322849140224
2741505229  641822164824714112
2751364477  646611801041457536
2760843389  652063570627238272
2770466291  657319395669526272
2780063899  661305620518703104
2789489987  665045119193660288
2799257581  668872256044100736
2808747017  673649807946837248
2818521187  677525070753318656
2827973501  684086650354147840
2838024317  688421069346925440
2847496609  692098509635678464
2857310831  695143444060306048
2866958603  701090177590827008
2876852413  706301107730210688
2886608971  712126377813912576
2896165963  718551465278618752
2906018483  723199486065796992
2915697451  728383128791049856
2925422459  732112142703850624
2934636569  738124561752867840
2943968347  742318552540450816
2953592819  747282532267823104
2963188369  754219939806251776
2972515277  760466603307830656
2982460787  765071339519615488
2992398229  770458034457571840
3002530171  774592937873009024
3012401449  778807036764659968
3021845803  784686335708701056
3031859833  787961061239498496
3041229427  793295940825133952
3050904547  800372510409966592
3060721399  803378015451121152
3070835093  807409758188425216
3080549951  812615217125237888
3090576019  818553948544912384
3099935843  824764711258402432
3109822841  829914640594838016
3119588711  835078223815479168
3129090143  840953538498434944
3139061669  845571497555337088
3148678259  849619419735307264
3158545459  853540525235605120
3168293941  857732844592794240
3178503467  863307261217838336
3188212829  867640963751712896
3197992033  872318285500165248
3207527371  874713876990523264
3217245371  881730168662009856
3227111567  886833220892562816
3236626699  889987197158502272
3246710851  896907383751722240
3256603481  902409756990843392
3266908199  906512388069985152
3276496123  911385111070928128
3286597087  916815374354044032
3296077243  924044250734218880
3306401401  928583719426658048
3316052731  935024520324284544
3325753111  942433199866374016
3335840587  947806209029496960
3345663199  954456954743398016
3355719379  960931525052318464
3365811271  964116988483003264
3375694669  969655169554302208
3385448929  974253530810214528
3395493539  979248279664957056
3405345227  986291351826042368
3415288223  992355989472255232
3425194259  996872186168315776
3434867581  1001337386721714048
3445188401  1009204873043993728
3455007263  1014101346089651584
3465232411  1021077820577733888
3474784237  1027354197012744064
3484647311  1032968824740890368
3494351141  1039003618288411008
3504588079  1044013437224165632
3514614443  1049206344234162560
3524727779  1055223274715781632
3534752003  1062005914515076608
3544992629  1067591833342938880
3554914927  1074899120643075968
3564928573  1080231602453767680
3574949779  1084959091451934080
3585057649  1089821972590535808
3595208293  1096474277521242880
3604969573  1102231015360987648
3615345541  1108538490826979072
3625287949  1115374074051229824
3635455147  1122236986444046592
3645395893  1127787975981925632
3655515043  1134120756243676160
3665731387  1140502537321343872
3676082983  1147290839698004096
3686047819  1152866400723627776
3696161303  1157158184625891328
3706250147  1163171258764845056
3716029657  1169855182481457920
3726269153  1174851964193596416
3736176629  1179516025288658944
3746443859  1188782451725641728
3756459347  1195169536853708544
3766823939  1201670349673618944
3776745547  1208857213473610496
3786890027  1216262545282371584
3797480107  1223462601917732608
3808016293  1229217373159333376
3818490619  1235031280551228672
3828479911  1241456118995467520
3838547899  1249060112356603392
3848686571  1255444075067101952
3858847141  1262386254756129280
3868988491  1269760315722329344
3879277417  1277748339713648640
3889469981  1284650488554436864
3899622413  1289068219037821696
3909958337  1297371304659134720
3919909403  1305923412500070912
3930536683  1314510978816350976
3940822727  1318798718781988352
3951115043  1326747936358911488
3960870499  1334345906057464064
3971625019  1338851117171884800
3981719537  1345874931230188032
3992274677  1352925420639911424
4002699469  1358041564987448576
4013310481  1365918710192453120
4023858259  1374873821151734784
4034207539  1379984324529614848
4044565027  1387876867209562368
4054739873  1396095206104403200
4065432589  1404044174031407104
4075985057  1410923158972679168
4086536059  1418185306850773248
4096733741  1424335721300913920
4107067883  1431529284341385472
4117226671  1436048818087381760
4127527421  1443049330125091328
4138156013  1448380731876405504
4148481677  1455112307777991424
4159357357  1462333730014741760
4169649643  1469771854276278016
4180259411  1479261960183001344
4190711027  1485830227629241856
4201552321  1494184155158712320
4211716843  1502858755619372288
4222142381  1510007304146766336
4232344603  1515089065128279808
4243119317  1522054755633202944
4253889779  1531775286599045376
4264209811  1539000589338551552
4274743301  1547252907067978752
4284923257  1556867987945925376
4295483837  1564099674610086656
4306081217  1571315457762338816
4316780537  1578573504420902912
4327184483  1586117833066952192
4337955659  1593262780205214464
4348485181  1600870024145506304
4358874763  1610242021267600896
4369176067  1617555053006683136
4379856707  1625904545695535872
4390556179  1631623624128719360
4400972909  1636835748846279936
4411451189  1643161746696031488
4421510419  1652319384726903552
4431858461  1663623718017859584
4441702663  1671602651746320896
4452071473  1680912782738357760
4462436863  1687424137425275648
4473016627  1694189684404963584
4483470421  1697928346165856000
4494242827  1707192272799413504
4505295709  1715110073735514368
4515724001  1726062562386086656
4526120897  1731900570768333568
4536433907  1739328061212307456
4547320931  1750084472096611584
4557761011  1757497963100749824
4568345189  1769584980118656256
4578665479  1778498302102088704
4589324303  1784641336876304896
4600284373  1792643404028811520
4610620423  1799906356507504896
4621148933  1807311771061046272
4631264941  1817648908617334784
4641506437  1826928160520727808
4652073883  1834200549360347904
4662807491  1842536626004793856
4673227267  1850525119678592256
4684095539  1858154963746448640
4694444899  1866589578344216064
4705457219  1872539412069112832
4715944487  1879336859870018304
4726730777  1885553130505258496
4737562019  1894594316815980032
4748062973  1904581553283592960
4758873983  1912295345949665024
4769350471  1920575047529961472
4780164043  1927647950918929152
4790246507  1934944635016025600
4800900217  1945735330538314240
4811397931  1953597460306664704
4822069283  1960188103968736512
4832646407  1968417574521032192
4843324709  1974619826621199616
4853966779  1987962354824005120
4864455391  1998733069659391488
4875108779  2006638251627928576
4885109981  2014717108780683264
4895997979  2024526801784459264
4906924951  2033382215243871488
4917688709  2043806763419793408
4928207077  2055886463403401728
4939089931  2062444209197338624
4949412899  2070294687497204736
4960074563  2080774555093582336
4970514151  2086923476955361792
4981737571  2089698466990314240
4992847121  2096097874426499072
5003927843  2105647187870541824
5014995749  2116197451268451584
5025663371  2123476340958490112
5036593699  2130686754003650304
5047351213  2140685636262850048
5058293797  2150359963599838976
5068933517  2160797292952359680
5079914419  2166336427985819136
5091103331  2172560733574267648
5101937461  2181602006894115328
5112855523  2191763507960153600
5123535301  2198649799742695424
5134183921  2207799875599065600
5144712757  2216776325312759808
5155815773  2222696578829938688
5166584347  2232533701111700992
5177755279  2245362119773944832
5188478923  2251860509918147584
5199422147  2260394827864609792
5210148563  2272771765354185216
5221227443  2283582318448231936
5232284747  2292238990043534848
5242917941  2303928279666788864
5254181209  2315417295842011136
5264904269  2322936609953028096
5276075813  2337136801041404416
5286917249  2348149745624462848
5297859971  2358676704403344384
5308498847  2370876739022669312
5320040647  2381540666181934592
5330976787  2391561590903660544
5342213509  2402964489684842496
5352944453  2411825920371117056
5363910697  2424312632654332928
5375178163  2438148266955209216
5385958379  2448132689806162944
5396674301  2457946219591792640
5407546019  2468576109504626176
5418400739  2479129633561269760
5429095219  2486345376203420672
5440104133  2499953777731749888
5450633693  2511929952404115456
5461903709  2525182793628790272
5472884771  2533678512453285376
5483943331  2541279941413723136
5494783123  2548773776953418240
5505852059  2556944167107969024
5516999713  2565055513664389120
5528107763  2574141526816904704
5539334267  2583131585953282048
5550146801  2595540676893363200
5561302163  2602710064393985536
5572088573  2617008644872261120
5583198727  2629844386175651328
5594202829  2641591001464179712
5605189633  2655140951091425280
5616370517  2663144193117181440
5627010461  2671759871555826176
5638224289  2684372607325862912
5649259631  2693416908262957056
5660454311  2705931124820770304
5671089397  2717459936175311872
5681852899  2726256038674918912
5692569607  2732049551580759552
5704150211  2740070257549251072
5715000289  2748773980039169536
5726181469  2757948522312790016
5737144697  2770669648340624384
5748309317  2782572630495714304
5759431339  2789141688715118592
5770681219  2799643879463977472
5781748981  2811683160070793216
5792619977  2821051353662744064
5803728979  2828922906874834432
5814544523  2839171143997457408
5825693173  2846427253307186688
5836570171  2856533142091662848
5847846463  2867427683629721600
5859178291  2875786360654757376
5870104651  2885335596271730176
5881712563  2892536693567641088
5892496237  2904865061170865664
5903524547  2912668784286049792
5914459357  2919415699265119744
5925716831  2930150508319903744
5936650549  2938682211113922048
5948034317  2948141717493723648
5958856819  2960827515020729856
5970513187  2970561466785303040
5981844581  2980044791116790272
5992514779  2989692979485761536
6004353107  3002913349311092224
6015047939  3012066401201237504
6026460301  3019767346083480064
6037420843  3030439775326213632
6048923183  3045420470027119104
6059948003  3054934480472778752
6071080531  3065564272892643328
6082348589  3079993167734303232
6093680699  3092986937362614784
6105420973  3106494386609653248
6116550731  3112445897604227584
6127935823  3122880973722571776
6138807091  3129088444038536704
6150505267  3140861158356454400
6161449211  3148902430269516288
6172728139  3158317174979032064
6183802763  3171439846340903936
6195229219  3181416452469584896
6206563063  3195799785195306496
6217902749  3206590911444848640
6228858907  3216633861521117696
6239847371  3226253549300951552
6251391859  3236278988289803776
6262549001  3248733047094311424
6273796267  3257041081576261120
6284539871  3269873590101007872
6296236987  3281226250331695104
6307488809  3295461069366374400
6318846893  3305863368311824384
6330114443  3318792376899823616
6341558149  3329968589117036032
6352681717  3343616063018889216
6364158569  3355126751456013312
6375853139  3363196826326965760
6386973533  3375239029510385152
6398345491  3388417475336826880
6409461673  3400909962027429888
6421151993  3415038921144476672
6432107771  3423939532446799872
6443089307  3432764086266644992
6454248079  3442355633031634432
6465662611  3453046451952220672
6477013691  3465155736659246592
6488536517  3476555377812299776
6499879469  3490571522144764416
6511670261  3506762030321259520
6522964739  3521121018027722752
6534060763  3535644686798733312
6545633327  3542316802382041088
6556956319  3550697247315748352
6568241923  3565079868203210752
6579619861  3579578425599550976
6591575509  3594224306851316736
6602499289  3604186203071179264
6613830701  3620604814928593408
6625466621  3632478742033793024
6636594749  3645317858672646144
6648096493  3659395368423501312
6659419619  3668901467106200064
6670615571  3678771086585494016
6681949451  3689476660104459776
6693268697  3704322299185631744
6704921537  3714804401248587776
6716362067  3725858227439812096
6727636387  3737913862334874624
6739310563  3750536329586244608
6750935963  3763809930256171520
6761864339  3776542449082796544
6773609807  3791110178508751872
6785143831  3801837426628960256
6796515959  3814841211288338432
6807711731  3827121335206073856
6819333331  3839227177425159168
6830717291  3855851788411476992
6842365379  3869791056035884544
6853724987  3885167396909379072
6865087709  3890976475850916352
6876501013  3905438009998817280
6887586077  3920781680154866176
6899207681  3932432519944214016
6910423867  3942546525616302592
6921813511  3955823561220953600
6933409849  3972756048003074048
6945009299  3988502971032851968
6956619913  4001835332959561216
6968215321  4019239848201779712
6979458547  4033194897495988736
6991193147  4050092071180304896
7002931619  4062810071967152640
7014043147  4072255770501273600
7025863331  4084921475137696256
7037383589  4097806121092950016
7049095643  4116280015105947136
7060199183  4126946481741673984
7071809909  4141609813357297152
7083170981  4152676705772548608
7094804947  4161482370790151168
7106547541  4176316134898987008
7118174587  4186579028421788672
7129256819  4200867890702187520
7140918871  4216315558239631872
7152649897  4231071793850072064
7164237331  4249133045936883712
7176176347  4264145216507465728
7187376473  4275560935996967424
7199278381  4287072606378221568
7210638647  4295774146721766400
7222407013  4312229239179516928
7233976069  4328999154289345024
7245718339  4344639285983674368
7257125539  4359948782057157632
7268963803  4370317105799089664
7280843939  4379366769735949824
7292338019  4390278513580717568
7304379587  4404759099794595840
7315998413  4418899792297121792
7327666763  4434413988398680064
7338952409  4452474211331466752
7350739597  4463911914174079488
7362322867  4473137964543574528
7374368011  4490551215575487488
7385991443  4504162766251957248
7398007613  4516132937968361472
7410072533  4530571585636971008
7421849587  4539039279215380992
7433846963  4552303770163576832
7445172041  4566996402742151168
7457038273  4581833842163558912
7468484363  4592675726653501440
7480096661  4608997359959715840
7491656891  4623926859733849088
7503503107  4634711211265533952
7514964241  4649740472463998976
7527068963  4663878360594703360
7538552143  4674724097460641792
7550155097  4688078392954147840
7561952911  4703645913853911040
7573387319  4717720325030744064
7585306679  4732139818475810816
7596847439  4744937409127091200
7608912263  4760074168710838272
7620223979  4769858052608693248
7632210611  4787643992776398848
7643668429  4801938406079092736
7655524181  4811611419101791232
7667170061  4822803309768069120
7678803107  4836339257951548416
7690623797  4849276315098935296
7702324811  4862703992209183744
7714287631  4874964120093003776
7725822649  4895309236661156864
7737690253  4916747883256948736
7749233101  4933174763420187648
7761169763  4949414095382676480
7772728771  4961293645686064128
7784800603  4975907084410105856
7796312119  4993107587847741440
7808461379  5002386597950314496
7820141587  5018315331597451264
7831581679  5033828945876915200
7843566473  5054345315928311808
7854819163  5070633525496141824
7866586589  5079860033506662400
7878263389  5096059071736570880
7890098947  5110674362104253440
7901757707  5124167899973456896
7913329973  5137336063962546176
7924784027  5153011775033420800
7936692287  5172715820522670080
7948724033  5188113114559336448
7960352149  5204272783995582464
7972682563  5215625597889916928
7984352099  5232181319398325248
7996405187  5251517751264817152
8008006571  5270691940825823232
8019932939  5283410601379558400
8031477583  5296417411475991552
8043543227  5309955158357462016
8055158347  5328379101443097600
8067327571  5342820578716347392
8079386417  5358329053377937408
8090889083  5366938054518317056
8103058091  5390505072869512192
8114921237  5401333882298064896
8126845843  5419882113503909888
8138521879  5433173577479647232
8150510033  5450122670539654144
8161962323  5463574483030907904
8174027539  5484693884676797440
8185953779  5498974408025218048
8197981273  5516397278524827648
8210343431  5536924344334161920
8222096573  5549099383617857536
8234398853  5563794629174537216
8246255221  5576153908689369088
8258315719  5592717107929979904
8269997299  5601470202517514240
8281892903  5618092613929903104
8293634443  5638709969609663488
8305626599  5653198728058405888
8317172173  5664954840125790208
8329418101  5678974759323543552
8341909531  5695977316775546880
8353885427  5710127178222004224
8366310397  5725769562447378432
8378034227  5736086889004920832
8390120267  5757001422130462720
8401737479  5770498228817909760
8413858987  5785859673863656448
8425442189  5798734347125403648
8437419443  5808932452530870272
8449567597  5823878231619110912
8461781179  5840832859693242368
8473531753  5854779303279263744
8485189897  5870181322584341504
8497299131  5878960711350180864
8509473223  5894775049445555200
8521317839  5912984835812204544
8532994343  5918075890497461248
8545136923  5938553096679036928
8556924907  5959341311162271744
8569198867  5981792674476054528
8580890543  5994805207140426752
8593111603  6012607802869879808
8605162243  6030255516379866112
8617204979  6044997993767003136
8629295167  6056335440688365568
8641136197  6079070136814529536
8653654637  6094822204317378560
8665556089  6110991806097752064
8677710863  6122310765501541376
8689370941  6145246016088408064
8701737133  6170940078788665344
8713570087  6191862038469118976
8726000557  6207953267398987776
8738022691  6222704820768543744
8750253563  6237674632434528256
8762293811  6251838697364833280
8774732917  6266357416458428416
8786769283  6284282247562727424
8798803141  6300582195209703424
8811155887  6316076403511407616
8823005579  6334956793459999744
8835321373  6355800321866806272
8846698337  6370406976114981888
8858773043  6400152327737714688
8870289679  6413346150488550400
8882760437  6430163438963124224
8894928589  6447203868826195968
8906895619  6460542400894472192
8919353731  6479984335499258880
8930998283  6497787255002238976
8943453917  6515246713805859840
8955620963  6530991541130788864
8967724939  6549659604194436096
8980003853  6567438002657459200
8992351171  6587745645133356032
9004520017  6607687915167529984
9016870699  6621392112525421568
9029063387  6641172876240813056
9040847581  6661113002355519488
9053127943  6678427262725844992
9065134711  6695920819229287424
9077330609  6705912483887788032
9088910027  6726059903144198144
9102009689  6744582063671243776
9114595387  6759197948644656128
9127282069  6778548894143608832
9139552621  6795183086446686208
9151987463  6815809434952673280
9164193931  6831206924510998528
9176118829  6847713903931382784
9188656579  6862343685087910912
9201097999  6879969885723064320
9213327653  6900799792908139520
9225095059  6911426718779893760
9237023639  6929265964736712704
9249127141  6950750308807033856
9261309971  6966561374098905088
9273425947  6981006398697304064
9285801197  7000293585079527424
9297742933  7007862531876617216
9310255193  7020343950862532608
9322250627  7033374122110460928
9334159099  7054559516644457472
9346533571  7069471659513586688
9358730533  7086576156323499008
9370816747  7109207767022897152
9383249651  7128260347817785344
9395443553  7149452561428728832
9407941327  7167236866366932992
9419925673  7189073363409417216
9432387017  7205956254689744896
9444800083  7226591632534352896
9456911911  7244882294257390592
9469038223  7256752595147138048
9481587179  7278533947083516928
9493667803  7292669372535192576
9506349701  7311006861794776064
9518726839  7328163589809167360
9531093457  7350836835490888704
9542931347  7372680783341193216
9554886811  7387505366345510912
9566722733  7407871691131328512
9579073187  7419400858770527232
9591737651  7438593696600219648
9604094813  7456622236067227648
9616341583  7471310337691354112
9628384267  7485482127539703808
9641021707  7509467854913703936
9653460281  7528276093412977664
9666034153  7545798672773381120
9678022733  7572522768990599168
9690286589  7591352204121271296
9702352769  7611617284523881472
9715159673  7630227949460048896
9727869883  7650113501210740736
9740242301  7667435831909280768
9752640109  7682349692609439744
9764760241  7699944296724684800
9776825077  7724665403991920640
9788932973  7743199565080805376
9801433171  7760624743403117568
9813466477  7777129831618058240
9825790771  7797097089678068736
9838034711  7815559664357753856
9850426987  7839137982164211712
9863130259  7856355415184424960
9875195069  7878608017438004224
9887773901  7895929937845454848
9899894419  7914498541356289024
9912834667  7933545561142541312
9924912337  7941901173364619264
9937769099  7965855856867104768
9950063813  7981747559667446784
9962295269  7999138437240292352
9974834147  8019798920884016128
9987214333  8039006251557014528


==> data/prime_x2_r1_p7.dat <==
37  -1369
43  -684.5
53  -4201
61  -2221
79  -3025
83  -5965
89  -9639
101  -10984
131  -11671
163  -5190
197  -15302
229  -5287
269  -27145
277  -47129
331  -29378
347  -42593
359  -47669
359  -37861
373  -65158
431  -80477
443  -67299
443  -46399
467  -34900
503  -65072
557  -37649
593  -49726
659  -96137
677  -76335
797  -73703
811  -71246
827  -68948
829  19111
997  139018
1019  257089
1019  309079
1051  300493
1091  292372
1259  284678
1439  489760
1549  357546
1607  222852
1747  72212
1811  146805
1949  -29194
1973  -28545
1987  -27924
2017  -27330
2089  336898
2141  610669
2161  505057
2221  398431
2557  -550805
3109  -984395
3259  -3288783
3547  -3189504
3877  -3545882
4159  -1349313
4507  -1235797
5309  821385
5503  1078387
5987  3181642
6427  1750404
7019  3006529
7219  306151
8069  -1785781
8623  -2344711
9127  -5983486
9811  -5842372
10163  -7875538
10789  -8677290
10987  -10761133
11789  -15495525
12007  -12351842
12289  -11157268
13093  -9302898
13723  -22722511
15013  -14273411
15227  -10197855
15661  296267
16061  3073338
16649  16332534
17093  667807
17573  10760049
18059  6123409
18397  3109184
19387  -5642164
20089  9537741
20707  1997906
21347  3956702
22511  4219355
22963  10277704
23827  21402872
25031  -1266662
26177  -31663082
27647  -8986370
28579  -903385
29501  -5799623
30707  -46001263
31607  -41562367
33811  -43240842
34939  -82631572
36307  -52502868
37013  -43225894
38557  -38344333
39509  -9958450
41183  3164012
42013  12320121
43591  107253017
45691  133669010
47459  220015402
48571  189230997
49877  204479419
51437  254265345
52541  288497725
54869  247310487
56773  225586382
65407  -7101923
72679  -92994873
81163  -112257225
89767  -169692868
97847  -118728914
106993  317029785
117203  365413259
127669  443472954
138599  782216683
165811  1714133479
1608743  84571174272
3541339  453783419496
5704109  1203208423547
8140843  2636747949356
10746467  4013756945778
13582837  5739767653416
16512589  8386819908209
19593703  13420147063123
22807667  17641172586579
26073889  22853526168384
29506573  25286695395792
33031309  28810083379510
36776213  39380933770627
40673359  43765771355390
44567947  60196786331819
48580183  75029231824522
52590869  85801631438637
56695823  99991848005480
60714359  119952108985851
64864181  128464809218920
69125093  144714042284032
73480723  168103909452431
77862373  180901303232033
82383383  204997623022042
86922551  216778901661557
91475731  233861438452555
96162751  256612797834302
100895939  279990803206172
105509357  306793337897553
110194811  359415799857197
115076501  399461274062338
119914469  421846169374707
124759067  439162047161580
129746719  481004821604624
134704477  505965637766427
139750379  519167621085920
144874643  567783116007278
150013439  609357663496158
155160847  682696315101856
160372909  737816066300898
165586357  819732869337519
170702243  853426551007396
175858619  910584887372560
181120931  916052941960168
186511139  975774980780617
191970739  1079761293875078
197366797  1144785474910715
202753963  1257895013473596
208368859  1364448510345538
213886997  1399946533335247
219384463  1491269221254132
224881927  1576049673612256
230423267  1643400280065380
235912517  1769184958235866
241514027  1870825262251690
247184491  1964860012004923
252838277  2012576178823071
258619643  2124030436146949
264339469  2187583965550290
270007831  2326605696655885
275780821  2361532295496783
281622091  2446350427781979
287621833  2527581026395118
293524001  2609923686322425
299296243  2718156081401711
305484133  2801274785394021
311509379  2844181937133460
317569139  3010716039808424
323582251  3116178866446152
329589397  3198731564764437
335703149  3265820619855064
341828243  3414674952029611
348011299  3573546954990261
354196943  3670965176425208
360333991  3865314052731133
366440671  3975165817191750
372556909  4191640454646018
378835453  4341265889309919
385222069  4449103302997182
391501939  4627660630393233
397847987  4675388987564021
404282953  4846920408128147
410521753  4903755920951521
416941267  5047284806007859
423395299  5207166154053117
429648517  5253366305782312
436139227  5507708182182219
442624067  5653264186603210
449114207  5851715065992254
455462869  6123987868281419
462008933  6253909477372250
468495523  6304815201589330
475111999  6607996500428109
481837859  6885390280633643
488528309  7115635541878520
495310547  7265751686900624
502072693  7468028116750739
508708027  7809219055817151
515440823  7921209184565424
522087361  8046050305809565
528831539  8221304934403220
535641371  8408629648084877
542497103  8632763397574774
549299539  8821846202387476
556044413  9131007237631802
562798571  9542093990566762
569522861  9767870905337022
576262067  9998770050925596
583318367  10314062152181370
590228077  10479022009065260
597139709  10792806636630822
604064653  10979454817148236
611090563  11285656056346474
617967523  11256224310725212
624901117  11546289228398078
631807109  11930919866485534
638964619  12296050594236546
645896789  12518014416985278
652821317  12464769864995718
659937169  12689230483783708
666875413  12945723857059778
673954091  13172401924652168
681111251  13382113380363734
688159547  13401101195643186
695271659  13919365107365394
702503293  14039140244723472
709644121  14528327523579934
716749219  14612084417889824
724026227  14802358099147114
731354237  15010291530600462
738529741  15158265251723566
745898981  15394935119100534
753321997  15925429008642148
760882699  16085269030061618
768221411  16091430664941428
775622317  16414362602598756
782764721  16919300526266710
790178267  17089661902055890
797297747  17358213836207578
804738631  17558618747123236
812149139  17667683693328236
819647203  18021587491366512
827001251  18180639798921596
834322843  18470891658312376
841809707  18781353487877644
849273389  19307253315455500
856709881  19820596924799988
864116119  20291327289824008
871610309  20802423052857272
879146479  21177834872871480
886618141  21607121175098124
894241963  21928642422184976
902022347  22363546906729096
909641233  22833951322908708
917281327  23169903354151416
924866549  23473775567530428
932320973  23852271975327312
939965069  24420448734493240
947546081  24733988672897144
955140799  25653359513256408
962755757  26056411278211120
970545077  26335082822709596
978133817  26873751860544072
985709363  27152584037053072
993580859  27351917699347492
1001133701  27636620222572540
1008813889  27856801519445932
1016463179  28277248775714028
1024317059  28614936934473108
1032203401  29173805266504440
1040051267  29885825219906568
1047786931  30532507768138676
1055531291  30682445068224220
1063467539  31070686063921824
1071306779  31507658977055184
1079304917  31888066052785540
1087125211  32411886812208820
1094947421  32889242760603980
1102911749  33518590220420052
1110687397  33576406713007004
1118515319  34027391655148016
1126361261  34309781934838912
1134330557  34614214982305756
1142440217  35357936070845860
1150536287  35214167638856408
1158504617  36123099179000040
1166557123  36882024975883536
1174607779  37352889200209520
1182610531  37710390545910664
1190631613  37985450553094088
1198543373  38892759098999256
1206576991  39416138436941368
1214732131  39939520016655896
1222904483  40244489145434200
1231027373  41368810278153104
1239211681  41908321070091816
1247209771  42279526628967264
1255273499  42804460860061560
1263563633  43035563988506336
1271921923  44006257905340640
1280077837  44978664810324976
1288384453  45507864341134848
1296344669  46120719506033632
1304260021  46962893747886752
1312352693  47375453995133256
1320383419  47707751786237552
1328577479  48625099086340568
1336808657  49297207584851256
1345175317  49875751240811560
1353274397  51419723526991640
1361587067  51786078805275944
1369843843  52029431517104608
1378084667  53078538067072736
1386424943  53367976524864112
1394846261  53505989558660776
1403375893  54702998597155144
1411931051  55198558072061712
1420367341  55831947300339160
1428802579  55984715559084216
1437006199  56546299182027256
1445512963  57389278293649704
1453706123  57891657478967368
1462119137  58650256983099216
1470493327  59508674759375040
1478959751  59956955510510248
1487288347  61079458692145336
1495668557  62106782306732280
1504200847  62324258501204384
1512514547  63131835980735800
1520953579  64390739128192760
1529408411  64666535101894416
1538075717  64974024463179008
1546423919  65962877162833928
1555073573  66092056806236296
1563473617  67171849372319728
1571882201  67698406580631632
1580425361  68386080461449440
1588983173  69214789560846304
1597492381  69684696945289272
1606091101  70153048534796688
1614553219  70995363975220880
1623026749  71177164735381536
1631742121  71814626381284496
1640297731  72003204480553536
1648843291  72822714658996384
1657513933  73886125705020512
1666082069  75012561682822032
1674833747  75127602604555936
1683297023  76179131092535424
1691948669  76942845062479424
1700316539  78045366413878912
1709041511  79308125771980480
1717672051  80352274720948688
1726352891  80728417434786928
1734969941  81546656402682000
1743716053  82443257683336992
1752377129  82944741459354208
1761036523  83960922412672384
1769804587  84197455133732912
1778521697  84813233793552000
1787229539  85059794364021616
1795978117  86512984712808688
1804848301  86365613672201712
1813622539  86352249099849312
1822579859  87011253834744128
1831403789  87903323560203840
1840301279  88306425481828608
1849242403  88982963917673888
1857779909  89701241400916304
1866601837  89725427269243232
1875520259  90464208575316192
1884537139  91172495908192608
1893382261  91990859311480544
1902201029  92945737308191824
1911295853  93750750273233728
1920216139  95172590010644448
1929213589  96172800310409120
1937985157  97183001047396912
1946931193  98632102121816224
1955832943  99346283872050000
1964743889  100660227609534992
1973592721  102323274830880832
1982578223  102673984216010304
1991471059  104106624923493040
2000494109  104886242450980016
2009631619  106222475484973040
2018669761  107262887047283216
2027642971  107856822626192256
2036729323  108929932304539984
2045684549  109360553433467408
2054847547  108698308155326656
2063926703  108725750425526992
2073049987  110483068947673552
2082067763  111104254774260560
2091143651  112491093262597264
2100523627  113205805613771744
2109584483  115526534218301712
2118635479  117216349993720016
2127611539  118287487207562864
2136666011  120163004419054416
2145745747  121704766906826704
2154801763  122700501339905040
2163799343  123056693770463376
2172920723  123762895839298832
2181946357  123982480229915840
2191077887  125845563175661024
2199979267  126628225802449728
2209125251  127196221361671264
2218276831  129187681217285184
2227261447  130854313073948688
2236304893  132877989568723888
2245275127  132841687247197040
2254228973  134768155458408304
2263241839  135175615829807920
2272591621  135973036438551424
2281803509  137026369675111568
2290877327  137300693459237024
2299985917  138839783098999600
2309205043  140252134007534960
2318448563  142077134507892656
2327549659  143037444764252864
2336679139  144003615375210000
2345921117  144123915381528128
2355236603  144858952799766240
2364517261  146675973041772480
2373821117  147978894960929024
2383121837  148345477598544736
2392281901  149138918143140608
2401768937  150799429853598656
2411263003  151114178156319392
2420745731  153408350836907072
2429914717  154061993741267136
2438843383  155715619335496800
2448304549  157158026647515584
2457942677  158872076143108576
2467301531  159836231837300512
2476735889  161419551042768320
2485925587  162905306529917120
2495343709  164860411592765184
2504883181  165976225504631200
2514413309  167020745100870400
2523687301  168035803852777344
2533050427  169385691570725024
2542297733  170212763330150912
2551734443  171366042414968512
2560869973  172871725602688800
2570044031  174672193196075584
2579584103  174714496476655328
2589009211  176191659997058432
2598525373  179729393108007360
2608133237  180019486732317472
2617710929  181238279546474368
2627255843  181750232692388256
2636657453  181878390178032352
2646131687  184566431006550624
2655894473  186135630424903808
2665316461  187841092893611424
2674785527  189180394613598144
2684349061  189774521222927616
2693815973  190567631585132160
2703291301  193044956832227296
2712754001  194600244425807392
2722139767  194683378273251264
2731480757  195935637036934944
2740798037  197694803280978752
2750592853  198603113489969216
2760132493  199406794504521504
2769619381  200319074221117376
2779244107  201165316566482400
2788572551  202563828656047744
2798135831  204807613569450336
2808120103  207911694908866080
2817648907  209233328964644576
2827363447  210707661681138976
2836830907  211472861384188384
2846360431  213101803143939072
2855802283  215043417863261632
2865579323  216137506678556960
2875152607  218588303509208864
2884970899  219120936990537600
2894801249  220795397423904544
2904572201  222171022599707264
2914192979  222688856130084864
2923797703  225326622245557280
2933330201  225763561927217568
2943048859  226553913040117024
2952774379  228031240361075776
2962250771  228230732375498656
2971961459  228754319039727552
2981623283  229230334081661952
2991327739  229699869212762432
3000931289  231736342084793952
3010625291  231922425540780512
3020284097  233969648300783296
3030250703  235968933748541632
3039865547  237966344489340864
3049727531  239325333897194048
3059239483  240316814131507072
3069277847  241761565197056384
3079158301  243586600237382208
3088933517  244568973588111520
3098817523  246842612466850720
3108838357  247705073699948864
3118826111  249622094244146688
3128686867  250925719047460544
3138617717  252982604354923104
3148361299  254211627599892480
3158142607  257483165291633728
3167950301  260500125020397248
3177865051  262355107839195712
3187569419  263991470668990496
3197359603  264871103436498400
3207591397  265612312105269408
3217482043  271424057410266400
3227651299  273689105832901568
3237537827  274603086392306944
3247448651  277026998016975904
3257455723  278611259565504032
3267353291  281124620140591840
3277337293  282111750175868608
3287272139  283023652389938368
3297326927  287111022163730208
3307625227  287631078729758144
3317499397  290701455394777088
3327419629  291884313217996992
3337653841  293131542229200704
3347504551  295064552082929728
3357520291  297036415276881216
3367438507  297089960898466496
3377443067  298306037002970816
3387577643  300715738249441216
3397499123  301498757052243648
3407835023  303470098496566144
3417971507  304854420626206848
3427716599  305613118677372416
3437750809  306238401779233472
3447805723  308581091281704320
3457904143  310623755273581632
3467816699  311388596889792448
3477935647  314163233099978240
3487974751  316134374898190784
3498049817  319825047332917184
3508243829  321929869253418624
3518320139  323092539274140864
3528548587  326485445763195392
3538515509  327402507833991936
3548684897  328935669196057280
3558911761  330265945170270912
3569024533  329760097232534272
3579055939  331395181517319680
3589281973  333310731656582464
3599503253  334900888992228608
3609542701  337302115954709888
3619714963  337336380829502464
3629605871  338485166059011264
3639452891  341611720678793728
3649729261  344127799777054720
3660146059  345453961882148096
3670334281  345547228690805312
3680442923  346649136177986432
3690804347  349156678210457344
3701174443  350554563830563520
3711554387  353057448454859840
3721719077  354174855122253440
3731617261  358056477303247488
3741737333  360559269229396160
3751857821  362888573967765760
3762108683  365833072877385216
3772155983  368792150968452224
3782367331  372003724785568576
3792706481  374122887217284416
3803188619  375509097533140288
3813578191  377585515027842880
3823992499  379178313532935104
3834346501  379480247478125184
3844750267  382024059975968064
3855061051  382680708771758464
3865321169  385480948412210304
3875947703  389083862983286528
3886004527  390514400354017280
3896255611  393116360904854656
3906605317  398309193322240256
3916811387  400196846585556736
3927082391  400830166440794496
3937294909  401155443731320576
3947605289  402660714731040640
3957957683  406718812594836416
3968267203  409161393959951872
3978605699  410486571323784960
3988945547  411528156539955520
3999224261  414143825870072704
4009686211  417893235943383552
4020075121  419523489041522816
4030116691  424114987989757952
4040261717  426480516501619200
4050660077  428037502040199232
4061319049  430003790947739904
4071596603  433687086403119360
4081975811  435780924878273728
4092310597  438570681027489472
4103193473  440986078218715840
4113384323  442194612136553920
4123398491  443751386651951104
4133860399  447770124244256448
4144488637  449871364659304512
4154742883  453218925541265024
4165232411  455226846303597568
4175959133  457214744123781056
4186270531  461544746896443584
4197017827  463080283865923328
4207499587  465963129220484544
4218221389  469588868267038976
4228677097  471824319478503488
4238980513  476063736995488768
4249413757  477852912963397120
4259946401  479351112203079680
4270426703  481064242119992256
4281007859  485245582929794944
4291326971  486827454035664896
4302164429  490783472679745216
4312706549  494118304367962304
4323231379  499081645856754816
4333831517  499623495158799424
4344476453  502558316981853952
4355149859  507412088167412352
4365748043  509320741892525504
4376163709  510599122351221120
4386732601  515045482087509248
4397567849  520115607902298176
4408086941  521714880754867712
4418699693  525673290452311232
4429333133  528027675106196544
4439941937  528473088507827200
4450424851  530566436006728064
4460998987  531816243601919232
4471630291  534438929956717696
4482093997  535268595424456640
4492561897  537709905337730240
4503397387  539262930933443648
4514018141  542443588025067584
4524695083  542866477801140032
4535201969  544700659443110976
4545866951  546552765669259456
4556178457  546390220699513152
4567096279  547434995303174080
4577857883  552233874564564224
4588531627  556907396542000000
4599182111  558328088014263552
4609836811  560378176010872512
4620580901  563789694796376768
4631340683  565059359718023872
4642188139  567716214769467584
4653032431  570632835755145152
4663650227  572411623169114496
4674413123  574408298977060928
4684831993  577348308875764352
4695582077  580038528221753600
4706210563  581956839914493184
4716780911  586327020244779264
4727519117  588351746276184064
4738315753  589044888737745664
4749191933  590470234734650880
4759688173  592282888612093056
4770370757  596569939571590528
4780871983  599453995897870720
4791644801  602427924501238144
4802597827  605516645582905728
4813623349  607096300681097856
4824450419  610889541703180288
4835240749  615565239364129408
4846127387  618433988565048320
4856959867  622395182762957952
4867665409  624901630402185984
4878754693  628661502915002752
4889441813  631027130134072192
4900408549  635208223826656128
4911163357  636723927549066240
4922144023  639822441242509440
4933030429  642923031336409728
4943940227  644494912794177536
4954821757  650292640057210752
4965542531  652957630886791552
4976173459  655935983668832512
4986994517  659736374078084864
4997625007  664118654122208768
5008444901  664898836097556864
5019156061  668827101419266048
5030022787  674741137320737152
5040887707  679385820705939456
5052048527  684671194655977600
5062729447  685140293419747840
5073677461  688743999574365312
5084496107  691525774937968512
5095401293  694306494585240320
5106411451  694586898727196416
5117209681  698169416924589824
5127959003  698886035847223552
5138849071  701999302513139072
5149912949  704613566308338560
5160645209  707617331763129984
5171648507  708788337683469696
5182644521  712787900123302656
5193484837  715522250784487552
5204599201  715772314982186624
5215650481  718220544827817600
5226625853  722602996372381056
5237471521  725360215540879104
5248604321  727733336576031104
5259594601  733361982972631936
5270513849  735507509894052992
5281417721  739127858359418368
5292839693  744056495139195392
5303908193  748516827571007232
5314882591  750017519700648064
5325899123  753945090390417536
5336863573  759780586365690240
5347898603  761753886647239808
5359155787  763150743144286848
5370097133  765864507802916352
5381044469  768809960248190464
5391944581  772576637462487040
5403290219  775471333303507712
5414127011  779052083411409536
5425066793  780980553117706112
5436159353  782129948126379392
5447348567  786068371697331840
5458144123  789597095620527104
5469589243  792362967885634432
5480508757  797256800520058752
5491943339  799182409101973888
5503231961  802946278101262464
5514501581  810251113827011456
5525469827  816483518390810368
5536588069  818683724766644480
5547633947  821797040993004288
5558743261  823805901073225344
5569630819  824448886245505152
5580755179  828596227059529728
5591940041  829478785345484544
5603498443  833071809024320640
5614582339  835020388159775616
5625681163  837511562622263040
5636772523  840484103270264320
5647911317  842420598090869760
5658815699  845530385149512960
5669865431  844327380712343808
5681243083  846030061675831424
5692295039  849121868539478528
5703388387  850535259365913216
5714480971  854658049851833344
5725685023  860369234108865152
5736933973  864190584392722176
5747842657  871288904524427520
5758938827  877466273710959360
5770158799  882149518572910464
5780854117  885088091868448384
5792091797  886798868148283392
5803226291  888556896540489600
5814648347  892846977813970048
5826111659  894102815633492992
5837567651  898248118580817152
5849019971  903222547476946048
5860154879  906325360163850752
5871565559  910196188783068800
5882654573  909236107500674816
5893878709  913198777333844480
5905206431  915846540451323136
5916404827  919991120242956416
5927504717  923336453444388992
5938903253  927065778746927360
5950033237  931189612829878144
5961131171  932341736132070528
5972570873  933594844352314368
5983740923  937026093860234880
5994981899  939473277384168960
6006247537  942490512790072064
6017621653  946521353556636160
6028939753  951057256559179776
6040470883  956672982759164544
6051677773  958701444614216320
6062973869  960758379737872000
6074207969  964450846886643456
6085541591  965134062547134464
6096919211  973658746467700480
6108082553  976680517603617408
6119374837  982880244988642432
6130632961  984117951398659328
6141700387  986913586439131264
6152942687  991734497502355584
6164123923  996431732342043520
6175598881  1003988057291042048
6187200401  1007509916845791744
6198261131  1012114361422841856
6209725699  1016932748218238592
6221220539  1017661556816082816
6232413553  1022057913078320512
6243725179  1025987312988554624
6255255437  1028707155874583552
6266834603  1032426936045670272
6278138527  1036416970099525504
6289515311  1038026823752014336
6300898187  1040133479501162240
6312577591  1042985728524604416
6323990203  1047233082886628992
6335429453  1048494785054102144
6347017499  1049939392784147968
6358400603  1051155654483131904
6369879671  1055428962873190400
6381409747  1059367748640188800
6392623411  1061557670674120576
6404075507  1065784112774818560
6415559203  1070189016421433728
6427087379  1073070674245889408
6438622699  1079370732311734016
6450200839  1080466942715455616
6461699963  1086215614390346624
6473189231  1091883807969947008
6484264847  1096748461252647424
6495752429  1099892207863393152
6506458883  1104075715147036032
6517828819  1109546944267540736
6529266187  1112214380491507840
6540729623  1117810317519058048
6552371131  1123019894126831872
6563753083  1127509214748161280
6575239219  1129652356044627200
6586835669  1134474265413405824
6598430843  1135558552867365120
6609982349  1136935217596480384
6621485821  1137433310287510912
6633018661  1139752829993367936
6644741413  1143272895250364416
6656207171  1146347966325781376
6667757641  1149016940452102656
6679278379  1152806037155858304
6691060333  1155269358707593728
6702501763  1157894835037579520
6714018331  1163285144298886656
6725577581  1166270835978642176
6736981403  1171727921083858944
6748775939  1175512767668093696
6760353529  1176578662506361344
6771933419  1179599324718320128
6783239389  1181338880709703424
6794725247  1182408333920943104
6806357917  1184402193481065472
6818143547  1189153300435859456
6829587917  1193192570007444480
6841150873  1195041411511353856
6852925571  1201172998276293888
6864539797  1203839396860544000
6875939107  1209407602345404672
6887651483  1214092635832447232
6899197171  1219659487178051584
6910833563  1225261753534270464
6922458467  1228445314387910656
6934119427  1228627067131405824
6945830909  1228790622853467648
6957730249  1234998902838151168
6969237019  1241596942742609920
6981149699  1244186229518733568
6992436907  1244818542674689280
7004188189  1244152371913224704
7015987507  1247807310061303552
7027559573  1251618211171108864
7039413449  1254186375400476928
7050587891  1255612823408656384
7062236567  1263111063492988672
7074089279  1264968593682102528
7085853343  1270516634197990400
7097408803  1274479325071372288
7109187929  1284817867476776704
7120813123  1284278662227823872
7132477129  1288579881242925824
7144306997  1291203747067676160
7156247453  1292566854538056704
7168193677  1297460872969300480
7179982541  1301544571047637760
7191824557  1307310284362583296
7203662771  1310542660962219008
7215255433  1319840739450095360
7226993581  1325675697974262784
7238798473  1330460031454257152
7250324843  1334959688671907584
7262026643  1335744839071788544
7273990117  1343229407037180416
7285899611  1351864168660796672
7297594147  1356123444129963264
7309517779  1362431309072204800
7321295587  1363068604650033920
7333151687  1365953092956647936
7345051667  1369607454646618624
7356876647  1373138048373058048
7368736303  1374616841092359680
7380516469  1378771796016052480
7392345643  1380244223358169600
7404421379  1384394681304597248
7416048371  1389493315357018624
7427795003  1392291167876318976
7439556259  1398709076104067840
7451344169  1409020793949694976
7462981639  1413725169405559808
7474566259  1418032734657093632
7486259093  1426701533258183424
7498069193  1433395687727890688
7510155091  1435219400798033664
7521996971  1439385854483912704
7533712699  1443256943519094272
7545479917  1446987641602795776
7557537959  1454208112991861760
7569664183  1463094306646620672
7581366379  1463262428876021248
7592847767  1469906462298526976
7604933309  1472032278478507520
7616792581  1478951469104657152
7628831149  1480631800907208192
7640375251  1485349184858249984
7652444971  1486915977718182144
7664187683  1490141034366439424
7675988387  1494659815085113088
7687898539  1499948928701727744
7699977179  1505772642816595712
7711874333  1514758860892886272
7724000341  1522046941171195904
7736156749  1527002410466610176
7748382277  1528392455742792704
7760147833  1534783209652055808
7772380723  1540974838282855424
7784572021  1545350141947991296
7796641123  1553464369325840896
7808255347  1557658851015740928
7820156717  1564442966161873664
7831904939  1573984482207321344
7844015789  1578495173425789696
7855910431  1580863980736189184
7868022749  1588151459995914240
7880008277  1592667000032160768
7891751269  1594093355251993600
7903843679  1600176672534374400
7915783979  1604358138960844544
7927656677  1607803534669601280
7939798357  1618339128988481280
7951393607  1621466175142644736
7963442713  1626457064883412480
7975231357  1627229706192225792
7986998011  1635361623433375744
7999023827  1642706681849545984
8010865829  1650733195638359808
8022670853  1661269912611644928
8034709499  1668856300831329024
8046524809  1677228712539459840
8058531563  1685966098281464832
8070696037  1683988108245016576
8082950437  1692346076197610240
8094766697  1701616403426497280
8106974353  1705421970130852864
8118736523  1713169774897052928
8130755089  1716650934130030848
8142676723  1714235811215932416
8154291869  1717563954219996416
8166150101  1727028494684054272
8178116581  1733119809897303040
8190204299  1737530856842294528
8202520003  1743822973132918528
8214236801  1749284476632288256
8226307799  1755031736400534784
8238184589  1759057164474800128
8250183563  1768405740982748928
8262456557  1773633304089453312
8274483713  1772788664329622784
8286605549  1774674235172190720
8298849787  1781825587103736320
8311170053  1787566874626517504
8323167269  1795589325795787520
8335285019  1800323963520478976
8347112981  1803755442049015552
8359229129  1803426938659625216
8371686731  1812157672455289088
8383561723  1820264777904702464
8395687231  1831080019535572224
8407450313  1841858283634934784
8419264037  1848061883113215232
8431419707  1855067922912488448
8443387283  1862659155952745216
8455615937  1866560451149898752
8467690807  1871370057065538560
8480238619  1876546866236422656
8492364827  1880659249518466560
8504515027  1886044114298327040
8516568439  1887715439848932096
8528787217  1894568643333226240
8540563127  1896352403729818624
8552726419  1900741944986404352
8564656213  1912475603469628928
8577033259  1916468396791572224
8589017611  1921055187426807296
8601096131  1924284255752115200
8613573427  1927972792145646592
8625663971  1930582087357868800
8637626957  1938808286882883328
8650001453  1944380120235728896
8662099499  1950868274499650560
8674414753  1959308810102285568
8686520173  1963575077479021824
8698358267  1964022391246786816
8710807877  1964025763490864896
8723430733  1969451114384004352
8735790197  1978921510446121728
8747953547  1983267817559951616
8760113231  1991396378172623616
8772378203  1997166810025975040
8784475669  2000163203798204928
8796751451  2004497922695338496
8808876917  2010178143488668672
8821136419  2017326949246083328
8833467133  2019854628895098880
8845531973  2025075080751565568
8857592987  2026282397453969664
8869716341  2035083003266739456
8882337901  2042870300028586240
8894601179  2050952728812967424
8906788997  2059289617490525440
8919127531  2066164020273550848
8931370859  2071690013828732160
8943640379  2077294494967710208
8955809453  2087119112167789824
8968228039  2094988607280025088
8980485947  2102882307457195264
8993265517  2107411116196273664
9005509111  2110533474623495936
9017914667  2109797013034440960
9030058157  2120931089003761152
9042527183  2124756002608234496
9054892619  2127894010672569088
9067138747  2137074221972739584
9079525681  2138365092617309952
9091732697  2146170161817398016
9103962523  2152438360852144640
9116298403  2161304081227584768
9128821997  2164453644861461760
9141306299  2170687166629083392
9153647933  2172755181623790080
9166296413  2174648373816218112
9178726393  2178554671452389632
9190732277  2183033199575645440
9203146429  2191128996593659648
9215352373  2204223775292598784
9227527187  2211459469348269824
9239954909  2215471604895294464
9252444197  2218317539281691648
9264762557  2222662149757437440
9277341389  2226878284962562560
9289667419  2228437243106857472
9302045587  2238126544133830912
9314279707  2241195540448566016
9326617319  2249975350043095296
9338687947  2255609959035223040
9350828173  2262200372035565312
9363238723  2264989041707091200
9375820721  2267235954660481280
9388335973  2272633187546804992
9400680427  2281641375290092288
9413086349  2287692695217699840
9425364901  2289436487145766400
9437995909  2295487604589868288
9450464347  2307004969257038336
9462810583  2312365382760992768
9475167827  2318322235490977280
9487714319  2322250993159899136
9500241659  2331158064041857024
9512571059  2340448875272320512
9525007237  2346808903375352320
9537407059  2348259480546884096
9549655579  2356253381090841600
9561994909  2359852182096424960
9574492019  2367181802378852352
9586729501  2377030492147095552
9599004109  2382252982886040064
9611314019  2387075371072232448
9623786759  2393013115103875584
9636395401  2399306240811129856
9649067999  2405956224909880832
9661751747  2416155306647086592
9674390123  2420112703134935040
9686888839  2421954238127492608
9699489301  2431890478556717056
9712141573  2437084056991748096
9724689199  2444327188026099712
9737175089  2451030634211859968
9749524651  2459160338779531776
9762130387  2468337482960907264
9774583739  2474016736038434816
9787227251  2482780926191022592
9799421363  2493187891819037696
9812195027  2498456432260853760
9824930611  2503548644950249472
9837596653  2508168888796726784
9849764557  2520644185853879808
9862236467  2526371617577995776
9874651453  2529562369011845120
9887307103  2538577331515735552
9900260261  2550872995078260736
9912863209  2551776010879853568
9925371811  2559077704021397504
9937791883  2558550659153563136
9950332643  2566695219177429504
9962755151  2573367918650626560
9975106819  2579483972333869056
9987761933  2589282521115050496


==> data/prime_x2_r2_p7.dat <==
389  -756605
433  -659536
563  -967972
571  -1052020
643  -1089685
709  -1243192
997  -1633598
997  -1677900
1171  -1643827
1483  -2139231
1531  -2797105
1613  -3431269
1621  -3571578
1627  -4072788
1873  -4736769
1907  -4895302
1913  -5037881
1933  -4757999
2027  -4940075
2089  -5129464
2251  -5367775
2677  -5775270
2797  -7224869
2837  -7259189
2843  -6968822
2953  -6700790
3779  -8039373
3967  -8314291
4139  -6846121
4357  -7883480
4481  -8276896
4547  -9310443
4799  -11819873
5171  -12258677
5741  -14733494
5813  -16201506
6011  -14787084
6043  -16319942
6199  -17872128
6571  -18504776
6691  -21329255
7019  -23167433
7451  -29084167
7541  -29715588
7669  -35590082
7867  -38852669
8219  -38026016
8363  -40147964
8443  -39328618
8699  -40055498
8747  -45270881
9467  -53643780
10091  -61510808
10691  -71551018
11467  -76713488
12197  -91935655
13649  -93658048
15173  -122465903
16363  -138308965
17747  -150062655
18397  -158943184
20411  -176976594
21737  -192705741
22247  -209261995
22619  -188394959
23831  -181933285
24379  -166295534
25121  -195847627
27773  -268635142
30091  -265400852
30931  -275997886
32059  -254468123
32621  -253348099
34757  -265326576
36191  -257213661
36791  -341986987
37781  -310083168
39251  -384095088
41131  -533952228
42797  -584401501
44491  -597282324
47389  -632722177
49411  -674055825
50923  -670055793
52147  -668739546
54503  -606113558
55339  -617843634
56533  -711694519
57059  -763905387
58921  -804548368
61723  -784835558
66587  -950876401
69697  -914876780
72577  -1047547547
75743  -1098268992
83101  -1225070709
87539  -1616300631
89963  -2102162806
94117  -2654627293
96787  -2706626249
101159  -3131601558
104947  -3372534743
109367  -3516363884
110431  -3294864715
112657  -3494476555
115211  -3894799712
118907  -4369093757
123817  -4475663056
128683  -4560086927
134033  -4535279365
141301  -4362723291
143281  -5150998344
145963  -6061608566
152837  -6032774630
157141  -6054917742
164443  -6690616615
192229  -9331723296
211319  -10490634052
248779  -14739519184
281243  -18738238953
307529  -23399505805
346051  -27655348451
376963  -36186508617
407573  -35074943512
441251  -37838968489
526739  -65873988964
4798219  -3792117135198
10566379  -17758835367973
17266283  -47878471161832
24528271  -94359250804575
32495131  -168834253243563
40712251  -259481328095931
49506643  -359390648496487
58661621  -500578361826474
68337593  -679259665329073
78344459  -866036049164980
82287883  -955940116084032
86659757  -1053116627318392
91080337  -1174209949021574
95463073  -1296500816462897
99873811  -1438776595505423
104430947  -1567958638656267
109067249  -1691952793272795
113324863  -1804628720102107
117941741  -1956630395536008
122513621  -2105466843731816
127135091  -2237482166374561
131872739  -2397355344029359
136609523  -2621692371539839
141682789  -2763422062402517
146535157  -2966835923348045
151303303  -3173357622545188
156375179  -3352855358367586
161432767  -3544101165338820
166482191  -3791995823308399
171717163  -4034565864993367
176731469  -4224297148103847
181848409  -4472016792374560
186789467  -4685569472968538
191940197  -4953214265094369
197073413  -5217465982653548
202631659  -5503836436506994
207601747  -5878849766408044
212821523  -6211790376296692
218128571  -6508421443666104
223475851  -6847501946308863
228568211  -7052601651336609
234006427  -7367324427384224
239604493  -7751513163023589
244876831  -8212475767892762
250369201  -8586479774020456
255916043  -8880626328741318
261474781  -9211058562763752
266977943  -9538621228475340
272613811  -9929857645299386
277969787  -10308688490404580
283590283  -10692259012630738
289250477  -11120222474904380
294834311  -11593490357877034
300771143  -12008695128015846
306443771  -12521271497269862
311845483  -12948973752883576
317837459  -13445867499422386
323557049  -13959715653321494
329389283  -14360481697467290
335224763  -14835936188547848
341156911  -15336967666338572
347072767  -15860753503542224
353058373  -16365799084251084
358823821  -16911419087025854
364669939  -17538241634813780
370588391  -17982133023133952
376371917  -18670230229251144
382408813  -19405709733491000
388388381  -19910112802086804
394475621  -20432562402343168
400601407  -21068234398001292
406448747  -21652025268401780
412700797  -22349827966104844
418794443  -23101438265322928
425236711  -23699002591178600
431332477  -24497536254653612
437454107  -25215132971651128
443663819  -25879300621331436
449598307  -26796268807534464
455869259  -27460650352399660
462103309  -28018389830333276
468384011  -28896603775626324
474833897  -29623962027481164
481211593  -30423681252320752
487791793  -31273180127691516
494130691  -32225925104403836
500639791  -33093059550881396
507112181  -33979389008796688
513558667  -34730706311570768
519993413  -35611430718675424
526771099  -36417055814831208
533302519  -37323933923890208
539838661  -38265068374568896
545893571  -39066739819918080
552353827  -39739885969693832
558928291  -40719959803648456
565456069  -41699630345668184
572148611  -42707290222194760
578969873  -43781461013393280
585525131  -45086802414089816
592105273  -45919851721514544
598670659  -47005325012028312
605480399  -47885618184939744
612196999  -49102992014760200
618965629  -50004792747689832
625809869  -51199924920846552
632745073  -52154663313206120
639316891  -53388018234230464
646183613  -54397154691492384
652791781  -55331164086936576
659674573  -56157065984364488
666340561  -57368720018091512
673046477  -58547727070435432
680027669  -59506131039044544
687007949  -60790322155588624
693771899  -62020373370814344
700652287  -63123561140183048
707730853  -64742848051921888
714416509  -66324207948241824
721082443  -67311612810675120
728132227  -68771755188733632
735326297  -70095026585418976
742115123  -71399211039952640
748989499  -72739997066426960
755810641  -74361953263367024
762622067  -75567264965956912
769566437  -76694912473532560
776837827  -78219698486179216
783959509  -79548441866051488
791297641  -80876890141603680
798404941  -82162752830469168
805816043  -83676747067713952
812710117  -85061477994467664
819797597  -86983487922198400
827058149  -88758042559006064
834328571  -90084392880936112
841501747  -92143934198762336
848705087  -93673991205782240
856080773  -95293530955281488
862990691  -97219883697745808
870353317  -99005712631842112
877641491  -100561484994771520
884784683  -102652229958254896
891972379  -104431416444678880
899299061  -106015879586278624
906925079  -107724059674292128
914322691  -109381897101514688
921473461  -110714262443742176
928774027  -112065538497916896
936138481  -113754677003671184
943698787  -115496257305883648
951051181  -117201933688105824
958747897  -118707023726917696
966228443  -120709439034726144
973921021  -123312909732850608
981121019  -124775942297238336
988611821  -126597185255532256
995880637  -128677841059785456
1003537529  -129951949956069264
1011171907  -131885403103727856
1018310357  -133662032036749232
1025850029  -135893292368640176
1033142093  -137708544437327552
1040644349  -139258658907713360
1048429787  -141659701046961536
1055816857  -144092234793542192
1063819571  -146098744461843328
1071595237  -148080385892124352
1079172607  -150136101853666144
1086815123  -152113790786791360
1094347099  -154126272859588704
1102392923  -156013299298832064
1110032837  -158306684845394720
1117968347  -160612447094908448
1125946391  -162226233898418272
1133790157  -164989335791818592
1141571413  -166861079208522976
1148970469  -168705640997214144
1156868893  -170470891776710144
1164324131  -172787014297004640
1171925257  -174950956002012704
1179562003  -177161164103633152
1187524229  -179684577398051296
1195432619  -182725528368708448
1203767209  -185522804739322112
1211152571  -187799363553281248
1218962053  -190001940650868480
1227010859  -192913030874995488
1234501381  -195423621489280320
1242498409  -198125636710773248
1250299909  -200752902053140736
1258164283  -202746954584538784
1265899367  -205646742313676032
1273345669  -207559259516322400
1281234683  -209886563174986304
1289115307  -212332466416948832
1297186937  -214723272430551424
1305458389  -216672115739444256
1313592857  -218997345665204992
1321640269  -221864995125883456
1329157171  -224753835325388704
1337008411  -227438037475281760
1344982073  -230463656134308544
1353348089  -233879723612945920
1361376461  -236938835493462208
1369426853  -239678834017834880
1377104203  -242736106234591712
1385291533  -246028187790121600
1393055101  -248670348367684576
1401669793  -251926041100820384
1409876953  -255454323493096320
1418202613  -257796586677294496
1426144219  -260005015600969088
1434213923  -263102663678691424
1442456299  -266227046469290272
1450627741  -270152309081537536
1458452857  -272639028728110752
1466588341  -275757689586048128
1474886107  -278513399161253952
1483080281  -280900459927363680
1491298379  -283793999778562624
1499324293  -286203550395135680
1507770907  -289790847990690816
1515551137  -293374346589390208
1524309109  -295720051017730624
1532816653  -299308403636314752
1540818413  -302363975039654528
1549091891  -306184993583989888
1557710533  -310682880564501568
1566122219  -313654259869950656
1574443837  -316168515549844864
1582336363  -319585252625570560
1590570811  -322699636801810112
1598757541  -326173630662354752
1607098499  -329550256110365056
1615662317  -332995165834424192
1624125499  -336910529966134656
1632764957  -340142130887962432
1641164599  -344057620116069376
1649256659  -346807757005319424
1657847923  -351473668652547712
1666358137  -354968092287109568
1675187299  -359324231332948288
1683784547  -362421428138759680
1692331541  -365809000480880512
1700827157  -369006732519584768
1708899763  -372917548631757184
1717305211  -376801907796682752
1725719987  -380450811802404928
1734514337  -383098170556700032
1743025897  -387201838134666624
1751170427  -389553784506735488
1759892363  -393094479873858176
1768154629  -397265062700746560
1776228331  -400118875878368448
1784831663  -404277070057958592
1793386403  -408850401762885248
1802012867  -413105632065059072
1810610297  -417787510300685504
1819215467  -421137589323184576
1827764317  -424559488961820864
1836100859  -427974180833084096
1844558179  -430932272286140032
1853383261  -435116788111690112
1862086763  -438595668428078464
1870688773  -443320303574438912
1879516927  -448924548117656000
1888400951  -452857623880715136
1896841337  -456698703898078976
1905314407  -460949119651595072
1913889403  -465928132673651648
1922757203  -469999117643282496
1931474803  -474288194807427392
1940271029  -479231169182148864
1949050853  -483687294367026432
1958246701  -487966990042320448
1966794283  -491157434858051264
1975234993  -495672230318023488
1984088297  -501991113852641024
1992862819  -505291093785014016
2002191173  -510696144884502976
2010751843  -514846251876242688
2019685411  -519267896005572096
2028444577  -524948613652845440
2036855771  -529154145509028864
2045669117  -533586110856480512
2054797457  -538480182252122944
2063985403  -542541053140048128
2072485307  -548312211103200128
2081302481  -551876782685639424
2090655341  -557441353367722112
2099483767  -562877344310169088
2108148187  -567842000023790784
2116831511  -571679135032054912
2125967143  -577281505062042752
2135221939  -580326153783819008
2143953101  -586775713666856192
2152829251  -591106451523712640
2161668583  -596987174576450048
2170621097  -602619464735166336
2179158539  -607534352487085696
2188248061  -612780613364328960
2197412473  -618169949067707392
2206261801  -623153503728583424
2215158109  -627407800432326528
2224266049  -631731737802856704
2233505411  -637377518715507328
2242506083  -643107130148357632
2251617727  -647614760904341376
2260660177  -651911135167190656
2269404233  -656826584177692288
2278197191  -660551842199455232
2287198027  -666489439800629504
2296408651  -671349460189769216
2305536301  -675311471830595840
2313967387  -680275218988381696
2322906347  -686760849442813184
2331865247  -691426486036511872
2340974621  -697740483800416000
2350183481  -703809114716191488
2359419019  -709573370085206144
2368326533  -715017961553745280
2376832637  -718990017734785920
2385963337  -722626559544878720
2395130483  -728118367326371712
2404322677  -732877440324548224
2413764763  -738234494815148544
2423118349  -743064197399413504
2432696507  -748407517500580864
2442159989  -754882945152801408
2450935099  -760252195344649472
2459651521  -765614878595164800
2468875837  -771242960600455936
2477870299  -777841206852908416
2486982499  -783664797495227648
2495920319  -789527790003281792
2505354769  -793814000566484352
2514917917  -799127213912560384
2524095709  -805442838995612288
2533652119  -811975552110251392
2543145439  -817706598224729472
2552546629  -824915744131049088
2561962043  -829904754353591168
2571405659  -835739324403849856
2580702427  -840165126227221376
2589843437  -846406629509408384
2599132787  -853020857920598144
2608414177  -860122666696416256
2617607087  -865338212859082368
2627034547  -873735867506610304
2636641123  -881599138027475584
2645929771  -887952626245472000
2654984021  -893626157664916608
2664186923  -901907121201632640
2673472427  -909559810710798592
2683167173  -916507718316715392
2692782803  -922431924947736192
2702634443  -927796177595136128
2711911019  -933437755944537728
2721177637  -939741338262083328
2730648653  -946280075781601280
2739735301  -954662359705204736
2749272683  -962535646401050240
2759044349  -970527613156801280
2768341921  -975573591730964352
2777779603  -982455378280829056
2787267779  -989280774928013056
2796595597  -998192763603088512
2805928883  -1003200059870014848
2815271453  -1009570677443067776
2825152411  -1013749005176939264
2834484293  -1021018019119103232
2844024907  -1029074734973265664
2853589267  -1034119362670000512
2863309931  -1040513460982950400
2872880603  -1048410415216355968
2882045483  -1055228578308626560
2891391787  -1058974201446962688
2901350161  -1064996436509287040
2910935773  -1071227122373275264
2920515001  -1077516650195709056
2930109373  -1085681578714347264
2939560651  -1093997078307062400
2949150277  -1100568330080517632
2958720229  -1108845176300937728
2968221637  -1116493029379214464
2978202527  -1123641366314307072
2987781613  -1129819259582411136
2997477193  -1135380244376278912
3007570297  -1141077002988933888
3017345399  -1147332205242793728
3026793739  -1153951658289278976
3036560773  -1160355944414115584
3045929801  -1167599112927876864
3055848077  -1173858915034181632
3065475229  -1181190111469622272
3075198677  -1188269177944885504
3085180507  -1193898814159484928
3095242613  -1203871543704794112
3104627551  -1211174681178762752
3114085643  -1217978334549596160
3123818501  -1226013585708489472
3133647739  -1236037440932527104
3143458847  -1244481142887214848
3153146131  -1252557315981105920
3163025851  -1260036288534894848
3172533643  -1267001540159184128
3182671549  -1274200945902097152
3192543149  -1280552015845712384
3202780897  -1288310150780444928
3212384963  -1294637210131741184
3222635303  -1301739259332253184
3232344763  -1311261210548437504
3242338597  -1320439670384373760
3251366479  -1326177058089507584
3260902103  -1334148782285900544
3270339829  -1342247270503693824
3279727889  -1348702573524560640
3289228483  -1355338987497918464
3298850917  -1360561358536341504
3308700211  -1368573787523127040
3318756289  -1377801070887236352
3327881603  -1387666021528541952
3337803431  -1395953146896948480
3347282843  -1405564156753223936
3357360803  -1415052962072064768
3367237373  -1421182661278975744
3377190379  -1429983595987021056
3387046501  -1438913342250097920
3396320131  -1447740380680246528
3406548611  -1457139751722822144
3416404787  -1467458311474286848
3426075613  -1475003722046830848
3436204267  -1487208549854224896
3446105171  -1498397246598786560
3455881883  -1504575749865053952
3465713579  -1515955667854284288
3474939227  -1525381041716419328
3484969109  -1532793938351512064
3494792933  -1540885098831038720
3504938971  -1551282960881798144
3514866067  -1559653023915290880
3524747333  -1567419559120775680
3534689219  -1576128687750323456
3544632757  -1584448200660643072
3554289731  -1593139946547188224
3564354947  -1602744528196654080
3574035151  -1612151245475227392
3583830727  -1621391847292669952
3594087883  -1628653735524606976
3604511021  -1637909500232280576
3615038443  -1645787019680609536
3624665309  -1653144985018236416
3634600603  -1658595258312010496
3644680229  -1670449320496099328
3654871309  -1680689924130693376
3665380997  -1688296470308350208
3675413947  -1694239120182493184
3685569493  -1701658432630704640
3695747131  -1710074943900442624
3705097547  -1719848722141806080
3714956237  -1731929324173997824
3724826269  -1743526934125626368
3735045893  -1752972593660317184
3745129477  -1764082089930752512
3755656199  -1776224251471563008
3765815803  -1788149965621723392
3776399083  -1800647181232581632
3785914357  -1811915682419518976
3796346717  -1819183337827193088
3806820203  -1828479592978471168
3816876139  -1837519574971471360
3827299493  -1844713851261979648
3837585853  -1854758358856222208
3848032691  -1865677825277785600
3858032089  -1874619454367682048
3868105237  -1882220451179361024
3878262659  -1890692295809649408
3888539339  -1902491933484283392
3899020883  -1910814115480962560
3909608783  -1919034804487305984
3919640269  -1931899590125912832
3929631047  -1943451682205776896
3939614131  -1953007469066192640
3950149771  -1959510408586790912
3960450491  -1970053099552760320
3970816819  -1980964509359738368
3980833229  -1990169836824764928
3990750097  -2002228538210986752
4000958867  -2012351118834998528
4010294429  -2023321356089007104
4020490499  -2035582698824181760
4030803197  -2043299927364874752
4040981947  -2051891918330471424
4051173251  -2063766651294703872
4061662109  -2073025362539453440
4072449559  -2084083903554854656
4083127963  -2094528464185992960
4092801451  -2105448912964096000
4103257429  -2114755185174644480
4113684763  -2125896281095164160
4124483023  -2137465884219770368
4134816643  -2149087613396282368
4145336087  -2160820180032825088
4155640547  -2172570007319505664
4166161651  -2183309162800206080
4175672887  -2195841200439493120
4185668419  -2204433469604140544
4196044087  -2216132125904789504
4206577429  -2225996223462665472
4217049659  -2238569855026134016
4227278053  -2250596255823031552
4237753211  -2262443476055562752
4247549861  -2276131377514357760
4257832277  -2287603125692664064
4268593691  -2299907722041530368
4279216691  -2310145678782412288
4290108821  -2319133618048744960
4300934893  -2331061922784219648
4311297659  -2344609371666480128
4321983517  -2354545170541399552
4332288707  -2363516082400288768
4342724707  -2370879567881813504
4353283157  -2384315664487153152
4363631291  -2393218501430192640
4373934427  -2405314331075648512
4384885469  -2418175283974828544
4395387707  -2427687214065922560
4406870803  -2437236905299610624
4416822287  -2450058537501831680
4427515439  -2461002139554122240
4437886147  -2474572669645519360
4448488573  -2484643217335816192
4458501331  -2494223841453614080
4468885543  -2503886926531256832
4479332909  -2513160834593235456
4489278767  -2529024658180541440
4499458163  -2540377175370823168
4510281473  -2550885972414832128
4520766077  -2563469762269715456
4531200371  -2578012268794061824
4541863451  -2589472116338737664
4552387649  -2600171801769653248
4562783333  -2611988843638336000
4573110181  -2622596650146468352
4583484667  -2634517532953607680
4594132391  -2646711727077731328
4604658571  -2654592221312994816
4615258009  -2665089400523547648
4625868301  -2678679610885430272
4636513477  -2691415450646405632
4646479723  -2704011758877174784
4657014199  -2719044061311550464
4668009299  -2731218478475894784
4678582949  -2742052891921781248
4689415987  -2753253905072173056
4700516309  -2770045578444754944
4711247017  -2778691897475254272
4721826587  -2790207508543259648
4731889483  -2802343342568444928
4743058189  -2817347302674356736
4753673629  -2827456162312069632
4764101347  -2838035638962047488
4774582633  -2851421123129557504
4785351283  -2862060276236135936
4796119127  -2878048830634657792
4807360979  -2886541373226921984
4818158117  -2898333748421268992
4829158403  -2910511543839003648
4840170031  -2924837229723816960
4850804269  -2941315184982696960
4861750937  -2952469902868920320
4872574543  -2963264087440812032
4883187493  -2972993894323921920
4893360919  -2985098639835571200
4904415539  -2995807159562165248
4915126087  -3008230987703584256
4925567291  -3025324499559084032
4936702559  -3039324630964356608
4947392381  -3056940844643465216
4958899703  -3069901261812674048
4969230083  -3079903512884918784
4979431817  -3092116383151632896
4989776527  -3106650974136727552
5001045083  -3116533334124416512
5011767301  -3133516318151592960
5022491783  -3147832616277463552
5033047241  -3160228501641903616
5044090801  -3176306888975341056
5054907401  -3187877378639945728
5065377451  -3202264318166671360
5076661367  -3216111750184502272
5087176343  -3225208409026703872
5098231409  -3238993711845987840
5109306619  -3256317915438151168
5120573603  -3270538695038512640
5131385011  -3287602100021807104
5141532367  -3301406328659041280
5152143889  -3318046098233495552
5163012983  -3331034789708840448
5173836299  -3343784127177991680
5184637379  -3357547243985756672
5195374577  -3373374725093326336
5206003217  -3387460700795662848
5217002293  -3404371831670111744
5227554691  -3417398233939389440
5238696709  -3433548123249001984
5249347277  -3447747467097304576
5260967141  -3463575411791877120
5271653411  -3476547845617864192
5282724467  -3490944714709720576
5293557593  -3509547910737131520
5304628291  -3526966475183541248
5315216723  -3536622594702807552
5326037683  -3555678481358300160
5337196651  -3565560835683661824
5347761229  -3577897247429338112
5358882563  -3590704234801683456
5370314797  -3606726927049398784
5381402723  -3623667732670038016
5392213037  -3640038920413246976
5403513503  -3652776915843852288
5415018979  -3667245215775643648
5426127013  -3681595837243814400
5437339651  -3695635409614342656
5448565781  -3705901992803052544
5459239271  -3726239596373836800
5470094083  -3741164916152484864
5480530163  -3757093149941076480
5491658827  -3778487093854142464
5503314077  -3788931539700808192
5514321367  -3805637052208452096
5525222701  -3819002470796541440
5536334311  -3830889578759350784
5547367523  -3843831691267764224
5558249899  -3861293416821264896
5569281103  -3879074791239954944
5580631099  -3893890499264886272
5591715797  -3913364594771747840
5603126491  -3926754101813225472
5613923629  -3942222079964927488
5625279523  -3957665108133293056
5636949011  -3969935418472351744
5647838167  -3978614025998312960
5658810061  -3995907380197693440
5670452009  -4014027890099337216
5681250053  -4028413355337527296
5692144123  -4040730337187250176
5703859429  -4056781650308513792
5714940139  -4077769228822485504
5725990709  -4091607227013337088
5736530791  -4108564105965457920
5748280607  -4122778078696242176
5759727731  -4140473061415919104
5770900133  -4158654652885549056
5782128967  -4174689109573840384
5793114403  -4195441858853202944
5804334469  -4212019483217572352
5814605411  -4226559082760862208
5825831629  -4241749558235990016
5837256989  -4260932912772751360
5848610237  -4280932798462327808
5859567631  -4292999308079887872
5870934221  -4303537473168296448
5882016097  -4316818951765366272
5893212427  -4334696085279041024
5904436427  -4350456531990098944
5916164687  -4365212278465171456
5927554333  -4380919249201576960
5938739717  -4399317913031250432
5950133083  -4416249877986123776
5961341521  -4431966214972829696
5972221657  -4453746645740575744
5983712771  -4472362366014257152
5994413837  -4481009687226621952
6005982149  -4499441515710740992
6016877189  -4513201146710308864
6028435247  -4525167974642461696
6040125239  -4537351317577239040
6051618577  -4557358663268328960
6062997131  -4575866896378042368
6073633477  -4593562361949865984
6085061027  -4609559431414447104
6096342997  -4626205649101086720
6108376181  -4646308781738515456
6119801771  -4660730583040703488
6131138639  -4675808902349731840
6142150243  -4693770996499708928
6153643403  -4708612975265963008
6164448049  -4722258757065987072
6175955267  -4740217174207746048
6187330417  -4755103816902625280
6198614267  -4774451447636008960
6210151517  -4794724353324964864
6221221103  -4811616326250932224
6232755077  -4827293530656646144
6243922229  -4843191803734641664
6254172439  -4862258800616803328
6265576133  -4877377760851530752
6276862993  -4893689726119068672
6287801413  -4907419213056904192
6299399539  -4923338474675325952
6311377253  -4935896678569132032
6322797259  -4958555776066571264
6333800797  -4974466296770097152
6345340669  -4996576312681205760
6357100609  -5010616850418370560
6368529913  -5027452976977824768
6380412803  -5046513850837516288
6391977043  -5061703068434449408
6403607299  -5078930957832263680
6414957889  -5095659308635142144
6425906777  -5112735438157774848
6436881277  -5130701739541823488
6448567231  -5147019576593652736
6460164317  -5165920392676752384
6471382763  -5182475462282434560
6482628227  -5207743778880585728
6494382953  -5231842614711061504
6505971403  -5241941981866004480
6517626931  -5259245870574527488
6529099037  -5277535415237584896
6540592307  -5299271976790849536
6552322421  -5322111326401180672
6563787059  -5345102897867021312
6575231041  -5368645004618147840
6586924411  -5388701507267751936
6597944011  -5405395053447694336
6610452833  -5427513547093085184
6621794437  -5444888184533588992
6633722749  -5464451265866508288
6645443963  -5477770151289862144
6657185417  -5497368297789809664
6668682389  -5515442235035655168
6680094007  -5533323490028745728
6691437523  -5546434103867905024
6703668899  -5563492858174118912
6714965177  -5586638493769995264
6726480011  -5610001500270853120
6737553233  -5628136447970997248
6749162611  -5647038712163493888
6761152493  -5661641945246778368
6772313123  -5675015807055606784
6783778691  -5693267858044619776
6795714979  -5710908779947849728
6808015003  -5728479545514151936
6819587693  -5742702639766001664
6831167633  -5763316374451616768
6842949539  -5787759032453777408
6854770709  -5808955856675556352
6865802803  -5826998861763820544
6877648549  -5846921715881220096
6889174931  -5867239353586365440
6901114309  -5891364018273477632
6912864593  -5912355307439422464
6924541717  -5928000061471497216
6936520771  -5948753899535264768
6948403811  -5968715080555796480
6959616919  -5991550235624449024
6971124427  -6012918371899098112
6982574257  -6036459398574600192
6994404433  -6055998333330099200
7006531393  -6077309985870830592
7017923557  -6094239723580093440
7029219059  -6110291107034674176
7040054537  -6135845442513366016
7051724209  -6156192800944997376
7063389451  -6182014075273970688
7074749483  -6201578331833395200
7086445867  -6218711926124796928
7098095971  -6241374108805328896
7110270683  -6259645764356439040
7121977867  -6283476116113203200
7133342939  -6309682384998426624
7145242693  -6328830171629405184
7157029651  -6353136040916709376
7168381741  -6374688294542845952
7179990677  -6396346331529143296
7191419083  -6424942424351324160
7203382139  -6440865444414213120
7214751917  -6460349391444286464
7226300071  -6483174157076840448
7238343649  -6503095372101141504
7250056777  -6524572262247542784
7261840447  -6547247313004392448
7273767299  -6564410718776822784
7285361921  -6578789606927414272
7297265237  -6609426772423892992
7308535879  -6630958683983032320
7320638537  -6652620328086505472
7332746467  -6672478893314039808
7344481211  -6688415210644810752
7356723359  -6711345283809528832
7368460049  -6726616739024226304
7380227291  -6747417876060225536
7391711357  -6761010357423019008
7403425811  -6783040731888740352
7415630161  -6802001313544476672
7427180869  -6828785278168426496
7438725163  -6842062085104789504
7450747523  -6858592202129286144
7462613357  -6876340622021724160
7474389383  -6904301592637628416
7485699943  -6923662045811407872
7497456269  -6952929868994184192
7509332723  -6979915313371714560
7521542239  -6999469017534780416
7533365317  -7022801211288986624
7545421853  -7041441443890434048
7557401779  -7059798255111042048
7569336331  -7082738702788063232
7580422919  -7104465994173021184
7592146381  -7131764582632601600
7604070433  -7155294245283098624
7616235509  -7179602715977887744
7628080843  -7211536233566808064
7639703107  -7236159331039425536
7651970387  -7257929872187252736
7663422667  -7279540022518365184
7674295813  -7300530041452242944
7686146987  -7327295930717774848
7697926277  -7351868437884568576
7709966083  -7375943808466230272
7721832197  -7391692987501221888
7733730149  -7410067841794863104
7745398231  -7437017812411905024
7756632157  -7459607855988464640
7768620787  -7480592770738711552
7780194991  -7505492728449302528
7792154407  -7531267419585287168
7804178761  -7557045585824419840
7816081411  -7579038071357720576
7828348019  -7605636986473149440
7840744957  -7621853949511072768
7852314527  -7646558441189765120
7864029619  -7669623115073077248
7876075283  -7692766238859626496
7888686101  -7718368884895847424
7900510139  -7739086742846627840
7912123741  -7765762801230746624
7924184843  -7793507588664411136
7936575083  -7816435592105404416
7947795907  -7834631023515520000
7959636499  -7853338199596349440
7972188797  -7881791835568198656
7984181437  -7908968672439007232
7996292659  -7929492571596540928
8008517317  -7954151207984012288
8020382021  -7981061545940857856
8031747391  -8010853433736733696
8043754283  -8038594940329561088
8055653761  -8063695811995723776
8067312557  -8094013921390483456
8079069563  -8112580125371739136
8091146179  -8138103107557514240
8103181771  -8161251182771573760
8115063181  -8173919340301125632
8126705677  -8203633536417396736
8139285533  -8228799839794333696
8151245909  -8251904219059693568
8163546283  -8266677191495431168
8175470923  -8294478191481400320
8187139469  -8320015795612988416
8199362321  -8344689137718965248
8211378953  -8365161428811609088
8223730939  -8390333528229823488
8235961771  -8414373655920746496
8248251769  -8438968976461900800
8260492993  -8461140681175363584
8272868203  -8483805208693992448
8284800851  -8509991517154907136
8297467957  -8534924467369897984
8309310589  -8559810839925096448
8321388253  -8579838057289461760
8333542493  -8601106788028877824
8346034243  -8622193257068150784
8357622571  -8650281717506983936
8369958131  -8672228254227914752
8381905513  -8694817318999085056
8394363587  -8714292018790944768
8406371797  -8736495730518589440
8418546139  -8763109467866544128
8430608827  -8790500896826762240
8442892859  -8807458355951003648
8455062403  -8831413202540986368
8467606811  -8853702307128670208
8479658069  -8874582204369949696
8490857509  -8899722516660600832
8503678387  -8924237226247260160
8516010791  -8946193393717699584
8528328509  -8977836797067653120
8540031067  -9003365949096240128
8552413459  -9033452473032432640
8564883443  -9051802487384539136
8577505477  -9073133620238823424
8588770207  -9095841089744880640
8601135611  -9124249071751601152
8613362221  -9155379848393875456
8625505919  -9183216754891955200
8637673763  -9212383429689981952
8649904499  -9245853517096587264
8661992093  -9267582199519977472
8674074517  -9290577934902480896
8685486613  -9321056866868850688
8697780739  -9350619596185088000
8709492941  -9376282140058185728
8721960119  -9413479622742616064
8734241533  -9432182951160408064
8745877963  -9464359850706425856
8758372169  -9490630492075130880
8769917371  -9519025127587745792
8782445611  -9537650180839849984
8794970017  -9560659106863742976
8807785309  -9591395848453177344
8819656877  -9616337778065883136
8832721789  -9635512189400907776
8844966847  -9662561820160380928
8857205803  -9685273805400717312
8868798307  -9713557578490642432
8881098211  -9735651420611223552
8893333213  -9754069457245122560
8905782917  -9781965943954399232
8918902997  -9802770744732270592
8931432617  -9828218266544736256
8944033843  -9852893616697612288
8956562113  -9872802668199618560
8968370413  -9899878267870388224
8980323179  -9932258980662673408
8992027151  -9957637252992948224
9004177709  -9986180074927417344
9016486051  -10007603040155029504
9029025667  -10041645724181745664
9041064079  -10063677706834216960
9052511077  -10086134183448199168
9064601677  -10120792814665971712
9076815467  -10155496019954796544
9088961587  -10177119156185688064
9101113741  -10202162270585169920
9113364683  -10233159249353433088
9125594519  -10270182599256836096
9138141851  -10301358262072645632
9149969069  -10329163511734392832
9162258037  -10355935257705609216
9174403627  -10378642641698779136
9186777923  -10406901317590669312
9199323647  -10442882576250474496
9211470137  -10463035795483131904
9223928101  -10481248164314511360
9236091659  -10496545502871695360
9248351363  -10522569168805961728
9260924261  -10545397858169632768
9273288977  -10571024375986995200
9285381877  -10601824185461286912
9297843089  -10628915286428538880
9310416211  -10656559005648037888
9323115283  -10695186565547599872
9335198869  -10716485181465747456
9347749237  -10741860788375875584
9360402599  -10770680195663386624
9373015103  -10797008064436516864
9385305653  -10839415410188800000
9397913093  -10870481764529950720
9410704669  -10890772741503442944
9422823211  -10911014778325895168
9435353569  -10948874069290199040
9447623651  -10973666633119586304
9460228861  -11009850310673125376
9472618453  -11042496677152284672
9485185771  -11067884355292987392
9497522597  -11095247993756452864
9510647057  -11125734872565886976
9522821941  -11161513193313906688
9535485697  -11201307145698099200
9548435779  -11229902082935986176
9560872583  -11265170496340719616
9573463171  -11291191048290850816
9585795007  -11316936955080529920
9598203403  -11344999553259790336
9611159863  -11372835725060413440
9623196211  -11407109786324211712
9635856869  -11429094216912623616
9648686611  -11451172224226918400
9661129957  -11489192804341940224
9673695683  -11520803011743416320
9686173669  -11544734730617174016
9699368093  -11570198768091111424
9712134577  -11611985271642302464
9723840437  -11642555190720497664
9736379761  -11670570902761357312
9748995499  -11699362190283802624
9761768293  -11730230867563276288
9774223883  -11754388731865604096
9787107877  -11793188297446938624
9799388171  -11824395856810127360
9811854781  -11866437049473853440
9824389921  -11893977114779396096
9837034387  -11934890406494113792
9849385901  -11976402915852238848
9861561299  -12008240285045831680
9873817201  -12036062750841542656
9886940981  -12077345994533337088
9899753569  -12103271774331996160
9911940331  -12133322815742941184
9924835861  -12169709560290070528
9937487899  -12190382143179196416
9949976581  -12222934006574323712
9962895259  -12259992216624664576
9974775259  -12296041282652878848
9987612923  -12323690951773839360


==> data/prime_x2_r3_p7.dat <==
5077  -103103716
11197  -364983880
16811  -620135548
18097  -546977013
22481  -841897899
26171  -1158195743
27773  -1433504654
28571  -1662467592
35083  -1477748971
36739  -1599924898
39023  -2008220645
39883  -2105977873
43669  -2237361353
46307  -2230716846
47087  -2377627132
49411  -2839387166
49831  -2818430778
61651  -3084167490
64763  -2921842886
65563  -2775750741
72091  -3633498283
72379  -3468339270
72701  -3317541911
75781  -3179310998
82763  -3600115691
88337  -4962308466
88883  -5948917440
97423  -6414401884
98081  -7520095965
98597  -7593471713
104491  -8052931921
105883  -7801277799
108343  -8987688247
112771  -9845459043
113131  -11026860003
113749  -10720558337
115021  -11861065456
119689  -12302903561
121763  -12367604192
124721  -12836180479
136277  -13881987350
141319  -15928970956
150011  -15558529771
153523  -16811925335
153749  -18014243994
157649  -18162917108
166723  -20142136635
166949  -19722508789
170603  -21101970871
171163  -20679931454
171299  -22575881614
191969  -25423200442
200357  -27098394685
220709  -29889751747
231589  -34362211504
254699  -41599158462
270737  -46724928177
276083  -51866244950
283949  -52460048237
306347  -58382115749
312709  -57375719703
331231  -66015840529
339517  -76144230712
346091  -81990598175
370619  -93557730326
377099  -106493956915
389003  -120400863294
399043  -126259088870
417491  -131325207864
439723  -146122900363
448363  -151870484732
456763  -161613104860
475243  -165082188492
485717  -175378296040
506887  -195371711103
566077  -220494138242
584869  -232707255647
594157  -254846392302
600877  -276025719355
619279  -295938779369
629653  -302301667692
633781  -314408759786
658549  -328849988915
671893  -360205914369
686051  -354213971385
708569  -361837256183
732331  -394531396043
755789  -418725077397
776869  -417473282295
795083  -437006001928
822853  -449334072786
864629  -488640048386
901861  -528852770636
934001  -572878294433
985571  -616885620703
1058507  -640408577979
1111703  -707533745769
1136699  -799498563192
1173593  -823270523360
1202959  -861597967664
1250003  -884820571163
1275877  -931809566367
1307051  -992630747942
1355357  -1092668955691
1413029  -1128755951377
1451719  -1193390761448
1493677  -1227212285089
1544863  -1279201936896
1591631  -1345736295457
1655029  -1448726298844
1696517  -1454532351973
1753931  -1533381354450
1781099  -1494260241897
1825531  -1605780780003
1865957  -1732673654186
1927397  -1837880727958
2158603  -2342268883064
2401667  -2843092192043
2705539  -3783536334292
2926291  -4445399535528
3178753  -5329875574041
3475909  -6031259945173
3804149  -6668112560274
4057451  -7533196478395
4261199  -8656912863376
5060477  -11700432463048
43831439  -811396566016768
91713379  -3388960286932753
148406123  -8356382520124937
211411061  -16295115042483726
276283549  -27278906351754228
345399371  -43342208387214600
419867011  -61777599272778064
496361051  -85734281384912960
577778309  -115413110841598208
659760677  -149332080059290464
664960187  -151423469454750016
671353723  -154053483424209664
678118159  -157424196371108672
683267749  -160178775337108128
689451557  -162966443594348544
696309181  -166458611787845888
703526101  -168566988687703616
710224091  -172163443592071392
716871223  -175549223326038784
721779029  -178030986641267328
728635507  -179924852677308128
735337181  -183398186475566432
740252693  -185770565887754304
747071653  -188066046548761408
753525043  -191348315015856736
759009061  -193707114145430752
765950597  -196900463009541888
772633039  -201158948163325120
777234989  -204146265048373216
784109269  -207425419538446048
790988119  -210865463720423296
796058171  -213205444111908704
803178449  -218446107757270592
810253663  -222017781694089696
814953413  -224695377646131808
822196171  -227590904154413536
829011077  -231973902263311136
834477211  -234888604514185248
840832523  -237960116764135808
848187203  -241703461182933568
855197131  -245534765772820800
860653457  -248370363044645440
867778147  -251807242326979680
874258523  -256128216883661504
879969241  -259780409728736640
886682029  -263042257276870112
893279987  -266215309116891424
898578341  -268827544616305152
907047187  -274481367076426752
913907003  -278253452256111136
918299891  -280916547569447200
925393789  -284752516631388736
932252843  -289525756292674816
937608059  -293022652343629952
945144139  -297308058251955456
952179929  -302069837015731136
957371549  -306161547637369280
965649187  -311905966081400704
972801377  -316587579721403648
978195499  -320428494586688512
984883969  -325563343234687168
991851307  -330247979356905856
996986843  -333191164745070976
1005155189  -337643860877991424
1012338539  -342305648329518080
1017359461  -345357129095837632
1024079627  -349577669238713152
1031009347  -354032923259004736
1038510659  -358600342991861952
1043890307  -362423458174970048
1050985297  -366826071643205184
1058064251  -372722103051625664
1062974821  -376322728731835008
1069457723  -380889439679017792
1077255841  -385699296058830784
1082726849  -388403783547003904
1090092259  -394023416295501440
1097405479  -399406929698602432
1104185723  -403072759617724032
1111844647  -408373846753520704
1120155083  -412583776217537664
1125529243  -417622508402519104
1133455429  -422572883282723840
1141272007  -428619945137793216
1146842467  -433406168357067392
1153588789  -439887073797113536
1160642699  -445039060333249856
1166373589  -450822908685066368
1174215131  -456214944792559296
1182001237  -462708511788326912
1187815591  -466238041317507456
1195121891  -471841341982452672
1203947203  -476634167999844416
1209699487  -481697961789999488
1216920629  -488034403969727424
1224618599  -495166602009966976
1229716381  -500943297813433664
1237016267  -507605261258806144
1244732869  -514371591042901120
1252848367  -520228722645808896
1258712407  -524218401614340032
1266517877  -531890648385648512
1273834493  -535713832486938688
1279135421  -540458616593726912
1286344229  -546283815434340672
1294167331  -551514615291113280
1301879239  -555917117389618496
1309548763  -563777792528618048
1317515669  -569801585283202624
1323173861  -574631580282476864
1331088659  -580289808139472384
1338785803  -588806646164525312
1344399031  -594251629784104320
1352471651  -600276991203368832
1360662929  -605909199288152320
1366200229  -610850560474622464
1374859979  -616867769133958400
1382998541  -623194862099136256
1388936987  -629466841767503616
1396726523  -637123094090990848
1405533323  -642984314459792896
1411987211  -648725169500106624
1419865757  -657380513027511168
1427113819  -665528919401040640
1433219729  -671149013786571136
1441076059  -678934743046652160
1449699949  -686953408698763264
1457457899  -696472471035474432
1463581169  -702928528498469248
1472588011  -710186750876931072
1480615957  -717795251097046784
1487344891  -722919768099032448
1494941957  -730303539281665792
1504197913  -737702095560199552
1510802141  -745190380406214912
1518202207  -753619232034458752
1526305621  -761459970852419840
1531985963  -767758961045482752
1539753287  -774027060519967232
1547108863  -783160369303233024
1552884967  -789704165788151808
1561758799  -798899150948827392
1569683809  -807005758089472768
1575553501  -813710941818070912
1584823519  -821854242977970560
1592597603  -829408041969467776
1598394097  -837174982398084224
1608645931  -848826223567613696
1616697941  -857516536066816128
1623006107  -864323542891361792
1631618887  -874908861281156608
1639758037  -884310867733173760
1646316673  -890253491429863552
1653748717  -899866143743369984
1662461249  -907461022043734656
1668582323  -913101442375328768
1676496947  -920936294283346688
1684279151  -926811406076710528
1692049501  -936498884517668096
1698088057  -944620653102005888
1705872277  -955100974062781440
1713389651  -965571607347781120
1719227557  -972096389628756736
1727491013  -982828090294235008
1735712603  -991317168869879680
1742359573  -998001057410552064
1750504997  -1005605932242067584
1758479029  -1015821526834216576
1764739643  -1021910819160452096
1772410931  -1031370482442539520
1780916867  -1043109811494618112
1787158369  -1050406204232972672
1795630517  -1059508938925192320
1806091571  -1069069990329147392
1812594857  -1077541190718269184
1821566843  -1087097098519357312
1830083147  -1093927849536450304
1836256517  -1100912057249498112
1844979733  -1109176000560580608
1852607843  -1118563758607657600
1859197943  -1126925299533960064
1868149957  -1137567701759398528
1876434913  -1146735989392382976
1882817243  -1156123827819401728
1891439029  -1165599408829608704
1899575999  -1175324041876154624
1907874517  -1185473472542365184
1914228949  -1195050271802969088
1922132671  -1205817732896923392
1931358563  -1217783740310547968
1937531269  -1225305538817916928
1946217853  -1234275737573758976
1954215899  -1243693013071191040
1960401379  -1251235922132733952
1968400991  -1261906530076883200
1976638843  -1273964119731208960
1983099343  -1280984355507346688
1991665997  -1294403940759647232
2001951307  -1306699876041680896
2009001853  -1315568488125668352
2017117373  -1324754640288334080
2024985239  -1335434343703153664
2031130331  -1345362054785623296
2039250203  -1355345877344949248
2048334979  -1368006035940302336
2055349123  -1377807164806150912
2063747989  -1388836540936896000
2072348237  -1399267117265449728
2079785371  -1406229962640745216
2088449179  -1417651121571281664
2097592963  -1428280332125561856
2104149563  -1437574603779934976
2112749011  -1449373760357330688
2121366277  -1463612851139610624
2127626531  -1471312871591059968
2136314891  -1482082296508097024
2144247317  -1497559108450565120
2153066323  -1507946491347932672
2159801551  -1516807119344661248
2169298169  -1528841854983175168
2177871889  -1539986837693901056
2184193289  -1551452435992801024
2193185791  -1562953389244513536
2202563509  -1575136928003331840
2209105163  -1582651940832050944
2217595397  -1595416343708319744
2225308621  -1606715001967589376
2231669413  -1617195745075266816
2240170901  -1634006174024186624
2248510619  -1647642861075182080
2254506733  -1657929244187904512
2262420803  -1671768781460131840
2271155869  -1684692445575338752
2277242743  -1695055957494689536
2286178919  -1707777742492672768
2294560087  -1721879587605579776
2302771739  -1732692656812104448
2310927049  -1746257684634171904
2319504283  -1766886428919560192
2325883699  -1772003923727943936
2334321557  -1788272682571969024
2343029179  -1802474656535859200
2350148491  -1812700378150208512
2359160093  -1827714231157793024
2367242939  -1847490067368109056
2375417371  -1860727120771087104
2382177761  -1871671102414634496
2391110357  -1883983798009161216
2402177837  -1896487389146231040
2408799787  -1908440848842470144
2418071987  -1920857934534514688
2427116899  -1934940542645549568
2433776041  -1947844376833087488
2442410837  -1961687757038794752
2451269699  -1974751449354304768
2458312253  -1985083594078583552
2466343219  -2004358174752737792
2475042481  -2018193146311030784
2482222879  -2030057092767378176
2491270571  -2044442089033653760
2502246587  -2058819509438289920
2508760607  -2072956854067240960
2516457077  -2084163758910965504
2525448647  -2101305335260828416
2531539687  -2111124891651920384
2540519893  -2127633687727105536
2550068471  -2138920470572401408
2556427877  -2148875599958909952
2565771797  -2164299488181369344
2574488629  -2177803176370648320
2580905683  -2190670916687693824
2590045163  -2202639670193351168
2598572507  -2213575655742301696
2606640661  -2224010142668842496
2616055997  -2235832948236261888
2624586323  -2251819628945586944
2634517007  -2266763866246627840
2641818889  -2279386107124063744
2651015371  -2296792005458200064
2661020837  -2314557631700502528
2668051637  -2323140406381614592
2676586949  -2337122152083025408
2685504677  -2349455073176262656
2692266589  -2362720578287022592
2702006933  -2380456444249184768
2711092847  -2394665737680388608
2717740583  -2404569999232778752
2726290403  -2421058205419620352
2735404921  -2433146395462430720
2741992469  -2442133031343815680
2751030323  -2456376937339653120
2760304517  -2472643704338228224
2767274443  -2482730674347591168
2776728821  -2496503152887960064
2786077321  -2513363185437158912
2792771323  -2524028877147649024
2802092939  -2541825011609054208
2811621893  -2559635807445103104
2818466237  -2570524361889703424
2827129927  -2587146380155052544
2837009971  -2607948212944450048
2843323843  -2621905336123615744
2852582897  -2641493316080034304
2861739571  -2659161287587248128
2870336141  -2673082272625981952
2877538519  -2687850893694885888
2887197787  -2705343864891508736
2896449371  -2719318725341494272
2904587857  -2730351085494266368
2913985733  -2748177899561762304
2922683651  -2768071704788704256
2929804271  -2782600696380747776
2940394507  -2799022165828340736
2949810203  -2815057275840167936
2956580027  -2826499104333150208
2965748453  -2842791292780594176
2975605973  -2857711569350157312
2982449557  -2872584435045944320
2991157489  -2889388650876004352
2999957729  -2909132772154804224
3006565157  -2918041806708340736
3015490711  -2934076677045255680
3024996043  -2951882844422932992
3031967353  -2963086183484910592
3041752601  -2981680764105867776
3050434099  -3000896303149153792
3058119797  -3016338531925398528
3066942331  -3033209358737096192
3075428383  -3051095119736411136
3082841189  -3067982699899616256
3092074507  -3086204718487998464
3102227923  -3108124669756439552
3109241819  -3126656677348377088
3118454533  -3146997269727098880
3127824347  -3165685088179687936
3137741053  -3188008392753213952
3145248991  -3206798047396081152
3153830507  -3225269910412381696
3162839893  -3244893666270486528
3170576389  -3263098320233314816
3179542211  -3283082490801964544
3187800997  -3305111456958494208
3194549353  -3313249355922987008
3204215659  -3331711612507928064
3213619883  -3355671035462766080
3220500853  -3372548693401188352
3230132551  -3391652208033883136
3239489611  -3411903615114918912
3247116667  -3427515286520930304
3255761189  -3447403800429697024
3264825173  -3463495811632705536
3271405589  -3479120730845406720
3281613877  -3499749867217524224
3290949413  -3520688737346956288
3298266899  -3534943764437319680
3309818879  -3552123438227557376
3319032881  -3573444446675530752
3327067657  -3588489616905854976
3336896737  -3606600709957335552
3346402681  -3624348135954770432
3352965173  -3637810463309701632
3362318731  -3657417766630023168
3372162947  -3672711584594507264
3381136079  -3691767686673799680
3387837373  -3706859812397518848
3397363019  -3727678639880628224
3407296229  -3753514989380600832
3414183653  -3764799316554234368
3424058227  -3784794096909776896
3433454891  -3805250177758899200
3441236021  -3816856539445644800
3450867029  -3837259830132487680
3459939839  -3854744472638864384
3467630869  -3874320693045745152
3477432389  -3899991388518980608
3486874739  -3921296899898318848
3494581963  -3935349616811992064
3507858073  -3955013915118234112
3517097651  -3976075770927693824
3523596049  -3990968622647318528
3533144633  -4014994765774032384
3542688901  -4034689180626413056
3549942827  -4047764434484431360
3559580503  -4065847127353246208
3569293219  -4080174350803576320
3577012811  -4096244284552847360
3586175693  -4118235198962512896
3595225913  -4134804838281414144
3605112691  -4151647570647024640
3614653891  -4178044433743163392
3624481891  -4198495542882167808
3632179861  -4213846632622643200
3642126317  -4234771248131460608
3651524153  -4257016838282070016
3662083889  -4275578574330811392
3668538299  -4292879957639315456
3677656363  -4314003266921146880
3687041867  -4336160041393517568
3694194089  -4355068112518355968
3704858533  -4377225779633057792
3714229439  -4401924070704637952
3721117193  -4416190046392735232
3730010939  -4441867718116289536
3739963771  -4463270940155296768
3747719539  -4482012722801827840
3756945151  -4502821187216925696
3767023339  -4526292540826182656
3774968837  -4548446488509214720
3784824661  -4572472489367609344
3795076547  -4593033116723787264
3802646789  -4611022318020201472
3812358061  -4633238419806756864
3821912837  -4653333409736820736
3829177153  -4672661352095073280
3839556319  -4695664394722313216
3849490259  -4723238353934153728
3856958821  -4735262923542432768
3866671883  -4763513865778049024
3876999011  -4775849499631399936
3885182029  -4795846251407885312
3895277117  -4819746752233719808
3907077347  -4838782550628243456
3916393141  -4864966390614566912
3923809541  -4888549374716827648
3933261613  -4915393010580472832
3942562979  -4938136510141578240
3949642259  -4955424597797630976
3958648721  -4982314674008163328
3968568157  -4998856014830604288
3976114111  -5017970883683351552
3987177917  -5040171977498742784
3996186751  -5059372160434865152
4005015569  -5078445700224957440
4015529239  -5105848401641294848
4026518921  -5132638371233780736
4034489021  -5153380721414885376
4044441221  -5177574675058540544
4054187531  -5198548945447842816
4061537999  -5215999757269216256
4071198643  -5236140299788907520
4081216411  -5258571503185943552
4088408939  -5282848877270569984
4098102451  -5317261063499282432
4110251357  -5338686729651521536
4117363069  -5360048083136660480
4127353039  -5384795355613662208
4137030811  -5412766646136424448
4145163103  -5434701560920184832
4155348293  -5464021076944978944
4165700789  -5495143536712823808
4173409381  -5512526909877655552
4182847307  -5535868855533348864
4192827257  -5563958664865373184
4204830757  -5591408044216960000
4212605069  -5614863535765619712
4222596817  -5639149843488123904
4233110153  -5670220804260872192
4240440557  -5687628395459569664
4250539499  -5719370890283416576
4260990023  -5748196871582596096
4267910453  -5768164465185029120
4277431189  -5792755139536166912
4286744879  -5824316058451304448
4294838063  -5843412077630258176
4304903653  -5867924264282420224
4314209573  -5888358922643893248
4322232029  -5902935512476931072
4332737947  -5927147969855886336
4342377043  -5958104635184036864
4349540267  -5976061870361046016
4359396229  -6011031665076438016
4369020641  -6041605714195644416
4376405701  -6063653846335174656
4387280939  -6092559257332001792
4397751107  -6122581181012100096
4407427907  -6140048243223142400
4418382511  -6171070163105598464
4428146699  -6203316526076764160
4435847771  -6221799104009347072
4447181633  -6252891517675705344
4456536107  -6287242060256361472
4466039581  -6313515248549858304
4473635471  -6334140825259697152
4482822977  -6364000086887355392
4493014709  -6386706469771631616
4499982341  -6415788781698064384
4510427059  -6446575094321489920
4520281211  -6476454853696569344
4528253647  -6502134059331973120
4539574531  -6529376712397740032
4550037683  -6561592663766736896
4557906611  -6582950601099820032
4568041717  -6612316456182226944
4577196277  -6641746029169778688
4585062491  -6660597464030092288
4595649587  -6684479770246737920
4607589709  -6709199727542965248
4615165397  -6724913502337715200
4625544083  -6748479019533536256
4636062251  -6787157706223427584
4642994243  -6804946298648673280
4654781363  -6832624078410255360
4664170877  -6864022844253225984
4671601667  -6882426626627210240
4680808877  -6919764435731739648
4691573207  -6957665959330848768
4698680023  -6980324700620533760
4709589803  -7006026626399623168
4719722731  -7039179699741283328
4729894109  -7075448188141604864
4737128021  -7101668838666102784
4748099971  -7130072631368508416
4758082363  -7165175723883555840
4766858489  -7190621003011986432
4777086869  -7226096175694498816
4787344813  -7254412656532033536
4795041509  -7278402632434672640
4807967237  -7306118355354950656
4817123173  -7334778953603066880
4824788797  -7350597302195094528
4834318253  -7383775692136957952
4844877041  -7427692465054444544
4852712269  -7456158163462197248
4862561183  -7483241043196113920
4873437883  -7515631258923096064
4881292667  -7539858762934538240
4891604453  -7569926371558529024
4905524731  -7610825343122208768
4913826101  -7634066299580334080
4925046037  -7658512323593572352
4935446567  -7693445968692469760
4944034229  -7722013659342854144
4954810813  -7742835502698028032
4964262491  -7770482504746866688
4971703259  -7789335406421327872
4982287987  -7828665681287778304
4993080151  -7858850680828168192
5002348427  -7885499102209500160
5011975223  -7924932668272058368
5022499147  -7963723539323062272
5033836943  -7995228404870087680
5042025179  -8019455233329548288
5052597811  -8056899249943309312
5063749511  -8089650195501043712
5072297003  -8117588405476900864
5082494581  -8149385625321603072
5093223229  -8182295350363371520
5102834059  -8209189832937996288
5113796179  -8246264988285553664
5124622337  -8279562979670861824
5132524051  -8310866661930963968
5142543733  -8358523417579016192
5152726357  -8401297023494717440
5159918207  -8434886526933271552
5170428883  -8469305082734469120
5180440283  -8505403985203593216
5188198693  -8536633779362012160
5198387651  -8573717258862840832
5210058967  -8596477122510418944
5218234207  -8620000727259563008
5228499851  -8662557640317832192
5239105217  -8697859756548026368
5247642833  -8723041284571683840
5258014169  -8764044077808303104
5269083467  -8796983084450008064
5276966437  -8821904339046894592
5287899787  -8857056471462880256
5298950291  -8894832177021093888
5309370161  -8933255942744329216
5316756311  -8956665811917029376
5327596837  -8991603217211151360
5337772631  -9030377078209523712
5345588467  -9060344777585667072
5355575243  -9090297762455306240
5366621893  -9124524003675048960
5374772639  -9145795667814272000
5385891827  -9184215528475669504
5396660909  -9220167197201422336
5405556229  -9247422338908008448
5415053363  -9280962928307603456
5425308017  -9316826169631940608
5433089099  -9338499713818550272
5443490483  -9370995885146230784
5453661089  -9413772119030800384
5461285631  -9446925170935904256
5472075977  -9486765507941439488
5483144377  -9530477157015064576
5491263977  -9561667341456111616
5503175857  -9593983838832441344
5513333549  -9628699546536699904
5521090787  -9654920033155713024
5532445013  -9699917957716430848
5541883813  -9746851701898678272
5549758901  -9766515703807145984
5560118203  -9800759861417388032
5570666653  -9828118986294407168
5578663553  -9853160079511748608
5589801793  -9878664438169882624
5602432337  -9915614682826778624
5613549463  -9961813733702885376
5621626687  -9993120241870536704
5631652549  -10039852420468035584
5643107699  -10077349806779584512
5650726607  -10105643557695690752
5662715603  -10132395451266879488
5673043459  -10166354435242221568
5681207341  -10198201704239888384
5691425381  -10233145463548444672
5702904811  -10265414529940742144
5711213701  -10299748694682550272
5721567739  -10341654600550717440
5731666019  -10383037933476984832
5739681953  -10415383324332273664
5751453959  -10451971552637990912
5762236481  -10484903041418547200
5769877301  -10519184521569460224
5781788981  -10573164534107457536
5792674213  -10608862825562542080
5802357689  -10635423935236014080
5813826731  -10671546807476602880
5824571717  -10710945085344575488
5833309721  -10741517879466151936
5843684081  -10795274075857278976
5854277717  -10841944021940928512
5862352753  -10880473263952351232
5873295419  -10917017798579838976
5883930947  -10954405024399675392
5894654417  -10987758536032995328
5905288667  -11020151236279304192
5916343819  -11067323762868500480
5927594411  -11112717662382231552
5935441163  -11139026276917145600
5946144049  -11178806778538676224
5955799319  -11224463190786727936
5964067117  -11251171836123635712
5974697087  -11292305070307596288
5985909323  -11334664679590746112
5995146701  -11368668221368299520
6007941259  -11411630442523777024
6018577013  -11451226421804705792
6026276339  -11488029979793967104
6037244063  -11530081876054511616
6047170939  -11574412166930845696
6054396763  -11610370624868737024
6065808643  -11650832046937088000
6077381771  -11687773708878356480
6086302763  -11718273925767098368
6096819821  -11753824232088606720
6107692739  -11795447172836282368
6115851361  -11828742469370943488
6127277957  -11862662774616592384
6138080261  -11906904834176675840
6146668211  -11937390064039849984
6156990779  -11984966360850694144
6167460851  -12024321739117283328
6176003579  -12058543105780520960
6186438541  -12095403377023422464
6197775443  -12140025483975569408
6210883243  -12178291090263562240
6218639663  -12200978832715673600
6229347517  -12243517991556550656
6240370723  -12299520745461788672
6248312699  -12338002622021201920
6259462837  -12380494599859267584
6270064597  -12422534641603833856
6277764697  -12448968468688791552
6287277979  -12489125974730414080
6297952517  -12528273075759509504
6309174731  -12560575139066337280
6321169157  -12609987628230711296
6331631039  -12665488235859736576
6339408391  -12699064207696781312
6350325643  -12744633296504369152
6361035781  -12791937383931500544
6369161507  -12832134362318247936
6379631917  -12869430444840734720
6390130931  -12917388935733348352
6398544293  -12953664336511727616
6410338489  -13005828420495001600
6421323107  -13049496299184238592
6428737379  -13086529793251518464
6441327317  -13133142606693519360
6452877461  -13178347345079433216
6461416553  -13213666530992482304
6472457227  -13261554218091171840
6482771213  -13311621070741071872
6494063957  -13366825152612450304
6502792651  -13396496096801822720
6514606367  -13453604933959219200
6525693437  -13491212597648076800
6534160757  -13530544690029828096
6545742823  -13582330619200049152
6555694571  -13632067301787795456
6564000211  -13661218033119238144
6575333581  -13714971631839985664
6587731253  -13765713987024267264
6596127991  -13806055382228199424
6606918853  -13865010226070702080
6617152181  -13910250564474165248
6625544411  -13935541987220461568
6636701483  -13977214116513863680
6648770683  -14024759581244612608
6656717059  -14063809380128811008
6667765063  -14115872405962328064
6679168459  -14170197306320609280
6687266291  -14217307578272540672
6698887693  -14258853848080326656
6710598413  -14308539365668927488
6719593919  -14336304827106324480
6731030539  -14383404350309445632
6741553607  -14447623963710257152
6750587339  -14486155217351118848
6761201341  -14542772166993270784
6772765049  -14588550747861798912
6781443283  -14617665448579035136
6792126317  -14678155682285363200
6805089883  -14737742135682062336
6817156309  -14771981959341922304
6825305303  -14810443560040994816
6836026303  -14850800560335603712
6847575101  -14904720190163978240
6856537157  -14941600578615910400
6867119201  -14992111433422974976
6877772621  -15035630957470955520
6885804817  -15067267996241477632
6896699779  -15129363813183895552
6908342443  -15180066011576768512
6917380669  -15207475705287022592
6928229813  -15251995490386569216
6939186451  -15300263025397663744
6948277579  -15334992522122993664
6959484709  -15402069802200528896
6970950829  -15459460215738370048
6979274657  -15502643531281543168
6991465639  -15541345238339862528
7004956919  -15587377602432763904
7012832389  -15625303524716218368
7024229077  -15671355126110912512
7034472701  -15722617977404839936
7042264123  -15759331797504819200
7053832711  -15801902272953071616
7063791877  -15859942800001742848
7072054901  -15902914947254550528
7083255187  -15951770915334580224
7093959143  -16000552278969139200
7105892659  -16032214510636660736
7115690411  -16076775269780457472
7126308671  -16127121074555811840
7136630537  -16167788069473945600
7144929109  -16210365786865487872
7156562293  -16259380665114746880
7167750677  -16302154724286990336
7176302269  -16342113779144445952
7187235511  -16387422267367184384
7199695001  -16438879885814228992
7208782531  -16473809975707043840
7219904077  -16531860917601327104
7231041229  -16574810686288056320
7238801179  -16609914789815842816
7248913739  -16652356001421166592
7259929309  -16700005611432677376
7268729789  -16732722556343250944
7278655843  -16786024786734372864
7288521557  -16850868021754114048
7297177891  -16891789733384751104
7311962891  -16933386104191803392
7323163109  -16999597547736000512
7331947309  -17025321380024510464
7343752523  -17071740840281460736
7355663873  -17121188161111283712
7363970623  -17163292658486061056
7375511107  -17222550390578006016
7386854611  -17276013053657331712
7394937971  -17314369932353544192
7408625311  -17373971794235727872
7420988987  -17429904316734408704
7433468171  -17469906933286162432
7441045331  -17509422563252328448
7452352871  -17560852799462014976
7464178811  -17614059663887656960
7472422411  -17652608915674103808
7484584847  -17690464601729613824
7496140247  -17746821217287172096
7506192277  -17792481503905699840
7518605291  -17829407858889465856
7530234157  -17888633075645016064
7538755753  -17918547773989836800
7550562517  -17970031814190153728
7561392757  -18020957004417765376
7570307611  -18063576145351753728
7581500837  -18120257517385805824
7593584491  -18175176941901158400
7603231579  -18207801056129679360
7614539923  -18249291000710707200
7626114361  -18296503803648479232
7634244661  -18333954962772885504
7646404309  -18381842034218493952
7657480133  -18432416741434599424
7665928363  -18459059035370401792
7676012257  -18501869528816345088
7686744581  -18557349698582405120
7695649043  -18598801585985167360
7708587581  -18651728676820754432
7720113377  -18711679690812674048
7731763261  -18761480585745080320
7740119987  -18805863773266612224
7751568743  -18867318792639172608
7764089237  -18924875177213992960
7772788187  -18970006327522156544
7784130509  -19019687472131842048
7795317041  -19080000099558494208
7805649857  -19128360042256773120
7816897573  -19179890970096574464
7827843781  -19237517307412688896
7836273449  -19275143253299564544
7848556819  -19331008295227367424
7860493603  -19379902345761882112
7868801051  -19420937168772845568
7881521237  -19476051480244604928
7893588743  -19534836892544081920
7902998693  -19587885921910255616
7914675557  -19635773679269564416
7926418121  -19696127444229378048
7934566397  -19750885358084337664
7946555767  -19811226261124177920
7958381723  -19870964582928678912
7967167051  -19924727007707095040
7978749557  -19985003694825107456
7989863741  -20046996923841998848
7997989159  -20089023161443647488
8012789423  -20151788661524819968
8024250763  -20218118503695966208
8034242219  -20258208347220856832
8045411131  -20312728128238718976
8056578833  -20365523035073105920
8067491819  -20420214710706098176
8075770309  -20468076564640690176
8087244707  -20525494493918478336
8098815917  -20587971991593730048
8108752411  -20632384884259905536
8119088917  -20705604748060090368
8130356009  -20753212591004852224
8138818481  -20799489395001016320
8150010227  -20836479645273071616
8163096107  -20893442064237142016
8171016013  -20936792628151083008
8182819459  -20998417943445102592
8193665497  -21042772941602287616
8202850003  -21093255435874566144
8214501293  -21151428600985280512
8225739877  -21212137753036447744
8234107307  -21251209916212875264
8244804187  -21304182643915923456
8257502917  -21354243133077504000
8266379903  -21410309885031641088
8278217947  -21460143972590403584
8289839347  -21533565182666080256
8298747973  -21582303756253192192
8312247109  -21631084787440738304
8324479103  -21688921398380072960
8333841547  -21728606392026296320
8346551651  -21775002191278211072
8358988613  -21835460923101437952
8371851947  -21895075491123286016
8380810099  -21925094474242375680
8392458931  -21996842960354516992
8405029057  -22051218351825723392
8413046183  -22100483358648963072
8424241577  -22170644814514765824
8435431241  -22229496642570055680
8443453771  -22282058330297982976
8456093363  -22352102444576231424
8468929691  -22421706312701169664
8477449429  -22468676457672683520
8489058947  -22530671063346970624
8499975221  -22591589993138089984
8507667457  -22649512128872357888
8519382569  -22707632514735124480
8530752151  -22784099833385439232
8539070291  -22832633563977617408
8551932563  -22892783517925572608
8563808467  -22953648896616583168
8572554233  -23011691755891597312
8584676011  -23083583990571253760
8596451771  -23170042451612758016
8606077723  -23219602134097620992
8618134963  -23273959268657479680
8630114411  -23333977903332884480
8639210429  -23379229466534531072
8651191877  -23449011300167667712
8662326317  -23533872757760724992
8670933259  -23587090097903833088
8682685309  -23648916032422924288
8694425627  -23722700689854349312
8708434123  -23799450471174266880
8717842541  -23849809418275323904
8730654389  -23917510531866714112
8742270917  -23979083511997493248
8751372211  -24010040804154576896
8764299163  -24080539488357953536
8776241723  -24161089201989648384
8785529173  -24198310055812284416
8797758097  -24254481997799817216
8811588997  -24334884848124780544
8821129573  -24379888556697858048
8832640517  -24449472928592793600
8845095029  -24514448689907044352
8854773619  -24555550686833958912
8866703221  -24616820437538299904
8877901229  -24691788598411485184
8886931637  -24741543310737387520
8898630893  -24815672856474808320
8912078051  -24870702793913049088
8920989157  -24922775522773135360
8933017123  -24987727968238141440
8944937669  -25044473105108226048
8954520629  -25093875890147766272
8966466203  -25156021767121989632
8978653763  -25226199593873661952
8987550193  -25271648403308179456
8999406901  -25344960259401875456
9011063179  -25407281869334802432
9022972571  -25481250662860902400
9031685323  -25528637906752483328
9043730393  -25594184435402039296
9054788507  -25657068118156423168
9063280267  -25700654740674650112
9076628123  -25767537898195714048
9087991931  -25825847708383494144
9096508021  -25876221298948104192
9108748921  -25938309661623291904
9122203891  -25993269944074973184
9130273829  -26046032209449795584
9141838177  -26116967115452293120
9153407357  -26189721563610894336
9161342467  -26248036618282389504
9173423033  -26310214633786204160
9186054211  -26391195384529788928
9195092681  -26446318222034608128
9208620037  -26495220877007941632
9220550309  -26563026819269308416
9229365809  -26599848374404280320
9242129797  -26686027513950294016
9255268411  -26749155620483117056
9265024267  -26806570157926658048
9277483669  -26866848147793166336
9289836233  -26931163711570989056
9298316899  -26979907502218366976
9311532617  -27052734222861316096
9323062571  -27124133750677217280
9331630117  -27185364521524293632
9344377291  -27250573013368991744
9356093413  -27321171956892741632
9367067789  -27392970554929004544
9375136207  -27455847719910518784
9386598797  -27529559348012630016
9398972437  -27581512035629641728
9409641929  -27632053454203092992
9421346323  -27695732766040260608
9433936063  -27774591660144975872
9442884109  -27814922372605222912
9454935769  -27888887629963923456
9465842359  -27955381785870483456
9475324913  -28016643022764703744
9488341711  -28080632473981317120
9503142983  -28157088231359569920
9511083437  -28197579880641380352
9523172699  -28279407862763233280
9534759593  -28343355140166959104
9543356171  -28393236204085010432
9555756347  -28494565119209017344
9568022707  -28568261442979172352
9577429453  -28604999930352254976
9588917101  -28687281925304877056
9602918869  -28760373546086084608
9612623333  -28811613535653371904
9624359431  -28873137803353878528
9635952043  -28931774594087198720
9645473483  -28993287397949542400
9657459829  -29062153667037839360
9669134747  -29127470771003924480
9681889219  -29213056754584670208
9690685111  -29264831801020755968
9703301291  -29324442040176545792
9714872269  -29386003869252874240
9724393633  -29438474394207731712
9736458091  -29501614666899419136
9748875299  -29571790256128471040
9758150783  -29608982967857471488
9770071099  -29681208981280313344
9781922971  -29768854232293851136
9791347003  -29795982884822724608
9806565317  -29861580501980864512
9819517879  -29926388596944228352
9828263827  -29988030189972471808
9840005477  -30070080558026362880
9852579719  -30130706801702838272
9861706691  -30175478078992105472
9873798469  -30252021139180277760
9886998469  -30313866728713728000
9896012179  -30364268552037134336
9908980883  -30435521358117105664
9921025987  -30503560134071734272
9929858597  -30553251076204404736
9941198549  -30621240657283948544
9954317069  -30692640763297964032
9964172597  -30752045908694212608
9976403609  -30825817694585126912
9989042213  -30894945525393162240


==> data/prime_x2_r4_p7.dat <==
501029  -1255150294205
545723  -1372109128925
602461  -1277698675804
797611  -1753503141004
812011  -1930292004100
887657  -2002544144908
953243  -2235707676806
1000033  -2331268967614
1129211  -2497278243163
1241437  -2709900166338
1321589  -3098671963915
1549501  -3240608191755
1736437  -3919088624688
1740197  -4720684293927
1764029  -5028331670234
2184811  -5609073273167
2216309  -6723841193416
2609963  -7485612270677
2614763  -8530998055624
2697179  -8831925608647
3001421  -9269312771972
3254773  -10774079878979
3261221  -12155304651343
3280363  -12545565408518
3349097  -13838374906643
3525883  -15218722168647
3643883  -15146839248241
3651607  -16034548598209
3744737  -17415847639536
3806051  -17801054332525
4032949  -19850161876088
4036069  -19738902222859
4077611  -20652291076772
4092701  -22015482689267
4225973  -23427480074914
4248019  -24280522191530
4258363  -24604489453368
4343629  -25943014771925
4459157  -27317202203481
4513931  -27653050802032
4573691  -29529640948748
4592017  -30834803795520
4695371  -31143134350398
4732603  -30435335842435
4839157  -31320157743979
4883953  -31676371571554
4953023  -31524372960213
5031193  -32449671627912
5097403  -34438812752282
5235679  -33750036497236
5256283  -35255213113062
5304331  -36741530349931
5366539  -38221859274538
5388869  -39665151443465
5830271  -40798079231772
6267083  -42874994197554
6331289  -42122801316895
6489179  -44300645714469
6615361  -45033278877285
6654059  -46496549288104
7428599  -47543624975276
7555049  -47697417562649
7849643  -50852499520541
7852171  -53911466053860
7873589  -56897037575549
8047771  -59960210828553
8106181  -62007528744757
8167051  -65019225206546
8300197  -68070730362324
8397097  -68105594757540
8436397  -72158529644167
8718803  -73267925781131
8929111  -74448612366330
9019973  -78939841450618
9058057  -81169246095887
9126869  -84485426423212
9417157  -86843388909767
9518219  -88052999127128
9640549  -91644236354451
9704491  -90498683400020
9809419  -94133252795949
9934411  -97799555660238
10257083  -99156374306956
10424663  -103150874549186
10537957  -107163148389023
10610357  -111153329252753
10856359  -115294579754992
10861307  -116665504752055
10985851  -118066766995160
11145619  -118135189838471
11193251  -116837000939147
11287343  -121106342755010
11365037  -122581845865416
11448979  -126855618575037
11588939  -131175180785646
11914247  -131287411002222
11919067  -134327669388297
12090283  -135940140986786
12226297  -139096776077794
12307781  -140735437779895
12307957  -146841314906523
12573971  -153151926853951
12655567  -156329967644441
12671819  -159458765939267
12737903  -164121222371746
12924089  -168876006178802
13051657  -170481758465835
13176629  -176941351063542
13489667  -178656955471599
13502647  -185320141149431
13664309  -185332692494458
13822847  -187089920225497
13866283  -188837333395822
13968341  -194026990130675
13971941  -199129890575017
14059457  -202525365599409
14224757  -205982679868877
14377931  -204237063937785
14630683  -209715975502895
14718871  -213384471461571
14838277  -211620963432963
15161219  -217422842800429
15176897  -215655177411807
15268811  -221436557895703
15516071  -223517040780970
15558901  -227506891258767
15607877  -229551810610228
15709877  -233542817605971
15869963  -235637148099280
15873397  -239639125398199
16037071  -237809819097450
16087157  -243850551387398
16146401  -245937483561219
16165717  -249952809940406
16331309  -254028233281295
16482097  -260150364551797
16499089  -266199484163242
16517209  -262293558965322
16690103  -270426682215593
16696709  -274468922158997
16704839  -282417782498859
16798283  -288377722389658
16916281  -294365586229478
17157599  -296410036372951
17246657  -300519908763668
17471843  -302643269632638
17482111  -310979853003039
17495957  -317151840789393
17622277  -321275881723653
17778869  -327563060723340
17819189  -329599378157195
17893429  -333750200696517
18000757  -335804477196187
18003691  -339938205713553
18532219  -344392342600510
18626999  -348857104989211
18655349  -346635085212210
18742463  -346664482896350
18754517  -348908503858050
18803429  -346727825708937
18830213  -355585942369918
18912811  -353390967417017
18918749  -360006214579489
19022651  -362223996820685
19451989  -371494756720442
19725077  -376288378595426
19802683  -376383335933169
19983377  -376519955102163
20192693  -379117409220993
20252051  -376887306813811
20256029  -379482196374535
20301877  -384464850053575
20305013  -389392109063615
20907941  -392178844032899
21186041  -395067517304182
21234667  -400508799863832
21278483  -403362126856480
21324203  -411314511168190
21443717  -416723363040593
21484997  -416972706001979
21559843  -424941405530910
21758651  -425207875244146
21856741  -435936715465246
21945389  -446654453380144
21952519  -452054911855582
22001797  -449624509103670
22026253  -452408932276592
22155163  -455224323568275
22471237  -458159184208763
22529099  -461090560099788
22652821  -464049774960606
23424371  -458775030524636
23443507  -462093274101804
23447917  -471047531691772
23459531  -479921125780326
23537659  -480299188359000
23761201  -483593047026846
23802083  -492595893357799
23845397  -492977838406693
23854741  -499048679237316
23886997  -496565849987379
23951887  -502627794653690
23965589  -514298333993251
24098603  -517470819283006
24191611  -529220572427365
24252101  -535217041535692
24366851  -535499777700525
24394603  -538647342764730
24486139  -544676365093042
24513803  -550667332938163
24588283  -556653511372884
24644299  -562622242072089
24922789  -571645525659328
25029029  -583611020695566
25039667  -583812759778242
25218091  -595831036670108
25305479  -604889276453554
25327763  -610942475808136
25359029  -619898543988425
25359589  -628773709774821
25392091  -637598413085384
25475633  -634726348161576
25520897  -637721442418112
25641589  -643680155886490
25658407  -646671389413907
25679879  -643810011584642
25722491  -652632814057751
25898309  -655653919338721
25922837  -664528679134247
25956701  -661639424007577
26174123  -673603857557742
26244017  -682575365556136
26352229  -688587144758922
26485273  -700633133154921
26723533  -709807412860680
26809487  -712890844104517
27011903  -716040189941050
27054091  -713031617714407
27260929  -716267119313452
27302603  -722600574615174
27324091  -725798131973421
27646163  -732273887568025
27692737  -732416331168779
27927499  -742200611785218
27938591  -745543179631526
28152379  -758621387099683
28210139  -765215777545425
28423243  -768645397334654
28504181  -765558468028089
28751629  -775722732878435
28822987  -785871480231145
28867877  -795980788999864
28877977  -796130815745369
28899329  -806148745079446
29109859  -806310451534036
29436761  -820085076687636
29594843  -820302079238247
29781461  -830873550548091
29787403  -834517199986009
29994337  -845148445402518
30186197  -841910328753466
30222131  -845669275606935
30467189  -860101133980326
30907579  -871317090891631
31035203  -886202381591119
31700651  -901760479288593
31833377  -905973839974584
31921157  -906395431109823
31948363  -906820347345027
31998563  -895877249509935
32445209  -904224841803850
32803597  -900900485767807
32973361  -897600483988437
33097931  -906318800139729
33112043  -914983903320681
33198437  -911668744250678
33257611  -916363576866577
33259573  -928983840203637
33302891  -937579767826110
33346331  -950116665671897
33362053  -962579262311852
33623371  -963174836124234
33648557  -967772984322963
33674171  -976343675848627
33750331  -976914697486385
33812549  -985491448228154
33820181  -997999208239522
34020593  -990515180613442
34289669  -999293135699169
34747877  -1012501296693409
34773461  -1013177215226828
34945109  -1018071544236475
34986403  -1031307455619674
35185957  -1032010666893096
35425307  -1041274553202383
35446189  -1042001437531509
35500609  -1055466661504412
35645371  -1064716026469776
35777899  -1078279625804047
35807243  -1096054671239051
35856091  -1096684586822311
36196861  -1093053180905681
36429157  -1085065931200610
36704417  -1081496635374292
36755029  -1095667887806388
36796069  -1109785975674377
37201517  -1124202996823337
37262411  -1138585289347066
37271557  -1134900547310344
37275431  -1153650186774436
37361147  -1154428981367301
37773557  -1169021729612050
37783909  -1183531229253166
37826011  -1193432153123431
37857803  -1207843012929221
37910267  -1226761046812535
37938151  -1236512305036774
37982429  -1250770630023954
38014597  -1255909967140321
38128897  -1256528413450622
38248279  -1252613994717131
38674723  -1271949575465319
38703059  -1286561827875116
38890469  -1287259070934267
38955269  -1301975356658929
39082651  -1312037888778268
39182323  -1312720508187742
39265183  -1322819725504458
39267301  -1337545755856415
39346981  -1338184056335076
39382043  -1334141204201133
39415913  -1334802267434333
39538117  -1349571782497962
39639403  -1359644462222786
39752029  -1374454166032471
39773807  -1389196334863009
39821051  -1403895646661571
39858811  -1413843217064942
39911741  -1419070505921099
39958673  -1414896769138978
39967637  -1429485482512339
40079573  -1434699689708867
40152923  -1444618266929342
40360891  -1449889734306372
40606123  -1464804340584801
40657483  -1460570802028198
40662581  -1470656582082136
40706339  -1471192069015184
41001319  -1462159690136230
41060309  -1477250079309275
41274349  -1497308795399189
41285579  -1507582057628440
41648443  -1513139008197902
41860043  -1508864604219942
42048011  -1524535805098828
42175829  -1540239924206273
42197167  -1545900881857380
42227483  -1561506301969682
42243499  -1567098280001872
42286357  -1557778184812057
42349859  -1568367529651801
42431947  -1559061348282015
42516763  -1564726056060842
42651893  -1570422874458936
42929917  -1576218854384401
42960277  -1581997411612404
43300171  -1582795524410815
43300171  -1583589299639669
43382309  -1589498405787916
43398197  -1595383023625521
43444501  -1596170197866797
43494571  -1591879417765005
43504387  -1612982042492790
43678757  -1629073895994842
43743587  -1624729698938855
44166481  -1615220635792945
44308181  -1610936230923468
44425441  -1617116927709620
44430709  -1628476154039484
44610011  -1629427672269433
44916629  -1630446244155140
44943589  -1636753590072016
45031829  -1653658835247653
45102763  -1665245082267066
45508741  -1671678448325620
45653999  -1683546801760206
45791777  -1700869800627159
45850969  -1718159428545532
46219093  -1735708679965648
46389029  -1747811544977758
46535077  -1743341438724618
46943803  -1761381084443206
47112277  -1762546951007281
47251931  -1775074077907482
47381429  -1798997938647995
47406613  -1788779794974309
47561557  -1789972041597205
47643403  -1813990878796966
47706629  -1820852668326516
47775877  -1839125880886891
47987909  -1863253240413261
48030133  -1881572448034101
48090683  -1899858509368076
48373433  -1924116149446440
48402677  -1936719461231262
48606869  -1943587776420264
48655457  -1962078749902071
49079189  -1969077413715535
49478491  -1970248669602874
49646573  -1989489840756470
49784003  -2014800655678035
50156131  -2034334027648614
50173847  -2041599150694402
50216239  -2061031719502436
50376629  -2062180570176897
50480789  -2063349150676621
50485307  -2070625369609695
50521181  -2077884111450987
50525821  -2097295925864937
50541941  -2098384477946324
50750123  -2117871213005978
50846729  -2137358625771361
50953163  -2144581063155848
51037199  -2170240019159792
51188327  -2158968290123983
51201259  -2178515960083176
51574879  -2192102349946199
51712523  -2199476807236164
51742981  -2219313328270731
51984917  -2226721583765436
52101473  -2246748341007462
52188853  -2273071566809015
52687123  -2287054770557842
52850881  -2301093001195793
52984741  -2308710639256663
53011531  -2322751824159496
53232119  -2343373980106318
53691893  -2370932708164562
53694611  -2391801756669347
53719093  -2406041350081981
53765941  -2394030425452281
53807653  -2414815546855044
53832511  -2435530990230677
53833399  -2462681087638865
54036611  -2463708670202295
54092149  -2458184659730990
54098953  -2472327625027092
54274877  -2466809036578371
54277253  -2487560198574642
54291077  -2482032287022254
54440131  -2502814724197789
54476693  -2510408984012467
54507821  -2531102143431142
54579121  -2538649849939587
54588571  -2546168914374103
54605087  -2553662910291167
54673163  -2567697486542769
54854939  -2581801188533028
54870869  -2608973868566890
54997403  -2623028584092252
55176643  -2643754872914173
55176811  -2651212028912756
55207189  -2658651457434679
55207403  -2652921605155725
55240517  -2673465986378420
55273019  -2693953026144770
55429981  -2681605197836836
55753937  -2675875272200432
55815281  -2696739892883237
55831793  -2724163734702580
55844027  -2738243357462723
55869571  -2745668303585574
56066261  -2739863508017740
56097577  -2760639645302689
56160971  -2754827772365209
56219483  -2775600237287024
56269163  -2789694694051961
56419003  -2810495365399249
56482021  -2824608435802870
56558377  -2838716647450410
56765419  -2866310924630821
56810099  -2846972572719181
56934629  -2854500795050478
57040183  -2862047621823818
57162101  -2883094994073535
57162997  -2890609647279236
57533131  -2891470944025404
57590711  -2919528278089753
57711509  -2920368952921997
57761819  -2948454197244490
57945131  -2962964299938130
58043891  -2984333017071751
58051963  -2991951126197988
58208347  -3006470729143776
58353671  -3007276143669094
58356593  -3008078998110422
58362013  -3015733263954917
58453237  -3037121598089772
58642879  -3051710456154173
58734499  -3052506517987427
58929883  -3053345289628956
58981843  -3074982910993653
59021621  -3089646275457687
59103953  -3104309341936300
59140847  -3125866272220604
59298683  -3154435052369718
59408197  -3176058130142486
59490097  -3183739400126731
59724677  -3191500372003709
59787209  -3185242528137036
59821219  -3193015353884893
60070973  -3214970572312201
60107527  -3243917167707847
60261031  -3251735974218855
60338209  -3245421923783479
60633109  -3253381857679270
60691349  -3261338333170953
61065931  -3291036984351094
61168901  -3313533132354639
61185403  -3328758954447836
61235833  -3322369781790547
61442203  -3344933397606988
61478603  -3367444948485992
61779007  -3390153226873661
61815563  -3390974199449153
62026243  -3391841653101711
62141509  -3414715328452919
62185463  -3437543760092397
62212841  -3438362084903737
62969323  -3461800161264888
62980829  -3485160875247645
63253877  -3501172149667467
63411749  -3524780081178327
63541391  -3548422877806944
63875989  -3549416745270348
64207291  -3542794699103799
64419287  -3543925145730400
64582157  -3552842961454963
64692233  -3577309560862477
65276983  -3586466708007481
65296037  -3611361020546509
65338811  -3604697992833323
65374651  -3598059506658676
65543957  -3607239582195031
65556691  -3632163397529495
65634461  -3657070662154976
65729737  -3666181678590119
65797117  -3683191897819946
65925413  -3676482987259254
65937077  -3685608284094433
66084409  -3678919339840178
66369617  -3672254630891192
66382037  -3665614025772040
66458963  -3690887601631913
66542717  -3716150385670357
67283497  -3733893293080387
67299949  -3743452849593358
67332283  -3720494560135334
67617191  -3746555103095596
67748827  -3748061082482704
68028419  -3774377307231501
68049187  -3800619994238997
68102347  -3802107222787255
68138963  -3811830147139460
68213177  -3838025403632546
68225627  -3831244440021888
68273083  -3840929066626170
68297179  -3834166867565209
68390989  -3860309473255942
68523779  -3870012468174584
68608763  -3887966013906625
68855363  -3922611711555930
68923909  -3932347136952308
69008749  -3908903300690910
69045497  -3935268899513897
69059923  -3944996811024345
69120323  -3938159728162951
69560443  -3931346303027721
69785147  -3941378405239457
70036789  -3976868716725514
70176949  -3986976702311008
70273123  -4014066514273863
70578077  -4024269710486147
70616123  -4051533884458268
70815961  -4070325623112289
70845751  -4097639882695743
71001467  -4082071146411504
71334821  -4092437204622035
71388523  -4128751583019295
71519131  -4130423166944677
71575891  -4140771378751688
71787077  -4151186915017999
71901637  -4179059081456618
71902043  -4215541337107145
72243109  -4234771016194289
72334909  -4245223880462548
72664157  -4238112952689579
73095317  -4231025807283743
73264549  -4250845601295825
73533563  -4234748883814540
73610837  -4227702712626828
73723171  -4256793611391869
73752677  -4231692934209904
73923371  -4242781736570496
74035847  -4253888896149742
74203397  -4283213463161638
74434727  -4312667995074482
74610931  -4351354322588231
74622203  -4353352875721212
74744821  -4392009578107915
74806091  -4430614728149475
75136843  -4460274149678686
75169691  -4471433514671170
75448117  -4482693129008336
75467111  -4503186074372646
75474757  -4495875707368794
75494597  -4525538367008018
75530177  -4527446569711324
75881759  -4529434606511361
76573589  -4531586348327215
76687951  -4543229661223881
76791691  -4554886731886348
76893373  -4595028091958097
76965893  -4625637012870263
77017267  -4637217303781348
77261323  -4658416535077434
77294683  -4689101472151126
77324747  -4729239180783162
77532571  -4759948177734986
77758399  -4771587525437131
77859323  -4812061033146568
77950867  -4804447012524500
78015293  -4796857048839627
78274081  -4827946118203569
78413009  -4859074391909919
78416651  -4841765829730728
78548039  -4872907763629082
78602047  -4874953804426827
78991291  -4867324768739148
79157993  -4898881997886668
79351567  -4920709036198961
79619971  -4952541824504201
79639643  -4944839582164381
79645219  -4976561017034052
79893491  -4968845418558030
79976509  -5010660224348397
80085029  -5042567159828111
80100947  -5054588388625589
80345131  -5076639901472424
80394043  -5088716462085192
80480629  -5100798715274725
80667661  -5132897315596150
80684587  -5164914333975699
80814749  -5186975735556469
80829029  -5208980346322411
80905523  -5230974447861112
81276977  -5243121966175657
81701189  -5275731715673953
81765689  -5308306495453778
81885131  -5330741673546517
82185731  -5363551410076730
82252997  -5386108985811427
82300643  -5367768857871721
82336591  -5359684868627938
82393813  -5331207927710666
82433917  -5323203111002392
82477331  -5325420962603413
82581029  -5317448775533648
82681759  -5340156355561254
82750937  -5352626920924231
82787483  -5365078348289397
82826923  -5397929714876156
82873201  -5400114020565770
83214539  -5412649933001081
83505509  -5425292436902854
83512711  -5406949736702451
84058837  -5440711335778474
84117401  -5453559068766986
84138227  -5455953298772783
84418171  -5489850000362736
84508147  -5523736428611094
84570371  -5536611148367024
85043087  -5570861068480627
85051621  -5605019331449092
85218677  -5618040392015240
85282037  -5609850828761574
85435939  -5633559778091521
85469597  -5667842697084658
85525189  -5691465093548188
85835231  -5715250014633582
85850371  -5717645146596250
85870061  -5762660597079087
85962509  -5775671340672263
86120467  -5799409861087568
86283053  -5833912956165145
86391883  -5868424905643561
86496677  -5892207689704513
86583509  -5894506395064182
86703989  -5918337924006202
86733539  -5952870051471705
87097931  -5987665098955944
87126623  -6033202958041364
87138251  -6046222796756352
87144221  -6080782794225146
87436619  -6093845974211071
87534709  -6063508160424046
87588451  -6044080657016686
87662411  -6057252007225230
87722317  -6102976651078569
88056197  -6116222863767480
88064027  -6151250808271080
88161509  -6186276869883941
88430081  -6199535609829873
88473197  -6223741469987258
88544923  -6258898214163924
88607411  -6294018598133656
88835921  -6285240329517012
89023211  -6320637666644428
89043797  -6355956934335755
89122757  -6391256248678517
89184331  -6393423500616435
89435429  -6384568343413365
89638957  -6386851295375514
89710363  -6378029677564222
89735531  -6391446093247173
89830171  -6427102281118123
89960473  -6418261700263766
90033301  -6420580015632850
90109637  -6400634437174818
90230123  -6436477267242224
90305807  -6483452939776238
90310159  -6485737737424911
90765989  -6476889527687633
90784663  -6490522798184036
91124549  -6504287211874815
91205531  -6540658826451029
91677349  -6565996072221114
91679111  -6557099058573118
91757977  -6593798661163045
92038553  -6573440696433996
92191529  -6587509678002527
92193371  -6624451673888473
92219371  -6615535857369107
92442523  -6652588201961921
92445607  -6655129949682239
92602891  -6703684034344581
92614751  -6706192478880656
92902541  -6754920043242156
93031409  -6757456656082321
93103189  -6806234739220675
93372911  -6820390220283269
93908917  -6834775033001277
94184309  -6872820134215392
94214251  -6875477302593741
94461467  -6890007713445383
94612003  -6940096533346064
94714859  -6930928638321829
94839967  -6945517437850589
95057653  -6983986887307272
95279221  -7022577062215377
95525351  -7025339894832273
95576167  -7052084082759312
95587711  -7066791732701224
95647157  -7117413593274800
95758373  -7168042242169912
95874089  -7206683654081335
95969843  -7221303912069351
95977331  -7235889839438749
96004171  -7202509486333114
96127483  -7217156858397397
96844357  -7207796084261992
96909479  -7210624647779853
97019317  -7225650354241060
97221799  -7240738863346165
97273963  -7280233259020431
97338187  -7295270903399134
97398011  -7310299827710734
97464287  -7361952959297341
97562203  -7401377324968144
97641899  -7440780381937806
97923523  -7443531004184661
97986689  -7483124397893800
98011559  -7522641560591818
98167477  -7562213974624458
98252839  -7589473397732809
98399123  -7629091815329429
98470111  -7631718589084223
98579083  -7622033667016857
98606533  -7661667329544239
98701411  -7676632227945805
99040859  -7666927256734748
99056879  -7682025240696500
99131051  -7684730083107179
99286181  -7712297472439153
99305851  -7739810250622881
99351403  -7779688384871186
99479521  -7769927169833706
99505853  -7722967055155001
99511703  -7762876127846723
99562103  -7802735594455827
99647461  -7842580451310422
99782113  -7882459877554398
99797491  -7934658179138360
99826523  -7924789201303611
100561781  -7940069393097996
100626283  -7955343869856922
100642303  -7945485946845947
100706491  -7960755883370971
100793263  -8001146948366494
100977781  -8041622136112629
101333989  -8031706449138384
101351779  -8047116128650442
101498723  -8062561227558942
101523871  -8090643202891762
101526989  -8143953637583957
101527649  -8171869859271235
101663173  -8212469287812778
101841013  -8240467217517895
102071323  -8281289870385250
102170039  -8309381163967444
102247861  -8324728142035877
102271529  -8365498378573536
102385477  -8380808309828046
102462901  -8396119576639749
102527023  -8411425590353500
102843613  -8414047119584179
102936949  -8455123316389656
102942523  -8432113308710918
103034179  -8447553562963870
103059349  -8450172449534159
103330027  -8504246216019803
103442291  -8494024766240933
103478803  -8483827857758051
103489819  -8473655402293113
103591757  -8514914507767478
103875353  -8543449618263717
104049109  -8584980584472214
104359891  -8613725190634652
105031331  -8642903994310767
105043643  -8645750735906482
105089993  -8674866038106617
105351097  -8690926419626927
106089437  -8720670167562044
106242677  -8763832911041834
106256629  -8780184519919758
106272197  -8796505294376607
106396651  -8839580246066910
106429483  -8869228977563224
106533547  -8898886175362565
106637059  -8955307852521960
106663211  -8971522627268305
106706953  -9014449825210686
106903877  -9057473630422074
107297581  -9046867689402844
107384939  -9090235213153408
107741261  -9052493865189746
107741281  -9096111415552518
107802091  -9139688399096034
107814997  -9156112681700368
107860267  -9199576909732398
108260699  -9188892151416796
108285299  -9232643812399002
108381331  -9194722990115036
108401563  -9211282104387688
108417851  -9268577907824570
108496387  -9298653912522418
108531481  -9315100868489644
108566971  -9331527681295796
108594971  -9347930682183810
108803083  -9391614030228678
108837041  -9408031239134584
108989717  -9465354359340508
109175669  -9495471914604486
109274981  -9539257514118898
109477471  -9514658000780984
109579499  -9503796519044932
109659787  -9492959806936558
109907309  -9523422096125542
110125667  -9553979053463948
110177563  -9584505538818940
110228893  -9587418028391230
110305339  -9645523381034238
110521783  -9676100583946428
110734037  -9706767982438516
110865851  -9709688286320454
111074903  -9754429649773636
111121781  -9785195964303582
111297451  -9816024986638028
111310931  -9860731925281120
111559003  -9919570491378300
111911419  -9964662626416454
112056913  -10009799783790828
112139851  -10054919139832730
112266551  -10071868399124720
112332271  -10074713841257560
112466969  -10063469740988300
112468211  -10080453829316162
112489037  -10125592671132902
112552709  -10142512172729504
112688027  -10159461806824588
112957307  -10162347368864396
113094011  -10179440676269354
113101531  -10224832021321300
113317811  -10270339624350068
113392949  -10287406565942866
113474653  -10290264281514088
113492539  -10321522721364680
113502797  -10295967206333636
113523859  -10327174062747742
113626361  -10344201233918576
113715083  -10375429729057074
113873899  -10364053161371704
113959837  -10381150243230152
113966189  -10369792310797734
114045083  -10415317263273264
114149381  -10375496870665578
114283459  -10421153729044370
114503749  -10466930722956326
114553963  -10498378928172932
114686239  -10515560980242232
114890843  -10532807723597562
114903757  -10550023492601718
115135619  -10596041715307516
115392469  -10613395397221504
115476391  -10630753449502098
115581871  -10619273154200260
115768397  -10665648573641036
115970149  -10697633032481128
116207347  -10758798914560150
116295749  -10776315692577766
116342587  -10793818248331930
116394497  -10840381443052102
116844083  -10828762599061692
116942363  -10817168634822868
117022709  -10805599470507550
117311683  -10808758051167578
117473131  -10841405918264336
117536723  -10903488008189314
117911051  -10936294781177158
117986353  -10954279104801948
118062017  -11001888329379666
118470551  -11064706236961236
118592603  -11127544329426364
119102117  -11115756676535022
119365237  -11134148594981156
119449663  -11152544256066406
119463263  -11216118502926986
119834821  -11249731408485404
119860771  -11268154461637082
119874913  -11316798487537496
119927131  -11335145737813254
119946077  -11323239072122274
120029291  -11371827617473510
120211667  -11390202735029446
120495533  -11408682467187434
120604501  -11457608304194388
120627499  -11491250281457492
120895967  -11540281689668352
120923027  -11573990609049852
121135571  -11623075312838326
121264499  -11656886094149798
121483591  -11675451208152252
121664783  -11632585071025536
121680409  -11681954264663090
121705711  -11669848612575358
121928923  -11719327702061056
122103181  -11768880359288786
122321051  -11803093621885836
122372401  -11760004764636202
122539049  -11809801949537914
122664629  -11859623414915146
122679163  -11862905877486614
122960197  -11912868810999078
123000679  -11978303068043540
123084733  -11997094247456174
123134287  -12015871922684188
123490007  -12081617098960150
124154141  -12069263707243422
124164181  -12104177872537558
124208011  -12154796588980178
124506433  -12174010561587504
124614683  -12193240325209494
124624771  -12165036282613348
124781563  -12184320673514600
124865317  -12203608362961816
124888997  -12254506373026422
124919117  -12242090459781208
125483857  -12197824784482650
126027683  -12249729822647374
126190411  -12269526095207020
126412219  -12321645843294618
126464491  -12357591565682090
126616709  -12329002056554522
126711667  -12348904160227846
126802603  -12368812598514202
126958807  -12421127199017152
127028683  -12424853537137210
127115269  -12460975802970566
127285811  -12480938144873354
127355869  -12549554793572206
142872677  -15233025681318336
157742003  -18291777779294292
172229461  -21573647449178664
186565963  -24800157903019584
215798771  -29455691443461184
231845179  -33556042557312604
247209533  -39644815415461376
263913589  -44597603878830600
280844821  -51225817283761896
299315771  -59180962248977016
317793269  -67668668073994072
334789613  -76052786054692912
352893539  -83790820903293216
367783051  -92103205699122112
382434623  -101206592556934896
398359531  -110780154568799168
416328043  -121083424838904192
435794693  -130316249595170912
451767203  -137027139923301840
469657633  -147798184510150592
486802247  -158165375985578912
518727523  -173640785592807200
537111037  -183514423440614528
555647557  -196384115191569760
572364043  -211265537251139616
588489497  -223846855504078080
616669591  -241326237911159872
633063547  -256915768753854912
651220957  -273471820671620192
669214099  -293373125761532544
688357771  -310354043554497408
718456789  -327058655072148544
740808967  -346004268741250432
756861211  -364739103679507584
777730699  -385194214317060672
797069131  -405965404419908800
819703483  -426790528578850240
841544843  -450095700840054592
857733911  -468382502881159744
877413077  -485287112560973696
894328109  -506587339445403968
917178517  -529174628107798336
938504251  -560587690118034048
960615883  -587565043488857728
979915877  -609860343606826624
998596763  -635041595947073280
1021725163  -665605743948411264
1039418557  -694082057204771328
1060407053  -726140675500765696
1079244721  -754431371827889536
1117745693  -773250646931559552
1137584323  -799972228612545664
1156713451  -828124026996177920
1178773579  -861799753329818368
1196467757  -899492173603692672
1218818291  -941098231907743360
1240383637  -971060102720471936
1261916437  -1005820623247988992
1284253237  -1036837021653150336
1319586929  -1080320243231474048
1343239439  -1126313313653381888
1363496131  -1162834936675392512
1384184537  -1204218954312794112
1420750511  -1248122871509198336
1442211737  -1285035316600089344
1464141827  -1330666585736922112
1483765931  -1372083758402325760
1519280011  -1408597609700064768
1538494687  -1440169675772719104
1561622149  -1481930418681756160
1582389973  -1519845195502989056
1620389653  -1568961041805054208
1641181589  -1628322162106497024
1664366527  -1676276241069800448
1683855893  -1723124535695245824
1720610819  -1777272949696030464
1741139479  -1831652506593888512
1762100917  -1890010747366141184
1786447213  -1936000982062949632
1825450937  -1994082835544903424
1844822123  -2054757347846551040
1868512319  -2115638256308254720
1891375523  -2168948598085177856
1919866591  -2227679881659625472
1943210681  -2289143797218387968
1962576433  -2338036042851628032
1987304653  -2382358019394193408
2024205763  -2446833502677599744
2047672189  -2513871610920907776
2066698171  -2569618536733279232
2091687541  -2625954878638467584
2120067877  -2700676616693159424
2134851403  -2753134500723110400
2160772433  -2821533729773463040
2182011497  -2891589302000264704
2223461269  -2952463374524164608
2251138789  -3046036073326648320
2275263103  -3106918862947452928
2297431211  -3181181617414709760
2324689559  -3253821707247942656
2346403307  -3323234008416656384
2371151371  -3392407087037839872
2394073999  -3473500766518331904
2422201303  -3543138404708329472
2445351989  -3612776536109839872
2468874887  -3699361412910921216
2489421323  -3771251929452472832
2524692101  -3851254259276239360
2551762277  -3930423176645669888
2574373349  -3991849080868314624
2595476789  -4071604092190249472
2622946003  -4157980074756414976
2643207263  -4237480568130304000
2667548837  -4318675632580847616
2694558437  -4384227189897353728
2730368731  -4467222061697751552
2756090237  -4563676542004734976
2783015909  -4636563525261692928
2822658277  -4736145941563872256
2843288197  -4833740713033353216
2871233779  -4916457839686966272
2896267643  -5002250742846468096
2921962429  -5079358455830777856
2946680447  -5159602837542307840
2974315483  -5247208433046721536
3023088781  -5334786422829803520
3049315547  -5428446523873627136
3073224653  -5517360745480239104
3093645109  -5630247065769044992
3122846003  -5741500941985219584
3147295121  -5846569316131427328
3167286667  -5922011549966137344
3188650603  -6026099235313997824
3225808549  -6122576330190183424
3247268669  -6239258159469715456
3274792309  -6358909222646000640
3324184069  -6473112828723205120
3353287739  -6604955871516166144
3380038093  -6718891612758366208
3428259229  -6850499682876493824
3451610683  -6964282225953631232
3479283559  -7095680809165703168
3527464687  -7201638246798156800
3553868609  -7310352430087021568
3578930093  -7436284476464430080
3622445569  -7561782842812086272
3649763291  -7673541342781233152
3677524703  -7817749720240964608
3726944699  -7923804851477955584
3748934851  -8052560614010374144
3769960723  -8203468198812413952
3795348043  -8360258561412606976
3821580449  -8493485744965568512
3846819043  -8608487194527401984
3871765837  -8762160607148762112
3897487189  -8901156945120015360
3922292981  -9029147891942691840
3956216491  -9138743613738835968
3981327283  -9262784354363222016
4027037291  -9396730347758649344
4053308263  -9548876906886246400
4075711117  -9680543971150688256
4126093331  -9828091893022498816
4153215763  -9981348447594950656
4175238563  -10111576117754327040
4198497397  -10225365335499640832
4226041243  -10375194428115580928
4251498637  -10486495080411817984
4274706091  -10623956429706760192
4326171547  -10763401433375197184
4348354051  -10892055503245078528
4369730887  -11096357335028856832
4392037781  -11258135447187128320
4425596041  -11410717321175140352
4449225643  -11537465021683988480
4480647499  -11638426343758987264
4519101131  -11799063691952220160
4542778873  -12001953964244238336
4569778033  -12127225742160619520
4594879403  -12265789684697866240
4624813763  -12430028991457675264
4653899423  -12578392613496014848
4679538517  -12759117954999285760
4719660247  -12871582949722472448
4743095803  -13055966766539384832
4771657277  -13226902805430624256
4798461347  -13385362785445810176
4827883349  -13555282611300620288
4855734979  -13702601372259422208
4879507733  -13848616512016402432
4927260551  -13988755755282999296
4953854891  -14157591563782617088
4975072489  -14315948071095519232
4998701707  -14461603276311681024
5026433563  -14647417182286182400
5056373867  -14792329901449242624
5080722859  -14983923949917573120
5125372771  -15145450282863769600
5151797591  -15286726090061207552
5182572709  -15460546949460979712
5228257589  -15625685426196211712
5255552501  -15807325991018704896
5281034179  -16012029121024913408
5327184589  -16230065376798455808
5353484641  -16452941966567913472
5383571251  -16638269010630232064
5427365777  -16830163247720386560
5454813941  -17009684242415179776
5480336429  -17196816033759057920
5530378993  -17352399653428414464
5558330539  -17570425053736546304
5585621563  -17771118800524201984
5624409163  -17990786350179854336
5649870043  -18191471723104137216
5678278043  -18377439937251391488
5725015271  -18609302505229725696
5753880521  -18840635998202466304
5783754817  -19054301745451864064
5827088251  -19264838778454093824
5856603461  -19498765966616195072
5878273211  -19737722967012630528
5923602037  -19945047625954283520
5950220849  -20131540271070629888
5977804379  -20363313988901617664
6028707037  -20610621858701942784
6056639651  -20844921513793916928
6083789981  -21063119596643946496
6125321471  -21269722048685805568
6153609347  -21515298865681653760
6183077291  -21700091426850230272
6227140483  -21895211970074697728
6259962197  -22097865045661601792
6286999877  -22329209045679005696
6326215157  -22530092342344474624
6355030531  -22797490192937828352
6383613349  -23059439047992721408
6429189817  -23339463068727791616
6453701581  -23501481241329283072
6480185461  -23677459913717207040
6524794117  -23913606369741254656
6556340251  -24142112487022854144
6584077651  -24382164388959371264
6630719677  -24592134908899676160
6662224157  -24804831823563931648
6688184123  -25072665470628114432
6726274837  -25201759844344119296
6758304103  -25429435024365617152
6785117509  -25595674586327023616
6827971573  -25799948875530227712
6860467051  -26082755325675048960
6891694253  -26330638710419812352
6932367329  -26560573760573739008
6957737771  -26793284166720839680
6987204911  -27069080567432527872
7029466273  -27329095891763707904
7059875113  -27616277173552414720
7089859643  -27887831481882128384
7125276611  -28123491429230370816
7152957419  -28363845733274124288
7185069557  -28670118383150448640
7228031477  -28884974434093604864
7257975643  -29151292844124237824
7285676381  -29453187596375969792
7333081309  -29730660681176469504
7364662673  -29966018363639951360
7392644047  -30234422630203269120
7424735147  -30466403445876981760
7454983927  -30691236094504374272
7480304701  -30915089258014642176
7528833563  -31212003840058941440
7557952459  -31576781692830019584
7582578277  -31877335566081204224
7627888693  -32172574501490053120
7662005909  -32540909511215394816
7694566739  -32765855638011654144
7727078347  -33117595245443559424
7760552363  -33355158643715371008
7791128549  -33596039466912448512
7827661619  -33933752299133034496
7856706581  -34221903684575784960
7883776763  -34472418932352434176
7932452851  -34764133155030958080
7964281511  -34997028540273565696
7991545733  -35293803240447258624
8030126519  -35629502810130354176
8061348203  -35937772897720033280
8088601013  -36203184882034081792
8127653021  -36488130114726453248
8157158137  -36831482791454863360
8182085927  -37135771737313214464
8225267669  -37375373684775165952
8255822063  -37708035162773577728
8282222243  -38043944372766924800
8327880163  -38403172491136892928
8354952233  -38594468043528265728
8385154003  -38924067914220134400
8427870589  -39302347527085899776
8454535399  -39616727976061476864
8483591111  -39899209412471275520
8526517877  -40217176447160573952
8559955097  -40512624032420683776
8591738063  -40840303384066514944
8633752363  -41106256765774553088
8658497611  -41444439255270801408
8686961317  -41666459223382065152
8726636203  -41959785414802210816
8759812279  -42300264242974638080
8791670971  -42695360888175230976
8827859197  -43028920982818750464
8852584031  -43341446297352167424
8887777013  -43645303379302064128
8930509877  -44084865105053188096
8956623373  -44416486858520936448
8984534543  -44781023286718291968
9028336483  -45173233622912786432
9060117181  -45514095323451006976
9091339249  -45752644880069689344
9130398253  -46188013851073003520
9164875513  -46467507348773920768
9190230149  -46770921451305967616
9228669497  -47027127953908809728
9258059227  -47516119899029381120
9286082219  -47882064930170847232
9328507883  -48216789530207764480
9354664799  -48599264539247083520
9383414441  -48877776039584890880
9425486713  -49205898842448822272
9458266843  -49580040469011267584
9484213913  -49865158704546152448
9526192363  -50341565219137396736
9555933743  -50682458444652609536
9586299029  -51078126112939843584
9630276011  -51454752040555839488
9663160069  -51838105273390653440
9697834147  -52171387156320845824
9730732951  -52533269669096710144
9763446757  -52992317178294648832
9796304443  -53353917826012438528
9831885751  -53728371892673740800
9864324149  -54134662090824900608
9898135883  -54420131714609340416
9927189721  -54804598910921072640
9956988229  -55111397501521813504
9981968911  -55503198854892732416


==> data/prime_x2_r5_p7.dat <==
19047851  -1451282510872804
64921931  -9155355504973924
67445803  -12168818793069030
74129723  -15995633884872684
84602123  -18522522480783848
106974317  -23064438399064200
111061427  -25055793156602024
117138251  -27069332704778896
122882843  -29095026772168788
138437407  -33851490357705368
161759189  -42667734518794752
169624549  -43907504579470760
177858971  -52696855598426408
185220011  -58734638048493128
214371643  -70137395952766736
232113701  -75855703116703328
238055563  -84727826715778896
271522949  -88212359879753024
288935749  -105539042794026800
305064469  -109568523678950656
312965659  -118343475462805984
328348261  -132566513942082832
350814923  -137504588135861488
368531327  -154411120126930752
369762859  -170110606825190144
375559183  -179842279632178336
377199611  -178451067295377344
381568169  -182477405434400480
387911191  -202129062506151936
403781071  -195391427089280192
405397247  -210294533038036192
417607237  -214622566655270944
421555931  -213503985937271136
423656491  -223061353030271936
424525483  -237284958454136544
434451559  -251665727065691712
445425371  -260950742101523360
449036683  -275308242854603552
461198411  -279156953258789344
462453301  -277524605817464512
462886181  -281207596727319776
477089029  -301609075566212480
479705957  -316001218476885312
483147611  -319429900512183744
505619747  -323693739547750464
509353087  -327936943785252864
537450731  -339397005933594368
539981581  -350549991715348224
546427241  -373863535732062720
550609237  -390639907566999296
554986381  -389019711008734208
561524443  -393665858877276224
562599511  -392210242856524608
582114997  -391222235946816960
583797509  -402699260648580544
597907643  -421043455962556992
610503989  -446351037488206208
627316091  -472579940120092288
628138123  -491319771749647616
633548287  -503200280485185216
633869189  -521297990560084992
636217523  -539004328555712960
640871963  -556525966068128576
647011763  -567453258229268800
674188147  -572708736027442944
682081669  -578129373456900608
683867537  -583461018872840832
690119371  -602896283079383552
700673489  -601273776631674112
713658971  -621787529930580480
716548643  -634724689697127552
773361559  -642522627366303872
780287477  -675422902797109632
793504093  -683313099937898880
812915029  -709446570305344000
812966293  -726200465178464256
815665063  -759971205565678592
817224739  -767352504828519168
817615993  -791487076261544192
821234971  -815314831687943424
829173439  -839201245713676800
830078779  -862578341709662720
834629869  -885757254133736960
834923701  -916706428875688832
836453557  -938846567501525632
838095989  -960599741683037568
839095883  -990022842403206784
845486171  -986895842663991296
845767771  -991881802239953408
849378349  -1004909012651174912
853907203  -1009891496277761536
861593077  -1031190181332756736
867234187  -1044363248257185664
871767947  -1057507661150723968
876140857  -1086777201628331904
876405349  -1083457505108826496
877231493  -1088154543041952128
881104681  -1108738495006018304
887019869  -1121381669238304384
895105241  -1126192120395234688
906032873  -1147552418884653440
932251883  -1178904531118972928
941913899  -1210526904269729536
947637107  -1233426302750340864
948937643  -1264559511786166016
961321211  -1287502854909636352
967626193  -1292971060926923264
971076383  -1315924637830205952
989437663  -1321814996913651968
995933483  -1336849865193359872
1005664229  -1361251597632704768
1012090109  -1358243336838981120
1015566731  -1382732361649752064
1021142699  -1416337008114272000
1026478709  -1449832275001552640
1036416347  -1465113691018663936
1081431269  -1492574038602126848
1083199589  -1519698711143117824
1104682141  -1547947381894666240
1106064389  -1575827101466008832
1113662393  -1603803536183892480
1115789957  -1631476858941141248
1120392223  -1648829373909722624
1120490731  -1686157341791778048
1136078639  -1713969672625190656
1142238709  -1741786080567466240
1142431793  -1758901553987971328
1147971131  -1776046957103910912
1159054411  -1803935186201044992
1159360597  -1831416207657227776
1166306789  -1869354691799824896
1168181243  -1896545865846705664
1192519243  -1914363614485270784
1200888089  -1943126041311561984
1207689157  -1971947718040672256
1210562237  -2000549894515386368
1221794659  -2018636001608578816
1227747013  -2047699877768818688
1241564627  -2044058027734637824
1259048597  -2074749138096752128
1260839627  -2071309190769920512
1267976069  -2102011613695673344
1280131849  -2133151044392183552
1285751449  -2164258517378504448
1290343771  -2206745943029635328
1300968677  -2226409042704811520
1305860837  -2211263402958520320
1307376683  -2219420187955450112
1322240651  -2251459524657948160
1335130523  -2272101264762487040
1347430571  -2305148783371090176
1349175329  -2313934305432888832
1354221251  -2346756047140125184
1364175431  -2379854374276723200
1366102651  -2388580945450024448
1375463051  -2421779749765504512
1381536251  -2454982233214822912
1386947557  -2451619203421490176
1391725003  -2484927220606898688
1392381433  -2481513463321625088
1393698571  -2478164905827747840
1394497157  -2522886799028844544
1396464191  -2567228359671160832
1396745963  -2599157437603819520
1396826677  -2618879964022806016
1398817403  -2650252738382564352
1416149321  -2670409528560550912
1416957931  -2678416254917021696
1420106603  -2698367095371078144
1427947909  -2706482997525571584
1432884799  -2738682719112095232
1434728699  -2734727857022689280
1438005131  -2778684885501815808
1447121519  -2810857057211641344
1448075429  -2842724672840684544
1450769611  -2850490242474556928
1453319963  -2882117730705871360
1460826739  -2901892598983547392
1461525433  -2909547462579234816
1467027589  -2893383310009350144
1475194157  -2925490535939617792
1485104443  -2933653062737953280
1501544503  -2942263001132712960
1507588541  -2975681641538611712
1509893549  -2984243130279611904
1514558443  -3005196994266214912
1521544357  -3051027417567426048
1525384151  -3084304863391471616
1530534917  -3080380166400808448
1533446401  -3088919827259118592
1541840171  -3122533254611883520
1556076757  -3169326697912749568
1566529891  -3203765749206392832
1572484273  -3250981049180388864
1590673823  -3260260563914616832
1603778483  -3282995541994651136
1608017717  -3292581564402657280
1630202689  -3329640461698054656
1642830811  -3353595430336319488
1644222709  -3390896819520463872
1646949637  -3441500395214750720
1685160109  -3452579745663835136
1689464389  -3505874671096504320
1691907691  -3544817474372794880
1711496197  -3556103430423127552
1721409629  -3553225506541529600
1724140043  -3607863520709832192
1729549691  -3619280928145248768
1739402479  -3630916148431169536
1756295179  -3672379838310614016
1757666039  -3713541827790733312
1771410437  -3696025121055870976
1783256047  -3678672890440585216
1787019623  -3721173281288752128
1792097243  -3748678696655337472
1802137033  -3791466256128415744
1804718051  -3849040311252368384
1809252719  -3876430888740323840
1827859447  -3904498375430831104
1833983237  -3947905101244272640
1834906987  -4006215115513334784
1838904869  -4064330613128858112
1845059003  -4076636240196005376
1853048027  -4089095783680564224
1853996981  -4132029665629665792
1866652357  -4144581667302929408
1867985851  -4187810314399149056
1869312007  -4200094719858050560
1874027083  -4197089841202851840
1886206123  -4240715946909669376
1886783953  -4284002088876264960
1892881451  -4311868461607917056
1925055131  -4293362588382132224
1932115051  -4290968169501442560
1936538371  -4288666946917841920
1937864377  -4318231726934871552
1940084423  -4363537543586914304
1951216219  -4393193832058675200
1973576809  -4374812267907802112
1981102603  -4421996675518409216
1995474827  -4436693119065558528
1996470149  -4434830308886973952
1998525323  -4449453257958815744
2004912251  -4431217793786853376
2013105389  -4462754782063897088
2032855843  -4511808671216796160
2045681767  -4561312504804359680
2050927003  -4559881009106094080
2061935221  -4575717445660690432
2069197253  -4625919812227211264
2081639773  -4693809058882392064
2083484603  -4744086135489018880
2101604837  -4795164734019130368
2104832507  -4776286132704094208
2109330781  -4740107456326140928
2111412467  -4791248639790538752
2122496533  -4842722248703370240
2122987109  -4858890567622970368
2136322469  -4892993774213858304
2140302811  -4962268723597160448
2143148437  -5013648310449516544
2156873723  -5065536740668684288
2160092939  -5117241947055764480
2166804667  -5097858454832068608
2188453321  -5096694188731553792
2201985173  -5150447048204170240
2207267429  -5204146190392532992
2210409869  -5221189762734147584
2213080381  -5201780135363388416
2227200091  -5256001990348715008
2242515643  -5310834107123807232
2245585429  -5365465657008456704
2247040933  -5438287998092262400
2248192619  -5473780049764839424
2261591947  -5509673192871897088
2272860683  -5527144635537775616
2272927141  -5581793178922758144
2273966677  -5636116576813056000
2274344789  -5690075215881847808
2281985851  -5688351588054284288
2295706717  -5743129971448808448
2298601883  -5797708526394467328
2303594357  -5833475071830552576
2319237509  -5869753638019380224
2320246961  -5886937281114257408
2323329851  -5960721794056999936
2323359989  -5939952728572480512
2330627851  -5975909415416223744
2331371311  -6049267725220213760
2334735649  -6084797738761296896
2343706811  -6082763937651903488
2359794491  -6081003205124856832
2361442283  -6136377387441019904
2389906709  -6173787539977511936
2391369329  -6152859446621656064
2423839897  -6211464649116703744
2437410629  -6270563698437687296
2439622511  -6329410907452029952
2450208197  -6388556960720029696
2475185753  -6448949031009018880
2475913717  -6529353664361625600
2494701641  -6590164232063846400
2506847003  -6672115536519907328
2515515643  -6691798175874629632
2528291159  -6711774287984401408
2532164267  -6731747939821522944
2532723301  -6751609916039877632
2540238319  -6771590472918423552
2562685679  -6813436696850905088
2575216411  -6877028701873756160
2581724443  -6940643414724112384
2595874997  -6939995733907849216
2598086971  -7004085918897024000
2603451619  -7046537495580222464
2606089391  -7131972327560646656
2613507557  -7195863829694899200
2623120967  -7216575701572927488
2625632291  -7237240211489628160
2625901163  -7301015093809031168
2631464971  -7321478220975878144
2640943517  -7385580564960181248
2643262541  -7471135234954929152
2650560443  -7469755468475181056
2650612037  -7533438250000742400
2669342399  -7597955533454267392
2690000597  -7685632099484474368
2713253077  -7752180530493389824
2719394731  -7818730074034453504
2725020469  -7885247448356160512
2725350731  -7883860445806481408
2730028843  -7972626086206038016
2734987819  -8061265139712622592
2735844011  -8059534140651998208
2744313083  -8035403798913518592
2745150491  -8078902753706948608
2750515057  -8099890144789867520
2757745387  -8120989340915237888
2760377923  -8142049646284043264
2762110651  -8185547333891179520
2778858143  -8252319872072880128
2789224091  -8342192409542091776
2790585227  -8408880337106596864
2802995243  -8384364650992583680
2806377967  -8359991497937372160
2809626731  -8381521971088566272
2809759717  -8448566701429651456
2811326471  -8469772886881123328
2816015701  -8491008852311226368
2823142171  -8580864582214039552
2838391729  -8602384784020601856
2844355573  -8623975474810606592
2849427127  -8668673569644242944
2855396009  -8759602063330990080
2860909687  -8804220172506640384
2890378277  -8873552358884408320
2894706979  -8942776408373736448
2908711381  -8965124944473299968
2931799613  -9012111598014884864
2937656411  -9083162264194112512
2960334037  -9155304342467137536
2984608037  -9179294552790081536
2999989283  -9253384188811268096
3010165237  -9252854465850474496
3024306469  -9327944751586437120
3024540523  -9352513918706851840
3037362073  -9377373543860652032
3037823567  -9452403828746270720
3049875209  -9527823805195032576
3056182427  -9603252478103486464
3060801323  -9653258590910328832
3062581019  -9703083251025981440
3070448389  -9753029156073058304
3072443093  -9726881624823531520
3076295309  -9751481368223338496
3087422957  -9827154010072455168
3092990939  -9928233293938436096
3097290923  -9901898457614991360
3102577739  -9926634115804043264
3105154331  -9976764237551220736
3111738137  -10077916361047930880
3111957071  -10127719285127176192
3112115551  -10177269207439220736
3124749349  -10227177578913863680
3128569237  -10251523186628685824
3137330123  -10327159129527656448
3138853163  -10325929181468971008
3142999477  -10401349991981166592
3147336869  -10425602849563516928
3153983941  -10501090911133646848
3162899237  -10499816143626676224
3163474709  -10575341649494460416
3171309137  -10650988243678603264
3181982077  -10701176644623562752
3198155777  -10725936096662378496
3204444629  -10698781828063234048
3205869211  -10749625288583561216
3243579173  -10828551228426117120
3266366011  -10881764518689990656
3271617469  -10934969225636626432
3278047691  -10961359785894887424
3281002883  -11041406069902673920
3301201061  -11122376984605876224
3321778357  -11204298743483117568
3329861069  -11286347258859069440
3333639761  -11313359507879763968
3336393883  -11395164278968924160
3338355863  -11504078124328048640
3348266617  -11530837194310170624
3355280891  -11557695342282565632
3358254203  -11667040857203425280
3360483323  -11638653896480303104
3371745151  -11637998584506544128
3377318011  -11720291827134132224
3381480007  -11747220624835454976
3383461637  -11829254431995375616
3386634551  -11883529976019617792
3391803797  -11992973944870215680
3392373827  -12074408937175449600
3395273471  -12100617421539596288
3397382389  -12181732209555810304
3406034987  -12180352974693844992
3416216731  -12262110780471009280
3438075463  -12289010579520876544
3440045429  -12371667748470910976
3443640877  -12398363412543899648
3459121451  -12425435429006323712
3471293717  -12509215487202410496
3471585757  -12592622999318343680
3472670197  -12619490723315884032
3486821237  -12731514260456941568
3497620283  -12843892970340487168
3505702283  -12899508601175564288
3507919901  -13011813454658205696
3527623877  -12981832317665906688
3528433471  -13066470337710563328
3548875621  -13152047407333502976
3548996629  -13237240681665953792
3553300837  -13235845033621567488
3553534291  -13291988479722518528
3564303341  -13319526043662530560
3564788371  -13404585768098822144
3574157003  -13432062263112599552
3578795243  -13459564494533652480
3588994051  -13516283121560242176
3592938709  -13601947281436563456
3598783037  -13687604254773243904
3607342363  -13715206567061870592
3610146523  -13742776007392217088
3612002837  -13828396234498211840
3621863081  -13914269951110535168
3629099303  -13941823063196919808
3653713981  -13940512892382224384
3659694763  -14028002848543232000
3660241841  -14115142669005535232
3664231789  -14172647374811136000
3668886629  -14259643578782648320
3687471061  -14317701970245130240
3697320763  -14435678394158469120
3703081771  -14523729766743853056
3721549451  -14612590617826916352
3756836207  -14642124340071225344
3762633997  -14733006448386050048
3763345429  -14854131367698122752
3763493803  -14913695000129071104
3767083631  -15003694959982110720
3779681531  -15124781370752350208
3785805509  -15153774658403735552
3796226971  -15152188257884385280
3811270283  -15181824449957464064
3827833189  -15211872938033342464
3831622573  -15241917078470311936
3856710607  -15241138052257761280
3863388923  -15272026868089602048
3868843003  -15302963293185878016
3875134603  -15397202681548584960
3875598757  -15491076337471885312
3880071989  -15521723802759460864
3903173371  -15489251577230673920
3908951869  -15616412896632682496
3909665323  -15711257727580270592
3912910229  -15837750606111420416
3922161403  -15900639194508593152
3925939441  -16027273487008569344
3931803971  -16058039791648516096
3939795413  -16120942727519113216
3964469477  -16217130238236684288
3988397123  -16314485712989831168
3989639659  -16248437126265126912
4006212443  -16280852339252101120
4010544859  -16346102457331492864
4012968923  -16345609213175957504
4021406603  -16443863755967485952
4034769371  -16575614173066536960
4035973517  -16575034148890136576
4037490319  -16574481207328780288
4049825581  -16607198330848366592
4053207163  -16606838753333972992
4073670197  -16606814556788975616
4082217959  -16673721762876264448
4096944629  -16741084051109064704
4097498149  -16841716546664204288
4097751803  -16941964679750447104
4101554357  -16975172496066752512
4109431877  -17008505210763855872
4115302883  -17008361077314478080
4115732183  -17142131622637787136
4123191211  -17208916604225095680
4126743883  -17342659042758883328
4128055829  -17442503287683450880
4130675803  -17441758149059540992
4133988863  -17541401392755378176
4147568101  -17574337410161842176
4150541803  -17607241225184724992
4153730443  -17640120042229520384
4159508959  -17773843253603846144
4166990917  -17806699422888955904
4170833419  -17906847790806364160
4177204309  -18007020176068345856
4183548427  -18039769953921986560
4186597861  -18072491941124943872
4187859853  -18105128886145314816
4191121829  -18070444731191013376
4192834549  -18136733717681782784
4206406651  -18203422337954777088
4206689323  -18303577610150995968
4247563211  -18440279869746153472
4256253269  -18439663953275807744
4257873611  -18542084950994984960
4276635611  -18679903430759391232
4292031631  -18644658329946636288
4301650609  -18748937300789751808
4313901563  -18713694937442402304
4315739579  -18748474527104786432
4326030521  -18748410979429728256
4334346971  -18888942581944971264
4359381589  -18995524463982481408
4365716129  -19031136065796333568
4371457313  -18995762206937976832
4372751003  -19102419058756177920
4374676469  -19102484568292597760
4387358741  -19209495995872305152
4388725163  -19316201047956303872
4394316197  -19351751376925872128
4414425731  -19387822255036354560
4425358789  -19424115426720251904
4437394763  -19532792667936514048
4442306201  -19641391470250655744
4444701083  -19677649397192613888
4451692459  -19786196962950131712
4456820143  -19858567036401405952
4458200093  -19966813180213563392
4462857403  -20002804809233149952
4472897083  -20038990725726793728
4487805317  -20039173768754892800
4489501463  -20003067149351731200
4513058603  -20113620610983202816
4520904203  -20224286102257577984
4521349123  -20261312822117519360
4536592877  -20298701081582952448
4538725237  -20446382211588882432
4543551637  -20557129205707874304
4554728237  -20668205839241666560
4561263269  -20779311140480163840
4562303189  -20816279065367109632
4565094229  -20926976520611766272
4567891291  -20926868136028344320
4580512789  -20889960079351046144
4584556997  -20853181980619792384
4593262523  -21001929117782118400
4594100113  -20965083628101795840
4600094491  -21039545141850103808
4602673157  -21076834748910395392
4617202949  -21188872126816342016
4626329509  -21338394341977325568
4630210379  -21450423904191623168
4633246757  -21524990749034610688
4637425979  -21636772184205807616
4640779739  -21711121211149635584
4649813029  -21785648261931716608
4653692753  -21897444428647866368
4664883029  -21822300576491413504
4665421331  -21934400789904658432
4678248083  -21934317778474446848
4681058491  -21971801167881728000
4689988579  -22084642484662448128
4704861851  -22198052480674934784
4714053451  -22235951198557548544
4724468597  -22349975795322175488
4725935749  -22387868769196589056
4726223797  -22463502168126742528
4743805393  -22387415549218480128
4752180637  -22349598968898854912
4766383847  -22426842891262984192
4774348939  -22580959382955560960
4788047483  -22620068354410971136
4793330603  -22620665585812389888
4804203323  -22776077951403360256
4804834871  -22815203032212307968
4809834739  -22931601759814565888
4813301131  -22970608649473826816
4820237603  -23048368155295211520
4828430851  -23126263280367255552
4834560931  -23242955907733487616
4862307269  -23321901503804309504
4868974283  -23440092810862587904
4871556847  -23558060090802102272
4887949907  -23637332088807411712
4889754827  -23716430402484555776
4894745087  -23677487167012495360
4895467261  -23756535219378978816
4900937339  -23796276362394083328
4904140861  -23953885368211492864
4905192011  -23954059957602304000
4909206571  -24111303419859869696
4919068837  -24268823562454769664
4922086493  -24308085002920177664
4931945839  -24229264622431117312
4933436117  -24308208167963688960
4937282083  -24387080631507107840
4943692987  -24426585663874719744
4960551709  -24506126137480376320
4970184731  -24466727220860633088
4977433397  -24427454785514147840
4987083509  -24547737722881847296
4990636877  -24667862663728898048
5010783149  -24748782760590204928
5027208229  -24830233613816020992
5029814707  -24911550292711628800
5030165557  -25073078555607392256
5030706749  -25113622908358602752
5034764549  -25154168209815613440
5037240979  -25234812548156968960
5050883749  -25275551949015842816
5051249803  -25396663851760660480
5056275733  -25396930403628949504
5056633843  -25437405499919384576
5057249507  -25558073764918267904
5073327403  -25679384940446801920
5074565291  -25679497347257720832
5078720089  -25679675316625149952
5082197251  -25800791136087961600
5087109473  -25800912462652133376
5098596949  -25841644141087670272
5100467371  -25922704169141735424
5114262331  -26085271133145280512
5114325121  -26247339764853194752
5127999589  -26206772006329466880
5132742619  -26247641329754570752
5136497099  -26247850823003078656
5143566709  -26207469514044612608
5143694167  -26248495182021902336
5143879529  -26289400853855809536
5146883509  -26330275921017491456
5151068971  -26411728915988406272
5162408551  -26412093394051690496
5163264721  -26493748598843334656
5185288837  -26576195954049585152
5192759269  -26617766321371045888
5201021179  -26741567108770525184
5215313027  -26824683628164489216
5241408629  -26742539833846308864
5247227303  -26910099398820470784
5259221621  -27036385294501249024
5264766203  -27162642323709837312
5271010181  -27288915332716023808
5277893923  -27247940985369604096
5279432731  -27332452662877990912
5279984923  -27500205284543647744
5280274897  -27500774937313968128
5300585051  -27585532893599551488
5302966069  -27586331576513658880
5316459931  -27671462390527455232
5318812277  -27672381115115032576
5335945333  -27673567957075935232
5341224041  -27759364186426146816
5353646789  -27845496194765918208
5358600451  -27804365476605259776
5360525083  -27932885463604199424
5367805061  -27976617093769428992
5371639993  -28062774346047995904
5373356789  -28191157721057570816
5373939359  -28234511519807365120
5374912069  -28362365410697736192
5380120891  -28363218240216850432
5400485989  -28492120105077182464
5413125427  -28621443118850736128
5414469461  -28622454816704086016
5436473111  -28709727003976142848
5439511963  -28839833585367298048
5449088789  -29013200265898692608
5451362923  -29100231919862341632
5459714009  -29187407063302156288
5459954509  -29102272127799050240
5476738369  -29276437896797007872
5478915557  -29320697743508770816
5485251491  -29321800166175449088
5500068443  -29366534320535842816
5505849919  -29498183316240240640
5506303877  -29672859608962826240
5507346331  -29803789030147620864
5509269617  -29847869364520591360
5516370469  -29935395233593593856
5516395253  -29936099673641566208
5521447829  -29936881330537484288
5536012357  -29894417669075730432
5537250091  -29938933050763382784
5554005371  -29940217410891149312
5577301307  -29985799843556737024
5582162107  -30163256640595632128
5590885291  -30164798530309042176
5594543099  -30298456549178191872
5603272019  -30432288252445683712
5614742293  -30522251372779433984
5638864201  -30657636395939794944
5641666759  -30748304333090672640
5646734459  -30794425723827855360
5661105547  -30885569269600514048
5668896293  -31021585942934155264
5673438763  -31112743295158910976
5683735819  -31069531151693414400
5686374943  -31116133355345375232
5695960357  -31252781172795121664
5711356337  -31254671643106869248
5712724763  -31301654760223551488
5717214317  -31348649828268785664
5726972897  -31486176308191133696
5743599019  -31533620163863658496
5745300949  -31671670042729672704
5751253451  -31764343676104417280
5755549301  -31811587993688498176
5772581797  -31676899909967839232
5779916437  -31770541169730326528
5799918281  -31956659476908576768
5815320949  -32143489353233485824
5820511771  -32284128727045951488
5827960813  -32424857504524767232
5833972763  -32611765691081900032
5838563483  -32752339577923362816
5838713317  -32892542491610144768
5843843419  -32986541106780090368
5846487083  -33172668657322127360
5852199077  -33312588155287134208
5863530203  -33406572504101662720
5865864931  -33592910252004319232
5867133677  -33547819097303642112
5873769071  -33595345246233358336
5876285797  -33781500973936021504
5889818917  -33921846383730495488
5890130803  -33969196764730720256
5915860331  -34157220525417074688
5921219371  -34298480358749437952
5940480859  -34440579788251873280
5946322483  -34582670657440546816
5947823051  -34630642179237060608
5970786373  -34631992706035425280
5977412333  -34822489132341596160
6011103401  -34824220803365605376
6027432337  -34874135922561990656
6033167711  -35067971795055669248
6034647727  -35213498006846312448
6039480283  -35358948454084337664
6051989051  -35552877468405907456
6053884703  -35650381639471763456
6057627083  -35795838448198606848
6068132971  -35941581079004815360
6085329407  -36136378192424517632
6092602843  -36282848674064289792
6100180811  -36429418954055831552
6122204603  -36577008210037526528
6168747037  -36628345705885519872
6173105371  -36729115283133931520
6192899189  -36830574979781877760
6193430099  -36882174692333772800
6195717611  -36983309802738728960
6198228349  -37034732718261248000
6198392357  -37185049133888831488
6200331659  -37335102417791672320
6228511669  -37486570705742422016
6230822069  -37637797925147303936
6232243211  -37788728212120485888
6236186839  -37889728661109760000
6242572411  -38040609879223836672
6253952597  -38241783577242214400
6259874581  -38242987972896047104
6264850219  -38244268686645870592
6277097429  -38245741566348812288
6279924923  -38347478071493918720
6280277077  -38549079496300978176
6300078437  -38550526782506369024
6345076051  -38654614685666385920
6352022123  -38758773902439555072
6355414229  -38811834263729848320
6358075931  -38864846148755062784
6371637749  -38867028669480157184
6373142981  -39022501345147576320
6379689317  -39126871704443035648
6380587909  -38975616151327105024
6384357797  -38926774527077326848
6387444881  -39031244591903809536
6390349129  -39237684048604626944
6390710603  -39392649147227078656
6398930971  -39496696907286478848
6402772267  -39702775072427245568
6404269483  -39908459852255600640
6406804571  -40011854851734732800
6424530263  -40167049022391156736
6424993301  -40117275727443951616
6429003307  -40221086339865747456
6435155501  -40376121962793230336
6440939861  -40479925662689853440
6442247723  -40532361156877656064
6446573291  -40687165181050142720
6453291707  -40688343297501044736
6454554149  -40689538538244136960
6466334417  -40844832261718573056
6469940203  -40794777320221376512
6479236369  -40950379815180083200
6483531403  -40900318226163974144
6494539657  -41107882217074302976
6501516523  -41263944395340513280
6520653527  -41420840552808693760
6522283051  -41577458392512634880
6526401109  -41785711246443700224
6526991557  -41941804406509420544
6540744481  -42098390526577811456
6541293491  -42099226035063070720
6544304587  -42151894256368746496
6550916363  -42308302621735550976
6575064049  -42257267274785325056
6580897669  -42415069189537873920
6585470891  -42520592909608976384
6590956357  -42469486427746467840
6592052449  -42522836757341888512
6608219083  -42681291674654072832
6621500269  -42630176355283230720
6631873483  -42684402809151356928
6647516389  -42844586194765381632
6657251831  -42793459003602182144
6665658523  -42901324976942022656
6678627953  -43062652310705627136
6679374469  -43117545811637321728
6680762057  -43331376408430215168
6699955349  -43492973360157310976
6706131077  -43654579761493172224
6734130737  -43495583769389613056
6734181637  -43604983323988828160
6738600221  -43821557918284357632
6753685483  -43931245707071586304
6760373797  -44094825647935643648
6766058447  -44204524253908262912
6770367323  -44152580042094034944
6774362411  -44316213098737442816
6790676219  -44318319863582171136
6797614757  -44374639316633214976
6808172197  -44322739153689780224
6809709331  -44487652501279899648
6814835737  -44706698333380468736
6816723943  -44654592624367206400
6819030629  -44710871745221820416
6837537209  -44821970435347587072
6872822777  -44989358125546012672
6877951163  -45101805084335218688
6879280033  -45323729376082411520
6885671083  -45381022435284312064
6899024123  -45548658404028432384
6909347717  -45496061800790523904
6916392757  -45609110710255869952
6926074327  -45832893448971755520
6928582147  -46001119120803676160
6933434149  -45892988513655029760
6933825163  -46005894145870307328
6942408229  -46118950570077175808
6943602223  -46121349952965115904
6944887909  -46068579529677971456
6953867461  -46071194036118519808
6958467569  -46294972758159622144
6959273831  -46407857027266076672
6966072521  -46465538662469263360
6966319757  -46523096891423825920
6976870541  -46580858650742374400
6982817669  -46749369560780120064
6991653061  -46862635170774892544
6991813831  -46920288948944715776
6994223669  -46867211699002474496
7001917739  -47035844689280311296
7006552099  -47148981791152463872
7013373173  -47151279898787864576
7015492837  -47209031024455892992
7016532779  -47377442608179937280
7023346741  -47435057615236620288
7026632731  -47548060583804346368
7030119997  -47605568558872330240
7031302547  -47773711104752418816
7033582651  -47830946964609409024
7033776559  -47888061018686799872
7035795397  -48000359221350473728
7041507163  -47891570835232374784
7054411291  -48059908590037630976
7059575051  -48117322707069181952
7073899993  -48230659218875662336
7074388549  -48454859227191123968
7079920723  -48401139871063416832
7090880597  -48570266350235713536
7090973723  -48516538179494297600
7094913157  -48685416226612518912
7102186823  -48854377390463033344
7102751297  -48911757516795568128
7112537891  -49080745428124696576
7126813691  -49138503625423192064
7157534011  -49140802295195934720
7168471307  -49312489585230979072
7170113017  -49540274797728276480
7172753633  -49767768443512332288
7178184269  -49995190630115270656
7193779597  -50223340503143628800
7207827931  -50395379578938908672
7215283477  -50567512493917028352
7218660437  -50455664377360793600
7223793211  -50627891895362756608
7223800069  -50799745436506423296
7224374309  -50857925048750260224
7243627691  -50973491753011339264
7255890181  -50975305892302479360
7262060437  -51148438772465098752
7274788523  -51207570293909725184
7277703317  -51381060890008190976
7289640011  -51612250961809539072
7289673829  -51842945435628748800
7291200523  -52016038519407812608
7293810751  -52246127054717067264
7306805323  -52190008765721673728
7312407803  -52134010902239133696
7323496003  -52308073457353383936
7334564059  -52367263592700059648
7335296149  -52483897223917068288
7345799147  -52600775854366089216
7354312457  -52602360844612427776
7356870517  -52777085593408806912
7363301557  -52605399219359776768
7389499121  -52781796442570063872
7419246203  -52784201774959190016
7424815309  -52786689758608662528
7427677291  -52789217542469345280
7435790903  -52967580601653755904
7483323989  -52911530251810734080
7489185163  -53092756517530599424
7505634629  -53274641890517549056
7507060523  -53456233861924118528
7514374729  -53578405883885731840
7528085729  -53760626823979212800
7531025797  -53704096196404051968
7537168117  -53886377201340276736
7538979109  -54128029512807587840
7541468443  -54309755881355026432
7545902437  -54372134448157212672
7548373421  -54315259830533619712
7557497819  -54497232488115879936
7566831667  -54679414673312899072
7571237581  -54741946333732683776
7574349637  -54864207136791887872
7577146757  -54926602661055619072
7577498807  -55167939291190108160
7581559771  -55230028759343071232
7588408277  -55411673709503258624
7590378461  -55533362685497180160
7593864731  -55535571193641312256
7596355229  -55657161955897589760
7610410331  -55779163892119371776
7616435131  -55961063966966431744
7626466277  -56023295834782384128
7626648563  -56025502294585401344
7633401029  -56207652235720761344
7638649957  -56329789201045536768
7643682757  -56571883288568389632
7649849189  -56633902264917426176
7656461851  -56876190316263923712
7662223643  -57058342306340814848
7676643571  -57120513442052489216
7678002517  -57303032724138467328
7680008773  -57485305281576517632
7685830459  -57607354888357257216
7689712801  -57548691594173595648
7696838837  -57731211045584412672
7712628689  -57914348600596561920
7717357771  -57734623148279988224
7720801931  -57978354678848339968
7724432951  -58040518178493865984
7724536487  -58223345443248406528
7732841371  -58466784101389959168
7736055731  -58468177812674551808
7746835013  -58590854079418499072
7749855559  -58652879954712158208
7762790017  -58836556445585694720
7787138917  -58899375870716198912
7789421729  -58962140499735011328
7789824661  -59024791700536729600
7809169183  -59087922548036124672
7819019629  -59089975799950606336
7820119933  -59336904131314540544
7820903359  -59522233344586489856


==> data/prime_x_r0_p7.dat <==
11  -22.0
17  23.0
19  9.0
37  -2.5
67  -28.8
73  0.333333
89  25.71428
109  49.75
113  44.22222
139  81.5
179  9.0
233  85.91666
307  79.30769
307  139.4285
307  191.5333
307  122.0
353  73.29411
431  117.1111
443  87.63157
503  7.8
503  79.28571
557  202.2727
571  243.1304
593  282.4166
659  271.12
701  233.7307
733  279.3703
739  322.1785
1153  390.5862
1171  455.6333
1187  594.0967
1187  649.7187
1187  701.9696
1259  681.3235
1259  661.8571
1289  643.4722
1297  696.1891
1321  538.8157
1373  525.0
1433  440.225
1613  508.1707
1867  673.8809
1901  835.0465
1907  1032
1913  1179
1979  1197
2089  1082
2089  1234
2089  1379
2143  1309
2213  1153
2699  1235
3181  1100
3331  1154
3547  1800
4283  1925
4457  2185
5393  1760
5987  1426
6323  1678
7057  2540
7841  2457
8543  2347
8747  2472
9151  2524
9661  2125
10099  2200
10357  2729
11059  3088
12101  3238
12553  3124
14149  3328
15299  3965
15641  4883
16193  5306
16883  5723
17443  6337
18251  6077
19081  6501
20627  6635
21493  6892
22453  6300
23011  6688
24373  7307
24691  7698
26633  8097
27773  8376
29017  8443
30223  9254
30851  9195
31891  9394
33893  9640
37313  7967
38791  8108
41809  8719
43651  7002
45433  8178
48313  7776
50753  7047
51593  8198
55171  11180
57203  10696
59113  11488
60089  12904
63907  14953
66529  15861
68059  14505
70067  15971
71837  18569
74731  16973
76579  18105
78877  17886
81077  18670
81931  19813
85427  19250
87877  15582
102061  25342
116827  22178
128389  25587
146161  26853
162829  32936
175859  40236
198109  44306
211427  43136
226549  39658
277169  45525
2814587  503217
6297059  1058753
10157033  1664221
14536733  2321022
19153333  3087161
24037003  4060777
29006429  5076808
34361597  6094907
39728459  6890020
45511267  7669217
49551331  8255725
53677297  8741820
57784637  9100045
62057549  9835607
66211237  10324432
70591673  11147430
74993917  11841240
79463213  12358220
84061979  12936396
88794637  13821722
93394013  14524218
98329339  15165341
103242619  16226522
108043693  16781742
112881449  17376419
117724339  18360159
122635027  19067366
127556941  19542639
132570271  20439044
137530597  21253531
142778323  21924360
147892607  22802196
153042803  23561154
158275087  24495567
163420567  25297798
168769787  26031368
174038863  26966479
179544271  27734638
184847347  28497471
190325909  29204396
195744149  29940151
201684253  31157198
207011699  32095349
212686979  32690028
218445803  33554197
223910651  34476132
229580531  35517194
235193947  36210131
240910939  36673494
246563347  37742499
252466597  38633723
258209027  39393896
264139639  39839780
269911709  40531789
275744627  41176531
281680739  41977381
287620117  42940825
293689901  44026693
299553229  44699124
305811647  45578994
311768399  46273533
317852371  46747594
323855621  47690171
330202459  48404535
336433067  49126112
342624049  49757945
348909727  50599465
354976757  51731919
361131011  52487645
367333693  53359842
373691869  53826417
379890587  54840709
386401859  55602326
392772113  56508962
399237283  57154782
405655193  58455838
411975959  59440093
418349917  60260049
424789051  61332196
431355187  61832659
437799067  63052531
444366037  64030046
450967883  64621032
457446929  65780910
463760243  66507960
470398051  67040003
477059203  68231453
483714971  69157541
490405543  69825086
497255413  70956574
504119971  71832335
510545779  72649372
517479629  73330772
524156891  74291567
530669899  75499751
537515929  76154826
544430813  76991888
551454451  77746015
558177427  78907432
564867893  80088684
571847291  81044196
578799787  82161196
585332227  82743878
592259813  83766715
599009381  84210597
606151181  85041617
613087073  86052116
620201381  87656566
627059249  88184746
634088089  89434338
641100403  90206394
648172781  91614912
655240667  92601132
662530067  93634577
669733747  94662894
677022209  95656304
684243757  96587565
691166453  97397412
698249267  98516277
705473861  99515733
712681451  100506015
719685859  101318511
726976093  102505668
734248769  103619256
741344267  104987511
748700857  105571744
755962309  106405030
763252639  107368816
770321627  108291447
777603467  109063204
784517689  109990661
792154619  110792268
799443643  111709750
806985983  112503735
814449739  113218000
821574323  114360809
829031779  116093717
836401991  117134353
843898379  118154621
851225939  118694218
858654253  119854722
866055943  121087065
873623683  122414045
880991581  123380870
888622811  124078023
895911823  124946788
903728467  125641070
911589139  126866138
919102259  127279194
926773691  128374720
934296533  129384513
942091471  130764176
949727539  131981461
957555143  132732226
965181181  134004177
973226213  135023438
980665291  136046910
988488187  137619413
996218981  138946933
1003861307  140277933
1011595447  141533664
1019154457  142785137
1027183733  143573479
1035025451  144522700
1042900517  145151547
1050444181  146651522
1058264677  147157029
1066143059  148161223
1073923657  149425104
1081864187  150414349
1089805063  151691783
1097662829  152447560
1105671221  153803102
1113311033  154638755
1121036237  155754449
1129256221  156920358
1137124259  157854173
1145131739  158945380
1152951607  160314677
1161085883  161561706
1169035291  163011937
1176916243  164372372
1185131131  165561282
1192987267  166581230
1201157747  168052525
1209069709  169122248
1217078461  169945709
1224966329  170805227
1233073909  172135633
1241210723  173705513
1249282193  174606781
1257506917  175429873
1265329801  176829698
1273575617  178499523
1281545227  179547750
1289856661  180792082
1297877417  181734460
1306417459  182875213
1314348677  183829132
1322500409  184813263
1330545037  185917929
1338776099  187181223
1346914781  188414852
1355212219  189456743
1363455689  190753856
1371727879  191623577
1380240073  193057777
1388512243  193748243
1396827197  194906425
1405329749  195738419
1413684707  196451710
1421717113  197459316
1430098291  198957418
1438065883  199988038
1446491479  200954271
1454792491  201972567
1463221211  203249188
1471691129  204454493
1479817621  205516722
1488422213  206480643
1496806081  207340790
1505537707  207942609
1513858103  208735172
1522336573  209722072
1530488501  211687470
1539135779  213076208
1547690203  214425382
1556241913  215497870
1564967123  216662944
1573184177  218060871
1581856943  219595237
1590362387  220316209
1598815187  221591525
1607510507  222607907
1616180747  223524026
1624767499  224388330
1633298101  225722555
1642054949  226676461
1650414097  228021274
1659274261  229349716
1667454589  230815804
1676387533  231454556
1684944827  232779976
1693616131  233120992
1702255213  233965409
1711085177  234801105
1719548683  235906055
1728333521  237100733
1737206011  238145766
1745885989  238987070
1754865271  240330925
1763325611  241482437
1771903531  242730666
1780415317  244303229
1789459687  245387602
1798007597  246713330
1806837499  247751769
1815385867  249189478
1824236371  250753037
1833083657  251702943
1841819971  252320406
1850770403  253537720
1859450753  254801634
1868453533  256177584
1877334857  257404921
1886516627  258783165
1895008789  260032864
1903828169  261031297
1912596157  262179423
1921900573  263590934
1930638601  264552991
1939699147  265669590
1948599811  267184054
1957404979  268767528
1966421683  270128312
1975093579  271518695
1983830851  272621382
1992602179  273416783
2002202737  274504128
2011238107  275506017
2020120969  276485672
2029000781  277837669
2038129277  279310034
2047194307  280360881
2056019429  281738905
2065047877  282649354
2073767779  284012076
2082851299  285207394
2091666223  286479548
2100999113  287695412
2109779459  288491165
2118909763  289299891
2127573037  290126506
2136632717  290942282
2145554459  292291252
2154494789  293004799
2163507517  294783669
2172640427  295466384
2181846773  297116502
2190726211  298425045
2199764683  300182013
2209224397  301606623
2218186637  303351924
2227157677  304693205
2236018859  305832129
2244788387  306602757
2254007647  308149475
2263092973  309250281
2272278013  310848385
2281445909  312004910
2290372739  313444337
2299934797  314569652
2309155091  315512528
2318423509  316776927
2327304829  317696034
2336725603  319115352
2346120253  320218596
2355325013  320648418
2364652387  322157313
2373549611  323314082
2383145819  324259021
2392282097  325466001
2401613491  326654975
2410688459  328247044
2419943971  329143243
2428776101  330007180
2438344109  330898095
2447382727  331915032
2456980571  333121578
2466627083  334027035
2475797167  335517089
2485311611  336677595
2494686443  337587338
2504221913  339044800
2513495573  340024345
2522970251  341000332
2532061381  342914909
2541268733  344302727
2550837851  344963500
2560308859  345981732
2569871611  347634850
2579290781  348582706
2588930759  350407129
2598050269  351529642
2607845111  352581698
2616966593  353925970
2626601851  355217346
2635948771  356581961
2645690147  357749881
2654705741  358714386
2664487867  359567063
2674286171  361194207
2683608131  362333799
2692955731  363165096
2702450873  364129309
2712283417  365133764
2721738161  366332276
2731568363  367463062
2741505229  368818666
2751364477  370187337
2760843389  371800314
2770466291  373324955
2780063899  374385057
2789489987  375362237
2799257581  376355252
2808747017  377692683
2818521187  378693717
2827973501  380651529
2838024317  381804626
2847496609  382731782
2857310831  383422064
2866958603  385132274
2876852413  386568530
2886608971  388212054
2896165963  390065440
2906018483  391288464
2915697451  392700993
2925422459  393598539
2934636569  395281491
2943968347  396328455
2953592819  397642930
2963188369  399608063
2972515277  401343470
2982460787  402509895
2992398229  403932724
3002530171  404942431
3012401449  405962156
3021845803  407540132
3031859833  408240480
3041229427  409625880
3050904547  411567150
3060721399  412179951
3070835093  413111966
3080549951  414432495
3090576019  415974121
3099935843  417608598
3109822841  418884154
3119588711  420158537
3129090143  421665957
3139061669  422755543
3148678259  423670125
3158545459  424529242
3168293941  425480942
3178503467  426853159
3188212829  427840644
3197992033  428920623
3207527371  429294011
3217245371  431092598
3227111567  432291025
3236626699  432891888
3246710851  434640469
3256603481  435958004
3266908199  436829036
3276496123  437942389
3286597087  439211092
3296077243  441031980
3306401401  442020403
3316052731  443589523
3325753111  445432861
3335840587  446658439
3345663199  448272312
3355719379  449816935
3365811271  450387658
3375694669  451642314
3385448929  452625287
3395493539  453709485
3405345227  455402429
3415288223  456791225
3425194259  457733625
3434867581  458645352
3445188401  460542821
3455007263  461583492
3465232411  463210120
3474784237  464639439
3484647311  465862232
3494351141  467212345
3504588079  468253050
3514614443  469353030
3524727779  470671533
3534752003  472212667
3544992629  473399175
3554914927  475065538
3564928573  476182656
3574949779  477115300
3585057649  478092370
3595208293  479553440
3604969573  480771478
3615345541  482126060
3625287949  483632501
3635455147  485129626
3645395893  486272092
3655515043  487613464
3665731387  488974712
3676082983  490429529
3686047819  491550412
3696161303  492330210
3706250147  493560758
3716029657  494978726
3726269153  495927191
3736176629  496794024
3746443859  498875816
3756459347  500194657
3766823939  501527608
3776745547  503048671
3786890027  504611170
3797480107  506113777
3808016293  507242186
3818490619  508370765
3828479911  509666637
3838547899  511253294
3848686571  512529240
3858847141  513934070
3868988491  515456063
3879277417  517120335
3889469981  518511123
3899622413  519247690
3909958337  520976105
3919909403  522774826
3930536683  524564389
3940822727  525266821
3951115043  526882678
3960870499  528416539
3971625019  529153111
3981719537  530532045
3992274677  531901526
4002699469  532793817
4013310481  534359667
4023858259  536188258
4034207539  537068142
4044565027  538622104
4054739873  540262604
4065432589  541819925
4075985057  543120570
4086536059  544499321
4096733741  545612452
4107067883  546964948
4117226671  547673853
4127527421  548970097
4138156013  549858377
4148481677  551092999
4159357357  552428779
4169649643  553823347
4180259411  555693633
4190711027  556871567
4201552321  558459575
4211716843  560130001
4222142381  561422449
4232344603  562232573
4243119317  563472973
4253889779  565357270
4264209811  566661428
4274743301  568190402
4284923257  570044038
4295483837  571324887
4306081217  572609522
4316780537  573887632
4327184483  575239279
4337955659  576482901
4348485181  577840678
4358874763  579587702
4369176067  580869335
4379856707  582372199
4390556179  583269979
4400972909  584061149
4411451189  585089828
4421510419  586768000
4431858461  588915063
4441702663  590318992
4452071473  592005647
4462436863  593070853
4473016627  594177626
4483470421  594616783
4494242827  596272894
4505295709  597624766
4515724001  599656086
4526120897  600539033
4536433907  601781802
4547320931  603741852
4557761011  604973301
4568345189  607213510
4578665479  608765104
4589324303  609695587
4600284373  611039994
4610620423  612207585
4621148933  613402578
4631264941  615238920
4641506437  616830768
4652073883  617997798
4662807491  619377352
4673227267  620690018
4684095539  621910221
4694444899  623309959
4705457219  624165398
4715944487  625208926
4726730777  626114001
4737562019  627613462
4748062973  629319533
4758873983  630531024
4769350471  631869041
4780164043  632938251
4790246507  634062781
4800900217  635900549
4811397931  637135902
4822069283  638091894
4832646407  639395753
4843324709  640265205
4853966779  642604139
4864455391  644419703
4875108779  645630203
4885109981  646884190
4895997979  648477127
4906924951  649882153
4917688709  651590329
4928207077  653641711
4939089931  654556599
4949412899  655741882
4960074563  657442588
4970514151  658278316
4981737571  658421390
4992847121  659289984
5003927843  660797713
5014995749  662488741
5025663371  663535291
5036593699  664552934
5047351213  666131900
5058293797  667630980
5068933517  669287772
5079914419  669962971
5091103331  670781926
5101937461  672139535
5112855523  673711920
5123535301  674652016
5134183921  676019361
5144712757  677360711
5155815773  678093143
5166584347  679593630
5177755279  681656484
5188478923  682504750
5199422147  683730145
5210148563  685701954
5221227443  687356593
5232284747  688594911
5242917941  690420670
5254181209  692191397
5264904269  693214168
5276075813  695489303
5286917249  697167213
5297859971  698737178
5308498847  700630554
5320040647  702218122
5330976787  703692068
5342213509  705409016
5352944453  706645654
5363910697  708567675
5375178163  710724488
5385958379  712171852
5396674301  713571581
5407546019  715130670
5418400739  716659512
5429095219  717581080
5440104133  719664445
5450633693  721454445
5461903709  723462386
5472884771  724594749
5483943331  725572609
5494783123  726515833
5505852059  727591554
5516999713  728640716
5528107763  729875483
5539334267  731077603
5550146801  732904884
5561302163  733772222
5572088573  735929801
5583198727  737808200
5594202829  739486969
5605189633  741495545
5616370517  742498658
5627010461  743619889
5638224289  745435511
5649259631  746626219
5660454311  748415333
5671089397  750038018
5681852899  751163196
5692569607  751769534
5704150211  752752550
5715000289  753864320
5726181469  755042904
5737144697  756837255
5748309317  758497198
5759431339  759213543
5770681219  760621698
5781748981  762279848
5792619977  763484972
5803728979  764417226
5814544523  765767300
5825693173  766587442
5836570171  767906329
5847846463  769345038
5859178291  770346052
5870104651  771559960
5881712563  772358371
5892496237  774037567
5903524547  774933848
5914459357  775660570
5925716831  777046195
5936650549  778069165
5948034317  779233488
5958856819  780949288
5970513187  782153213
5981844581  783311931
5992514779  784507512
6004353107  786283412
6015047939  787390186
6026460301  788240744
6037420843  789593660
6048923183  791643642
6059948003  792798697
6071080531  794122008
6082348589  796079269
6093680699  797784076
6105420973  799569014
6116550731  800125656
6127935823  801400214
6138807091  801994864
6150505267  803480734
6161449211  804368956
6172728139  805464879
6183802763  807170757
6195229219  808352297
6206563063  810253420
6217902749  811559845
6228858907  812742833
6239847371  813867258
6251391859  815041539
6262549001  816613039
6273796267  817506780
6284539871  819131545
6296236987  820505107
6307488809  822344201
6318846893  823560374
6330114443  825185030
6341558149  826516834
6352681717  828246845
6364158569  829625477
6375853139  830459905
6386973533  831926974
6398345491  833555844
6409461673  835086265
6421151993  836856154
6432107771  837820179
6443089307  838758315
6454248079  839825222
6465662611  841046981
6477013691  842496804
6488536517  843821703
6499879469  845546326
6511670261  847613374
6522964739  849382644
6534060763  851185870
6545633327  851772070
6556956319  852629223
6568241923  854386485
6579619861  856170025
6591575509  857959290
6602499289  859047242
6613830701  861096964
6625466621  862455516
6636594749  863969090
6648096493  865653337
6659419619  866659119
6670615571  867704823
6681949451  868885415
6693268697  870670064
6704921537  871811861
6716362067  873023208
6727636387  874393046
6739310563  875831650
6750935963  877363157
6761864339  878823863
6773609807  880540128
6785143831  881698708
6796515959  883176969
6807711731  884558146
6819333331  885897965
6830717291  887909824
6842365379  889511335
6853724987  891331892
6865087709  891741355
6876501013  893408510
6887586077  895212981
6899207681  896465626
6910423867  897505167
6921813511  898986957
6933409849  901005697
6945009299  902836820
6956619913  904329395
6968215321  906391186
6979458547  907966297
6991193147  909946774
7002931619  911325965
7014043147  912247575
7025863331  913612918
7037383589  915018770
7049095643  917202405
7060199183  918287523
7071809909  919923008
7083170981  921059600
7094804947  921862216
7106547541  923524128
7118174587  924527330
7129256819  926105733
7140918871  927830726
7152649897  929455131
7164237331  931550626
7176176347  933204148
7187376473  934365708
7199278381  935525389
7210638647  936304898
7222407013  938143983
7233976069  940035999
7245718339  941755165
7257125539  943437519
7268963803  944423534
7280843939  945226108
7292338019  946294477
7304379587  947836718
7315998413  949341880
7327666763  951018767
7338952409  953051816
7350739597  954166935
7362322867  954991318
7374368011  956911963
7385991443  958326395
7398007613  959503083
7410072533  961010353
7421849587  961721877
7433846963  963064798
7445172041  964609444
7457038273  966157504
7468484363  967179679
7480096661  968919915
7491656891  970483181
7503503107  971477537
7514964241  973047712
7527068963  974483747
7538552143  975479481
7550155097  976817880
7561952911  978433964
7573387319  979861990
7585306679  981320117
7596847439  982574062
7608912263  984120095
7620223979  984973173
7632210611  986860477
7643668429  988299841
7655524181  989119393
7667170061  990134765
7678803107  991466355
7690623797  992704400
7702324811  994016053
7714287631  995160917
7725822649  997363247
7737690253  999690115
7749233101  1001378188
7761169763  1003026114
7772728771  1004122132
7784800603  1005554681
7796312119  1007328949
7808461379  1008071663
7820141587  1009663587
7831581679  1011212182
7843566473  1013382805
7854819163  1015023853
7866586589  1015750893
7878263389  1017374473
7890098947  1018781362
7901757707  1020055807
7913329973  1021273909
7924784027  1022818689
7936692287  1024855823
7948724033  1026346727
7960352149  1027943612
7972682563  1028921063
7984352099  1030560830
7996405187  1032532964
8008006571  1034493995
8019932939  1035632924
8031477583  1036818427
8043543227  1038054340
8055158347  1039907161
8067327571  1041250078
8079386417  1042722121
8090889083  1043350997
8103058091  1045812777
8114921237  1046712190
8126845843  1048547097
8138521879  1049745213
8150510033  1051376607
8161962323  1052589398
8174027539  1054725113
8185953779  1056034129
8197981273  1057710966
8210343431  1059763027
8222096573  1060807527
8234398853  1062143332
8246255221  1063205690
8258315719  1064762392
8269997299  1065384217
8281892903  1066942485
8293634443  1068992234
8305626599  1070287442
8317172173  1071264405
8329418101  1072498123
8341909531  1074086956
8353885427  1075343712
8366310397  1076763603
8378034227  1077557296
8390120267  1079600421
8401737479  1080768984
8413858987  1082144517
8425442189  1083234494
8437419443  1083992246
8449567597  1085323373
8461781179  1086876218
8473531753  1088071114
8485189897  1089448172
8497299131  1090029690
8509473223  1091450036
8521317839  1093136112
8532994343  1093293609
8545136923  1095238857
8556924907  1097230295
8569198867  1099399261
8580890543  1100476692
8593111603  1102096854
8605162243  1103708791
8617204979  1104967600
8629295167  1105828984
8641136197  1108021260
8653654637  1109389397
8665556089  1110815913
8677710863  1111667530
8689370941  1113868077
8701737133  1116368677
8713570087  1118330486
8726000557  1119721915
8738022691  1120969769
8750253563  1122227139
8762293811  1123390451
8774732917  1124604418
8786769283  1126191236
8798803141  1127603193
8811155887  1128907954
8823005579  1130607285
8835321373  1132513011
8846698337  1133723228
8858773043  1136627981
8870289679  1137673922
8882760437  1139113171
8894928589  1140575023
8906895619  1141630908
8919353731  1143356359
8930998283  1144908538
8943453917  1146406205
8955620963  1147722647
8967724939  1149349691
8980003853  1150887550
8992351171  1152691186
9004520017  1154463990
9016870699  1155528576
9029063387  1157264181
9040847581  1159027458
9053127943  1160484344
9065134711  1161971687
9077330609  1162616230
9088910027  1164390454
9102009689  1165969817
9114595387  1167130051
9127282069  1168794639
9139552621  1170171350
9151987463  1171969028
9164193931  1173192782
9176118829  1174548296
9188656579  1175683719
9201097999  1177155766
9213327653  1178959864
9225095059  1179667249
9237023639  1181141615
9249127141  1183020327
9261309971  1184270516
9273425947  1185383646
9285801197  1187003437
9297742933  1187372802
9310255193  1188255661
9322250627  1189195621
9334159099  1191021087
9346533571  1192158709
9358730533  1193541363
9370816747  1195498855
9383249651  1197084464
9395443553  1198882163
9407941327  1200327504
9419925673  1202187793
9432387017  1203532369
9444800083  1205258767
9456911911  1206734385
9469038223  1207541897
9481587179  1209380416
9493667803  1210423103
9506349701  1211893135
9518726839  1213249837
9531093457  1215169861
9542931347  1217013010
9554886811  1218105348
9566722733  1219788272
9579073187  1220531698
9591737651  1222073098
9604094813  1223503822
9616341583  1224571150
9628384267  1225596018
9641021707  1227624201
9653460281  1229125451
9666034153  1230477868
9678022733  1232792653
9690286589  1234275377
9702352769  1235916639
9715159673  1237371768
9727869883  1238955234
9740242301  1240285941
9752640109  1241354111
9764760241  1242708498
9776825077  1244776579
9788932973  1246222254
9801433171  1247538815
9813466477  1248772647
9825790771  1250343364
9838034711  1251771631
9850426987  1253704058
9863130259  1254988277
9875195069  1256793154
9887773901  1258083592
9899894419  1259510698
9912834667  1260970425
9924912337  1261362728
9937769099  1263311508
9950063813  1264459457
9962295269  1265742755
9974834147  1267364969
9987214333  1268825812


==> data/prime_x_r1_p7.dat <==
37  -37.0
43  -18.5
53  -83.0
61  -47.0
79  -53.4
83  -86.0
89  -124.571
101  -134.25
131  -133.888
163  -87.9
197  -133.636
229  -84.3333
269  -160.615
277  -228.285
331  -168.933
347  -201.75
359  -211.0
359  -179.333
373  -248.421
431  -279.1
443  -244.714
443  -193.318
467  -164.608
503  -220.625
557  -167.24
593  -183.615
659  -250.037
677  -216.928
797  -209.448
811  -202.466
827  -195.935
829  -86.1875
997  37.27272
1019  156.0588
1019  209.8285
1051  204.0
1091  198.4864
1259  193.2631
1439  335.8974
1549  250.05
1607  165.5609
1747  78.42857
1811  118.7209
1949  27.43181
1973  26.82222
1987  26.23913
2017  25.68085
2089  199.2291
2141  326.2448
2161  276.5
2221  227.5294
2557  -175.696
3109  -314.852
3259  -1026
3547  -997.352
3877  -1081
4159  -520.456
4507  -486.151
5309  -68.9450
5503  -9.46875
5987  377.8217
6427  169.1226
7019  351.4954
7219  -28.3448
8069  -320.966
8623  -379.015
9127  -777.709
9811  -753.205
10163  -944.886
10789  -999.465
10987  -1183
11789  -1587
12007  -1315
12289  -1205
13093  -1072
13723  -2047
15013  -1441
15227  -1158
15661  -473.952
16061  -293.188
16649  528.6318
17093  -387.135
17573  201.1137
18059  -50.3981
18397  -210.624
19387  -644.615
20089  135.2034
20707  -220.355
21347  -124.609
22511  -114.321
22963  158.9083
23827  622.9846
25031  -298.380
26177  -1474
27647  -606.601
28579  -307.887
29501  -476.199
30707  -1788
31607  -1638
33811  -1682
34939  -2813
36307  -1949
37013  -1691
38557  -1547
39509  -807.601
41183  -477.079
42013  -253.321
43591  1983
45691  2571
47459  4423
48571  3789
49877  4117
51437  5101
52541  5754
54869  4980
56773  4563
65407  640.9872
72679  -611.790
81163  -855.112
89767  -1540
97847  -1038
106993  3287
117203  3721
127669  4256
138599  6721
165811  12809
1608743  95743
3541339  208226
5704109  336489
8140843  510223
10746467  616689
13582837  706064
16512589  836690
19593703  1068093
22807667  1226161
26073889  1391249
29506573  1427618
33031309  1488155
36776213  1734659
40673359  1799807
44567947  2128612
48580183  2390597
52590869  2554609
56695823  2762349
60714359  3043455
64864181  3122514
69125093  3306640
73480723  3576127
77862373  3685243
82383383  3925240
86922551  4001177
91475731  4127869
96162751  4306495
100895939  4483288
105509357  4680924
110194811  5108803
115076501  5403085
119914469  5527529
124759067  5603893
129746719  5869256
134704477  5995192
139750379  6028305
144874643  6304198
150013439  6521329
155160847  6938035
160372909  7222558
165586357  7657999
170702243  7791090
175858619  8054663
181120931  8018362
186511139  8277994
191970739  8759665
197366797  9024351
202753963  9521006
208368859  9966968
213886997  10064973
219384463  10415974
224881927  10725367
230423267  10950893
235912517  11418482
241514027  11772533
247184491  12083229
252838277  12202282
258619643  12563487
264339469  12732415
270007831  13179372
275780821  13231788
281622091  13459124
287621833  13667737
293524001  13873577
299296243  14159385
305484133  14355416
311509379  14416120
317569139  14865918
323582251  15116022
329589397  15287649
335703149  15408981
341828243  15768848
348011299  16148956
354196943  16346427
360333991  16811374
366440671  17031724
372556909  17537082
378835453  17853244
385222069  18054842
391501939  18431668
397847987  18469011
404282953  18815479
410521753  18871285
416941267  19134779
423395299  19431336
429648517  19455389
436139227  19959444
442624067  20206387
449114207  20566353
455462869  21083334
462008933  21280990
468495523  21305733
475111999  21863046
481837859  22355981
488528309  22745804
495310547  22964577
502072693  23284327
508708027  23872824
515440823  24005609
522087361  24158330
528831539  24403500
535641371  24668017
542497103  24995215
549299539  25253605
556044413  25724505
562798571  26370350
569522861  26681793
576262067  26994451
583318367  27449081
590228077  27640160
597139709  28078339
604064653  28297999
611090563  28711788
617967523  28573295
624901117  28948510
631807109  29470110
638964619  29951740
645896789  30204781
652821317  30030030
659937169  30280403
666875413  30574739
673954091  30819762
681111251  31035627
688159547  30971301
695271659  31627950
702503293  31705912
709644121  32305371
716749219  32330506
724026227  32501128
731354237  32692456
738529741  32800087
745898981  33024785
753321997  33638316
760882699  33754431
768221411  33668409
775622317  33993395
782764721  34547991
790178267  34670235
797297747  34914092
804738631  35071365
812149139  35110941
819647203  35449297
827001251  35547253
834322843  35801961
841809707  36077643
849273389  36605006
856709881  37111995
864116119  37563988
871610309  38057591
879146479  38391203
886618141  38782467
894241963  39048068
902022347  39437310
909641233  39860099
917281327  40131678
924866549  40365948
932320973  40677117
939965069  41187528
947546081  41423212
955140799  42292552
962755757  42616516
970545077  42808071
978133817  43263730
985709363  43449947
993580859  43555020
1001133701  43743931
1008813889  43865418
1016463179  44183751
1024317059  44417193
1032203401  44862820
1040051267  45452087
1047786931  45975047
1055531291  46019342
1063467539  46287836
1071306779  46598155
1079304917  46853896
1087125211  47239779
1094947421  47579137
1102911749  48053113
1110687397  48006246
1118515319  48312106
1126361261  48464512
1134330557  48634704
1142440217  49188713
1150536287  48964084
1158504617  49651407
1166557123  50205201
1174607779  50507610
1182610531  50711608
1190631613  50843030
1198543373  51502720
1206576991  51837607
1214732131  52170066
1222904483  52320369
1231027373  53136347
1239211681  53472226
1247209771  53669939
1255273499  53988225
1263563633  54071752
1271921923  54735768
1280077837  55397032
1288384453  55707872
1296344669  56081304
1304260021  56629917
1312352693  56844440
1320383419  56995313
1328577479  57586155
1336808657  57988847
1345175317  58318136
1353274397  59360471
1361587067  59527825
1369843843  59603933
1378084667  60265323
1386424943  60371903
1394846261  60369211
1403375893  61121560
1411931051  61370651
1420367341  61714645
1428802579  61719105
1437006199  62008403
1445512963  62489926
1453706123  62733430
1462119137  63150416
1470493327  63631551
1478959751  63832477
1487288347  64485846
1495668557  65070718
1504200847  65111144
1512514547  65542154
1520953579  66268461
1529408411  66344295
1538075717  66440768
1546423919  66977404
1555073573  66956175
1563473617  67544396
1571882201  67777526
1580425361  68108687
1588983173  68526348
1597492381  68716486
1606091101  68904499
1614553219  69322801
1623026749  69329047
1631742121  69615625
1640297731  69625474
1648843291  70018195
1657513933  70555982
1666082069  71128467
1674833747  71090885
1683297023  71610626
1691948669  71956994
1700316539  72500519
1709041511  73135544
1717672051  73638824
1726352891  73750761
1734969941  74117164
1743716053  74526009
1752377129  74706059
1761036523  75177848
1769804587  75204947
1778521697  75445662
1787229539  75476436
1795978117  76180659
1804848301  75991266
1813622539  75876981
1822579859  76131404
1831403789  76512535
1840301279  76624428
1849242403  76883973
1857779909  77166627
1866601837  77072552
1875520259  77360296
1884537139  77629284
1893382261  77954796
1902201029  78350152
1911295853  78665110
1920216139  79299348
1929213589  79711105
1937985157  80125019
1946931193  80763415
1955832943  81021727
1964743889  81584265
1973592721  82320551
1982578223  82389802
1991471059  83002889
2000494109  83284756
2009631619  83843176
2018669761  84250921
2027642971  84435696
2036729323  84855215
2045684549  84957722
2054847547  84525818
2063926703  84430921
2073049987  85172157
2082067763  85362298
2091143651  85918117
2100523627  86150533
2109584483  87143362
2118635479  87833757
2127611539  88229539
2136666011  89000457
2145745747  89613661
2154801763  89967516
2163799343  90022913
2172920723  90238851
2181946357  90229985
2191077887  90972919
2199979267  91219887
2209125251  91367420
2218276831  92157040
2227261447  92796846
2236304893  93593689
2245275127  93467514
2254228973  94214235
2263241839  94284048
2272591621  94525212
2281803509  94876955
2290877327  94886080
2299985917  95446189
2309205043  95948875
2318448563  96627205
2327549659  96930253
2336679139  97234656
2345921117  97175003
2355236603  97377234
2364517261  98035597
2373821117  98474645
2383121837  98517704
2392281901  98738651
2401768937  99320371
2411263003  99340263
2420745731  100179001
2429914717  100336988
2438843383  100906873
2448304549  101385933
2457942677  101972834
2467301531  102252959
2476735889  102781391
2485925587  103268433
2495343709  103941946
2504883181  104276069
2514413309  104580457
2523687301  104871344
2533050427  105293205
2542297733  105506765
2551734443  105847317
2560869973  106323699
2570044031  106913417
2579584103  106817767
2589009211  107276890
2598525373  108528149
2608133237  108526994
2617710929  108880367
2627255843  108962418
2636657453  108898648
2646131687  109803391
2655894473  110282711
2665316461  110810284
2674785527  111198492
2684349061  111306784
2693815973  111488039
2703291301  112292724
2712754001  112753877
2722139767  112671542
2731480757  113016839
2740798037  113548410
2750592853  113766004
2760132493  113944093
2769619381  114160450
2779244107  114351600
2788572551  114740954
2798135831  115430165
2808120103  116423600
2817648907  116779163
2827363447  117187282
2836830907  117343655
2846360431  117802482
2855802283  118369095
2865579323  118637041
2875152607  119376377
2884970899  119446932
2894801249  119911556
2904572201  120271125
2914192979  120334206
2923797703  121122734
2933330201  121157417
2943048859  121311065
2952774379  121696977
2962250771  121648985
2971961459  121710356
2981623283  121755060
2991327739  121797390
3000931289  122361830
3010625291  122308128
3020284097  122871382
3030250703  123416730
3039865547  123959207
3049727531  124290204
3059239483  124501830
3069277847  124857721
3079158301  125335522
3088933517  125538108
3098817523  126157323
3108838357  126319627
3118826111  126819557
3128686867  127120874
3138617717  127661532
3148361299  127936394
3158142607  128857593
3167950301  129695636
3177865051  130164075
3187569419  130562278
3197359603  130721945
3207591397  130836757
3217482043  132529472
3227651299  133115749
3237537827  133281748
3247448651  133912477
3257455723  134283329
3267353291  134936860
3277337293  135121935
3287272139  135282632
3297326927  136406816
3307625227  136446722
3317499397  137256764
3327419629  137495192
3337653841  137752028
3347504551  138212834
3357520291  138683909
3367438507  138582235
3377443067  138827510
3387577643  139422213
3397499123  139535696
3407835023  139997017
3417971507  140284500
3427716599  140388562
3437750809  140452763
3447805723  141015226
3457904143  141489219
3467816699  141591884
3477935647  142272624
3487974751  142720434
3498049817  143658561
3508243829  144141672
3518320139  144354312
3528548587  145198729
3538515509  145339642
3548684897  145653657
3558911761  145909677
3569024533  145648807
3579055939  145987187
3589281973  146402450
3599503253  146725869
3609542701  147273156
3619714963  147163342
3629605871  147361120
3639452891  148102370
3649729261  148673305
3660146059  148916872
3670334281  148822897
3680442923  149003485
3690804347  149564692
3701174443  149825868
3711554387  150381785
3721719077  150563029
3731617261  151485269
3741737333  152036056
3751857821  152538056
3762108683  153202240
3772155983  153867969
3782367331  154598445
3792706481  155037904
3803188619  155282609
3813578191  155707560
3823992499  156004960
3834346501  155963511
3844750267  156506257
3855061051  156556773
3865321169  157161794
3875947703  157972150
3886004527  158220265
3896255611  158768909
3906605317  159979796
3916811387  160341915
3927082391  160382964
3937294909  160345212
3947605289  160606561
3957957683  161512383
3968267203  162007991
3978605699  162220671
3988945547  162360793
3999224261  162894438
4009686211  163709805
4020075121  163994927
4030116691  165016590
4040261717  165481641
4050660077  165744800
4061319049  166108398
4071596603  166892466
4081975811  167284467
4092310597  167845244
4103193473  168313018
4113384323  168485926
4123398491  168741989
4133860399  169593964
4144488637  169980148
4154742883  170665157
4165232411  171026150
4175959133  171381110
4186270531  172294772
4197017827  172538937
4207499587  173103049
4218221389  173841577
4228677097  174248707
4238980513  175128187
4249413757  175427239
4259946401  175656837
4270426703  175936037
4281007859  176791144
4291326971  177037181
4302164429  177835205
4312706549  178486620
4323231379  179513477
4333831517  179515693
4344476453  180068834
4355149859  181061816
4365748043  181376355
4376163709  181547898
4386732601  182439762
4397567849  183470702
4408086941  183710799
4418699693  184484325
4429333133  184892860
4439941937  184869420
4450424851  185216686
4460998987  185373490
4471630291  185837101
4482093997  185898430
4492561897  186318466
4503397387  186539617
4514018141  187121088
4524695083  187090289
4535201969  187371599
4545866951  187655398
4556178457  187495342
4567096279  187600253
4577857883  188525147
4588531627  189420385
4599182111  189605186
4609836811  189926026
4620580901  190540985
4631340683  190690845
4642188139  191138994
4653032431  191642005
4663650227  191899198
4674413123  192202156
4684831993  192705218
4695582077  193153418
4706210563  193436236
4716780911  194241464
4727519117  194545069
4738315753  194566402
4749191933  194741459
4759688173  194996984
4770370757  195771304
4780871983  196249528
4791644801  196745470
4802597827  197263307
4813623349  197466289
4824450419  198127849
4835240749  198970343
4846127387  199437282
4856959867  200128044
4867665409  200517957
4878754693  201163477
4889441813  201521483
4900408549  202249367
4911163357  202432070
4922144023  202936094
4933030429  203438856
4943940227  203630499
4954821757  204675252
4965542531  205086034
4976173459  205558208
4986994517  206194390
4997625007  206945469
5008444901  206974784
5019156061  207631396
5030022787  208681260
5040887707  209476807
5052048527  210397259
5062729447  210365547
5073677461  210949321
5084496107  211369803
5095401293  211788863
5106411451  211716476
5117209681  212290162
5127959003  212302596
5138849071  212781636
5149912949  213161996
5160645209  213616922
5171648507  213716057
5182644521  214360716
5193484837  214760033
5204599201  214680575
5215650481  215022925
5226625853  215734228
5237471521  216133300
5248604321  216457950
5259594601  217400955
5270513849  217680411
5281417721  218238167
5292839693  219041994
5303908193  219755605
5314882591  219909927
5325899123  220519570
5336863573  221485609
5347898603  221726341
5359155787  221858865
5370097133  222235895
5381044469  222654933
5391944581  223225696
5403290219  223633131
5414127011  224168395
5425066793  224395420
5436159353  224477807
5447348567  225072531
5458144123  225590442
5469589243  225967590
5480508757  226732185
5491943339  226953717
5503231961  227509148
5514501581  228705741
5525469827  229705315
5536588069  229973787
5547633947  230405894
5558743261  230638085
5569630819  230623805
5580755179  231237716
5591940041  231265872
5603498443  231777869
5614582339  231995310
5625681163  232308907
5636772523  232707101
5647911317  232920320
5658815699  233340087
5669865431  232997294
5681243083  233167009
5692295039  233580416
5703388387  233698244
5714480971  234290054
5725685023  235157829
5736933973  235693796
5747842657  236799671
5758938827  237742743
5770158799  238424546
5780854117  238805022
5792091797  238970013
5803226291  239142420
5814648347  239749877
5826111659  239834555
5837567651  240414118
5849019971  241134455
5860154879  241533444
5871565559  242062107
5882654573  241767525
5893878709  242309368
5905206431  242626794
5916404827  243196588
5927504717  243630093
5938903253  244127038
5950033237  244689019
5961131171  244750971
5972570873  244829169
5983740923  245271434
5994981899  245548257
6006247537  245919349
6017621653  246458137
6028939753  247079287
6040470883  247878135
6051677773  248081572
6062973869  248288966
6074207969  248765446
6085541591  248745514
6096919211  250013082
6108082553  250376302
6119374837  251258100
6130632961  251327915
6141700387  251654012
6152942687  252305483
6164123923  252935853
6175598881  254028347
6187200401  254465587
6198261131  255076652
6209725699  255720615
6221220539  255705226
6232413553  256279004
6243725179  256775962
6255255437  257078259
6266834603  257539472
6278138527  258042453
6289515311  258165730
6300898187  258367315
6312577591  258686620
6323990203  259225752
6335429453  259291719
6347017499  259386034
6358400603  259444272
6369879671  259982411
6381409747  260466917
6392623411  260676373
6404075507  261203348
6415559203  261756686
6427087379  262072088
6438622699  262918246
6450200839  262954594
6461699963  263711501
6473189231  264454372
6484264847  265071859
6495752429  265422320
6506458883  265934620
6517828819  266641259
6529266187  266916563
6540729623  267639285
6552371131  268301228
6563753083  268851816
6575239219  269043873
6586835669  269642350
6598430843  269672614
6609982349  269746952
6621485821  269687817
6633018661  269903344
6644741413  270299075
6656207171  270626942
6667757641  270893495
6679278379  271326800
6691060333  271560892
6702501763  271818323
6714018331  272487230
6725577581  272797104
6736981403  273473269
6748775939  273900354
6760353529  273923412
6771933419  274234795
6783239389  274356752
6794725247  274379387
6806357917  274537688
6818143547  275100179
6829587917  275557264
6841150873  275692977
6852925571  276453317
6864539797  276707097
6875939107  277385117
6887651483  277930961
6899197171  278603569
6910833563  279279788
6922458467  279605235
6934119427  279496247
6945830909  279384508
6957730249  280142397
6969237019  280954786
6981149699  281190492
6992436907  281145721
7004188189  280914852
7015987507  281300835
7027559573  281708196
7039413449  281937610
7050587891  282004552
7062236567  282931535
7074089279  283058663
7085853343  283706577
7097408803  284129636
7109187929  285449157
7120813123  285237420
7132477129  285705097
7144306997  285936968
7156247453  285991883
7168193677  286539111
7179982541  286972541
7191824557  287638914
7203662771  287951909
7215255433  289105530
7226993581  289777241
7238798473  290302746
7250324843  290787655
7262026643  290762185
7273990117  291655656
7285899611  292705498
7297594147  293153161
7309517779  293880532
7321295587  293831046
7333151687  294088468
7345051667  294449909
7356876647  294793727
7368736303  294857844
7380516469  295284712
7392345643  295347460
7404421379  295771737
7416048371  296323077
7427795003  296563359
7439556259  297290224
7451344169  298538140
7462981639  299031993
7474566259  299471984
7486259093  300494093
7498069193  301250768
7510155091  301356924
7521996971  301774021
7533712699  302151429
7545479917  302509364
7557537959  303328658
7569664183  304366717
7581366379  304251875
7592847767  304990690
7604933309  305133220
7616792581  305905176
7628831149  305988422
7640375251  306471597
7652444971  306539208
7664187683  306823152
7675988387  307274967
7687898539  307826060
7699977179  308445619
7711874333  309474329
7724000341  310281077
7736156749  310784652
7748382277  310826613
7760147833  311513263
7772380723  312172891
7784572021  312597752
7796641123  313501594
7808255347  313901238
7820156717  314631666
7831904939  315712944
7844015789  316150201
7855910431  316314064
7868022749  317102931
7880008277  317538470
7891751269  317581277
7903843679  318213427
7915783979  318604249
7927656677  318901177
7939798357  320090867
7951393607  320345993
7963442713  320835134
7975231357  320794195
7986998011  321674782
7999023827  322455323
8010865829  323319457
8022670853  324497866
8034709499  325304525
8046524809  326207465
8058531563  327153997
8070696037  326770160
8082950437  327666608
8094766697  328674099
8106974353  329005409
8118736523  329821778
8130755089  330111433
8142676723  329675796
8154291869  329945192
8166150101  330966192
8178116581  331572686
8190204299  331972861
8202520003  332601596
8214236801  333128031
8226307799  333687841
8238184589  334037508
8250183563  335032414
8262456557  335526254
8274483713  335284837
8286605549  335373389
8298849787  336096135
8311170053  336648182
8323167269  337473338
8335285019  337902482
8347112981  338174379
8359229129  337995586
8371686731  338899573
8383561723  339727867
8395687231  340877323
8407450313  342023001
8419264037  342620725
8431419707  343312380
8443387283  344072071
8455615937  344394043
8467690807  344822787
8480238619  345294015
8492364827  345638701
8504515027  346132535
8516568439  346188791
8528787217  346852904
8540563127  346922039
8552726419  347295663
8564656213  348526456
8577033259  348851973
8589017611  349245993
8601096131  349481449
8613573427  349769315
8625663971  349931673
8637626957  350744239
8650001453  351248344
8662099499  351857613
8674414753  352690752
8686520173  353041514
8698358267  352952394
8710807877  352812141
8723430733  353293946
8735790197  354238348
8747953547  354594500
8760113231  355382133
8772378203  355899362
8784475669  356099786
8796751451  356452241
8808876917  356959218
8821136419  357629276
8833467133  357774564
8845531973  358224291
8857592987  358219662
8869716341  359071398
8882337901  359807718
8894601179  360575782
8906788997  361371394
8919127531  362001550
8931370859  362479417
8943640379  362965030
8955809453  363921344
8968228039  364657921
8980485947  365396135
8993265517  365758453
9005509111  365964173
9017914667  365740555
9030058157  366832853
9042527183  367114277
9054892619  367319372
9067138747  368190736
9079525681  368190940
9091732697  368908089
9103962523  369455226
9116298403  370286402
9128821997  370489760
9141306299  371030002
9153647933  371114129
9166296413  371178494
9178726393  371462074
9190732277  371807519
9203146429  372548214
9215352373  373827792
9227527187  374470222
9239954909  374762480
9252444197  374927829
9264762557  375254658
9277341389  375566867
9289667419  375592362
9302045587  376492243
9314279707  376679300
9326617319  377478517
9338687947  377939625
9350828173  378502229
9363238723  378657502
9375820721  378754736
9388335973  379187133
9400680427  380003118
9413086349  380503319
9425364901  380546013
9437995909  381044759
9450464347  382121356
9462810583  382544904
9475167827  383030720
9487714319  383301892
9500241659  384096947
9512571059  384931298
9525007237  385456441
9537407059  385465368
9549655579  386159509
9561994909  386392995
9574492019  387015682
9586729501  387900507
9599004109  388304184
9611314019  388662689
9623786759  389136567
9636395401  389646507
9649067999  390192531
9661751747  391105302
9674390123  391371139
9686888839  391417861
9699489301  392299419
9712141573  392690820
9724689199  393292485
9737175089  393837551
9749524651  394528327
9762130387  395325283
9774583739  395762498
9787227251  396514460
9799421363  397433114
9812195027  397826289
9824930611  398200749
9837596653  398526302
9849764557  399649300
9862236467  400086271
9874651453  400265276
9887307103  401033426
9900260261  402132076
9912863209  402078805
9925371811  402670557
9937791883  402473092
9950332643  403147629
9962755151  403673513
9975106819  404142549
9987761933  404979450


==> data/prime_x_r2_p7.dat <==
389  -1945
433  -1622
563  -2019
571  -2085
643  -2054
709  -2184
997  -2442
997  -2386
1171  -2251
1483  -2471
1531  -2803
1613  -3107
1621  -3117
1627  -3359
1873  -3635
1907  -3646
1913  -3656
1933  -3453
2027  -3485
2089  -3520
2251  -3566
2677  -3648
2797  -4097
2837  -4044
2843  -3883
2953  -3733
3779  -4015
3967  -4013
4139  -3589
4357  -3760
4481  -3783
4547  -3949
4799  -4411
5171  -4434
5741  -4799
5813  -4989
6011  -4691
6043  -4886
6199  -5079
6571  -5116
6691  -5481
7019  -5684
7451  -6419
7541  -6444
7669  -7153
7867  -7511
8219  -7351
8363  -7546
8443  -7392
8699  -7418
8747  -7959
9467  -8580
10091  -9144
10691  -9867
11467  -10101
12197  -11148
13649  -10986
15173  -12707
16363  -13416
17747  -13806
18397  -14021
20411  -14657
21737  -15129
22247  -15610
22619  -14415
23831  -13865
24379  -12971
25121  -13943
27773  -16359
30091  -16001
30931  -16092
32059  -15173
32621  -14907
34757  -15054
36191  -14608
36791  -16699
37781  -15628
39251  -17312
41131  -20846
42797  -21827
44491  -21924
47389  -22492
49411  -23115
50923  -22811
52147  -22546
54503  -21127
55339  -21134
56533  -22590
57059  -23300
58921  -23782
61723  -23278
66587  -25388
69697  -24445
72577  -25875
75743  -26080
83101  -27163
87539  -31281
89963  -36369
94117  -41952
96787  -42102
101159  -45977
104947  -47863
109367  -48823
110431  -46377
112657  -47747
115211  -50826
118907  -54441
123817  -54879
128683  -55084
134033  -54432
141301  -52658
143281  -57705
145963  -63537
152837  -62852
157141  -62513
164443  -66025
192229  -77693
211319  -80723
248779  -96258
281243  -108362
307529  -120976
346051  -130528
376963  -151126
407573  -144755
441251  -147700
526739  -196170
4798219  -1305647
10566379  -2659965
17266283  -4337377
24528271  -6065698
32495131  -8133708
40712251  -10032500
49506643  -11656397
58661621  -13652680
68337593  -15850032
78344459  -17773406
82287883  -18627383
86659757  -19500963
91080337  -20581788
95463073  -21609866
99873811  -22782846
104430947  -23756965
109067249  -24626226
113324863  -25360939
117941741  -26386904
122513621  -27328871
127135091  -28091405
131872739  -29026891
136609523  -30403287
141682789  -31120985
146535157  -32230165
151303303  -33327405
156375179  -34185237
161432767  -35077754
166482191  -36276793
171717163  -37395258
176731469  -38167941
181848409  -39234730
186789467  -40094013
191940197  -41186622
197073413  -42226392
202631659  -43339368
207601747  -44842922
212821523  -46103609
218128571  -47155173
223475851  -48365125
228568211  -48960583
234006427  -49991154
239604493  -51282471
244876831  -52853637
250369201  -54029602
255916043  -54858245
261474781  -55799341
266977943  -56702946
272613811  -57831850
277969787  -58867658
283590283  -59891910
289250477  -61047283
294834311  -62326133
300771143  -63378033
306443771  -64720311
311845483  -65773359
317837459  -67001559
323557049  -68255579
329389283  -69134423
335224763  -70215775
341156911  -71345573
347072767  -72516483
353058373  -73604504
358823821  -74799488
364669939  -76177413
370588391  -77028772
376371917  -78513999
382408813  -80095232
388388381  -81047728
394475621  -82021744
400601407  -83260157
406448747  -84362024
412700797  -85703063
418794443  -87147194
425236711  -88199973
431332477  -89699748
437454107  -90985761
443663819  -92126917
449598307  -93829551
455869259  -94927449
462103309  -95772447
468384011  -97288554
474833897  -98457809
481211593  -99756225
487791793  -101137469
494130691  -102702719
500639791  -104087268
507112181  -105467712
513558667  -106561903
519993413  -107886992
526771099  -109046877
533302519  -110376008
539838661  -111747301
545893571  -112857843
552353827  -113700214
558928291  -115079756
565456069  -116436641
572148611  -117822741
578969873  -119302701
585525131  -121156774
592105273  -122184081
598670659  -123636150
605480399  -124708438
612196999  -126316516
618965629  -127390086
625809869  -128918896
632745073  -130042483
639316891  -131585634
646183613  -132760409
652791781  -133821155
659674573  -134681459
666340561  -136111620
673046477  -137473992
680027669  -138490382
687007949  -139969216
693771899  -141349794
700652287  -142549177
707730853  -144446816
714416509  -146269463
721082443  -147241803
728132227  -148853943
735326297  -150257009
742115123  -151616659
748989499  -153008096
755810641  -154775698
762622067  -155956333
769566437  -157021080
776837827  -158583766
783959509  -159878502
791297641  -161155124
798404941  -162362305
805816043  -163838721
812710117  -165156784
819797597  -167098586
827058149  -168840216
834328571  -170022748
841501747  -172065782
848705087  -173460771
856080773  -174944404
862990691  -176788809
870353317  -178430974
877641491  -179791768
884784683  -181745066
891972379  -183326551
899299061  -184674922
906925079  -186143945
914322691  -187542313
921473461  -188590804
928774027  -189626875
936138481  -191012894
943698787  -192440011
951051181  -193816209
958747897  -194965549
966228443  -196618037
973921021  -198873360
981121019  -199961521
988611821  -201382143
995880637  -203049005
1003537529  -203892431
1011171907  -205380302
1018310357  -206697550
1025850029  -208447220
1033142093  -209798040
1040644349  -210860391
1048429787  -212723995
1055816857  -214600172
1063819571  -216057465
1071595237  -217476449
1079172607  -218949758
1086815123  -220337784
1094347099  -221765776
1102392923  -223044383
1110032837  -224677473
1117968347  -226306908
1125946391  -227303845
1133790157  -229306722
1141571413  -230509633
1148970469  -231697557
1156868893  -232785076
1164324131  -234335387
1171925257  -235743264
1179562003  -237177347
1187524229  -238863632
1195432619  -240969356
1203767209  -242854192
1211152571  -244313570
1218962053  -245677498
1227010859  -247608763
1234501381  -249198962
1242498409  -250930479
1250299909  -252587937
1258164283  -253726565
1265899367  -255573364
1273345669  -256648998
1281234683  -258017713
1289115307  -259467687
1297186937  -260863770
1305458389  -261906544
1313592857  -263226939
1321640269  -264947803
1329157171  -266693509
1337008411  -268251192
1344982073  -270050750
1353348089  -272126423
1361376461  -273922404
1369426853  -275470772
1377104203  -277238146
1385291533  -279161937
1393055101  -280627051
1401669793  -282497485
1409876953  -284546715
1418202613  -285741646
1426144219  -286832352
1434213923  -288535617
1442456299  -290245733
1450627741  -292496385
1458452857  -293763785
1466588341  -295431527
1474886107  -296839372
1483080281  -297987054
1491298379  -299467040
1499324293  -300612708
1507770907  -302530930
1515551137  -304456104
1524309109  -305530981
1532816653  -307410365
1540818413  -308929061
1549091891  -310932330
1557710533  -313358072
1566122219  -314789620
1574443837  -315919947
1582336363  -317634821
1590570811  -319125957
1598757541  -320830286
1607098499  -322463860
1615662317  -324127830
1624125499  -326071145
1632764957  -327580770
1641164599  -329496313
1649256659  -330714941
1657847923  -333059988
1666358137  -334685038
1675187299  -336815351
1683784547  -338181450
1692331541  -339709608
1700827157  -341115341
1708899763  -342952208
1717305211  -344739694
1725719987  -346378648
1734514337  -347427506
1743025897  -349305710
1751170427  -350169928
1759892363  -351704650
1768154629  -353585549
1776228331  -354735673
1784831663  -356586782
1793386403  -358659371
1802012867  -360541182
1810610297  -362648307
1819215467  -364008694
1827764317  -365399850
1836100859  -366800494
1844558179  -367920838
1853383261  -369696681
1862086763  -371082060
1870688773  -373124800
1879516927  -375624768
1888400951  -377223423
1896841337  -378763442
1905314407  -380532729
1913889403  -382649843
1922757203  -384280684
1931474803  -386015515
1940271029  -388077290
1949050853  -389876443
1958246701  -391574348
1966794283  -392706669
1975234993  -394526771
1984088297  -397224373
1992862819  -398388424
2002191173  -400598685
2010751843  -402170957
2019685411  -403868633
2028444577  -406178726
2036855771  -407773996
2045669117  -409448320
2054797457  -411337325
2063985403  -412810598
2072485307  -415102326
2081302481  -416319211
2090655341  -418487580
2099483767  -420582111
2108148187  -422464870
2116831511  -423780469
2125967143  -425920089
2135221939  -426847439
2143953101  -429359112
2152829251  -430872063
2161668583  -433093857
2170621097  -435190092
2179158539  -436969879
2188248061  -438867332
2197412473  -440819470
2206261801  -442577153
2215158109  -443995183
2224266049  -445435993
2233505411  -447462758
2242506083  -449538978
2251617727  -451036721
2260660177  -452432928
2269404233  -454094775
2278197191  -455224353
2287198027  -457315933
2296408651  -458926854
2305536301  -460138492
2313967387  -461801338
2322906347  -464086913
2331865247  -465580281
2340974621  -467770929
2350183481  -469845411
2359419019  -471779940
2368326533  -473570223
2376832637  -474755395
2385963337  -475768310
2395130483  -477550802
2404322677  -479019818
2413764763  -480728455
2423118349  -482209506
2432696507  -483893421
2442159989  -486033319
2450935099  -487735715
2459651521  -489402576
2468875837  -491169233
2477870299  -493318871
2486982499  -495146095
2495920319  -496980871
2505354769  -498176138
2514917917  -499773668
2524095709  -501785886
2533652119  -503848630
2543145439  -505584844
2552546629  -507893680
2561962043  -509322901
2571405659  -511073832
2580702427  -512269745
2589843437  -514186278
2599132787  -516211951
2608414177  -518416579
2617607087  -519888724
2627034547  -522566608
2636641123  -525030063
2645929771  -526910560
2654984021  -528526014
2664186923  -531139142
2673472427  -533479855
2683167173  -535547220
2692782803  -537224075
2702634443  -538684715
2711911019  -540240952
2721177637  -542032719
2730648653  -543902497
2739735301  -546462860
2749272683  -548802932
2759044349  -551175425
2768341921  -552470851
2777779603  -554421811
2787267779  -556343161
2796595597  -559003549
2805928883  -560284474
2815271453  -562019348
2825152411  -562967984
2834484293  -565003734
2844024907  -567307725
2853589267  -568544339
2863309931  -570247294
2872880603  -572466161
2882045483  -574326252
2891391787  -575088362
2901350161  -576632685
2910935773  -578240307
2920515001  -579860590
2930109373  -582115100
2939560651  -584412139
2949150277  -586105809
2958720229  -588395520
2968221637  -590438071
2978202527  -592304126
2987781613  -593835497
2997477193  -595154695
3007570297  -596512349
3017345399  -598047882
3026793739  -599723249
3036560773  -601294355
3045929801  -603134635
3055848077  -604644538
3065475229  -606496812
3075198677  -608260125
3085180507  -609545431
3095242613  -612229980
3104627551  -614068426
3114085643  -615712305
3123818501  -617744752
3133647739  -620403849
3143458847  -622549160
3153146131  -624569323
3163025851  -626392432
3172533643  -628072031
3182671549  -629791214
3192543149  -631237471
3202780897  -633116399
3212384963  -634541509
3222635303  -636200666
3232344763  -638602925
3242338597  -640889849
3251366479  -642133780
3260902103  -644032825
3270339829  -645964448
3279727889  -647386154
3289228483  -648857005
3298850917  -649893105
3308700211  -651768397
3318756289  -654002193
3327881603  -656446245
3337803431  -658381747
3347282843  -660705281
3357360803  -662984654
3367237373  -664255104
3377190379  -666312569
3387046501  -668400276
3396320131  -670476589
3406548611  -672686834
3416404787  -675158046
3426075613  -676809315
3436204267  -679811679
3446105171  -682508667
3455881883  -683744454
3465713579  -686477675
3474939227  -688665393
3484969109  -690240456
3494792933  -692002432
3504938971  -694417151
3514866067  -696245980
3524747333  -697895950
3534689219  -699806159
3544632757  -701599306
3554289731  -703516049
3564354947  -705656099
3574035151  -707733551
3583830727  -709756744
3594087883  -711221546
3604511021  -713233708
3615038443  -714857159
3624665309  -716356397
3634600603  -717297644
3644680229  -719994556
3654871309  -722239099
3665380997  -723755653
3675413947  -724812712
3685569493  -726266741
3695747131  -727984427
3705097547  -730089840
3714956237  -732783009
3724826269  -735337699
3735045893  -737306487
3745129477  -739713420
3755656199  -742386946
3765815803  -744993599
3776399083  -747742923
3785914357  -750184704
3796346717  -751536290
3806820203  -753415726
3816876139  -755221281
3827299493  -756536735
3837585853  -758590933
3848032691  -760865012
3858032089  -762645471
3868105237  -764044797
3878262659  -765664138
3888539339  -768134039
3899020883  -769702606
3909608783  -771239154
3919640269  -773956317
3929631047  -776329895
3939614131  -778215321
3950149771  -779293130
3960450491  -781388073
3970816819  -783568129
3980833229  -785312389
3990750097  -787766936
4000958867  -789728755
4010294429  -791922584
4020490499  -794403355
4030803197  -795747639
4040981947  -797303364
4051173251  -799664304
4061662109  -801373698
4072449559  -803519311
4083127963  -805506484
4092801451  -807630946
4103257429  -809326657
4113684763  -811463088
4124483023  -813696263
4134816643  -815934436
4145336087  -818192332
4155640547  -820447134
4166161651  -822450828
4175672887  -824906096
4185668419  -826384474
4196044087  -828598108
4206577429  -830367632
4217049659  -832775317
4227278053  -835045528
4237753211  -837266349
4247549861  -839941298
4257832277  -842059387
4268593691  -844366587
4279216691  -846182117
4290108821  -847699060
4300934893  -849896031
4311297659  -852461342
4321983517  -854181610
4332288707  -855701147
4342724707  -856817266
4353283157  -859325259
4363631291  -860785026
4373934427  -862970753
4384885469  -865324179
4395387707  -866907045
4406870803  -868492350
4416822287  -870842433
4427515439  -872732472
4437886147  -875209884
4448488573  -876891334
4458501331  -878457403
4468885543  -880036752
4479332909  -881524056
4489278767  -884504028
4499458163  -886444049
4510281473  -888190454
4520766077  -890390858
4531200371  -893017512
4541863451  -894956951
4552387649  -896722422
4562783333  -898727618
4573110181  -900490038
4583484667  -902505654
4594132391  -904573948
4604658571  -905698486
4615258009  -907386182
4625868301  -909738062
4636513477  -911898415
4646479723  -914050437
4657014199  -916691726
4668009299  -918712413
4678582949  -920439739
4689415987  -922239601
4700516309  -925225204
4711247017  -926470641
4721826587  -928320587
4731889483  -930324264
4743058189  -932898832
4753673629  -934435444
4764101347  -936065270
4774582633  -938277843
4785351283  -939909805
4796119127  -942653910
4807360979  -943828290
4818158117  -945712269
4829158403  -947642388
4840170031  -950010352
4850804269  -952815480
4861750937  -954517202
4872574543  -956138308
4883187493  -957537344
4893360919  -959445675
4904415539  -961034873
4915126087  -962968110
4925567291  -965845183
4936702559  -968086207
4947392381  -971052803
4958899703  -973071101
4969230083  -974487962
4979431817  -976372508
4989776527  -978689877
5001045083  -980069516
5011767301  -982862156
5022491783  -985115564
5033047241  -986981282
5044090801  -989572389
5054907401  -991263498
5065377451  -993534960
5076661367  -995664863
5087176343  -996853783
5098231409  -998959272
5109306619  -1001752058
5120573603  -1003930725
5131385011  -1006657222
5141532367  -1008771155
5152143889  -1011401845
5163012983  -1013317289
5173836299  -1015181274
5184637379  -1017235678
5195374577  -1019681934
5206003217  -1021786513
5217002293  -1024427776
5227554691  -1026346509
5238696709  -1028828380
5249347277  -1030931500
5260967141  -1033338616
5271653411  -1035196924
5282724467  -1037319571
5293557593  -1040231859
5304628291  -1042913340
5315216723  -1044153673
5326037683  -1047129410
5337196651  -1048375902
5347761229  -1050078077
5358882563  -1051863020
5370314797  -1054242037
5381402723  -1056784836
5392213037  -1059244855
5403513503  -1060996103
5415018979  -1063062034
5426127013  -1065100575
5437339651  -1067075671
5448565781  -1068351815
5459239271  -1071470929
5470094083  -1073591634
5480530163  -1075919328
5491658827  -1079208058
5503314077  -1080496832
5514321367  -1082918370
5525222701  -1084728154
5536334311  -1086265523
5547367523  -1087988639
5558249899  -1090550094
5569281103  -1093133753
5580631099  -1095178158
5591715797  -1098051045
5603126491  -1099829820
5613923629  -1101974555
5625279523  -1104108569
5636949011  -1105673314
5647838167  -1106626248
5658810061  -1109070324
5670452009  -1111654490
5681250053  -1113573579
5692144123  -1115123716
5703859429  -1117325228
5714940139  -1120384826
5725990709  -1122187668
5736530791  -1124559004
5748280607  -1126417395
5759727731  -1128875444
5770900133  -1131412130
5782128967  -1133570176
5793114403  -1136538289
5804334469  -1138779272
5814605411  -1140693098
5825831629  -1142684230
5837256989  -1145354903
5848610237  -1148158619
5859567631  -1149600355
5870934221  -1150778025
5882016097  -1152418286
5893212427  -1154834962
5904436427  -1156915530
5916164687  -1158791316
5927554333  -1160822379
5938739717  -1163302503
5950133083  -1165529787
5961341521  -1167546649
5972221657  -1170574930
5983712771  -1173066634
5994413837  -1173917391
6005982149  -1176366660
6016877189  -1178033062
6028435247  -1179396991
6040125239  -1180792378
6051618577  -1183478209
6062997131  -1185910021
6073633477  -1188231938
6085061027  -1190239103
6096342997  -1192347709
6108376181  -1195017519
6119801771  -1196751333
6131138639  -1198587358
6142150243  -1200888933
6153643403  -1202676813
6164448049  -1204296085
6175955267  -1206580607
6187330417  -1208362730
6198614267  -1210859919
6210151517  -1213500355
6221221103  -1215590992
6232755077  -1217481220
6243922229  -1219402085
6254172439  -1221855516
6265576133  -1223642862
6276862993  -1225616226
6287801413  -1227173886
6299399539  -1229074683
6311377253  -1230437656
6322797259  -1233395363
6333800797  -1235310044
6345340669  -1238168126
6357100609  -1239748741
6368529913  -1241765054
6380412803  -1244124936
6391977043  -1245873051
6403607299  -1247935295
6414957889  -1249914311
6425906777  -1251972669
6436881277  -1254135131
6448567231  -1256036349
6460164317  -1258332795
6471382763  -1260261301
6482628227  -1263530134
6494382953  -1266611973
6505971403  -1267563163
6517626931  -1269587731
6529099037  -1271758101
6540592307  -1274451253
6552322421  -1277306536
6563787059  -1280178899
6575231041  -1283128381
6586924411  -1285541961
6597944011  -1287469643
6610452833  -1290183869
6621794437  -1292174797
6633722749  -1294490882
6645443963  -1295861378
6657185417  -1298171948
6668682389  -1300248581
6680094007  -1302291776
6691437523  -1303646736
6703668899  -1305556914
6714965177  -1308369766
6726480011  -1311208705
6737553233  -1313265186
6749162611  -1315430134
6761152493  -1316953926
6772313123  -1318322715
6783778691  -1320376795
6795714979  -1322336871
6808015003  -1324281469
6819587693  -1325729992
6831167633  -1328111006
6842949539  -1331046514
6854770709  -1333501635
6865802803  -1335521714
6877648549  -1337780882
6889174931  -1340092391
6901114309  -1342950797
6912864593  -1345349356
6924541717  -1346969820
6936520771  -1349323496
6948403811  -1351557563
6959616919  -1354230035
6971124427  -1356655519
6982574257  -1359387457
6994404433  -1361541392
7006531393  -1363942952
7017923557  -1365714700
7029219059  -1367357697
7040054537  -1370377879
7051724209  -1372622557
7063389451  -1375637647
7074749483  -1377761797
7086445867  -1379537238
7098095971  -1382088228
7110270683  -1384016122
7121977867  -1386720493
7133342939  -1389782909
7145242693  -1391820227
7157029651  -1394574064
7168381741  -1396937854
7179990677  -1399311172
7191419083  -1402644575
7203382139  -1404210785
7214751917  -1406297654
7226300071  -1408812664
7238343649  -1410920327
7250056777  -1413237861
7261840447  -1415716313
7273767299  -1417430420
7285361921  -1418758257
7297265237  -1422312545
7308535879  -1424644389
7320638537  -1426957823
7332746467  -1429019722
7344481211  -1430542277
7356723359  -1433012758
7368460049  -1434437213
7380227291  -1436608866
7391711357  -1437799370
7403425811  -1440159144
7415630161  -1442068172
7427180869  -1445027330
7438725163  -1446163243
7450747523  -1447733598
7462613357  -1449463284
7474389383  -1452556096
7485699943  -1454524741
7497456269  -1457780563
7509332723  -1460725527
7521542239  -1462675669
7533365317  -1465122989
7545421853  -1466943267
7557401779  -1468721409
7569336331  -1471101936
7580422919  -1473348721
7592146381  -1476293566
7604070433  -1478737106
7616235509  -1481278002
7628080843  -1484813773
7639703107  -1487385503
7651970387  -1489579129
7663422667  -1491747215
7674295813  -1493861033
7686146987  -1496691560
7697926277  -1499231477
7709966083  -1501701599
7721832197  -1503087614
7733730149  -1504810259
7745398231  -1507637171
7756632157  -1509927646
7768620787  -1511974758
7780194991  -1514521548
7792154407  -1517175274
7804178761  -1519824635
7816081411  -1521983890
7828348019  -1524727711
7840744957  -1526140587
7852314527  -1528663368
7864029619  -1530941204
7876075283  -1533224322
7888686101  -1535814397
7900510139  -1537780332
7912123741  -1540496181
7924184843  -1543341404
7936575083  -1545574225
7947795907  -1547237731
7959636499  -1548931063
7972188797  -1551843403
7984181437  -1554590894
7996292659  -1556499629
8008517317  -1558920895
8020382021  -1561618460
8031747391  -1564701267
8043754283  -1567492339
8055653761  -1569949974
8067312557  -1573049739
8079069563  -1574688317
8091146179  -1577183744
8103181771  -1579381080
8115063181  -1580281714
8126705677  -1583309931
8139285533  -1585742340
8151245909  -1587916700
8163546283  -1589065191
8175470923  -1591805501
8187139469  -1594264367
8199362321  -1596612569
8211378953  -1598476048
8223730939  -1600875648
8235961771  -1603132911
8248251769  -1605453364
8260492993  -1607475141
8272868203  -1609552052
8284800851  -1612050622
8297467957  -1614393095
8309310589  -1616756700
8321388253  -1618499924
8333542493  -1620388253
8346034243  -1622250808
8357622571  -1624948703
8369958131  -1626906656
8381905513  -1628937446
8394363587  -1630592330
8406371797  -1632600677
8418546139  -1635097909
8430608827  -1637681977
8442892859  -1639024588
8455062403  -1641192389
8467606811  -1643158772
8479658069  -1644954973
8490857509  -1647281342
8503678387  -1649498198
8516010791  -1651409713
8528328509  -1654454211
8540031067  -1656776939
8552413459  -1659628458
8564883443  -1661103477
8577505477  -1662923113
8588770207  -1664931080
8601135611  -1667566452
8613362221  -1670513769
8625505919  -1673073077
8637673763  -1675781964
8649904499  -1678984118
8661992093  -1680824139
8674074517  -1682806134
8685486613  -1685678445
8697780739  -1688408579
8709492941  -1690685855
8721960119  -1694282567
8734241533  -1695753440
8745877963  -1698762937
8758372169  -1701092238
8769917371  -1703691759
8782445611  -1705141444
8794970017  -1707087163
8807785309  -1709906585
8819656877  -1712063243
8832721789  -1713562029
8844966847  -1715948742
8857205803  -1717840686
8868798307  -1720390174
8881098211  -1722205645
8893333213  -1723603674
8905782917  -1726063971
8918902997  -1727723610
8931432617  -1729899763
8944033843  -1731985524
8956562113  -1733534459
8968370413  -1735911993
8980323179  -1738844758
8992027151  -1740992983
9004177709  -1743488963
9016486051  -1745190619
9029025667  -1748287134
9041064079  -1750049275
9052511077  -1751887213
9064601677  -1755036596
9076815467  -1758185818
9088961587  -1759889633
9101113741  -1761965690
9113364683  -1764692110
9125594519  -1768074128
9138141851  -1770810250
9149969069  -1773205143
9162258037  -1775451502
9174403627  -1777249961
9186777923  -1779649902
9199323647  -1782885426
9211470137  -1784396055
9223928101  -1785692691
9236091659  -1786703144
9248351363  -1788839095
9260924261  -1790626367
9273288977  -1792712768
9285381877  -1795352219
9297843089  -1797587780
9310416211  -1799879015
9323115283  -1803344569
9335198869  -1804979765
9347749237  -1807015469
9360402599  -1809415731
9373015103  -1811545341
9385305653  -1815385310
9397913093  -1818012195
9410704669  -1819487908
9422823211  -1820955595
9435353569  -1824321631
9447623651  -1826265359
9460228861  -1829410291
9472618453  -1832176565
9485185771  -1834172180
9497522597  -1836372180
9510647057  -1838896685
9522821941  -1842005622
9535485697  -1845497684
9548435779  -1847810275
9560872583  -1850817474
9573463171  -1852853003
9585795007  -1854856621
9598203403  -1857097757
9611159863  -1859311631
9623196211  -1862223337
9635856869  -1863821691
9648686611  -1865426294
9661129957  -1868678872
9673695683  -1871263270
9686173669  -1873050021
9699368093  -1874991309
9712134577  -1878610424
9723840437  -1881102266
9736379761  -1883295251
9748995499  -1885563712
9761768293  -1888041670
9774223883  -1889827861
9787107877  -1893108090
9799388171  -1895607243
9811854781  -1899239743
9824389921  -1901357081
9837034387  -1904830816
9849385901  -1908360170
9861561299  -1910901913
9873817201  -1913033299
9886940981  -1916522808
9899753569  -1918454536
9911940331  -1920832149
9924835861  -1923811225
9937487899  -1925203327
9949976581  -1927787395
9962895259  -1930820092
9974775259  -1933746141
9987612923  -1935826317


==> data/prime_x_r3_p7.dat <==
5077  -20308
11197  -38146
16811  -47845
18097  -40408
22481  -50311
26171  -59373
27773  -66762
28571  -72702
35083  -64624
36739  -65509
39023  -73744
39883  -74246
43669  -75253
46307  -73185
47087  -74584
49411  -82276
49831  -80367
61651  -82752
64763  -78397
65563  -74477
72091  -84662
72379  -80814
72701  -77300
75781  -74079
82763  -77737
88337  -91735
88883  -101505
97423  -104839
98081  -114752
98597  -114214
104491  -117271
105883  -113606
108343  -123296
112771  -129620
113131  -138846
113749  -134989
115021  -143775
119689  -146291
121763  -145662
124721  -148257
136277  -154612
141319  -167754
150011  -163853
153523  -170597
153749  -177056
157649  -176634
166723  -187065
166949  -183168
170603  -189874
171163  -186077
171299  -195864
191969  -204720
200357  -207165
220709  -214133
231589  -227925
254699  -251644
270737  -265345
276083  -278593
283949  -275587
306347  -289717
312709  -281483
331231  -304041
339517  -329517
346091  -341926
370619  -369375
377099  -399236
389003  -430846
399043  -441095
417491  -448719
439723  -477868
448363  -485727
456763  -502255
475243  -504446
485717  -521059
506887  -555794
566077  -596001
584869  -611337
594157  -642756
600877  -672697
619279  -699413
629653  -703877
633781  -717516
658549  -734295
671893  -775843
686051  -761415
708569  -766452
732331  -806052
755789  -832917
776869  -825257
795083  -843879
822853  -852958
864629  -887705
901861  -920509
934001  -956277
985571  -989566
1058507  -1000283
1111703  -1048655
1136699  -1117471
1173593  -1125393
1202959  -1144809
1250003  -1150882
1275877  -1175295
1307051  -1209955
1355357  -1272721
1413029  -1286307
1451719  -1318762
1493677  -1329515
1544863  -1351700
1591631  -1381940
1655029  -1432207
1696517  -1422914
1753931  -1455848
1781099  -1421205
1825531  -1470556
1865957  -1527068
1927397  -1569399
2158603  -1754180
2401667  -1916194
2705539  -2217276
2926291  -2389162
3178753  -2612342
3475909  -2758276
3804149  -2869168
4057451  -3024052
4261199  -3229223
5060477  -3689949
43831439  -29258900
91713379  -58114177
148406123  -89392498
211411061  -122968967
276283549  -157082617
345399371  -197604468
419867011  -234088619
496361051  -274063214
577778309  -316686262
659760677  -358776613
664960187  -361155043
671353723  -364053487
678118159  -368010032
683267749  -371275116
689451557  -374293623
696309181  -378293139
703526101  -380515179
710224091  -384546755
716871223  -388238228
721779029  -390896605
728635507  -392453674
735337181  -396141146
740252693  -398561519
747071653  -400585266
753525043  -403902696
759009061  -406225922
765950597  -409351630
772633039  -413821921
777234989  -416878955
784109269  -420013716
790988119  -423316883
796058171  -425465219
803178449  -430950946
810253663  -434308734
814953413  -436801188
822196171  -439267111
829011077  -443504462
834477211  -446204118
840832523  -448796128
848187203  -452150088
855197131  -455568342
860653457  -458064302
867778147  -460962008
874258523  -464841956
879969241  -468192863
886682029  -470802649
893279987  -473284319
898578341  -475386801
907047187  -480558854
913907003  -483614121
918299891  -485703222
925393789  -488773030
932252843  -492821449
937608059  -495742653
945144139  -499202249
952179929  -503129165
957371549  -506594574
965649187  -511470930
972801377  -515202019
978195499  -518315734
984883969  -522447241
991851307  -526087289
996986843  -528221376
1005155189  -531566878
1012338539  -535081246
1017359461  -537260450
1024079627  -540288398
1031009347  -543519258
1038510659  -546828155
1043890307  -549669093
1050985297  -552763377
1058064251  -557247068
1062974821  -559810425
1069457723  -562983720
1077255841  -566352276
1082726849  -568024318
1090092259  -572084206
1097405479  -575891288
1104185723  -578384752
1111844647  -582051728
1120155083  -584703436
1125529243  -588350598
1133455429  -591609312
1141272007  -595804045
1146842467  -599145933
1153588789  -603654421
1160642699  -606981382
1166373589  -611106423
1174215131  -614585681
1182001237  -618967111
1187815591  -621097641
1195121891  -624669446
1203947203  -627531301
1209699487  -630875796
1216920629  -634960637
1224618599  -639667107
1229716381  -643520651
1237016267  -647783895
1244732869  -652096469
1252848367  -655644307
1258712407  -657966277
1266517877  -662897982
1273834493  -664762990
1279135421  -667621887
1286344229  -671018705
1294167331  -673928345
1301879239  -676460211
1309548763  -681328942
1317515669  -684760876
1323173861  -687551485
1331088659  -690661609
1338785803  -695888276
1344399031  -699078974
1352471651  -702392663
1360662929  -705385472
1366200229  -708139602
1374859979  -711371267
1382998541  -714797300
1388936987  -718451146
1396726523  -722783697
1405533323  -725798676
1411987211  -728998023
1419865757  -733939382
1427113819  -738495105
1433219729  -741546688
1441076059  -745790670
1449699949  -750163599
1457457899  -755538985
1463581169  -759078479
1472588011  -762844414
1480615957  -766818520
1487344891  -769386501
1494941957  -773157431
1504197913  -776907068
1510802141  -780985016
1518202207  -785364762
1526305621  -789328134
1531985963  -792556699
1539753287  -795449903
1547108863  -800177346
1552884967  -803507363
1561758799  -808222332
1569683809  -812207687
1575553501  -815578283
1584823519  -819539379
1592597603  -823099715
1598394097  -827069531
1608645931  -833133084
1616697941  -837320678
1623006107  -840622027
1631618887  -845924749
1639758037  -850469843
1646316673  -853179875
1653748717  -857799405
1662461249  -861170034
1668582323  -863650000
1676496947  -867125802
1684279151  -869412587
1692049501  -873940326
1698088057  -877823873
1705872277  -882769366
1713389651  -887682070
1719227557  -890574713
1727491013  -895588562
1735712603  -899276004
1742359573  -902208978
1750504997  -905346155
1758479029  -909951335
1764739643  -912494305
1772410931  -916624456
1780916867  -922013786
1787158369  -925189706
1795630517  -929051802
1806091571  -933136745
1812594857  -936899331
1821566843  -940931356
1830083147  -943444334
1836256517  -946331413
1844979733  -949589869
1852607843  -953438052
1859197943  -957020222
1868149957  -961497566
1876434913  -965161838
1882817243  -969230481
1891439029  -973016384
1899575999  -976908274
1907874517  -981000885
1914228949  -985084418
1922132671  -989458758
1931358563  -994429088
1937531269  -997386463
1946217853  -1000766461
1954215899  -1004352685
1960401379  -1007273140
1968400991  -1011461101
1976638843  -1016329155
1983099343  -1018940784
1991665997  -1024446268
2001951307  -1029358221
2009001853  -1032842469
2017117373  -1036156345
2024985239  -1040189980
2031130331  -1044147521
2039250203  -1047801530
2048334979  -1052743224
2055349123  -1056578701
2063747989  -1060678127
2072348237  -1064465022
2079785371  -1066875401
2088449179  -1071095522
2097592963  -1074916042
2104149563  -1078394685
2112749011  -1082729032
2121366277  -1088192303
2127626531  -1090869724
2136314891  -1094657637
2144247317  -1100622603
2153066323  -1104192919
2159801551  -1107352194
2169298169  -1111644023
2177871889  -1115502221
2184193289  -1119806607
2193185791  -1123789133
2202563509  -1128062507
2209105163  -1130514310
2217595397  -1135005735
2225308621  -1138817997
2231669413  -1142566103
2240170901  -1148810855
2248510619  -1153610865
2254506733  -1157223328
2262420803  -1162075145
2271155869  -1166501298
2277242743  -1170100698
2286178919  -1174397497
2294560087  -1179276699
2302771739  -1183021142
2310927049  -1187619837
2319504283  -1195248595
2325883699  -1196491499
2334321557  -1202190561
2343029179  -1206980426
2350148491  -1210374519
2359160093  -1215465159
2367242939  -1222549087
2375417371  -1226844586
2382177761  -1230480637
2391110357  -1234351439
2402177837  -1238280495
2408799787  -1242280084
2418071987  -1246133325
2427116899  -1250651547
2433776041  -1254989848
2442410837  -1259372363
2451269699  -1263413510
2458312253  -1266650043
2466343219  -1273179252
2475042481  -1277481709
2482222879  -1281294272
2491270571  -1285778751
2502246587  -1290235419
2508760607  -1294899740
2516457077  -1298054466
2525448647  -1303550017
2531539687  -1306454612
2540519893  -1311658411
2550068471  -1314785535
2556427877  -1317701585
2565771797  -1322414675
2574488629  -1326359483
2580905683  -1330368728
2590045163  -1333687027
2598572507  -1336590212
2606640661  -1339613241
2616055997  -1342827078
2624586323  -1347613450
2634517007  -1351980948
2641818889  -1355777130
2651015371  -1361035870
2661020837  -1366404825
2668051637  -1368635232
2676586949  -1372545879
2685504677  -1375823651
2692266589  -1379764872
2702006933  -1385016827
2711092847  -1388941884
2717740583  -1391596100
2726290403  -1396327786
2735404921  -1399427688
2741992469  -1401715070
2751030323  -1405572988
2760304517  -1410147431
2767274443  -1412800685
2776728821  -1416439216
2786077321  -1421171008
2792771323  -1423995486
2802092939  -1429023230
2811621893  -1434035226
2818466237  -1436902050
2827129927  -1441455587
2837009971  -1447464401
2843323843  -1451375708
2852582897  -1456918410
2861739571  -1461764572
2870336141  -1465283816
2877538519  -1469418514
2887197787  -1474148363
2896449371  -1477640653
2904587857  -1480436957
2913985733  -1485221623
2922683651  -1490694610
2929804271  -1494651324
2940394507  -1498901072
2949810203  -1502996739
2956580027  -1505861055
2965748453  -1510015772
2975605973  -1513688193
2982449557  -1517668837
2991157489  -1521944494
2999957729  -1527184582
3006565157  -1529136776
3015490711  -1533111260
3024996043  -1537654335
3031967353  -1540339924
3041752601  -1545109463
3050434099  -1550063793
3058119797  -1554104343
3066942331  -1558259430
3075428383  -1562728115
3082841189  -1567195471
3092074507  -1571740917
3102227923  -1577460537
3109241819  -1582409539
3118454533  -1587582407
3127824347  -1592207124
3137741053  -1597972364
3145248991  -1602931721
3153830507  -1607433991
3162839893  -1612285655
3170576389  -1617011502
3179542211  -1621941280
3187800997  -1627496439
3194549353  -1629023174
3204215659  -1633427558
3213619883  -1639528382
3220500853  -1643749828
3230132551  -1648305255
3239489611  -1653196818
3247116667  -1656983138
3255761189  -1661730900
3264825173  -1665297665
3271405589  -1669051876
3281613877  -1673976017
3290949413  -1678976284
3298266899  -1682274341
3309818879  -1686099013
3319032881  -1691155009
3327067657  -1694650812
3336896737  -1698709626
3346402681  -1702643009
3352965173  -1705628248
3362318731  -1710089073
3372162947  -1713251087
3381136079  -1717515698
3387837373  -1720940002
3397363019  -1725695388
3407296229  -1731908207
3414183653  -1734179702
3424058227  -1738644758
3433454891  -1743226417
3441236021  -1745562998
3450867029  -1750097986
3459939839  -1753773292
3467630869  -1758384377
3477432389  -1764389606
3486874739  -1769120538
3494581963  -1772104228
3507858073  -1776325882
3517097651  -1780928451
3523596049  -1784113481
3533144633  -1789528997
3542688901  -1793702410
3549942827  -1796344570
3559580503  -1800036463
3569293219  -1802659200
3577012811  -1806108134
3586175693  -1810851956
3595225913  -1814068842
3605112691  -1817697303
3614653891  -1823610710
3624481891  -1827860378
3632179861  -1831040744
3642126317  -1835392506
3651524153  -1840089921
3662083889  -1843764424
3668538299  -1847431720
3677656363  -1851778121
3687041867  -1856391776
3694194089  -1860462211
3704858533  -1865044787
3714229439  -1870296361
3721117193  -1873078727
3730010939  -1878563438
3739963771  -1882886391
3747719539  -1886836711
3756945151  -1890973935
3767023339  -1895803098
3774968837  -1900620745
3784824661  -1905567290
3795076547  -1909581030
3802646789  -1913258506
3812358061  -1917680813
3821912837  -1921531945
3829177153  -1925524462
3839556319  -1930109428
3849490259  -1935867654
3856958821  -1937927102
3866671883  -1943827320
3876999011  -1945597747
3885182029  -1949686906
3895277117  -1954411609
3907077347  -1957870858
3916393141  -1963145428
3923809541  -1968096086
3933261613  -1973507905
3942562979  -1977860715
3949642259  -1981174889
3958648721  -1986553604
3968568157  -1989305656
3976114111  -1993050887
3987177917  -1997203682
3996186751  -2000588310
4005015569  -2004286876
4015529239  -2009693859
4026518921  -2014929726
4034489021  -2019005201
4044441221  -2023567091
4054187531  -2027317565
4061537999  -2030545937
4071198643  -2034069106
4081216411  -2038141524
4088408939  -2043012291
4098102451  -2049987746
4110251357  -2053773302
4117363069  -2057891272
4127353039  -2062460708
4137030811  -2067794772
4145163103  -2072015798
4155348293  -2077645712
4165700789  -2083689607
4173409381  -2086781168
4182847307  -2090931526
4192827257  -2096201400
4204830757  -2101299728
4212605069  -2105793025
4222596817  -2110111690
4233110153  -2116021947
4240440557  -2119049106
4250539499  -2125084195
4260990023  -2130414479
4267910453  -2134014737
4277431189  -2138326006
4286744879  -2144252342
4294838063  -2147619804
4304903653  -2151876369
4314209573  -2155172151
4322232029  -2157463844
4332737947  -2161614256
4342377043  -2167306448
4349540267  -2170353510
4359396229  -2176938274
4369020641  -2182496683
4376405701  -2186453507
4387280939  -2191601190
4397751107  -2196987965
4407427907  -2199865966
4418382511  -2205443863
4428146699  -2211281584
4435847771  -2214361993
4447181633  -2219908481
4456536107  -2226170856
4466039581  -2230606090
4473635471  -2234128873
4482822977  -2239342489
4493014709  -2242947575
4499982341  -2248324034
4510427059  -2253701974
4520281211  -2258863161
4528253647  -2263447032
4539574531  -2267996608
4550037683  -2273626100
4557906611  -2277221385
4568041717  -2282197147
4577196277  -2287173734
4585062491  -2290193661
4595649587  -2293936687
4607589709  -2297846724
4615165397  -2300157435
4625544083  -2303795596
4636062251  -2310683486
4642994243  -2313419562
4654781363  -2317907704
4664170877  -2323180897
4671601667  -2326023702
4680808877  -2332543329
4691573207  -2339164612
4698680023  -2342890568
4709589803  -2346885181
4719722731  -2352449459
4729894109  -2358658136
4737128021  -2363095118
4748099971  -2367615650
4758082363  -2373530286
4766858489  -2377770512
4777086869  -2383731311
4787344813  -2388180022
4795041509  -2392082950
4807967237  -2396379137
4817123173  -2400859632
4824788797  -2403034373
4834318253  -2408429443
4844877041  -2416029133
4852712269  -2420793271
4862561183  -2424893112
4873437883  -2430070101
4881292667  -2433929470
4891604453  -2438604846
4905524731  -2445475369
4913826101  -2449099226
4925046037  -2452587902
4935446567  -2458193207
4944034229  -2462863597
4954810813  -2465587314
4964262491  -2469678559
4971703259  -2472361393
4982287987  -2478779497
4993080151  -2483346091
5002348427  -2487563793
5011975223  -2493951738
5022499147  -2500196277
5033836943  -2504973935
5042025179  -2508666651
5052597811  -2514595185
5063749511  -2519582578
5072297003  -2523977065
5082494581  -2528747643
5093223229  -2533724600
5102834059  -2537880551
5113796179  -2543644423
5124622337  -2548653255
5132524051  -2553636201
5142543733  -2561416580
5152726357  -2568230284
5159918207  -2573622532
5170428883  -2578790917
5180440283  -2584269898
5188198693  -2589171485
5198387651  -2594815830
5210058967  -2597688984
5218234207  -2601076263
5228499851  -2607723571
5239105217  -2612969387
5247642833  -2616647572
5258014169  -2622951624
5269083467  -2627708696
5276966437  -2631309210
5287899787  -2636462938
5298950291  -2642096293
5309370161  -2647835958
5316756311  -2651113198
5327596837  -2656173443
5337772631  -2661939532
5345588467  -2666420429
5355575243  -2670512272
5366621893  -2675392098
5374772639  -2678222111
5385891827  -2683856262
5396660909  -2689016697
5405556229  -2692931065
5415053363  -2697620180
5425308017  -2702726270
5433089099  -2705585642
5443490483  -2710051308
5453661089  -2716390946
5461285631  -2721332511
5472075977  -2727109901
5483144377  -2733577445
5491263977  -2738127041
5503175857  -2742493675
5513333549  -2747282105
5521090787  -2750899855
5532445013  -2757527144
5541883813  -2764488375
5549758901  -2766897440
5560118203  -2771546121
5570666653  -2774945279
5578663553  -2778300428
5589801793  -2781350406
5602432337  -2786434623
5613549463  -2793153914
5621626687  -2797587283
5631652549  -2804372255
5643107699  -2809503154
5650726607  -2813373404
5662715603  -2816581032
5673043459  -2821051014
5681207341  -2825518337
5691425381  -2830139916
5702904811  -2834280782
5711213701  -2839153819
5721567739  -2844959402
5731666019  -2850660534
5739681953  -2855156760
5751453959  -2859998613
5762236481  -2864191883
5769877301  -2868991530
5781788981  -2876809778
5792674213  -2881448782
5802357689  -2884883013
5813826731  -2889571792
5824571717  -2894811711
5833309721  -2898907776
5843684081  -2906581932
5854277717  -2913028874
5862352753  -2918456306
5873295419  -2923150420
5883930947  -2927975097
5894654417  -2932103540
5905288667  -2936441861
5916343819  -2942886084
5927594411  -2949014200
5935441163  -2952296628
5946144049  -2957454121
5955799319  -2963587929
5964067117  -2966915445
5974697087  -2972267273
5985909323  -2977811750
5995146701  -2982333393
6007941259  -2987949773
6018577013  -2992993432
6026276339  -2997947950
6037244063  -3003377202
6047170939  -3009170420
6054396763  -3013956295
6065808643  -3019089487
6077381771  -3023629532
6086302763  -3027485339
6096819821  -3031775599
6107692739  -3037050162
6115851361  -3041338058
6127277957  -3045333818
6138080261  -3051000485
6146668211  -3054802908
6156990779  -3060987281
6167460851  -3065824884
6176003579  -3070208166
6186438541  -3074621566
6197775443  -3080278254
6210883243  -3084892488
6218639663  -3087379378
6229347517  -3092662305
6240370723  -3100091451
6248312699  -3105089335
6259462837  -3110330787
6270064597  -3115488205
6277764697  -3118536391
6287277979  -3123374947
6297952517  -3128042855
6309174731  -3131999928
6321169157  -3138268182
6331631039  -3145484276
6339408391  -3149616029
6350325643  -3155240846
6361035781  -3161125780
6369161507  -3166272381
6379631917  -3170564769
6390130931  -3176517783
6398544293  -3181021482
6410338489  -3187605020
6421323107  -3192851132
6428737379  -3197444758
6441327317  -3203126390
6452877461  -3208574549
6461416553  -3212872187
6472457227  -3218713013
6482771213  -3224878436
6494063957  -3231822775
6502792651  -3235215070
6514606367  -3242424248
6525693437  -3246625992
6534160757  -3251474329
6545742823  -3257825110
6555694571  -3263850624
6564000211  -3267118590
6575333581  -3273733054
6587731253  -3279873479
6596127991  -3284816353
6606918853  -3292175882
6617152181  -3297448423
6625544411  -3300090155
6636701483  -3304803564
6648770683  -3310389679
6656717059  -3315080758
6667765063  -3321322674
6679168459  -3327891157
6687266291  -3333760324
6698887693  -3338393295
6710598413  -3344228294
6719593919  -3347182581
6731030539  -3352609478
6741553607  -3360566948
6750587339  -3365095639
6761201341  -3371898674
6772765049  -3377086465
6781443283  -3380198792
6792126317  -3387533132
6805089883  -3394717114
6817156309  -3398163713
6825305303  -3402616505
6836026303  -3406943082
6847575101  -3413242209
6856537157  -3417437349
6867119201  -3423215067
6877772621  -3427963954
6885804817  -3431373420
6896699779  -3438800215
6908342443  -3444561046
6917380669  -3447336940
6928229813  -3452182172
6939186451  -3457556920
6948277579  -3461369102
6959484709  -3469427895
6970950829  -3476080030
6979274657  -3481080509
6991465639  -3485031554
7004956919  -3490020382
7012832389  -3494238507
7024229077  -3499209939
7034472701  -3504911171
7042264123  -3508933915
7053832711  -3513381745
7063791877  -3520012691
7072054901  -3524898190
7083255187  -3530207894
7093959143  -3535496681
7105892659  -3538361813
7115690411  -3543432980
7126308671  -3548908163
7136630537  -3553015282
7144929109  -3557781583
7156562293  -3563040466
7167750677  -3567417037
7176302269  -3571791060
7187235511  -3576503300
7199695001  -3582059530
7208782531  -3585709134
7219904077  -3592157008
7231041229  -3596501793
7238801179  -3600154684
7248913739  -3604413926
7259929309  -3609383528
7268729789  -3612686718
7278655843  -3618414945
7288521557  -3625717757
7297177891  -3630129174
7311962891  -3634220069
7323163109  -3641666569
7331947309  -3643975000
7343752523  -3648695795
7355663873  -3653818885
7363970623  -3658335793
7375511107  -3664772853
7386854611  -3670410982
7394937971  -3674396230
7408625311  -3680841544
7420988987  -3686777388
7433468171  -3690554544
7441045331  -3694660866
7452352871  -3699958282
7464178811  -3705481939
7472422411  -3709435973
7484584847  -3712887151
7496140247  -3718799409
7506192277  -3723677049
7518605291  -3726979304
7530234157  -3733237132
7538755753  -3735996824
7550562517  -3741207337
7561392757  -3746331845
7570307611  -3750753229
7581500837  -3756619536
7593584491  -3762241502
7603231579  -3765322480
7614539923  -3769157624
7626114361  -3773735685
7634244661  -3777429729
7646404309  -3782079336
7657480133  -3787069352
7665928363  -3789331550
7676012257  -3793292959
7686744581  -3798896125
7695649043  -3803071113
7708587581  -3808320620
7720113377  -3814470832
7731763261  -3819295373
7740119987  -3823815894
7751568743  -3830128309
7764089237  -3835925113
7772788187  -3840517004
7784130509  -3845280872
7795317041  -3851399505
7805649857  -3856379857
7816897573  -3861352046
7827843781  -3867093437
7836273449  -3870678229
7848556819  -3876175327
7860493603  -3880772678
7868801051  -3884769777
7881521237  -3890139822
7893588743  -3895964297
7902998693  -3901459177
7914675557  -3905884557
7926418121  -3911874200
7934566397  -3917555761
7946555767  -3923523898
7958381723  -3929403919
7967167051  -3934931144
7978749557  -3940858497
7989863741  -3946990452
7997989159  -3951023170
8012789423  -3957228775
8024250763  -3963867013
8034242219  -3967633336
8045411131  -3972778633
8056578833  -3977699294
8067491819  -3982847467
8075770309  -3987550297
8087244707  -3993018840
8098815917  -3999102562
8108752411  -4003354841
8119088917  -4010740279
8130356009  -4014961836
8138818481  -4019421686
8150010227  -4022325522
8163096107  -4027670492
8171016013  -4031749171
8182819459  -4037645400
8193665497  -4041422600
8202850003  -4046349805
8214501293  -4051795636
8225739877  -4057539752
8234107307  -4061055963
8244804187  -4065843918
8257502917  -4070269317
8266379903  -4075823326
8278217947  -4080205590
8289839347  -4087424947
8298747973  -4092068314
8312247109  -4096296573
8324479103  -4101603783
8333841547  -4105133927
8346551651  -4109050400
8358988613  -4114641932
8371851947  -4120121421
8380810099  -4122468972
8392458931  -4129376044
8405029057  -4134199853
8413046183  -4138821629
8424241577  -4145505433
8435431241  -4150836080
8443453771  -4155826789
8456093363  -4162466399
8468929691  -4169040133
8477449429  -4173345112
8489058947  -4179001818
8499975221  -4184521922
8507667457  -4190094065
8519382569  -4195269292
8530752151  -4202586145
8539070291  -4207032773
8551932563  -4212418401
8563808467  -4217876340
8572554233  -4223409936
8584676011  -4230135967
8596451771  -4238545217
8606077723  -4243065835
8618134963  -4247720942
8630114411  -4253023906
8639210429  -4257020980
8651191877  -4263435519
8662326317  -4271581402
8670933259  -4276478598
8682685309  -4281946464
8694425627  -4288779786
8708434123  -4295939729
8717842541  -4300473480
8730654389  -4306573245
8742270917  -4311959062
8751372211  -4314252143
8764299163  -4320639183
8776241723  -4328161493
8785529173  -4331152554
8797758097  -4335877472
8811588997  -4343342593
8821129573  -4347197336
8832640517  -4353413708
8845095029  -4359097810
8854773619  -4362491867
8866703221  -4367739401
8877901229  -4374521416
8886931637  -4378871389
8898630893  -4385539208
8912078051  -4390048806
8920989157  -4394636298
8933017123  -4400242305
8944937669  -4404919931
8954520629  -4409186594
8966466203  -4414450650
8978653763  -4420600903
8987550193  -4424405980
8999406901  -4430885823
9011063179  -4436133041
9022972571  -4442663316
9031685323  -4446657964
9043730393  -4452235981
9054788507  -4457511243
9063280267  -4461066653
9076628123  -4466766122
9087991931  -4471510965
9096508021  -4475794657
9108748921  -4480939661
9122203891  -4485292983
9130273829  -4489816617
9141838177  -4495903523
9153407357  -4502178884
9161342467  -4507288724
9173423033  -4512394160
9186054211  -4519537877
9195092681  -4524276561
9208620037  -4527912205
9220550309  -4533590227
9229365809  -4536321226
9242129797  -4543971624
9255268411  -4549115850
9265024267  -4554054697
9277483669  -4558874364
9289836233  -4564119466
9298316899  -4568101684
9311532617  -4574243818
9323062571  -4580222684
9331630117  -4585523862
9344377291  -4590822625
9356093413  -4596687994
9367067789  -4602671996
9375136207  -4608117888
9386598797  -4614289874
9398972437  -4618134983
9409641929  -4622244646
9421346323  -4627319952
9433936063  -4633997279
9442884109  -4637004533
9454935769  -4643144355
9465842359  -4648484416
9475324913  -4653686394
9488341711  -4658746013
9503142983  -4665107154
9511083437  -4668098225
9523172699  -4675005696
9534759593  -4680025839
9543356171  -4683986828
9555756347  -4692906043
9568022707  -4698920833
9577429453  -4701489510
9588917101  -4708382856
9602918869  -4714307685
9612623333  -4718370201
9624359431  -4723071729
9635952043  -4727466622
9645473483  -4732575635
9657459829  -4738015627
9669134747  -4743078924
9681889219  -4750228260
9690685111  -4754300420
9703301291  -4758751266
9714872269  -4763394718
9724393633  -4767519500
9736458091  -4772309852
9748875299  -4777813995
9758150783  -4780353413
9770071099  -4786051766
9781922971  -4793318079
9791347003  -4794815363
9806565317  -4799809186
9819517879  -4804712072
9828263827  -4809710264
9840005477  -4816351396
9852579719  -4820806059
9861706691  -4824071234
9873798469  -4830124735
9886998469  -4834680678
9896012179  -4838498295
9908980883  -4843988530
9921025987  -4849146328
9929858597  -4852873617
9941198549  -4858011298
9954317069  -4863483940
9964172597  -4868169102
9976403609  -4873861409
9989042213  -4879078769


==> data/prime_x_r4_p7.dat <==
501029  -2505145
545723  -2616880
602461  -2347047
797611  -2757299
812011  -2855448
887657  -2823368
953243  -2964740
1000033  -2969160
1129211  -3015657
1241437  -3086522
1321589  -3286507
1549501  -3270882
1736437  -3553564
1740197  -3921237
1764029  -4012627
2184811  -4171489
2216309  -4577963
2609963  -4758626
2614763  -5058648
2697179  -5075434
3001421  -5119596
3254773  -5478664
3261221  -5807630
3280363  -5839009
3349097  -6141304
3525883  -6447544
3643883  -6343704
3651607  -6508387
3744737  -6800475
3806051  -6827530
4032949  -7257762
4036069  -7157084
4077611  -7310895
4092701  -7577363
4225973  -7843835
4248019  -7979952
4258363  -7994460
4343629  -8241303
4459157  -8487337
4513931  -8500850
4573691  -8851280
4592017  -9077870
4695371  -9085146
4732603  -8878665
4839157  -9003972
4883953  -9020579
4953023  -8934036
5031193  -9062359
5097403  -9397556
5235679  -9209605
5256283  -9441282
5304331  -9667745
5366539  -9890356
5388869  -10106377
5830271  -10240639
6267083  -10505420
6331289  -10321114
6489179  -10590693
6615361  -10635440
6654059  -10790885
7428599  -10857546
7555049  -10804280
7849643  -11131173
7852171  -11448010
7873589  -11756415
8047771  -12066031
8106181  -12248904
8167051  -12549188
8300197  -12848487
8397097  -12784895
8436397  -13198939
8718803  -13257809
8929111  -13320829
9019973  -13750275
9058057  -13929260
9126869  -14226342
9417157  -14408487
9518219  -14467819
9640549  -14772811
9704491  -14588151
9809419  -14892466
9934411  -15195456
10257083  -15259537
10424663  -15574289
10537957  -15886966
10610357  -16195738
10856359  -16508723
10861307  -16567972
10985851  -16628688
11145619  -16567765
11193251  -16385702
11287343  -16698350
11365037  -16763208
11448979  -17072066
11588939  -17380316
11914247  -17323377
11919067  -17513417
12090283  -17581449
12226297  -17774352
12307781  -17842764
12307957  -18275408
12573971  -18712609
12655567  -18899542
12671819  -19083348
12737903  -19386856
12924089  -19691662
13051657  -19751584
13176629  -20178728
13489667  -20241119
13502647  -20670866
13664309  -20607744
13822847  -20670582
13866283  -20733078
13968341  -21041326
13971941  -21344339
14059457  -21523942
14224757  -21704714
14377931  -21520776
14630683  -21831717
14718871  -22017758
14838277  -21835793
15161219  -22153900
15176897  -21973787
15268811  -22289121
15516071  -22359065
15558901  -22552063
15607877  -22620281
15709877  -22811760
15869963  -22880970
15873397  -23071272
16037071  -22895156
16087157  -23209197
16146401  -23277495
16165717  -23465701
16331309  -23654799
16482097  -23965634
16499089  -24272428
16517209  -23976851
16690103  -24404719
16696709  -24588186
16704839  -25006172
16798283  -25303263
16916281  -25599500
17157599  -25660026
17246657  -25839887
17471843  -25902242
17482111  -26320666
17495957  -26615687
17622277  -26791870
17778869  -27087360
17819189  -27143990
17893429  -27318570
18000757  -27375322
18003691  -27548281
18532219  -27729238
18626999  -27909698
18655349  -27731930
18742463  -27675034
18754517  -27736883
18803429  -27563528
18830213  -27977115
18912811  -27804417
18918749  -28098101
19022651  -28158755
19451989  -28577550
19725077  -28761873
19802683  -28708226
19983377  -28656292
20192693  -28725695
20252051  -28556720
20256029  -28626634
20301877  -28814303
20305013  -28999856
20907941  -29073512
21186041  -29149504
21234667  -29345836
21278483  -29420475
21324203  -29734387
21443717  -29927665
21484997  -29880761
21559843  -30192135
21758651  -30145797
21856741  -30578245
21945389  -31008401
21952519  -31196774
22001797  -31029050
22026253  -31098694
22155163  -31168969
22471237  -31241844
22529099  -31314562
22652821  -31387814
23424371  -31102334
23443507  -31184119
23447917  -31506839
23459531  -31826486
23537659  -31784196
23761201  -31864086
23802083  -32184006
23845397  -32142104
23854741  -32339214
23886997  -32178323
23951887  -32374745
23965589  -32805549
24098603  -32880998
24191611  -33310643
24252101  -33502126
24366851  -33457995
24394603  -33531702
24486139  -33722739
24513803  -33912352
24588283  -34101226
24644299  -34289112
24922789  -34596163
25029029  -35019289
25039667  -34972873
25218091  -35394713
25305479  -35698064
25327763  -35882859
25359029  -36182189
25359589  -36478808
25392091  -36773331
25475633  -36607685
25520897  -36672412
25641589  -36852110
25658407  -36916398
25679879  -36753051
25722491  -37044403
25898309  -37109106
25922837  -37399858
25956701  -37237250
26174123  -37642589
26244017  -37932819
26352229  -38109317
26485273  -38512381
26723533  -38803367
26809487  -38866145
27011903  -38930101
27054091  -38766530
27260929  -38832451
27302603  -39011932
27324091  -39076813
27646163  -39258059
27692737  -39210466
27927499  -39507595
27938591  -39574409
28152379  -39985741
28210139  -40166488
28423243  -40233746
28504181  -40072165
28751629  -40371902
28822987  -40670389
28867877  -40967219
28877977  -40919435
28899329  -41213442
29109859  -41165977
29436761  -41580109
29594843  -41533474
29781461  -41834220
29787403  -41902716
29994337  -42203003
30186197  -42041306
30222131  -42111546
30467189  -42530650
30907579  -42837846
31035203  -43261764
31700651  -43695002
31833377  -43769803
31921157  -43725592
31948363  -43681810
31998563  -43282999
32445209  -43482455
32803597  -43322593
32973361  -43163903
33097931  -43368756
33112043  -43572274
33198437  -43414403
33257611  -43497800
33259573  -43819888
33302891  -44020923
33346331  -44340082
33362053  -44657192
33623371  -44618065
33648557  -44698203
33674171  -44896528
33750331  -44857419
33812549  -45055252
33820181  -45369626
34020593  -45093966
34289669  -45293879
34747877  -45616975
34773461  -45579712
34945109  -45662967
34986403  -45984751
35185957  -45948020
35425307  -46152522
35446189  -46116351
35500609  -46439200
35645371  -46642210
35777899  -46964850
35807243  -47405088
35856091  -47366719
36196861  -47209876
36429157  -46933839
36704417  -46779452
36755029  -47108110
36796069  -47435156
37201517  -47765354
37262411  -48094199
37271557  -47938555
37275431  -48385131
37361147  -48349684
37773557  -48678993
37783909  -49006331
37826011  -49211655
37857803  -49536161
37910267  -49979247
37938151  -50180620
37982429  -50500586
38014597  -50580613
38128897  -50541701
38248279  -50384251
38674723  -50828317
38703059  -51150249
38890469  -51112410
38955269  -51434590
39082651  -51636472
39182323  -51598386
39265183  -51800206
39267301  -52120173
39346981  -52081466
39382043  -51924120
39415913  -51886445
39538117  -52205562
39639403  -52405301
39752029  -52723518
39773807  -53040100
39821051  -53355365
39858811  -53551285
39911741  -53628784
39958673  -53471053
39967637  -53783075
40079573  -53860198
40152923  -54054362
40360891  -54131884
40606123  -54445776
40657483  -54288418
40662581  -54483517
40706339  -54443927
41001319  -54170445
41060309  -54484933
41274349  -54917659
41285579  -55113509
41648443  -55193348
41860043  -55037435
42048011  -55356180
42175829  -55674571
42197167  -55755019
42227483  -56071094
42243499  -56150247
42286357  -55876812
42349859  -56073966
42431947  -55801850
42516763  -55882378
42651893  -55963207
42929917  -56045115
42960277  -56126742
43300171  -56091792
43300171  -56057032
43382309  -56140251
43398197  -56223105
43444501  -56188661
43494571  -56037617
43504387  -56470551
43678757  -56786712
43743587  -56635281
44166481  -56367191
44308181  -56217676
44425441  -56304007
44430709  -56507142
44610011  -56475834
44916629  -56445495
44943589  -56533039
45031829  -56855739
45102763  -57060043
45508741  -57148244
45653999  -57355015
45791777  -57680111
45850969  -58004141
46219093  -58330291
46389029  -58537565
46535077  -58387852
46943803  -58717922
47112277  -58688391
47251931  -58899222
47381429  -59349875
47406613  -59080288
47561557  -59051274
47643403  -59501439
47706629  -59591443
47775877  -59920223
47987909  -60369149
48030133  -60696889
48090683  -61023603
48373433  -61471236
48402677  -61677994
48606869  -61765520
48655457  -62091948
49079189  -62180346
49478491  -62149291
49646573  -62482064
49784003  -62935684
50156131  -63269880
50173847  -63359657
50216239  -63691795
50376629  -63659711
50480789  -63628031
50485307  -63717581
50521181  -63806875
50525821  -64136938
50541941  -64104569
50750123  -64434488
50846729  -64763759
50953163  -64851567
51037199  -65300469
51188327  -65026377
51201259  -65354496
51574879  -65563794
51712523  -65652255
51742981  -65981671
51984917  -66070016
52101473  -66400261
52188853  -66850595
52687123  -67061243
52850881  -67272053
52984741  -67361013
53011531  -67571273
53232119  -67903898
53691893  -68361788
53694611  -68695311
53719093  -68905452
53765941  -68627285
53807653  -68958967
53832511  -69289376
53833399  -69739550
54036611  -69704263
54092149  -69547975
54098953  -69755467
54274877  -69599763
54277253  -69928291
54291077  -69772895
54440131  -70101028
54476693  -70186984
54507821  -70513351
54579121  -70598472
54588571  -70683260
54605087  -70767749
54673163  -70971801
54854939  -71176153
54870869  -71618807
54997403  -71821792
55176643  -72144753
55176811  -72227456
55207189  -72309933
55207403  -72154093
55240517  -72474110
55273019  -72793033
55429981  -72518465
55753937  -72363511
55815281  -72685254
55831793  -73124560
55844027  -73325001
55869571  -73406387
56066261  -73251194
56097577  -73570052
56160971  -73415168
56219483  -73733367
56269163  -73932684
56419003  -74250139
56482021  -74448878
56558377  -74647266
56765419  -75082151
56810099  -74690652
56934629  -74771767
57040183  -74852983
57162101  -75170087
57162997  -75250655
57533131  -75214274
57590711  -75650215
57711509  -75613531
57761819  -76048624
57945131  -76247782
58043891  -76564709
58051963  -76644910
58208347  -76843250
58353671  -76805897
58356593  -76768701
58362013  -76849094
58453237  -77164283
58642879  -77362207
58734499  -77324952
58929883  -77288235
58981843  -77604249
59021621  -77801984
59103953  -77999424
59140847  -78313413
59298683  -78744598
59408197  -79057987
59490097  -79136574
59724677  -79215774
59787209  -79060449
59821219  -79139866
60070973  -79454600
60107527  -79885561
60261031  -79964621
60338209  -79809350
60633109  -79889692
60691349  -79969950
61065931  -80405007
61168901  -80721521
61185403  -80919280
61235833  -80763964
61442203  -81080066
61478603  -81395237
61779007  -81711498
61815563  -81673601
62026243  -81636248
62141509  -81953003
62185463  -82268891
62212841  -82230978
62969323  -82551065
62980829  -82870034
63253877  -83070958
63411749  -83390988
63541391  -83710790
63875989  -83673716
64207291  -83517608
64419287  -83482043
64582157  -83566955
64692233  -83892005
65276983  -83978416
65296037  -84305968
65338811  -84150422
65374651  -83995449
65543957  -84082016
65556691  -84408887
65634461  -84735130
65729737  -84820550
65797117  -85025971
65925413  -84871097
65937077  -84956557
66084409  -84802371
66369617  -84648743
66382037  -84495671
66458963  -84823000
66542717  -85149753
67283497  -85359646
67299949  -85448049
67332283  -85053582
67617191  -85385273
67748827  -85353779
68028419  -85686684
68049187  -86018553
68102347  -85986730
68138963  -86075899
68213177  -86406477
68225627  -86253816
68273083  -86342515
68297179  -86190503
68390989  -86519806
68523779  -86608452
68608763  -86817239
68855363  -87267344
68923909  -87355617
69008749  -86962981
69045497  -87292057
69059923  -87380300
69120323  -87228861
69560443  -87077946
69785147  -87168606
70036789  -87622081
70176949  -87712841
70273123  -88045109
70578077  -88136208
70616123  -88468962
70815961  -88680892
70845751  -89013148
71001467  -88740551
71334821  -88832267
71388523  -89287463
71519131  -89257347
71575891  -89348539
71787077  -89440136
71901637  -89774312
71902043  -90228413
72243109  -90441020
72334909  -90532008
72664157  -90380363
73095317  -90229225
73264549  -90445526
73533563  -90172228
73610837  -90022191
73723171  -90362507
73752677  -89968033
73923371  -90063859
74035847  -90159740
74203397  -90500752
74434727  -90842166
74610931  -91306332
74622203  -91278936
74744821  -91741960
74806091  -92203971
75136843  -92544401
75169691  -92638684
75448117  -92733566
75467111  -92950912
75474757  -92800017
75494597  -93139042
75530177  -93110549
75881759  -93082716
76573589  -93056088
76687951  -93153221
76791691  -93250376
76893373  -93717818
76965893  -94061000
77017267  -94156958
77261323  -94376810
77294683  -94719396
77324747  -95184212
77532571  -95525939
77758399  -95621162
77859323  -96086575
77950867  -95934539
78015293  -95782984
78274081  -96125750
78413009  -96468311
78416651  -96193334
78548039  -96535562
78602047  -96507453
78991291  -96356424
79157993  -96700604
79351567  -96921126
79619971  -97266233
79639643  -97114963
79645219  -97458854
79893491  -97307755
79976509  -97776137
80085029  -98120131
80100947  -98215936
80345131  -98435997
80394043  -98531924
80480629  -98627821
80667661  -98971445
80684587  -99314120
80814749  -99532974
80829029  -99751224
80905523  -99969159
81276977  -100064418
81701189  -100409008
81765689  -100752944
81885131  -100972493
82185731  -101317078
82252997  -101536778
82300643  -101259497
82336591  -101106998
82393813  -100707156
82433917  -100555944
82477331  -100528840
82581029  -100378348
82681759  -100599076
82750937  -100695945
82787483  -100792635
82826923  -101135664
82873201  -101108528
83214539  -101205443
83505509  -101302932
83512711  -101029536
84058837  -101376960
84117401  -101475571
84138227  -101450037
84418171  -101797423
84508147  -102144318
84570371  -102242553
85043087  -102590913
85051621  -102938304
85218677  -103036843
85282037  -102886643
85435939  -103109964
85469597  -103457011
85525189  -103679244
85835231  -103902181
85850371  -103876057
85870061  -104346395
85962509  -104443911
86120467  -104665694
86283053  -105011689
86391883  -105357315
86496677  -105578453
86583509  -105551239
86703989  -105772356
86733539  -106116873
87097931  -106462486
87126623  -106931390
87138251  -107027187
87144221  -107370297
87436619  -107466046
87534709  -107065854
87588451  -106790530
87662411  -106887330
87722317  -107355206
88056197  -107452047
88064027  -107796357
88161509  -108140247
88430081  -108236628
88473197  -108456772
88544923  -108800441
88607411  -109143498
88835921  -108991276
89023211  -109335429
89043797  -109678738
89122757  -110021533
89184331  -109992633
89435429  -109840288
89638957  -109812347
89710363  -109660673
89735531  -109756963
89830171  -110100715
89960473  -109949269
90033301  -109921912
90109637  -109647521
90230123  -109991730
90305807  -110458950
90310159  -110431424
90765989  -110280767
90784663  -110377890
91124549  -110475674
91205531  -110821254
91677349  -111044064
91679111  -110893597
91757977  -111240199
92038553  -110965498
92191529  -111064577
92193371  -111411893
92219371  -111261944
92442523  -111609402
92445607  -111583678
92602891  -112054765
92614751  -112028741
92902541  -112499976
93031409  -112473984
93103189  -112944706
93372911  -113042977
93908917  -113142411
94184309  -113492471
94214251  -113466903
94461467  -113566845
94612003  -114042365
94714859  -113891714
94839967  -113991699
95057653  -114342475
95279221  -114693494
95525351  -114668306
95576167  -114894106
95587711  -114994082
95647157  -115469529
95758373  -115944460
95874089  -116293745
95969843  -116392371
95977331  -116490759
96004171  -116089590
96127483  -116188506
96844357  -116037807
96909479  -116013030
97019317  -116113968
97221799  -116215169
97273963  -116567274
97338187  -116667930
97398011  -116768481
97464287  -117244770
97562203  -117595224
97641899  -117945189
97923523  -117919553
97986689  -118269971
98011559  -118619622
98167477  -118969176
98252839  -119193111
98399123  -119542225
98470111  -119515450
98579083  -119363780
98606533  -119712402
98701411  -119810744
99040859  -119659277
99056879  -119758335
99131051  -119732324
99286181  -119956664
99305851  -120180514
99351403  -120528787
99479521  -120377559
99505853  -119852627
99511703  -120200805
99562103  -120548365
99647461  -120895483
99782113  -121242407
99797491  -121712824
99826523  -121561440
100561781  -121660275
100626283  -121759025
100642303  -121608146
100706491  -121706914
100793263  -122054833
100977781  -122402804
101333989  -122251875
101351779  -122350954
101498723  -122450150
101523871  -122673886
101526989  -123146231
101527649  -123368580
101663173  -123715317
101841013  -123937576
102071323  -124284765
102170039  -124506991
102247861  -124604419
102271529  -124950504
102385477  -125047491
102462901  -125144431
102527023  -125241291
102843613  -125214175
102936949  -125560649
102942523  -125284679
103034179  -125382126
103059349  -125355231
103330027  -125826103
103442291  -125674870
103478803  -125524000
103489819  -125373492
103591757  -125719592
103875353  -125941968
104049109  -126288747
104359891  -126511648
105031331  -126736419
105043643  -126710594
105089993  -126934802
105351097  -127034289
106089437  -127261138
106242677  -127613874
106256629  -127714347
106272197  -127814619
106396651  -128166180
106429483  -128391560
106533547  -128616777
106637059  -129092740
106663211  -129191722
106706953  -129541060
106903877  -129890502
107297581  -129738406
107384939  -130089050
107741261  -129685345
107741281  -130036897
107802091  -130387913
107814997  -130487147
107860267  -130837093
108260699  -130685134
108285299  -131036011
108381331  -130633000
108401563  -130732734
108417851  -131208290
108496387  -131432633
108531481  -131531399
108566971  -131630020
108594971  -131728478
108803083  -132077310
108837041  -132175584
108989717  -132648947
109175669  -132872175
109274981  -133220262
109477471  -132942893
109579499  -132791132
109659787  -132639717
109907309  -132864184
110125667  -133088886
110177563  -133313254
110228893  -133287051
110305339  -133761246
110521783  -133985259
110734037  -134209487
110865851  -134183110
111074903  -134533128
111121781  -134757291
111297451  -134981542
111310931  -135330543
111559003  -135805223
111911419  -136155212
112056913  -136505069
112139851  -136854514
112266551  -136952588
112332271  -136925080
112466969  -136772261
112468211  -136870549
112489037  -137219197
112552709  -137316957
112688027  -137414800
112957307  -137387655
113094011  -137486104
113101531  -137834852
113317811  -138183786
113392949  -138281689
113474653  -138254308
113492539  -138477267
113502797  -138199756
113523859  -138422387
113626361  -138520003
113715083  -138742424
113873899  -138590294
113959837  -138688135
113966189  -138536398
114045083  -138883550
114149381  -138482695
114283459  -138830189
114503749  -139177884
114553963  -139400392
114686239  -139498187
114890843  -139596215
114903757  -139694058
115135619  -140041673
115392469  -140139880
115476391  -140238056
115581871  -140086611
115768397  -140435033
115970149  -140658605
116207347  -141132640
116295749  -141230983
116342587  -141329215
116394497  -141677121
116844083  -141525270
116942363  -141373744
117022709  -141222542
117311683  -141196997
117473131  -141422421
117536723  -141898179
117911051  -142123775
117986353  -142223615
118062017  -142574331
118470551  -143051803
118592603  -143528909
119102117  -143376866
119365237  -143477769
119449663  -143578638
119463263  -144057769
119834821  -144285034
119860771  -144385599
119874913  -144738351
119927131  -144838368
119946077  -144686226
120029291  -145038200
120211667  -145138184
120495533  -145238554
120604501  -145591252
120627499  -145817262
120895967  -146169837
120923027  -146395696
121135571  -146747932
121264499  -146973786
121483591  -147073571
121664783  -146668168
121680409  -147020921
121705711  -146868567
121928923  -147221411
122103181  -147574246
122321051  -147800888
122372401  -147395784
122539049  -147749145
122664629  -148102296
122679163  -148076140
122960197  -148429444
123000679  -148908473
123084733  -149008228
123134287  -149107880
123490007  -149587247
124154141  -149434295
124164181  -149662138
124208011  -150016393
124506433  -150117307
124614683  -150218235
124624771  -149938639
124781563  -150039884
124865317  -150141093
124888997  -150495469
124919117  -150342991
125483857  -149936806
126027683  -150294919
126190411  -150398036
126412219  -150756514
126464491  -150986994
126616709  -150707434
126711667  -150810770
126802603  -150914081
126958807  -151272435
127028683  -151248119
127115269  -151478677
127285811  -151581873
127355869  -152067071
142872677  -166446583
157742003  -181303584
172229461  -195963244
186565963  -208636452
215798771  -224999364
231845179  -237422859
247209533  -257119318
263913589  -270812997
280844821  -289515849
299315771  -311291284
317793269  -332928463
334789613  -353001897
352893539  -369781779
367783051  -387115856
382434623  -405704305
398359531  -424537037
416328043  -444070151
435794693  -460095256
451767203  -469477179
469657633  -487134634
486802247  -503055342
518727523  -527431369
537111037  -540180244
555647557  -557800675
572364043  -578157766
588489497  -593952009
616669591  -616555869
633063547  -635398427
651220957  -655154974
669214099  -679325937
688357771  -698249607
718456789  -715580399
740808967  -735373711
756861211  -754204744
777730699  -774725141
797069131  -794876382
819703483  -814417916
841544843  -836125380
857733911  -851353934
877413077  -864563145
894328109  -882373316
917178517  -901017337
938504251  -928557612
960615883  -950639391
979915877  -967372679
998596763  -986524582
1021725163  -1010505620
1039418557  -1031833808
1060407053  -1056123388
1079244721  -1076299358
1117745693  -1086805427
1137584323  -1104023738
1156713451  -1122057558
1178773579  -1144463735
1196467757  -1169775516
1218818291  -1197700419
1240383637  -1215612458
1261916437  -1236928863
1284253237  -1254805601
1319586929  -1281399367
1343239439  -1309308988
1363496131  -1329662695
1384184537  -1353196364
1420750511  -1377589541
1442211737  -1396631895
1464141827  -1421283913
1483765931  -1442645255
1519280011  -1459972083
1538494687  -1473807307
1561622149  -1493940824
1582389973  -1511230218
1620389653  -1534818314
1641181589  -1564292687
1664366527  -1586405875
1683855893  -1607516387
1720610819  -1632188791
1741139479  -1656623873
1762100917  -1682990047
1786447213  -1701963356
1825450937  -1726960372
1844822123  -1752969784
1868512319  -1778726416
1891375523  -1800043651
1919866591  -1823745756
1943210681  -1848487410
1962576433  -1866468693
1987304653  -1881856138
2024205763  -1906787557
2047672189  -1932579059
2066698171  -1952558530
2091687541  -1972551567
2120067877  -2000809089
2134851403  -2018360933
2160772433  -2043136653
2182011497  -2068331501
2223461269  -2088673790
2251138789  -2123309354
2275263103  -2143028722
2297431211  -2168285666
2324689559  -2192501402
2346403307  -2215030635
2371151371  -2237161130
2394073999  -2263979941
2422201303  -2285606904
2445351989  -2307002366
2468874887  -2335006748
2489421323  -2356796669
2524692101  -2381355130
2551762277  -2405283585
2574373349  -2421980506
2595476789  -2445562571
2622946003  -2471348322
2643207263  -2494285821
2667548837  -2517629545
2694558437  -2534816731
2730368731  -2558046779
2756090237  -2585872448
2783015909  -2604847114
2822658277  -2632839243
2843288197  -2659885730
2871233779  -2681451717
2896267643  -2703771114
2921962429  -2722844743
2946680447  -2742803426
2974315483  -2765008572
3023088781  -2786549454
3049315547  -2809875681
3073224653  -2831424536
3093645109  -2860530328
3122846003  -2888774576
3147295121  -2914772981
3167286667  -2931168546
3188650603  -2956453065
3225808549  -2978979398
3247268669  -3007536522
3274792309  -3036739163
3324184069  -3063622131
3353287739  -3095497525
3380038093  -3121725709
3428259229  -3152581534
3451610683  -3177958898
3479283559  -3208155023
3527464687  -3230566057
3553868609  -3253501026
3578930093  -3281052660
3622445569  -3307955486
3649763291  -3330878450
3677524703  -3362423966
3726944699  -3383079470
3748934851  -3409611827
3769960723  -3441892941
3795348043  -3475500930
3821580449  -3502585958
3846819043  -3524721797
3871765837  -3556692852
3897487189  -3584639878
3922292981  -3609536975
3956216491  -3629535360
3981327283  -3652925518
4027037291  -3678403299
4053308263  -3708156951
4075711117  -3732664555
4126093331  -3760553124
4153215763  -3789611215
4175238563  -3812927892
4198497397  -3832171846
4226041243  -3859794393
4251498637  -3878117687
4274706091  -3902428064
4326171547  -3926758507
4348354051  -3948436495
4369730887  -3987338346
4392037781  -4016309759
4425596041  -4042925640
4449225643  -4063531220
4480647499  -4078180313
4519101131  -4105801386
4542778873  -4142559612
4569778033  -4162089355
4594879403  -4184335007
4624813763  -4211945479
4653899423  -4235930239
4679538517  -4266684390
4719660247  -4282549021
4743095803  -4313495145
4771657277  -4341454224
4798461347  -4366550815
4827883349  -4393845262
4855734979  -4416275610
4879507733  -4438256421
4927260551  -4458714666
4953854891  -4484828270
4975072489  -4508696750
4998701707  -4529869432
5026433563  -4558895882
5056373867  -4579603252
5080722859  -4609384097
5125372771  -4632924811
5151797591  -4652331030
5182572709  -4677908035
5228257589  -4701457979
5255552501  -4727992588
5281034179  -4758731703
5327184589  -4791613250
5353484641  -4825205308
5383571251  -4851578249
5427365777  -4878848385
5454813941  -4903645852
5480336429  -4929687475
5530378993  -4949654647
5558330539  -4980719025
5585621563  -5008493661
5624409163  -5039381179
5649870043  -5066722152
5678278043  -5091294352
5725015271  -5123603206
5753880521  -5155633510
5783754817  -5184383558
5827088251  -5212267728
5856603461  -5243973584
5878273211  -5276387629
5923602037  -5303092267
5950220849  -5326179881
5977804379  -5356696176
6028707037  -5389433677
6056639651  -5419839230
6083789981  -5447416698
6125321471  -5472809468
6153609347  -5504387669
6183077291  -5525930226
6227140483  -5548894151
6259962197  -5572917159
6286999877  -5601357046
6326215157  -5624715204
6355030531  -5658433539
6383613349  -5691103400
6429189817  -5726252978
6453701581  -5742914328
6480185461  -5761660971
6524794117  -5789414680
6556340251  -5815856005
6584077651  -5843886835
6630719677  -5867083003
6662224157  -5890557292
6688184123  -5922160318
6726274837  -5932850533
6758304103  -5958057507
6785117509  -5974070373
6827971573  -5995476356
6860467051  -6028229599
6891694253  -6055716055
6932367329  -6080380908
6957737771  -6105316349
6987204911  -6136316668
7029466273  -6164784074
7059875113  -6196958625
7089859643  -6226747901
7125276611  -6251280837
7152957419  -6276348598
7185069557  -6310466497
7228031477  -6331632390
7257975643  -6359766349
7285676381  -6392672165
7333081309  -6421951310
7364662673  -6445350331
7392644047  -6473073888
7424735147  -6495729388
7454983927  -6517318732
7480304701  -6538662158
7528833563  -6569518277
7557952459  -6609222846
7582578277  -6640280062
7627888693  -6670371066
7662005909  -6709877976
7694566739  -6730509790
7727078347  -6767409805
7760552363  -6789419202
7791128549  -6811730590
7827661619  -6846274476
7856706581  -6874324090
7883776763  -6897481915
7932452851  -6925632447
7964281511  -6946218640
7991545733  -6974702558
8030126519  -7007857049
8061348203  -7037457445
8088601013  -7061614803
8127653021  -7088013142
8157158137  -7121479065
8182085927  -7150020676
8225267669  -7170465553
8255822063  -7202111750
8282222243  -7234015006
8327880163  -7268475166
8354952233  -7282665589
8385154003  -7313305923
8427870589  -7349508452
8454535399  -7377999840
8483591111  -7402625381
8526517877  -7431206280
8559955097  -7457031867
8591738063  -7486468535
8633752363  -7508540916
8658497611  -7538878170
8686961317  -7555704375
8726636203  -7580595102
8759812279  -7610751646
8791670971  -7646988357
8827859197  -7676056185
8852584031  -7702627643
8887777013  -7728102294
8930509877  -7768611493
8956623373  -7796896270
8984534543  -7828755015
9028336483  -7863464636
9060117181  -7892342887
9091339249  -7909833406
9130398253  -7948792933
9164875513  -7970521379
9190230149  -7994765330
9228669497  -8013756407
9258059227  -8057837456
9286082219  -8088494518
9328507883  -8115597588
9354664799  -8147711484
9383414441  -8168630879
9425486713  -8194663541
9458266843  -8225456613
9484213913  -8246735538
9526192363  -8287964601
9555933743  -8314862129
9586299029  -8347366776
9630276011  -8377690937
9663160069  -8408581705
9697834147  -8434156672
9730732951  -8462559155
9763446757  -8500805216
9796304443  -8528926165
9831885751  -8558209126
9864324149  -8590597596
9898135883  -8610611970
9927189721  -8640516297
9956988229  -8662511845
9981968911  -8692957737


==> data/prime_x_r5_p7.dat <==
19047851  -76191404
64921931  -167939564
67445803  -201887446
74129723  -244077738
84602123  -262943889
106974317  -290436119
111061427  -296542999
117138251  -303401968
122882843  -310651586
138437407  -334961390
161759189  -378037259
169624549  -374804912
177858971  -414381061
185220011  -437702417
214371643  -479979470
232113701  -493502072
238055563  -520485612
271522949  -521738962
288935749  -570314740
305064469  -572305449
312965659  -589762189
328348261  -622654500
350814923  -626088211
368531327  -661423090
369762859  -694128224
375559183  -710764736
377199611  -698410472
381568169  -700722111
387911191  -743440519
403781071  -718659168
405397247  -747785937
417607237  -750518078
421555931  -740549528
423656491  -756150115
424525483  -783063024
434451559  -809583669
445425371  -823818600
449036683  -849406182
461198411  -851277737
462453301  -841557126
462886181  -843611156
477089029  -880321489
479705957  -904472706
483147611  -905877764
505619747  -908219135
509353087  -910621028
537450731  -925551478
539981581  -940018004
546427241  -976591845
550609237  -1001108747
554986381  -992361250
561524443  -994874473
562599511  -986718342
582114997  -979225688
583797509  -993265085
597907643  -1018235897
610503989  -1053925091
627316091  -1089832942
628138123  -1113946832
633548287  -1127058466
633869189  -1150147291
636217523  -1172642820
640871963  -1194719725
647011763  -1206380906
674188147  -1208565450
682081669  -1210922994
683867537  -1213263473
690119371  -1236016620
700673489  -1228258024
713658971  -1251491993
716548643  -1264142049
773361559  -1268066786
780287477  -1304140356
793504093  -1307962894
812915029  -1333878857
812966293  -1348418594
815665063  -1383871928
817224739  -1387084461
817615993  -1410924708
821234971  -1434349897
829173439  -1457588710
830078779  -1480304886
834629869  -1502693014
834923701  -1534501650
836453557  -1555811210
838095989  -1576701591
839095883  -1606802485
845486171  -1598151164
845767771  -1599200426
849378349  -1609744144
853907203  -1610821839
861593077  -1630773475
867234187  -1641213573
871767947  -1651576235
876140857  -1680303899
876405349  -1671929956
877231493  -1672780812
881104681  -1691675076
887019869  -1701466839
895105241  -1702354275
906032873  -1721381773
932251883  -1750204102
941913899  -1778935805
947637107  -1798278234
948937643  -1826339282
961321211  -1845385938
967626193  -1846225811
971076383  -1865096920
989437663  -1866140758
995933483  -1876337665
1005664229  -1895673874
1012090109  -1887784733
1015566731  -1907027939
1021142699  -1935086584
1026478709  -1962889253
1036416347  -1972771665
1081431269  -1992882378
1083199589  -2012712174
1104682141  -2032930799
1106064389  -2052858522
1113662393  -2072708035
1115789957  -2092301902
1120392223  -2102617957
1120490731  -2130842439
1136078639  -2150150216
1142238709  -2169347078
1142431793  -2179252182
1147971131  -2189132348
1159054411  -2208102002
1159360597  -2226789235
1166306789  -2254306371
1168181243  -2272627724
1192519243  -2282439227
1200888089  -2301253504
1207689157  -2319990565
1210562237  -2338536582
1221794659  -2348221600
1227747013  -2366792371
1241564627  -2358697207
1259048597  -2377822187
1260839627  -2369900325
1267976069  -2388928522
1280131849  -2408030612
1285751449  -2427023495
1290343771  -2454780015
1300968677  -2464698686
1305860837  -2447932029
1307376683  -2449059200
1322240651  -2468118954
1335130523  -2478367438
1347430571  -2497647934
1349175329  -2498968347
1354221251  -2518039697
1364175431  -2537121918
1366102651  -2538380521
1375463051  -2557377134
1381536251  -2576286483
1386947557  -2568759022
1391725003  -2587615255
1392381433  -2580145043
1393698571  -2572775810
1394497157  -2599934514
1396464191  -2626820320
1396745963  -2644870098
1396826677  -2654237431
1398817403  -2671954492
1416149321  -2681394573
1416957931  -2682302438
1420106603  -2691639819
1427947909  -2692606030
1432884799  -2710377569
1434728699  -2702961006
1438005131  -2728897796
1447121519  -2746481637
1448075429  -2763886323
1450769611  -2764668442
1453319963  -2781892235
1460826739  -2790884302
1461525433  -2791622663
1467027589  -2776113648
1475194157  -2793376979
1485104443  -2794348583
1501544503  -2795489241
1507588541  -2813070029
1509893549  -2814187419
1514558443  -2823485741
1521544357  -2849069891
1525384151  -2866370245
1530534917  -2859302334
1533446401  -2860394915
1541840171  -2877708872
1556076757  -2903243637
1566529891  -2920667865
1572484273  -2946140821
1590673823  -2947347010
1603778483  -2956857155
1608017717  -2958172781
1630202689  -2976165902
1642830811  -2985976588
1644222709  -3003931159
1646949637  -3029955124
1685160109  -3031640100
1689464389  -3058318336
1691907691  -3076501240
1711496197  -3078191441
1721409629  -3071605121
1724140043  -3098412344
1729549691  -3100146416
1739402479  -3101958179
1756295179  -3120640192
1757666039  -3139171111
1771410437  -3124363700
1783256047  -3109695326
1787019623  -3128566275
1792097243  -3139020812
1802137033  -3157861216
1804718051  -3184892226
1809252719  -3195180602
1827859447  -3205629906
1833983237  -3224404011
1834906987  -3251327680
1838904869  -3278098836
1845059003  -3279946456
1853048027  -3281848910
1853996981  -3300222861
1866652357  -3302139152
1867985851  -3320508334
1869312007  -3322342175
1874027083  -3316017655
1886206123  -3334403771
1886783953  -3352640706
1892881451  -3362666584
1925055131  -3348234539
1932115051  -3342182746
1936538371  -3336201281
1937864377  -3346698704
1940084423  -3365321653
1951216219  -3375776809
1973576809  -3361652219
1981102603  -3380663712
1995474827  -3383196019
1996470149  -3377465747
1998525323  -3380015479
2004912251  -3366162956
2013105389  -3377073786
2032855843  -3396400410
2045681767  -3415778251
2050927003  -3410274818
2061935221  -3413140664
2069197253  -3432595257
2081639773  -3460386507
2083484603  -3479725999
2101604837  -3499199095
2104832507  -3485422720
2109330781  -3463482511
2111412467  -3482944102
2122496533  -3502426756
2122987109  -3505308723
2136322469  -3516519760
2140302811  -3544154353
2143148437  -3563420405
2156873723  -3582748933
2160092939  -3601979438
2166804667  -3588335577
2188453321  -3583053002
2201985173  -3602695437
2207267429  -3622269873
2210409869  -3625249536
2213080381  -3611772772
2227200091  -3631391393
2242515643  -3651091287
2245585429  -3670691472
2247040933  -3698400312
2248192619  -3709517748
2261591947  -3720700505
2272860683  -3723689711
2272927141  -3743068840
2273966677  -3762323509
2274344789  -3781445572
2281985851  -3776090359
2295706717  -3795331414
2298601883  -3814477074
2303594357  -3825418084
2319237509  -3836447290
2320246961  -3839268506
2323329851  -3866462145
2323359989  -3852990152
2330627851  -3863889087
2331371311  -3890854373
2334735649  -3901590071
2343706811  -3896236520
2359794491  -3890974733
2361442283  -3909933075
2389906709  -3921020786
2391369329  -3907729190
2423839897  -3927281996
2437410629  -3946885903
2439622511  -3966387931
2450208197  -3985901124
2475185753  -4005617264
2475913717  -4033437700
2494701641  -4053124352
2506847003  -4081114816
2515515643  -4084239541
2528291159  -4087427550
2532164267  -4090620037
2532723301  -4093795368
2540238319  -4096998879
2562685679  -4108620426
2575216411  -4128595411
2581724443  -4148525643
2595874997  -4143549199
2598086971  -4163513412
2603451619  -4175127557
2606089391  -4203239682
2613507557  -4223020665
2623120967  -4226248492
2625632291  -4229471813
2625901163  -4249139941
2631464971  -4252308035
2640943517  -4271969923
2643262541  -4299747385
2650560443  -4294641543
2650612037  -4314110082
2669342399  -4333689342
2690000597  -4361653494
2713253077  -4381504744
2719394731  -4401309849
2725020469  -4421062955
2725350731  -4415924433
2730028843  -4443822378
2734987819  -4471626946
2735844011  -4466414385
2744313083  -4453041887
2745150491  -4464332662
2750515057  -4467418071
2757745387  -4470528079
2760377923  -4473635262
2762110651  -4484882155
2778858143  -4504383773
2789224091  -4532072151
2790585227  -4551458902
2802995243  -4538189342
2806377967  -4524996931
2809626731  -4528168689
2809759717  -4547564268
2811326471  -4550662506
2816015701  -4553769888
2823142171  -4581168000
2838391729  -4584298329
2844355573  -4587444805
2849427127  -4598697181
2855396009  -4626114413
2860909687  -4637291291
2890378277  -4656796141
2894706979  -4676240050
2908711381  -4679436641
2931799613  -4690933742
2937656411  -4710598622
2960334037  -4730406226
2984608037  -4733837832
2999989283  -4753909985
3010165237  -4749106280
3024306469  -4769293422
3024540523  -4772799690
3037362073  -4776356860
3037823567  -4796452058
3049875209  -4816569038
3056182427  -4836645354
3060801323  -4848390648
3062581019  -4860087015
3070448389  -4871783946
3072443093  -4858722863
3076295309  -4862182402
3087422957  -4882149094
3092990939  -4910294854
3097290923  -4897270199
3102577739  -4900730213
3105154331  -4912378584
3111738137  -4940395195
3111957071  -4951931878
3112115551  -4963409403
3124749349  -4974925953
3128569237  -4978265048
3137330123  -4997930127
3138853163  -4993113866
3142999477  -5012697546
3147336869  -5016001608
3153983941  -5035538714
3162899237  -5030737074
3163474709  -5050233651
3171309137  -5069710700
3181982077  -5081100612
3198155777  -5084438711
3204444629  -5071566714
3205869211  -5083046615
3243579173  -5102923870
3266366011  -5114723302
3271617469  -5126503075
3278047691  -5130077055
3281002883  -5150012054
3301201061  -5170048851
3321778357  -5190190450
3329861069  -5210312365
3333639761  -5213909815
3336393883  -5233938549
3338355863  -5262090491
3348266617  -5265606282
3355280891  -5269139181
3358254203  -5297241942
3360483323  -5284353275
3371745151  -5279711022
3377318011  -5299637320
3381480007  -5303171916
3383461637  -5323004867
3386634551  -5334632028
3391803797  -5362508255
3392373827  -5382142196
3395273471  -5385503543
3397382389  -5405036939
3406034987  -5400288715
3416216731  -5419873024
3438075463  -5423315761
3440045429  -5442978181
3443640877  -5446376542
3459121451  -5449831628
3471293717  -5469586530
3471585757  -5489251849
3472670197  -5492645995
3486821237  -5520416832
3497620283  -5548184082
3505702283  -5559686218
3507919901  -5587353454
3527623877  -5574479368
3528433471  -5594109838
3548875621  -5613837803
3548996629  -5633476587
3553300837  -5628727327
3553534291  -5640189458
3564303341  -5643572225
3564788371  -5663108690
3574157003  -5666468883
3578795243  -5669834846
3588994051  -5681314908
3592938709  -5700843986
3598783037  -5720337906
3607342363  -5723680964
3610146523  -5727021616
3612002837  -5746444755
3621863081  -5765869217
3629099303  -5769178151
3653713981  -5764497921
3659694763  -5784087945
3660241841  -5803596490
3664231789  -5815001103
3668886629  -5834432124
3687471061  -5845871907
3697320763  -5873471758
3703081771  -5892946389
3721549451  -5912496935
3756836207  -5915970201
3762633997  -5935741988
3763345429  -5963562691
3763493803  -5975043119
3767083631  -5994598584
3779681531  -6022289162
3785805509  -6025606767
3796226971  -6020843135
3811270283  -6024258269
3827833189  -6027729350
3831622573  -6031201782
3856710607  -6026594810
3863388923  -6030189277
3868843003  -6033791591
3875134603  -6053721584
3875598757  -6073571738
3880071989  -6077107529
3903173371  -6064393915
3908951869  -6092536640
3909665323  -6112424400
3912910229  -6140391399
3922161403  -6152063791
3925939441  -6179967794
3931803971  -6183446389
3939795413  -6195066884
3964469477  -6214949211
3988397123  -6234946417
3989639659  -6213994396
4006212443  -6217672168
4010544859  -6229537398
4012968923  -6225023002
4021406603  -6245064879
4034769371  -6273317986
4035973517  -6268788949
4037490319  -6264281275
4049825581  -6267981617
4053207163  -6263525331
4073670197  -6259128031
4082217959  -6271127081
4096944629  -6283166494
4097498149  -6303339800
4097751803  -6323434755
4101554357  -6327171681
4109431877  -6330925039
4115302883  -6326537668
4115732183  -6354703920
4123191211  -6366567568
4126743883  -6394652513
4128055829  -6414529862
4130675803  -6410051717
4133988863  -6429867575
4147568101  -6433510678
4150541803  -6437151171
4153730443  -6440789906
4159508959  -6468667100
4166990917  -6472282051
4170833419  -6492032634
4177204309  -6511756157
4183548427  -6515330994
4186597861  -6518903811
4187859853  -6522467757
4191121829  -6509972608
4192834549  -6521575918
4206406651  -6533212643
4206689323  -6552819395
4247563211  -6580737640
4256253269  -6576326853
4257873611  -6596128307
4276635611  -6624081142
4292031631  -6611582876
4301650609  -6631535832
4313901563  -6619070539
4315739579  -6622846165
4326030521  -6618545012
4334346971  -6646681815
4359381589  -6666813988
4365716129  -6670658715
4371457313  -6658259721
4372751003  -6678357577
4374676469  -6674091500
4387358741  -6694193799
4388725163  -6714232003
4394316197  -6718052262
4414425731  -6721932407
4425358789  -6725838435
4437394763  -6746028436
4442306201  -6766180532
4444701083  -6770055024
4451692459  -6790158330
4456820143  -6802122516
4458200093  -6822141895
4462857403  -6825952715
4472897083  -6829786063
4487805317  -6825558661
4489501463  -6813260357
4513058603  -6833474339
4520904203  -6853672082
4521349123  -6857595068
4536592877  -6861558557
4538725237  -6889830106
4543551637  -6909944859
4554728237  -6930067578
4561263269  -6950165244
4562303189  -6954020636
4565094229  -6974031886
4567891291  -6969780754
4580512789  -6957488372
4584556997  -6945239272
4593262523  -6973395816
4594100113  -6961161788
4600094491  -6973139234
4602673157  -6977041694
4617202949  -6997097140
4626329509  -7025206112
4630210379  -7045198522
4633246757  -7057098768
4637425979  -7077016628
4640779739  -7088859746
4649813029  -7100708761
4653692753  -7120560592
4664883029  -7100275836
4665421331  -7120140800
4678248083  -7115952305
4681058491  -7119798478
4689988579  -7139696180
4704861851  -7159627496
4714053451  -7163492026
4724468597  -7183448459
4725935749  -7187299771
4726223797  -7199149554
4743805393  -7178941508
4752180637  -7166814918
4766383847  -7178842467
4774348939  -7206944996
4788047483  -7210926761
4793330603  -7206870391
4804203323  -7235034790
4804834871  -7239005752
4809834739  -7259039697
4813301131  -7262985635
4820237603  -7274961886
4828430851  -7286939180
4834560931  -7306924759
4862307269  -7318977735
4868974283  -7339071816
4871556847  -7359116627
4887949907  -7371150784
4889754827  -7383154260
4894745087  -7371030854
4895467261  -7383023266
4900937339  -7386982106
4904140861  -7414978384
4905192011  -7410884116
4909206571  -7438791524
4919068837  -7466688358
4922086493  -7470547911
4931945839  -7450446625
4933436117  -7462339605
4937282083  -7474212798
4943692987  -7478105013
4960551709  -7490026994
4970184731  -7477985150
4977433397  -7465981963
4987083509  -7485985732
4990636877  -7505948231
5010783149  -7517971236
5027208229  -7530034480
5029814707  -7542071756
5030165557  -7570066599
5030706749  -7574021118
5034764549  -7577975964
5037240979  -7589896450
5050883749  -7593864650
5051249803  -7613756030
5056275733  -7609728502
5056633843  -7613664884
5057249507  -7633469175
5073327403  -7653312185
5074565291  -7649276587
5078720089  -7645260093
5082197251  -7665047189
5087109473  -7661031710
5098596949  -7664975975
5100467371  -7676833779
5114262331  -7704577156
5114325121  -7732235125
5127999589  -7720284221
5132742619  -7724212000
5136497099  -7720224766
5143566709  -7708347497
5143694167  -7712309158
5143879529  -7716259234
5146883509  -7720206413
5151068971  -7732030573
5162408551  -7728107486
5163264721  -7739939325
5185288837  -7751835714
5192759269  -7755838271
5201021179  -7775638342
5215313027  -7787563040
5241408629  -7767852039
5247227303  -7795749749
5259221621  -7815721298
5264766203  -7835666092
5271010181  -7855588460
5277893923  -7843793282
5279432731  -7855779047
5279984923  -7883539744
5280274897  -7879648466
5300585051  -7891621760
5302966069  -7887763853
5316459931  -7899760305
5318812277  -7895925315
5335945333  -7892127125
5341224041  -7904173859
5353646789  -7916240081
5358600451  -7904546964
5360525083  -7924513857
5367805061  -7928653911
5371639993  -7940692537
5373356789  -7960593763
5373939359  -7964680691
5374912069  -7984497627
5380120891  -7980690059
5400485989  -8000575101
5413125427  -8020475869
5414469461  -8016682555
5436473111  -8028735952
5439511963  -8048662384
5449088789  -8076483807
5451362923  -8088462975
5459714009  -8100443725
5459954509  -8080876050
5476738369  -8108689906
5478915557  -8112789390
5485251491  -8109014192
5500068443  -8113162144
5505849919  -8133090851
5506303877  -8160842537
5507346331  -8180654741
5509269617  -8184703078
5516370469  -8196618190
5516395253  -8192805639
5521447829  -8189011097
5536012357  -8177395479
5537250091  -8181499026
5554005371  -8177782628
5577301307  -8181987176
5582162107  -8209813443
5590885291  -8206124812
5594543099  -8226057368
5603272019  -8245982973
5614742293  -8258042221
5638864201  -8278066611
5641666759  -8290160225
5646734459  -8294354790
5661105547  -8306473286
5668896293  -8326485977
5673438763  -8338577535
5683735819  -8326996178
5686374943  -8331220524
5695960357  -8351238004
5711356337  -8347586716
5712724763  -8351837907
5717214317  -8356089757
5726972897  -8376133561
5743599019  -8380412879
5745300949  -8400468911
5751253451  -8412613344
5755549301  -8416857844
5772581797  -8389550017
5779916437  -8401777065
5799918281  -8429877767
5815320949  -8458006823
5820511771  -8478175585
5827960813  -8498330025
5833972763  -8526378239
5838563483  -8546470211
5838713317  -8566508619
5843843419  -8578623513
5846487083  -8606496403
5852199077  -8626445595
5863530203  -8638510393
5865864931  -8666320627
5867133677  -8654687982
5873769071  -8658833894
5876285797  -8686574985
5889818917  -8706458274
5890130803  -8710562151
5915860331  -8738387137
5921219371  -8758289254
5940480859  -8778240896
5946322483  -8798170576
5947823051  -8802278633
5970786373  -8798528312
5977412333  -8826423198
6011103401  -8822704149
6027432337  -8826968213
6033167711  -8855082667
6034647727  -8875192546
6039480283  -8895274975
6051989051  -8923312600
6053884703  -8935420518
6057627083  -8955440267
6068132971  -8975462609
6085329407  -9003466766
6092602843  -9023501896
6100180811  -9043524320
6122204603  -9063609227
6168747037  -9067861026
6173105371  -9080119722
6192899189  -9092423580
6193430099  -9096685464
6195717611  -9108947050
6198228349  -9113188998
6198392357  -9133395674
6200331659  -9153560321
6228511669  -9173818015
6230822069  -9194035564
6232243211  -9214208560
6236186839  -9226365221
6242572411  -9246498117
6253952597  -9274624892
6259874581  -9270779547
6264850219  -9266950338
6277097429  -9263146454
6279924923  -9275314978
6280277077  -9303393747
6300078437  -9299587264
6345076051  -9311910860
6352022123  -9324229641
6355414229  -9328505649
6358075931  -9332777586
6371637749  -9329048191
6373142981  -9349379667
6379689317  -9361678271
6380587909  -9333920612
6384357797  -9322223970
6387444881  -9334539502
6390349129  -9362811010
6390710603  -9383035768
6398930971  -9395272373
6402772267  -9423439981
6404269483  -9451546831
6406804571  -9463682069
6424530263  -9483824053
6424993301  -9472072103
6429003307  -9484219303
6435155501  -9504313744
6440939861  -9516435356
6442247723  -9520588328
6446573291  -9540619984
6453291707  -9536822532
6454554149  -9533035962
6466334417  -9553075596
6469940203  -9541368395
6479236369  -9561411941
6483531403  -9549723174
6494539657  -9577712154
6501516523  -9597746732
6520653527  -9617825742
6522283051  -9637863828
6526401109  -9665803247
6526991557  -9685757328
6540744481  -9705729717
6541293491  -9701898680
6544304587  -9705993856
6550916363  -9725918580
6575064049  -9714186471
6580897669  -9734197801
6585470891  -9746258228
6590956357  -9734543976
6592052449  -9738685105
6608219083  -9758702121
6621500269  -9747015053
6631873483  -9751221670
6647516389  -9771339763
6657251831  -9759679453
6665658523  -9771881236
6678627953  -9792051034
6679374469  -9796292055
6680762057  -9824329487
6699955349  -9844466488
6706131077  -9864585040
6734130737  -9836972204
6734181637  -9849224654
6738600221  -9877375512
6753685483  -9889620418
6760373797  -9909822862
6766058447  -9922044453
6770367323  -9910385177
6774362411  -9930557788
6790676219  -9926876801
6797614757  -9931172296
6808172197  -9919556890
6809709331  -9939789694
6814835737  -9967951175
6816723943  -9956333516
6819030629  -9960619579
6837537209  -9972889337
6872822777  -9993235913
6877951163  -10005580017
6879280033  -10033842844
6885671083  -10038168653
6899024123  -10058466836
6909347717  -10046851978
6916392757  -10059196068
6926074327  -10087503874
6928582147  -10107787907
6933434149  -10088200296
6933825163  -10100500267
6942408229  -10112801557
6943602223  -10109171317
6944887909  -10097604760
6953867461  -10094011917
6958467569  -10122206353
6959273831  -10134470452
6966072521  -10138795822
6966319757  -10143111913
6976870541  -10147442173
6982817669  -10167628130
6991653061  -10179881340
6991813831  -10184189094
6994223669  -10172668518
7001917739  -10192821063
7006552099  -10205040967
7013373173  -10201442695
7015492837  -10205755243
7016532779  -10225845655
7023346741  -10230138742
7026632731  -10242315801
7030119997  -10246595985
7031302547  -10266616830
7033582651  -10270868002
7033776559  -10275110109
7035795397  -10287199703
7041507163  -10267881189
7054411291  -10287869790
7059575051  -10292131503
7073899993  -10304275468
7074388549  -10332097519
7079920723  -10320642865
7090880597  -10340623906
7090973723  -10329185162
7094913157  -10349130430
7102186823  -10369063782
7102751297  -10373293593
7112537891  -10393202027
7126813691  -10397448920
7157534011  -10393888574
7168471307  -10413954432
7170113017  -10441845452
7172753633  -10469689836
7178184269  -10497503000
7193779597  -10525340590
7207827931  -10545325275
7215283477  -10565298894
7218660437  -10545926389
7223793211  -10565892925
7223800069  -10585816085
7224374309  -10590010366
7243627691  -10602093742
7255890181  -10598468386
7262060437  -10618435673
7274788523  -10622685556
7277703317  -10642651136
7289640011  -10670488837
7289673829  -10698266726
7291200523  -10718144589
7293810751  -10745833739
7306805323  -10734291490
7312407803  -10722774010
7323496003  -10742678844
7334564059  -10746882751
7335296149  -10758924468
7345799147  -10770974119
7354312457  -10767327735
7356870517  -10787221290
7363301557  -10760050018
7389499121  -10780047833
7419246203  -10776476312
7424815309  -10772918285
7427677291  -10769370840
7435790903  -10789470197
7483323989  -10778052768
7489185163  -10798326222
7505634629  -10818626341
7507060523  -10838889649
7514374729  -10851222878
7528085729  -10871497741
7531025797  -10860066092
7537168117  -10880327234
7538979109  -10908464241
7541468443  -10928650205
7545902437  -10933009529
7548373421  -10921573327
7557497819  -10941749312
7566831667  -10961922149
7571237581  -10966281432
7574349637  -10978528065
7577146757  -10982873295
7577498807  -11010840676
7581559771  -11015152492
7588408277  -11035213156
7590378461  -11047374734
7593864731  -11043799672
7596355229  -11055945759
7610410331  -11068110309
7616435131  -11088128504
7626466277  -11092422116
7626648563  -11088852833
7633401029  -11108857722
7638649957  -11120992451
7643682757  -11148813213
7649849189  -11153070531
7656461851  -11180866882
7662223643  -11200793215
7676643571  -11205039119
7678002517  -11224964523
7680008773  -11244857453
7685830459  -11256898873
7689712801  -11245435636
7696838837  -11265315514
7712628689  -11285219172
7717357771  -11258092334
7720801931  -11285826531
7724432951  -11290044402
7724536487  -11309890659
7732841371  -11337549219
7736055731  -11333911347
7746835013  -11345926073
7749855559  -11350113357
7762790017  -11369953283
7787138917  -11374182985
7789421729  -11378408775
7789824661  -11382626888
7809169183  -11386875345
7819019629  -11383300339
7820119933  -11411045383
7820903359  -11430917951

